Efficient Monitoring of Hyperproperties using Prefix Trees

Hyperproperties, such as non-interference and observational determinism, relate multiple computation traces with each other and are thus not monitorable by tools that consider computations in isolation. We present the monitoring approach implemented in the latest version of RVHyper, a runtime verification tool for hyperproperties. The input to the tool are specifications given in the temporal logic HyperLTL, which extends linear-time temporal logic (LTL) with trace quantifiers and trace variables. RVHyper processes execution traces sequentially until a violation of the specification is detected. In this case, a counter example, in the form of a set of traces, is returned. RVHyper employs a range of optimizations: a preprocessing analysis of the specification and a procedure that minimizes the traces that need to be stored during the monitoring process. In this article, we introduce a novel trace storage technique that arranges the traces in a tree-like structure to exploit partially equal traces. We evaluate RVhyper on existing benchmarks on secure information-flow control, error correcting codes and symmetry in hardware designs. As an example application outside of security, we show how RVHyper can be used to detect spurious dependencies in hardware designs.

==> letter.txt <==
Dear editors, dear reviewers,

We thank the anonymous reviewers for their feedback and detailed comments.
Based on the reviewers feedback and suggestions, the article has undergone minor revisions.

Author comments are marked by a leading "-->"

----------------------
Major Changes:
----------------------

----
Reviewer 1:
----

My suggestion is to add more information on  subsection 5.1 on the first example on the encoding  preserving Hamming-distance of 2.

--> We added more information on this experiment

What kind of formulas can be monitored ? This is  a bit unclear in the text. Monitoring is restricted  to a specific fragment of HyperLTL or it is possible  to monitor the entire logic ?

--> We added a more detailed summary at the beginning of Section 3 (see also Reviewer 2)

----
Reviewer 2:
----

 "Domination" of traces is used in Ex. 4 and Algo. 2 but never has been introduced.

--> We added the formal definition of trace domination

the formal algorithm presentation lacks clarity. The reviewer does not doubt that the algorithms work, but the formulation contains flaws; or at least allows flawed interpretations.

--> The presentation of the Algorithm, especially Algorithm 1, has undergone a revision based on the accumulated reviewer feedback

The jump from Section 2 to Section 3 is rather rough. [..] at least a short summary should be included.

--> We implemented this suggestion by adding a summary at the start of Section 3


----------------------
Minor Changes:
----------------------

Algo 1:  The type (T^n -> Q) of S is violated during the algorithm until it is re-established in line 25.

--> Seems to be a misunderstanding, it is an online algorithm which subsequently takes a fresh trace t as input. We added a clarification in the caption and in the algorithm.  What does it mean "p in Simga is a new input event"? This reads like "foreach p in Sigma". I would have expected that line 4 non-det. chooses a new trace tn and that p iterates over the events of tn. Is the t in line 25 the new trace chosen in 4? Should be stated clearer.

--> See above  Is the notation in lines 7,25 (=) and 10,19 (<-) for the same operation?

--> Fixed.  What is N in line 19? (t1,...,tn)? Why is it used only once?

--> Fixed.  It seems strange that t is updated in line 10 already: For the very first trace and n=1, S is initially empty, then S(epsilon) = q_0. But then S is tested for t with length 1. This does not seem right.

--> Fixed.  In line 13, 18: Is S((t1...tn)) not the same as q?

--> Fixed.  In Def. 5 I missed that T is acyclic. Is T really a function or not rather a partial function? In the example, T(root, {o}) does not seem to have a value.

--> We left the definition as general as possible and used it in the algorithm only acyclic.  Algo 2:  Again, what are "new elements"? Iterating over all possible states in Sigma^n?

--> We changed it to "new event". See above.  line 8: Why does "add_child" need j as an argument? Should that not be independent of the place within the tuple? add_child operates on a trie node, an index and a single state. i(j) seems to always be the latest child. How can there be a choice of branch? Or which value (in T) is i(j) suppossed to refer to? The comment says the child is added if "needed". If i(j) is a leaf how can that be?

--> Fixed (removed).  line 13: "progress every state in S" this refers to some part of Algo 1. It would make sense to reformulate Algo 1 by extracting a new subroutine "updateStates" which is then invoked from Algo 2.

--> We looked into it. Unfortunately, a subroutine won't perfectly type (traces vs tries) so we left it like that.  In the text you write: "... we will proceed updating the entries in &#964; as follows. Having entry &#964; and ...". First tau contains entries, then tau is an entry.

--> Fixed.  Does Tbl 2 compare RVHYper w/o tries against RVHyper with tries? The table headers should mention that.

--> We added a clarification in the caption.  On page Fig. 1 refers to the algorithm, but Fig. 1 is an automaton. Same for Fig. 3 on page 7.

--> Fixed.  It difficult to parse the Algorithm 1 since the comments at line endings do not really separate themselves from the code. In Algo 3, // are used which make that a LOT more readable.

--> Fixed.  Why do you introduce NNF in Section 2? It does not seem to be used afterwards.

--> Fixed (removed). It was indeed not necessary.  Last paragraph before 3: Why mention the duality for quantifiers here? Negation cannot occur before the quantifiers according to the grammar.

--> Fixed (removed)  3.1. What is "spot"? A tool, an algorithm? References would be helpful.

--> Added a reference.  Reflexivity, transitivity etc. cannot really be understood at this point in the paper.

--> We added references to a more detailed explanation.  Algo 2: line break in line 1 seems broken.

--> Fixed.  pendant --> counterpart.

--> Fixed.  The authors might consider reducing the number of significant digits (by rounding) in Tbl 1 to make it more accessible.

--> We looked into it, but decided to keep the same unit.

beginning of sec 2: should i >= |t| be <=?

--> Fixed. 
in def 2, I don't understand what "chosen arbitrarily" means in a formal sense. Using a  quantifier might clarify.

--> Fixed.
 in alg 2, line 1, there seems to be a line break missing. The space to the caption  should be larger.

--> Fixed.
 it seems worthwhile to mention in sec 4.2 why it's not easy to apply 

--> Seems to be a misunderstanding? It is easy to apply and to implement, but seems just not as optimal as the trie optimization as explained in the text.
 in sect 5.1, the specification formula could be explained with a sentence. halve -> half 
--> Added a reference and fixed typo.

fig 2 left belongs to sec 5.4 should be a separate figure and appear *after* the figures  for sect 5.1...5.3 
--> We looked into it. Splitting Figure 2 results, unfortunately, in a really sparse and ugly looking evaluation section. So we decided to leave it like that.

in table 2, it's not clear what "prototype" refers to combine trace analysis and tries.

--> We added a clarification in the caption.

==> old/letter.txt <==
Dear editors, dear reviewers,

We thank the anonymous reviewers for their feedback and detailed comments.
Based on the reviewers feedback and suggestions, the article has undergone minor revisions.

Author comments are marked by a leading "-->"

----------------------
Major Changes:
----------------------

----
Reviewer 1:
----

My suggestion is to add more information on  subsection 5.1 on the first example on the encoding  preserving Hamming-distance of 2.

--> We added more information on this experiment

What kind of formulas can be monitored ? This is  a bit unclear in the text. Monitoring is restricted  to a specific fragment of HyperLTL or it is possible  to monitor the entire logic ?

--> We added a more detailed summary at the beginning of Section 3 (see also Reviewer 2)

----
Reviewer 2:
----

 "Domination" of traces is used in Ex. 4 and Algo. 2 but never has been introduced.

--> We added the formal definition of trace domination

the formal algorithm presentation lacks clarity. The reviewer does not doubt that the algorithms work, but the formulation contains flaws; or at least allows flawed interpretations.

--> The presentation of the Algorithm, especially Algorithm 1, has undergone a revision based on the accumulated reviewer feedback

The jump from Section 2 to Section 3 is rather rough. [..] at least a short summary should be included.

--> We implemented this suggestion by adding a summary at the start of Section 3


----------------------
Minor Changes:
----------------------

Algo 1:  The type (T^n -> Q) of S is violated during the algorithm until it is re-established in line 25.

--> Seems to be a misunderstanding, it is an online algorithm which subsequently takes a fresh trace t as input. We added a clarification in the caption and in the algorithm.  What does it mean "p in Simga is a new input event"? This reads like "foreach p in Sigma". I would have expected that line 4 non-det. chooses a new trace tn and that p iterates over the events of tn. Is the t in line 25 the new trace chosen in 4? Should be stated clearer.

--> See above  Is the notation in lines 7,25 (=) and 10,19 (<-) for the same operation?

--> Fixed.  What is N in line 19? (t1,...,tn)? Why is it used only once?

--> Fixed.  It seems strange that t is updated in line 10 already: For the very first trace and n=1, S is initially empty, then S(epsilon) = q_0. But then S is tested for t with length 1. This does not seem right.

--> Fixed.  In line 13, 18: Is S((t1...tn)) not the same as q?

--> Fixed.  In Def. 5 I missed that T is acyclic. Is T really a function or not rather a partial function? In the example, T(root, {o}) does not seem to have a value.

--> We left the definition as general as possible and used it in the algorithm only acyclic.  Algo 2:  Again, what are "new elements"? Iterating over all possible states in Sigma^n?

--> We changed it to "new event". See above.  line 8: Why does "add_child" need j as an argument? Should that not be independent of the place within the tuple? add_child operates on a trie node, an index and a single state. i(j) seems to always be the latest child. How can there be a choice of branch? Or which value (in T) is i(j) suppossed to refer to? The comment says the child is added if "needed". If i(j) is a leaf how can that be?

--> Fixed (removed).  line 13: "progress every state in S" this refers to some part of Algo 1. It would make sense to reformulate Algo 1 by extracting a new subroutine "updateStates" which is then invoked from Algo 2.

--> We looked into it. Unfortunately, a subroutine won't perfectly type (traces vs tries) so we left it like that.  In the text you write: "... we will proceed updating the entries in &#964; as follows. Having entry &#964; and ...". First tau contains entries, then tau is an entry.

--> Fixed.  Does Tbl 2 compare RVHYper w/o tries against RVHyper with tries? The table headers should mention that.

--> We added a clarification in the caption.  On page Fig. 1 refers to the algorithm, but Fig. 1 is an automaton. Same for Fig. 3 on page 7.

--> Fixed.  It difficult to parse the Algorithm 1 since the comments at line endings do not really separate themselves from the code. In Algo 3, // are used which make that a LOT more readable.

--> Fixed.  Why do you introduce NNF in Section 2? It does not seem to be used afterwards.

--> Fixed (removed). It was indeed not necessary.  Last paragraph before 3: Why mention the duality for quantifiers here? Negation cannot occur before the quantifiers according to the grammar.

--> Fixed (removed)  3.1. What is "spot"? A tool, an algorithm? References would be helpful.

--> Added a reference.  Reflexivity, transitivity etc. cannot really be understood at this point in the paper.

--> We added references to a more detailed explanation.  Algo 2: line break in line 1 seems broken.

--> Fixed.  pendant --> counterpart.

--> Fixed.  The authors might consider reducing the number of significant digits (by rounding) in Tbl 1 to make it more accessible.

--> We looked into it, but decided to keep the same unit.

beginning of sec 2: should i >= |t| be <=?

--> Fixed. 
in def 2, I don't understand what "chosen arbitrarily" means in a formal sense. Using a  quantifier might clarify.

--> Fixed.
 in alg 2, line 1, there seems to be a line break missing. The space to the caption  should be larger.

--> Fixed.
 it seems worthwhile to mention in sec 4.2 why it's not easy to apply 

--> Seems to be a misunderstanding? It is easy to apply and to implement, but seems just not as optimal as the trie optimization as explained in the text.
 in sect 5.1, the specification formula could be explained with a sentence. halve -> half 
--> Added a reference and fixed typo.

fig 2 left belongs to sec 5.4 should be a separate figure and appear *after* the figures  for sect 5.1...5.3 
--> We looked into it. Splitting Figure 2 results, unfortunately, in a really sparse and ugly looking evaluation section. So we decided to leave it like that.

in table 2, it's not clear what "prototype" refers to combine trace analysis and tries.

--> We added a clarification in the caption.

==> old/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,1,0
200,193,2,5
300,286,3,11
400,379,4,17
500,467,5,28
600,556,8,36
700,634,12,54
800,719,14,67
900,803,14,83
1000,885,15,100
1100,962,19,119
1200,1046,24,130
1300,1115,28,157
1400,1183,34,183
1500,1252,38,210
1600,1316,40,244
1700,1382,44,274
1800,1438,48,314
1900,1500,55,345
2000,1566,59,375
2100,1627,61,412
2200,1689,66,445
2300,1743,77,480
2400,1804,82,514
2500,1863,88,549
2600,1918,95,587
2700,1968,103,629
2800,2018,108,674
2900,2067,116,717
3000,2117,122,761
3100,2164,124,812
3200,2211,130,859
3300,2255,138,907
3400,2293,148,959
3500,2333,152,1015
3600,2377,161,1062
3700,2405,174,1121
3800,2446,179,1175
3900,2480,184,1236
4000,2513,191,1296
4100,2556,194,1350
4200,2588,203,1409
4300,2628,211,1461
4400,2666,217,1517
4500,2702,221,1577
4600,2737,231,1632
4700,2779,237,1684
4800,2805,246,1749
4900,2840,253,1807
5000,2869,262,1869
5100,2897,273,1930
5200,2923,282,1995
5300,2952,291,2057
5400,2984,308,2108
5500,3014,318,2168
5600,3032,328,2240
5700,3053,336,2311
5800,3078,346,2376
5900,3097,352,2451
6000,3121,365,2514
6100,3149,373,2578
6200,3169,382,2649
6300,3192,391,2717
6400,3213,400,2787
6500,3239,408,2853
6600,3259,415,2926
6700,3277,426,2997
6800,3302,436,3062
6900,3319,445,3136
7000,3341,453,3206
7100,3360,464,3276
7200,3371,476,3353
7300,3382,486,3432
7400,3404,497,3499
7500,3416,511,3573
7600,3434,524,3642
7700,3450,535,3715
7800,3461,544,3795
7900,3470,561,3869
8000,3485,572,3943
8100,3497,582,4021
8200,3511,587,4102
8300,3523,596,4181
8400,3532,605,4263
8500,3558,616,4326
8600,3569,622,4409
8700,3578,630,4492
8800,3587,641,4572
8900,3594,653,4653
9000,3604,667,4729
9100,3618,675,4807
9200,3631,684,4885
9300,3640,698,4962
9400,3657,707,5036
9500,3669,713,5118
9600,3679,723,5198
9700,3689,731,5280
9800,3702,737,5361
9900,3716,746,5438
10000,3722,760,5518
10100,3728,776,5596
10200,3734,788,5678
10300,3741,799,5760
10400,3747,806,5847
10500,3755,818,5927
10600,3765,826,6009
10700,3772,843,6085
10800,3780,855,6165
10900,3788,861,6251
11000,3798,874,6328
11100,3803,884,6413
11200,3809,893,6498
11300,3818,905,6577
11400,3824,914,6662
11500,3830,924,6746
11600,3839,932,6829
11700,3844,941,6915
11800,3850,964,6986
11900,3856,975,7069
12000,3861,989,7150
12100,3864,1000,7236
12200,3865,1012,7323
12300,3871,1029,7400
12400,3876,1036,7488
12500,3879,1046,7575
12600,3885,1051,7664
12700,3887,1066,7747
12800,3892,1085,7823
12900,3897,1099,7904
13000,3901,1109,7990
13100,3908,1120,8072
13200,3912,1134,8154
13300,3917,1143,8240
13400,3920,1151,8329
13500,3922,1170,8408
13600,3928,1174,8498
13700,3933,1188,8579
13800,3938,1196,8666
13900,3944,1205,8751
14000,3946,1216,8838
14100,3950,1231,8919
14200,3952,1240,9008
14300,3956,1248,9096
14400,3958,1261,9181
14500,3960,1276,9264
14600,3960,1285,9355
14700,3962,1301,9437
14800,3963,1315,9522
14900,3965,1324,9611
15000,3973,1337,9690
15100,3976,1347,9777
15200,3980,1359,9861
15300,3984,1374,9942
15400,3986,1390,10024
15500,3989,1401,10110
15600,3991,1417,10192
15700,3995,1424,10281
15800,3995,1434,10371
15900,3997,1446,10457
16000,4000,1464,10536
16100,4003,1478,10619
16200,4006,1492,10702
16300,4008,1507,10785
16400,4011,1513,10876
16500,4014,1527,10959
16600,4015,1539,11046
16700,4019,1553,11128
16800,4020,1564,11216
16900,4021,1574,11305
17000,4022,1591,11387
17100,4023,1606,11471
17200,4023,1620,11557
17300,4023,1631,11646
17400,4024,1639,11737
17500,4027,1649,11824
17600,4027,1659,11914
17700,4029,1673,11998
17800,4032,1681,12087
17900,4035,1693,12172
18000,4037,1706,12257
18100,4037,1720,12343
18200,4037,1726,12437
18300,4037,1737,12526
18400,4038,1751,12611
18500,4040,1764,12696
18600,4042,1777,12781
18700,4043,1788,12869
18800,4044,1801,12955
18900,4045,1812,13043
19000,4045,1826,13129
19100,4045,1840,13215
19200,4045,1859,13296
19300,4046,1879,13375
19400,4047,1892,13461
19500,4049,1905,13546
19600,4050,1918,13632
19700,4050,1934,13716
19800,4052,1947,13801
19900,4053,1959,13888
20000,4053,1973,13974
20100,4054,1986,14060
20200,4054,1995,14151
20300,4055,2008,14237
20400,4056,2021,14323
20500,4058,2043,14399
20600,4058,2054,14488
20700,4058,2062,14580
20800,4058,2078,14664
20900,4058,2088,14754
21000,4059,2107,14834
21100,4059,2115,14926
21200,4059,2124,15017
21300,4060,2134,15106
21400,4061,2149,15190
21500,4063,2155,15282
21600,4064,2160,15376
21700,4065,2169,15466
21800,4065,2178,15557
21900,4065,2187,15648
22000,4067,2196,15737
22100,4068,2211,15821
22200,4070,2220,15910
22300,4070,2235,15995
22400,4071,2247,16082
22500,4072,2261,16167
22600,4072,2276,16252
22700,4073,2289,16338
22800,4074,2304,16422
22900,4074,2320,16506
23000,4074,2339,16587
23100,4074,2353,16673
23200,4074,2366,16760
23300,4074,2376,16850
23400,4074,2385,16941
23500,4074,2399,17027
23600,4074,2408,17118
23700,4074,2423,17203
23800,4074,2436,17290
23900,4074,2450,17376
24000,4074,2463,17463
24100,4075,2477,17548
24200,4075,2492,17633
24300,4076,2505,17719
24400,4077,2517,17806
24500,4077,2532,17891
24600,4077,2545,17978
24700,4077,2557,18066
24800,4077,2565,18158
24900,4077,2576,18247
25000,4077,2590,18333
25100,4077,2598,18425
25200,4077,2607,18516
25300,4077,2619,18604
25400,4078,2628,18694
25500,4078,2641,18781
25600,4078,2648,18874
25700,4078,2658,18964
25800,4079,2671,19050
25900,4080,2679,19141
26000,4080,2689,19231
26100,4081,2706,19313
26200,4081,2715,19404
26300,4082,2728,19490
26400,4082,2742,19576
26500,4082,2757,19661
26600,4082,2770,19748
26700,4082,2780,19838
26800,4082,2790,19928
26900,4082,2802,20016
27000,4082,2820,20098
27100,4083,2830,20187
27200,4084,2839,20277
27300,4084,2850,20366
27400,4084,2861,20455
27500,4084,2877,20539
27600,4085,2888,20627
27700,4085,2900,20715
27800,4085,2916,20799
27900,4085,2929,20886
28000,4085,2942,20973
28100,4085,2956,21059
28200,4087,2972,21141
28300,4087,2988,21225
28400,4087,2997,21316
28500,4087,3011,21402
28600,4087,3024,21489
28700,4087,3033,21580
28800,4087,3050,21663
28900,4087,3060,21753
29000,4087,3074,21839
29100,4087,3096,21917
29200,4087,3109,22004
29300,4087,3123,22090
29400,4088,3140,22172
29500,4088,3156,22256
29600,4088,3167,22345
29700,4089,3175,22436
29800,4089,3192,22519
29900,4089,3196,22615
30000,4090,3207,22703
30100,4090,3216,22794
30200,4090,3228,22882
30300,4090,3240,22970
30400,4090,3254,23056
30500,4090,3266,23144
30600,4090,3273,23237
30700,4090,3288,23322
30800,4090,3306,23404
30900,4090,3319,23491
31000,4090,3329,23581
31100,4090,3346,23664
31200,4090,3362,23748
31300,4090,3378,23832
31400,4090,3395,23915
31500,4090,3409,24001
31600,4090,3420,24090
31700,4090,3432,24178
31800,4090,3445,24265
31900,4090,3456,24354
32000,4090,3468,24442
32100,4090,3478,24532
32200,4090,3491,24619
32300,4090,3507,24703
32400,4090,3521,24789
32500,4090,3532,24878
32600,4090,3544,24966
32700,4090,3552,25058
32800,4090,3559,25151
32900,4091,3573,25236
33000,4091,3584,25325
33100,4091,3594,25415
33200,4091,3607,25502
33300,4091,3614,25595
33400,4091,3626,25683
33500,4091,3644,25765
33600,4091,3657,25852
33700,4091,3671,25938
33800,4091,3682,26027
33900,4091,3692,26117
34000,4091,3702,26207
34100,4091,3715,26294
34200,4091,3723,26386
34300,4091,3732,26477
34400,4091,3743,26566
34500,4091,3747,26662
34600,4091,3759,26750
34700,4091,3780,26829
34800,4091,3791,26918
34900,4091,3803,27006
35000,4091,3816,27093
35100,4091,3832,27177
35200,4091,3849,27260
35300,4092,3861,27347
35400,4092,3879,27429
35500,4092,3894,27514
35600,4092,3903,27605
35700,4092,3911,27697
35800,4092,3920,27788
35900,4092,3936,27872
36000,4092,3949,27959
36100,4092,3963,28045
36200,4092,3982,28126
36300,4092,4000,28208
36400,4092,4012,28296
36500,4093,4023,28384
36600,4093,4039,28468
36700,4093,4055,28552
36800,4093,4074,28633
36900,4093,4084,28723
37000,4093,4095,28812
37100,4093,4104,28903
37200,4093,4120,28987
37300,4093,4127,29080
37400,4093,4139,29168
37500,4093,4149,29258
37600,4093,4161,29346
37700,4093,4169,29438
37800,4093,4178,29529
37900,4093,4189,29618
38000,4093,4201,29706
38100,4093,4211,29796
38200,4093,4225,29882
38300,4093,4243,29964
38400,4093,4254,30053
38500,4093,4268,30139
38600,4093,4281,30226
38700,4093,4296,30311
38800,4093,4307,30400
38900,4093,4322,30485
39000,4093,4336,30571
39100,4093,4349,30658
39200,4093,4363,30744
39300,4093,4373,30834
39400,4093,4380,30927
39500,4093,4396,31011
39600,4093,4410,31097
39700,4093,4422,31185
39800,4093,4432,31275
39900,4093,4448,31359
40000,4093,4458,31449
40100,4093,4466,31541
40200,4093,4477,31630
40300,4093,4484,31723
40400,4093,4495,31812
40500,4094,4511,31895
40600,4094,4522,31984
40700,4094,4537,32069
40800,4094,4552,32154
40900,4094,4566,32240
41000,4094,4585,32321
41100,4094,4601,32405
41200,4094,4613,32493
41300,4094,4625,32581
41400,4094,4631,32675
41500,4094,4646,32760
41600,4094,4659,32847
41700,4095,4673,32932
41800,4095,4682,33023
41900,4095,4695,33110
42000,4095,4709,33196
42100,4095,4723,33282
42200,4095,4736,33369
42300,4095,4750,33455
42400,4095,4764,33541
42500,4095,4775,33630
42600,4095,4783,33722
42700,4095,4795,33810
42800,4095,4810,33895
42900,4095,4823,33982
43000,4095,4835,34070
43100,4095,4851,34154
43200,4095,4863,34242
43300,4095,4874,34331
43400,4095,4885,34420
43500,4095,4899,34506
43600,4095,4914,34591
43700,4095,4924,34681
43800,4095,4929,34776
43900,4095,4940,34865
44000,4095,4953,34952
44100,4095,4964,35041
44200,4095,4983,35122
44300,4095,4995,35210
44400,4095,5007,35298
44500,4095,5019,35386
44600,4095,5031,35474
44700,4096,5042,35562
44800,4096,5057,35647
44900,4096,5065,35739
45000,4096,5078,35826
45100,4096,5092,35912
45200,4096,5108,35996
45300,4096,5121,36083
45400,4096,5131,36173
45500,4096,5142,36262
45600,4096,5152,36352
45700,4096,5169,36435
45800,4096,5181,36523
45900,4096,5195,36609
46000,4096,5207,36697
46100,4096,5213,36791
46200,4096,5222,36882
46300,4096,5233,36971
46400,4096,5246,37058
46500,4096,5260,37144
46600,4096,5278,37226
46700,4096,5296,37308
46800,4096,5314,37390
46900,4096,5325,37479
47000,4096,5335,37569
47100,4096,5348,37656
47200,4096,5363,37741
47300,4096,5370,37834
47400,4096,5382,37922
47500,4096,5388,38016
47600,4096,5400,38104
47700,4096,5418,38186
47800,4096,5432,38272
47900,4096,5446,38358
48000,4096,5456,38448
48100,4096,5470,38534
48200,4096,5482,38622
48300,4096,5493,38711
48400,4096,5506,38798
48500,4096,5519,38885
48600,4096,5536,38968
48700,4096,5544,39060
48800,4096,5558,39146
48900,4096,5573,39231
49000,4096,5590,39314
49100,4096,5601,39403
49200,4096,5614,39490
49300,4096,5627,39577
49400,4096,5640,39664
49500,4096,5651,39753
49600,4096,5661,39843
49700,4096,5676,39928
49800,4096,5689,40015
49900,4096,5698,40106
50000,4096,5712,40192
50100,4096,5725,40279
50200,4096,5738,40366
50300,4096,5746,40458
50400,4096,5753,40551
50500,4096,5762,40642
50600,4096,5776,40728
50700,4096,5792,40812
50800,4096,5812,40892
50900,4096,5823,40981
51000,4096,5836,41068
51100,4096,5847,41157
51200,4096,5860,41244
51300,4096,5874,41330
51400,4096,5887,41417
51500,4096,5901,41503
51600,4096,5915,41589
51700,4096,5931,41673
51800,4096,5953,41751
51900,4096,5961,41843
52000,4096,5977,41927
52100,4096,5983,42021
52200,4096,5999,42105
52300,4096,6005,42199
52400,4096,6016,42288
52500,4096,6028,42376
52600,4096,6037,42467
52700,4096,6050,42554
52800,4096,6059,42645
52900,4096,6072,42732
53000,4096,6081,42823
53100,4096,6092,42912
53200,4096,6110,42994
53300,4096,6126,43078
53400,4096,6143,43161
53500,4096,6152,43252
53600,4096,6167,43337
53700,4096,6182,43422
53800,4096,6192,43512
53900,4096,6201,43603
54000,4096,6214,43690
54100,4096,6225,43779
54200,4096,6236,43868
54300,4096,6248,43956
54400,4096,6260,44044
54500,4096,6273,44131
54600,4096,6284,44220
54700,4096,6303,44301
54800,4096,6322,44382
54900,4096,6336,44468
55000,4096,6354,44550
55100,4096,6364,44640
55200,4096,6375,44729
55300,4096,6384,44820
55400,4096,6399,44905
55500,4096,6412,44992
55600,4096,6430,45074
55700,4096,6442,45162
55800,4096,6455,45249
55900,4096,6474,45330
56000,4096,6487,45417
56100,4096,6496,45508
56200,4096,6513,45591
56300,4096,6523,45681
56400,4096,6538,45766
56500,4096,6547,45857
56600,4096,6554,45950
56700,4096,6567,46037
56800,4096,6581,46123
56900,4096,6593,46211
57000,4096,6605,46299
57100,4096,6616,46388
57200,4096,6629,46475
57300,4096,6642,46562
57400,4096,6653,46651
57500,4096,6663,46741
57600,4096,6673,46831
57700,4096,6693,46911
57800,4096,6707,46997
57900,4096,6724,47080
58000,4096,6735,47169
58100,4096,6751,47253
58200,4096,6763,47341
58300,4096,6775,47429
58400,4096,6791,47513
58500,4096,6800,47604
58600,4096,6811,47693
58700,4096,6828,47776
58800,4096,6840,47864
58900,4096,6852,47952
59000,4096,6866,48038
59100,4096,6882,48122
59200,4096,6890,48214
59300,4096,6903,48301
59400,4096,6913,48391
59500,4096,6924,48480
59600,4096,6939,48565
59700,4096,6947,48657
59800,4096,6958,48746
59900,4096,6966,48838
60000,4096,6975,48929
60100,4096,6984,49020
60200,4096,6993,49111
60300,4096,7008,49196
60400,4096,7017,49287
60500,4096,7028,49376
60600,4096,7044,49460
60700,4096,7054,49550
60800,4096,7067,49637
60900,4096,7079,49725
61000,4096,7095,49809
61100,4096,7105,49899
61200,4096,7120,49984
61300,4096,7133,50071
61400,4096,7148,50156
61500,4096,7155,50249
61600,4096,7166,50338
61700,4096,7180,50424
61800,4096,7192,50512
61900,4096,7203,50601
62000,4096,7217,50687
62100,4096,7225,50779
62200,4096,7242,50862
62300,4096,7253,50951
62400,4096,7269,51035
62500,4096,7281,51123
62600,4096,7291,51213
62700,4096,7308,51296
62800,4096,7318,51386
62900,4096,7329,51475
63000,4096,7343,51561
63100,4096,7362,51642
63200,4096,7374,51730
63300,4096,7384,51820
63400,4096,7399,51905
63500,4096,7408,51996
63600,4096,7419,52085
63700,4096,7432,52172
63800,4096,7445,52259
63900,4096,7454,52350
64000,4096,7468,52436
64100,4096,7478,52526
64200,4096,7500,52604
64300,4096,7516,52688
64400,4096,7525,52779
64500,4096,7538,52866
64600,4096,7549,52955
64700,4096,7563,53041
64800,4096,7570,53134
64900,4096,7582,53222
65000,4096,7597,53307
65100,4096,7609,53395
65200,4096,7620,53484
65300,4096,7634,53570
65400,4096,7648,53656
65500,4096,7661,53743
65600,4096,7673,53831
65700,4096,7686,53918
65800,4096,7701,54003
65900,4096,7719,54085
66000,4096,7739,54165
66100,4096,7754,54250
66200,4096,7767,54337
66300,4096,7777,54427
66400,4096,7787,54517
66500,4096,7803,54601
66600,4096,7815,54689
66700,4096,7831,54773
66800,4096,7840,54864
66900,4096,7851,54953
67000,4096,7867,55037
67100,4096,7881,55123
67200,4096,7894,55210
67300,4096,7906,55298
67400,4096,7924,55380
67500,4096,7936,55468
67600,4096,7948,55556
67700,4096,7962,55642
67800,4096,7975,55729
67900,4096,7988,55816
68000,4096,8002,55902
68100,4096,8022,55982
68200,4096,8036,56068
68300,4096,8053,56151
68400,4096,8064,56240
68500,4096,8081,56323
68600,4096,8097,56407
68700,4096,8111,56493
68800,4096,8129,56575
68900,4096,8135,56669
69000,4096,8147,56757
69100,4096,8156,56848
69200,4096,8164,56940
69300,4096,8171,57033
69400,4096,8186,57118
69500,4096,8198,57206
69600,4096,8212,57292
69700,4096,8221,57383
69800,4096,8230,57474
69900,4096,8245,57559
70000,4096,8257,57647
70100,4096,8269,57735
70200,4096,8283,57821
70300,4096,8291,57913
70400,4096,8303,58001
70500,4096,8314,58090
70600,4096,8324,58180
70700,4096,8332,58272
70800,4096,8342,58362
70900,4096,8354,58450
71000,4096,8372,58532
71100,4096,8380,58624
71200,4096,8391,58713
71300,4096,8405,58799
71400,4096,8414,58890
71500,4096,8424,58980
71600,4096,8431,59073
71700,4096,8438,59166
71800,4096,8449,59255
71900,4096,8463,59341
72000,4096,8477,59427
72100,4096,8488,59516
72200,4096,8503,59601
72300,4096,8513,59691
72400,4096,8523,59781
72500,4096,8530,59874
72600,4096,8544,59960
72700,4096,8562,60042
72800,4096,8571,60133
72900,4096,8583,60221
73000,4096,8598,60306
73100,4096,8610,60394
73200,4096,8619,60485
73300,4096,8627,60577
73400,4096,8646,60658
73500,4096,8662,60742
73600,4096,8676,60828
73700,4096,8688,60916
73800,4096,8702,61002
73900,4096,8717,61087
74000,4096,8724,61180
74100,4096,8743,61261
74200,4096,8750,61354
74300,4096,8760,61444
74400,4096,8773,61531
74500,4096,8783,61621
74600,4096,8791,61713
74700,4096,8810,61794
74800,4096,8822,61882
74900,4096,8831,61973
75000,4096,8843,62061
75100,4096,8853,62151
75200,4096,8873,62231
75300,4096,8883,62321
75400,4096,8902,62402
75500,4096,8915,62489
75600,4096,8934,62570
75700,4096,8949,62655
75800,4096,8957,62747
75900,4096,8966,62838
76000,4096,8976,62928
76100,4096,8991,63013
76200,4096,9004,63100
76300,4096,9017,63187
76400,4096,9028,63276
76500,4096,9043,63361
76600,4096,9055,63449
76700,4096,9063,63541
76800,4096,9078,63626
76900,4096,9090,63714
77000,4096,9100,63804
77100,4096,9110,63894
77200,4096,9122,63982
77300,4096,9132,64072
77400,4096,9145,64159
77500,4096,9160,64244
77600,4096,9170,64334
77700,4096,9179,64425
77800,4096,9196,64508
77900,4096,9202,64602
78000,4096,9216,64688
78100,4096,9226,64778
78200,4096,9238,64866
78300,4096,9253,64951
78400,4096,9273,65031
78500,4096,9292,65112
78600,4096,9305,65199
78700,4096,9312,65292
78800,4096,9324,65380
78900,4096,9338,65466
79000,4096,9348,65556
79100,4096,9360,65644
79200,4096,9372,65732
79300,4096,9385,65819
79400,4096,9400,65904
79500,4096,9413,65991
79600,4096,9425,66079
79700,4096,9440,66164
79800,4096,9456,66248
79900,4096,9471,66333
80000,4096,9480,66424
80100,4096,9500,66504
80200,4096,9512,66592
80300,4096,9525,66679
80400,4096,9534,66770
80500,4096,9541,66863
80600,4096,9555,66949
80700,4096,9564,67040
80800,4096,9575,67129
80900,4096,9589,67215
81000,4096,9601,67303
81100,4096,9612,67392
81200,4096,9631,67473
81300,4096,9643,67561
81400,4096,9648,67656
81500,4096,9661,67743
81600,4096,9672,67832
81700,4096,9689,67915
81800,4096,9704,68000
81900,4096,9720,68084
82000,4096,9732,68172
82100,4096,9752,68252
82200,4096,9763,68341
82300,4096,9778,68426
82400,4096,9791,68513
82500,4096,9804,68600
82600,4096,9813,68691
82700,4096,9827,68777
82800,4096,9840,68864
82900,4096,9854,68950
83000,4096,9873,69031
83100,4096,9888,69116
83200,4096,9897,69207
83300,4096,9912,69292
83400,4096,9926,69378
83500,4096,9940,69464
83600,4096,9946,69558
83700,4096,9956,69648
83800,4096,9971,69733
83900,4096,9982,69822
84000,4096,9993,69911
84100,4096,10005,69999
84200,4096,10014,70090
84300,4096,10030,70174
84400,4096,10043,70261
84500,4096,10058,70346
84600,4096,10069,70435
84700,4096,10077,70527
84800,4096,10086,70618
84900,4096,10096,70708
85000,4096,10106,70798
85100,4096,10122,70882
85200,4096,10137,70967
85300,4096,10151,71053
85400,4096,10167,71137
85500,4096,10183,71221
85600,4096,10194,71310
85700,4096,10206,71398
85800,4096,10215,71489
85900,4096,10229,71575
86000,4096,10240,71664
86100,4096,10253,71751
86200,4096,10265,71839
86300,4096,10272,71932
86400,4096,10286,72018
86500,4096,10296,72108
86600,4096,10311,72193
86700,4096,10318,72286
86800,4096,10326,72378
86900,4096,10338,72466
87000,4096,10351,72553
87100,4096,10364,72640
87200,4096,10380,72724
87300,4096,10392,72812
87400,4096,10405,72899
87500,4096,10420,72984
87600,4096,10431,73073
87700,4096,10441,73163
87800,4096,10450,73254
87900,4096,10463,73341
88000,4096,10479,73425
88100,4096,10494,73510
88200,4096,10511,73593
88300,4096,10523,73681
88400,4096,10536,73768
88500,4096,10554,73850
88600,4096,10569,73935
88700,4096,10581,74023
88800,4096,10596,74108
88900,4096,10605,74199
89000,4096,10619,74285
89100,4096,10627,74377
89200,4096,10638,74466
89300,4096,10647,74557
89400,4096,10661,74643
89500,4096,10679,74725
89600,4096,10691,74813
89700,4096,10706,74898
89800,4096,10715,74989
89900,4096,10726,75078
90000,4096,10736,75168
90100,4096,10746,75258
90200,4096,10758,75346
90300,4096,10776,75428
90400,4096,10798,75506
90500,4096,10814,75590
90600,4096,10828,75676
90700,4096,10848,75756
90800,4096,10859,75845
90900,4096,10873,75931
91000,4096,10891,76013
91100,4096,10907,76097
91200,4096,10921,76183
91300,4096,10929,76275
91400,4096,10938,76366
91500,4096,10955,76449
91600,4096,10967,76537
91700,4096,10977,76627
91800,4096,10990,76714
91900,4096,11005,76799
92000,4096,11017,76887
92100,4096,11026,76978
92200,4096,11044,77060
92300,4096,11066,77138
92400,4096,11080,77224
92500,4096,11096,77308
92600,4096,11106,77398
92700,4096,11116,77488
92800,4096,11126,77578
92900,4096,11143,77661
93000,4096,11152,77752
93100,4096,11166,77838
93200,4096,11178,77926
93300,4096,11190,78014
93400,4096,11198,78106
93500,4096,11208,78196
93600,4096,11220,78284
93700,4096,11231,78373
93800,4096,11246,78458
93900,4096,11256,78548
94000,4096,11268,78636
94100,4096,11273,78731
94200,4096,11292,78812
94300,4096,11306,78898
94400,4096,11314,78990
94500,4096,11326,79078
94600,4096,11339,79165
94700,4096,11348,79256
94800,4096,11363,79341
94900,4096,11375,79429
95000,4096,11382,79522
95100,4096,11393,79611
95200,4096,11407,79697
95300,4096,11414,79790
95400,4096,11426,79878
95500,4096,11434,79970
95600,4096,11455,80049
95700,4096,11476,80128
95800,4096,11491,80213
95900,4096,11503,80301
96000,4096,11516,80388
96100,4096,11526,80478
96200,4096,11537,80567
96300,4096,11549,80655
96400,4096,11556,80748
96500,4096,11568,80836
96600,4096,11582,80922
96700,4096,11593,81011
96800,4096,11605,81099
96900,4096,11616,81188
97000,4096,11627,81277
97100,4096,11643,81361
97200,4096,11653,81451
97300,4096,11669,81535
97400,4096,11680,81624
97500,4096,11694,81710
97600,4096,11701,81803
97700,4096,11716,81888
97800,4096,11729,81975
97900,4096,11741,82063
98000,4096,11753,82151
98100,4096,11767,82237
98200,4096,11780,82324
98300,4096,11786,82418
98400,4096,11804,82500
98500,4096,11819,82585
98600,4096,11831,82673
98700,4096,11841,82763
98800,4096,11851,82853
98900,4096,11864,82940
99000,4096,11879,83025
99100,4096,11898,83106
99200,4096,11911,83193
99300,4096,11926,83278
99400,4096,11942,83362
99500,4096,11959,83445
99600,4096,11969,83535
99700,4096,11976,83628
99800,4096,11998,83706
99900,4096,12010,83794
100000,4096,12020,83884


==> old/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	2
300	3
400	4
500	5
600	8
700	12
800	14
900	14
1000	15
1100	19
1200	24
1300	28
1400	34
1500	38
1600	40
1700	44
1800	48
1900	55
2000	59
2100	61
2200	66
2300	77
2400	82
2500	88
2600	95
2700	103
2800	108
2900	116
3000	122
3100	124
3200	130
3300	138
3400	148
3500	152
3600	161
3700	174
3800	179
3900	184
4000	191
4100	194
4200	203
4300	211
4400	217
4500	221
4600	231
4700	237
4800	246
4900	253
5000	262
5100	273
5200	282
5300	291
5400	308
5500	318
5600	328
5700	336
5800	346
5900	352
6000	365
6100	373
6200	382
6300	391
6400	400
6500	408
6600	415
6700	426
6800	436
6900	445
7000	453
7100	464
7200	476
7300	486
7400	497
7500	511
7600	524
7700	535
7800	544
7900	561
8000	572
8100	582
8200	587
8300	596
8400	605
8500	616
8600	622
8700	630
8800	641
8900	653
9000	667
9100	675
9200	684
9300	698
9400	707
9500	713
9600	723
9700	731
9800	737
9900	746
10000	760
10100	776
10200	788
10300	799
10400	806
10500	818
10600	826
10700	843
10800	855
10900	861
11000	874
11100	884
11200	893
11300	905
11400	914
11500	924
11600	932
11700	941
11800	964
11900	975
12000	989
12100	1000
12200	1012
12300	1029
12400	1036
12500	1046
12600	1051
12700	1066
12800	1085
12900	1099
13000	1109
13100	1120
13200	1134
13300	1143
13400	1151
13500	1170
13600	1174
13700	1188
13800	1196
13900	1205
14000	1216
14100	1231
14200	1240
14300	1248
14400	1261
14500	1276
14600	1285
14700	1301
14800	1315
14900	1324
15000	1337
15100	1347
15200	1359
15300	1374
15400	1390
15500	1401
15600	1417
15700	1424
15800	1434
15900	1446
16000	1464
16100	1478
16200	1492
16300	1507
16400	1513
16500	1527
16600	1539
16700	1553
16800	1564
16900	1574
17000	1591
17100	1606
17200	1620
17300	1631
17400	1639
17500	1649
17600	1659
17700	1673
17800	1681
17900	1693
18000	1706
18100	1720
18200	1726
18300	1737
18400	1751
18500	1764
18600	1777
18700	1788
18800	1801
18900	1812
19000	1826
19100	1840
19200	1859
19300	1879
19400	1892
19500	1905
19600	1918
19700	1934
19800	1947
19900	1959
20000	1973
20100	1986
20200	1995
20300	2008
20400	2021
20500	2043
20600	2054
20700	2062
20800	2078
20900	2088
21000	2107
21100	2115
21200	2124
21300	2134
21400	2149
21500	2155
21600	2160
21700	2169
21800	2178
21900	2187
22000	2196
22100	2211
22200	2220
22300	2235
22400	2247
22500	2261
22600	2276
22700	2289
22800	2304
22900	2320
23000	2339
23100	2353
23200	2366
23300	2376
23400	2385
23500	2399
23600	2408
23700	2423
23800	2436
23900	2450
24000	2463
24100	2477
24200	2492
24300	2505
24400	2517
24500	2532
24600	2545
24700	2557
24800	2565
24900	2576
25000	2590
25100	2598
25200	2607
25300	2619
25400	2628
25500	2641
25600	2648
25700	2658
25800	2671
25900	2679
26000	2689
26100	2706
26200	2715
26300	2728
26400	2742
26500	2757
26600	2770
26700	2780
26800	2790
26900	2802
27000	2820
27100	2830
27200	2839
27300	2850
27400	2861
27500	2877
27600	2888
27700	2900
27800	2916
27900	2929
28000	2942
28100	2956
28200	2972
28300	2988
28400	2997
28500	3011
28600	3024
28700	3033
28800	3050
28900	3060
29000	3074
29100	3096
29200	3109
29300	3123
29400	3140
29500	3156
29600	3167
29700	3175
29800	3192
29900	3196
30000	3207
30100	3216
30200	3228
30300	3240
30400	3254
30500	3266
30600	3273
30700	3288
30800	3306
30900	3319
31000	3329
31100	3346
31200	3362
31300	3378
31400	3395
31500	3409
31600	3420
31700	3432
31800	3445
31900	3456
32000	3468
32100	3478
32200	3491
32300	3507
32400	3521
32500	3532
32600	3544
32700	3552
32800	3559
32900	3573
33000	3584
33100	3594
33200	3607
33300	3614
33400	3626
33500	3644
33600	3657
33700	3671
33800	3682
33900	3692
34000	3702
34100	3715
34200	3723
34300	3732
34400	3743
34500	3747
34600	3759
34700	3780
34800	3791
34900	3803
35000	3816
35100	3832
35200	3849
35300	3861
35400	3879
35500	3894
35600	3903
35700	3911
35800	3920
35900	3936
36000	3949
36100	3963
36200	3982
36300	4000
36400	4012
36500	4023
36600	4039
36700	4055
36800	4074
36900	4084
37000	4095
37100	4104
37200	4120
37300	4127
37400	4139
37500	4149
37600	4161
37700	4169
37800	4178
37900	4189
38000	4201
38100	4211
38200	4225
38300	4243
38400	4254
38500	4268
38600	4281
38700	4296
38800	4307
38900	4322
39000	4336
39100	4349
39200	4363
39300	4373
39400	4380
39500	4396
39600	4410
39700	4422
39800	4432
39900	4448
40000	4458
40100	4466
40200	4477
40300	4484
40400	4495
40500	4511
40600	4522
40700	4537
40800	4552
40900	4566
41000	4585
41100	4601
41200	4613
41300	4625
41400	4631
41500	4646
41600	4659
41700	4673
41800	4682
41900	4695
42000	4709
42100	4723
42200	4736
42300	4750
42400	4764
42500	4775
42600	4783
42700	4795
42800	4810
42900	4823
43000	4835
43100	4851
43200	4863
43300	4874
43400	4885
43500	4899
43600	4914
43700	4924
43800	4929
43900	4940
44000	4953
44100	4964
44200	4983
44300	4995
44400	5007
44500	5019
44600	5031
44700	5042
44800	5057
44900	5065
45000	5078
45100	5092
45200	5108
45300	5121
45400	5131
45500	5142
45600	5152
45700	5169
45800	5181
45900	5195
46000	5207
46100	5213
46200	5222
46300	5233
46400	5246
46500	5260
46600	5278
46700	5296
46800	5314
46900	5325
47000	5335
47100	5348
47200	5363
47300	5370
47400	5382
47500	5388
47600	5400
47700	5418
47800	5432
47900	5446
48000	5456
48100	5470
48200	5482
48300	5493
48400	5506
48500	5519
48600	5536
48700	5544
48800	5558
48900	5573
49000	5590
49100	5601
49200	5614
49300	5627
49400	5640
49500	5651
49600	5661
49700	5676
49800	5689
49900	5698
50000	5712
50100	5725
50200	5738
50300	5746
50400	5753
50500	5762
50600	5776
50700	5792
50800	5812
50900	5823
51000	5836
51100	5847
51200	5860
51300	5874
51400	5887
51500	5901
51600	5915
51700	5931
51800	5953
51900	5961
52000	5977
52100	5983
52200	5999
52300	6005
52400	6016
52500	6028
52600	6037
52700	6050
52800	6059
52900	6072
53000	6081
53100	6092
53200	6110
53300	6126
53400	6143
53500	6152
53600	6167
53700	6182
53800	6192
53900	6201
54000	6214
54100	6225
54200	6236
54300	6248
54400	6260
54500	6273
54600	6284
54700	6303
54800	6322
54900	6336
55000	6354
55100	6364
55200	6375
55300	6384
55400	6399
55500	6412
55600	6430
55700	6442
55800	6455
55900	6474
56000	6487
56100	6496
56200	6513
56300	6523
56400	6538
56500	6547
56600	6554
56700	6567
56800	6581
56900	6593
57000	6605
57100	6616
57200	6629
57300	6642
57400	6653
57500	6663
57600	6673
57700	6693
57800	6707
57900	6724
58000	6735
58100	6751
58200	6763
58300	6775
58400	6791
58500	6800
58600	6811
58700	6828
58800	6840
58900	6852
59000	6866
59100	6882
59200	6890
59300	6903
59400	6913
59500	6924
59600	6939
59700	6947
59800	6958
59900	6966
60000	6975
60100	6984
60200	6993
60300	7008
60400	7017
60500	7028
60600	7044
60700	7054
60800	7067
60900	7079
61000	7095
61100	7105
61200	7120
61300	7133
61400	7148
61500	7155
61600	7166
61700	7180
61800	7192
61900	7203
62000	7217
62100	7225
62200	7242
62300	7253
62400	7269
62500	7281
62600	7291
62700	7308
62800	7318
62900	7329
63000	7343
63100	7362
63200	7374
63300	7384
63400	7399
63500	7408
63600	7419
63700	7432
63800	7445
63900	7454
64000	7468
64100	7478
64200	7500
64300	7516
64400	7525
64500	7538
64600	7549
64700	7563
64800	7570
64900	7582
65000	7597
65100	7609
65200	7620
65300	7634
65400	7648
65500	7661
65600	7673
65700	7686
65800	7701
65900	7719
66000	7739
66100	7754
66200	7767
66300	7777
66400	7787
66500	7803
66600	7815
66700	7831
66800	7840
66900	7851
67000	7867
67100	7881
67200	7894
67300	7906
67400	7924
67500	7936
67600	7948
67700	7962
67800	7975
67900	7988
68000	8002
68100	8022
68200	8036
68300	8053
68400	8064
68500	8081
68600	8097
68700	8111
68800	8129
68900	8135
69000	8147
69100	8156
69200	8164
69300	8171
69400	8186
69500	8198
69600	8212
69700	8221
69800	8230
69900	8245
70000	8257
70100	8269
70200	8283
70300	8291
70400	8303
70500	8314
70600	8324
70700	8332
70800	8342
70900	8354
71000	8372
71100	8380
71200	8391
71300	8405
71400	8414
71500	8424
71600	8431
71700	8438
71800	8449
71900	8463
72000	8477
72100	8488
72200	8503
72300	8513
72400	8523
72500	8530
72600	8544
72700	8562
72800	8571
72900	8583
73000	8598
73100	8610
73200	8619
73300	8627
73400	8646
73500	8662
73600	8676
73700	8688
73800	8702
73900	8717
74000	8724
74100	8743
74200	8750
74300	8760
74400	8773
74500	8783
74600	8791
74700	8810
74800	8822
74900	8831
75000	8843
75100	8853
75200	8873
75300	8883
75400	8902
75500	8915
75600	8934
75700	8949
75800	8957
75900	8966
76000	8976
76100	8991
76200	9004
76300	9017
76400	9028
76500	9043
76600	9055
76700	9063
76800	9078
76900	9090
77000	9100
77100	9110
77200	9122
77300	9132
77400	9145
77500	9160
77600	9170
77700	9179
77800	9196
77900	9202
78000	9216
78100	9226
78200	9238
78300	9253
78400	9273
78500	9292
78600	9305
78700	9312
78800	9324
78900	9338
79000	9348
79100	9360
79200	9372
79300	9385
79400	9400
79500	9413
79600	9425
79700	9440
79800	9456
79900	9471
80000	9480
80100	9500
80200	9512
80300	9525
80400	9534
80500	9541
80600	9555
80700	9564
80800	9575
80900	9589
81000	9601
81100	9612
81200	9631
81300	9643
81400	9648
81500	9661
81600	9672
81700	9689
81800	9704
81900	9720
82000	9732
82100	9752
82200	9763
82300	9778
82400	9791
82500	9804
82600	9813
82700	9827
82800	9840
82900	9854
83000	9873
83100	9888
83200	9897
83300	9912
83400	9926
83500	9940
83600	9946
83700	9956
83800	9971
83900	9982
84000	9993
84100	10005
84200	10014
84300	10030
84400	10043
84500	10058
84600	10069
84700	10077
84800	10086
84900	10096
85000	10106
85100	10122
85200	10137
85300	10151
85400	10167
85500	10183
85600	10194
85700	10206
85800	10215
85900	10229
86000	10240
86100	10253
86200	10265
86300	10272
86400	10286
86500	10296
86600	10311
86700	10318
86800	10326
86900	10338
87000	10351
87100	10364
87200	10380
87300	10392
87400	10405
87500	10420
87600	10431
87700	10441
87800	10450
87900	10463
88000	10479
88100	10494
88200	10511
88300	10523
88400	10536
88500	10554
88600	10569
88700	10581
88800	10596
88900	10605
89000	10619
89100	10627
89200	10638
89300	10647
89400	10661
89500	10679
89600	10691
89700	10706
89800	10715
89900	10726
90000	10736
90100	10746
90200	10758
90300	10776
90400	10798
90500	10814
90600	10828
90700	10848
90800	10859
90900	10873
91000	10891
91100	10907
91200	10921
91300	10929
91400	10938
91500	10955
91600	10967
91700	10977
91800	10990
91900	11005
92000	11017
92100	11026
92200	11044
92300	11066
92400	11080
92500	11096
92600	11106
92700	11116
92800	11126
92900	11143
93000	11152
93100	11166
93200	11178
93300	11190
93400	11198
93500	11208
93600	11220
93700	11231
93800	11246
93900	11256
94000	11268
94100	11273
94200	11292
94300	11306
94400	11314
94500	11326
94600	11339
94700	11348
94800	11363
94900	11375
95000	11382
95100	11393
95200	11407
95300	11414
95400	11426
95500	11434
95600	11455
95700	11476
95800	11491
95900	11503
96000	11516
96100	11526
96200	11537
96300	11549
96400	11556
96500	11568
96600	11582
96700	11593
96800	11605
96900	11616
97000	11627
97100	11643
97200	11653
97300	11669
97400	11680
97500	11694
97600	11701
97700	11716
97800	11729
97900	11741
98000	11753
98100	11767
98200	11780
98300	11786
98400	11804
98500	11819
98600	11831
98700	11841
98800	11851
98900	11864
99000	11879
99100	11898
99200	11911
99300	11926
99400	11942
99500	11959
99600	11969
99700	11976
99800	11998
99900	12010
100000	12020


==> old/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	193
300	286
400	379
500	467
600	556
700	634
800	719
900	803
1000	885
1100	962
1200	1046
1300	1115
1400	1183
1500	1252
1600	1316
1700	1382
1800	1438
1900	1500
2000	1566
2100	1627
2200	1689
2300	1743
2400	1804
2500	1863
2600	1918
2700	1968
2800	2018
2900	2067
3000	2117
3100	2164
3200	2211
3300	2255
3400	2293
3500	2333
3600	2377
3700	2405
3800	2446
3900	2480
4000	2513
4100	2556
4200	2588
4300	2628
4400	2666
4500	2702
4600	2737
4700	2779
4800	2805
4900	2840
5000	2869
5100	2897
5200	2923
5300	2952
5400	2984
5500	3014
5600	3032
5700	3053
5800	3078
5900	3097
6000	3121
6100	3149
6200	3169
6300	3192
6400	3213
6500	3239
6600	3259
6700	3277
6800	3302
6900	3319
7000	3341
7100	3360
7200	3371
7300	3382
7400	3404
7500	3416
7600	3434
7700	3450
7800	3461
7900	3470
8000	3485
8100	3497
8200	3511
8300	3523
8400	3532
8500	3558
8600	3569
8700	3578
8800	3587
8900	3594
9000	3604
9100	3618
9200	3631
9300	3640
9400	3657
9500	3669
9600	3679
9700	3689
9800	3702
9900	3716
10000	3722
10100	3728
10200	3734
10300	3741
10400	3747
10500	3755
10600	3765
10700	3772
10800	3780
10900	3788
11000	3798
11100	3803
11200	3809
11300	3818
11400	3824
11500	3830
11600	3839
11700	3844
11800	3850
11900	3856
12000	3861
12100	3864
12200	3865
12300	3871
12400	3876
12500	3879
12600	3885
12700	3887
12800	3892
12900	3897
13000	3901
13100	3908
13200	3912
13300	3917
13400	3920
13500	3922
13600	3928
13700	3933
13800	3938
13900	3944
14000	3946
14100	3950
14200	3952
14300	3956
14400	3958
14500	3960
14600	3960
14700	3962
14800	3963
14900	3965
15000	3973
15100	3976
15200	3980
15300	3984
15400	3986
15500	3989
15600	3991
15700	3995
15800	3995
15900	3997
16000	4000
16100	4003
16200	4006
16300	4008
16400	4011
16500	4014
16600	4015
16700	4019
16800	4020
16900	4021
17000	4022
17100	4023
17200	4023
17300	4023
17400	4024
17500	4027
17600	4027
17700	4029
17800	4032
17900	4035
18000	4037
18100	4037
18200	4037
18300	4037
18400	4038
18500	4040
18600	4042
18700	4043
18800	4044
18900	4045
19000	4045
19100	4045
19200	4045
19300	4046
19400	4047
19500	4049
19600	4050
19700	4050
19800	4052
19900	4053
20000	4053
20100	4054
20200	4054
20300	4055
20400	4056
20500	4058
20600	4058
20700	4058
20800	4058
20900	4058
21000	4059
21100	4059
21200	4059
21300	4060
21400	4061
21500	4063
21600	4064
21700	4065
21800	4065
21900	4065
22000	4067
22100	4068
22200	4070
22300	4070
22400	4071
22500	4072
22600	4072
22700	4073
22800	4074
22900	4074
23000	4074
23100	4074
23200	4074
23300	4074
23400	4074
23500	4074
23600	4074
23700	4074
23800	4074
23900	4074
24000	4074
24100	4075
24200	4075
24300	4076
24400	4077
24500	4077
24600	4077
24700	4077
24800	4077
24900	4077
25000	4077
25100	4077
25200	4077
25300	4077
25400	4078
25500	4078
25600	4078
25700	4078
25800	4079
25900	4080
26000	4080
26100	4081
26200	4081
26300	4082
26400	4082
26500	4082
26600	4082
26700	4082
26800	4082
26900	4082
27000	4082
27100	4083
27200	4084
27300	4084
27400	4084
27500	4084
27600	4085
27700	4085
27800	4085
27900	4085
28000	4085
28100	4085
28200	4087
28300	4087
28400	4087
28500	4087
28600	4087
28700	4087
28800	4087
28900	4087
29000	4087
29100	4087
29200	4087
29300	4087
29400	4088
29500	4088
29600	4088
29700	4089
29800	4089
29900	4089
30000	4090
30100	4090
30200	4090
30300	4090
30400	4090
30500	4090
30600	4090
30700	4090
30800	4090
30900	4090
31000	4090
31100	4090
31200	4090
31300	4090
31400	4090
31500	4090
31600	4090
31700	4090
31800	4090
31900	4090
32000	4090
32100	4090
32200	4090
32300	4090
32400	4090
32500	4090
32600	4090
32700	4090
32800	4090
32900	4091
33000	4091
33100	4091
33200	4091
33300	4091
33400	4091
33500	4091
33600	4091
33700	4091
33800	4091
33900	4091
34000	4091
34100	4091
34200	4091
34300	4091
34400	4091
34500	4091
34600	4091
34700	4091
34800	4091
34900	4091
35000	4091
35100	4091
35200	4091
35300	4092
35400	4092
35500	4092
35600	4092
35700	4092
35800	4092
35900	4092
36000	4092
36100	4092
36200	4092
36300	4092
36400	4092
36500	4093
36600	4093
36700	4093
36800	4093
36900	4093
37000	4093
37100	4093
37200	4093
37300	4093
37400	4093
37500	4093
37600	4093
37700	4093
37800	4093
37900	4093
38000	4093
38100	4093
38200	4093
38300	4093
38400	4093
38500	4093
38600	4093
38700	4093
38800	4093
38900	4093
39000	4093
39100	4093
39200	4093
39300	4093
39400	4093
39500	4093
39600	4093
39700	4093
39800	4093
39900	4093
40000	4093
40100	4093
40200	4093
40300	4093
40400	4093
40500	4094
40600	4094
40700	4094
40800	4094
40900	4094
41000	4094
41100	4094
41200	4094
41300	4094
41400	4094
41500	4094
41600	4094
41700	4095
41800	4095
41900	4095
42000	4095
42100	4095
42200	4095
42300	4095
42400	4095
42500	4095
42600	4095
42700	4095
42800	4095
42900	4095
43000	4095
43100	4095
43200	4095
43300	4095
43400	4095
43500	4095
43600	4095
43700	4095
43800	4095
43900	4095
44000	4095
44100	4095
44200	4095
44300	4095
44400	4095
44500	4095
44600	4095
44700	4096
44800	4096
44900	4096
45000	4096
45100	4096
45200	4096
45300	4096
45400	4096
45500	4096
45600	4096
45700	4096
45800	4096
45900	4096
46000	4096
46100	4096
46200	4096
46300	4096
46400	4096
46500	4096
46600	4096
46700	4096
46800	4096
46900	4096
47000	4096
47100	4096
47200	4096
47300	4096
47400	4096
47500	4096
47600	4096
47700	4096
47800	4096
47900	4096
48000	4096
48100	4096
48200	4096
48300	4096
48400	4096
48500	4096
48600	4096
48700	4096
48800	4096
48900	4096
49000	4096
49100	4096
49200	4096
49300	4096
49400	4096
49500	4096
49600	4096
49700	4096
49800	4096
49900	4096
50000	4096
50100	4096
50200	4096
50300	4096
50400	4096
50500	4096
50600	4096
50700	4096
50800	4096
50900	4096
51000	4096
51100	4096
51200	4096
51300	4096
51400	4096
51500	4096
51600	4096
51700	4096
51800	4096
51900	4096
52000	4096
52100	4096
52200	4096
52300	4096
52400	4096
52500	4096
52600	4096
52700	4096
52800	4096
52900	4096
53000	4096
53100	4096
53200	4096
53300	4096
53400	4096
53500	4096
53600	4096
53700	4096
53800	4096
53900	4096
54000	4096
54100	4096
54200	4096
54300	4096
54400	4096
54500	4096
54600	4096
54700	4096
54800	4096
54900	4096
55000	4096
55100	4096
55200	4096
55300	4096
55400	4096
55500	4096
55600	4096
55700	4096
55800	4096
55900	4096
56000	4096
56100	4096
56200	4096
56300	4096
56400	4096
56500	4096
56600	4096
56700	4096
56800	4096
56900	4096
57000	4096
57100	4096
57200	4096
57300	4096
57400	4096
57500	4096
57600	4096
57700	4096
57800	4096
57900	4096
58000	4096
58100	4096
58200	4096
58300	4096
58400	4096
58500	4096
58600	4096
58700	4096
58800	4096
58900	4096
59000	4096
59100	4096
59200	4096
59300	4096
59400	4096
59500	4096
59600	4096
59700	4096
59800	4096
59900	4096
60000	4096
60100	4096
60200	4096
60300	4096
60400	4096
60500	4096
60600	4096
60700	4096
60800	4096
60900	4096
61000	4096
61100	4096
61200	4096
61300	4096
61400	4096
61500	4096
61600	4096
61700	4096
61800	4096
61900	4096
62000	4096
62100	4096
62200	4096
62300	4096
62400	4096
62500	4096
62600	4096
62700	4096
62800	4096
62900	4096
63000	4096
63100	4096
63200	4096
63300	4096
63400	4096
63500	4096
63600	4096
63700	4096
63800	4096
63900	4096
64000	4096
64100	4096
64200	4096
64300	4096
64400	4096
64500	4096
64600	4096
64700	4096
64800	4096
64900	4096
65000	4096
65100	4096
65200	4096
65300	4096
65400	4096
65500	4096
65600	4096
65700	4096
65800	4096
65900	4096
66000	4096
66100	4096
66200	4096
66300	4096
66400	4096
66500	4096
66600	4096
66700	4096
66800	4096
66900	4096
67000	4096
67100	4096
67200	4096
67300	4096
67400	4096
67500	4096
67600	4096
67700	4096
67800	4096
67900	4096
68000	4096
68100	4096
68200	4096
68300	4096
68400	4096
68500	4096
68600	4096
68700	4096
68800	4096
68900	4096
69000	4096
69100	4096
69200	4096
69300	4096
69400	4096
69500	4096
69600	4096
69700	4096
69800	4096
69900	4096
70000	4096
70100	4096
70200	4096
70300	4096
70400	4096
70500	4096
70600	4096
70700	4096
70800	4096
70900	4096
71000	4096
71100	4096
71200	4096
71300	4096
71400	4096
71500	4096
71600	4096
71700	4096
71800	4096
71900	4096
72000	4096
72100	4096
72200	4096
72300	4096
72400	4096
72500	4096
72600	4096
72700	4096
72800	4096
72900	4096
73000	4096
73100	4096
73200	4096
73300	4096
73400	4096
73500	4096
73600	4096
73700	4096
73800	4096
73900	4096
74000	4096
74100	4096
74200	4096
74300	4096
74400	4096
74500	4096
74600	4096
74700	4096
74800	4096
74900	4096
75000	4096
75100	4096
75200	4096
75300	4096
75400	4096
75500	4096
75600	4096
75700	4096
75800	4096
75900	4096
76000	4096
76100	4096
76200	4096
76300	4096
76400	4096
76500	4096
76600	4096
76700	4096
76800	4096
76900	4096
77000	4096
77100	4096
77200	4096
77300	4096
77400	4096
77500	4096
77600	4096
77700	4096
77800	4096
77900	4096
78000	4096
78100	4096
78200	4096
78300	4096
78400	4096
78500	4096
78600	4096
78700	4096
78800	4096
78900	4096
79000	4096
79100	4096
79200	4096
79300	4096
79400	4096
79500	4096
79600	4096
79700	4096
79800	4096
79900	4096
80000	4096
80100	4096
80200	4096
80300	4096
80400	4096
80500	4096
80600	4096
80700	4096
80800	4096
80900	4096
81000	4096
81100	4096
81200	4096
81300	4096
81400	4096
81500	4096
81600	4096
81700	4096
81800	4096
81900	4096
82000	4096
82100	4096
82200	4096
82300	4096
82400	4096
82500	4096
82600	4096
82700	4096
82800	4096
82900	4096
83000	4096
83100	4096
83200	4096
83300	4096
83400	4096
83500	4096
83600	4096
83700	4096
83800	4096
83900	4096
84000	4096
84100	4096
84200	4096
84300	4096
84400	4096
84500	4096
84600	4096
84700	4096
84800	4096
84900	4096
85000	4096
85100	4096
85200	4096
85300	4096
85400	4096
85500	4096
85600	4096
85700	4096
85800	4096
85900	4096
86000	4096
86100	4096
86200	4096
86300	4096
86400	4096
86500	4096
86600	4096
86700	4096
86800	4096
86900	4096
87000	4096
87100	4096
87200	4096
87300	4096
87400	4096
87500	4096
87600	4096
87700	4096
87800	4096
87900	4096
88000	4096
88100	4096
88200	4096
88300	4096
88400	4096
88500	4096
88600	4096
88700	4096
88800	4096
88900	4096
89000	4096
89100	4096
89200	4096
89300	4096
89400	4096
89500	4096
89600	4096
89700	4096
89800	4096
89900	4096
90000	4096
90100	4096
90200	4096
90300	4096
90400	4096
90500	4096
90600	4096
90700	4096
90800	4096
90900	4096
91000	4096
91100	4096
91200	4096
91300	4096
91400	4096
91500	4096
91600	4096
91700	4096
91800	4096
91900	4096
92000	4096
92100	4096
92200	4096
92300	4096
92400	4096
92500	4096
92600	4096
92700	4096
92800	4096
92900	4096
93000	4096
93100	4096
93200	4096
93300	4096
93400	4096
93500	4096
93600	4096
93700	4096
93800	4096
93900	4096
94000	4096
94100	4096
94200	4096
94300	4096
94400	4096
94500	4096
94600	4096
94700	4096
94800	4096
94900	4096
95000	4096
95100	4096
95200	4096
95300	4096
95400	4096
95500	4096
95600	4096
95700	4096
95800	4096
95900	4096
96000	4096
96100	4096
96200	4096
96300	4096
96400	4096
96500	4096
96600	4096
96700	4096
96800	4096
96900	4096
97000	4096
97100	4096
97200	4096
97300	4096
97400	4096
97500	4096
97600	4096
97700	4096
97800	4096
97900	4096
98000	4096
98100	4096
98200	4096
98300	4096
98400	4096
98500	4096
98600	4096
98700	4096
98800	4096
98900	4096
99000	4096
99100	4096
99200	4096
99300	4096
99400	4096
99500	4096
99600	4096
99700	4096
99800	4096
99900	4096
100000	4096


==> old/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	5
300	11
400	17
500	28
600	36
700	54
800	67
900	83
1000	100
1100	119
1200	130
1300	157
1400	183
1500	210
1600	244
1700	274
1800	314
1900	345
2000	375
2100	412
2200	445
2300	480
2400	514
2500	549
2600	587
2700	629
2800	674
2900	717
3000	761
3100	812
3200	859
3300	907
3400	959
3500	1015
3600	1062
3700	1121
3800	1175
3900	1236
4000	1296
4100	1350
4200	1409
4300	1461
4400	1517
4500	1577
4600	1632
4700	1684
4800	1749
4900	1807
5000	1869
5100	1930
5200	1995
5300	2057
5400	2108
5500	2168
5600	2240
5700	2311
5800	2376
5900	2451
6000	2514
6100	2578
6200	2649
6300	2717
6400	2787
6500	2853
6600	2926
6700	2997
6800	3062
6900	3136
7000	3206
7100	3276
7200	3353
7300	3432
7400	3499
7500	3573
7600	3642
7700	3715
7800	3795
7900	3869
8000	3943
8100	4021
8200	4102
8300	4181
8400	4263
8500	4326
8600	4409
8700	4492
8800	4572
8900	4653
9000	4729
9100	4807
9200	4885
9300	4962
9400	5036
9500	5118
9600	5198
9700	5280
9800	5361
9900	5438
10000	5518
10100	5596
10200	5678
10300	5760
10400	5847
10500	5927
10600	6009
10700	6085
10800	6165
10900	6251
11000	6328
11100	6413
11200	6498
11300	6577
11400	6662
11500	6746
11600	6829
11700	6915
11800	6986
11900	7069
12000	7150
12100	7236
12200	7323
12300	7400
12400	7488
12500	7575
12600	7664
12700	7747
12800	7823
12900	7904
13000	7990
13100	8072
13200	8154
13300	8240
13400	8329
13500	8408
13600	8498
13700	8579
13800	8666
13900	8751
14000	8838
14100	8919
14200	9008
14300	9096
14400	9181
14500	9264
14600	9355
14700	9437
14800	9522
14900	9611
15000	9690
15100	9777
15200	9861
15300	9942
15400	10024
15500	10110
15600	10192
15700	10281
15800	10371
15900	10457
16000	10536
16100	10619
16200	10702
16300	10785
16400	10876
16500	10959
16600	11046
16700	11128
16800	11216
16900	11305
17000	11387
17100	11471
17200	11557
17300	11646
17400	11737
17500	11824
17600	11914
17700	11998
17800	12087
17900	12172
18000	12257
18100	12343
18200	12437
18300	12526
18400	12611
18500	12696
18600	12781
18700	12869
18800	12955
18900	13043
19000	13129
19100	13215
19200	13296
19300	13375
19400	13461
19500	13546
19600	13632
19700	13716
19800	13801
19900	13888
20000	13974
20100	14060
20200	14151
20300	14237
20400	14323
20500	14399
20600	14488
20700	14580
20800	14664
20900	14754
21000	14834
21100	14926
21200	15017
21300	15106
21400	15190
21500	15282
21600	15376
21700	15466
21800	15557
21900	15648
22000	15737
22100	15821
22200	15910
22300	15995
22400	16082
22500	16167
22600	16252
22700	16338
22800	16422
22900	16506
23000	16587
23100	16673
23200	16760
23300	16850
23400	16941
23500	17027
23600	17118
23700	17203
23800	17290
23900	17376
24000	17463
24100	17548
24200	17633
24300	17719
24400	17806
24500	17891
24600	17978
24700	18066
24800	18158
24900	18247
25000	18333
25100	18425
25200	18516
25300	18604
25400	18694
25500	18781
25600	18874
25700	18964
25800	19050
25900	19141
26000	19231
26100	19313
26200	19404
26300	19490
26400	19576
26500	19661
26600	19748
26700	19838
26800	19928
26900	20016
27000	20098
27100	20187
27200	20277
27300	20366
27400	20455
27500	20539
27600	20627
27700	20715
27800	20799
27900	20886
28000	20973
28100	21059
28200	21141
28300	21225
28400	21316
28500	21402
28600	21489
28700	21580
28800	21663
28900	21753
29000	21839
29100	21917
29200	22004
29300	22090
29400	22172
29500	22256
29600	22345
29700	22436
29800	22519
29900	22615
30000	22703
30100	22794
30200	22882
30300	22970
30400	23056
30500	23144
30600	23237
30700	23322
30800	23404
30900	23491
31000	23581
31100	23664
31200	23748
31300	23832
31400	23915
31500	24001
31600	24090
31700	24178
31800	24265
31900	24354
32000	24442
32100	24532
32200	24619
32300	24703
32400	24789
32500	24878
32600	24966
32700	25058
32800	25151
32900	25236
33000	25325
33100	25415
33200	25502
33300	25595
33400	25683
33500	25765
33600	25852
33700	25938
33800	26027
33900	26117
34000	26207
34100	26294
34200	26386
34300	26477
34400	26566
34500	26662
34600	26750
34700	26829
34800	26918
34900	27006
35000	27093
35100	27177
35200	27260
35300	27347
35400	27429
35500	27514
35600	27605
35700	27697
35800	27788
35900	27872
36000	27959
36100	28045
36200	28126
36300	28208
36400	28296
36500	28384
36600	28468
36700	28552
36800	28633
36900	28723
37000	28812
37100	28903
37200	28987
37300	29080
37400	29168
37500	29258
37600	29346
37700	29438
37800	29529
37900	29618
38000	29706
38100	29796
38200	29882
38300	29964
38400	30053
38500	30139
38600	30226
38700	30311
38800	30400
38900	30485
39000	30571
39100	30658
39200	30744
39300	30834
39400	30927
39500	31011
39600	31097
39700	31185
39800	31275
39900	31359
40000	31449
40100	31541
40200	31630
40300	31723
40400	31812
40500	31895
40600	31984
40700	32069
40800	32154
40900	32240
41000	32321
41100	32405
41200	32493
41300	32581
41400	32675
41500	32760
41600	32847
41700	32932
41800	33023
41900	33110
42000	33196
42100	33282
42200	33369
42300	33455
42400	33541
42500	33630
42600	33722
42700	33810
42800	33895
42900	33982
43000	34070
43100	34154
43200	34242
43300	34331
43400	34420
43500	34506
43600	34591
43700	34681
43800	34776
43900	34865
44000	34952
44100	35041
44200	35122
44300	35210
44400	35298
44500	35386
44600	35474
44700	35562
44800	35647
44900	35739
45000	35826
45100	35912
45200	35996
45300	36083
45400	36173
45500	36262
45600	36352
45700	36435
45800	36523
45900	36609
46000	36697
46100	36791
46200	36882
46300	36971
46400	37058
46500	37144
46600	37226
46700	37308
46800	37390
46900	37479
47000	37569
47100	37656
47200	37741
47300	37834
47400	37922
47500	38016
47600	38104
47700	38186
47800	38272
47900	38358
48000	38448
48100	38534
48200	38622
48300	38711
48400	38798
48500	38885
48600	38968
48700	39060
48800	39146
48900	39231
49000	39314
49100	39403
49200	39490
49300	39577
49400	39664
49500	39753
49600	39843
49700	39928
49800	40015
49900	40106
50000	40192
50100	40279
50200	40366
50300	40458
50400	40551
50500	40642
50600	40728
50700	40812
50800	40892
50900	40981
51000	41068
51100	41157
51200	41244
51300	41330
51400	41417
51500	41503
51600	41589
51700	41673
51800	41751
51900	41843
52000	41927
52100	42021
52200	42105
52300	42199
52400	42288
52500	42376
52600	42467
52700	42554
52800	42645
52900	42732
53000	42823
53100	42912
53200	42994
53300	43078
53400	43161
53500	43252
53600	43337
53700	43422
53800	43512
53900	43603
54000	43690
54100	43779
54200	43868
54300	43956
54400	44044
54500	44131
54600	44220
54700	44301
54800	44382
54900	44468
55000	44550
55100	44640
55200	44729
55300	44820
55400	44905
55500	44992
55600	45074
55700	45162
55800	45249
55900	45330
56000	45417
56100	45508
56200	45591
56300	45681
56400	45766
56500	45857
56600	45950
56700	46037
56800	46123
56900	46211
57000	46299
57100	46388
57200	46475
57300	46562
57400	46651
57500	46741
57600	46831
57700	46911
57800	46997
57900	47080
58000	47169
58100	47253
58200	47341
58300	47429
58400	47513
58500	47604
58600	47693
58700	47776
58800	47864
58900	47952
59000	48038
59100	48122
59200	48214
59300	48301
59400	48391
59500	48480
59600	48565
59700	48657
59800	48746
59900	48838
60000	48929
60100	49020
60200	49111
60300	49196
60400	49287
60500	49376
60600	49460
60700	49550
60800	49637
60900	49725
61000	49809
61100	49899
61200	49984
61300	50071
61400	50156
61500	50249
61600	50338
61700	50424
61800	50512
61900	50601
62000	50687
62100	50779
62200	50862
62300	50951
62400	51035
62500	51123
62600	51213
62700	51296
62800	51386
62900	51475
63000	51561
63100	51642
63200	51730
63300	51820
63400	51905
63500	51996
63600	52085
63700	52172
63800	52259
63900	52350
64000	52436
64100	52526
64200	52604
64300	52688
64400	52779
64500	52866
64600	52955
64700	53041
64800	53134
64900	53222
65000	53307
65100	53395
65200	53484
65300	53570
65400	53656
65500	53743
65600	53831
65700	53918
65800	54003
65900	54085
66000	54165
66100	54250
66200	54337
66300	54427
66400	54517
66500	54601
66600	54689
66700	54773
66800	54864
66900	54953
67000	55037
67100	55123
67200	55210
67300	55298
67400	55380
67500	55468
67600	55556
67700	55642
67800	55729
67900	55816
68000	55902
68100	55982
68200	56068
68300	56151
68400	56240
68500	56323
68600	56407
68700	56493
68800	56575
68900	56669
69000	56757
69100	56848
69200	56940
69300	57033
69400	57118
69500	57206
69600	57292
69700	57383
69800	57474
69900	57559
70000	57647
70100	57735
70200	57821
70300	57913
70400	58001
70500	58090
70600	58180
70700	58272
70800	58362
70900	58450
71000	58532
71100	58624
71200	58713
71300	58799
71400	58890
71500	58980
71600	59073
71700	59166
71800	59255
71900	59341
72000	59427
72100	59516
72200	59601
72300	59691
72400	59781
72500	59874
72600	59960
72700	60042
72800	60133
72900	60221
73000	60306
73100	60394
73200	60485
73300	60577
73400	60658
73500	60742
73600	60828
73700	60916
73800	61002
73900	61087
74000	61180
74100	61261
74200	61354
74300	61444
74400	61531
74500	61621
74600	61713
74700	61794
74800	61882
74900	61973
75000	62061
75100	62151
75200	62231
75300	62321
75400	62402
75500	62489
75600	62570
75700	62655
75800	62747
75900	62838
76000	62928
76100	63013
76200	63100
76300	63187
76400	63276
76500	63361
76600	63449
76700	63541
76800	63626
76900	63714
77000	63804
77100	63894
77200	63982
77300	64072
77400	64159
77500	64244
77600	64334
77700	64425
77800	64508
77900	64602
78000	64688
78100	64778
78200	64866
78300	64951
78400	65031
78500	65112
78600	65199
78700	65292
78800	65380
78900	65466
79000	65556
79100	65644
79200	65732
79300	65819
79400	65904
79500	65991
79600	66079
79700	66164
79800	66248
79900	66333
80000	66424
80100	66504
80200	66592
80300	66679
80400	66770
80500	66863
80600	66949
80700	67040
80800	67129
80900	67215
81000	67303
81100	67392
81200	67473
81300	67561
81400	67656
81500	67743
81600	67832
81700	67915
81800	68000
81900	68084
82000	68172
82100	68252
82200	68341
82300	68426
82400	68513
82500	68600
82600	68691
82700	68777
82800	68864
82900	68950
83000	69031
83100	69116
83200	69207
83300	69292
83400	69378
83500	69464
83600	69558
83700	69648
83800	69733
83900	69822
84000	69911
84100	69999
84200	70090
84300	70174
84400	70261
84500	70346
84600	70435
84700	70527
84800	70618
84900	70708
85000	70798
85100	70882
85200	70967
85300	71053
85400	71137
85500	71221
85600	71310
85700	71398
85800	71489
85900	71575
86000	71664
86100	71751
86200	71839
86300	71932
86400	72018
86500	72108
86600	72193
86700	72286
86800	72378
86900	72466
87000	72553
87100	72640
87200	72724
87300	72812
87400	72899
87500	72984
87600	73073
87700	73163
87800	73254
87900	73341
88000	73425
88100	73510
88200	73593
88300	73681
88400	73768
88500	73850
88600	73935
88700	74023
88800	74108
88900	74199
89000	74285
89100	74377
89200	74466
89300	74557
89400	74643
89500	74725
89600	74813
89700	74898
89800	74989
89900	75078
90000	75168
90100	75258
90200	75346
90300	75428
90400	75506
90500	75590
90600	75676
90700	75756
90800	75845
90900	75931
91000	76013
91100	76097
91200	76183
91300	76275
91400	76366
91500	76449
91600	76537
91700	76627
91800	76714
91900	76799
92000	76887
92100	76978
92200	77060
92300	77138
92400	77224
92500	77308
92600	77398
92700	77488
92800	77578
92900	77661
93000	77752
93100	77838
93200	77926
93300	78014
93400	78106
93500	78196
93600	78284
93700	78373
93800	78458
93900	78548
94000	78636
94100	78731
94200	78812
94300	78898
94400	78990
94500	79078
94600	79165
94700	79256
94800	79341
94900	79429
95000	79522
95100	79611
95200	79697
95300	79790
95400	79878
95500	79970
95600	80049
95700	80128
95800	80213
95900	80301
96000	80388
96100	80478
96200	80567
96300	80655
96400	80748
96500	80836
96600	80922
96700	81011
96800	81099
96900	81188
97000	81277
97100	81361
97200	81451
97300	81535
97400	81624
97500	81710
97600	81803
97700	81888
97800	81975
97900	82063
98000	82151
98100	82237
98200	82324
98300	82418
98400	82500
98500	82585
98600	82673
98700	82763
98800	82853
98900	82940
99000	83025
99100	83106
99200	83193
99300	83278
99400	83362
99500	83445
99600	83535
99700	83628
99800	83706
99900	83794
100000	83884


==> old/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,196,0,4
300,293,1,6
400,389,2,9
500,483,2,15
600,573,4,23
700,664,4,32
800,754,4,42
900,848,4,48
1000,935,6,59
1100,1025,7,68
1200,1112,8,80
1300,1202,10,88
1400,1289,12,99
1500,1373,13,114
1600,1454,15,131
1700,1529,18,153
1800,1610,20,170
1900,1689,24,187
2000,1765,31,204
2100,1846,32,222
2200,1922,33,245
2300,2000,37,263
2400,2073,41,286
2500,2146,45,309
2600,2219,48,333
2700,2296,48,356
2800,2368,53,379
2900,2436,55,409
3000,2502,57,441
3100,2578,62,460
3200,2652,69,479
3300,2720,73,507
3400,2786,76,538
3500,2845,83,572
3600,2909,90,601
3700,2968,100,632
3800,3040,103,657
3900,3099,107,694
4000,3163,110,727
4100,3225,110,765
4200,3286,117,797
4300,3347,126,827
4400,3399,138,863
4500,3462,142,896
4600,3520,146,934
4700,3580,147,973
4800,3631,153,1016
4900,3696,155,1049
5000,3762,155,1083
5100,3815,161,1124
5200,3873,166,1161
5300,3922,172,1206
5400,3976,175,1249
5500,4025,178,1297
5600,4077,190,1333
5700,4124,198,1378
5800,4171,205,1424
5900,4215,214,1471
6000,4258,223,1519
6100,4308,226,1566
6200,4357,230,1613
6300,4390,242,1668
6400,4439,245,1716
6500,4484,251,1765
6600,4526,258,1816
6700,4568,264,1868
6800,4602,271,1927
6900,4642,278,1980
7000,4683,286,2031
7100,4718,298,2084
7200,4766,301,2133
7300,4807,308,2185
7400,4847,318,2235
7500,4886,329,2285
7600,4925,339,2336
7700,4970,346,2384
7800,5012,353,2435
7900,5055,358,2487
8000,5094,365,2541
8100,5135,375,2590
8200,5169,384,2647
8300,5211,390,2699
8400,5247,403,2750
8500,5287,409,2804
8600,5318,414,2868
8700,5362,423,2915
8800,5403,429,2968
8900,5442,437,3021
9000,5480,446,3074
9100,5515,456,3129
9200,5546,461,3193
9300,5582,469,3249
9400,5616,477,3307
9500,5650,486,3364
9600,5687,498,3415
9700,5712,509,3479
9800,5744,519,3537
9900,5780,530,3590
10000,5810,541,3649
10100,5836,550,3714
10200,5859,559,3782
10300,5896,568,3836
10400,5922,578,3900
10500,5949,591,3960
10600,5972,601,4027
10700,6000,611,4089
10800,6029,619,4152
10900,6052,626,4222
11000,6077,631,4292
11100,6105,638,4357
11200,6125,646,4429
11300,6147,657,4496
11400,6175,663,4562
11500,6205,670,4625
11600,6231,677,4692
11700,6259,690,4751
11800,6288,700,4812
11900,6310,708,4882
12000,6329,716,4955
12100,6351,729,5020
12200,6372,735,5093
12300,6394,745,5161
12400,6411,753,5236
12500,6428,764,5308
12600,6453,775,5372
12700,6474,786,5440
12800,6496,798,5506
12900,6514,809,5577
13000,6530,819,5651
13100,6543,828,5729
13200,6561,835,5804
13300,6581,841,5878
13400,6600,856,5944
13500,6615,868,6017
13600,6633,878,6089
13700,6649,892,6159
13800,6660,898,6242
13900,6679,908,6313
14000,6697,919,6384
14100,6713,931,6456
14200,6730,946,6524
14300,6745,961,6594
14400,6756,966,6678
14500,6770,978,6752
14600,6786,986,6828
14700,6802,999,6899
14800,6827,1004,6969
14900,6840,1015,7045
15000,6860,1026,7114
15100,6872,1033,7195
15200,6895,1044,7261
15300,6907,1058,7335
15400,6923,1062,7415
15500,6936,1072,7492
15600,6958,1080,7562
15700,6972,1092,7636
15800,6988,1104,7708
15900,7000,1114,7786
16000,7010,1124,7866
16100,7030,1131,7939
16200,7038,1144,8018
16300,7054,1158,8088
16400,7068,1168,8164
16500,7083,1180,8237
16600,7097,1193,8310
16700,7107,1202,8391
16800,7118,1208,8474
16900,7132,1220,8548
17000,7140,1230,8630
17100,7155,1236,8709
17200,7169,1251,8780
17300,7176,1262,8862
17400,7195,1274,8931
17500,7202,1285,9013
17600,7216,1295,9089
17700,7225,1311,9164
17800,7235,1321,9244
17900,7251,1333,9316
18000,7267,1345,9388
18100,7276,1355,9469
18200,7281,1370,9549
18300,7292,1383,9625
18400,7304,1395,9701
18500,7316,1403,9781
18600,7329,1414,9857
18700,7336,1425,9939
18800,7345,1438,10017
18900,7354,1451,10095
19000,7365,1461,10174
19100,7372,1478,10250
19200,7381,1485,10334
19300,7394,1490,10416
19400,7405,1503,10492
19500,7413,1512,10575
19600,7420,1521,10659
19700,7425,1527,10748
19800,7437,1534,10829
19900,7453,1548,10899
20000,7459,1561,10980
20100,7465,1574,11061
20200,7477,1588,11135
20300,7489,1595,11216
20400,7501,1607,11292
20500,7508,1620,11372
20600,7517,1632,11451
20700,7526,1643,11531
20800,7528,1657,11615
20900,7529,1668,11703
21000,7536,1682,11782
21100,7541,1693,11866
21200,7546,1701,11953
21300,7553,1708,12039
21400,7562,1715,12123
21500,7571,1726,12203
21600,7577,1735,12288
21700,7583,1746,12371
21800,7595,1758,12447
21900,7603,1771,12526
22000,7608,1781,12611
22100,7614,1789,12697
22200,7618,1800,12782
22300,7626,1812,12862
22400,7631,1826,12943
22500,7641,1834,13025
22600,7648,1846,13106
22700,7652,1860,13188
22800,7667,1868,13265
22900,7673,1882,13345
23000,7681,1890,13429
23100,7687,1902,13511
23200,7691,1910,13599
23300,7694,1924,13682
23400,7697,1935,13768
23500,7704,1951,13845
23600,7710,1958,13932
23700,7717,1970,14013
23800,7723,1983,14094
23900,7728,1991,14181
24000,7732,2003,14265
24100,7738,2015,14347
24200,7748,2028,14424
24300,7751,2044,14505
24400,7759,2054,14587
24500,7763,2071,14666
24600,7767,2078,14755
24700,7772,2089,14839
24800,7779,2097,14924
24900,7787,2106,15007
25000,7792,2118,15090
25100,7795,2128,15177
25200,7800,2134,15266
25300,7807,2141,15352
25400,7810,2149,15441
25500,7813,2161,15526
25600,7820,2174,15606
25700,7823,2181,15696
25800,7827,2187,15786
25900,7831,2202,15867
26000,7843,2215,15942
26100,7847,2226,16027
26200,7851,2242,16107
26300,7853,2251,16196
26400,7854,2261,16285
26500,7858,2270,16372
26600,7865,2274,16461
26700,7868,2286,16546
26800,7873,2301,16626
26900,7881,2309,16710
27000,7882,2323,16795
27100,7889,2334,16877
27200,7893,2342,16965
27300,7895,2352,17053
27400,7898,2362,17140
27500,7904,2372,17224
27600,7905,2391,17304
27700,7907,2398,17395
27800,7913,2405,17482
27900,7916,2419,17565
28000,7920,2430,17650
28100,7923,2442,17735
28200,7925,2452,17823
28300,7932,2457,17911
28400,7934,2464,18002
28500,7938,2476,18086
28600,7944,2485,18171
28700,7945,2495,18260
28800,7949,2508,18343
28900,7950,2521,18429
29000,7953,2537,18510
29100,7956,2550,18594
29200,7959,2562,18679
29300,7965,2574,18761
29400,7965,2587,18848
29500,7968,2608,18924
29600,7973,2618,19009
29700,7976,2630,19094
29800,7977,2639,19184
29900,7981,2653,19266
30000,7985,2666,19349
30100,7986,2674,19440
30200,7989,2690,19521
30300,7991,2700,19609
30400,7995,2710,19695
30500,8003,2721,19776
30600,8004,2729,19867
30700,8005,2745,19950
30800,8008,2761,20031
30900,8010,2768,20122
31000,8011,2780,20209
31100,8013,2792,20295
31200,8014,2800,20386
31300,8021,2808,20471
31400,8023,2821,20556
31500,8026,2832,20642
31600,8027,2840,20733
31700,8028,2847,20825
31800,8030,2856,20914
31900,8033,2865,21002
32000,8034,2883,21083
32100,8037,2896,21167
32200,8037,2904,21259
32300,8040,2920,21340
32400,8040,2935,21425
32500,8041,2944,21515
32600,8044,2961,21595
32700,8047,2975,21678
32800,8049,2988,21763
32900,8050,2996,21854
33000,8054,3002,21944
33100,8054,3011,22035
33200,8056,3028,22116
33300,8059,3040,22201
33400,8061,3055,22284
33500,8061,3067,22372
33600,8061,3084,22455
33700,8063,3093,22544
33800,8065,3105,22630
33900,8068,3120,22712
34000,8070,3133,22797
34100,8070,3149,22881
34200,8070,3165,22965
34300,8071,3173,23056
34400,8073,3191,23136
34500,8077,3202,23221
34600,8080,3211,23309
34700,8080,3224,23396
34800,8080,3233,23487
34900,8081,3249,23570
35000,8082,3262,23656
35100,8084,3278,23738
35200,8087,3287,23826
35300,8088,3304,23908
35400,8091,3316,23993
35500,8091,3327,24082
35600,8093,3337,24170
35700,8096,3353,24251
35800,8098,3368,24334
35900,8101,3379,24420
36000,8102,3391,24507
36100,8102,3404,24594
36200,8103,3417,24680
36300,8103,3429,24768
36400,8103,3438,24859
36500,8104,3451,24945
36600,8105,3459,25036
36700,8106,3470,25124
36800,8108,3485,25207
36900,8110,3497,25293
37000,8111,3509,25380
37100,8111,3516,25473
37200,8111,3530,25559
37300,8112,3543,25645
37400,8112,3557,25731
37500,8112,3574,25814
37600,8113,3586,25901
37700,8115,3593,25992
37800,8116,3604,26080
37900,8116,3615,26169
38000,8116,3626,26258
38100,8116,3639,26345
38200,8116,3663,26421
38300,8118,3673,26509
38400,8119,3687,26594
38500,8120,3702,26678
38600,8123,3713,26764
38700,8123,3722,26855
38800,8123,3733,26944
38900,8124,3747,27029
39000,8126,3759,27115
39100,8126,3771,27203
39200,8126,3782,27292
39300,8128,3794,27378
39400,8128,3814,27458
39500,8128,3827,27545
39600,8128,3841,27631
39700,8130,3853,27717
39800,8131,3870,27799
39900,8132,3886,27882
40000,8134,3900,27966
40100,8134,3910,28056
40200,8136,3934,28130
40300,8137,3945,28218
40400,8137,3959,28304
40500,8137,3971,28392
40600,8138,3981,28481
40700,8139,3992,28569
40800,8139,4002,28659
40900,8140,4014,28746
41000,8140,4027,28833
41100,8141,4040,28919
41200,8143,4051,29006
41300,8144,4068,29088
41400,8146,4081,29173
41500,8146,4095,29259
41600,8146,4116,29338
41700,8146,4132,29422
41800,8146,4140,29514
41900,8146,4155,29599
42000,8146,4169,29685
42100,8146,4182,29772
42200,8146,4197,29857
42300,8146,4208,29946
42400,8146,4223,30031
42500,8147,4235,30118
42600,8149,4246,30205
42700,8150,4259,30291
42800,8150,4273,30377
42900,8151,4291,30458
43000,8151,4306,30543
43100,8151,4323,30626
43200,8151,4339,30710
43300,8151,4351,30798
43400,8153,4364,30883
43500,8153,4369,30978
43600,8153,4382,31065
43700,8153,4398,31149
43800,8153,4408,31239
43900,8153,4417,31330
44000,8153,4431,31416
44100,8153,4443,31504
44200,8153,4456,31591
44300,8153,4469,31678
44400,8154,4478,31768
44500,8154,4488,31858
44600,8155,4495,31950
44700,8155,4504,32041
44800,8155,4525,32120
44900,8157,4538,32205
45000,8157,4551,32292
45100,8157,4559,32384
45200,8157,4566,32477
45300,8157,4575,32568
45400,8157,4588,32655
45500,8159,4597,32744
45600,8159,4614,32827
45700,8159,4633,32908
45800,8160,4648,32992
45900,8160,4663,33077
46000,8161,4680,33159
46100,8161,4692,33247
46200,8161,4704,33335
46300,8161,4716,33423
46400,8162,4733,33505
46500,8162,4742,33596
46600,8162,4758,33680
46700,8163,4771,33766
46800,8163,4784,33853
46900,8163,4796,33941
47000,8163,4804,34033
47100,8163,4816,34121
47200,8163,4831,34206
47300,8164,4841,34295
47400,8164,4854,34382
47500,8164,4873,34463
47600,8165,4888,34547
47700,8166,4900,34634
47800,8167,4915,34718
47900,8168,4932,34800
48000,8168,4947,34885
48100,8168,4960,34972
48200,8169,4974,35057
48300,8169,4985,35146
48400,8170,4992,35238
48500,8170,5007,35323
48600,8170,5021,35409
48700,8170,5038,35492
48800,8170,5051,35579
48900,8170,5062,35668
49000,8170,5073,35757
49100,8170,5091,35839
49200,8170,5106,35924
49300,8170,5117,36013
49400,8170,5128,36102
49500,8170,5136,36194
49600,8170,5150,36280
49700,8170,5158,36372
49800,8170,5170,36460
49900,8171,5181,36548
50000,8171,5195,36634
50100,8171,5205,36724
50200,8171,5216,36813
50300,8171,5231,36898
50400,8173,5240,36987
50500,8173,5250,37077
50600,8173,5260,37167
50700,8173,5272,37255
50800,8174,5284,37342
50900,8174,5294,37432
51000,8174,5313,37513
51100,8174,5323,37603
51200,8175,5335,37690
51300,8175,5345,37780
51400,8175,5359,37866
51500,8175,5371,37954
51600,8175,5380,38045
51700,8175,5392,38133
51800,8175,5407,38218
51900,8176,5416,38308
52000,8176,5433,38391
52100,8176,5443,38481
52200,8176,5458,38566
52300,8176,5467,38657
52400,8176,5477,38747
52500,8177,5487,38836
52600,8177,5503,38920
52700,8177,5510,39013
52800,8177,5526,39097
52900,8177,5535,39188
53000,8178,5552,39270
53100,8178,5567,39355
53200,8178,5580,39442
53300,8178,5593,39529
53400,8178,5605,39617
53500,8179,5618,39703
53600,8179,5626,39795
53700,8179,5639,39882
53800,8179,5656,39965
53900,8179,5669,40052
54000,8179,5683,40138
54100,8179,5694,40227
54200,8179,5704,40317
54300,8179,5714,40407
54400,8179,5723,40498
54500,8179,5739,40582
54600,8180,5754,40666
54700,8180,5765,40755
54800,8180,5782,40838
54900,8180,5797,40923
55000,8180,5803,41017
55100,8180,5815,41105
55200,8180,5824,41196
55300,8180,5841,41279
55400,8181,5858,41361
55500,8181,5871,41448
55600,8181,5885,41534
55700,8182,5901,41617
55800,8182,5914,41704
55900,8182,5931,41787
56000,8183,5944,41873
56100,8183,5961,41956
56200,8183,5975,42042
56300,8183,5994,42123
56400,8183,6003,42214
56500,8184,6019,42297
56600,8184,6033,42383
56700,8184,6043,42473
56800,8184,6056,42560
56900,8184,6071,42645
57000,8184,6082,42734
57100,8185,6099,42816
57200,8185,6112,42903
57300,8185,6123,42992
57400,8185,6142,43073
57500,8185,6157,43158
57600,8185,6167,43248
57700,8185,6184,43331
57800,8185,6192,43423
57900,8185,6201,43514
58000,8185,6217,43598
58100,8185,6226,43689
58200,8185,6249,43766
58300,8185,6260,43855
58400,8185,6275,43940
58500,8185,6293,44022
58600,8185,6300,44115
58700,8185,6311,44204
58800,8185,6328,44287
58900,8185,6346,44369
59000,8185,6362,44453
59100,8185,6377,44538
59200,8186,6392,44622
59300,8186,6405,44709
59400,8186,6420,44794
59500,8186,6429,44885
59600,8187,6442,44971
59700,8187,6457,45056
59800,8187,6467,45146
59900,8188,6482,45230
60000,8188,6496,45316
60100,8188,6510,45402
60200,8188,6529,45483
60300,8188,6540,45572
60400,8188,6557,45655
60500,8188,6568,45744
60600,8188,6582,45830
60700,8188,6597,45915
60800,8188,6609,46003
60900,8188,6618,46094
61000,8188,6628,46184
61100,8188,6637,46275
61200,8188,6647,46365
61300,8188,6663,46449
61400,8188,6676,46536
61500,8188,6694,46618
61600,8188,6702,46710
61700,8188,6711,46801
61800,8188,6719,46893
61900,8189,6728,46983
62000,8189,6741,47070
62100,8189,6757,47154
62200,8189,6767,47244
62300,8189,6786,47325
62400,8189,6797,47414
62500,8189,6809,47502
62600,8189,6822,47589
62700,8189,6844,47667
62800,8189,6855,47756
62900,8189,6868,47843
63000,8189,6880,47931
63100,8189,6885,48026
63200,8189,6895,48116
63300,8189,6902,48209
63400,8189,6911,48300
63500,8189,6924,48387
63600,8189,6943,48468
63700,8189,6949,48562
63800,8189,6963,48648
63900,8189,6974,48737
64000,8189,6993,48818
64100,8189,7006,48905
64200,8189,7017,48994
64300,8189,7029,49082
64400,8189,7041,49170
64500,8189,7050,49261
64600,8189,7064,49347
64700,8190,7077,49433
64800,8190,7091,49519
64900,8190,7107,49603
65000,8190,7118,49692
65100,8190,7134,49776
65200,8190,7146,49864
65300,8190,7155,49955
65400,8190,7172,50038
65500,8190,7180,50130
65600,8190,7192,50218
65700,8190,7204,50306
65800,8190,7215,50395
65900,8190,7226,50484
66000,8190,7235,50575
66100,8190,7252,50658
66200,8190,7265,50745
66300,8190,7274,50836
66400,8190,7288,50922
66500,8190,7300,51010
66600,8190,7313,51097
66700,8190,7329,51181
66800,8190,7339,51271
66900,8190,7350,51360
67000,8190,7363,51447
67100,8190,7377,51533
67200,8190,7394,51616
67300,8190,7406,51704
67400,8190,7418,51792
67500,8190,7434,51876
67600,8190,7443,51967
67700,8190,7464,52046
67800,8190,7476,52134
67900,8190,7488,52222
68000,8190,7498,52312
68100,8190,7511,52399
68200,8190,7524,52486
68300,8190,7536,52574
68400,8190,7545,52665
68500,8190,7557,52753
68600,8191,7568,52841
68700,8191,7589,52920
68800,8191,7597,53012
68900,8191,7604,53105
69000,8191,7613,53196
69100,8191,7628,53281
69200,8191,7637,53372
69300,8191,7654,53455
69400,8191,7663,53546
69500,8191,7675,53634
69600,8191,7685,53724
69700,8191,7698,53811
69800,8191,7704,53905
69900,8191,7719,53990
70000,8191,7727,54082
70100,8191,7745,54164
70200,8191,7758,54251
70300,8191,7775,54334
70400,8191,7789,54420
70500,8191,7798,54511
70600,8191,7814,54595
70700,8191,7824,54685
70800,8191,7834,54775
70900,8191,7844,54865
71000,8191,7856,54953
71100,8191,7868,55041
71200,8191,7884,55125
71300,8191,7896,55213
71400,8191,7910,55299
71500,8191,7921,55388
71600,8191,7932,55477
71700,8191,7940,55569
71800,8191,7958,55651
71900,8191,7966,55743
72000,8191,7978,55831
72100,8191,7994,55915
72200,8191,8002,56007
72300,8191,8013,56096
72400,8191,8024,56185
72500,8191,8036,56273
72600,8192,8048,56360
72700,8192,8062,56446
72800,8192,8080,56528
72900,8192,8093,56615
73000,8192,8104,56704
73100,8192,8118,56790
73200,8192,8133,56875
73300,8192,8151,56957
73400,8192,8168,57040
73500,8192,8188,57120
73600,8192,8205,57203
73700,8192,8219,57289
73800,8192,8236,57372
73900,8192,8248,57460
74000,8192,8256,57552
74100,8192,8266,57642
74200,8192,8277,57731
74300,8192,8288,57820
74400,8192,8300,57908
74500,8192,8310,57998
74600,8192,8322,58086
74700,8192,8342,58166
74800,8192,8356,58252
74900,8192,8365,58343
75000,8192,8374,58434
75100,8192,8391,58517
75200,8192,8407,58601
75300,8192,8426,58682
75400,8192,8436,58772
75500,8192,8446,58862
75600,8192,8459,58949
75700,8192,8471,59037
75800,8192,8484,59124
75900,8192,8494,59214
76000,8192,8503,59305
76100,8192,8514,59394
76200,8192,8526,59482
76300,8192,8538,59570
76400,8192,8555,59653
76500,8192,8568,59740
76600,8192,8581,59827
76700,8192,8599,59909
76800,8192,8605,60003
76900,8192,8617,60091
77000,8192,8629,60179
77100,8192,8640,60268
77200,8192,8650,60358
77300,8192,8663,60445
77400,8192,8674,60534
77500,8192,8684,60624
77600,8192,8697,60711
77700,8192,8707,60801
77800,8192,8718,60890
77900,8192,8727,60981
78000,8192,8736,61072
78100,8192,8744,61164
78200,8192,8760,61248
78300,8192,8775,61333
78400,8192,8786,61422
78500,8192,8797,61511
78600,8192,8813,61595
78700,8192,8830,61678
78800,8192,8841,61767
78900,8192,8858,61850
79000,8192,8875,61933
79100,8192,8887,62021
79200,8192,8898,62110
79300,8192,8913,62195
79400,8192,8924,62284
79500,8192,8933,62375
79600,8192,8947,62461
79700,8192,8962,62546
79800,8192,8972,62636
79900,8192,8981,62727
80000,8192,8988,62820
80100,8192,9000,62908
80200,8192,9016,62992
80300,8192,9029,63079
80400,8192,9040,63168
80500,8192,9054,63254
80600,8192,9065,63343
80700,8192,9075,63433
80800,8192,9085,63523
80900,8192,9095,63613
81000,8192,9110,63698
81100,8192,9120,63788
81200,8192,9134,63874
81300,8192,9146,63962
81400,8192,9157,64051
81500,8192,9169,64139
81600,8192,9180,64228
81700,8192,9199,64309
81800,8192,9211,64397
81900,8192,9222,64486
82000,8192,9233,64575
82100,8192,9243,64665
82200,8192,9258,64750
82300,8192,9265,64843
82400,8192,9273,64935
82500,8192,9291,65017
82600,8192,9302,65106
82700,8192,9315,65193
82800,8192,9327,65281
82900,8192,9336,65372
83000,8192,9343,65465
83100,8192,9354,65554
83200,8192,9367,65641
83300,8192,9383,65725
83400,8192,9394,65814
83500,8192,9409,65899
83600,8192,9417,65991
83700,8192,9431,66077
83800,8192,9446,66162
83900,8192,9459,66249
84000,8192,9467,66341
84100,8192,9483,66425
84200,8192,9498,66510
84300,8192,9513,66595
84400,8192,9523,66685
84500,8192,9532,66776
84600,8192,9540,66868
84700,8192,9551,66957
84800,8192,9561,67047
84900,8192,9578,67130
85000,8192,9589,67219
85100,8192,9601,67307
85200,8192,9610,67398
85300,8192,9620,67488
85400,8192,9638,67570
85500,8192,9648,67660
85600,8192,9667,67741
85700,8192,9673,67835
85800,8192,9685,67923
85900,8192,9695,68013
86000,8192,9702,68106
86100,8192,9714,68194
86200,8192,9723,68285
86300,8192,9730,68378
86400,8192,9744,68464
86500,8192,9759,68549
86600,8192,9774,68634
86700,8192,9788,68720
86800,8192,9801,68807
86900,8192,9813,68895
87000,8192,9830,68978
87100,8192,9843,69065
87200,8192,9854,69154
87300,8192,9865,69243
87400,8192,9873,69335
87500,8192,9887,69421
87600,8192,9900,69508
87700,8192,9914,69594
87800,8192,9928,69680
87900,8192,9943,69765
88000,8192,9956,69852
88100,8192,9967,69941
88200,8192,9982,70026
88300,8192,9991,70117
88400,8192,9999,70209
88500,8192,10014,70294
88600,8192,10030,70378
88700,8192,10047,70461
88800,8192,10053,70555
88900,8192,10065,70643
89000,8192,10072,70736
89100,8192,10085,70823
89200,8192,10100,70908
89300,8192,10115,70993
89400,8192,10123,71085
89500,8192,10132,71176
89600,8192,10141,71267
89700,8192,10151,71357
89800,8192,10159,71449
89900,8192,10171,71537
90000,8192,10182,71626
90100,8192,10194,71714
90200,8192,10205,71803
90300,8192,10223,71885
90400,8192,10235,71973
90500,8192,10250,72058
90600,8192,10264,72144
90700,8192,10277,72231
90800,8192,10286,72322
90900,8192,10298,72410
91000,8192,10309,72499
91100,8192,10320,72588
91200,8192,10330,72678
91300,8192,10337,72771
91400,8192,10343,72865
91500,8192,10351,72957
91600,8192,10366,73042
91700,8192,10371,73137
91800,8192,10380,73228
91900,8192,10393,73315
92000,8192,10408,73400
92100,8192,10422,73486
92200,8192,10432,73576
92300,8192,10444,73664
92400,8192,10457,73751
92500,8192,10469,73839
92600,8192,10482,73926
92700,8192,10497,74011
92800,8192,10511,74097
92900,8192,10523,74185
93000,8192,10533,74275
93100,8192,10542,74366
93200,8192,10554,74454
93300,8192,10562,74546
93400,8192,10579,74629
93500,8192,10591,74717
93600,8192,10602,74806
93700,8192,10618,74890
93800,8192,10629,74979
93900,8192,10647,75061
94000,8192,10656,75152
94100,8192,10668,75240
94200,8192,10682,75326
94300,8192,10692,75416
94400,8192,10701,75507
94500,8192,10708,75600
94600,8192,10717,75691
94700,8192,10730,75778
94800,8192,10751,75857
94900,8192,10767,75941
95000,8192,10780,76028
95100,8192,10799,76109
95200,8192,10805,76203
95300,8192,10812,76296
95400,8192,10824,76384
95500,8192,10840,76468
95600,8192,10856,76552
95700,8192,10870,76638
95800,8192,10876,76732
95900,8192,10891,76817
96000,8192,10899,76909
96100,8192,10912,76996
96200,8192,10928,77080
96300,8192,10941,77167
96400,8192,10955,77253
96500,8192,10973,77335
96600,8192,10994,77414
96700,8192,11013,77495
96800,8192,11020,77588
96900,8192,11028,77680
97000,8192,11040,77768
97100,8192,11055,77853
97200,8192,11068,77940
97300,8192,11081,78027
97400,8192,11089,78119
97500,8192,11098,78210
97600,8192,11108,78300
97700,8192,11119,78389
97800,8192,11129,78479
97900,8192,11144,78564
98000,8192,11157,78651
98100,8192,11167,78741
98200,8192,11181,78827
98300,8192,11186,78922
98400,8192,11199,79009
98500,8192,11216,79092
98600,8192,11235,79173
98700,8192,11248,79260
98800,8192,11258,79350
98900,8192,11269,79439
99000,8192,11277,79531
99100,8192,11287,79621
99200,8192,11299,79709
99300,8192,11309,79799
99400,8192,11320,79888
99500,8192,11325,79983
99600,8192,11346,80062
99700,8192,11359,80149
99800,8192,11375,80233
99900,8192,11384,80324
100000,8192,11400,80408


==> old/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	1
400	2
500	2
600	4
700	4
800	4
900	4
1000	6
1100	7
1200	8
1300	10
1400	12
1500	13
1600	15
1700	18
1800	20
1900	24
2000	31
2100	32
2200	33
2300	37
2400	41
2500	45
2600	48
2700	48
2800	53
2900	55
3000	57
3100	62
3200	69
3300	73
3400	76
3500	83
3600	90
3700	100
3800	103
3900	107
4000	110
4100	110
4200	117
4300	126
4400	138
4500	142
4600	146
4700	147
4800	153
4900	155
5000	155
5100	161
5200	166
5300	172
5400	175
5500	178
5600	190
5700	198
5800	205
5900	214
6000	223
6100	226
6200	230
6300	242
6400	245
6500	251
6600	258
6700	264
6800	271
6900	278
7000	286
7100	298
7200	301
7300	308
7400	318
7500	329
7600	339
7700	346
7800	353
7900	358
8000	365
8100	375
8200	384
8300	390
8400	403
8500	409
8600	414
8700	423
8800	429
8900	437
9000	446
9100	456
9200	461
9300	469
9400	477
9500	486
9600	498
9700	509
9800	519
9900	530
10000	541
10100	550
10200	559
10300	568
10400	578
10500	591
10600	601
10700	611
10800	619
10900	626
11000	631
11100	638
11200	646
11300	657
11400	663
11500	670
11600	677
11700	690
11800	700
11900	708
12000	716
12100	729
12200	735
12300	745
12400	753
12500	764
12600	775
12700	786
12800	798
12900	809
13000	819
13100	828
13200	835
13300	841
13400	856
13500	868
13600	878
13700	892
13800	898
13900	908
14000	919
14100	931
14200	946
14300	961
14400	966
14500	978
14600	986
14700	999
14800	1004
14900	1015
15000	1026
15100	1033
15200	1044
15300	1058
15400	1062
15500	1072
15600	1080
15700	1092
15800	1104
15900	1114
16000	1124
16100	1131
16200	1144
16300	1158
16400	1168
16500	1180
16600	1193
16700	1202
16800	1208
16900	1220
17000	1230
17100	1236
17200	1251
17300	1262
17400	1274
17500	1285
17600	1295
17700	1311
17800	1321
17900	1333
18000	1345
18100	1355
18200	1370
18300	1383
18400	1395
18500	1403
18600	1414
18700	1425
18800	1438
18900	1451
19000	1461
19100	1478
19200	1485
19300	1490
19400	1503
19500	1512
19600	1521
19700	1527
19800	1534
19900	1548
20000	1561
20100	1574
20200	1588
20300	1595
20400	1607
20500	1620
20600	1632
20700	1643
20800	1657
20900	1668
21000	1682
21100	1693
21200	1701
21300	1708
21400	1715
21500	1726
21600	1735
21700	1746
21800	1758
21900	1771
22000	1781
22100	1789
22200	1800
22300	1812
22400	1826
22500	1834
22600	1846
22700	1860
22800	1868
22900	1882
23000	1890
23100	1902
23200	1910
23300	1924
23400	1935
23500	1951
23600	1958
23700	1970
23800	1983
23900	1991
24000	2003
24100	2015
24200	2028
24300	2044
24400	2054
24500	2071
24600	2078
24700	2089
24800	2097
24900	2106
25000	2118
25100	2128
25200	2134
25300	2141
25400	2149
25500	2161
25600	2174
25700	2181
25800	2187
25900	2202
26000	2215
26100	2226
26200	2242
26300	2251
26400	2261
26500	2270
26600	2274
26700	2286
26800	2301
26900	2309
27000	2323
27100	2334
27200	2342
27300	2352
27400	2362
27500	2372
27600	2391
27700	2398
27800	2405
27900	2419
28000	2430
28100	2442
28200	2452
28300	2457
28400	2464
28500	2476
28600	2485
28700	2495
28800	2508
28900	2521
29000	2537
29100	2550
29200	2562
29300	2574
29400	2587
29500	2608
29600	2618
29700	2630
29800	2639
29900	2653
30000	2666
30100	2674
30200	2690
30300	2700
30400	2710
30500	2721
30600	2729
30700	2745
30800	2761
30900	2768
31000	2780
31100	2792
31200	2800
31300	2808
31400	2821
31500	2832
31600	2840
31700	2847
31800	2856
31900	2865
32000	2883
32100	2896
32200	2904
32300	2920
32400	2935
32500	2944
32600	2961
32700	2975
32800	2988
32900	2996
33000	3002
33100	3011
33200	3028
33300	3040
33400	3055
33500	3067
33600	3084
33700	3093
33800	3105
33900	3120
34000	3133
34100	3149
34200	3165
34300	3173
34400	3191
34500	3202
34600	3211
34700	3224
34800	3233
34900	3249
35000	3262
35100	3278
35200	3287
35300	3304
35400	3316
35500	3327
35600	3337
35700	3353
35800	3368
35900	3379
36000	3391
36100	3404
36200	3417
36300	3429
36400	3438
36500	3451
36600	3459
36700	3470
36800	3485
36900	3497
37000	3509
37100	3516
37200	3530
37300	3543
37400	3557
37500	3574
37600	3586
37700	3593
37800	3604
37900	3615
38000	3626
38100	3639
38200	3663
38300	3673
38400	3687
38500	3702
38600	3713
38700	3722
38800	3733
38900	3747
39000	3759
39100	3771
39200	3782
39300	3794
39400	3814
39500	3827
39600	3841
39700	3853
39800	3870
39900	3886
40000	3900
40100	3910
40200	3934
40300	3945
40400	3959
40500	3971
40600	3981
40700	3992
40800	4002
40900	4014
41000	4027
41100	4040
41200	4051
41300	4068
41400	4081
41500	4095
41600	4116
41700	4132
41800	4140
41900	4155
42000	4169
42100	4182
42200	4197
42300	4208
42400	4223
42500	4235
42600	4246
42700	4259
42800	4273
42900	4291
43000	4306
43100	4323
43200	4339
43300	4351
43400	4364
43500	4369
43600	4382
43700	4398
43800	4408
43900	4417
44000	4431
44100	4443
44200	4456
44300	4469
44400	4478
44500	4488
44600	4495
44700	4504
44800	4525
44900	4538
45000	4551
45100	4559
45200	4566
45300	4575
45400	4588
45500	4597
45600	4614
45700	4633
45800	4648
45900	4663
46000	4680
46100	4692
46200	4704
46300	4716
46400	4733
46500	4742
46600	4758
46700	4771
46800	4784
46900	4796
47000	4804
47100	4816
47200	4831
47300	4841
47400	4854
47500	4873
47600	4888
47700	4900
47800	4915
47900	4932
48000	4947
48100	4960
48200	4974
48300	4985
48400	4992
48500	5007
48600	5021
48700	5038
48800	5051
48900	5062
49000	5073
49100	5091
49200	5106
49300	5117
49400	5128
49500	5136
49600	5150
49700	5158
49800	5170
49900	5181
50000	5195
50100	5205
50200	5216
50300	5231
50400	5240
50500	5250
50600	5260
50700	5272
50800	5284
50900	5294
51000	5313
51100	5323
51200	5335
51300	5345
51400	5359
51500	5371
51600	5380
51700	5392
51800	5407
51900	5416
52000	5433
52100	5443
52200	5458
52300	5467
52400	5477
52500	5487
52600	5503
52700	5510
52800	5526
52900	5535
53000	5552
53100	5567
53200	5580
53300	5593
53400	5605
53500	5618
53600	5626
53700	5639
53800	5656
53900	5669
54000	5683
54100	5694
54200	5704
54300	5714
54400	5723
54500	5739
54600	5754
54700	5765
54800	5782
54900	5797
55000	5803
55100	5815
55200	5824
55300	5841
55400	5858
55500	5871
55600	5885
55700	5901
55800	5914
55900	5931
56000	5944
56100	5961
56200	5975
56300	5994
56400	6003
56500	6019
56600	6033
56700	6043
56800	6056
56900	6071
57000	6082
57100	6099
57200	6112
57300	6123
57400	6142
57500	6157
57600	6167
57700	6184
57800	6192
57900	6201
58000	6217
58100	6226
58200	6249
58300	6260
58400	6275
58500	6293
58600	6300
58700	6311
58800	6328
58900	6346
59000	6362
59100	6377
59200	6392
59300	6405
59400	6420
59500	6429
59600	6442
59700	6457
59800	6467
59900	6482
60000	6496
60100	6510
60200	6529
60300	6540
60400	6557
60500	6568
60600	6582
60700	6597
60800	6609
60900	6618
61000	6628
61100	6637
61200	6647
61300	6663
61400	6676
61500	6694
61600	6702
61700	6711
61800	6719
61900	6728
62000	6741
62100	6757
62200	6767
62300	6786
62400	6797
62500	6809
62600	6822
62700	6844
62800	6855
62900	6868
63000	6880
63100	6885
63200	6895
63300	6902
63400	6911
63500	6924
63600	6943
63700	6949
63800	6963
63900	6974
64000	6993
64100	7006
64200	7017
64300	7029
64400	7041
64500	7050
64600	7064
64700	7077
64800	7091
64900	7107
65000	7118
65100	7134
65200	7146
65300	7155
65400	7172
65500	7180
65600	7192
65700	7204
65800	7215
65900	7226
66000	7235
66100	7252
66200	7265
66300	7274
66400	7288
66500	7300
66600	7313
66700	7329
66800	7339
66900	7350
67000	7363
67100	7377
67200	7394
67300	7406
67400	7418
67500	7434
67600	7443
67700	7464
67800	7476
67900	7488
68000	7498
68100	7511
68200	7524
68300	7536
68400	7545
68500	7557
68600	7568
68700	7589
68800	7597
68900	7604
69000	7613
69100	7628
69200	7637
69300	7654
69400	7663
69500	7675
69600	7685
69700	7698
69800	7704
69900	7719
70000	7727
70100	7745
70200	7758
70300	7775
70400	7789
70500	7798
70600	7814
70700	7824
70800	7834
70900	7844
71000	7856
71100	7868
71200	7884
71300	7896
71400	7910
71500	7921
71600	7932
71700	7940
71800	7958
71900	7966
72000	7978
72100	7994
72200	8002
72300	8013
72400	8024
72500	8036
72600	8048
72700	8062
72800	8080
72900	8093
73000	8104
73100	8118
73200	8133
73300	8151
73400	8168
73500	8188
73600	8205
73700	8219
73800	8236
73900	8248
74000	8256
74100	8266
74200	8277
74300	8288
74400	8300
74500	8310
74600	8322
74700	8342
74800	8356
74900	8365
75000	8374
75100	8391
75200	8407
75300	8426
75400	8436
75500	8446
75600	8459
75700	8471
75800	8484
75900	8494
76000	8503
76100	8514
76200	8526
76300	8538
76400	8555
76500	8568
76600	8581
76700	8599
76800	8605
76900	8617
77000	8629
77100	8640
77200	8650
77300	8663
77400	8674
77500	8684
77600	8697
77700	8707
77800	8718
77900	8727
78000	8736
78100	8744
78200	8760
78300	8775
78400	8786
78500	8797
78600	8813
78700	8830
78800	8841
78900	8858
79000	8875
79100	8887
79200	8898
79300	8913
79400	8924
79500	8933
79600	8947
79700	8962
79800	8972
79900	8981
80000	8988
80100	9000
80200	9016
80300	9029
80400	9040
80500	9054
80600	9065
80700	9075
80800	9085
80900	9095
81000	9110
81100	9120
81200	9134
81300	9146
81400	9157
81500	9169
81600	9180
81700	9199
81800	9211
81900	9222
82000	9233
82100	9243
82200	9258
82300	9265
82400	9273
82500	9291
82600	9302
82700	9315
82800	9327
82900	9336
83000	9343
83100	9354
83200	9367
83300	9383
83400	9394
83500	9409
83600	9417
83700	9431
83800	9446
83900	9459
84000	9467
84100	9483
84200	9498
84300	9513
84400	9523
84500	9532
84600	9540
84700	9551
84800	9561
84900	9578
85000	9589
85100	9601
85200	9610
85300	9620
85400	9638
85500	9648
85600	9667
85700	9673
85800	9685
85900	9695
86000	9702
86100	9714
86200	9723
86300	9730
86400	9744
86500	9759
86600	9774
86700	9788
86800	9801
86900	9813
87000	9830
87100	9843
87200	9854
87300	9865
87400	9873
87500	9887
87600	9900
87700	9914
87800	9928
87900	9943
88000	9956
88100	9967
88200	9982
88300	9991
88400	9999
88500	10014
88600	10030
88700	10047
88800	10053
88900	10065
89000	10072
89100	10085
89200	10100
89300	10115
89400	10123
89500	10132
89600	10141
89700	10151
89800	10159
89900	10171
90000	10182
90100	10194
90200	10205
90300	10223
90400	10235
90500	10250
90600	10264
90700	10277
90800	10286
90900	10298
91000	10309
91100	10320
91200	10330
91300	10337
91400	10343
91500	10351
91600	10366
91700	10371
91800	10380
91900	10393
92000	10408
92100	10422
92200	10432
92300	10444
92400	10457
92500	10469
92600	10482
92700	10497
92800	10511
92900	10523
93000	10533
93100	10542
93200	10554
93300	10562
93400	10579
93500	10591
93600	10602
93700	10618
93800	10629
93900	10647
94000	10656
94100	10668
94200	10682
94300	10692
94400	10701
94500	10708
94600	10717
94700	10730
94800	10751
94900	10767
95000	10780
95100	10799
95200	10805
95300	10812
95400	10824
95500	10840
95600	10856
95700	10870
95800	10876
95900	10891
96000	10899
96100	10912
96200	10928
96300	10941
96400	10955
96500	10973
96600	10994
96700	11013
96800	11020
96900	11028
97000	11040
97100	11055
97200	11068
97300	11081
97400	11089
97500	11098
97600	11108
97700	11119
97800	11129
97900	11144
98000	11157
98100	11167
98200	11181
98300	11186
98400	11199
98500	11216
98600	11235
98700	11248
98800	11258
98900	11269
99000	11277
99100	11287
99200	11299
99300	11309
99400	11320
99500	11325
99600	11346
99700	11359
99800	11375
99900	11384
100000	11400


==> old/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	196
300	293
400	389
500	483
600	573
700	664
800	754
900	848
1000	935
1100	1025
1200	1112
1300	1202
1400	1289
1500	1373
1600	1454
1700	1529
1800	1610
1900	1689
2000	1765
2100	1846
2200	1922
2300	2000
2400	2073
2500	2146
2600	2219
2700	2296
2800	2368
2900	2436
3000	2502
3100	2578
3200	2652
3300	2720
3400	2786
3500	2845
3600	2909
3700	2968
3800	3040
3900	3099
4000	3163
4100	3225
4200	3286
4300	3347
4400	3399
4500	3462
4600	3520
4700	3580
4800	3631
4900	3696
5000	3762
5100	3815
5200	3873
5300	3922
5400	3976
5500	4025
5600	4077
5700	4124
5800	4171
5900	4215
6000	4258
6100	4308
6200	4357
6300	4390
6400	4439
6500	4484
6600	4526
6700	4568
6800	4602
6900	4642
7000	4683
7100	4718
7200	4766
7300	4807
7400	4847
7500	4886
7600	4925
7700	4970
7800	5012
7900	5055
8000	5094
8100	5135
8200	5169
8300	5211
8400	5247
8500	5287
8600	5318
8700	5362
8800	5403
8900	5442
9000	5480
9100	5515
9200	5546
9300	5582
9400	5616
9500	5650
9600	5687
9700	5712
9800	5744
9900	5780
10000	5810
10100	5836
10200	5859
10300	5896
10400	5922
10500	5949
10600	5972
10700	6000
10800	6029
10900	6052
11000	6077
11100	6105
11200	6125
11300	6147
11400	6175
11500	6205
11600	6231
11700	6259
11800	6288
11900	6310
12000	6329
12100	6351
12200	6372
12300	6394
12400	6411
12500	6428
12600	6453
12700	6474
12800	6496
12900	6514
13000	6530
13100	6543
13200	6561
13300	6581
13400	6600
13500	6615
13600	6633
13700	6649
13800	6660
13900	6679
14000	6697
14100	6713
14200	6730
14300	6745
14400	6756
14500	6770
14600	6786
14700	6802
14800	6827
14900	6840
15000	6860
15100	6872
15200	6895
15300	6907
15400	6923
15500	6936
15600	6958
15700	6972
15800	6988
15900	7000
16000	7010
16100	7030
16200	7038
16300	7054
16400	7068
16500	7083
16600	7097
16700	7107
16800	7118
16900	7132
17000	7140
17100	7155
17200	7169
17300	7176
17400	7195
17500	7202
17600	7216
17700	7225
17800	7235
17900	7251
18000	7267
18100	7276
18200	7281
18300	7292
18400	7304
18500	7316
18600	7329
18700	7336
18800	7345
18900	7354
19000	7365
19100	7372
19200	7381
19300	7394
19400	7405
19500	7413
19600	7420
19700	7425
19800	7437
19900	7453
20000	7459
20100	7465
20200	7477
20300	7489
20400	7501
20500	7508
20600	7517
20700	7526
20800	7528
20900	7529
21000	7536
21100	7541
21200	7546
21300	7553
21400	7562
21500	7571
21600	7577
21700	7583
21800	7595
21900	7603
22000	7608
22100	7614
22200	7618
22300	7626
22400	7631
22500	7641
22600	7648
22700	7652
22800	7667
22900	7673
23000	7681
23100	7687
23200	7691
23300	7694
23400	7697
23500	7704
23600	7710
23700	7717
23800	7723
23900	7728
24000	7732
24100	7738
24200	7748
24300	7751
24400	7759
24500	7763
24600	7767
24700	7772
24800	7779
24900	7787
25000	7792
25100	7795
25200	7800
25300	7807
25400	7810
25500	7813
25600	7820
25700	7823
25800	7827
25900	7831
26000	7843
26100	7847
26200	7851
26300	7853
26400	7854
26500	7858
26600	7865
26700	7868
26800	7873
26900	7881
27000	7882
27100	7889
27200	7893
27300	7895
27400	7898
27500	7904
27600	7905
27700	7907
27800	7913
27900	7916
28000	7920
28100	7923
28200	7925
28300	7932
28400	7934
28500	7938
28600	7944
28700	7945
28800	7949
28900	7950
29000	7953
29100	7956
29200	7959
29300	7965
29400	7965
29500	7968
29600	7973
29700	7976
29800	7977
29900	7981
30000	7985
30100	7986
30200	7989
30300	7991
30400	7995
30500	8003
30600	8004
30700	8005
30800	8008
30900	8010
31000	8011
31100	8013
31200	8014
31300	8021
31400	8023
31500	8026
31600	8027
31700	8028
31800	8030
31900	8033
32000	8034
32100	8037
32200	8037
32300	8040
32400	8040
32500	8041
32600	8044
32700	8047
32800	8049
32900	8050
33000	8054
33100	8054
33200	8056
33300	8059
33400	8061
33500	8061
33600	8061
33700	8063
33800	8065
33900	8068
34000	8070
34100	8070
34200	8070
34300	8071
34400	8073
34500	8077
34600	8080
34700	8080
34800	8080
34900	8081
35000	8082
35100	8084
35200	8087
35300	8088
35400	8091
35500	8091
35600	8093
35700	8096
35800	8098
35900	8101
36000	8102
36100	8102
36200	8103
36300	8103
36400	8103
36500	8104
36600	8105
36700	8106
36800	8108
36900	8110
37000	8111
37100	8111
37200	8111
37300	8112
37400	8112
37500	8112
37600	8113
37700	8115
37800	8116
37900	8116
38000	8116
38100	8116
38200	8116
38300	8118
38400	8119
38500	8120
38600	8123
38700	8123
38800	8123
38900	8124
39000	8126
39100	8126
39200	8126
39300	8128
39400	8128
39500	8128
39600	8128
39700	8130
39800	8131
39900	8132
40000	8134
40100	8134
40200	8136
40300	8137
40400	8137
40500	8137
40600	8138
40700	8139
40800	8139
40900	8140
41000	8140
41100	8141
41200	8143
41300	8144
41400	8146
41500	8146
41600	8146
41700	8146
41800	8146
41900	8146
42000	8146
42100	8146
42200	8146
42300	8146
42400	8146
42500	8147
42600	8149
42700	8150
42800	8150
42900	8151
43000	8151
43100	8151
43200	8151
43300	8151
43400	8153
43500	8153
43600	8153
43700	8153
43800	8153
43900	8153
44000	8153
44100	8153
44200	8153
44300	8153
44400	8154
44500	8154
44600	8155
44700	8155
44800	8155
44900	8157
45000	8157
45100	8157
45200	8157
45300	8157
45400	8157
45500	8159
45600	8159
45700	8159
45800	8160
45900	8160
46000	8161
46100	8161
46200	8161
46300	8161
46400	8162
46500	8162
46600	8162
46700	8163
46800	8163
46900	8163
47000	8163
47100	8163
47200	8163
47300	8164
47400	8164
47500	8164
47600	8165
47700	8166
47800	8167
47900	8168
48000	8168
48100	8168
48200	8169
48300	8169
48400	8170
48500	8170
48600	8170
48700	8170
48800	8170
48900	8170
49000	8170
49100	8170
49200	8170
49300	8170
49400	8170
49500	8170
49600	8170
49700	8170
49800	8170
49900	8171
50000	8171
50100	8171
50200	8171
50300	8171
50400	8173
50500	8173
50600	8173
50700	8173
50800	8174
50900	8174
51000	8174
51100	8174
51200	8175
51300	8175
51400	8175
51500	8175
51600	8175
51700	8175
51800	8175
51900	8176
52000	8176
52100	8176
52200	8176
52300	8176
52400	8176
52500	8177
52600	8177
52700	8177
52800	8177
52900	8177
53000	8178
53100	8178
53200	8178
53300	8178
53400	8178
53500	8179
53600	8179
53700	8179
53800	8179
53900	8179
54000	8179
54100	8179
54200	8179
54300	8179
54400	8179
54500	8179
54600	8180
54700	8180
54800	8180
54900	8180
55000	8180
55100	8180
55200	8180
55300	8180
55400	8181
55500	8181
55600	8181
55700	8182
55800	8182
55900	8182
56000	8183
56100	8183
56200	8183
56300	8183
56400	8183
56500	8184
56600	8184
56700	8184
56800	8184
56900	8184
57000	8184
57100	8185
57200	8185
57300	8185
57400	8185
57500	8185
57600	8185
57700	8185
57800	8185
57900	8185
58000	8185
58100	8185
58200	8185
58300	8185
58400	8185
58500	8185
58600	8185
58700	8185
58800	8185
58900	8185
59000	8185
59100	8185
59200	8186
59300	8186
59400	8186
59500	8186
59600	8187
59700	8187
59800	8187
59900	8188
60000	8188
60100	8188
60200	8188
60300	8188
60400	8188
60500	8188
60600	8188
60700	8188
60800	8188
60900	8188
61000	8188
61100	8188
61200	8188
61300	8188
61400	8188
61500	8188
61600	8188
61700	8188
61800	8188
61900	8189
62000	8189
62100	8189
62200	8189
62300	8189
62400	8189
62500	8189
62600	8189
62700	8189
62800	8189
62900	8189
63000	8189
63100	8189
63200	8189
63300	8189
63400	8189
63500	8189
63600	8189
63700	8189
63800	8189
63900	8189
64000	8189
64100	8189
64200	8189
64300	8189
64400	8189
64500	8189
64600	8189
64700	8190
64800	8190
64900	8190
65000	8190
65100	8190
65200	8190
65300	8190
65400	8190
65500	8190
65600	8190
65700	8190
65800	8190
65900	8190
66000	8190
66100	8190
66200	8190
66300	8190
66400	8190
66500	8190
66600	8190
66700	8190
66800	8190
66900	8190
67000	8190
67100	8190
67200	8190
67300	8190
67400	8190
67500	8190
67600	8190
67700	8190
67800	8190
67900	8190
68000	8190
68100	8190
68200	8190
68300	8190
68400	8190
68500	8190
68600	8191
68700	8191
68800	8191
68900	8191
69000	8191
69100	8191
69200	8191
69300	8191
69400	8191
69500	8191
69600	8191
69700	8191
69800	8191
69900	8191
70000	8191
70100	8191
70200	8191
70300	8191
70400	8191
70500	8191
70600	8191
70700	8191
70800	8191
70900	8191
71000	8191
71100	8191
71200	8191
71300	8191
71400	8191
71500	8191
71600	8191
71700	8191
71800	8191
71900	8191
72000	8191
72100	8191
72200	8191
72300	8191
72400	8191
72500	8191
72600	8192
72700	8192
72800	8192
72900	8192
73000	8192
73100	8192
73200	8192
73300	8192
73400	8192
73500	8192
73600	8192
73700	8192
73800	8192
73900	8192
74000	8192
74100	8192
74200	8192
74300	8192
74400	8192
74500	8192
74600	8192
74700	8192
74800	8192
74900	8192
75000	8192
75100	8192
75200	8192
75300	8192
75400	8192
75500	8192
75600	8192
75700	8192
75800	8192
75900	8192
76000	8192
76100	8192
76200	8192
76300	8192
76400	8192
76500	8192
76600	8192
76700	8192
76800	8192
76900	8192
77000	8192
77100	8192
77200	8192
77300	8192
77400	8192
77500	8192
77600	8192
77700	8192
77800	8192
77900	8192
78000	8192
78100	8192
78200	8192
78300	8192
78400	8192
78500	8192
78600	8192
78700	8192
78800	8192
78900	8192
79000	8192
79100	8192
79200	8192
79300	8192
79400	8192
79500	8192
79600	8192
79700	8192
79800	8192
79900	8192
80000	8192
80100	8192
80200	8192
80300	8192
80400	8192
80500	8192
80600	8192
80700	8192
80800	8192
80900	8192
81000	8192
81100	8192
81200	8192
81300	8192
81400	8192
81500	8192
81600	8192
81700	8192
81800	8192
81900	8192
82000	8192
82100	8192
82200	8192
82300	8192
82400	8192
82500	8192
82600	8192
82700	8192
82800	8192
82900	8192
83000	8192
83100	8192
83200	8192
83300	8192
83400	8192
83500	8192
83600	8192
83700	8192
83800	8192
83900	8192
84000	8192
84100	8192
84200	8192
84300	8192
84400	8192
84500	8192
84600	8192
84700	8192
84800	8192
84900	8192
85000	8192
85100	8192
85200	8192
85300	8192
85400	8192
85500	8192
85600	8192
85700	8192
85800	8192
85900	8192
86000	8192
86100	8192
86200	8192
86300	8192
86400	8192
86500	8192
86600	8192
86700	8192
86800	8192
86900	8192
87000	8192
87100	8192
87200	8192
87300	8192
87400	8192
87500	8192
87600	8192
87700	8192
87800	8192
87900	8192
88000	8192
88100	8192
88200	8192
88300	8192
88400	8192
88500	8192
88600	8192
88700	8192
88800	8192
88900	8192
89000	8192
89100	8192
89200	8192
89300	8192
89400	8192
89500	8192
89600	8192
89700	8192
89800	8192
89900	8192
90000	8192
90100	8192
90200	8192
90300	8192
90400	8192
90500	8192
90600	8192
90700	8192
90800	8192
90900	8192
91000	8192
91100	8192
91200	8192
91300	8192
91400	8192
91500	8192
91600	8192
91700	8192
91800	8192
91900	8192
92000	8192
92100	8192
92200	8192
92300	8192
92400	8192
92500	8192
92600	8192
92700	8192
92800	8192
92900	8192
93000	8192
93100	8192
93200	8192
93300	8192
93400	8192
93500	8192
93600	8192
93700	8192
93800	8192
93900	8192
94000	8192
94100	8192
94200	8192
94300	8192
94400	8192
94500	8192
94600	8192
94700	8192
94800	8192
94900	8192
95000	8192
95100	8192
95200	8192
95300	8192
95400	8192
95500	8192
95600	8192
95700	8192
95800	8192
95900	8192
96000	8192
96100	8192
96200	8192
96300	8192
96400	8192
96500	8192
96600	8192
96700	8192
96800	8192
96900	8192
97000	8192
97100	8192
97200	8192
97300	8192
97400	8192
97500	8192
97600	8192
97700	8192
97800	8192
97900	8192
98000	8192
98100	8192
98200	8192
98300	8192
98400	8192
98500	8192
98600	8192
98700	8192
98800	8192
98900	8192
99000	8192
99100	8192
99200	8192
99300	8192
99400	8192
99500	8192
99600	8192
99700	8192
99800	8192
99900	8192
100000	8192


==> old/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	4
300	6
400	9
500	15
600	23
700	32
800	42
900	48
1000	59
1100	68
1200	80
1300	88
1400	99
1500	114
1600	131
1700	153
1800	170
1900	187
2000	204
2100	222
2200	245
2300	263
2400	286
2500	309
2600	333
2700	356
2800	379
2900	409
3000	441
3100	460
3200	479
3300	507
3400	538
3500	572
3600	601
3700	632
3800	657
3900	694
4000	727
4100	765
4200	797
4300	827
4400	863
4500	896
4600	934
4700	973
4800	1016
4900	1049
5000	1083
5100	1124
5200	1161
5300	1206
5400	1249
5500	1297
5600	1333
5700	1378
5800	1424
5900	1471
6000	1519
6100	1566
6200	1613
6300	1668
6400	1716
6500	1765
6600	1816
6700	1868
6800	1927
6900	1980
7000	2031
7100	2084
7200	2133
7300	2185
7400	2235
7500	2285
7600	2336
7700	2384
7800	2435
7900	2487
8000	2541
8100	2590
8200	2647
8300	2699
8400	2750
8500	2804
8600	2868
8700	2915
8800	2968
8900	3021
9000	3074
9100	3129
9200	3193
9300	3249
9400	3307
9500	3364
9600	3415
9700	3479
9800	3537
9900	3590
10000	3649
10100	3714
10200	3782
10300	3836
10400	3900
10500	3960
10600	4027
10700	4089
10800	4152
10900	4222
11000	4292
11100	4357
11200	4429
11300	4496
11400	4562
11500	4625
11600	4692
11700	4751
11800	4812
11900	4882
12000	4955
12100	5020
12200	5093
12300	5161
12400	5236
12500	5308
12600	5372
12700	5440
12800	5506
12900	5577
13000	5651
13100	5729
13200	5804
13300	5878
13400	5944
13500	6017
13600	6089
13700	6159
13800	6242
13900	6313
14000	6384
14100	6456
14200	6524
14300	6594
14400	6678
14500	6752
14600	6828
14700	6899
14800	6969
14900	7045
15000	7114
15100	7195
15200	7261
15300	7335
15400	7415
15500	7492
15600	7562
15700	7636
15800	7708
15900	7786
16000	7866
16100	7939
16200	8018
16300	8088
16400	8164
16500	8237
16600	8310
16700	8391
16800	8474
16900	8548
17000	8630
17100	8709
17200	8780
17300	8862
17400	8931
17500	9013
17600	9089
17700	9164
17800	9244
17900	9316
18000	9388
18100	9469
18200	9549
18300	9625
18400	9701
18500	9781
18600	9857
18700	9939
18800	10017
18900	10095
19000	10174
19100	10250
19200	10334
19300	10416
19400	10492
19500	10575
19600	10659
19700	10748
19800	10829
19900	10899
20000	10980
20100	11061
20200	11135
20300	11216
20400	11292
20500	11372
20600	11451
20700	11531
20800	11615
20900	11703
21000	11782
21100	11866
21200	11953
21300	12039
21400	12123
21500	12203
21600	12288
21700	12371
21800	12447
21900	12526
22000	12611
22100	12697
22200	12782
22300	12862
22400	12943
22500	13025
22600	13106
22700	13188
22800	13265
22900	13345
23000	13429
23100	13511
23200	13599
23300	13682
23400	13768
23500	13845
23600	13932
23700	14013
23800	14094
23900	14181
24000	14265
24100	14347
24200	14424
24300	14505
24400	14587
24500	14666
24600	14755
24700	14839
24800	14924
24900	15007
25000	15090
25100	15177
25200	15266
25300	15352
25400	15441
25500	15526
25600	15606
25700	15696
25800	15786
25900	15867
26000	15942
26100	16027
26200	16107
26300	16196
26400	16285
26500	16372
26600	16461
26700	16546
26800	16626
26900	16710
27000	16795
27100	16877
27200	16965
27300	17053
27400	17140
27500	17224
27600	17304
27700	17395
27800	17482
27900	17565
28000	17650
28100	17735
28200	17823
28300	17911
28400	18002
28500	18086
28600	18171
28700	18260
28800	18343
28900	18429
29000	18510
29100	18594
29200	18679
29300	18761
29400	18848
29500	18924
29600	19009
29700	19094
29800	19184
29900	19266
30000	19349
30100	19440
30200	19521
30300	19609
30400	19695
30500	19776
30600	19867
30700	19950
30800	20031
30900	20122
31000	20209
31100	20295
31200	20386
31300	20471
31400	20556
31500	20642
31600	20733
31700	20825
31800	20914
31900	21002
32000	21083
32100	21167
32200	21259
32300	21340
32400	21425
32500	21515
32600	21595
32700	21678
32800	21763
32900	21854
33000	21944
33100	22035
33200	22116
33300	22201
33400	22284
33500	22372
33600	22455
33700	22544
33800	22630
33900	22712
34000	22797
34100	22881
34200	22965
34300	23056
34400	23136
34500	23221
34600	23309
34700	23396
34800	23487
34900	23570
35000	23656
35100	23738
35200	23826
35300	23908
35400	23993
35500	24082
35600	24170
35700	24251
35800	24334
35900	24420
36000	24507
36100	24594
36200	24680
36300	24768
36400	24859
36500	24945
36600	25036
36700	25124
36800	25207
36900	25293
37000	25380
37100	25473
37200	25559
37300	25645
37400	25731
37500	25814
37600	25901
37700	25992
37800	26080
37900	26169
38000	26258
38100	26345
38200	26421
38300	26509
38400	26594
38500	26678
38600	26764
38700	26855
38800	26944
38900	27029
39000	27115
39100	27203
39200	27292
39300	27378
39400	27458
39500	27545
39600	27631
39700	27717
39800	27799
39900	27882
40000	27966
40100	28056
40200	28130
40300	28218
40400	28304
40500	28392
40600	28481
40700	28569
40800	28659
40900	28746
41000	28833
41100	28919
41200	29006
41300	29088
41400	29173
41500	29259
41600	29338
41700	29422
41800	29514
41900	29599
42000	29685
42100	29772
42200	29857
42300	29946
42400	30031
42500	30118
42600	30205
42700	30291
42800	30377
42900	30458
43000	30543
43100	30626
43200	30710
43300	30798
43400	30883
43500	30978
43600	31065
43700	31149
43800	31239
43900	31330
44000	31416
44100	31504
44200	31591
44300	31678
44400	31768
44500	31858
44600	31950
44700	32041
44800	32120
44900	32205
45000	32292
45100	32384
45200	32477
45300	32568
45400	32655
45500	32744
45600	32827
45700	32908
45800	32992
45900	33077
46000	33159
46100	33247
46200	33335
46300	33423
46400	33505
46500	33596
46600	33680
46700	33766
46800	33853
46900	33941
47000	34033
47100	34121
47200	34206
47300	34295
47400	34382
47500	34463
47600	34547
47700	34634
47800	34718
47900	34800
48000	34885
48100	34972
48200	35057
48300	35146
48400	35238
48500	35323
48600	35409
48700	35492
48800	35579
48900	35668
49000	35757
49100	35839
49200	35924
49300	36013
49400	36102
49500	36194
49600	36280
49700	36372
49800	36460
49900	36548
50000	36634
50100	36724
50200	36813
50300	36898
50400	36987
50500	37077
50600	37167
50700	37255
50800	37342
50900	37432
51000	37513
51100	37603
51200	37690
51300	37780
51400	37866
51500	37954
51600	38045
51700	38133
51800	38218
51900	38308
52000	38391
52100	38481
52200	38566
52300	38657
52400	38747
52500	38836
52600	38920
52700	39013
52800	39097
52900	39188
53000	39270
53100	39355
53200	39442
53300	39529
53400	39617
53500	39703
53600	39795
53700	39882
53800	39965
53900	40052
54000	40138
54100	40227
54200	40317
54300	40407
54400	40498
54500	40582
54600	40666
54700	40755
54800	40838
54900	40923
55000	41017
55100	41105
55200	41196
55300	41279
55400	41361
55500	41448
55600	41534
55700	41617
55800	41704
55900	41787
56000	41873
56100	41956
56200	42042
56300	42123
56400	42214
56500	42297
56600	42383
56700	42473
56800	42560
56900	42645
57000	42734
57100	42816
57200	42903
57300	42992
57400	43073
57500	43158
57600	43248
57700	43331
57800	43423
57900	43514
58000	43598
58100	43689
58200	43766
58300	43855
58400	43940
58500	44022
58600	44115
58700	44204
58800	44287
58900	44369
59000	44453
59100	44538
59200	44622
59300	44709
59400	44794
59500	44885
59600	44971
59700	45056
59800	45146
59900	45230
60000	45316
60100	45402
60200	45483
60300	45572
60400	45655
60500	45744
60600	45830
60700	45915
60800	46003
60900	46094
61000	46184
61100	46275
61200	46365
61300	46449
61400	46536
61500	46618
61600	46710
61700	46801
61800	46893
61900	46983
62000	47070
62100	47154
62200	47244
62300	47325
62400	47414
62500	47502
62600	47589
62700	47667
62800	47756
62900	47843
63000	47931
63100	48026
63200	48116
63300	48209
63400	48300
63500	48387
63600	48468
63700	48562
63800	48648
63900	48737
64000	48818
64100	48905
64200	48994
64300	49082
64400	49170
64500	49261
64600	49347
64700	49433
64800	49519
64900	49603
65000	49692
65100	49776
65200	49864
65300	49955
65400	50038
65500	50130
65600	50218
65700	50306
65800	50395
65900	50484
66000	50575
66100	50658
66200	50745
66300	50836
66400	50922
66500	51010
66600	51097
66700	51181
66800	51271
66900	51360
67000	51447
67100	51533
67200	51616
67300	51704
67400	51792
67500	51876
67600	51967
67700	52046
67800	52134
67900	52222
68000	52312
68100	52399
68200	52486
68300	52574
68400	52665
68500	52753
68600	52841
68700	52920
68800	53012
68900	53105
69000	53196
69100	53281
69200	53372
69300	53455
69400	53546
69500	53634
69600	53724
69700	53811
69800	53905
69900	53990
70000	54082
70100	54164
70200	54251
70300	54334
70400	54420
70500	54511
70600	54595
70700	54685
70800	54775
70900	54865
71000	54953
71100	55041
71200	55125
71300	55213
71400	55299
71500	55388
71600	55477
71700	55569
71800	55651
71900	55743
72000	55831
72100	55915
72200	56007
72300	56096
72400	56185
72500	56273
72600	56360
72700	56446
72800	56528
72900	56615
73000	56704
73100	56790
73200	56875
73300	56957
73400	57040
73500	57120
73600	57203
73700	57289
73800	57372
73900	57460
74000	57552
74100	57642
74200	57731
74300	57820
74400	57908
74500	57998
74600	58086
74700	58166
74800	58252
74900	58343
75000	58434
75100	58517
75200	58601
75300	58682
75400	58772
75500	58862
75600	58949
75700	59037
75800	59124
75900	59214
76000	59305
76100	59394
76200	59482
76300	59570
76400	59653
76500	59740
76600	59827
76700	59909
76800	60003
76900	60091
77000	60179
77100	60268
77200	60358
77300	60445
77400	60534
77500	60624
77600	60711
77700	60801
77800	60890
77900	60981
78000	61072
78100	61164
78200	61248
78300	61333
78400	61422
78500	61511
78600	61595
78700	61678
78800	61767
78900	61850
79000	61933
79100	62021
79200	62110
79300	62195
79400	62284
79500	62375
79600	62461
79700	62546
79800	62636
79900	62727
80000	62820
80100	62908
80200	62992
80300	63079
80400	63168
80500	63254
80600	63343
80700	63433
80800	63523
80900	63613
81000	63698
81100	63788
81200	63874
81300	63962
81400	64051
81500	64139
81600	64228
81700	64309
81800	64397
81900	64486
82000	64575
82100	64665
82200	64750
82300	64843
82400	64935
82500	65017
82600	65106
82700	65193
82800	65281
82900	65372
83000	65465
83100	65554
83200	65641
83300	65725
83400	65814
83500	65899
83600	65991
83700	66077
83800	66162
83900	66249
84000	66341
84100	66425
84200	66510
84300	66595
84400	66685
84500	66776
84600	66868
84700	66957
84800	67047
84900	67130
85000	67219
85100	67307
85200	67398
85300	67488
85400	67570
85500	67660
85600	67741
85700	67835
85800	67923
85900	68013
86000	68106
86100	68194
86200	68285
86300	68378
86400	68464
86500	68549
86600	68634
86700	68720
86800	68807
86900	68895
87000	68978
87100	69065
87200	69154
87300	69243
87400	69335
87500	69421
87600	69508
87700	69594
87800	69680
87900	69765
88000	69852
88100	69941
88200	70026
88300	70117
88400	70209
88500	70294
88600	70378
88700	70461
88800	70555
88900	70643
89000	70736
89100	70823
89200	70908
89300	70993
89400	71085
89500	71176
89600	71267
89700	71357
89800	71449
89900	71537
90000	71626
90100	71714
90200	71803
90300	71885
90400	71973
90500	72058
90600	72144
90700	72231
90800	72322
90900	72410
91000	72499
91100	72588
91200	72678
91300	72771
91400	72865
91500	72957
91600	73042
91700	73137
91800	73228
91900	73315
92000	73400
92100	73486
92200	73576
92300	73664
92400	73751
92500	73839
92600	73926
92700	74011
92800	74097
92900	74185
93000	74275
93100	74366
93200	74454
93300	74546
93400	74629
93500	74717
93600	74806
93700	74890
93800	74979
93900	75061
94000	75152
94100	75240
94200	75326
94300	75416
94400	75507
94500	75600
94600	75691
94700	75778
94800	75857
94900	75941
95000	76028
95100	76109
95200	76203
95300	76296
95400	76384
95500	76468
95600	76552
95700	76638
95800	76732
95900	76817
96000	76909
96100	76996
96200	77080
96300	77167
96400	77253
96500	77335
96600	77414
96700	77495
96800	77588
96900	77680
97000	77768
97100	77853
97200	77940
97300	78027
97400	78119
97500	78210
97600	78300
97700	78389
97800	78479
97900	78564
98000	78651
98100	78741
98200	78827
98300	78922
98400	79009
98500	79092
98600	79173
98700	79260
98800	79350
98900	79439
99000	79531
99100	79621
99200	79709
99300	79799
99400	79888
99500	79983
99600	80062
99700	80149
99800	80233
99900	80324
100000	80408


==> old/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,98,1,1
200,197,1,2
300,296,1,3
400,395,1,4
500,491,1,8
600,588,2,10
700,683,2,15
800,783,2,15
900,879,3,18
1000,976,3,21
1100,1069,3,28
1200,1159,5,36
1300,1251,5,44
1400,1342,6,52
1500,1426,7,67
1600,1516,9,75
1700,1607,9,84
1800,1697,9,94
1900,1790,10,100
2000,1881,11,108
2100,1971,12,117
2200,2053,15,132
2300,2144,16,140
2400,2226,20,154
2500,2314,21,165
2600,2399,23,178
2700,2483,24,193
2800,2570,27,203
2900,2657,28,215
3000,2735,32,233
3100,2818,34,248
3200,2901,36,263
3300,2985,39,276
3400,3073,40,287
3500,3158,42,300
3600,3239,44,317
3700,3321,45,334
3800,3400,48,352
3900,3478,51,371
4000,3551,57,392
4100,3635,61,404
4200,3712,64,424
4300,3788,70,442
4400,3867,72,461
4500,3940,75,485
4600,4012,78,510
4700,4087,81,532
4800,4159,87,554
4900,4229,92,579
5000,4295,94,611
5100,4368,99,633
5200,4436,104,660
5300,4515,106,679
5400,4590,114,696
5500,4650,119,731
5600,4720,124,756
5700,4794,126,780
5800,4864,131,805
5900,4935,135,830
6000,5007,137,856
6100,5081,142,877
6200,5151,143,906
6300,5214,151,935
6400,5283,155,962
6500,5348,160,992
6600,5409,162,1029
6700,5475,166,1059
6800,5546,170,1084
6900,5604,177,1119
7000,5669,181,1150
7100,5737,186,1177
7200,5799,192,1209
7300,5862,195,1243
7400,5929,199,1272
7500,5997,204,1299
7600,6054,214,1332
7700,6113,221,1366
7800,6172,228,1400
7900,6242,230,1428
8000,6312,233,1455
8100,6377,235,1488
8200,6433,237,1530
8300,6495,241,1564
8400,6549,247,1604
8500,6601,253,1646
8600,6665,257,1678
8700,6726,261,1713
8800,6782,265,1753
8900,6840,268,1792
9000,6899,275,1826
9100,6959,280,1861
9200,7012,286,1902
9300,7076,291,1933
9400,7132,297,1971
9500,7189,304,2007
9600,7245,307,2048
9700,7305,312,2083
9800,7364,322,2114
9900,7423,326,2151
10000,7482,329,2189
10100,7541,331,2228
10200,7590,337,2273
10300,7634,345,2321
10400,7693,354,2353
10500,7752,361,2387
10600,7804,365,2431
10700,7864,372,2464
10800,7923,378,2499
10900,7979,384,2537
11000,8023,390,2587
11100,8069,396,2635
11200,8118,405,2677
11300,8170,409,2721
11400,8210,419,2771
11500,8260,429,2811
11600,8308,435,2857
11700,8365,442,2893
11800,8414,449,2937
11900,8458,454,2988
12000,8503,462,3035
12100,8542,467,3091
12200,8586,471,3143
12300,8636,478,3186
12400,8691,487,3222
12500,8743,495,3262
12600,8792,502,3306
12700,8839,510,3351
12800,8885,515,3400
12900,8920,523,3457
13000,8971,533,3496
13100,9020,541,3539
13200,9062,552,3586
13300,9103,557,3640
13400,9154,563,3683
13500,9196,570,3734
13600,9239,581,3780
13700,9280,587,3833
13800,9316,594,3890
13900,9362,600,3938
14000,9396,611,3993
14100,9446,616,4038
14200,9482,625,4093
14300,9527,631,4142
14400,9572,639,4189
14500,9603,648,4249
14600,9649,654,4297
14700,9691,664,4345
14800,9726,675,4399
14900,9768,679,4453
15000,9813,691,4496
15100,9847,697,4556
15200,9889,704,4607
15300,9932,708,4660
15400,9967,716,4717
15500,10008,726,4766
15600,10045,733,4822
15700,10090,737,4873
15800,10133,742,4925
15900,10167,749,4984
16000,10209,757,5034
16100,10247,766,5087
16200,10287,776,5137
16300,10325,785,5190
16400,10363,793,5244
16500,10407,802,5291
16600,10440,809,5351
16700,10480,815,5405
16800,10512,824,5464
16900,10554,831,5515
17000,10596,839,5565
17100,10631,848,5621
17200,10669,856,5675
17300,10706,864,5730
17400,10738,873,5789
17500,10771,882,5847
17600,10805,889,5906
17700,10845,899,5956
17800,10876,910,6014
17900,10906,920,6074
18000,10943,926,6131
18100,10975,936,6189
18200,11004,943,6253
18300,11038,951,6311
18400,11075,961,6364
18500,11107,972,6421
18600,11140,983,6477
18700,11180,987,6533
18800,11220,997,6583
18900,11247,1011,6642
19000,11277,1019,6704
19100,11306,1028,6766
19200,11332,1035,6833
19300,11367,1042,6891
19400,11400,1047,6953
19500,11425,1057,7018
19600,11453,1069,7078
19700,11483,1075,7142
19800,11517,1085,7198
19900,11551,1094,7255
20000,11578,1100,7322
20100,11617,1108,7375
20200,11648,1117,7435
20300,11675,1123,7502
20400,11712,1133,7555
20500,11744,1142,7614
20600,11769,1156,7675
20700,11798,1163,7739
20800,11826,1169,7805
20900,11856,1185,7859
21000,11875,1195,7930
21100,11907,1202,7991
21200,11941,1209,8050
21300,11972,1216,8112
21400,12006,1228,8166
21500,12037,1235,8228
21600,12064,1245,8291
21700,12089,1256,8355
21800,12106,1269,8425
21900,12132,1278,8490
22000,12154,1284,8562
22100,12184,1295,8621
22200,12207,1304,8689
22300,12223,1317,8760
22400,12257,1326,8817
22500,12286,1334,8880
22600,12306,1346,8948
22700,12329,1355,9016
22800,12356,1363,9081
22900,12385,1373,9142
23000,12410,1383,9207
23100,12433,1392,9275
23200,12455,1403,9342
23300,12480,1408,9412
23400,12507,1416,9477
23500,12530,1423,9547
23600,12543,1429,9628
23700,12556,1444,9700
23800,12576,1451,9773
23900,12601,1460,9839
24000,12629,1471,9900
24100,12654,1479,9967
24200,12675,1490,10035
24300,12696,1503,10101
24400,12723,1510,10167
24500,12746,1521,10233
24600,12764,1536,10300
24700,12790,1546,10364
24800,12817,1558,10425
24900,12844,1569,10487
25000,12861,1578,10561
25100,12886,1586,10628
25200,12916,1595,10689
25300,12940,1606,10754
25400,12962,1619,10819
25500,12980,1625,10895
25600,12996,1634,10970
25700,13019,1642,11039
25800,13037,1655,11108
25900,13055,1663,11182
26000,13076,1674,11250
26100,13100,1681,11319
26200,13120,1694,11386
26300,13136,1708,11456
26400,13156,1716,11528
26500,13184,1728,11588
26600,13205,1736,11659
26700,13224,1740,11736
26800,13241,1753,11806
26900,13264,1765,11871
27000,13280,1777,11943
27100,13298,1789,12013
27200,13320,1802,12078
27300,13338,1811,12151
27400,13355,1823,12222
27500,13390,1831,12279
27600,13406,1841,12353
27700,13433,1850,12417
27800,13455,1859,12486
27900,13471,1870,12559
28000,13492,1881,12627
28100,13507,1895,12698
28200,13530,1905,12765
28300,13547,1914,12839
28400,13566,1926,12908
28500,13584,1941,12975
28600,13606,1952,13042
28700,13621,1965,13114
28800,13643,1977,13180
28900,13661,1989,13250
29000,13677,2000,13323
29100,13688,2014,13398
29200,13703,2028,13469
29300,13719,2038,13543
29400,13741,2046,13613
29500,13753,2052,13695
29600,13771,2058,13771
29700,13794,2070,13836
29800,13808,2079,13913
29900,13831,2084,13985
30000,13850,2091,14059
30100,13872,2099,14129
30200,13887,2109,14204
30300,13909,2120,14271
30400,13925,2129,14346
30500,13942,2141,14417
30600,13954,2157,14489
30700,13970,2165,14565
30800,13988,2178,14634
30900,13997,2189,14714
31000,14013,2194,14793
31100,14029,2206,14865
31200,14045,2223,14932
31300,14058,2227,15015
31400,14077,2236,15087
31500,14091,2248,15161
31600,14107,2253,15240
31700,14123,2265,15312
31800,14133,2275,15392
31900,14148,2284,15468
32000,14163,2297,15540
32100,14170,2314,15616
32200,14185,2324,15691
32300,14194,2329,15777
32400,14207,2341,15852
32500,14221,2354,15925
32600,14231,2362,16007
32700,14241,2369,16090
32800,14255,2383,16162
32900,14265,2393,16242
33000,14276,2410,16314
33100,14293,2420,16387
33200,14301,2428,16471
33300,14312,2441,16547
33400,14330,2457,16613
33500,14340,2471,16689
33600,14347,2481,16772
33700,14364,2491,16845
33800,14371,2499,16930
33900,14379,2510,17011
34000,14392,2518,17090
34100,14408,2532,17160
34200,14413,2548,17239
34300,14424,2558,17318
34400,14436,2569,17395
34500,14449,2574,17477
34600,14461,2589,17550
34700,14474,2604,17622
34800,14483,2609,17708
34900,14496,2623,17781
35000,14507,2630,17863
35100,14524,2639,17937
35200,14537,2647,18016
35300,14552,2660,18088
35400,14560,2677,18163
35500,14571,2690,18239
35600,14580,2704,18316
35700,14592,2715,18393
35800,14602,2726,18472
35900,14611,2738,18551
36000,14619,2748,18633
36100,14630,2762,18708
36200,14642,2774,18784
36300,14651,2786,18863
36400,14660,2795,18945
36500,14670,2807,19023
36600,14681,2818,19101
36700,14691,2827,19182
36800,14703,2832,19265
36900,14709,2845,19346
37000,14716,2858,19426
37100,14731,2868,19501
37200,14745,2874,19581
37300,14754,2890,19656
37400,14762,2903,19735
37500,14768,2914,19818
37600,14776,2924,19900
37700,14786,2937,19977
37800,14797,2943,20060
37900,14810,2950,20140
38000,14820,2960,20220
38100,14833,2976,20291
38200,14846,2989,20365
38300,14859,3002,20439
38400,14863,3011,20526
38500,14874,3025,20601
38600,14885,3037,20678
38700,14890,3049,20761
38800,14897,3061,20842
38900,14903,3070,20927
39000,14913,3085,21002
39100,14928,3100,21072
39200,14934,3107,21159
39300,14942,3115,21243
39400,14950,3126,21324
39500,14956,3138,21406
39600,14972,3146,21482
39700,14982,3165,21553
39800,14992,3175,21633
39900,15001,3192,21707
40000,15009,3205,21786
40100,15017,3222,21861
40200,15029,3235,21936
40300,15044,3247,22009
40400,15049,3258,22093
40500,15056,3270,22174
40600,15064,3283,22253
40700,15069,3293,22338
40800,15075,3303,22422
40900,15086,3310,22504
41000,15094,3323,22583
41100,15099,3332,22669
41200,15106,3343,22751
41300,15117,3358,22825
41400,15125,3370,22905
41500,15129,3380,22991
41600,15136,3394,23070
41700,15142,3409,23149
41800,15152,3413,23235
41900,15164,3425,23311
42000,15169,3437,23394
42100,15182,3454,23464
42200,15185,3465,23550
42300,15191,3474,23635
42400,15201,3482,23717
42500,15209,3492,23799
42600,15215,3504,23881
42700,15221,3519,23960
42800,15229,3528,24043
42900,15238,3543,24119
43000,15244,3550,24206
43100,15250,3563,24287
43200,15257,3577,24366
43300,15262,3588,24450
43400,15271,3607,24522
43500,15280,3619,24601
43600,15292,3633,24675
43700,15296,3643,24761
43800,15300,3651,24849
43900,15303,3665,24932
44000,15311,3673,25016
44100,15313,3684,25103
44200,15321,3698,25181
44300,15325,3708,25267
44400,15332,3720,25348
44500,15337,3732,25431
44600,15341,3747,25512
44700,15347,3761,25592
44800,15354,3773,25673
44900,15361,3784,25755
45000,15367,3796,25837
45100,15372,3808,25920
45200,15383,3820,25997
45300,15388,3828,26084
45400,15393,3843,26164
45500,15397,3858,26245
45600,15402,3862,26336
45700,15408,3873,26419
45800,15413,3883,26504
45900,15421,3893,26586
46000,15429,3907,26664
46100,15434,3920,26746
46200,15439,3933,26828
46300,15447,3938,26915
46400,15452,3947,27001
46500,15456,3957,27087
46600,15461,3968,27171
46700,15466,3980,27254
46800,15476,3987,27337
46900,15485,3999,27416
47000,15493,4009,27498
47100,15495,4019,27586
47200,15500,4031,27669
47300,15507,4046,27747
47400,15515,4057,27828
47500,15517,4068,27915
47600,15524,4080,27996
47700,15527,4092,28081
47800,15528,4108,28164
47900,15534,4117,28249
48000,15541,4130,28329
48100,15544,4143,28413
48200,15546,4158,28496
48300,15550,4165,28585
48400,15553,4177,28670
48500,15557,4194,28749
48600,15561,4206,28833
48700,15571,4212,28917
48800,15576,4225,28999
48900,15577,4235,29088
49000,15579,4248,29173
49100,15583,4257,29260
49200,15589,4272,29339
49300,15593,4284,29423
49400,15595,4298,29507
49500,15600,4309,29591
49600,15606,4320,29674
49700,15612,4334,29754
49800,15615,4341,29844
49900,15619,4358,29923
50000,15625,4370,30005
50100,15629,4382,30089
50200,15634,4390,30176
50300,15635,4398,30267
50400,15639,4405,30356
50500,15645,4418,30437
50600,15649,4430,30521
50700,15654,4444,30602
50800,15659,4457,30684
50900,15662,4471,30767
51000,15667,4479,30854
51100,15670,4495,30935
51200,15674,4506,31020
51300,15679,4517,31104
51400,15689,4533,31178
51500,15694,4540,31266
51600,15701,4551,31348
51700,15707,4563,31430
51800,15709,4572,31519
51900,15713,4587,31600
52000,15717,4601,31682
52100,15721,4611,31768
52200,15723,4619,31858
52300,15725,4627,31948
52400,15728,4647,32025
52500,15735,4661,32104
52600,15737,4675,32188
52700,15743,4691,32266
52800,15746,4701,32353
52900,15747,4708,32445
53000,15752,4716,32532
53100,15757,4730,32613
53200,15759,4749,32692
53300,15761,4758,32781
53400,15767,4766,32867
53500,15770,4772,32958
53600,15772,4783,33045
53700,15774,4791,33135
53800,15777,4803,33220
53900,15778,4815,33307
54000,15781,4825,33394
54100,15788,4833,33479
54200,15791,4844,33565
54300,15796,4856,33648
54400,15799,4870,33731
54500,15800,4878,33822
54600,15802,4892,33906
54700,15806,4901,33993
54800,15811,4912,34077
54900,15817,4924,34159
55000,15819,4937,34244
55100,15821,4949,34330
55200,15823,4957,34420
55300,15827,4970,34503
55400,15833,4979,34588
55500,15837,4994,34669
55600,15841,5007,34752
55700,15844,5014,34842
55800,15846,5028,34926
55900,15848,5039,35013
56000,15852,5057,35091
56100,15852,5067,35181
56200,15858,5073,35269
56300,15861,5085,35354
56400,15865,5093,35442
56500,15871,5102,35527
56600,15874,5118,35608
56700,15874,5129,35697
56800,15878,5138,35784
56900,15880,5152,35868
57000,15882,5161,35957
57100,15886,5175,36039
57200,15889,5190,36121
57300,15891,5203,36206
57400,15894,5216,36290
57500,15897,5225,36378
57600,15901,5233,36466
57700,15907,5246,36547
57800,15909,5261,36630
57900,15914,5275,36711
58000,15915,5284,36801
58100,15919,5297,36884
58200,15922,5310,36968
58300,15925,5320,37055
58400,15930,5332,37138
58500,15934,5342,37224
58600,15936,5350,37314
58700,15940,5362,37398
58800,15942,5373,37485
58900,15950,5386,37564
59000,15953,5396,37651
59100,15958,5415,37727
59200,15960,5426,37814
59300,15961,5442,37897
59400,15963,5450,37987
59500,15966,5461,38073
59600,15967,5470,38163
59700,15972,5483,38245
59800,15974,5498,38328
59900,15976,5509,38415
60000,15977,5521,38502
60100,15980,5537,38583
60200,15980,5554,38666
60300,15983,5565,38752
60400,15986,5576,38838
60500,15988,5586,38926
60600,15991,5601,39008
60700,15995,5613,39092
60800,15996,5626,39178
60900,15998,5638,39264
61000,16000,5651,39349
61100,16004,5659,39437
61200,16004,5673,39523
61300,16006,5689,39605
61400,16006,5703,39691
61500,16009,5713,39778
61600,16014,5723,39863
61700,16020,5738,39942
61800,16024,5749,40027
61900,16024,5764,40112
62000,16025,5773,40202
62100,16029,5795,40276
62200,16033,5810,40357
62300,16037,5818,40445
62400,16039,5830,40531
62500,16041,5838,40621
62600,16044,5848,40708
62700,16046,5856,40798
62800,16046,5866,40888
62900,16047,5876,40977
63000,16049,5887,41064
63100,16051,5902,41147
63200,16056,5913,41231
63300,16060,5924,41316
63400,16062,5940,41398
63500,16063,5956,41481
63600,16064,5968,41568
63700,16066,5983,41651
63800,16067,5996,41737
63900,16068,6015,41817
64000,16070,6030,41900
64100,16073,6036,41991
64200,16074,6047,42079
64300,16075,6065,42160
64400,16077,6075,42248
64500,16079,6085,42336
64600,16082,6097,42421
64700,16084,6113,42503
64800,16084,6129,42587
64900,16086,6143,42671
65000,16088,6156,42756
65100,16088,6168,42844
65200,16091,6183,42926
65300,16094,6200,43006
65400,16098,6220,43082
65500,16101,6235,43164
65600,16103,6247,43250
65700,16105,6259,43336
65800,16106,6266,43428
65900,16107,6282,43511
66000,16109,6293,43598
66100,16113,6307,43680
66200,16114,6320,43766
66300,16115,6325,43860
66400,16118,6340,43942
66500,16118,6353,44029
66600,16120,6370,44110
66700,16120,6387,44193
66800,16123,6396,44281
66900,16123,6408,44369
67000,16123,6416,44461
67100,16124,6427,44549
67200,16124,6439,44637
67300,16124,6454,44722
67400,16128,6468,44804
67500,16130,6477,44893
67600,16132,6489,44979
67700,16134,6499,45067
67800,16135,6512,45153
67900,16136,6521,45243
68000,16136,6534,45330
68100,16137,6552,45411
68200,16138,6561,45501
68300,16139,6572,45589
68400,16140,6584,45676
68500,16142,6596,45762
68600,16147,6612,45841
68700,16148,6620,45932
68800,16149,6634,46017
68900,16150,6647,46103
69000,16151,6658,46191
69100,16152,6666,46282
69200,16154,6678,46368
69300,16156,6696,46448
69400,16157,6707,46536
69500,16158,6724,46618
69600,16159,6733,46708
69700,16161,6748,46791
69800,16165,6757,46878
69900,16166,6771,46963
70000,16169,6778,47053
70100,16171,6787,47142
70200,16172,6799,47229
70300,16173,6811,47316
70400,16175,6823,47402
70500,16178,6833,47489
70600,16178,6851,47571
70700,16180,6863,47657
70800,16180,6870,47750
70900,16180,6879,47841
71000,16180,6889,47931
71100,16180,6901,48019
71200,16182,6912,48106
71300,16182,6924,48194
71400,16182,6940,48278
71500,16183,6953,48364
71600,16188,6959,48453
71700,16190,6974,48536
71800,16191,6993,48616
71900,16193,7007,48700
72000,16193,7015,48792
72100,16193,7033,48874
72200,16195,7044,48961
72300,16197,7053,49050
72400,16198,7062,49140
72500,16199,7070,49231
72600,16203,7075,49322
72700,16204,7084,49412
72800,16205,7098,49497
72900,16205,7115,49580
73000,16207,7123,49670
73100,16208,7134,49758
73200,16210,7148,49842
73300,16211,7161,49928
73400,16211,7171,50018
73500,16212,7184,50104
73600,16213,7193,50194
73700,16217,7202,50281
73800,16217,7214,50369
73900,16218,7224,50458
74000,16220,7233,50547
74100,16221,7242,50637
74200,16222,7255,50723
74300,16223,7268,50809
74400,16223,7277,50900
74500,16225,7290,50985
74600,16227,7308,51065
74700,16228,7322,51150
74800,16228,7335,51237
74900,16228,7347,51325
75000,16231,7357,51412
75100,16231,7369,51500
75200,16231,7376,51593
75300,16233,7390,51677
75400,16234,7400,51766
75500,16234,7412,51854
75600,16235,7423,51942
75700,16236,7437,52027
75800,16237,7453,52110
75900,16240,7459,52201
76000,16242,7469,52289
76100,16243,7477,52380
76200,16243,7489,52468
76300,16244,7502,52554
76400,16245,7515,52640
76500,16245,7529,52726
76600,16246,7541,52813
76700,16246,7555,52899
76800,16246,7573,52981
76900,16246,7581,53073
77000,16247,7593,53160
77100,16249,7601,53250
77200,16250,7611,53339
77300,16250,7623,53427
77400,16251,7638,53511
77500,16251,7649,53600
77600,16253,7664,53683
77700,16253,7680,53767
77800,16254,7691,53855
77900,16255,7707,53938
78000,16257,7717,54026
78100,16258,7729,54113
78200,16258,7742,54200
78300,16258,7753,54289
78400,16258,7767,54375
78500,16258,7783,54459
78600,16260,7791,54549
78700,16261,7804,54635
78800,16263,7817,54720
78900,16263,7825,54812
79000,16263,7841,54896
79100,16264,7858,54978
79200,16265,7870,55065
79300,16266,7890,55144
79400,16266,7896,55238
79500,16266,7908,55326
79600,16266,7924,55410
79700,16268,7944,55488
79800,16269,7958,55573
79900,16269,7972,55659
80000,16269,7987,55744
80100,16270,7995,55835
80200,16271,8002,55927
80300,16271,8009,56020
80400,16272,8023,56105
80500,16274,8032,56194
80600,16275,8049,56276
80700,16277,8066,56357
80800,16277,8076,56447
80900,16279,8087,56534
81000,16279,8099,56622
81100,16279,8114,56707
81200,16279,8127,56794
81300,16279,8151,56870
81400,16279,8164,56957
81500,16279,8175,57046
81600,16279,8192,57129
81700,16279,8203,57218
81800,16280,8219,57301
81900,16281,8242,57377
82000,16282,8257,57461
82100,16283,8267,57550
82200,16284,8281,57635
82300,16284,8289,57727
82400,16284,8308,57808
82500,16284,8320,57896
82600,16284,8327,57989
82700,16284,8342,58074
82800,16286,8355,58159
82900,16286,8366,58248
83000,16287,8380,58333
83100,16287,8392,58421
83200,16288,8407,58505
83300,16289,8420,58591
83400,16290,8433,58677
83500,16290,8445,58765
83600,16291,8458,58851
83700,16291,8463,58946
83800,16291,8476,59033
83900,16291,8489,59120
84000,16293,8501,59206
84100,16294,8513,59293
84200,16295,8525,59380
84300,16295,8541,59464
84400,16295,8549,59556
84500,16295,8571,59634
84600,16295,8585,59720
84700,16295,8600,59805
84800,16295,8603,59902
84900,16296,8615,59989
85000,16296,8631,60073
85100,16296,8647,60157
85200,16296,8658,60246
85300,16296,8669,60335
85400,16296,8684,60420
85500,16296,8697,60507
85600,16297,8708,60595
85700,16299,8723,60678
85800,16300,8738,60762
85900,16300,8749,60851
86000,16300,8763,60937
86100,16301,8783,61016
86200,16302,8792,61106
86300,16302,8804,61194
86400,16302,8819,61279
86500,16302,8828,61370
86600,16302,8843,61455
86700,16302,8858,61540
86800,16302,8868,61630
86900,16302,8880,61718
87000,16303,8895,61802
87100,16304,8907,61889
87200,16304,8922,61974
87300,16305,8934,62061
87400,16305,8946,62149
87500,16305,8966,62229
87600,16306,8979,62315
87700,16306,8992,62402
87800,16308,9008,62484
87900,16309,9025,62566
88000,16309,9037,62654
88100,16309,9051,62740
88200,16309,9062,62829
88300,16309,9072,62919
88400,16309,9085,63006
88500,16309,9103,63088
88600,16309,9119,63172
88700,16311,9130,63259
88800,16311,9146,63343
88900,16312,9158,63430
89000,16312,9177,63511
89100,16312,9190,63598
89200,16313,9203,63684
89300,16313,9213,63774
89400,16313,9225,63862
89500,16313,9240,63947
89600,16313,9256,64031
89700,16314,9265,64121
89800,16314,9281,64205
89900,16315,9300,64285
90000,16316,9308,64376
90100,16316,9327,64457
90200,16317,9342,64541
90300,16317,9354,64629
90400,16317,9372,64711
90500,16318,9379,64803
90600,16320,9393,64887
90700,16320,9405,64975
90800,16320,9417,65063
90900,16320,9429,65151
91000,16320,9446,65234
91100,16321,9459,65320
91200,16321,9472,65407
91300,16321,9487,65492
91400,16321,9503,65576
91500,16321,9516,65663
91600,16321,9524,65755
91700,16321,9532,65847
91800,16322,9538,65940
91900,16322,9551,66027
92000,16322,9563,66115
92100,16322,9576,66202
92200,16324,9591,66285
92300,16324,9606,66370
92400,16324,9626,66450
92500,16324,9641,66535
92600,16324,9651,66625
92700,16324,9660,66716
92800,16324,9679,66797
92900,16324,9696,66880
93000,16325,9710,66965
93100,16326,9722,67052
93200,16326,9738,67136
93300,16326,9749,67225
93400,16326,9759,67315
93500,16326,9775,67399
93600,16327,9785,67488
93700,16327,9792,67581
93800,16327,9802,67671
93900,16327,9815,67758
94000,16327,9828,67845
94100,16327,9841,67932
94200,16328,9863,68009
94300,16328,9874,68098
94400,16331,9882,68187
94500,16331,9895,68274
94600,16332,9908,68360
94700,16332,9927,68441
94800,16333,9938,68529
94900,16333,9946,68621
95000,16334,9959,68707
95100,16334,9973,68793
95200,16335,9981,68884
95300,16336,9994,68970
95400,16337,10011,69052
95500,16337,10025,69138
95600,16338,10041,69221
95700,16338,10059,69303
95800,16339,10072,69389
95900,16339,10087,69474
96000,16339,10106,69555
96100,16339,10121,69640
96200,16340,10130,69730
96300,16340,10139,69821
96400,16341,10150,69909
96500,16341,10161,69998
96600,16341,10169,70090
96700,16341,10180,70179
96800,16342,10196,70262
96900,16342,10204,70354
97000,16342,10216,70442
97100,16342,10229,70529
97200,16342,10244,70614
97300,16342,10265,70693
97400,16342,10280,70778
97500,16342,10302,70856
97600,16342,10318,70940
97700,16342,10331,71027
97800,16342,10346,71112
97900,16342,10355,71203
98000,16343,10366,71291
98100,16345,10372,71383
98200,16345,10385,71470
98300,16345,10391,71564
98400,16345,10403,71652
98500,16346,10410,71744
98600,16346,10420,71834
98700,16346,10434,71920
98800,16346,10458,71996
98900,16346,10470,72084
99000,16346,10476,72178
99100,16346,10489,72265
99200,16346,10497,72357
99300,16346,10510,72444
99400,16347,10518,72535
99500,16347,10530,72623
99600,16347,10545,72708
99700,16347,10553,72800
99800,16347,10563,72890
99900,16347,10577,72976
100000,16347,10589,73064


==> old/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	1
300	1
400	1
500	1
600	2
700	2
800	2
900	3
1000	3
1100	3
1200	5
1300	5
1400	6
1500	7
1600	9
1700	9
1800	9
1900	10
2000	11
2100	12
2200	15
2300	16
2400	20
2500	21
2600	23
2700	24
2800	27
2900	28
3000	32
3100	34
3200	36
3300	39
3400	40
3500	42
3600	44
3700	45
3800	48
3900	51
4000	57
4100	61
4200	64
4300	70
4400	72
4500	75
4600	78
4700	81
4800	87
4900	92
5000	94
5100	99
5200	104
5300	106
5400	114
5500	119
5600	124
5700	126
5800	131
5900	135
6000	137
6100	142
6200	143
6300	151
6400	155
6500	160
6600	162
6700	166
6800	170
6900	177
7000	181
7100	186
7200	192
7300	195
7400	199
7500	204
7600	214
7700	221
7800	228
7900	230
8000	233
8100	235
8200	237
8300	241
8400	247
8500	253
8600	257
8700	261
8800	265
8900	268
9000	275
9100	280
9200	286
9300	291
9400	297
9500	304
9600	307
9700	312
9800	322
9900	326
10000	329
10100	331
10200	337
10300	345
10400	354
10500	361
10600	365
10700	372
10800	378
10900	384
11000	390
11100	396
11200	405
11300	409
11400	419
11500	429
11600	435
11700	442
11800	449
11900	454
12000	462
12100	467
12200	471
12300	478
12400	487
12500	495
12600	502
12700	510
12800	515
12900	523
13000	533
13100	541
13200	552
13300	557
13400	563
13500	570
13600	581
13700	587
13800	594
13900	600
14000	611
14100	616
14200	625
14300	631
14400	639
14500	648
14600	654
14700	664
14800	675
14900	679
15000	691
15100	697
15200	704
15300	708
15400	716
15500	726
15600	733
15700	737
15800	742
15900	749
16000	757
16100	766
16200	776
16300	785
16400	793
16500	802
16600	809
16700	815
16800	824
16900	831
17000	839
17100	848
17200	856
17300	864
17400	873
17500	882
17600	889
17700	899
17800	910
17900	920
18000	926
18100	936
18200	943
18300	951
18400	961
18500	972
18600	983
18700	987
18800	997
18900	1011
19000	1019
19100	1028
19200	1035
19300	1042
19400	1047
19500	1057
19600	1069
19700	1075
19800	1085
19900	1094
20000	1100
20100	1108
20200	1117
20300	1123
20400	1133
20500	1142
20600	1156
20700	1163
20800	1169
20900	1185
21000	1195
21100	1202
21200	1209
21300	1216
21400	1228
21500	1235
21600	1245
21700	1256
21800	1269
21900	1278
22000	1284
22100	1295
22200	1304
22300	1317
22400	1326
22500	1334
22600	1346
22700	1355
22800	1363
22900	1373
23000	1383
23100	1392
23200	1403
23300	1408
23400	1416
23500	1423
23600	1429
23700	1444
23800	1451
23900	1460
24000	1471
24100	1479
24200	1490
24300	1503
24400	1510
24500	1521
24600	1536
24700	1546
24800	1558
24900	1569
25000	1578
25100	1586
25200	1595
25300	1606
25400	1619
25500	1625
25600	1634
25700	1642
25800	1655
25900	1663
26000	1674
26100	1681
26200	1694
26300	1708
26400	1716
26500	1728
26600	1736
26700	1740
26800	1753
26900	1765
27000	1777
27100	1789
27200	1802
27300	1811
27400	1823
27500	1831
27600	1841
27700	1850
27800	1859
27900	1870
28000	1881
28100	1895
28200	1905
28300	1914
28400	1926
28500	1941
28600	1952
28700	1965
28800	1977
28900	1989
29000	2000
29100	2014
29200	2028
29300	2038
29400	2046
29500	2052
29600	2058
29700	2070
29800	2079
29900	2084
30000	2091
30100	2099
30200	2109
30300	2120
30400	2129
30500	2141
30600	2157
30700	2165
30800	2178
30900	2189
31000	2194
31100	2206
31200	2223
31300	2227
31400	2236
31500	2248
31600	2253
31700	2265
31800	2275
31900	2284
32000	2297
32100	2314
32200	2324
32300	2329
32400	2341
32500	2354
32600	2362
32700	2369
32800	2383
32900	2393
33000	2410
33100	2420
33200	2428
33300	2441
33400	2457
33500	2471
33600	2481
33700	2491
33800	2499
33900	2510
34000	2518
34100	2532
34200	2548
34300	2558
34400	2569
34500	2574
34600	2589
34700	2604
34800	2609
34900	2623
35000	2630
35100	2639
35200	2647
35300	2660
35400	2677
35500	2690
35600	2704
35700	2715
35800	2726
35900	2738
36000	2748
36100	2762
36200	2774
36300	2786
36400	2795
36500	2807
36600	2818
36700	2827
36800	2832
36900	2845
37000	2858
37100	2868
37200	2874
37300	2890
37400	2903
37500	2914
37600	2924
37700	2937
37800	2943
37900	2950
38000	2960
38100	2976
38200	2989
38300	3002
38400	3011
38500	3025
38600	3037
38700	3049
38800	3061
38900	3070
39000	3085
39100	3100
39200	3107
39300	3115
39400	3126
39500	3138
39600	3146
39700	3165
39800	3175
39900	3192
40000	3205
40100	3222
40200	3235
40300	3247
40400	3258
40500	3270
40600	3283
40700	3293
40800	3303
40900	3310
41000	3323
41100	3332
41200	3343
41300	3358
41400	3370
41500	3380
41600	3394
41700	3409
41800	3413
41900	3425
42000	3437
42100	3454
42200	3465
42300	3474
42400	3482
42500	3492
42600	3504
42700	3519
42800	3528
42900	3543
43000	3550
43100	3563
43200	3577
43300	3588
43400	3607
43500	3619
43600	3633
43700	3643
43800	3651
43900	3665
44000	3673
44100	3684
44200	3698
44300	3708
44400	3720
44500	3732
44600	3747
44700	3761
44800	3773
44900	3784
45000	3796
45100	3808
45200	3820
45300	3828
45400	3843
45500	3858
45600	3862
45700	3873
45800	3883
45900	3893
46000	3907
46100	3920
46200	3933
46300	3938
46400	3947
46500	3957
46600	3968
46700	3980
46800	3987
46900	3999
47000	4009
47100	4019
47200	4031
47300	4046
47400	4057
47500	4068
47600	4080
47700	4092
47800	4108
47900	4117
48000	4130
48100	4143
48200	4158
48300	4165
48400	4177
48500	4194
48600	4206
48700	4212
48800	4225
48900	4235
49000	4248
49100	4257
49200	4272
49300	4284
49400	4298
49500	4309
49600	4320
49700	4334
49800	4341
49900	4358
50000	4370
50100	4382
50200	4390
50300	4398
50400	4405
50500	4418
50600	4430
50700	4444
50800	4457
50900	4471
51000	4479
51100	4495
51200	4506
51300	4517
51400	4533
51500	4540
51600	4551
51700	4563
51800	4572
51900	4587
52000	4601
52100	4611
52200	4619
52300	4627
52400	4647
52500	4661
52600	4675
52700	4691
52800	4701
52900	4708
53000	4716
53100	4730
53200	4749
53300	4758
53400	4766
53500	4772
53600	4783
53700	4791
53800	4803
53900	4815
54000	4825
54100	4833
54200	4844
54300	4856
54400	4870
54500	4878
54600	4892
54700	4901
54800	4912
54900	4924
55000	4937
55100	4949
55200	4957
55300	4970
55400	4979
55500	4994
55600	5007
55700	5014
55800	5028
55900	5039
56000	5057
56100	5067
56200	5073
56300	5085
56400	5093
56500	5102
56600	5118
56700	5129
56800	5138
56900	5152
57000	5161
57100	5175
57200	5190
57300	5203
57400	5216
57500	5225
57600	5233
57700	5246
57800	5261
57900	5275
58000	5284
58100	5297
58200	5310
58300	5320
58400	5332
58500	5342
58600	5350
58700	5362
58800	5373
58900	5386
59000	5396
59100	5415
59200	5426
59300	5442
59400	5450
59500	5461
59600	5470
59700	5483
59800	5498
59900	5509
60000	5521
60100	5537
60200	5554
60300	5565
60400	5576
60500	5586
60600	5601
60700	5613
60800	5626
60900	5638
61000	5651
61100	5659
61200	5673
61300	5689
61400	5703
61500	5713
61600	5723
61700	5738
61800	5749
61900	5764
62000	5773
62100	5795
62200	5810
62300	5818
62400	5830
62500	5838
62600	5848
62700	5856
62800	5866
62900	5876
63000	5887
63100	5902
63200	5913
63300	5924
63400	5940
63500	5956
63600	5968
63700	5983
63800	5996
63900	6015
64000	6030
64100	6036
64200	6047
64300	6065
64400	6075
64500	6085
64600	6097
64700	6113
64800	6129
64900	6143
65000	6156
65100	6168
65200	6183
65300	6200
65400	6220
65500	6235
65600	6247
65700	6259
65800	6266
65900	6282
66000	6293
66100	6307
66200	6320
66300	6325
66400	6340
66500	6353
66600	6370
66700	6387
66800	6396
66900	6408
67000	6416
67100	6427
67200	6439
67300	6454
67400	6468
67500	6477
67600	6489
67700	6499
67800	6512
67900	6521
68000	6534
68100	6552
68200	6561
68300	6572
68400	6584
68500	6596
68600	6612
68700	6620
68800	6634
68900	6647
69000	6658
69100	6666
69200	6678
69300	6696
69400	6707
69500	6724
69600	6733
69700	6748
69800	6757
69900	6771
70000	6778
70100	6787
70200	6799
70300	6811
70400	6823
70500	6833
70600	6851
70700	6863
70800	6870
70900	6879
71000	6889
71100	6901
71200	6912
71300	6924
71400	6940
71500	6953
71600	6959
71700	6974
71800	6993
71900	7007
72000	7015
72100	7033
72200	7044
72300	7053
72400	7062
72500	7070
72600	7075
72700	7084
72800	7098
72900	7115
73000	7123
73100	7134
73200	7148
73300	7161
73400	7171
73500	7184
73600	7193
73700	7202
73800	7214
73900	7224
74000	7233
74100	7242
74200	7255
74300	7268
74400	7277
74500	7290
74600	7308
74700	7322
74800	7335
74900	7347
75000	7357
75100	7369
75200	7376
75300	7390
75400	7400
75500	7412
75600	7423
75700	7437
75800	7453
75900	7459
76000	7469
76100	7477
76200	7489
76300	7502
76400	7515
76500	7529
76600	7541
76700	7555
76800	7573
76900	7581
77000	7593
77100	7601
77200	7611
77300	7623
77400	7638
77500	7649
77600	7664
77700	7680
77800	7691
77900	7707
78000	7717
78100	7729
78200	7742
78300	7753
78400	7767
78500	7783
78600	7791
78700	7804
78800	7817
78900	7825
79000	7841
79100	7858
79200	7870
79300	7890
79400	7896
79500	7908
79600	7924
79700	7944
79800	7958
79900	7972
80000	7987
80100	7995
80200	8002
80300	8009
80400	8023
80500	8032
80600	8049
80700	8066
80800	8076
80900	8087
81000	8099
81100	8114
81200	8127
81300	8151
81400	8164
81500	8175
81600	8192
81700	8203
81800	8219
81900	8242
82000	8257
82100	8267
82200	8281
82300	8289
82400	8308
82500	8320
82600	8327
82700	8342
82800	8355
82900	8366
83000	8380
83100	8392
83200	8407
83300	8420
83400	8433
83500	8445
83600	8458
83700	8463
83800	8476
83900	8489
84000	8501
84100	8513
84200	8525
84300	8541
84400	8549
84500	8571
84600	8585
84700	8600
84800	8603
84900	8615
85000	8631
85100	8647
85200	8658
85300	8669
85400	8684
85500	8697
85600	8708
85700	8723
85800	8738
85900	8749
86000	8763
86100	8783
86200	8792
86300	8804
86400	8819
86500	8828
86600	8843
86700	8858
86800	8868
86900	8880
87000	8895
87100	8907
87200	8922
87300	8934
87400	8946
87500	8966
87600	8979
87700	8992
87800	9008
87900	9025
88000	9037
88100	9051
88200	9062
88300	9072
88400	9085
88500	9103
88600	9119
88700	9130
88800	9146
88900	9158
89000	9177
89100	9190
89200	9203
89300	9213
89400	9225
89500	9240
89600	9256
89700	9265
89800	9281
89900	9300
90000	9308
90100	9327
90200	9342
90300	9354
90400	9372
90500	9379
90600	9393
90700	9405
90800	9417
90900	9429
91000	9446
91100	9459
91200	9472
91300	9487
91400	9503
91500	9516
91600	9524
91700	9532
91800	9538
91900	9551
92000	9563
92100	9576
92200	9591
92300	9606
92400	9626
92500	9641
92600	9651
92700	9660
92800	9679
92900	9696
93000	9710
93100	9722
93200	9738
93300	9749
93400	9759
93500	9775
93600	9785
93700	9792
93800	9802
93900	9815
94000	9828
94100	9841
94200	9863
94300	9874
94400	9882
94500	9895
94600	9908
94700	9927
94800	9938
94900	9946
95000	9959
95100	9973
95200	9981
95300	9994
95400	10011
95500	10025
95600	10041
95700	10059
95800	10072
95900	10087
96000	10106
96100	10121
96200	10130
96300	10139
96400	10150
96500	10161
96600	10169
96700	10180
96800	10196
96900	10204
97000	10216
97100	10229
97200	10244
97300	10265
97400	10280
97500	10302
97600	10318
97700	10331
97800	10346
97900	10355
98000	10366
98100	10372
98200	10385
98300	10391
98400	10403
98500	10410
98600	10420
98700	10434
98800	10458
98900	10470
99000	10476
99100	10489
99200	10497
99300	10510
99400	10518
99500	10530
99600	10545
99700	10553
99800	10563
99900	10577
100000	10589


==> old/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	98
200	197
300	296
400	395
500	491
600	588
700	683
800	783
900	879
1000	976
1100	1069
1200	1159
1300	1251
1400	1342
1500	1426
1600	1516
1700	1607
1800	1697
1900	1790
2000	1881
2100	1971
2200	2053
2300	2144
2400	2226
2500	2314
2600	2399
2700	2483
2800	2570
2900	2657
3000	2735
3100	2818
3200	2901
3300	2985
3400	3073
3500	3158
3600	3239
3700	3321
3800	3400
3900	3478
4000	3551
4100	3635
4200	3712
4300	3788
4400	3867
4500	3940
4600	4012
4700	4087
4800	4159
4900	4229
5000	4295
5100	4368
5200	4436
5300	4515
5400	4590
5500	4650
5600	4720
5700	4794
5800	4864
5900	4935
6000	5007
6100	5081
6200	5151
6300	5214
6400	5283
6500	5348
6600	5409
6700	5475
6800	5546
6900	5604
7000	5669
7100	5737
7200	5799
7300	5862
7400	5929
7500	5997
7600	6054
7700	6113
7800	6172
7900	6242
8000	6312
8100	6377
8200	6433
8300	6495
8400	6549
8500	6601
8600	6665
8700	6726
8800	6782
8900	6840
9000	6899
9100	6959
9200	7012
9300	7076
9400	7132
9500	7189
9600	7245
9700	7305
9800	7364
9900	7423
10000	7482
10100	7541
10200	7590
10300	7634
10400	7693
10500	7752
10600	7804
10700	7864
10800	7923
10900	7979
11000	8023
11100	8069
11200	8118
11300	8170
11400	8210
11500	8260
11600	8308
11700	8365
11800	8414
11900	8458
12000	8503
12100	8542
12200	8586
12300	8636
12400	8691
12500	8743
12600	8792
12700	8839
12800	8885
12900	8920
13000	8971
13100	9020
13200	9062
13300	9103
13400	9154
13500	9196
13600	9239
13700	9280
13800	9316
13900	9362
14000	9396
14100	9446
14200	9482
14300	9527
14400	9572
14500	9603
14600	9649
14700	9691
14800	9726
14900	9768
15000	9813
15100	9847
15200	9889
15300	9932
15400	9967
15500	10008
15600	10045
15700	10090
15800	10133
15900	10167
16000	10209
16100	10247
16200	10287
16300	10325
16400	10363
16500	10407
16600	10440
16700	10480
16800	10512
16900	10554
17000	10596
17100	10631
17200	10669
17300	10706
17400	10738
17500	10771
17600	10805
17700	10845
17800	10876
17900	10906
18000	10943
18100	10975
18200	11004
18300	11038
18400	11075
18500	11107
18600	11140
18700	11180
18800	11220
18900	11247
19000	11277
19100	11306
19200	11332
19300	11367
19400	11400
19500	11425
19600	11453
19700	11483
19800	11517
19900	11551
20000	11578
20100	11617
20200	11648
20300	11675
20400	11712
20500	11744
20600	11769
20700	11798
20800	11826
20900	11856
21000	11875
21100	11907
21200	11941
21300	11972
21400	12006
21500	12037
21600	12064
21700	12089
21800	12106
21900	12132
22000	12154
22100	12184
22200	12207
22300	12223
22400	12257
22500	12286
22600	12306
22700	12329
22800	12356
22900	12385
23000	12410
23100	12433
23200	12455
23300	12480
23400	12507
23500	12530
23600	12543
23700	12556
23800	12576
23900	12601
24000	12629
24100	12654
24200	12675
24300	12696
24400	12723
24500	12746
24600	12764
24700	12790
24800	12817
24900	12844
25000	12861
25100	12886
25200	12916
25300	12940
25400	12962
25500	12980
25600	12996
25700	13019
25800	13037
25900	13055
26000	13076
26100	13100
26200	13120
26300	13136
26400	13156
26500	13184
26600	13205
26700	13224
26800	13241
26900	13264
27000	13280
27100	13298
27200	13320
27300	13338
27400	13355
27500	13390
27600	13406
27700	13433
27800	13455
27900	13471
28000	13492
28100	13507
28200	13530
28300	13547
28400	13566
28500	13584
28600	13606
28700	13621
28800	13643
28900	13661
29000	13677
29100	13688
29200	13703
29300	13719
29400	13741
29500	13753
29600	13771
29700	13794
29800	13808
29900	13831
30000	13850
30100	13872
30200	13887
30300	13909
30400	13925
30500	13942
30600	13954
30700	13970
30800	13988
30900	13997
31000	14013
31100	14029
31200	14045
31300	14058
31400	14077
31500	14091
31600	14107
31700	14123
31800	14133
31900	14148
32000	14163
32100	14170
32200	14185
32300	14194
32400	14207
32500	14221
32600	14231
32700	14241
32800	14255
32900	14265
33000	14276
33100	14293
33200	14301
33300	14312
33400	14330
33500	14340
33600	14347
33700	14364
33800	14371
33900	14379
34000	14392
34100	14408
34200	14413
34300	14424
34400	14436
34500	14449
34600	14461
34700	14474
34800	14483
34900	14496
35000	14507
35100	14524
35200	14537
35300	14552
35400	14560
35500	14571
35600	14580
35700	14592
35800	14602
35900	14611
36000	14619
36100	14630
36200	14642
36300	14651
36400	14660
36500	14670
36600	14681
36700	14691
36800	14703
36900	14709
37000	14716
37100	14731
37200	14745
37300	14754
37400	14762
37500	14768
37600	14776
37700	14786
37800	14797
37900	14810
38000	14820
38100	14833
38200	14846
38300	14859
38400	14863
38500	14874
38600	14885
38700	14890
38800	14897
38900	14903
39000	14913
39100	14928
39200	14934
39300	14942
39400	14950
39500	14956
39600	14972
39700	14982
39800	14992
39900	15001
40000	15009
40100	15017
40200	15029
40300	15044
40400	15049
40500	15056
40600	15064
40700	15069
40800	15075
40900	15086
41000	15094
41100	15099
41200	15106
41300	15117
41400	15125
41500	15129
41600	15136
41700	15142
41800	15152
41900	15164
42000	15169
42100	15182
42200	15185
42300	15191
42400	15201
42500	15209
42600	15215
42700	15221
42800	15229
42900	15238
43000	15244
43100	15250
43200	15257
43300	15262
43400	15271
43500	15280
43600	15292
43700	15296
43800	15300
43900	15303
44000	15311
44100	15313
44200	15321
44300	15325
44400	15332
44500	15337
44600	15341
44700	15347
44800	15354
44900	15361
45000	15367
45100	15372
45200	15383
45300	15388
45400	15393
45500	15397
45600	15402
45700	15408
45800	15413
45900	15421
46000	15429
46100	15434
46200	15439
46300	15447
46400	15452
46500	15456
46600	15461
46700	15466
46800	15476
46900	15485
47000	15493
47100	15495
47200	15500
47300	15507
47400	15515
47500	15517
47600	15524
47700	15527
47800	15528
47900	15534
48000	15541
48100	15544
48200	15546
48300	15550
48400	15553
48500	15557
48600	15561
48700	15571
48800	15576
48900	15577
49000	15579
49100	15583
49200	15589
49300	15593
49400	15595
49500	15600
49600	15606
49700	15612
49800	15615
49900	15619
50000	15625
50100	15629
50200	15634
50300	15635
50400	15639
50500	15645
50600	15649
50700	15654
50800	15659
50900	15662
51000	15667
51100	15670
51200	15674
51300	15679
51400	15689
51500	15694
51600	15701
51700	15707
51800	15709
51900	15713
52000	15717
52100	15721
52200	15723
52300	15725
52400	15728
52500	15735
52600	15737
52700	15743
52800	15746
52900	15747
53000	15752
53100	15757
53200	15759
53300	15761
53400	15767
53500	15770
53600	15772
53700	15774
53800	15777
53900	15778
54000	15781
54100	15788
54200	15791
54300	15796
54400	15799
54500	15800
54600	15802
54700	15806
54800	15811
54900	15817
55000	15819
55100	15821
55200	15823
55300	15827
55400	15833
55500	15837
55600	15841
55700	15844
55800	15846
55900	15848
56000	15852
56100	15852
56200	15858
56300	15861
56400	15865
56500	15871
56600	15874
56700	15874
56800	15878
56900	15880
57000	15882
57100	15886
57200	15889
57300	15891
57400	15894
57500	15897
57600	15901
57700	15907
57800	15909
57900	15914
58000	15915
58100	15919
58200	15922
58300	15925
58400	15930
58500	15934
58600	15936
58700	15940
58800	15942
58900	15950
59000	15953
59100	15958
59200	15960
59300	15961
59400	15963
59500	15966
59600	15967
59700	15972
59800	15974
59900	15976
60000	15977
60100	15980
60200	15980
60300	15983
60400	15986
60500	15988
60600	15991
60700	15995
60800	15996
60900	15998
61000	16000
61100	16004
61200	16004
61300	16006
61400	16006
61500	16009
61600	16014
61700	16020
61800	16024
61900	16024
62000	16025
62100	16029
62200	16033
62300	16037
62400	16039
62500	16041
62600	16044
62700	16046
62800	16046
62900	16047
63000	16049
63100	16051
63200	16056
63300	16060
63400	16062
63500	16063
63600	16064
63700	16066
63800	16067
63900	16068
64000	16070
64100	16073
64200	16074
64300	16075
64400	16077
64500	16079
64600	16082
64700	16084
64800	16084
64900	16086
65000	16088
65100	16088
65200	16091
65300	16094
65400	16098
65500	16101
65600	16103
65700	16105
65800	16106
65900	16107
66000	16109
66100	16113
66200	16114
66300	16115
66400	16118
66500	16118
66600	16120
66700	16120
66800	16123
66900	16123
67000	16123
67100	16124
67200	16124
67300	16124
67400	16128
67500	16130
67600	16132
67700	16134
67800	16135
67900	16136
68000	16136
68100	16137
68200	16138
68300	16139
68400	16140
68500	16142
68600	16147
68700	16148
68800	16149
68900	16150
69000	16151
69100	16152
69200	16154
69300	16156
69400	16157
69500	16158
69600	16159
69700	16161
69800	16165
69900	16166
70000	16169
70100	16171
70200	16172
70300	16173
70400	16175
70500	16178
70600	16178
70700	16180
70800	16180
70900	16180
71000	16180
71100	16180
71200	16182
71300	16182
71400	16182
71500	16183
71600	16188
71700	16190
71800	16191
71900	16193
72000	16193
72100	16193
72200	16195
72300	16197
72400	16198
72500	16199
72600	16203
72700	16204
72800	16205
72900	16205
73000	16207
73100	16208
73200	16210
73300	16211
73400	16211
73500	16212
73600	16213
73700	16217
73800	16217
73900	16218
74000	16220
74100	16221
74200	16222
74300	16223
74400	16223
74500	16225
74600	16227
74700	16228
74800	16228
74900	16228
75000	16231
75100	16231
75200	16231
75300	16233
75400	16234
75500	16234
75600	16235
75700	16236
75800	16237
75900	16240
76000	16242
76100	16243
76200	16243
76300	16244
76400	16245
76500	16245
76600	16246
76700	16246
76800	16246
76900	16246
77000	16247
77100	16249
77200	16250
77300	16250
77400	16251
77500	16251
77600	16253
77700	16253
77800	16254
77900	16255
78000	16257
78100	16258
78200	16258
78300	16258
78400	16258
78500	16258
78600	16260
78700	16261
78800	16263
78900	16263
79000	16263
79100	16264
79200	16265
79300	16266
79400	16266
79500	16266
79600	16266
79700	16268
79800	16269
79900	16269
80000	16269
80100	16270
80200	16271
80300	16271
80400	16272
80500	16274
80600	16275
80700	16277
80800	16277
80900	16279
81000	16279
81100	16279
81200	16279
81300	16279
81400	16279
81500	16279
81600	16279
81700	16279
81800	16280
81900	16281
82000	16282
82100	16283
82200	16284
82300	16284
82400	16284
82500	16284
82600	16284
82700	16284
82800	16286
82900	16286
83000	16287
83100	16287
83200	16288
83300	16289
83400	16290
83500	16290
83600	16291
83700	16291
83800	16291
83900	16291
84000	16293
84100	16294
84200	16295
84300	16295
84400	16295
84500	16295
84600	16295
84700	16295
84800	16295
84900	16296
85000	16296
85100	16296
85200	16296
85300	16296
85400	16296
85500	16296
85600	16297
85700	16299
85800	16300
85900	16300
86000	16300
86100	16301
86200	16302
86300	16302
86400	16302
86500	16302
86600	16302
86700	16302
86800	16302
86900	16302
87000	16303
87100	16304
87200	16304
87300	16305
87400	16305
87500	16305
87600	16306
87700	16306
87800	16308
87900	16309
88000	16309
88100	16309
88200	16309
88300	16309
88400	16309
88500	16309
88600	16309
88700	16311
88800	16311
88900	16312
89000	16312
89100	16312
89200	16313
89300	16313
89400	16313
89500	16313
89600	16313
89700	16314
89800	16314
89900	16315
90000	16316
90100	16316
90200	16317
90300	16317
90400	16317
90500	16318
90600	16320
90700	16320
90800	16320
90900	16320
91000	16320
91100	16321
91200	16321
91300	16321
91400	16321
91500	16321
91600	16321
91700	16321
91800	16322
91900	16322
92000	16322
92100	16322
92200	16324
92300	16324
92400	16324
92500	16324
92600	16324
92700	16324
92800	16324
92900	16324
93000	16325
93100	16326
93200	16326
93300	16326
93400	16326
93500	16326
93600	16327
93700	16327
93800	16327
93900	16327
94000	16327
94100	16327
94200	16328
94300	16328
94400	16331
94500	16331
94600	16332
94700	16332
94800	16333
94900	16333
95000	16334
95100	16334
95200	16335
95300	16336
95400	16337
95500	16337
95600	16338
95700	16338
95800	16339
95900	16339
96000	16339
96100	16339
96200	16340
96300	16340
96400	16341
96500	16341
96600	16341
96700	16341
96800	16342
96900	16342
97000	16342
97100	16342
97200	16342
97300	16342
97400	16342
97500	16342
97600	16342
97700	16342
97800	16342
97900	16342
98000	16343
98100	16345
98200	16345
98300	16345
98400	16345
98500	16346
98600	16346
98700	16346
98800	16346
98900	16346
99000	16346
99100	16346
99200	16346
99300	16346
99400	16347
99500	16347
99600	16347
99700	16347
99800	16347
99900	16347
100000	16347


==> old/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	2
300	3
400	4
500	8
600	10
700	15
800	15
900	18
1000	21
1100	28
1200	36
1300	44
1400	52
1500	67
1600	75
1700	84
1800	94
1900	100
2000	108
2100	117
2200	132
2300	140
2400	154
2500	165
2600	178
2700	193
2800	203
2900	215
3000	233
3100	248
3200	263
3300	276
3400	287
3500	300
3600	317
3700	334
3800	352
3900	371
4000	392
4100	404
4200	424
4300	442
4400	461
4500	485
4600	510
4700	532
4800	554
4900	579
5000	611
5100	633
5200	660
5300	679
5400	696
5500	731
5600	756
5700	780
5800	805
5900	830
6000	856
6100	877
6200	906
6300	935
6400	962
6500	992
6600	1029
6700	1059
6800	1084
6900	1119
7000	1150
7100	1177
7200	1209
7300	1243
7400	1272
7500	1299
7600	1332
7700	1366
7800	1400
7900	1428
8000	1455
8100	1488
8200	1530
8300	1564
8400	1604
8500	1646
8600	1678
8700	1713
8800	1753
8900	1792
9000	1826
9100	1861
9200	1902
9300	1933
9400	1971
9500	2007
9600	2048
9700	2083
9800	2114
9900	2151
10000	2189
10100	2228
10200	2273
10300	2321
10400	2353
10500	2387
10600	2431
10700	2464
10800	2499
10900	2537
11000	2587
11100	2635
11200	2677
11300	2721
11400	2771
11500	2811
11600	2857
11700	2893
11800	2937
11900	2988
12000	3035
12100	3091
12200	3143
12300	3186
12400	3222
12500	3262
12600	3306
12700	3351
12800	3400
12900	3457
13000	3496
13100	3539
13200	3586
13300	3640
13400	3683
13500	3734
13600	3780
13700	3833
13800	3890
13900	3938
14000	3993
14100	4038
14200	4093
14300	4142
14400	4189
14500	4249
14600	4297
14700	4345
14800	4399
14900	4453
15000	4496
15100	4556
15200	4607
15300	4660
15400	4717
15500	4766
15600	4822
15700	4873
15800	4925
15900	4984
16000	5034
16100	5087
16200	5137
16300	5190
16400	5244
16500	5291
16600	5351
16700	5405
16800	5464
16900	5515
17000	5565
17100	5621
17200	5675
17300	5730
17400	5789
17500	5847
17600	5906
17700	5956
17800	6014
17900	6074
18000	6131
18100	6189
18200	6253
18300	6311
18400	6364
18500	6421
18600	6477
18700	6533
18800	6583
18900	6642
19000	6704
19100	6766
19200	6833
19300	6891
19400	6953
19500	7018
19600	7078
19700	7142
19800	7198
19900	7255
20000	7322
20100	7375
20200	7435
20300	7502
20400	7555
20500	7614
20600	7675
20700	7739
20800	7805
20900	7859
21000	7930
21100	7991
21200	8050
21300	8112
21400	8166
21500	8228
21600	8291
21700	8355
21800	8425
21900	8490
22000	8562
22100	8621
22200	8689
22300	8760
22400	8817
22500	8880
22600	8948
22700	9016
22800	9081
22900	9142
23000	9207
23100	9275
23200	9342
23300	9412
23400	9477
23500	9547
23600	9628
23700	9700
23800	9773
23900	9839
24000	9900
24100	9967
24200	10035
24300	10101
24400	10167
24500	10233
24600	10300
24700	10364
24800	10425
24900	10487
25000	10561
25100	10628
25200	10689
25300	10754
25400	10819
25500	10895
25600	10970
25700	11039
25800	11108
25900	11182
26000	11250
26100	11319
26200	11386
26300	11456
26400	11528
26500	11588
26600	11659
26700	11736
26800	11806
26900	11871
27000	11943
27100	12013
27200	12078
27300	12151
27400	12222
27500	12279
27600	12353
27700	12417
27800	12486
27900	12559
28000	12627
28100	12698
28200	12765
28300	12839
28400	12908
28500	12975
28600	13042
28700	13114
28800	13180
28900	13250
29000	13323
29100	13398
29200	13469
29300	13543
29400	13613
29500	13695
29600	13771
29700	13836
29800	13913
29900	13985
30000	14059
30100	14129
30200	14204
30300	14271
30400	14346
30500	14417
30600	14489
30700	14565
30800	14634
30900	14714
31000	14793
31100	14865
31200	14932
31300	15015
31400	15087
31500	15161
31600	15240
31700	15312
31800	15392
31900	15468
32000	15540
32100	15616
32200	15691
32300	15777
32400	15852
32500	15925
32600	16007
32700	16090
32800	16162
32900	16242
33000	16314
33100	16387
33200	16471
33300	16547
33400	16613
33500	16689
33600	16772
33700	16845
33800	16930
33900	17011
34000	17090
34100	17160
34200	17239
34300	17318
34400	17395
34500	17477
34600	17550
34700	17622
34800	17708
34900	17781
35000	17863
35100	17937
35200	18016
35300	18088
35400	18163
35500	18239
35600	18316
35700	18393
35800	18472
35900	18551
36000	18633
36100	18708
36200	18784
36300	18863
36400	18945
36500	19023
36600	19101
36700	19182
36800	19265
36900	19346
37000	19426
37100	19501
37200	19581
37300	19656
37400	19735
37500	19818
37600	19900
37700	19977
37800	20060
37900	20140
38000	20220
38100	20291
38200	20365
38300	20439
38400	20526
38500	20601
38600	20678
38700	20761
38800	20842
38900	20927
39000	21002
39100	21072
39200	21159
39300	21243
39400	21324
39500	21406
39600	21482
39700	21553
39800	21633
39900	21707
40000	21786
40100	21861
40200	21936
40300	22009
40400	22093
40500	22174
40600	22253
40700	22338
40800	22422
40900	22504
41000	22583
41100	22669
41200	22751
41300	22825
41400	22905
41500	22991
41600	23070
41700	23149
41800	23235
41900	23311
42000	23394
42100	23464
42200	23550
42300	23635
42400	23717
42500	23799
42600	23881
42700	23960
42800	24043
42900	24119
43000	24206
43100	24287
43200	24366
43300	24450
43400	24522
43500	24601
43600	24675
43700	24761
43800	24849
43900	24932
44000	25016
44100	25103
44200	25181
44300	25267
44400	25348
44500	25431
44600	25512
44700	25592
44800	25673
44900	25755
45000	25837
45100	25920
45200	25997
45300	26084
45400	26164
45500	26245
45600	26336
45700	26419
45800	26504
45900	26586
46000	26664
46100	26746
46200	26828
46300	26915
46400	27001
46500	27087
46600	27171
46700	27254
46800	27337
46900	27416
47000	27498
47100	27586
47200	27669
47300	27747
47400	27828
47500	27915
47600	27996
47700	28081
47800	28164
47900	28249
48000	28329
48100	28413
48200	28496
48300	28585
48400	28670
48500	28749
48600	28833
48700	28917
48800	28999
48900	29088
49000	29173
49100	29260
49200	29339
49300	29423
49400	29507
49500	29591
49600	29674
49700	29754
49800	29844
49900	29923
50000	30005
50100	30089
50200	30176
50300	30267
50400	30356
50500	30437
50600	30521
50700	30602
50800	30684
50900	30767
51000	30854
51100	30935
51200	31020
51300	31104
51400	31178
51500	31266
51600	31348
51700	31430
51800	31519
51900	31600
52000	31682
52100	31768
52200	31858
52300	31948
52400	32025
52500	32104
52600	32188
52700	32266
52800	32353
52900	32445
53000	32532
53100	32613
53200	32692
53300	32781
53400	32867
53500	32958
53600	33045
53700	33135
53800	33220
53900	33307
54000	33394
54100	33479
54200	33565
54300	33648
54400	33731
54500	33822
54600	33906
54700	33993
54800	34077
54900	34159
55000	34244
55100	34330
55200	34420
55300	34503
55400	34588
55500	34669
55600	34752
55700	34842
55800	34926
55900	35013
56000	35091
56100	35181
56200	35269
56300	35354
56400	35442
56500	35527
56600	35608
56700	35697
56800	35784
56900	35868
57000	35957
57100	36039
57200	36121
57300	36206
57400	36290
57500	36378
57600	36466
57700	36547
57800	36630
57900	36711
58000	36801
58100	36884
58200	36968
58300	37055
58400	37138
58500	37224
58600	37314
58700	37398
58800	37485
58900	37564
59000	37651
59100	37727
59200	37814
59300	37897
59400	37987
59500	38073
59600	38163
59700	38245
59800	38328
59900	38415
60000	38502
60100	38583
60200	38666
60300	38752
60400	38838
60500	38926
60600	39008
60700	39092
60800	39178
60900	39264
61000	39349
61100	39437
61200	39523
61300	39605
61400	39691
61500	39778
61600	39863
61700	39942
61800	40027
61900	40112
62000	40202
62100	40276
62200	40357
62300	40445
62400	40531
62500	40621
62600	40708
62700	40798
62800	40888
62900	40977
63000	41064
63100	41147
63200	41231
63300	41316
63400	41398
63500	41481
63600	41568
63700	41651
63800	41737
63900	41817
64000	41900
64100	41991
64200	42079
64300	42160
64400	42248
64500	42336
64600	42421
64700	42503
64800	42587
64900	42671
65000	42756
65100	42844
65200	42926
65300	43006
65400	43082
65500	43164
65600	43250
65700	43336
65800	43428
65900	43511
66000	43598
66100	43680
66200	43766
66300	43860
66400	43942
66500	44029
66600	44110
66700	44193
66800	44281
66900	44369
67000	44461
67100	44549
67200	44637
67300	44722
67400	44804
67500	44893
67600	44979
67700	45067
67800	45153
67900	45243
68000	45330
68100	45411
68200	45501
68300	45589
68400	45676
68500	45762
68600	45841
68700	45932
68800	46017
68900	46103
69000	46191
69100	46282
69200	46368
69300	46448
69400	46536
69500	46618
69600	46708
69700	46791
69800	46878
69900	46963
70000	47053
70100	47142
70200	47229
70300	47316
70400	47402
70500	47489
70600	47571
70700	47657
70800	47750
70900	47841
71000	47931
71100	48019
71200	48106
71300	48194
71400	48278
71500	48364
71600	48453
71700	48536
71800	48616
71900	48700
72000	48792
72100	48874
72200	48961
72300	49050
72400	49140
72500	49231
72600	49322
72700	49412
72800	49497
72900	49580
73000	49670
73100	49758
73200	49842
73300	49928
73400	50018
73500	50104
73600	50194
73700	50281
73800	50369
73900	50458
74000	50547
74100	50637
74200	50723
74300	50809
74400	50900
74500	50985
74600	51065
74700	51150
74800	51237
74900	51325
75000	51412
75100	51500
75200	51593
75300	51677
75400	51766
75500	51854
75600	51942
75700	52027
75800	52110
75900	52201
76000	52289
76100	52380
76200	52468
76300	52554
76400	52640
76500	52726
76600	52813
76700	52899
76800	52981
76900	53073
77000	53160
77100	53250
77200	53339
77300	53427
77400	53511
77500	53600
77600	53683
77700	53767
77800	53855
77900	53938
78000	54026
78100	54113
78200	54200
78300	54289
78400	54375
78500	54459
78600	54549
78700	54635
78800	54720
78900	54812
79000	54896
79100	54978
79200	55065
79300	55144
79400	55238
79500	55326
79600	55410
79700	55488
79800	55573
79900	55659
80000	55744
80100	55835
80200	55927
80300	56020
80400	56105
80500	56194
80600	56276
80700	56357
80800	56447
80900	56534
81000	56622
81100	56707
81200	56794
81300	56870
81400	56957
81500	57046
81600	57129
81700	57218
81800	57301
81900	57377
82000	57461
82100	57550
82200	57635
82300	57727
82400	57808
82500	57896
82600	57989
82700	58074
82800	58159
82900	58248
83000	58333
83100	58421
83200	58505
83300	58591
83400	58677
83500	58765
83600	58851
83700	58946
83800	59033
83900	59120
84000	59206
84100	59293
84200	59380
84300	59464
84400	59556
84500	59634
84600	59720
84700	59805
84800	59902
84900	59989
85000	60073
85100	60157
85200	60246
85300	60335
85400	60420
85500	60507
85600	60595
85700	60678
85800	60762
85900	60851
86000	60937
86100	61016
86200	61106
86300	61194
86400	61279
86500	61370
86600	61455
86700	61540
86800	61630
86900	61718
87000	61802
87100	61889
87200	61974
87300	62061
87400	62149
87500	62229
87600	62315
87700	62402
87800	62484
87900	62566
88000	62654
88100	62740
88200	62829
88300	62919
88400	63006
88500	63088
88600	63172
88700	63259
88800	63343
88900	63430
89000	63511
89100	63598
89200	63684
89300	63774
89400	63862
89500	63947
89600	64031
89700	64121
89800	64205
89900	64285
90000	64376
90100	64457
90200	64541
90300	64629
90400	64711
90500	64803
90600	64887
90700	64975
90800	65063
90900	65151
91000	65234
91100	65320
91200	65407
91300	65492
91400	65576
91500	65663
91600	65755
91700	65847
91800	65940
91900	66027
92000	66115
92100	66202
92200	66285
92300	66370
92400	66450
92500	66535
92600	66625
92700	66716
92800	66797
92900	66880
93000	66965
93100	67052
93200	67136
93300	67225
93400	67315
93500	67399
93600	67488
93700	67581
93800	67671
93900	67758
94000	67845
94100	67932
94200	68009
94300	68098
94400	68187
94500	68274
94600	68360
94700	68441
94800	68529
94900	68621
95000	68707
95100	68793
95200	68884
95300	68970
95400	69052
95500	69138
95600	69221
95700	69303
95800	69389
95900	69474
96000	69555
96100	69640
96200	69730
96300	69821
96400	69909
96500	69998
96600	70090
96700	70179
96800	70262
96900	70354
97000	70442
97100	70529
97200	70614
97300	70693
97400	70778
97500	70856
97600	70940
97700	71027
97800	71112
97900	71203
98000	71291
98100	71383
98200	71470
98300	71564
98400	71652
98500	71744
98600	71834
98700	71920
98800	71996
98900	72084
99000	72178
99100	72265
99200	72357
99300	72444
99400	72535
99500	72623
99600	72708
99700	72800
99800	72890
99900	72976
100000	73064


==> old/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,399,0,1
500,498,0,2
600,596,0,4
700,695,0,5
800,793,0,7
900,890,0,10
1000,989,0,11
1100,1085,0,15
1200,1181,0,19
1300,1277,1,22
1400,1371,2,27
1500,1466,2,32
1600,1561,2,37
1700,1656,2,42
1800,1751,2,47
1900,1842,4,54
2000,1935,5,60
2100,2031,5,64
2200,2123,5,72
2300,2216,5,79
2400,2312,5,83
2500,2408,5,87
2600,2500,5,95
2700,2595,5,100
2800,2689,6,105
2900,2775,7,118
3000,2867,8,125
3100,2958,8,134
3200,3043,9,148
3300,3133,10,157
3400,3225,10,165
3500,3316,10,174
3600,3405,12,183
3700,3494,12,194
3800,3580,14,206
3900,3668,14,218
4000,3754,16,230
4100,3844,17,239
4200,3936,18,246
4300,4025,19,256
4400,4114,19,267
4500,4205,20,275
4600,4292,23,285
4700,4380,24,296
4800,4470,25,305
4900,4557,28,315
5000,4643,29,328
5100,4725,30,345
5200,4804,32,364
5300,4883,33,384
5400,4966,34,400
5500,5049,36,415
5600,5128,40,432
5700,5212,43,445
5800,5304,43,453
5900,5388,44,468
6000,5464,48,488
6100,5554,50,496
6200,5638,51,511
6300,5722,52,526
6400,5803,55,542
6500,5886,56,558
6600,5966,62,572
6700,6055,63,582
6800,6137,64,599
6900,6217,68,615
7000,6294,71,635
7100,6380,73,647
7200,6466,74,660
7300,6546,77,677
7400,6625,81,694
7500,6708,81,711
7600,6788,85,727
7700,6868,87,745
7800,6952,88,760
7900,7031,89,780
8000,7113,90,797
8100,7190,92,818
8200,7267,94,839
8300,7346,97,857
8400,7430,98,872
8500,7505,101,894
8600,7580,106,914
8700,7654,109,937
8800,7727,113,960
8900,7799,116,985
9000,7876,121,1003
9100,7952,123,1025
9200,8030,126,1044
9300,8104,128,1068
9400,8172,136,1092
9500,8240,138,1122
9600,8316,141,1143
9700,8390,142,1168
9800,8467,145,1188
9900,8542,147,1211
10000,8622,150,1228
10100,8697,153,1250
10200,8768,155,1277
10300,8837,159,1304
10400,8911,161,1328
10500,8990,168,1342
10600,9061,171,1368
10700,9122,176,1402
10800,9187,180,1433
10900,9258,186,1456
11000,9332,189,1479
11100,9403,193,1504
11200,9477,195,1528
11300,9542,200,1558
11400,9612,203,1585
11500,9677,207,1616
11600,9743,209,1648
11700,9817,213,1670
11800,9891,215,1694
11900,9960,220,1720
12000,10031,222,1747
12100,10108,224,1768
12200,10187,226,1787
12300,10252,229,1819
12400,10318,235,1847
12500,10389,235,1876
12600,10455,241,1904
12700,10519,244,1937
12800,10580,253,1967
12900,10646,257,1997
13000,10710,261,2029
13100,10764,264,2072
13200,10837,266,2097
13300,10907,270,2123
13400,10966,273,2161
13500,11029,276,2195
13600,11095,282,2223
13700,11159,285,2256
13800,11220,291,2289
13900,11294,295,2311
14000,11357,298,2345
14100,11429,302,2369
14200,11496,307,2397
14300,11556,312,2432
14400,11618,316,2466
14500,11677,322,2501
14600,11739,324,2537
14700,11803,328,2569
14800,11874,330,2596
14900,11942,335,2623
15000,12009,337,2654
15100,12077,341,2682
15200,12140,344,2716
15300,12199,347,2754
15400,12264,354,2782
15500,12323,359,2818
15600,12391,363,2846
15700,12455,365,2880
15800,12518,369,2913
15900,12582,371,2947
16000,12644,373,2983
16100,12706,380,3014
16200,12763,384,3053
16300,12830,385,3085
16400,12890,393,3117
16500,12949,399,3152
16600,13011,403,3186
16700,13074,408,3218
16800,13132,413,3255
16900,13199,418,3283
17000,13261,422,3317
17100,13321,425,3354
17200,13378,428,3394
17300,13432,429,3439
17400,13494,434,3472
17500,13547,434,3519
17600,13597,442,3561
17700,13658,448,3594
17800,13716,453,3631
17900,13779,459,3662
18000,13837,463,3700
18100,13895,468,3737
18200,13957,472,3771
18300,14016,476,3808
18400,14069,480,3851
18500,14125,485,3890
18600,14189,492,3919
18700,14253,500,3947
18800,14315,507,3978
18900,14370,509,4021
19000,14427,515,4058
19100,14484,518,4098
19200,14544,523,4133
19300,14595,530,4175
19400,14656,536,4208
19500,14715,540,4245
19600,14768,547,4285
19700,14818,556,4326
19800,14869,563,4368
19900,14920,566,4414
20000,14967,568,4465
20100,15022,578,4500
20200,15077,585,4538
20300,15133,589,4578
20400,15178,594,4628
20500,15229,599,4672
20600,15273,604,4723
20700,15326,608,4766
20800,15374,610,4816
20900,15429,615,4856
21000,15492,622,4886
21100,15548,626,4926
21200,15597,635,4968
21300,15652,641,5007
21400,15700,645,5055
21500,15755,648,5097
21600,15814,655,5131
21700,15862,662,5176
21800,15916,668,5216
21900,15961,675,5264
22000,16011,677,5312
22100,16070,681,5349
22200,16120,687,5393
22300,16177,695,5428
22400,16227,702,5471
22500,16280,707,5513
22600,16329,711,5560
22700,16381,717,5602
22800,16429,723,5648
22900,16479,726,5695
23000,16527,731,5742
23100,16575,738,5787
23200,16625,745,5830
23300,16670,753,5877
23400,16729,757,5914
23500,16780,763,5957
23600,16834,767,5999
23700,16885,774,6041
23800,16939,780,6081
23900,16986,787,6127
24000,17031,799,6170
24100,17077,805,6218
24200,17123,811,6266
24300,17172,816,6312
24400,17223,825,6352
24500,17274,829,6397
24600,17322,833,6445
24700,17372,839,6489
24800,17417,843,6540
24900,17466,850,6584
25000,17509,861,6630
25100,17556,867,6677
25200,17604,872,6724
25300,17652,881,6767
25400,17698,891,6811
25500,17748,899,6853
25600,17789,906,6905
25700,17831,916,6953
25800,17879,926,6995
25900,17919,936,7045
26000,17959,940,7101
26100,18001,943,7156
26200,18046,952,7202
26300,18096,959,7245
26400,18145,962,7293
26500,18191,972,7337
26600,18244,982,7374
26700,18288,985,7427
26800,18333,990,7477
26900,18372,1000,7528
27000,18417,1009,7574
27100,18457,1018,7625
27200,18499,1028,7673
27300,18547,1040,7713
27400,18595,1050,7755
27500,18642,1055,7803
27600,18697,1063,7840
27700,18735,1068,7897
27800,18771,1078,7951
27900,18808,1084,8008
28000,18856,1092,8052
28100,18900,1097,8103
28200,18948,1109,8143
28300,18996,1114,8190
28400,19035,1125,8240
28500,19077,1137,8286
28600,19113,1142,8345
28700,19160,1151,8389
28800,19201,1154,8445
28900,19251,1158,8491
29000,19296,1165,8539
29100,19338,1174,8588
29200,19380,1181,8639
29300,19416,1186,8698
29400,19458,1194,8748
29500,19509,1199,8792
29600,19552,1204,8844
29700,19598,1207,8895
29800,19642,1216,8942
29900,19684,1220,8996
30000,19729,1226,9045
30100,19770,1231,9099
30200,19813,1239,9148
30300,19851,1245,9204
30400,19895,1250,9255
30500,19934,1257,9309
30600,19972,1265,9363
30700,20011,1276,9413
30800,20044,1286,9470
30900,20077,1295,9528
31000,20114,1301,9585
31100,20151,1309,9640
31200,20191,1319,9690
31300,20230,1328,9742
31400,20267,1335,9798
31500,20310,1341,9849
31600,20350,1349,9901
31700,20387,1357,9956
31800,20426,1366,10008
31900,20464,1374,10062
32000,20509,1382,10109
32100,20555,1389,10156
32200,20595,1397,10208
32300,20624,1401,10275
32400,20669,1404,10327
32500,20703,1411,10386
32600,20740,1416,10444
32700,20777,1424,10499
32800,20819,1431,10550
32900,20858,1435,10607
33000,20897,1443,10660
33100,20937,1449,10714
33200,20970,1456,10774
33300,21011,1466,10823
33400,21042,1477,10881
33500,21080,1484,10936
33600,21117,1495,10988
33700,21151,1508,11041
33800,21188,1515,11097
33900,21220,1524,11156
34000,21264,1527,11209
34100,21302,1535,11263
34200,21341,1545,11314
34300,21382,1548,11370
34400,21412,1554,11434
34500,21448,1561,11491
34600,21474,1568,11558
34700,21507,1575,11618
34800,21537,1584,11679
34900,21580,1596,11724
35000,21613,1602,11785
35100,21644,1610,11846
35200,21674,1615,11911
35300,21710,1622,11968
35400,21743,1631,12026
35500,21776,1639,12085
35600,21808,1649,12143
35700,21844,1657,12199
35800,21871,1665,12264
35900,21903,1674,12323
36000,21930,1681,12389
36100,21956,1691,12453
36200,21995,1698,12507
36300,22027,1705,12568
36400,22056,1715,12629
36500,22100,1724,12676
36600,22133,1734,12733
36700,22172,1741,12787
36800,22203,1748,12849
36900,22226,1760,12914
37000,22260,1766,12974
37100,22293,1773,13034
37200,22314,1783,13103
37300,22357,1787,13156
37400,22387,1796,13217
37500,22412,1806,13282
37600,22444,1814,13342
37700,22476,1825,13399
37800,22513,1831,13456
37900,22535,1842,13523
38000,22563,1847,13590
38100,22600,1857,13643
38200,22637,1865,13698
38300,22665,1870,13765
38400,22702,1878,13820
38500,22734,1890,13876
38600,22772,1896,13932
38700,22805,1903,13992
38800,22841,1909,14050
38900,22868,1923,14109
39000,22894,1932,14174
39100,22928,1935,14237
39200,22956,1944,14300
39300,22988,1951,14361
39400,23021,1957,14422
39500,23058,1967,14475
39600,23084,1978,14538
39700,23114,1988,14598
39800,23148,2000,14652
39900,23181,2007,14712
40000,23218,2017,14765
40100,23249,2025,14826
40200,23281,2034,14885
40300,23313,2043,14944
40400,23343,2050,15007
40500,23373,2056,15071
40600,23402,2067,15131
40700,23424,2082,15194
40800,23448,2091,15261
40900,23479,2097,15324
41000,23516,2104,15380
41100,23551,2111,15438
41200,23567,2124,15509
41300,23601,2130,15569
41400,23630,2137,15633
41500,23650,2147,15703
41600,23673,2151,15776
41700,23700,2158,15842
41800,23728,2171,15901
41900,23752,2180,15968
42000,23771,2190,16039
42100,23799,2198,16103
42200,23840,2205,16155
42300,23865,2219,16216
42400,23888,2227,16285
42500,23915,2232,16353
42600,23944,2242,16414
42700,23973,2250,16477
42800,23999,2260,16541
42900,24024,2268,16608
43000,24053,2277,16670
43100,24085,2280,16735
43200,24106,2296,16798
43300,24138,2305,16857
43400,24163,2311,16926
43500,24191,2318,16991
43600,24219,2325,17056
43700,24246,2332,17122
43800,24269,2338,17193
43900,24296,2346,17258
44000,24312,2356,17332
44100,24331,2370,17399
44200,24357,2384,17459
44300,24383,2392,17525
44400,24407,2399,17594
44500,24430,2408,17662
44600,24455,2417,17728
44700,24480,2424,17796
44800,24507,2434,17859
44900,24537,2440,17923
45000,24561,2449,17990
45100,24585,2458,18057
45200,24611,2469,18120
45300,24632,2479,18189
45400,24656,2486,18258
45500,24676,2498,18326
45600,24697,2509,18394
45700,24727,2510,18463
45800,24752,2518,18530
45900,24770,2524,18606
46000,24796,2533,18671
46100,24821,2546,18733
46200,24849,2556,18795
46300,24869,2565,18866
46400,24891,2573,18936
46500,24910,2585,19005
46600,24942,2595,19063
46700,24962,2607,19131
46800,24984,2611,19205
46900,25021,2625,19254
47000,25053,2635,19312
47100,25076,2646,19378
47200,25102,2658,19440
47300,25122,2665,19513
47400,25150,2671,19579
47500,25176,2680,19644
47600,25203,2694,19703
47700,25222,2707,19771
47800,25245,2720,19835
47900,25264,2725,19911
48000,25289,2733,19978
48100,25308,2744,20048
48200,25334,2755,20111
48300,25358,2765,20177
48400,25382,2776,20242
48500,25406,2788,20306
48600,25432,2796,20372
48700,25457,2807,20436
48800,25473,2814,20513
48900,25495,2823,20582
49000,25524,2830,20646
49100,25537,2840,20723
49200,25562,2851,20787
49300,25579,2863,20858
49400,25603,2873,20924
49500,25616,2888,20996
49600,25638,2895,21067
49700,25658,2905,21137
49800,25686,2916,21198
49900,25699,2927,21274
50000,25728,2936,21336
50100,25750,2944,21406
50200,25768,2954,21478
50300,25795,2963,21542
50400,25815,2970,21615
50500,25832,2976,21692
50600,25852,2989,21759
50700,25868,3000,21832
50800,25890,3011,21899
50900,25919,3019,21962
51000,25932,3028,22040
51100,25956,3036,22108
51200,25974,3045,22181
51300,25989,3056,22255
51400,26012,3068,22320
51500,26035,3075,22390
51600,26055,3088,22457
51700,26073,3094,22533
51800,26097,3105,22598
51900,26119,3114,22667
52000,26137,3121,22742
52100,26159,3131,22810
52200,26176,3137,22887
52300,26198,3147,22955
52400,26213,3156,23031
52500,26233,3166,23101
52600,26252,3172,23176
52700,26272,3183,23245
52800,26291,3198,23311
52900,26306,3208,23386
53000,26327,3222,23451
53100,26347,3233,23520
53200,26368,3236,23596
53300,26392,3247,23661
53400,26404,3256,23740
53500,26427,3259,23814
53600,26443,3271,23886
53700,26459,3276,23965
53800,26477,3287,24036
53900,26497,3296,24107
54000,26517,3307,24176
54100,26533,3315,24252
54200,26549,3325,24326
54300,26573,3336,24391
54400,26596,3343,24461
54500,26611,3350,24539
54600,26626,3360,24614
54700,26639,3366,24695
54800,26660,3374,24766
54900,26672,3383,24845
55000,26689,3402,24909
55100,26703,3414,24983
55200,26725,3423,25052
55300,26746,3430,25124
55400,26764,3440,25196
55500,26786,3449,25265
55600,26805,3463,25332
55700,26821,3475,25404
55800,26843,3487,25470
55900,26860,3494,25546
56000,26874,3501,25625
56100,26893,3510,25697
56200,26913,3520,25767
56300,26931,3536,25833
56400,26944,3544,25912
56500,26960,3551,25989
56600,26978,3558,26064
56700,26998,3569,26133
56800,27024,3581,26195
56900,27046,3592,26262
57000,27058,3604,26338
57100,27077,3614,26409
57200,27091,3627,26482
57300,27109,3642,26549
57400,27127,3654,26619
57500,27150,3668,26682
57600,27166,3679,26755
57700,27181,3685,26834
57800,27200,3699,26901
57900,27216,3710,26974
58000,27236,3716,27048
58100,27251,3726,27123
58200,27272,3737,27191
58300,27287,3744,27269
58400,27298,3758,27344
58500,27320,3772,27408
58600,27331,3779,27490
58700,27344,3791,27565
58800,27359,3804,27637
58900,27372,3809,27719
59000,27393,3820,27787
59100,27408,3828,27864
59200,27430,3839,27931
59300,27439,3852,28009
59400,27454,3860,28086
59500,27466,3870,28164
59600,27477,3881,28242
59700,27488,3893,28319
59800,27505,3902,28393
59900,27520,3914,28466
60000,27541,3921,28538
60100,27553,3938,28609
60200,27566,3956,28678
60300,27575,3970,28755
60400,27584,3983,28833
60500,27597,3993,28910
60600,27613,4005,28982
60700,27636,4016,29048
60800,27648,4025,29127
60900,27664,4035,29201
61000,27678,4048,29274
61100,27691,4057,29352
61200,27710,4066,29424
61300,27726,4076,29498
61400,27735,4083,29582
61500,27755,4096,29649
61600,27762,4108,29730
61700,27776,4116,29808
61800,27789,4127,29884
61900,27804,4136,29960
62000,27818,4155,30027
62100,27838,4170,30092
62200,27859,4177,30164
62300,27871,4183,30246
62400,27890,4191,30319
62500,27908,4203,30389
62600,27915,4215,30470
62700,27933,4224,30543
62800,27952,4234,30614
62900,27966,4243,30691
63000,27981,4252,30767
63100,28002,4260,30838
63200,28012,4274,30914
63300,28027,4284,30989
63400,28039,4299,31062
63500,28051,4310,31139
63600,28066,4324,31210
63700,28081,4334,31285
63800,28098,4343,31359
63900,28117,4358,31425
64000,28128,4370,31502
64100,28142,4384,31574
64200,28148,4394,31658
64300,28162,4408,31730
64400,28177,4423,31800
64500,28193,4436,31871
64600,28201,4451,31948
64700,28215,4461,32024
64800,28237,4468,32095
64900,28251,4480,32169
65000,28268,4488,32244
65100,28291,4499,32310
65200,28302,4505,32393
65300,28310,4525,32465
65400,28322,4536,32542
65500,28331,4549,32620
65600,28347,4553,32700
65700,28361,4560,32779
65800,28372,4571,32857
65900,28383,4582,32935
66000,28396,4596,33008
66100,28413,4607,33080
66200,28428,4620,33152
66300,28436,4632,33232
66400,28451,4645,33304
66500,28465,4656,33379
66600,28483,4669,33448
66700,28497,4681,33522
66800,28504,4693,33603
66900,28514,4702,33684
67000,28530,4711,33759
67100,28543,4720,33837
67200,28553,4731,33916
67300,28565,4744,33991
67400,28576,4757,34067
67500,28592,4765,34143
67600,28604,4773,34223
67700,28612,4784,34304
67800,28625,4796,34379
67900,28637,4807,34456
68000,28646,4819,34535
68100,28658,4829,34613
68200,28671,4845,34684
68300,28684,4852,34764
68400,28695,4861,34844
68500,28703,4871,34926
68600,28717,4884,34999
68700,28731,4899,35070
68800,28739,4908,35153
68900,28754,4920,35226
69000,28764,4929,35307
69100,28776,4940,35384
69200,28788,4952,35460
69300,28802,4959,35539
69400,28815,4969,35616
69500,28830,4977,35693
69600,28839,4988,35773
69700,28851,4998,35851
69800,28863,5008,35929
69900,28870,5018,36012
70000,28882,5027,36091
70100,28892,5037,36171
70200,28904,5048,36248
70300,28916,5057,36327
70400,28929,5068,36403
70500,28941,5078,36481
70600,28958,5088,36554
70700,28962,5101,36637
70800,28971,5112,36717
70900,28981,5127,36792
71000,28992,5136,36872
71100,29002,5147,36951
71200,29015,5151,37034
71300,29027,5160,37113
71400,29041,5167,37192
71500,29051,5178,37271
71600,29057,5186,37357
71700,29069,5195,37436
71800,29077,5206,37517
71900,29083,5218,37599
72000,29090,5230,37680
72100,29103,5243,37754
72200,29114,5255,37831
72300,29122,5261,37917
72400,29130,5274,37996
72500,29135,5288,38077
72600,29153,5294,38153
72700,29165,5304,38231
72800,29177,5313,38310
72900,29191,5322,38387
73000,29203,5334,38463
73100,29216,5346,38538
73200,29229,5353,38618
73300,29235,5367,38698
73400,29243,5376,38781
73500,29258,5382,38860
73600,29273,5388,38939
73700,29288,5397,39015
73800,29296,5407,39097
73900,29310,5418,39172
74000,29322,5425,39253
74100,29328,5437,39335
74200,29338,5445,39417
74300,29350,5452,39498
74400,29365,5467,39568
74500,29373,5486,39641
74600,29389,5495,39716
74700,29402,5512,39786
74800,29419,5525,39856
74900,29428,5536,39936
75000,29437,5547,40016
75100,29442,5560,40098
75200,29454,5572,40174
75300,29463,5585,40252
75400,29474,5597,40329
75500,29481,5602,40417
75600,29490,5618,40492
75700,29497,5628,40575
75800,29507,5638,40655
75900,29517,5655,40728
76000,29523,5668,40809
76100,29528,5679,40893
76200,29543,5689,40968
76300,29551,5699,41050
76400,29558,5713,41129
76500,29568,5723,41209
76600,29581,5732,41287
76700,29592,5749,41359
76800,29604,5761,41435
76900,29614,5770,41516
77000,29617,5784,41599
77100,29628,5796,41676
77200,29638,5805,41757
77300,29652,5817,41831
77400,29657,5833,41910
77500,29668,5846,41986
77600,29680,5859,42061
77700,29689,5875,42136
77800,29698,5888,42214
77900,29706,5902,42292
78000,29723,5913,42364
78100,29731,5922,42447
78200,29740,5937,42523
78300,29752,5944,42604
78400,29760,5946,42694
78500,29776,5956,42768
78600,29780,5969,42851
78700,29790,5983,42927
78800,29798,5991,43011
78900,29804,6008,43088
79000,29811,6030,43159
79100,29817,6041,43242
79200,29822,6057,43321
79300,29830,6067,43403
79400,29838,6078,43484
79500,29845,6090,43565
79600,29856,6101,43643
79700,29866,6112,43722
79800,29875,6125,43800
79900,29883,6135,43882
80000,29894,6149,43957
80100,29901,6159,44040
80200,29909,6171,44120
80300,29918,6183,44199
80400,29922,6189,44289
80500,29929,6199,44372
80600,29933,6208,44459
80700,29946,6219,44535
80800,29952,6232,44616
80900,29961,6240,44699
81000,29975,6246,44779
81100,29984,6258,44858
81200,29995,6265,44940
81300,30000,6273,45027
81400,30009,6284,45107
81500,30021,6296,45183
81600,30029,6310,45261
81700,30037,6322,45341
81800,30046,6335,45419
81900,30057,6354,45489
82000,30065,6365,45570
82100,30076,6372,45652
82200,30083,6382,45735
82300,30103,6389,45808
82400,30112,6402,45886
82500,30119,6413,45968
82600,30127,6421,46052
82700,30134,6433,46133
82800,30141,6444,46215
82900,30151,6454,46295
83000,30160,6462,46378
83100,30165,6471,46464
83200,30173,6486,46541
83300,30180,6501,46619
83400,30186,6516,46698
83500,30194,6528,46778
83600,30202,6548,46850
83700,30215,6561,46924
83800,30221,6575,47004
83900,30226,6591,47083
84000,30236,6603,47161
84100,30240,6615,47245
84200,30251,6630,47319
84300,30263,6641,47396
84400,30273,6650,47477
84500,30280,6657,47563
84600,30286,6669,47645
84700,30294,6677,47729
84800,30298,6692,47810
84900,30310,6704,47886
85000,30320,6709,47971
85100,30322,6719,48059
85200,30332,6729,48139
85300,30337,6741,48222
85400,30343,6756,48301
85500,30354,6771,48375
85600,30363,6780,48457
85700,30373,6799,48528
85800,30383,6810,48607
85900,30392,6822,48686
86000,30397,6831,48772
86100,30403,6848,48849
86200,30413,6860,48927
86300,30423,6870,49007
86400,30435,6882,49083
86500,30440,6897,49163
86600,30448,6912,49240
86700,30459,6922,49319
86800,30469,6934,49397
86900,30477,6942,49481
87000,30484,6957,49559
87100,30489,6973,49638
87200,30496,6983,49721
87300,30506,6987,49807
87400,30515,6998,49887
87500,30521,7010,49969
87600,30527,7025,50048
87700,30537,7039,50124
87800,30543,7049,50208
87900,30550,7059,50291
88000,30559,7069,50372
88100,30559,7087,50454
88200,30565,7099,50536
88300,30574,7114,50612
88400,30579,7123,50698
88500,30590,7139,50771
88600,30600,7151,50849
88700,30608,7162,50930
88800,30614,7179,51007
88900,30620,7186,51094
89000,30626,7197,51177
89100,30631,7213,51256
89200,30635,7221,51344
89300,30641,7237,51422
89400,30646,7252,51502
89500,30652,7268,51580
89600,30659,7284,51657
89700,30668,7295,51737
89800,30676,7307,51817
89900,30683,7323,51894
90000,30689,7328,51983
90100,30695,7337,52068
90200,30703,7347,52150
90300,30708,7352,52240
90400,30710,7362,52328
90500,30717,7377,52406
90600,30720,7383,52497
90700,30725,7395,52580
90800,30730,7403,52667
90900,30738,7416,52746
91000,30742,7429,52829
91100,30753,7442,52905
91200,30758,7460,52982
91300,30768,7473,53059
91400,30773,7486,53141
91500,30776,7494,53230
91600,30780,7509,53311
91700,30787,7522,53391
91800,30791,7535,53474
91900,30793,7546,53561
92000,30803,7556,53641
92100,30809,7567,53724
92200,30813,7580,53807
92300,30821,7592,53887
92400,30830,7601,53969
92500,30834,7614,54052
92600,30839,7631,54130
92700,30841,7641,54218
92800,30847,7656,54297
92900,30851,7671,54378
93000,30858,7678,54464
93100,30862,7687,54551
93200,30869,7700,54631
93300,30880,7714,54706
93400,30883,7725,54792
93500,30891,7735,54874
93600,30897,7749,54954
93700,30906,7766,55028
93800,30911,7779,55110
93900,30917,7794,55189
94000,30927,7802,55271
94100,30933,7812,55355
94200,30939,7825,55436
94300,30943,7837,55520
94400,30945,7851,55604
94500,30947,7861,55692
94600,30954,7873,55773
94700,30959,7890,55851
94800,30964,7900,55936
94900,30970,7916,56014
95000,30977,7926,56097
95100,30981,7939,56180
95200,30987,7952,56261
95300,30999,7958,56343
95400,31007,7976,56417
95500,31011,7990,56499
95600,31016,8002,56582
95700,31019,8015,56666
95800,31022,8027,56751
95900,31027,8040,56833
96000,31032,8052,56916
96100,31039,8066,56995
96200,31044,8081,57075
96300,31050,8093,57157
96400,31053,8102,57245
96500,31059,8106,57335
96600,31064,8118,57418
96700,31070,8130,57500
96800,31074,8146,57580
96900,31081,8154,57665
97000,31084,8166,57750
97100,31090,8173,57837
97200,31096,8187,57917
97300,31099,8198,58003
97400,31103,8215,58082
97500,31108,8229,58163
97600,31113,8240,58247
97700,31117,8251,58332
97800,31119,8266,58415
97900,31125,8282,58493
98000,31135,8292,58573
98100,31140,8306,58654
98200,31150,8317,58733
98300,31162,8331,58807
98400,31166,8345,58889
98500,31173,8356,58971
98600,31178,8375,59047
98700,31186,8385,59129
98800,31193,8399,59208
98900,31200,8407,59293
99000,31202,8420,59378
99100,31205,8430,59465
99200,31206,8445,59549
99300,31209,8454,59637
99400,31216,8463,59721
99500,31221,8477,59802
99600,31227,8490,59883
99700,31231,8496,59973
99800,31235,8506,60059
99900,31241,8516,60143
100000,31242,8526,60232


==> old/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	1
1400	2
1500	2
1600	2
1700	2
1800	2
1900	4
2000	5
2100	5
2200	5
2300	5
2400	5
2500	5
2600	5
2700	5
2800	6
2900	7
3000	8
3100	8
3200	9
3300	10
3400	10
3500	10
3600	12
3700	12
3800	14
3900	14
4000	16
4100	17
4200	18
4300	19
4400	19
4500	20
4600	23
4700	24
4800	25
4900	28
5000	29
5100	30
5200	32
5300	33
5400	34
5500	36
5600	40
5700	43
5800	43
5900	44
6000	48
6100	50
6200	51
6300	52
6400	55
6500	56
6600	62
6700	63
6800	64
6900	68
7000	71
7100	73
7200	74
7300	77
7400	81
7500	81
7600	85
7700	87
7800	88
7900	89
8000	90
8100	92
8200	94
8300	97
8400	98
8500	101
8600	106
8700	109
8800	113
8900	116
9000	121
9100	123
9200	126
9300	128
9400	136
9500	138
9600	141
9700	142
9800	145
9900	147
10000	150
10100	153
10200	155
10300	159
10400	161
10500	168
10600	171
10700	176
10800	180
10900	186
11000	189
11100	193
11200	195
11300	200
11400	203
11500	207
11600	209
11700	213
11800	215
11900	220
12000	222
12100	224
12200	226
12300	229
12400	235
12500	235
12600	241
12700	244
12800	253
12900	257
13000	261
13100	264
13200	266
13300	270
13400	273
13500	276
13600	282
13700	285
13800	291
13900	295
14000	298
14100	302
14200	307
14300	312
14400	316
14500	322
14600	324
14700	328
14800	330
14900	335
15000	337
15100	341
15200	344
15300	347
15400	354
15500	359
15600	363
15700	365
15800	369
15900	371
16000	373
16100	380
16200	384
16300	385
16400	393
16500	399
16600	403
16700	408
16800	413
16900	418
17000	422
17100	425
17200	428
17300	429
17400	434
17500	434
17600	442
17700	448
17800	453
17900	459
18000	463
18100	468
18200	472
18300	476
18400	480
18500	485
18600	492
18700	500
18800	507
18900	509
19000	515
19100	518
19200	523
19300	530
19400	536
19500	540
19600	547
19700	556
19800	563
19900	566
20000	568
20100	578
20200	585
20300	589
20400	594
20500	599
20600	604
20700	608
20800	610
20900	615
21000	622
21100	626
21200	635
21300	641
21400	645
21500	648
21600	655
21700	662
21800	668
21900	675
22000	677
22100	681
22200	687
22300	695
22400	702
22500	707
22600	711
22700	717
22800	723
22900	726
23000	731
23100	738
23200	745
23300	753
23400	757
23500	763
23600	767
23700	774
23800	780
23900	787
24000	799
24100	805
24200	811
24300	816
24400	825
24500	829
24600	833
24700	839
24800	843
24900	850
25000	861
25100	867
25200	872
25300	881
25400	891
25500	899
25600	906
25700	916
25800	926
25900	936
26000	940
26100	943
26200	952
26300	959
26400	962
26500	972
26600	982
26700	985
26800	990
26900	1000
27000	1009
27100	1018
27200	1028
27300	1040
27400	1050
27500	1055
27600	1063
27700	1068
27800	1078
27900	1084
28000	1092
28100	1097
28200	1109
28300	1114
28400	1125
28500	1137
28600	1142
28700	1151
28800	1154
28900	1158
29000	1165
29100	1174
29200	1181
29300	1186
29400	1194
29500	1199
29600	1204
29700	1207
29800	1216
29900	1220
30000	1226
30100	1231
30200	1239
30300	1245
30400	1250
30500	1257
30600	1265
30700	1276
30800	1286
30900	1295
31000	1301
31100	1309
31200	1319
31300	1328
31400	1335
31500	1341
31600	1349
31700	1357
31800	1366
31900	1374
32000	1382
32100	1389
32200	1397
32300	1401
32400	1404
32500	1411
32600	1416
32700	1424
32800	1431
32900	1435
33000	1443
33100	1449
33200	1456
33300	1466
33400	1477
33500	1484
33600	1495
33700	1508
33800	1515
33900	1524
34000	1527
34100	1535
34200	1545
34300	1548
34400	1554
34500	1561
34600	1568
34700	1575
34800	1584
34900	1596
35000	1602
35100	1610
35200	1615
35300	1622
35400	1631
35500	1639
35600	1649
35700	1657
35800	1665
35900	1674
36000	1681
36100	1691
36200	1698
36300	1705
36400	1715
36500	1724
36600	1734
36700	1741
36800	1748
36900	1760
37000	1766
37100	1773
37200	1783
37300	1787
37400	1796
37500	1806
37600	1814
37700	1825
37800	1831
37900	1842
38000	1847
38100	1857
38200	1865
38300	1870
38400	1878
38500	1890
38600	1896
38700	1903
38800	1909
38900	1923
39000	1932
39100	1935
39200	1944
39300	1951
39400	1957
39500	1967
39600	1978
39700	1988
39800	2000
39900	2007
40000	2017
40100	2025
40200	2034
40300	2043
40400	2050
40500	2056
40600	2067
40700	2082
40800	2091
40900	2097
41000	2104
41100	2111
41200	2124
41300	2130
41400	2137
41500	2147
41600	2151
41700	2158
41800	2171
41900	2180
42000	2190
42100	2198
42200	2205
42300	2219
42400	2227
42500	2232
42600	2242
42700	2250
42800	2260
42900	2268
43000	2277
43100	2280
43200	2296
43300	2305
43400	2311
43500	2318
43600	2325
43700	2332
43800	2338
43900	2346
44000	2356
44100	2370
44200	2384
44300	2392
44400	2399
44500	2408
44600	2417
44700	2424
44800	2434
44900	2440
45000	2449
45100	2458
45200	2469
45300	2479
45400	2486
45500	2498
45600	2509
45700	2510
45800	2518
45900	2524
46000	2533
46100	2546
46200	2556
46300	2565
46400	2573
46500	2585
46600	2595
46700	2607
46800	2611
46900	2625
47000	2635
47100	2646
47200	2658
47300	2665
47400	2671
47500	2680
47600	2694
47700	2707
47800	2720
47900	2725
48000	2733
48100	2744
48200	2755
48300	2765
48400	2776
48500	2788
48600	2796
48700	2807
48800	2814
48900	2823
49000	2830
49100	2840
49200	2851
49300	2863
49400	2873
49500	2888
49600	2895
49700	2905
49800	2916
49900	2927
50000	2936
50100	2944
50200	2954
50300	2963
50400	2970
50500	2976
50600	2989
50700	3000
50800	3011
50900	3019
51000	3028
51100	3036
51200	3045
51300	3056
51400	3068
51500	3075
51600	3088
51700	3094
51800	3105
51900	3114
52000	3121
52100	3131
52200	3137
52300	3147
52400	3156
52500	3166
52600	3172
52700	3183
52800	3198
52900	3208
53000	3222
53100	3233
53200	3236
53300	3247
53400	3256
53500	3259
53600	3271
53700	3276
53800	3287
53900	3296
54000	3307
54100	3315
54200	3325
54300	3336
54400	3343
54500	3350
54600	3360
54700	3366
54800	3374
54900	3383
55000	3402
55100	3414
55200	3423
55300	3430
55400	3440
55500	3449
55600	3463
55700	3475
55800	3487
55900	3494
56000	3501
56100	3510
56200	3520
56300	3536
56400	3544
56500	3551
56600	3558
56700	3569
56800	3581
56900	3592
57000	3604
57100	3614
57200	3627
57300	3642
57400	3654
57500	3668
57600	3679
57700	3685
57800	3699
57900	3710
58000	3716
58100	3726
58200	3737
58300	3744
58400	3758
58500	3772
58600	3779
58700	3791
58800	3804
58900	3809
59000	3820
59100	3828
59200	3839
59300	3852
59400	3860
59500	3870
59600	3881
59700	3893
59800	3902
59900	3914
60000	3921
60100	3938
60200	3956
60300	3970
60400	3983
60500	3993
60600	4005
60700	4016
60800	4025
60900	4035
61000	4048
61100	4057
61200	4066
61300	4076
61400	4083
61500	4096
61600	4108
61700	4116
61800	4127
61900	4136
62000	4155
62100	4170
62200	4177
62300	4183
62400	4191
62500	4203
62600	4215
62700	4224
62800	4234
62900	4243
63000	4252
63100	4260
63200	4274
63300	4284
63400	4299
63500	4310
63600	4324
63700	4334
63800	4343
63900	4358
64000	4370
64100	4384
64200	4394
64300	4408
64400	4423
64500	4436
64600	4451
64700	4461
64800	4468
64900	4480
65000	4488
65100	4499
65200	4505
65300	4525
65400	4536
65500	4549
65600	4553
65700	4560
65800	4571
65900	4582
66000	4596
66100	4607
66200	4620
66300	4632
66400	4645
66500	4656
66600	4669
66700	4681
66800	4693
66900	4702
67000	4711
67100	4720
67200	4731
67300	4744
67400	4757
67500	4765
67600	4773
67700	4784
67800	4796
67900	4807
68000	4819
68100	4829
68200	4845
68300	4852
68400	4861
68500	4871
68600	4884
68700	4899
68800	4908
68900	4920
69000	4929
69100	4940
69200	4952
69300	4959
69400	4969
69500	4977
69600	4988
69700	4998
69800	5008
69900	5018
70000	5027
70100	5037
70200	5048
70300	5057
70400	5068
70500	5078
70600	5088
70700	5101
70800	5112
70900	5127
71000	5136
71100	5147
71200	5151
71300	5160
71400	5167
71500	5178
71600	5186
71700	5195
71800	5206
71900	5218
72000	5230
72100	5243
72200	5255
72300	5261
72400	5274
72500	5288
72600	5294
72700	5304
72800	5313
72900	5322
73000	5334
73100	5346
73200	5353
73300	5367
73400	5376
73500	5382
73600	5388
73700	5397
73800	5407
73900	5418
74000	5425
74100	5437
74200	5445
74300	5452
74400	5467
74500	5486
74600	5495
74700	5512
74800	5525
74900	5536
75000	5547
75100	5560
75200	5572
75300	5585
75400	5597
75500	5602
75600	5618
75700	5628
75800	5638
75900	5655
76000	5668
76100	5679
76200	5689
76300	5699
76400	5713
76500	5723
76600	5732
76700	5749
76800	5761
76900	5770
77000	5784
77100	5796
77200	5805
77300	5817
77400	5833
77500	5846
77600	5859
77700	5875
77800	5888
77900	5902
78000	5913
78100	5922
78200	5937
78300	5944
78400	5946
78500	5956
78600	5969
78700	5983
78800	5991
78900	6008
79000	6030
79100	6041
79200	6057
79300	6067
79400	6078
79500	6090
79600	6101
79700	6112
79800	6125
79900	6135
80000	6149
80100	6159
80200	6171
80300	6183
80400	6189
80500	6199
80600	6208
80700	6219
80800	6232
80900	6240
81000	6246
81100	6258
81200	6265
81300	6273
81400	6284
81500	6296
81600	6310
81700	6322
81800	6335
81900	6354
82000	6365
82100	6372
82200	6382
82300	6389
82400	6402
82500	6413
82600	6421
82700	6433
82800	6444
82900	6454
83000	6462
83100	6471
83200	6486
83300	6501
83400	6516
83500	6528
83600	6548
83700	6561
83800	6575
83900	6591
84000	6603
84100	6615
84200	6630
84300	6641
84400	6650
84500	6657
84600	6669
84700	6677
84800	6692
84900	6704
85000	6709
85100	6719
85200	6729
85300	6741
85400	6756
85500	6771
85600	6780
85700	6799
85800	6810
85900	6822
86000	6831
86100	6848
86200	6860
86300	6870
86400	6882
86500	6897
86600	6912
86700	6922
86800	6934
86900	6942
87000	6957
87100	6973
87200	6983
87300	6987
87400	6998
87500	7010
87600	7025
87700	7039
87800	7049
87900	7059
88000	7069
88100	7087
88200	7099
88300	7114
88400	7123
88500	7139
88600	7151
88700	7162
88800	7179
88900	7186
89000	7197
89100	7213
89200	7221
89300	7237
89400	7252
89500	7268
89600	7284
89700	7295
89800	7307
89900	7323
90000	7328
90100	7337
90200	7347
90300	7352
90400	7362
90500	7377
90600	7383
90700	7395
90800	7403
90900	7416
91000	7429
91100	7442
91200	7460
91300	7473
91400	7486
91500	7494
91600	7509
91700	7522
91800	7535
91900	7546
92000	7556
92100	7567
92200	7580
92300	7592
92400	7601
92500	7614
92600	7631
92700	7641
92800	7656
92900	7671
93000	7678
93100	7687
93200	7700
93300	7714
93400	7725
93500	7735
93600	7749
93700	7766
93800	7779
93900	7794
94000	7802
94100	7812
94200	7825
94300	7837
94400	7851
94500	7861
94600	7873
94700	7890
94800	7900
94900	7916
95000	7926
95100	7939
95200	7952
95300	7958
95400	7976
95500	7990
95600	8002
95700	8015
95800	8027
95900	8040
96000	8052
96100	8066
96200	8081
96300	8093
96400	8102
96500	8106
96600	8118
96700	8130
96800	8146
96900	8154
97000	8166
97100	8173
97200	8187
97300	8198
97400	8215
97500	8229
97600	8240
97700	8251
97800	8266
97900	8282
98000	8292
98100	8306
98200	8317
98300	8331
98400	8345
98500	8356
98600	8375
98700	8385
98800	8399
98900	8407
99000	8420
99100	8430
99200	8445
99300	8454
99400	8463
99500	8477
99600	8490
99700	8496
99800	8506
99900	8516
100000	8526


==> old/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	399
500	498
600	596
700	695
800	793
900	890
1000	989
1100	1085
1200	1181
1300	1277
1400	1371
1500	1466
1600	1561
1700	1656
1800	1751
1900	1842
2000	1935
2100	2031
2200	2123
2300	2216
2400	2312
2500	2408
2600	2500
2700	2595
2800	2689
2900	2775
3000	2867
3100	2958
3200	3043
3300	3133
3400	3225
3500	3316
3600	3405
3700	3494
3800	3580
3900	3668
4000	3754
4100	3844
4200	3936
4300	4025
4400	4114
4500	4205
4600	4292
4700	4380
4800	4470
4900	4557
5000	4643
5100	4725
5200	4804
5300	4883
5400	4966
5500	5049
5600	5128
5700	5212
5800	5304
5900	5388
6000	5464
6100	5554
6200	5638
6300	5722
6400	5803
6500	5886
6600	5966
6700	6055
6800	6137
6900	6217
7000	6294
7100	6380
7200	6466
7300	6546
7400	6625
7500	6708
7600	6788
7700	6868
7800	6952
7900	7031
8000	7113
8100	7190
8200	7267
8300	7346
8400	7430
8500	7505
8600	7580
8700	7654
8800	7727
8900	7799
9000	7876
9100	7952
9200	8030
9300	8104
9400	8172
9500	8240
9600	8316
9700	8390
9800	8467
9900	8542
10000	8622
10100	8697
10200	8768
10300	8837
10400	8911
10500	8990
10600	9061
10700	9122
10800	9187
10900	9258
11000	9332
11100	9403
11200	9477
11300	9542
11400	9612
11500	9677
11600	9743
11700	9817
11800	9891
11900	9960
12000	10031
12100	10108
12200	10187
12300	10252
12400	10318
12500	10389
12600	10455
12700	10519
12800	10580
12900	10646
13000	10710
13100	10764
13200	10837
13300	10907
13400	10966
13500	11029
13600	11095
13700	11159
13800	11220
13900	11294
14000	11357
14100	11429
14200	11496
14300	11556
14400	11618
14500	11677
14600	11739
14700	11803
14800	11874
14900	11942
15000	12009
15100	12077
15200	12140
15300	12199
15400	12264
15500	12323
15600	12391
15700	12455
15800	12518
15900	12582
16000	12644
16100	12706
16200	12763
16300	12830
16400	12890
16500	12949
16600	13011
16700	13074
16800	13132
16900	13199
17000	13261
17100	13321
17200	13378
17300	13432
17400	13494
17500	13547
17600	13597
17700	13658
17800	13716
17900	13779
18000	13837
18100	13895
18200	13957
18300	14016
18400	14069
18500	14125
18600	14189
18700	14253
18800	14315
18900	14370
19000	14427
19100	14484
19200	14544
19300	14595
19400	14656
19500	14715
19600	14768
19700	14818
19800	14869
19900	14920
20000	14967
20100	15022
20200	15077
20300	15133
20400	15178
20500	15229
20600	15273
20700	15326
20800	15374
20900	15429
21000	15492
21100	15548
21200	15597
21300	15652
21400	15700
21500	15755
21600	15814
21700	15862
21800	15916
21900	15961
22000	16011
22100	16070
22200	16120
22300	16177
22400	16227
22500	16280
22600	16329
22700	16381
22800	16429
22900	16479
23000	16527
23100	16575
23200	16625
23300	16670
23400	16729
23500	16780
23600	16834
23700	16885
23800	16939
23900	16986
24000	17031
24100	17077
24200	17123
24300	17172
24400	17223
24500	17274
24600	17322
24700	17372
24800	17417
24900	17466
25000	17509
25100	17556
25200	17604
25300	17652
25400	17698
25500	17748
25600	17789
25700	17831
25800	17879
25900	17919
26000	17959
26100	18001
26200	18046
26300	18096
26400	18145
26500	18191
26600	18244
26700	18288
26800	18333
26900	18372
27000	18417
27100	18457
27200	18499
27300	18547
27400	18595
27500	18642
27600	18697
27700	18735
27800	18771
27900	18808
28000	18856
28100	18900
28200	18948
28300	18996
28400	19035
28500	19077
28600	19113
28700	19160
28800	19201
28900	19251
29000	19296
29100	19338
29200	19380
29300	19416
29400	19458
29500	19509
29600	19552
29700	19598
29800	19642
29900	19684
30000	19729
30100	19770
30200	19813
30300	19851
30400	19895
30500	19934
30600	19972
30700	20011
30800	20044
30900	20077
31000	20114
31100	20151
31200	20191
31300	20230
31400	20267
31500	20310
31600	20350
31700	20387
31800	20426
31900	20464
32000	20509
32100	20555
32200	20595
32300	20624
32400	20669
32500	20703
32600	20740
32700	20777
32800	20819
32900	20858
33000	20897
33100	20937
33200	20970
33300	21011
33400	21042
33500	21080
33600	21117
33700	21151
33800	21188
33900	21220
34000	21264
34100	21302
34200	21341
34300	21382
34400	21412
34500	21448
34600	21474
34700	21507
34800	21537
34900	21580
35000	21613
35100	21644
35200	21674
35300	21710
35400	21743
35500	21776
35600	21808
35700	21844
35800	21871
35900	21903
36000	21930
36100	21956
36200	21995
36300	22027
36400	22056
36500	22100
36600	22133
36700	22172
36800	22203
36900	22226
37000	22260
37100	22293
37200	22314
37300	22357
37400	22387
37500	22412
37600	22444
37700	22476
37800	22513
37900	22535
38000	22563
38100	22600
38200	22637
38300	22665
38400	22702
38500	22734
38600	22772
38700	22805
38800	22841
38900	22868
39000	22894
39100	22928
39200	22956
39300	22988
39400	23021
39500	23058
39600	23084
39700	23114
39800	23148
39900	23181
40000	23218
40100	23249
40200	23281
40300	23313
40400	23343
40500	23373
40600	23402
40700	23424
40800	23448
40900	23479
41000	23516
41100	23551
41200	23567
41300	23601
41400	23630
41500	23650
41600	23673
41700	23700
41800	23728
41900	23752
42000	23771
42100	23799
42200	23840
42300	23865
42400	23888
42500	23915
42600	23944
42700	23973
42800	23999
42900	24024
43000	24053
43100	24085
43200	24106
43300	24138
43400	24163
43500	24191
43600	24219
43700	24246
43800	24269
43900	24296
44000	24312
44100	24331
44200	24357
44300	24383
44400	24407
44500	24430
44600	24455
44700	24480
44800	24507
44900	24537
45000	24561
45100	24585
45200	24611
45300	24632
45400	24656
45500	24676
45600	24697
45700	24727
45800	24752
45900	24770
46000	24796
46100	24821
46200	24849
46300	24869
46400	24891
46500	24910
46600	24942
46700	24962
46800	24984
46900	25021
47000	25053
47100	25076
47200	25102
47300	25122
47400	25150
47500	25176
47600	25203
47700	25222
47800	25245
47900	25264
48000	25289
48100	25308
48200	25334
48300	25358
48400	25382
48500	25406
48600	25432
48700	25457
48800	25473
48900	25495
49000	25524
49100	25537
49200	25562
49300	25579
49400	25603
49500	25616
49600	25638
49700	25658
49800	25686
49900	25699
50000	25728
50100	25750
50200	25768
50300	25795
50400	25815
50500	25832
50600	25852
50700	25868
50800	25890
50900	25919
51000	25932
51100	25956
51200	25974
51300	25989
51400	26012
51500	26035
51600	26055
51700	26073
51800	26097
51900	26119
52000	26137
52100	26159
52200	26176
52300	26198
52400	26213
52500	26233
52600	26252
52700	26272
52800	26291
52900	26306
53000	26327
53100	26347
53200	26368
53300	26392
53400	26404
53500	26427
53600	26443
53700	26459
53800	26477
53900	26497
54000	26517
54100	26533
54200	26549
54300	26573
54400	26596
54500	26611
54600	26626
54700	26639
54800	26660
54900	26672
55000	26689
55100	26703
55200	26725
55300	26746
55400	26764
55500	26786
55600	26805
55700	26821
55800	26843
55900	26860
56000	26874
56100	26893
56200	26913
56300	26931
56400	26944
56500	26960
56600	26978
56700	26998
56800	27024
56900	27046
57000	27058
57100	27077
57200	27091
57300	27109
57400	27127
57500	27150
57600	27166
57700	27181
57800	27200
57900	27216
58000	27236
58100	27251
58200	27272
58300	27287
58400	27298
58500	27320
58600	27331
58700	27344
58800	27359
58900	27372
59000	27393
59100	27408
59200	27430
59300	27439
59400	27454
59500	27466
59600	27477
59700	27488
59800	27505
59900	27520
60000	27541
60100	27553
60200	27566
60300	27575
60400	27584
60500	27597
60600	27613
60700	27636
60800	27648
60900	27664
61000	27678
61100	27691
61200	27710
61300	27726
61400	27735
61500	27755
61600	27762
61700	27776
61800	27789
61900	27804
62000	27818
62100	27838
62200	27859
62300	27871
62400	27890
62500	27908
62600	27915
62700	27933
62800	27952
62900	27966
63000	27981
63100	28002
63200	28012
63300	28027
63400	28039
63500	28051
63600	28066
63700	28081
63800	28098
63900	28117
64000	28128
64100	28142
64200	28148
64300	28162
64400	28177
64500	28193
64600	28201
64700	28215
64800	28237
64900	28251
65000	28268
65100	28291
65200	28302
65300	28310
65400	28322
65500	28331
65600	28347
65700	28361
65800	28372
65900	28383
66000	28396
66100	28413
66200	28428
66300	28436
66400	28451
66500	28465
66600	28483
66700	28497
66800	28504
66900	28514
67000	28530
67100	28543
67200	28553
67300	28565
67400	28576
67500	28592
67600	28604
67700	28612
67800	28625
67900	28637
68000	28646
68100	28658
68200	28671
68300	28684
68400	28695
68500	28703
68600	28717
68700	28731
68800	28739
68900	28754
69000	28764
69100	28776
69200	28788
69300	28802
69400	28815
69500	28830
69600	28839
69700	28851
69800	28863
69900	28870
70000	28882
70100	28892
70200	28904
70300	28916
70400	28929
70500	28941
70600	28958
70700	28962
70800	28971
70900	28981
71000	28992
71100	29002
71200	29015
71300	29027
71400	29041
71500	29051
71600	29057
71700	29069
71800	29077
71900	29083
72000	29090
72100	29103
72200	29114
72300	29122
72400	29130
72500	29135
72600	29153
72700	29165
72800	29177
72900	29191
73000	29203
73100	29216
73200	29229
73300	29235
73400	29243
73500	29258
73600	29273
73700	29288
73800	29296
73900	29310
74000	29322
74100	29328
74200	29338
74300	29350
74400	29365
74500	29373
74600	29389
74700	29402
74800	29419
74900	29428
75000	29437
75100	29442
75200	29454
75300	29463
75400	29474
75500	29481
75600	29490
75700	29497
75800	29507
75900	29517
76000	29523
76100	29528
76200	29543
76300	29551
76400	29558
76500	29568
76600	29581
76700	29592
76800	29604
76900	29614
77000	29617
77100	29628
77200	29638
77300	29652
77400	29657
77500	29668
77600	29680
77700	29689
77800	29698
77900	29706
78000	29723
78100	29731
78200	29740
78300	29752
78400	29760
78500	29776
78600	29780
78700	29790
78800	29798
78900	29804
79000	29811
79100	29817
79200	29822
79300	29830
79400	29838
79500	29845
79600	29856
79700	29866
79800	29875
79900	29883
80000	29894
80100	29901
80200	29909
80300	29918
80400	29922
80500	29929
80600	29933
80700	29946
80800	29952
80900	29961
81000	29975
81100	29984
81200	29995
81300	30000
81400	30009
81500	30021
81600	30029
81700	30037
81800	30046
81900	30057
82000	30065
82100	30076
82200	30083
82300	30103
82400	30112
82500	30119
82600	30127
82700	30134
82800	30141
82900	30151
83000	30160
83100	30165
83200	30173
83300	30180
83400	30186
83500	30194
83600	30202
83700	30215
83800	30221
83900	30226
84000	30236
84100	30240
84200	30251
84300	30263
84400	30273
84500	30280
84600	30286
84700	30294
84800	30298
84900	30310
85000	30320
85100	30322
85200	30332
85300	30337
85400	30343
85500	30354
85600	30363
85700	30373
85800	30383
85900	30392
86000	30397
86100	30403
86200	30413
86300	30423
86400	30435
86500	30440
86600	30448
86700	30459
86800	30469
86900	30477
87000	30484
87100	30489
87200	30496
87300	30506
87400	30515
87500	30521
87600	30527
87700	30537
87800	30543
87900	30550
88000	30559
88100	30559
88200	30565
88300	30574
88400	30579
88500	30590
88600	30600
88700	30608
88800	30614
88900	30620
89000	30626
89100	30631
89200	30635
89300	30641
89400	30646
89500	30652
89600	30659
89700	30668
89800	30676
89900	30683
90000	30689
90100	30695
90200	30703
90300	30708
90400	30710
90500	30717
90600	30720
90700	30725
90800	30730
90900	30738
91000	30742
91100	30753
91200	30758
91300	30768
91400	30773
91500	30776
91600	30780
91700	30787
91800	30791
91900	30793
92000	30803
92100	30809
92200	30813
92300	30821
92400	30830
92500	30834
92600	30839
92700	30841
92800	30847
92900	30851
93000	30858
93100	30862
93200	30869
93300	30880
93400	30883
93500	30891
93600	30897
93700	30906
93800	30911
93900	30917
94000	30927
94100	30933
94200	30939
94300	30943
94400	30945
94500	30947
94600	30954
94700	30959
94800	30964
94900	30970
95000	30977
95100	30981
95200	30987
95300	30999
95400	31007
95500	31011
95600	31016
95700	31019
95800	31022
95900	31027
96000	31032
96100	31039
96200	31044
96300	31050
96400	31053
96500	31059
96600	31064
96700	31070
96800	31074
96900	31081
97000	31084
97100	31090
97200	31096
97300	31099
97400	31103
97500	31108
97600	31113
97700	31117
97800	31119
97900	31125
98000	31135
98100	31140
98200	31150
98300	31162
98400	31166
98500	31173
98600	31178
98700	31186
98800	31193
98900	31200
99000	31202
99100	31205
99200	31206
99300	31209
99400	31216
99500	31221
99600	31227
99700	31231
99800	31235
99900	31241
100000	31242


==> old/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	1
500	2
600	4
700	5
800	7
900	10
1000	11
1100	15
1200	19
1300	22
1400	27
1500	32
1600	37
1700	42
1800	47
1900	54
2000	60
2100	64
2200	72
2300	79
2400	83
2500	87
2600	95
2700	100
2800	105
2900	118
3000	125
3100	134
3200	148
3300	157
3400	165
3500	174
3600	183
3700	194
3800	206
3900	218
4000	230
4100	239
4200	246
4300	256
4400	267
4500	275
4600	285
4700	296
4800	305
4900	315
5000	328
5100	345
5200	364
5300	384
5400	400
5500	415
5600	432
5700	445
5800	453
5900	468
6000	488
6100	496
6200	511
6300	526
6400	542
6500	558
6600	572
6700	582
6800	599
6900	615
7000	635
7100	647
7200	660
7300	677
7400	694
7500	711
7600	727
7700	745
7800	760
7900	780
8000	797
8100	818
8200	839
8300	857
8400	872
8500	894
8600	914
8700	937
8800	960
8900	985
9000	1003
9100	1025
9200	1044
9300	1068
9400	1092
9500	1122
9600	1143
9700	1168
9800	1188
9900	1211
10000	1228
10100	1250
10200	1277
10300	1304
10400	1328
10500	1342
10600	1368
10700	1402
10800	1433
10900	1456
11000	1479
11100	1504
11200	1528
11300	1558
11400	1585
11500	1616
11600	1648
11700	1670
11800	1694
11900	1720
12000	1747
12100	1768
12200	1787
12300	1819
12400	1847
12500	1876
12600	1904
12700	1937
12800	1967
12900	1997
13000	2029
13100	2072
13200	2097
13300	2123
13400	2161
13500	2195
13600	2223
13700	2256
13800	2289
13900	2311
14000	2345
14100	2369
14200	2397
14300	2432
14400	2466
14500	2501
14600	2537
14700	2569
14800	2596
14900	2623
15000	2654
15100	2682
15200	2716
15300	2754
15400	2782
15500	2818
15600	2846
15700	2880
15800	2913
15900	2947
16000	2983
16100	3014
16200	3053
16300	3085
16400	3117
16500	3152
16600	3186
16700	3218
16800	3255
16900	3283
17000	3317
17100	3354
17200	3394
17300	3439
17400	3472
17500	3519
17600	3561
17700	3594
17800	3631
17900	3662
18000	3700
18100	3737
18200	3771
18300	3808
18400	3851
18500	3890
18600	3919
18700	3947
18800	3978
18900	4021
19000	4058
19100	4098
19200	4133
19300	4175
19400	4208
19500	4245
19600	4285
19700	4326
19800	4368
19900	4414
20000	4465
20100	4500
20200	4538
20300	4578
20400	4628
20500	4672
20600	4723
20700	4766
20800	4816
20900	4856
21000	4886
21100	4926
21200	4968
21300	5007
21400	5055
21500	5097
21600	5131
21700	5176
21800	5216
21900	5264
22000	5312
22100	5349
22200	5393
22300	5428
22400	5471
22500	5513
22600	5560
22700	5602
22800	5648
22900	5695
23000	5742
23100	5787
23200	5830
23300	5877
23400	5914
23500	5957
23600	5999
23700	6041
23800	6081
23900	6127
24000	6170
24100	6218
24200	6266
24300	6312
24400	6352
24500	6397
24600	6445
24700	6489
24800	6540
24900	6584
25000	6630
25100	6677
25200	6724
25300	6767
25400	6811
25500	6853
25600	6905
25700	6953
25800	6995
25900	7045
26000	7101
26100	7156
26200	7202
26300	7245
26400	7293
26500	7337
26600	7374
26700	7427
26800	7477
26900	7528
27000	7574
27100	7625
27200	7673
27300	7713
27400	7755
27500	7803
27600	7840
27700	7897
27800	7951
27900	8008
28000	8052
28100	8103
28200	8143
28300	8190
28400	8240
28500	8286
28600	8345
28700	8389
28800	8445
28900	8491
29000	8539
29100	8588
29200	8639
29300	8698
29400	8748
29500	8792
29600	8844
29700	8895
29800	8942
29900	8996
30000	9045
30100	9099
30200	9148
30300	9204
30400	9255
30500	9309
30600	9363
30700	9413
30800	9470
30900	9528
31000	9585
31100	9640
31200	9690
31300	9742
31400	9798
31500	9849
31600	9901
31700	9956
31800	10008
31900	10062
32000	10109
32100	10156
32200	10208
32300	10275
32400	10327
32500	10386
32600	10444
32700	10499
32800	10550
32900	10607
33000	10660
33100	10714
33200	10774
33300	10823
33400	10881
33500	10936
33600	10988
33700	11041
33800	11097
33900	11156
34000	11209
34100	11263
34200	11314
34300	11370
34400	11434
34500	11491
34600	11558
34700	11618
34800	11679
34900	11724
35000	11785
35100	11846
35200	11911
35300	11968
35400	12026
35500	12085
35600	12143
35700	12199
35800	12264
35900	12323
36000	12389
36100	12453
36200	12507
36300	12568
36400	12629
36500	12676
36600	12733
36700	12787
36800	12849
36900	12914
37000	12974
37100	13034
37200	13103
37300	13156
37400	13217
37500	13282
37600	13342
37700	13399
37800	13456
37900	13523
38000	13590
38100	13643
38200	13698
38300	13765
38400	13820
38500	13876
38600	13932
38700	13992
38800	14050
38900	14109
39000	14174
39100	14237
39200	14300
39300	14361
39400	14422
39500	14475
39600	14538
39700	14598
39800	14652
39900	14712
40000	14765
40100	14826
40200	14885
40300	14944
40400	15007
40500	15071
40600	15131
40700	15194
40800	15261
40900	15324
41000	15380
41100	15438
41200	15509
41300	15569
41400	15633
41500	15703
41600	15776
41700	15842
41800	15901
41900	15968
42000	16039
42100	16103
42200	16155
42300	16216
42400	16285
42500	16353
42600	16414
42700	16477
42800	16541
42900	16608
43000	16670
43100	16735
43200	16798
43300	16857
43400	16926
43500	16991
43600	17056
43700	17122
43800	17193
43900	17258
44000	17332
44100	17399
44200	17459
44300	17525
44400	17594
44500	17662
44600	17728
44700	17796
44800	17859
44900	17923
45000	17990
45100	18057
45200	18120
45300	18189
45400	18258
45500	18326
45600	18394
45700	18463
45800	18530
45900	18606
46000	18671
46100	18733
46200	18795
46300	18866
46400	18936
46500	19005
46600	19063
46700	19131
46800	19205
46900	19254
47000	19312
47100	19378
47200	19440
47300	19513
47400	19579
47500	19644
47600	19703
47700	19771
47800	19835
47900	19911
48000	19978
48100	20048
48200	20111
48300	20177
48400	20242
48500	20306
48600	20372
48700	20436
48800	20513
48900	20582
49000	20646
49100	20723
49200	20787
49300	20858
49400	20924
49500	20996
49600	21067
49700	21137
49800	21198
49900	21274
50000	21336
50100	21406
50200	21478
50300	21542
50400	21615
50500	21692
50600	21759
50700	21832
50800	21899
50900	21962
51000	22040
51100	22108
51200	22181
51300	22255
51400	22320
51500	22390
51600	22457
51700	22533
51800	22598
51900	22667
52000	22742
52100	22810
52200	22887
52300	22955
52400	23031
52500	23101
52600	23176
52700	23245
52800	23311
52900	23386
53000	23451
53100	23520
53200	23596
53300	23661
53400	23740
53500	23814
53600	23886
53700	23965
53800	24036
53900	24107
54000	24176
54100	24252
54200	24326
54300	24391
54400	24461
54500	24539
54600	24614
54700	24695
54800	24766
54900	24845
55000	24909
55100	24983
55200	25052
55300	25124
55400	25196
55500	25265
55600	25332
55700	25404
55800	25470
55900	25546
56000	25625
56100	25697
56200	25767
56300	25833
56400	25912
56500	25989
56600	26064
56700	26133
56800	26195
56900	26262
57000	26338
57100	26409
57200	26482
57300	26549
57400	26619
57500	26682
57600	26755
57700	26834
57800	26901
57900	26974
58000	27048
58100	27123
58200	27191
58300	27269
58400	27344
58500	27408
58600	27490
58700	27565
58800	27637
58900	27719
59000	27787
59100	27864
59200	27931
59300	28009
59400	28086
59500	28164
59600	28242
59700	28319
59800	28393
59900	28466
60000	28538
60100	28609
60200	28678
60300	28755
60400	28833
60500	28910
60600	28982
60700	29048
60800	29127
60900	29201
61000	29274
61100	29352
61200	29424
61300	29498
61400	29582
61500	29649
61600	29730
61700	29808
61800	29884
61900	29960
62000	30027
62100	30092
62200	30164
62300	30246
62400	30319
62500	30389
62600	30470
62700	30543
62800	30614
62900	30691
63000	30767
63100	30838
63200	30914
63300	30989
63400	31062
63500	31139
63600	31210
63700	31285
63800	31359
63900	31425
64000	31502
64100	31574
64200	31658
64300	31730
64400	31800
64500	31871
64600	31948
64700	32024
64800	32095
64900	32169
65000	32244
65100	32310
65200	32393
65300	32465
65400	32542
65500	32620
65600	32700
65700	32779
65800	32857
65900	32935
66000	33008
66100	33080
66200	33152
66300	33232
66400	33304
66500	33379
66600	33448
66700	33522
66800	33603
66900	33684
67000	33759
67100	33837
67200	33916
67300	33991
67400	34067
67500	34143
67600	34223
67700	34304
67800	34379
67900	34456
68000	34535
68100	34613
68200	34684
68300	34764
68400	34844
68500	34926
68600	34999
68700	35070
68800	35153
68900	35226
69000	35307
69100	35384
69200	35460
69300	35539
69400	35616
69500	35693
69600	35773
69700	35851
69800	35929
69900	36012
70000	36091
70100	36171
70200	36248
70300	36327
70400	36403
70500	36481
70600	36554
70700	36637
70800	36717
70900	36792
71000	36872
71100	36951
71200	37034
71300	37113
71400	37192
71500	37271
71600	37357
71700	37436
71800	37517
71900	37599
72000	37680
72100	37754
72200	37831
72300	37917
72400	37996
72500	38077
72600	38153
72700	38231
72800	38310
72900	38387
73000	38463
73100	38538
73200	38618
73300	38698
73400	38781
73500	38860
73600	38939
73700	39015
73800	39097
73900	39172
74000	39253
74100	39335
74200	39417
74300	39498
74400	39568
74500	39641
74600	39716
74700	39786
74800	39856
74900	39936
75000	40016
75100	40098
75200	40174
75300	40252
75400	40329
75500	40417
75600	40492
75700	40575
75800	40655
75900	40728
76000	40809
76100	40893
76200	40968
76300	41050
76400	41129
76500	41209
76600	41287
76700	41359
76800	41435
76900	41516
77000	41599
77100	41676
77200	41757
77300	41831
77400	41910
77500	41986
77600	42061
77700	42136
77800	42214
77900	42292
78000	42364
78100	42447
78200	42523
78300	42604
78400	42694
78500	42768
78600	42851
78700	42927
78800	43011
78900	43088
79000	43159
79100	43242
79200	43321
79300	43403
79400	43484
79500	43565
79600	43643
79700	43722
79800	43800
79900	43882
80000	43957
80100	44040
80200	44120
80300	44199
80400	44289
80500	44372
80600	44459
80700	44535
80800	44616
80900	44699
81000	44779
81100	44858
81200	44940
81300	45027
81400	45107
81500	45183
81600	45261
81700	45341
81800	45419
81900	45489
82000	45570
82100	45652
82200	45735
82300	45808
82400	45886
82500	45968
82600	46052
82700	46133
82800	46215
82900	46295
83000	46378
83100	46464
83200	46541
83300	46619
83400	46698
83500	46778
83600	46850
83700	46924
83800	47004
83900	47083
84000	47161
84100	47245
84200	47319
84300	47396
84400	47477
84500	47563
84600	47645
84700	47729
84800	47810
84900	47886
85000	47971
85100	48059
85200	48139
85300	48222
85400	48301
85500	48375
85600	48457
85700	48528
85800	48607
85900	48686
86000	48772
86100	48849
86200	48927
86300	49007
86400	49083
86500	49163
86600	49240
86700	49319
86800	49397
86900	49481
87000	49559
87100	49638
87200	49721
87300	49807
87400	49887
87500	49969
87600	50048
87700	50124
87800	50208
87900	50291
88000	50372
88100	50454
88200	50536
88300	50612
88400	50698
88500	50771
88600	50849
88700	50930
88800	51007
88900	51094
89000	51177
89100	51256
89200	51344
89300	51422
89400	51502
89500	51580
89600	51657
89700	51737
89800	51817
89900	51894
90000	51983
90100	52068
90200	52150
90300	52240
90400	52328
90500	52406
90600	52497
90700	52580
90800	52667
90900	52746
91000	52829
91100	52905
91200	52982
91300	53059
91400	53141
91500	53230
91600	53311
91700	53391
91800	53474
91900	53561
92000	53641
92100	53724
92200	53807
92300	53887
92400	53969
92500	54052
92600	54130
92700	54218
92800	54297
92900	54378
93000	54464
93100	54551
93200	54631
93300	54706
93400	54792
93500	54874
93600	54954
93700	55028
93800	55110
93900	55189
94000	55271
94100	55355
94200	55436
94300	55520
94400	55604
94500	55692
94600	55773
94700	55851
94800	55936
94900	56014
95000	56097
95100	56180
95200	56261
95300	56343
95400	56417
95500	56499
95600	56582
95700	56666
95800	56751
95900	56833
96000	56916
96100	56995
96200	57075
96300	57157
96400	57245
96500	57335
96600	57418
96700	57500
96800	57580
96900	57665
97000	57750
97100	57837
97200	57917
97300	58003
97400	58082
97500	58163
97600	58247
97700	58332
97800	58415
97900	58493
98000	58573
98100	58654
98200	58733
98300	58807
98400	58889
98500	58971
98600	59047
98700	59129
98800	59208
98900	59293
99000	59378
99100	59465
99200	59549
99300	59637
99400	59721
99500	59802
99600	59883
99700	59973
99800	60059
99900	60143
100000	60232


==> old/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,400,0,0
500,496,0,4
600,596,0,4
700,695,0,5
800,794,0,6
900,893,0,7
1000,990,0,10
1100,1089,1,10
1200,1186,1,13
1300,1283,1,16
1400,1379,2,19
1500,1476,2,22
1600,1574,2,24
1700,1670,3,27
1800,1768,3,29
1900,1866,3,31
2000,1959,3,38
2100,2055,5,40
2200,2150,6,44
2300,2247,6,47
2400,2346,6,48
2500,2442,6,52
2600,2537,6,57
2700,2635,6,59
2800,2731,6,63
2900,2829,7,64
3000,2926,7,67
3100,3021,8,71
3200,3109,9,82
3300,3205,9,86
3400,3300,11,89
3500,3396,11,93
3600,3490,13,97
3700,3584,13,103
3800,3682,14,104
3900,3775,15,110
4000,3869,15,116
4100,3965,16,119
4200,4062,17,121
4300,4157,19,124
4400,4253,19,128
4500,4351,19,130
4600,4441,20,139
4700,4531,21,148
4800,4622,23,155
4900,4708,26,166
5000,4800,28,172
5100,4895,28,177
5200,4989,28,183
5300,5080,29,191
5400,5175,30,195
5500,5268,30,202
5600,5361,32,207
5700,5457,32,211
5800,5549,33,218
5900,5637,35,228
6000,5729,37,234
6100,5822,37,241
6200,5903,42,255
6300,5994,42,264
6400,6083,45,272
6500,6174,47,279
6600,6258,49,293
6700,6349,49,302
6800,6442,49,309
6900,6534,52,314
7000,6619,53,328
7100,6709,54,337
7200,6800,55,345
7300,6889,55,356
7400,6973,56,371
7500,7066,56,378
7600,7156,58,386
7700,7247,58,395
7800,7334,59,407
7900,7424,60,416
8000,7510,61,429
8100,7595,63,442
8200,7682,63,455
8300,7768,66,466
8400,7857,66,477
8500,7940,69,491
8600,8029,70,501
8700,8114,71,515
8800,8201,73,526
8900,8291,74,535
9000,8384,76,540
9100,8470,78,552
9200,8557,78,565
9300,8648,78,574
9400,8735,79,586
9500,8822,80,598
9600,8905,80,615
9700,8996,81,623
9800,9083,83,634
9900,9165,86,649
10000,9251,87,662
10100,9329,90,681
10200,9410,92,698
10300,9499,93,708
10400,9579,96,725
10500,9663,98,739
10600,9751,100,749
10700,9837,100,763
10800,9925,101,774
10900,10013,102,785
11000,10095,102,803
11100,10172,104,824
11200,10258,106,836
11300,10338,108,854
11400,10417,112,871
11500,10501,113,886
11600,10587,115,898
11700,10664,121,915
11800,10747,125,928
11900,10839,125,936
12000,10920,131,949
12100,11003,133,964
12200,11089,134,977
12300,11172,136,992
12400,11268,137,995
12500,11345,140,1015
12600,11434,141,1025
12700,11510,146,1044
12800,11591,147,1062
12900,11671,152,1077
13000,11756,154,1090
13100,11837,159,1104
13200,11924,161,1115
13300,12008,165,1127
13400,12085,168,1147
13500,12172,171,1157
13600,12251,175,1174
13700,12332,178,1190
13800,12413,184,1203
13900,12495,184,1221
14000,12572,190,1238
14100,12656,191,1253
14200,12741,193,1266
14300,12816,194,1290
14400,12896,198,1306
14500,12981,198,1321
14600,13054,201,1345
14700,13139,203,1358
14800,13220,204,1376
14900,13299,209,1392
15000,13384,211,1405
15100,13458,214,1428
15200,13533,217,1450
15300,13612,223,1465
15400,13687,223,1490
15500,13767,224,1509
15600,13838,225,1537
15700,13913,231,1556
15800,14000,232,1568
15900,14079,234,1587
16000,14158,239,1603
16100,14233,243,1624
16200,14307,247,1646
16300,14390,249,1661
16400,14468,254,1678
16500,14547,257,1696
16600,14625,257,1718
16700,14707,257,1736
16800,14787,257,1756
16900,14863,258,1779
17000,14937,264,1799
17100,15017,267,1816
17200,15085,271,1844
17300,15155,275,1870
17400,15236,278,1886
17500,15320,284,1896
17600,15398,284,1918
17700,15479,286,1935
17800,15555,292,1953
17900,15627,294,1979
18000,15709,296,1995
18100,15784,298,2018
18200,15855,303,2042
18300,15929,308,2063
18400,16007,311,2082
18500,16082,312,2106
18600,16161,313,2126
18700,16239,317,2144
18800,16323,318,2159
18900,16397,319,2184
19000,16469,323,2208
19100,16542,326,2232
19200,16615,328,2257
19300,16692,332,2276
19400,16768,339,2293
19500,16841,341,2318
19600,16918,345,2337
19700,16987,352,2361
19800,17064,356,2380
19900,17131,359,2410
20000,17210,361,2429
20100,17280,364,2456
20200,17354,366,2480
20300,17430,371,2499
20400,17507,374,2519
20500,17578,379,2543
20600,17647,383,2570
20700,17721,389,2590
20800,17797,391,2612
20900,17879,395,2626
21000,17956,398,2646
21100,18025,404,2671
21200,18094,411,2695
21300,18173,415,2712
21400,18243,420,2737
21500,18323,423,2754
21600,18392,427,2781
21700,18456,431,2813
21800,18534,435,2831
21900,18606,438,2856
22000,18677,445,2878
22100,18756,447,2897
22200,18825,449,2926
22300,18898,453,2949
22400,18968,456,2976
22500,19045,459,2996
22600,19125,462,3013
22700,19195,465,3040
22800,19267,468,3065
22900,19329,470,3101
23000,19404,474,3122
23100,19478,477,3145
23200,19545,480,3175
23300,19617,482,3201
23400,19674,489,3237
23500,19744,493,3263
23600,19814,497,3289
23700,19885,499,3316
23800,19956,504,3340
23900,20027,508,3365
24000,20101,511,3388
24100,20176,513,3411
24200,20241,518,3441
24300,20315,521,3464
24400,20386,522,3492
24500,20449,526,3525
24600,20511,530,3559
24700,20578,535,3587
24800,20642,537,3621
24900,20710,541,3649
25000,20778,545,3677
25100,20853,551,3696
25200,20913,558,3729
25300,20976,562,3762
25400,21039,567,3794
25500,21100,573,3827
25600,21173,576,3851
25700,21246,578,3876
25800,21320,580,3900
25900,21386,585,3929
26000,21457,588,3955
26100,21522,590,3988
26200,21591,594,4015
26300,21660,599,4041
26400,21732,601,4067
26500,21811,605,4084
26600,21875,611,4114
26700,21931,615,4154
26800,21991,625,4184
26900,22053,627,4220
27000,22116,632,4252
27100,22182,635,4283
27200,22243,640,4317
27300,22310,643,4347
27400,22371,650,4379
27500,22442,654,4404
27600,22514,656,4430
27700,22569,660,4471
27800,22642,664,4494
27900,22711,666,4523
28000,22777,670,4553
28100,22849,675,4576
28200,22917,683,4600
28300,22983,690,4627
28400,23051,694,4655
28500,23113,698,4689
28600,23174,705,4721
28700,23234,711,4755
28800,23300,713,4787
28900,23365,716,4819
29000,23435,720,4845
29100,23508,722,4870
29200,23575,726,4899
29300,23637,732,4931
29400,23702,736,4962
29500,23766,739,4995
29600,23833,743,5024
29700,23902,751,5047
29800,23965,756,5079
29900,24033,759,5108
30000,24092,764,5144
30100,24162,767,5171
30200,24222,772,5206
30300,24287,774,5239
30400,24356,781,5263
30500,24425,783,5292
30600,24487,789,5324
30700,24552,794,5354
30800,24608,804,5388
30900,24671,811,5418
31000,24733,816,5451
31100,24793,821,5486
31200,24852,831,5517
31300,24918,840,5542
31400,24981,848,5571
31500,25046,853,5601
31600,25106,858,5636
31700,25166,862,5672
31800,25237,864,5699
31900,25297,868,5735
32000,25366,874,5760
32100,25424,879,5797
32200,25483,885,5832
32300,25544,890,5866
32400,25602,896,5902
32500,25671,899,5930
32600,25730,904,5966
32700,25797,905,5998
32800,25852,907,6041
32900,25912,912,6076
33000,25980,915,6105
33100,26036,919,6145
33200,26096,921,6183
33300,26157,923,6220
33400,26220,929,6251
33500,26282,934,6284
33600,26337,939,6324
33700,26398,946,6356
33800,26462,955,6383
33900,26526,961,6413
34000,26588,967,6445
34100,26653,971,6476
34200,26716,974,6510
34300,26779,975,6546
34400,26836,983,6581
34500,26897,985,6618
34600,26959,988,6653
34700,27024,991,6685
34800,27094,996,6710
34900,27161,999,6740
35000,27216,1003,6781
35100,27276,1006,6818
35200,27335,1011,6854
35300,27394,1016,6890
35400,27456,1019,6925
35500,27507,1022,6971
35600,27564,1026,7010
35700,27614,1030,7056
35800,27672,1035,7093
35900,27730,1040,7130
36000,27780,1049,7171
36100,27839,1053,7208
36200,27899,1059,7242
36300,27953,1067,7280
36400,28020,1070,7310
36500,28078,1078,7344
36600,28142,1084,7374
36700,28207,1088,7405
36800,28266,1096,7438
36900,28317,1099,7484
37000,28381,1103,7516
37100,28431,1107,7562
37200,28488,1111,7601
37300,28550,1117,7633
37400,28604,1121,7675
37500,28662,1123,7715
37600,28708,1129,7763
37700,28763,1133,7804
37800,28813,1140,7847
37900,28862,1147,7891
38000,28918,1150,7932
38100,28974,1158,7968
38200,29033,1161,8006
38300,29086,1164,8050
38400,29135,1176,8089
38500,29186,1182,8132
38600,29245,1184,8171
38700,29299,1191,8210
38800,29353,1194,8253
38900,29402,1199,8299
39000,29458,1202,8340
39100,29521,1204,8375
39200,29577,1208,8415
39300,29629,1215,8456
39400,29692,1220,8488
39500,29746,1228,8526
39600,29799,1233,8568
39700,29848,1245,8607
39800,29908,1248,8644
39900,29963,1258,8679
40000,30015,1266,8719
40100,30069,1270,8761
40200,30122,1277,8801
40300,30179,1284,8837
40400,30226,1290,8884
40500,30273,1298,8929
40600,30324,1303,8973
40700,30369,1310,9021
40800,30428,1315,9057
40900,30478,1318,9104
41000,30528,1326,9146
41100,30592,1336,9172
41200,30642,1343,9215
41300,30692,1349,9259
41400,30746,1356,9298
41500,30801,1362,9337
41600,30841,1371,9388
41700,30896,1377,9427
41800,30945,1383,9472
41900,31000,1395,9505
42000,31056,1401,9543
42100,31105,1407,9588
42200,31157,1416,9627
42300,31211,1422,9667
42400,31271,1429,9700
42500,31325,1434,9741
42600,31375,1442,9783
42700,31433,1447,9820
42800,31487,1449,9864
42900,31545,1453,9902
43000,31596,1462,9942
43100,31649,1468,9983
43200,31695,1476,10029
43300,31748,1479,10073
43400,31793,1484,10123
43500,31839,1488,10173
43600,31893,1495,10212
43700,31951,1501,10248
43800,32003,1509,10288
43900,32050,1515,10335
44000,32094,1521,10385
44100,32147,1526,10427
44200,32194,1534,10472
44300,32244,1540,10516
44400,32302,1545,10553
44500,32348,1552,10600
44600,32383,1557,10660
44700,32442,1562,10696
44800,32486,1571,10743
44900,32542,1578,10780
45000,32590,1586,10824
45100,32638,1596,10866
45200,32691,1600,10909
45300,32736,1609,10955
45400,32785,1617,10998
45500,32835,1622,11043
45600,32886,1629,11085
45700,32935,1639,11126
45800,32980,1648,11172
45900,33025,1652,11223
46000,33078,1659,11263
46100,33135,1666,11299
46200,33187,1670,11343
46300,33235,1679,11386
46400,33283,1687,11430
46500,33335,1696,11469
46600,33389,1702,11509
46700,33445,1709,11546
46800,33490,1718,11592
46900,33544,1722,11634
47000,33577,1730,11693
47100,33631,1735,11734
47200,33688,1739,11773
47300,33733,1743,11824
47400,33782,1748,11870
47500,33833,1754,11913
47600,33884,1759,11957
47700,33927,1766,12007
47800,33975,1774,12051
47900,34011,1784,12105
48000,34057,1792,12151
48100,34105,1796,12199
48200,34160,1801,12239
48300,34205,1806,12289
48400,34252,1819,12329
48500,34298,1825,12377
48600,34341,1837,12422
48700,34386,1842,12472
48800,34437,1850,12513
48900,34479,1855,12566
49000,34518,1861,12621
49100,34568,1869,12663
49200,34612,1873,12715
49300,34667,1877,12756
49400,34716,1885,12799
49500,34759,1892,12849
49600,34806,1904,12890
49700,34850,1914,12936
49800,34898,1918,12984
49900,34942,1928,13030
50000,34993,1938,13069
50100,35043,1943,13114
50200,35088,1949,13163
50300,35133,1958,13209
50400,35185,1964,13251
50500,35231,1971,13298
50600,35272,1977,13351
50700,35327,1984,13389
50800,35381,1986,13433
50900,35425,1992,13483
51000,35473,2003,13524
51100,35524,2012,13564
51200,35565,2018,13617
51300,35610,2022,13668
51400,35658,2033,13709
51500,35702,2045,13753
51600,35754,2049,13797
51700,35795,2060,13845
51800,35849,2065,13886
51900,35894,2070,13936
52000,35948,2072,13980
52100,35986,2083,14031
52200,36032,2093,14075
52300,36082,2096,14122
52400,36118,2105,14177
52500,36164,2113,14223
52600,36212,2117,14271
52700,36261,2121,14318
52800,36308,2129,14363
52900,36347,2135,14418
53000,36394,2144,14462
53100,36438,2151,14511
53200,36480,2158,14562
53300,36514,2168,14618
53400,36558,2173,14669
53500,36601,2181,14718
53600,36640,2185,14775
53700,36676,2197,14827
53800,36722,2205,14873
53900,36774,2210,14916
54000,36826,2216,14958
54100,36879,2223,14998
54200,36921,2230,15049
54300,36964,2238,15098
54400,37004,2246,15150
54500,37046,2256,15198
54600,37092,2261,15247
54700,37130,2267,15303
54800,37174,2270,15356
54900,37208,2274,15418
55000,37248,2281,15471
55100,37301,2288,15511
55200,37343,2296,15561
55300,37382,2301,15617
55400,37432,2309,15659
55500,37478,2316,15706
55600,37521,2322,15757
55700,37555,2332,15813
55800,37598,2338,15864
55900,37647,2344,15909
56000,37678,2353,15969
56100,37721,2354,16025
56200,37767,2364,16069
56300,37809,2371,16120
56400,37854,2379,16167
56500,37896,2388,16216
56600,37933,2397,16270
56700,37975,2402,16323
56800,38008,2409,16383
56900,38046,2418,16436
57000,38083,2428,16489
57100,38126,2434,16540
57200,38166,2442,16592
57300,38215,2445,16640
57400,38256,2453,16691
57500,38297,2457,16746
57600,38337,2463,16800
57700,38383,2471,16846
57800,38421,2483,16896
57900,38466,2488,16946
58000,38505,2496,16999
58100,38547,2505,17048
58200,38590,2518,17092
58300,38628,2530,17142
58400,38665,2545,17190
58500,38709,2554,17237
58600,38758,2561,17281
58700,38801,2571,17328
58800,38833,2575,17392
58900,38871,2582,17447
59000,38914,2583,17503
59100,38948,2591,17561
59200,38988,2602,17610
59300,39028,2613,17659
59400,39068,2618,17714
59500,39112,2621,17767
59600,39162,2629,17809
59700,39206,2640,17854
59800,39241,2654,17905
59900,39280,2662,17958
60000,39320,2669,18011
60100,39357,2674,18069
60200,39403,2677,18120
60300,39450,2684,18166
60400,39491,2688,18221
60500,39531,2697,18272
60600,39564,2707,18329
60700,39598,2714,18388
60800,39641,2722,18437
60900,39676,2730,18494
61000,39713,2743,18544
61100,39749,2753,18598
61200,39782,2763,18655
61300,39812,2776,18712
61400,39853,2782,18765
61500,39891,2791,18818
61600,39923,2796,18881
61700,39955,2811,18934
61800,39995,2821,18984
61900,40021,2829,19050
62000,40064,2840,19096
62100,40099,2851,19150
62200,40136,2861,19203
62300,40172,2867,19261
62400,40221,2871,19308
62500,40261,2878,19361
62600,40301,2883,19416
62700,40337,2891,19472
62800,40383,2897,19520
62900,40421,2904,19575
63000,40458,2914,19628
63100,40498,2919,19683
63200,40540,2925,19735
63300,40578,2935,19787
63400,40618,2942,19840
63500,40661,2948,19891
63600,40693,2958,19949
63700,40732,2964,20004
63800,40770,2972,20058
63900,40807,2974,20119
64000,40835,2980,20185
64100,40866,2986,20248
64200,40899,2993,20308
64300,40940,3000,20360
64400,40973,3008,20419
64500,41007,3023,20470
64600,41054,3030,20516
64700,41085,3038,20577
64800,41121,3046,20633
64900,41160,3051,20689
65000,41201,3056,20743
65100,41232,3063,20805
65200,41269,3069,20862
65300,41307,3074,20919
65400,41332,3080,20988
65500,41374,3083,21043
65600,41411,3090,21099
65700,41447,3100,21153
65800,41487,3109,21204
65900,41523,3116,21261
66000,41558,3125,21317
66100,41595,3132,21373
66200,41629,3137,21434
66300,41671,3148,21481
66400,41718,3157,21525
66500,41758,3163,21579
66600,41802,3170,21628
66700,41829,3177,21694
66800,41870,3184,21746
66900,41906,3193,21801
67000,41941,3202,21857
67100,41975,3208,21917
67200,42003,3218,21979
67300,42038,3226,22036
67400,42070,3236,22094
67500,42102,3243,22155
67600,42133,3253,22214
67700,42168,3264,22268
67800,42205,3272,22323
67900,42239,3277,22384
68000,42278,3283,22439
68100,42321,3290,22489
68200,42356,3299,22545
68300,42386,3308,22606
68400,42427,3315,22658
68500,42456,3324,22720
68600,42493,3331,22776
68700,42530,3340,22830
68800,42561,3350,22889
68900,42590,3360,22950
69000,42617,3371,23012
69100,42650,3382,23068
69200,42687,3387,23126
69300,42723,3395,23182
69400,42756,3404,23240
69500,42796,3416,23288
69600,42825,3423,23352
69700,42862,3433,23405
69800,42898,3444,23458
69900,42938,3450,23512
70000,42970,3458,23572
70100,43001,3463,23636
70200,43035,3471,23694
70300,43071,3481,23748
70400,43106,3491,23803
70500,43137,3501,23862
70600,43169,3508,23923
70700,43200,3515,23985
70800,43231,3523,24046
70900,43264,3529,24107
71000,43303,3539,24158
71100,43343,3545,24212
71200,43371,3554,24275
71300,43408,3560,24332
71400,43436,3563,24401
71500,43472,3567,24461
71600,43503,3581,24516
71700,43537,3585,24578
71800,43565,3593,24642
71900,43599,3598,24703
72000,43626,3604,24770
72100,43660,3613,24827
72200,43689,3623,24888
72300,43722,3631,24947
72400,43755,3638,25007
72500,43793,3645,25062
72600,43837,3651,25112
72700,43871,3661,25168
72800,43900,3669,25231
72900,43932,3678,25290
73000,43965,3689,25346
73100,43995,3701,25404
73200,44033,3710,25457
73300,44072,3714,25514
73400,44105,3727,25568
73500,44147,3735,25618
73600,44175,3742,25683
73700,44200,3756,25744
73800,44236,3761,25803
73900,44270,3767,25863
74000,44298,3777,25925
74100,44336,3785,25979
74200,44374,3796,26030
74300,44414,3803,26083
74400,44443,3814,26143
74500,44480,3827,26193
74600,44506,3834,26260
74700,44534,3842,26324
74800,44564,3849,26387
74900,44595,3854,26451
75000,44629,3860,26511
75100,44664,3866,26570
75200,44697,3869,26634
75300,44728,3873,26699
75400,44772,3879,26749
75500,44801,3889,26810
75600,44829,3894,26877
75700,44871,3898,26931
75800,44906,3904,26990
75900,44931,3915,27054
76000,44960,3928,27112
76100,44991,3934,27175
76200,45020,3944,27236
76300,45056,3955,27289
76400,45087,3965,27348
76500,45129,3973,27398
76600,45153,3981,27466
76700,45184,3995,27521
76800,45211,4000,27589
76900,45239,4003,27658
77000,45275,4013,27712
77100,45313,4016,27771
77200,45340,4029,27831
77300,45364,4039,27897
77400,45401,4049,27950
77500,45434,4060,28006
77600,45461,4066,28073
77700,45488,4076,28136
77800,45515,4089,28196
77900,45545,4099,28256
78000,45574,4105,28321
78100,45607,4112,28381
78200,45633,4116,28451
78300,45669,4121,28510
78400,45699,4129,28572
78500,45733,4138,28629
78600,45763,4150,28687
78700,45787,4164,28749
78800,45823,4170,28807
78900,45853,4178,28869
79000,45888,4185,28927
79100,45906,4193,29001
79200,45940,4196,29064
79300,45968,4202,29130
79400,45996,4209,29195
79500,46024,4216,29260
79600,46057,4221,29322
79700,46093,4228,29379
79800,46124,4236,29440
79900,46160,4243,29497
80000,46189,4253,29558
80100,46220,4266,29614
80200,46253,4276,29671
80300,46287,4287,29726
80400,46312,4300,29788
80500,46334,4309,29857
80600,46368,4321,29911
80700,46394,4332,29974
80800,46421,4336,30043
80900,46447,4351,30102
81000,46472,4361,30167
81100,46507,4368,30225
81200,46537,4379,30284
81300,46564,4387,30349
81400,46598,4404,30398
81500,46626,4411,30463
81600,46647,4423,30530
81700,46678,4426,30596
81800,46703,4437,30660
81900,46732,4446,30722
82000,46767,4452,30781
82100,46802,4456,30842
82200,46834,4459,30907
82300,46867,4473,30960
82400,46889,4482,31029
82500,46917,4490,31093
82600,46951,4499,31150
82700,46976,4503,31221
82800,46999,4506,31295
82900,47034,4513,31353
83000,47065,4521,31414
83100,47088,4527,31485
83200,47115,4534,31551
83300,47149,4542,31609
83400,47174,4557,31669
83500,47201,4566,31733
83600,47225,4578,31797
83700,47248,4588,31864
83800,47276,4595,31929
83900,47303,4603,31994
84000,47334,4612,32054
84100,47363,4621,32116
84200,47385,4631,32184
84300,47415,4633,32252
84400,47431,4640,32329
84500,47454,4650,32396
84600,47481,4661,32458
84700,47510,4672,32518
84800,47540,4679,32581
84900,47557,4691,32652
85000,47580,4699,32721
85100,47610,4710,32780
85200,47639,4719,32842
85300,47662,4728,32910
85400,47692,4739,32969
85500,47717,4747,33036
85600,47743,4757,33100
85700,47771,4764,33165
85800,47793,4772,33235
85900,47817,4780,33303
86000,47841,4790,33369
86100,47868,4796,33436
86200,47898,4806,33496
86300,47927,4816,33557
86400,47955,4827,33618
86500,47988,4834,33678
86600,48010,4846,33744
86700,48036,4854,33810
86800,48065,4863,33872
86900,48092,4874,33934
87000,48122,4882,33996
87100,48152,4896,34052
87200,48176,4903,34121
87300,48202,4914,34184
87400,48229,4923,34248
87500,48255,4931,34314
87600,48285,4938,34377
87700,48315,4944,34441
87800,48337,4953,34510
87900,48357,4960,34583
88000,48385,4968,34647
88100,48411,4976,34713
88200,48436,4987,34777
88300,48468,4995,34837
88400,48491,5006,34903
88500,48518,5014,34968
88600,48544,5021,35035
88700,48567,5031,35102
88800,48590,5038,35172
88900,48614,5042,35244
89000,48645,5045,35310
89100,48672,5058,35370
89200,48702,5071,35427
89300,48728,5083,35489
89400,48754,5095,35551
89500,48783,5104,35613
89600,48808,5114,35678
89700,48829,5126,35745
89800,48843,5135,35822
89900,48868,5145,35887
90000,48896,5156,35948
90100,48927,5165,36008
90200,48952,5173,36075
90300,48974,5181,36145
90400,48996,5190,36214
90500,49019,5201,36280
90600,49040,5208,36352
90700,49056,5219,36425
90800,49084,5223,36493
90900,49108,5230,36562
91000,49126,5238,36636
91100,49158,5243,36699
91200,49189,5249,36762
91300,49212,5259,36829
91400,49237,5269,36894
91500,49262,5278,36960
91600,49286,5291,37023
91700,49307,5302,37091
91800,49334,5313,37153
91900,49358,5325,37217
92000,49374,5335,37291
92100,49401,5346,37353
92200,49428,5353,37419
92300,49446,5363,37491
92400,49469,5372,37559
92500,49492,5381,37627
92600,49513,5392,37695
92700,49534,5403,37763
92800,49558,5413,37829
92900,49581,5425,37894
93000,49604,5436,37960
93100,49621,5448,38031
93200,49638,5458,38104
93300,49661,5466,38173
93400,49689,5473,38238
93500,49716,5492,38292
93600,49735,5508,38357
93700,49762,5520,38418
93800,49792,5531,38477
93900,49814,5536,38550
94000,49837,5545,38618
94100,49860,5550,38690
94200,49878,5557,38765
94300,49894,5563,38843
94400,49919,5570,38911
94500,49941,5580,38979
94600,49967,5589,39044
94700,49989,5596,39115
94800,50015,5611,39174
94900,50044,5623,39233
95000,50067,5631,39302
95100,50085,5643,39372
95200,50112,5657,39431
95300,50134,5664,39502
95400,50156,5677,39567
95500,50183,5687,39630
95600,50202,5695,39703
95700,50228,5707,39765
95800,50251,5713,39836
95900,50274,5724,39902
96000,50299,5734,39967
96100,50325,5744,40031
96200,50346,5752,40102
96300,50365,5769,40166
96400,50393,5781,40226
96500,50422,5787,40291
96600,50445,5795,40360
96700,50470,5801,40429
96800,50490,5813,40497
96900,50512,5823,40565
97000,50533,5836,40631
97100,50560,5847,40693
97200,50585,5859,40756
97300,50613,5866,40821
97400,50631,5875,40894
97500,50647,5888,40965
97600,50673,5900,41027
97700,50692,5910,41098
97800,50716,5920,41164
97900,50749,5927,41224
98000,50775,5937,41288
98100,50798,5950,41352
98200,50822,5962,41416
98300,50851,5971,41478
98400,50867,5983,41550
98500,50890,5993,41617
98600,50915,6003,41682
98700,50939,6012,41749
98800,50958,6026,41816
98900,50979,6036,41885
99000,50996,6043,41961
99100,51015,6051,42034
99200,51044,6062,42094
99300,51067,6069,42164
99400,51090,6081,42229
99500,51111,6090,42299
99600,51136,6102,42362
99700,51158,6112,42430
99800,51180,6119,42501
99900,51205,6130,42565
100000,51225,6144,42631


==> old/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	1
1200	1
1300	1
1400	2
1500	2
1600	2
1700	3
1800	3
1900	3
2000	3
2100	5
2200	6
2300	6
2400	6
2500	6
2600	6
2700	6
2800	6
2900	7
3000	7
3100	8
3200	9
3300	9
3400	11
3500	11
3600	13
3700	13
3800	14
3900	15
4000	15
4100	16
4200	17
4300	19
4400	19
4500	19
4600	20
4700	21
4800	23
4900	26
5000	28
5100	28
5200	28
5300	29
5400	30
5500	30
5600	32
5700	32
5800	33
5900	35
6000	37
6100	37
6200	42
6300	42
6400	45
6500	47
6600	49
6700	49
6800	49
6900	52
7000	53
7100	54
7200	55
7300	55
7400	56
7500	56
7600	58
7700	58
7800	59
7900	60
8000	61
8100	63
8200	63
8300	66
8400	66
8500	69
8600	70
8700	71
8800	73
8900	74
9000	76
9100	78
9200	78
9300	78
9400	79
9500	80
9600	80
9700	81
9800	83
9900	86
10000	87
10100	90
10200	92
10300	93
10400	96
10500	98
10600	100
10700	100
10800	101
10900	102
11000	102
11100	104
11200	106
11300	108
11400	112
11500	113
11600	115
11700	121
11800	125
11900	125
12000	131
12100	133
12200	134
12300	136
12400	137
12500	140
12600	141
12700	146
12800	147
12900	152
13000	154
13100	159
13200	161
13300	165
13400	168
13500	171
13600	175
13700	178
13800	184
13900	184
14000	190
14100	191
14200	193
14300	194
14400	198
14500	198
14600	201
14700	203
14800	204
14900	209
15000	211
15100	214
15200	217
15300	223
15400	223
15500	224
15600	225
15700	231
15800	232
15900	234
16000	239
16100	243
16200	247
16300	249
16400	254
16500	257
16600	257
16700	257
16800	257
16900	258
17000	264
17100	267
17200	271
17300	275
17400	278
17500	284
17600	284
17700	286
17800	292
17900	294
18000	296
18100	298
18200	303
18300	308
18400	311
18500	312
18600	313
18700	317
18800	318
18900	319
19000	323
19100	326
19200	328
19300	332
19400	339
19500	341
19600	345
19700	352
19800	356
19900	359
20000	361
20100	364
20200	366
20300	371
20400	374
20500	379
20600	383
20700	389
20800	391
20900	395
21000	398
21100	404
21200	411
21300	415
21400	420
21500	423
21600	427
21700	431
21800	435
21900	438
22000	445
22100	447
22200	449
22300	453
22400	456
22500	459
22600	462
22700	465
22800	468
22900	470
23000	474
23100	477
23200	480
23300	482
23400	489
23500	493
23600	497
23700	499
23800	504
23900	508
24000	511
24100	513
24200	518
24300	521
24400	522
24500	526
24600	530
24700	535
24800	537
24900	541
25000	545
25100	551
25200	558
25300	562
25400	567
25500	573
25600	576
25700	578
25800	580
25900	585
26000	588
26100	590
26200	594
26300	599
26400	601
26500	605
26600	611
26700	615
26800	625
26900	627
27000	632
27100	635
27200	640
27300	643
27400	650
27500	654
27600	656
27700	660
27800	664
27900	666
28000	670
28100	675
28200	683
28300	690
28400	694
28500	698
28600	705
28700	711
28800	713
28900	716
29000	720
29100	722
29200	726
29300	732
29400	736
29500	739
29600	743
29700	751
29800	756
29900	759
30000	764
30100	767
30200	772
30300	774
30400	781
30500	783
30600	789
30700	794
30800	804
30900	811
31000	816
31100	821
31200	831
31300	840
31400	848
31500	853
31600	858
31700	862
31800	864
31900	868
32000	874
32100	879
32200	885
32300	890
32400	896
32500	899
32600	904
32700	905
32800	907
32900	912
33000	915
33100	919
33200	921
33300	923
33400	929
33500	934
33600	939
33700	946
33800	955
33900	961
34000	967
34100	971
34200	974
34300	975
34400	983
34500	985
34600	988
34700	991
34800	996
34900	999
35000	1003
35100	1006
35200	1011
35300	1016
35400	1019
35500	1022
35600	1026
35700	1030
35800	1035
35900	1040
36000	1049
36100	1053
36200	1059
36300	1067
36400	1070
36500	1078
36600	1084
36700	1088
36800	1096
36900	1099
37000	1103
37100	1107
37200	1111
37300	1117
37400	1121
37500	1123
37600	1129
37700	1133
37800	1140
37900	1147
38000	1150
38100	1158
38200	1161
38300	1164
38400	1176
38500	1182
38600	1184
38700	1191
38800	1194
38900	1199
39000	1202
39100	1204
39200	1208
39300	1215
39400	1220
39500	1228
39600	1233
39700	1245
39800	1248
39900	1258
40000	1266
40100	1270
40200	1277
40300	1284
40400	1290
40500	1298
40600	1303
40700	1310
40800	1315
40900	1318
41000	1326
41100	1336
41200	1343
41300	1349
41400	1356
41500	1362
41600	1371
41700	1377
41800	1383
41900	1395
42000	1401
42100	1407
42200	1416
42300	1422
42400	1429
42500	1434
42600	1442
42700	1447
42800	1449
42900	1453
43000	1462
43100	1468
43200	1476
43300	1479
43400	1484
43500	1488
43600	1495
43700	1501
43800	1509
43900	1515
44000	1521
44100	1526
44200	1534
44300	1540
44400	1545
44500	1552
44600	1557
44700	1562
44800	1571
44900	1578
45000	1586
45100	1596
45200	1600
45300	1609
45400	1617
45500	1622
45600	1629
45700	1639
45800	1648
45900	1652
46000	1659
46100	1666
46200	1670
46300	1679
46400	1687
46500	1696
46600	1702
46700	1709
46800	1718
46900	1722
47000	1730
47100	1735
47200	1739
47300	1743
47400	1748
47500	1754
47600	1759
47700	1766
47800	1774
47900	1784
48000	1792
48100	1796
48200	1801
48300	1806
48400	1819
48500	1825
48600	1837
48700	1842
48800	1850
48900	1855
49000	1861
49100	1869
49200	1873
49300	1877
49400	1885
49500	1892
49600	1904
49700	1914
49800	1918
49900	1928
50000	1938
50100	1943
50200	1949
50300	1958
50400	1964
50500	1971
50600	1977
50700	1984
50800	1986
50900	1992
51000	2003
51100	2012
51200	2018
51300	2022
51400	2033
51500	2045
51600	2049
51700	2060
51800	2065
51900	2070
52000	2072
52100	2083
52200	2093
52300	2096
52400	2105
52500	2113
52600	2117
52700	2121
52800	2129
52900	2135
53000	2144
53100	2151
53200	2158
53300	2168
53400	2173
53500	2181
53600	2185
53700	2197
53800	2205
53900	2210
54000	2216
54100	2223
54200	2230
54300	2238
54400	2246
54500	2256
54600	2261
54700	2267
54800	2270
54900	2274
55000	2281
55100	2288
55200	2296
55300	2301
55400	2309
55500	2316
55600	2322
55700	2332
55800	2338
55900	2344
56000	2353
56100	2354
56200	2364
56300	2371
56400	2379
56500	2388
56600	2397
56700	2402
56800	2409
56900	2418
57000	2428
57100	2434
57200	2442
57300	2445
57400	2453
57500	2457
57600	2463
57700	2471
57800	2483
57900	2488
58000	2496
58100	2505
58200	2518
58300	2530
58400	2545
58500	2554
58600	2561
58700	2571
58800	2575
58900	2582
59000	2583
59100	2591
59200	2602
59300	2613
59400	2618
59500	2621
59600	2629
59700	2640
59800	2654
59900	2662
60000	2669
60100	2674
60200	2677
60300	2684
60400	2688
60500	2697
60600	2707
60700	2714
60800	2722
60900	2730
61000	2743
61100	2753
61200	2763
61300	2776
61400	2782
61500	2791
61600	2796
61700	2811
61800	2821
61900	2829
62000	2840
62100	2851
62200	2861
62300	2867
62400	2871
62500	2878
62600	2883
62700	2891
62800	2897
62900	2904
63000	2914
63100	2919
63200	2925
63300	2935
63400	2942
63500	2948
63600	2958
63700	2964
63800	2972
63900	2974
64000	2980
64100	2986
64200	2993
64300	3000
64400	3008
64500	3023
64600	3030
64700	3038
64800	3046
64900	3051
65000	3056
65100	3063
65200	3069
65300	3074
65400	3080
65500	3083
65600	3090
65700	3100
65800	3109
65900	3116
66000	3125
66100	3132
66200	3137
66300	3148
66400	3157
66500	3163
66600	3170
66700	3177
66800	3184
66900	3193
67000	3202
67100	3208
67200	3218
67300	3226
67400	3236
67500	3243
67600	3253
67700	3264
67800	3272
67900	3277
68000	3283
68100	3290
68200	3299
68300	3308
68400	3315
68500	3324
68600	3331
68700	3340
68800	3350
68900	3360
69000	3371
69100	3382
69200	3387
69300	3395
69400	3404
69500	3416
69600	3423
69700	3433
69800	3444
69900	3450
70000	3458
70100	3463
70200	3471
70300	3481
70400	3491
70500	3501
70600	3508
70700	3515
70800	3523
70900	3529
71000	3539
71100	3545
71200	3554
71300	3560
71400	3563
71500	3567
71600	3581
71700	3585
71800	3593
71900	3598
72000	3604
72100	3613
72200	3623
72300	3631
72400	3638
72500	3645
72600	3651
72700	3661
72800	3669
72900	3678
73000	3689
73100	3701
73200	3710
73300	3714
73400	3727
73500	3735
73600	3742
73700	3756
73800	3761
73900	3767
74000	3777
74100	3785
74200	3796
74300	3803
74400	3814
74500	3827
74600	3834
74700	3842
74800	3849
74900	3854
75000	3860
75100	3866
75200	3869
75300	3873
75400	3879
75500	3889
75600	3894
75700	3898
75800	3904
75900	3915
76000	3928
76100	3934
76200	3944
76300	3955
76400	3965
76500	3973
76600	3981
76700	3995
76800	4000
76900	4003
77000	4013
77100	4016
77200	4029
77300	4039
77400	4049
77500	4060
77600	4066
77700	4076
77800	4089
77900	4099
78000	4105
78100	4112
78200	4116
78300	4121
78400	4129
78500	4138
78600	4150
78700	4164
78800	4170
78900	4178
79000	4185
79100	4193
79200	4196
79300	4202
79400	4209
79500	4216
79600	4221
79700	4228
79800	4236
79900	4243
80000	4253
80100	4266
80200	4276
80300	4287
80400	4300
80500	4309
80600	4321
80700	4332
80800	4336
80900	4351
81000	4361
81100	4368
81200	4379
81300	4387
81400	4404
81500	4411
81600	4423
81700	4426
81800	4437
81900	4446
82000	4452
82100	4456
82200	4459
82300	4473
82400	4482
82500	4490
82600	4499
82700	4503
82800	4506
82900	4513
83000	4521
83100	4527
83200	4534
83300	4542
83400	4557
83500	4566
83600	4578
83700	4588
83800	4595
83900	4603
84000	4612
84100	4621
84200	4631
84300	4633
84400	4640
84500	4650
84600	4661
84700	4672
84800	4679
84900	4691
85000	4699
85100	4710
85200	4719
85300	4728
85400	4739
85500	4747
85600	4757
85700	4764
85800	4772
85900	4780
86000	4790
86100	4796
86200	4806
86300	4816
86400	4827
86500	4834
86600	4846
86700	4854
86800	4863
86900	4874
87000	4882
87100	4896
87200	4903
87300	4914
87400	4923
87500	4931
87600	4938
87700	4944
87800	4953
87900	4960
88000	4968
88100	4976
88200	4987
88300	4995
88400	5006
88500	5014
88600	5021
88700	5031
88800	5038
88900	5042
89000	5045
89100	5058
89200	5071
89300	5083
89400	5095
89500	5104
89600	5114
89700	5126
89800	5135
89900	5145
90000	5156
90100	5165
90200	5173
90300	5181
90400	5190
90500	5201
90600	5208
90700	5219
90800	5223
90900	5230
91000	5238
91100	5243
91200	5249
91300	5259
91400	5269
91500	5278
91600	5291
91700	5302
91800	5313
91900	5325
92000	5335
92100	5346
92200	5353
92300	5363
92400	5372
92500	5381
92600	5392
92700	5403
92800	5413
92900	5425
93000	5436
93100	5448
93200	5458
93300	5466
93400	5473
93500	5492
93600	5508
93700	5520
93800	5531
93900	5536
94000	5545
94100	5550
94200	5557
94300	5563
94400	5570
94500	5580
94600	5589
94700	5596
94800	5611
94900	5623
95000	5631
95100	5643
95200	5657
95300	5664
95400	5677
95500	5687
95600	5695
95700	5707
95800	5713
95900	5724
96000	5734
96100	5744
96200	5752
96300	5769
96400	5781
96500	5787
96600	5795
96700	5801
96800	5813
96900	5823
97000	5836
97100	5847
97200	5859
97300	5866
97400	5875
97500	5888
97600	5900
97700	5910
97800	5920
97900	5927
98000	5937
98100	5950
98200	5962
98300	5971
98400	5983
98500	5993
98600	6003
98700	6012
98800	6026
98900	6036
99000	6043
99100	6051
99200	6062
99300	6069
99400	6081
99500	6090
99600	6102
99700	6112
99800	6119
99900	6130
100000	6144


==> old/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	400
500	496
600	596
700	695
800	794
900	893
1000	990
1100	1089
1200	1186
1300	1283
1400	1379
1500	1476
1600	1574
1700	1670
1800	1768
1900	1866
2000	1959
2100	2055
2200	2150
2300	2247
2400	2346
2500	2442
2600	2537
2700	2635
2800	2731
2900	2829
3000	2926
3100	3021
3200	3109
3300	3205
3400	3300
3500	3396
3600	3490
3700	3584
3800	3682
3900	3775
4000	3869
4100	3965
4200	4062
4300	4157
4400	4253
4500	4351
4600	4441
4700	4531
4800	4622
4900	4708
5000	4800
5100	4895
5200	4989
5300	5080
5400	5175
5500	5268
5600	5361
5700	5457
5800	5549
5900	5637
6000	5729
6100	5822
6200	5903
6300	5994
6400	6083
6500	6174
6600	6258
6700	6349
6800	6442
6900	6534
7000	6619
7100	6709
7200	6800
7300	6889
7400	6973
7500	7066
7600	7156
7700	7247
7800	7334
7900	7424
8000	7510
8100	7595
8200	7682
8300	7768
8400	7857
8500	7940
8600	8029
8700	8114
8800	8201
8900	8291
9000	8384
9100	8470
9200	8557
9300	8648
9400	8735
9500	8822
9600	8905
9700	8996
9800	9083
9900	9165
10000	9251
10100	9329
10200	9410
10300	9499
10400	9579
10500	9663
10600	9751
10700	9837
10800	9925
10900	10013
11000	10095
11100	10172
11200	10258
11300	10338
11400	10417
11500	10501
11600	10587
11700	10664
11800	10747
11900	10839
12000	10920
12100	11003
12200	11089
12300	11172
12400	11268
12500	11345
12600	11434
12700	11510
12800	11591
12900	11671
13000	11756
13100	11837
13200	11924
13300	12008
13400	12085
13500	12172
13600	12251
13700	12332
13800	12413
13900	12495
14000	12572
14100	12656
14200	12741
14300	12816
14400	12896
14500	12981
14600	13054
14700	13139
14800	13220
14900	13299
15000	13384
15100	13458
15200	13533
15300	13612
15400	13687
15500	13767
15600	13838
15700	13913
15800	14000
15900	14079
16000	14158
16100	14233
16200	14307
16300	14390
16400	14468
16500	14547
16600	14625
16700	14707
16800	14787
16900	14863
17000	14937
17100	15017
17200	15085
17300	15155
17400	15236
17500	15320
17600	15398
17700	15479
17800	15555
17900	15627
18000	15709
18100	15784
18200	15855
18300	15929
18400	16007
18500	16082
18600	16161
18700	16239
18800	16323
18900	16397
19000	16469
19100	16542
19200	16615
19300	16692
19400	16768
19500	16841
19600	16918
19700	16987
19800	17064
19900	17131
20000	17210
20100	17280
20200	17354
20300	17430
20400	17507
20500	17578
20600	17647
20700	17721
20800	17797
20900	17879
21000	17956
21100	18025
21200	18094
21300	18173
21400	18243
21500	18323
21600	18392
21700	18456
21800	18534
21900	18606
22000	18677
22100	18756
22200	18825
22300	18898
22400	18968
22500	19045
22600	19125
22700	19195
22800	19267
22900	19329
23000	19404
23100	19478
23200	19545
23300	19617
23400	19674
23500	19744
23600	19814
23700	19885
23800	19956
23900	20027
24000	20101
24100	20176
24200	20241
24300	20315
24400	20386
24500	20449
24600	20511
24700	20578
24800	20642
24900	20710
25000	20778
25100	20853
25200	20913
25300	20976
25400	21039
25500	21100
25600	21173
25700	21246
25800	21320
25900	21386
26000	21457
26100	21522
26200	21591
26300	21660
26400	21732
26500	21811
26600	21875
26700	21931
26800	21991
26900	22053
27000	22116
27100	22182
27200	22243
27300	22310
27400	22371
27500	22442
27600	22514
27700	22569
27800	22642
27900	22711
28000	22777
28100	22849
28200	22917
28300	22983
28400	23051
28500	23113
28600	23174
28700	23234
28800	23300
28900	23365
29000	23435
29100	23508
29200	23575
29300	23637
29400	23702
29500	23766
29600	23833
29700	23902
29800	23965
29900	24033
30000	24092
30100	24162
30200	24222
30300	24287
30400	24356
30500	24425
30600	24487
30700	24552
30800	24608
30900	24671
31000	24733
31100	24793
31200	24852
31300	24918
31400	24981
31500	25046
31600	25106
31700	25166
31800	25237
31900	25297
32000	25366
32100	25424
32200	25483
32300	25544
32400	25602
32500	25671
32600	25730
32700	25797
32800	25852
32900	25912
33000	25980
33100	26036
33200	26096
33300	26157
33400	26220
33500	26282
33600	26337
33700	26398
33800	26462
33900	26526
34000	26588
34100	26653
34200	26716
34300	26779
34400	26836
34500	26897
34600	26959
34700	27024
34800	27094
34900	27161
35000	27216
35100	27276
35200	27335
35300	27394
35400	27456
35500	27507
35600	27564
35700	27614
35800	27672
35900	27730
36000	27780
36100	27839
36200	27899
36300	27953
36400	28020
36500	28078
36600	28142
36700	28207
36800	28266
36900	28317
37000	28381
37100	28431
37200	28488
37300	28550
37400	28604
37500	28662
37600	28708
37700	28763
37800	28813
37900	28862
38000	28918
38100	28974
38200	29033
38300	29086
38400	29135
38500	29186
38600	29245
38700	29299
38800	29353
38900	29402
39000	29458
39100	29521
39200	29577
39300	29629
39400	29692
39500	29746
39600	29799
39700	29848
39800	29908
39900	29963
40000	30015
40100	30069
40200	30122
40300	30179
40400	30226
40500	30273
40600	30324
40700	30369
40800	30428
40900	30478
41000	30528
41100	30592
41200	30642
41300	30692
41400	30746
41500	30801
41600	30841
41700	30896
41800	30945
41900	31000
42000	31056
42100	31105
42200	31157
42300	31211
42400	31271
42500	31325
42600	31375
42700	31433
42800	31487
42900	31545
43000	31596
43100	31649
43200	31695
43300	31748
43400	31793
43500	31839
43600	31893
43700	31951
43800	32003
43900	32050
44000	32094
44100	32147
44200	32194
44300	32244
44400	32302
44500	32348
44600	32383
44700	32442
44800	32486
44900	32542
45000	32590
45100	32638
45200	32691
45300	32736
45400	32785
45500	32835
45600	32886
45700	32935
45800	32980
45900	33025
46000	33078
46100	33135
46200	33187
46300	33235
46400	33283
46500	33335
46600	33389
46700	33445
46800	33490
46900	33544
47000	33577
47100	33631
47200	33688
47300	33733
47400	33782
47500	33833
47600	33884
47700	33927
47800	33975
47900	34011
48000	34057
48100	34105
48200	34160
48300	34205
48400	34252
48500	34298
48600	34341
48700	34386
48800	34437
48900	34479
49000	34518
49100	34568
49200	34612
49300	34667
49400	34716
49500	34759
49600	34806
49700	34850
49800	34898
49900	34942
50000	34993
50100	35043
50200	35088
50300	35133
50400	35185
50500	35231
50600	35272
50700	35327
50800	35381
50900	35425
51000	35473
51100	35524
51200	35565
51300	35610
51400	35658
51500	35702
51600	35754
51700	35795
51800	35849
51900	35894
52000	35948
52100	35986
52200	36032
52300	36082
52400	36118
52500	36164
52600	36212
52700	36261
52800	36308
52900	36347
53000	36394
53100	36438
53200	36480
53300	36514
53400	36558
53500	36601
53600	36640
53700	36676
53800	36722
53900	36774
54000	36826
54100	36879
54200	36921
54300	36964
54400	37004
54500	37046
54600	37092
54700	37130
54800	37174
54900	37208
55000	37248
55100	37301
55200	37343
55300	37382
55400	37432
55500	37478
55600	37521
55700	37555
55800	37598
55900	37647
56000	37678
56100	37721
56200	37767
56300	37809
56400	37854
56500	37896
56600	37933
56700	37975
56800	38008
56900	38046
57000	38083
57100	38126
57200	38166
57300	38215
57400	38256
57500	38297
57600	38337
57700	38383
57800	38421
57900	38466
58000	38505
58100	38547
58200	38590
58300	38628
58400	38665
58500	38709
58600	38758
58700	38801
58800	38833
58900	38871
59000	38914
59100	38948
59200	38988
59300	39028
59400	39068
59500	39112
59600	39162
59700	39206
59800	39241
59900	39280
60000	39320
60100	39357
60200	39403
60300	39450
60400	39491
60500	39531
60600	39564
60700	39598
60800	39641
60900	39676
61000	39713
61100	39749
61200	39782
61300	39812
61400	39853
61500	39891
61600	39923
61700	39955
61800	39995
61900	40021
62000	40064
62100	40099
62200	40136
62300	40172
62400	40221
62500	40261
62600	40301
62700	40337
62800	40383
62900	40421
63000	40458
63100	40498
63200	40540
63300	40578
63400	40618
63500	40661
63600	40693
63700	40732
63800	40770
63900	40807
64000	40835
64100	40866
64200	40899
64300	40940
64400	40973
64500	41007
64600	41054
64700	41085
64800	41121
64900	41160
65000	41201
65100	41232
65200	41269
65300	41307
65400	41332
65500	41374
65600	41411
65700	41447
65800	41487
65900	41523
66000	41558
66100	41595
66200	41629
66300	41671
66400	41718
66500	41758
66600	41802
66700	41829
66800	41870
66900	41906
67000	41941
67100	41975
67200	42003
67300	42038
67400	42070
67500	42102
67600	42133
67700	42168
67800	42205
67900	42239
68000	42278
68100	42321
68200	42356
68300	42386
68400	42427
68500	42456
68600	42493
68700	42530
68800	42561
68900	42590
69000	42617
69100	42650
69200	42687
69300	42723
69400	42756
69500	42796
69600	42825
69700	42862
69800	42898
69900	42938
70000	42970
70100	43001
70200	43035
70300	43071
70400	43106
70500	43137
70600	43169
70700	43200
70800	43231
70900	43264
71000	43303
71100	43343
71200	43371
71300	43408
71400	43436
71500	43472
71600	43503
71700	43537
71800	43565
71900	43599
72000	43626
72100	43660
72200	43689
72300	43722
72400	43755
72500	43793
72600	43837
72700	43871
72800	43900
72900	43932
73000	43965
73100	43995
73200	44033
73300	44072
73400	44105
73500	44147
73600	44175
73700	44200
73800	44236
73900	44270
74000	44298
74100	44336
74200	44374
74300	44414
74400	44443
74500	44480
74600	44506
74700	44534
74800	44564
74900	44595
75000	44629
75100	44664
75200	44697
75300	44728
75400	44772
75500	44801
75600	44829
75700	44871
75800	44906
75900	44931
76000	44960
76100	44991
76200	45020
76300	45056
76400	45087
76500	45129
76600	45153
76700	45184
76800	45211
76900	45239
77000	45275
77100	45313
77200	45340
77300	45364
77400	45401
77500	45434
77600	45461
77700	45488
77800	45515
77900	45545
78000	45574
78100	45607
78200	45633
78300	45669
78400	45699
78500	45733
78600	45763
78700	45787
78800	45823
78900	45853
79000	45888
79100	45906
79200	45940
79300	45968
79400	45996
79500	46024
79600	46057
79700	46093
79800	46124
79900	46160
80000	46189
80100	46220
80200	46253
80300	46287
80400	46312
80500	46334
80600	46368
80700	46394
80800	46421
80900	46447
81000	46472
81100	46507
81200	46537
81300	46564
81400	46598
81500	46626
81600	46647
81700	46678
81800	46703
81900	46732
82000	46767
82100	46802
82200	46834
82300	46867
82400	46889
82500	46917
82600	46951
82700	46976
82800	46999
82900	47034
83000	47065
83100	47088
83200	47115
83300	47149
83400	47174
83500	47201
83600	47225
83700	47248
83800	47276
83900	47303
84000	47334
84100	47363
84200	47385
84300	47415
84400	47431
84500	47454
84600	47481
84700	47510
84800	47540
84900	47557
85000	47580
85100	47610
85200	47639
85300	47662
85400	47692
85500	47717
85600	47743
85700	47771
85800	47793
85900	47817
86000	47841
86100	47868
86200	47898
86300	47927
86400	47955
86500	47988
86600	48010
86700	48036
86800	48065
86900	48092
87000	48122
87100	48152
87200	48176
87300	48202
87400	48229
87500	48255
87600	48285
87700	48315
87800	48337
87900	48357
88000	48385
88100	48411
88200	48436
88300	48468
88400	48491
88500	48518
88600	48544
88700	48567
88800	48590
88900	48614
89000	48645
89100	48672
89200	48702
89300	48728
89400	48754
89500	48783
89600	48808
89700	48829
89800	48843
89900	48868
90000	48896
90100	48927
90200	48952
90300	48974
90400	48996
90500	49019
90600	49040
90700	49056
90800	49084
90900	49108
91000	49126
91100	49158
91200	49189
91300	49212
91400	49237
91500	49262
91600	49286
91700	49307
91800	49334
91900	49358
92000	49374
92100	49401
92200	49428
92300	49446
92400	49469
92500	49492
92600	49513
92700	49534
92800	49558
92900	49581
93000	49604
93100	49621
93200	49638
93300	49661
93400	49689
93500	49716
93600	49735
93700	49762
93800	49792
93900	49814
94000	49837
94100	49860
94200	49878
94300	49894
94400	49919
94500	49941
94600	49967
94700	49989
94800	50015
94900	50044
95000	50067
95100	50085
95200	50112
95300	50134
95400	50156
95500	50183
95600	50202
95700	50228
95800	50251
95900	50274
96000	50299
96100	50325
96200	50346
96300	50365
96400	50393
96500	50422
96600	50445
96700	50470
96800	50490
96900	50512
97000	50533
97100	50560
97200	50585
97300	50613
97400	50631
97500	50647
97600	50673
97700	50692
97800	50716
97900	50749
98000	50775
98100	50798
98200	50822
98300	50851
98400	50867
98500	50890
98600	50915
98700	50939
98800	50958
98900	50979
99000	50996
99100	51015
99200	51044
99300	51067
99400	51090
99500	51111
99600	51136
99700	51158
99800	51180
99900	51205
100000	51225


==> old/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	4
600	4
700	5
800	6
900	7
1000	10
1100	10
1200	13
1300	16
1400	19
1500	22
1600	24
1700	27
1800	29
1900	31
2000	38
2100	40
2200	44
2300	47
2400	48
2500	52
2600	57
2700	59
2800	63
2900	64
3000	67
3100	71
3200	82
3300	86
3400	89
3500	93
3600	97
3700	103
3800	104
3900	110
4000	116
4100	119
4200	121
4300	124
4400	128
4500	130
4600	139
4700	148
4800	155
4900	166
5000	172
5100	177
5200	183
5300	191
5400	195
5500	202
5600	207
5700	211
5800	218
5900	228
6000	234
6100	241
6200	255
6300	264
6400	272
6500	279
6600	293
6700	302
6800	309
6900	314
7000	328
7100	337
7200	345
7300	356
7400	371
7500	378
7600	386
7700	395
7800	407
7900	416
8000	429
8100	442
8200	455
8300	466
8400	477
8500	491
8600	501
8700	515
8800	526
8900	535
9000	540
9100	552
9200	565
9300	574
9400	586
9500	598
9600	615
9700	623
9800	634
9900	649
10000	662
10100	681
10200	698
10300	708
10400	725
10500	739
10600	749
10700	763
10800	774
10900	785
11000	803
11100	824
11200	836
11300	854
11400	871
11500	886
11600	898
11700	915
11800	928
11900	936
12000	949
12100	964
12200	977
12300	992
12400	995
12500	1015
12600	1025
12700	1044
12800	1062
12900	1077
13000	1090
13100	1104
13200	1115
13300	1127
13400	1147
13500	1157
13600	1174
13700	1190
13800	1203
13900	1221
14000	1238
14100	1253
14200	1266
14300	1290
14400	1306
14500	1321
14600	1345
14700	1358
14800	1376
14900	1392
15000	1405
15100	1428
15200	1450
15300	1465
15400	1490
15500	1509
15600	1537
15700	1556
15800	1568
15900	1587
16000	1603
16100	1624
16200	1646
16300	1661
16400	1678
16500	1696
16600	1718
16700	1736
16800	1756
16900	1779
17000	1799
17100	1816
17200	1844
17300	1870
17400	1886
17500	1896
17600	1918
17700	1935
17800	1953
17900	1979
18000	1995
18100	2018
18200	2042
18300	2063
18400	2082
18500	2106
18600	2126
18700	2144
18800	2159
18900	2184
19000	2208
19100	2232
19200	2257
19300	2276
19400	2293
19500	2318
19600	2337
19700	2361
19800	2380
19900	2410
20000	2429
20100	2456
20200	2480
20300	2499
20400	2519
20500	2543
20600	2570
20700	2590
20800	2612
20900	2626
21000	2646
21100	2671
21200	2695
21300	2712
21400	2737
21500	2754
21600	2781
21700	2813
21800	2831
21900	2856
22000	2878
22100	2897
22200	2926
22300	2949
22400	2976
22500	2996
22600	3013
22700	3040
22800	3065
22900	3101
23000	3122
23100	3145
23200	3175
23300	3201
23400	3237
23500	3263
23600	3289
23700	3316
23800	3340
23900	3365
24000	3388
24100	3411
24200	3441
24300	3464
24400	3492
24500	3525
24600	3559
24700	3587
24800	3621
24900	3649
25000	3677
25100	3696
25200	3729
25300	3762
25400	3794
25500	3827
25600	3851
25700	3876
25800	3900
25900	3929
26000	3955
26100	3988
26200	4015
26300	4041
26400	4067
26500	4084
26600	4114
26700	4154
26800	4184
26900	4220
27000	4252
27100	4283
27200	4317
27300	4347
27400	4379
27500	4404
27600	4430
27700	4471
27800	4494
27900	4523
28000	4553
28100	4576
28200	4600
28300	4627
28400	4655
28500	4689
28600	4721
28700	4755
28800	4787
28900	4819
29000	4845
29100	4870
29200	4899
29300	4931
29400	4962
29500	4995
29600	5024
29700	5047
29800	5079
29900	5108
30000	5144
30100	5171
30200	5206
30300	5239
30400	5263
30500	5292
30600	5324
30700	5354
30800	5388
30900	5418
31000	5451
31100	5486
31200	5517
31300	5542
31400	5571
31500	5601
31600	5636
31700	5672
31800	5699
31900	5735
32000	5760
32100	5797
32200	5832
32300	5866
32400	5902
32500	5930
32600	5966
32700	5998
32800	6041
32900	6076
33000	6105
33100	6145
33200	6183
33300	6220
33400	6251
33500	6284
33600	6324
33700	6356
33800	6383
33900	6413
34000	6445
34100	6476
34200	6510
34300	6546
34400	6581
34500	6618
34600	6653
34700	6685
34800	6710
34900	6740
35000	6781
35100	6818
35200	6854
35300	6890
35400	6925
35500	6971
35600	7010
35700	7056
35800	7093
35900	7130
36000	7171
36100	7208
36200	7242
36300	7280
36400	7310
36500	7344
36600	7374
36700	7405
36800	7438
36900	7484
37000	7516
37100	7562
37200	7601
37300	7633
37400	7675
37500	7715
37600	7763
37700	7804
37800	7847
37900	7891
38000	7932
38100	7968
38200	8006
38300	8050
38400	8089
38500	8132
38600	8171
38700	8210
38800	8253
38900	8299
39000	8340
39100	8375
39200	8415
39300	8456
39400	8488
39500	8526
39600	8568
39700	8607
39800	8644
39900	8679
40000	8719
40100	8761
40200	8801
40300	8837
40400	8884
40500	8929
40600	8973
40700	9021
40800	9057
40900	9104
41000	9146
41100	9172
41200	9215
41300	9259
41400	9298
41500	9337
41600	9388
41700	9427
41800	9472
41900	9505
42000	9543
42100	9588
42200	9627
42300	9667
42400	9700
42500	9741
42600	9783
42700	9820
42800	9864
42900	9902
43000	9942
43100	9983
43200	10029
43300	10073
43400	10123
43500	10173
43600	10212
43700	10248
43800	10288
43900	10335
44000	10385
44100	10427
44200	10472
44300	10516
44400	10553
44500	10600
44600	10660
44700	10696
44800	10743
44900	10780
45000	10824
45100	10866
45200	10909
45300	10955
45400	10998
45500	11043
45600	11085
45700	11126
45800	11172
45900	11223
46000	11263
46100	11299
46200	11343
46300	11386
46400	11430
46500	11469
46600	11509
46700	11546
46800	11592
46900	11634
47000	11693
47100	11734
47200	11773
47300	11824
47400	11870
47500	11913
47600	11957
47700	12007
47800	12051
47900	12105
48000	12151
48100	12199
48200	12239
48300	12289
48400	12329
48500	12377
48600	12422
48700	12472
48800	12513
48900	12566
49000	12621
49100	12663
49200	12715
49300	12756
49400	12799
49500	12849
49600	12890
49700	12936
49800	12984
49900	13030
50000	13069
50100	13114
50200	13163
50300	13209
50400	13251
50500	13298
50600	13351
50700	13389
50800	13433
50900	13483
51000	13524
51100	13564
51200	13617
51300	13668
51400	13709
51500	13753
51600	13797
51700	13845
51800	13886
51900	13936
52000	13980
52100	14031
52200	14075
52300	14122
52400	14177
52500	14223
52600	14271
52700	14318
52800	14363
52900	14418
53000	14462
53100	14511
53200	14562
53300	14618
53400	14669
53500	14718
53600	14775
53700	14827
53800	14873
53900	14916
54000	14958
54100	14998
54200	15049
54300	15098
54400	15150
54500	15198
54600	15247
54700	15303
54800	15356
54900	15418
55000	15471
55100	15511
55200	15561
55300	15617
55400	15659
55500	15706
55600	15757
55700	15813
55800	15864
55900	15909
56000	15969
56100	16025
56200	16069
56300	16120
56400	16167
56500	16216
56600	16270
56700	16323
56800	16383
56900	16436
57000	16489
57100	16540
57200	16592
57300	16640
57400	16691
57500	16746
57600	16800
57700	16846
57800	16896
57900	16946
58000	16999
58100	17048
58200	17092
58300	17142
58400	17190
58500	17237
58600	17281
58700	17328
58800	17392
58900	17447
59000	17503
59100	17561
59200	17610
59300	17659
59400	17714
59500	17767
59600	17809
59700	17854
59800	17905
59900	17958
60000	18011
60100	18069
60200	18120
60300	18166
60400	18221
60500	18272
60600	18329
60700	18388
60800	18437
60900	18494
61000	18544
61100	18598
61200	18655
61300	18712
61400	18765
61500	18818
61600	18881
61700	18934
61800	18984
61900	19050
62000	19096
62100	19150
62200	19203
62300	19261
62400	19308
62500	19361
62600	19416
62700	19472
62800	19520
62900	19575
63000	19628
63100	19683
63200	19735
63300	19787
63400	19840
63500	19891
63600	19949
63700	20004
63800	20058
63900	20119
64000	20185
64100	20248
64200	20308
64300	20360
64400	20419
64500	20470
64600	20516
64700	20577
64800	20633
64900	20689
65000	20743
65100	20805
65200	20862
65300	20919
65400	20988
65500	21043
65600	21099
65700	21153
65800	21204
65900	21261
66000	21317
66100	21373
66200	21434
66300	21481
66400	21525
66500	21579
66600	21628
66700	21694
66800	21746
66900	21801
67000	21857
67100	21917
67200	21979
67300	22036
67400	22094
67500	22155
67600	22214
67700	22268
67800	22323
67900	22384
68000	22439
68100	22489
68200	22545
68300	22606
68400	22658
68500	22720
68600	22776
68700	22830
68800	22889
68900	22950
69000	23012
69100	23068
69200	23126
69300	23182
69400	23240
69500	23288
69600	23352
69700	23405
69800	23458
69900	23512
70000	23572
70100	23636
70200	23694
70300	23748
70400	23803
70500	23862
70600	23923
70700	23985
70800	24046
70900	24107
71000	24158
71100	24212
71200	24275
71300	24332
71400	24401
71500	24461
71600	24516
71700	24578
71800	24642
71900	24703
72000	24770
72100	24827
72200	24888
72300	24947
72400	25007
72500	25062
72600	25112
72700	25168
72800	25231
72900	25290
73000	25346
73100	25404
73200	25457
73300	25514
73400	25568
73500	25618
73600	25683
73700	25744
73800	25803
73900	25863
74000	25925
74100	25979
74200	26030
74300	26083
74400	26143
74500	26193
74600	26260
74700	26324
74800	26387
74900	26451
75000	26511
75100	26570
75200	26634
75300	26699
75400	26749
75500	26810
75600	26877
75700	26931
75800	26990
75900	27054
76000	27112
76100	27175
76200	27236
76300	27289
76400	27348
76500	27398
76600	27466
76700	27521
76800	27589
76900	27658
77000	27712
77100	27771
77200	27831
77300	27897
77400	27950
77500	28006
77600	28073
77700	28136
77800	28196
77900	28256
78000	28321
78100	28381
78200	28451
78300	28510
78400	28572
78500	28629
78600	28687
78700	28749
78800	28807
78900	28869
79000	28927
79100	29001
79200	29064
79300	29130
79400	29195
79500	29260
79600	29322
79700	29379
79800	29440
79900	29497
80000	29558
80100	29614
80200	29671
80300	29726
80400	29788
80500	29857
80600	29911
80700	29974
80800	30043
80900	30102
81000	30167
81100	30225
81200	30284
81300	30349
81400	30398
81500	30463
81600	30530
81700	30596
81800	30660
81900	30722
82000	30781
82100	30842
82200	30907
82300	30960
82400	31029
82500	31093
82600	31150
82700	31221
82800	31295
82900	31353
83000	31414
83100	31485
83200	31551
83300	31609
83400	31669
83500	31733
83600	31797
83700	31864
83800	31929
83900	31994
84000	32054
84100	32116
84200	32184
84300	32252
84400	32329
84500	32396
84600	32458
84700	32518
84800	32581
84900	32652
85000	32721
85100	32780
85200	32842
85300	32910
85400	32969
85500	33036
85600	33100
85700	33165
85800	33235
85900	33303
86000	33369
86100	33436
86200	33496
86300	33557
86400	33618
86500	33678
86600	33744
86700	33810
86800	33872
86900	33934
87000	33996
87100	34052
87200	34121
87300	34184
87400	34248
87500	34314
87600	34377
87700	34441
87800	34510
87900	34583
88000	34647
88100	34713
88200	34777
88300	34837
88400	34903
88500	34968
88600	35035
88700	35102
88800	35172
88900	35244
89000	35310
89100	35370
89200	35427
89300	35489
89400	35551
89500	35613
89600	35678
89700	35745
89800	35822
89900	35887
90000	35948
90100	36008
90200	36075
90300	36145
90400	36214
90500	36280
90600	36352
90700	36425
90800	36493
90900	36562
91000	36636
91100	36699
91200	36762
91300	36829
91400	36894
91500	36960
91600	37023
91700	37091
91800	37153
91900	37217
92000	37291
92100	37353
92200	37419
92300	37491
92400	37559
92500	37627
92600	37695
92700	37763
92800	37829
92900	37894
93000	37960
93100	38031
93200	38104
93300	38173
93400	38238
93500	38292
93600	38357
93700	38418
93800	38477
93900	38550
94000	38618
94100	38690
94200	38765
94300	38843
94400	38911
94500	38979
94600	39044
94700	39115
94800	39174
94900	39233
95000	39302
95100	39372
95200	39431
95300	39502
95400	39567
95500	39630
95600	39703
95700	39765
95800	39836
95900	39902
96000	39967
96100	40031
96200	40102
96300	40166
96400	40226
96500	40291
96600	40360
96700	40429
96800	40497
96900	40565
97000	40631
97100	40693
97200	40756
97300	40821
97400	40894
97500	40965
97600	41027
97700	41098
97800	41164
97900	41224
98000	41288
98100	41352
98200	41416
98300	41478
98400	41550
98500	41617
98600	41682
98700	41749
98800	41816
98900	41885
99000	41961
99100	42034
99200	42094
99300	42164
99400	42229
99500	42299
99600	42362
99700	42430
99800	42501
99900	42565
100000	42631


==> old/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,198,2,0
300,298,2,0
400,396,4,0
500,495,5,0
600,591,9,0
700,687,13,0
800,785,15,0
900,877,23,0
1000,969,31,0
1100,1063,37,0
1200,1159,41,0
1300,1251,49,0
1400,1344,56,0
1500,1435,65,0
1600,1529,71,0
1700,1616,84,0
1800,1705,95,0
1900,1793,107,0
2000,1883,117,0
2100,1969,131,0
2200,2050,150,0
2300,2140,160,0
2400,2222,178,0
2500,2302,198,0
2600,2391,209,0
2700,2478,222,0
2800,2559,241,0
2900,2646,254,0
3000,2728,272,0
3100,2811,289,0
3200,2898,302,0
3300,2985,315,0
3400,3063,337,0
3500,3146,354,0
3600,3228,372,0
3700,3311,389,0
3800,3389,411,0
3900,3462,438,0
4000,3542,458,0
4100,3622,478,0
4200,3685,515,0
4300,3768,532,0
4400,3847,553,0
4500,3919,581,0
4600,3998,602,0
4700,4077,623,0
4800,4150,650,0
4900,4220,680,0
5000,4292,708,0
5100,4365,735,0
5200,4436,764,0
5300,4508,792,0
5400,4576,824,0
5500,4644,856,0
5600,4713,887,0
5700,4781,919,0
5800,4859,941,0
5900,4928,972,0
6000,4998,1002,0
6100,5069,1031,0
6200,5139,1061,0
6300,5204,1096,0
6400,5278,1122,0
6500,5345,1155,0
6600,5414,1186,0
6700,5484,1216,0
6800,5548,1252,0
6900,5615,1285,0
7000,5677,1323,0
7100,5748,1352,0
7200,5812,1388,0
7300,5881,1419,0
7400,5950,1450,0
7500,6011,1489,0
7600,6076,1524,0
7700,6146,1554,0
7800,6204,1596,0
7900,6266,1634,0
8000,6332,1668,0
8100,6393,1707,0
8200,6453,1747,0
8300,6509,1791,0
8400,6568,1832,0
8500,6620,1880,0
8600,6679,1921,0
8700,6740,1960,0
8800,6795,2005,0
8900,6849,2051,0
9000,6904,2096,0
9100,6960,2140,0
9200,7013,2187,0
9300,7071,2229,0
9400,7128,2272,0
9500,7189,2311,0
9600,7241,2359,0
9700,7296,2404,0
9800,7348,2452,0
9900,7411,2489,0
10000,7463,2537,0
10100,7506,2594,0
10200,7558,2642,0
10300,7609,2691,0
10400,7660,2740,0
10500,7714,2786,0
10600,7773,2827,0
10700,7826,2874,0
10800,7878,2922,0
10900,7930,2970,0
11000,7987,3013,0
11100,8041,3059,0
11200,8097,3103,0
11300,8136,3164,0
11400,8191,3209,0
11500,8243,3257,0
11600,8302,3298,0
11700,8350,3350,0
11800,8405,3395,0
11900,8456,3444,0
12000,8504,3496,0
12100,8560,3540,0
12200,8615,3585,0
12300,8652,3648,0
12400,8695,3705,0
12500,8743,3757,0
12600,8789,3811,0
12700,8829,3871,0
12800,8875,3925,0
12900,8931,3969,0
13000,8984,4016,0
13100,9033,4067,0
13200,9084,4116,0
13300,9132,4168,0
13400,9173,4227,0
13500,9215,4285,0
13600,9264,4336,0
13700,9304,4396,0
13800,9351,4449,0
13900,9399,4501,0
14000,9443,4557,0
14100,9483,4617,0
14200,9528,4672,0
14300,9572,4728,0
14400,9623,4777,0
14500,9670,4830,0
14600,9715,4885,0
14700,9755,4945,0
14800,9790,5010,0
14900,9831,5069,0
15000,9865,5135,0
15100,9898,5202,0
15200,9934,5266,0
15300,9973,5327,0
15400,10013,5387,0
15500,10051,5449,0
15600,10090,5510,0
15700,10118,5582,0
15800,10157,5643,0
15900,10195,5705,0
16000,10233,5767,0
16100,10270,5830,0
16200,10311,5889,0
16300,10339,5961,0
16400,10374,6026,0
16500,10421,6079,0
16600,10461,6139,0
16700,10498,6202,0
16800,10537,6263,0
16900,10574,6326,0
17000,10615,6385,0
17100,10649,6451,0
17200,10680,6520,0
17300,10716,6584,0
17400,10758,6642,0
17500,10796,6704,0
17600,10829,6771,0
17700,10858,6842,0
17800,10888,6912,0
17900,10927,6973,0
18000,10961,7039,0
18100,10994,7106,0
18200,11033,7167,0
18300,11068,7232,0
18400,11098,7302,0
18500,11127,7373,0
18600,11152,7448,0
18700,11180,7520,0
18800,11205,7595,0
18900,11237,7663,0
19000,11266,7734,0
19100,11295,7805,0
19200,11323,7877,0
19300,11353,7947,0
19400,11392,8008,0
19500,11428,8072,0
19600,11457,8143,0
19700,11485,8215,0
19800,11524,8276,0
19900,11556,8344,0
20000,11585,8415,0
20100,11612,8488,0
20200,11641,8559,0
20300,11667,8633,0
20400,11701,8699,0
20500,11729,8771,0
20600,11761,8839,0
20700,11796,8904,0
20800,11824,8976,0
20900,11856,9044,0
21000,11887,9113,0
21100,11916,9184,0
21200,11938,9262,0
21300,11963,9337,0
21400,11990,9410,0
21500,12006,9494,0
21600,12029,9571,0
21700,12052,9648,0
21800,12083,9717,0
21900,12106,9794,0
22000,12135,9865,0
22100,12156,9944,0
22200,12187,10013,0
22300,12204,10096,0
22400,12227,10173,0
22500,12255,10245,0
22600,12277,10323,0
22700,12297,10403,0
22800,12322,10478,0
22900,12344,10556,0
23000,12376,10624,0
23100,12397,10703,0
23200,12415,10785,0
23300,12442,10858,0
23400,12462,10938,0
23500,12481,11019,0
23600,12503,11097,0
23700,12527,11173,0
23800,12549,11251,0
23900,12572,11328,0
24000,12597,11403,0
24100,12623,11477,0
24200,12640,11560,0
24300,12666,11634,0
24400,12694,11706,0
24500,12716,11784,0
24600,12738,11862,0
24700,12753,11947,0
24800,12780,12020,0
24900,12805,12095,0
25000,12826,12174,0
25100,12841,12259,0
25200,12860,12340,0
25300,12883,12417,0
25400,12906,12494,0
25500,12928,12572,0
25600,12941,12659,0
25700,12960,12740,0
25800,12981,12819,0
25900,12999,12901,0
26000,13018,12982,0
26100,13041,13059,0
26200,13064,13136,0
26300,13092,13208,0
26400,13121,13279,0
26500,13144,13356,0
26600,13164,13436,0
26700,13182,13518,0
26800,13204,13596,0
26900,13234,13666,0
27000,13252,13748,0
27100,13269,13831,0
27200,13279,13921,0
27300,13298,14002,0
27400,13320,14080,0
27500,13336,14164,0
27600,13357,14243,0
27700,13377,14323,0
27800,13394,14406,0
27900,13410,14490,0
28000,13425,14575,0
28100,13439,14661,0
28200,13455,14745,0
28300,13472,14828,0
28400,13488,14912,0
28500,13505,14995,0
28600,13520,15080,0
28700,13538,15162,0
28800,13553,15247,0
28900,13575,15325,0
29000,13591,15409,0
29100,13615,15485,0
29200,13635,15565,0
29300,13649,15651,0
29400,13665,15735,0
29500,13677,15823,0
29600,13692,15908,0
29700,13706,15994,0
29800,13719,16081,0
29900,13743,16157,0
30000,13758,16242,0
30100,13770,16330,0
30200,13788,16412,0
30300,13807,16493,0
30400,13816,16584,0
30500,13833,16667,0
30600,13846,16754,0
30700,13867,16833,0
30800,13881,16919,0
30900,13901,16999,0
31000,13915,17085,0
31100,13931,17169,0
31200,13942,17258,0
31300,13962,17338,0
31400,13982,17418,0
31500,14000,17500,0
31600,14015,17585,0
31700,14026,17674,0
31800,14039,17761,0
31900,14056,17844,0
32000,14070,17930,0
32100,14082,18018,0
32200,14094,18106,0
32300,14115,18185,0
32400,14132,18268,0
32500,14146,18354,0
32600,14159,18441,0
32700,14172,18528,0
32800,14183,18617,0
32900,14200,18700,0
33000,14213,18787,0
33100,14231,18869,0
33200,14246,18954,0
33300,14262,19038,0
33400,14269,19131,0
33500,14281,19219,0
33600,14295,19305,0
33700,14307,19393,0
33800,14325,19475,0
33900,14340,19560,0
34000,14352,19648,0
34100,14361,19739,0
34200,14375,19825,0
34300,14390,19910,0
34400,14398,20002,0
34500,14417,20083,0
34600,14427,20173,0
34700,14437,20263,0
34800,14458,20342,0
34900,14472,20428,0
35000,14477,20523,0
35100,14487,20613,0
35200,14506,20694,0
35300,14515,20785,0
35400,14531,20869,0
35500,14536,20964,0
35600,14545,21055,0
35700,14559,21141,0
35800,14567,21233,0
35900,14575,21325,0
36000,14584,21416,0
36100,14595,21505,0
36200,14602,21598,0
36300,14607,21693,0
36400,14620,21780,0
36500,14629,21871,0
36600,14641,21959,0
36700,14650,22050,0
36800,14660,22140,0
36900,14663,22237,0
37000,14676,22324,0
37100,14689,22411,0
37200,14700,22500,0
37300,14713,22587,0
37400,14721,22679,0
37500,14728,22772,0
37600,14735,22865,0
37700,14743,22957,0
37800,14759,23041,0
37900,14773,23127,0
38000,14785,23215,0
38100,14794,23306,0
38200,14802,23398,0
38300,14810,23490,0
38400,14824,23576,0
38500,14838,23662,0
38600,14846,23754,0
38700,14854,23846,0
38800,14861,23939,0
38900,14871,24029,0
39000,14882,24118,0
39100,14891,24209,0
39200,14900,24300,0
39300,14908,24392,0
39400,14918,24482,0
39500,14931,24569,0
39600,14943,24657,0
39700,14949,24751,0
39800,14958,24842,0
39900,14969,24931,0
40000,14976,25024,0
40100,14988,25112,0
40200,14993,25207,0
40300,14998,25302,0
40400,15006,25394,0
40500,15017,25483,0
40600,15028,25572,0
40700,15030,25670,0
40800,15038,25762,0
40900,15046,25854,0
41000,15061,25939,0
41100,15069,26031,0
41200,15078,26122,0
41300,15084,26216,0
41400,15091,26309,0
41500,15100,26400,0
41600,15111,26489,0
41700,15119,26581,0
41800,15122,26678,0
41900,15127,26773,0
42000,15136,26864,0
42100,15143,26957,0
42200,15152,27048,0
42300,15164,27136,0
42400,15170,27230,0
42500,15176,27324,0
42600,15187,27413,0
42700,15194,27506,0
42800,15201,27599,0
42900,15204,27696,0
43000,15211,27789,0
43100,15215,27885,0
43200,15220,27980,0
43300,15230,28070,0
43400,15237,28163,0
43500,15244,28256,0
43600,15250,28350,0
43700,15255,28445,0
43800,15261,28539,0
43900,15271,28629,0
44000,15280,28720,0
44100,15288,28812,0
44200,15294,28906,0
44300,15302,28998,0
44400,15307,29093,0
44500,15313,29187,0
44600,15325,29275,0
44700,15333,29367,0
44800,15340,29460,0
44900,15345,29555,0
45000,15349,29651,0
45100,15351,29749,0
45200,15356,29844,0
45300,15359,29941,0
45400,15361,30039,0
45500,15369,30131,0
45600,15376,30224,0
45700,15377,30323,0
45800,15383,30417,0
45900,15387,30513,0
46000,15394,30606,0
46100,15398,30702,0
46200,15406,30794,0
46300,15412,30888,0
46400,15420,30980,0
46500,15426,31074,0
46600,15430,31170,0
46700,15436,31264,0
46800,15444,31356,0
46900,15447,31453,0
47000,15455,31545,0
47100,15461,31639,0
47200,15467,31733,0
47300,15472,31828,0
47400,15476,31924,0
47500,15483,32017,0
47600,15490,32110,0
47700,15493,32207,0
47800,15495,32305,0
47900,15499,32401,0
48000,15504,32496,0
48100,15509,32591,0
48200,15514,32686,0
48300,15518,32782,0
48400,15524,32876,0
48500,15533,32967,0
48600,15538,33062,0
48700,15543,33157,0
48800,15549,33251,0
48900,15555,33345,0
49000,15556,33444,0
49100,15563,33537,0
49200,15570,33630,0
49300,15577,33723,0
49400,15583,33817,0
49500,15589,33911,0
49600,15597,34003,0
49700,15604,34096,0
49800,15607,34193,0
49900,15611,34289,0
50000,15615,34385,0
50100,15619,34481,0
50200,15622,34578,0
50300,15625,34675,0
50400,15630,34770,0
50500,15634,34866,0
50600,15639,34961,0
50700,15646,35054,0
50800,15647,35153,0
50900,15650,35250,0
51000,15658,35342,0
51100,15664,35436,0
51200,15667,35533,0
51300,15672,35628,0
51400,15676,35724,0
51500,15680,35820,0
51600,15685,35915,0
51700,15694,36006,0
51800,15697,36103,0
51900,15699,36201,0
52000,15702,36298,0
52100,15705,36395,0
52200,15708,36492,0
52300,15710,36590,0
52400,15714,36686,0
52500,15718,36782,0
52600,15720,36880,0
52700,15724,36976,0
52800,15727,37073,0
52900,15730,37170,0
53000,15733,37267,0
53100,15734,37366,0
53200,15736,37464,0
53300,15742,37558,0
53400,15745,37655,0
53500,15749,37751,0
53600,15753,37847,0
53700,15756,37944,0
53800,15760,38040,0
53900,15763,38137,0
54000,15763,38237,0
54100,15764,38336,0
54200,15766,38434,0
54300,15770,38530,0
54400,15772,38628,0
54500,15773,38727,0
54600,15776,38824,0
54700,15781,38919,0
54800,15785,39015,0
54900,15786,39114,0
55000,15788,39212,0
55100,15790,39310,0
55200,15792,39408,0
55300,15795,39505,0
55400,15797,39603,0
55500,15802,39698,0
55600,15804,39796,0
55700,15811,39889,0
55800,15814,39986,0
55900,15815,40085,0
56000,15821,40179,0
56100,15824,40276,0
56200,15828,40372,0
56300,15830,40470,0
56400,15834,40566,0
56500,15839,40661,0
56600,15844,40756,0
56700,15844,40856,0
56800,15850,40950,0
56900,15853,41047,0
57000,15855,41145,0
57100,15860,41240,0
57200,15862,41338,0
57300,15866,41434,0
57400,15873,41527,0
57500,15874,41626,0
57600,15875,41725,0
57700,15875,41825,0
57800,15876,41924,0
57900,15879,42021,0
58000,15882,42118,0
58100,15885,42215,0
58200,15889,42311,0
58300,15893,42407,0
58400,15897,42503,0
58500,15900,42600,0
58600,15902,42698,0
58700,15906,42794,0
58800,15908,42892,0
58900,15911,42989,0
59000,15915,43085,0
59100,15917,43183,0
59200,15921,43279,0
59300,15921,43379,0
59400,15921,43479,0
59500,15923,43577,0
59600,15925,43675,0
59700,15927,43773,0
59800,15929,43871,0
59900,15931,43969,0
60000,15935,44065,0
60100,15936,44164,0
60200,15937,44263,0
60300,15944,44356,0
60400,15947,44453,0
60500,15950,44550,0
60600,15952,44648,0
60700,15956,44744,0
60800,15959,44841,0
60900,15962,44938,0
61000,15966,45034,0
61100,15968,45132,0
61200,15969,45231,0
61300,15970,45330,0
61400,15972,45428,0
61500,15976,45524,0
61600,15978,45622,0
61700,15979,45721,0
61800,15982,45818,0
61900,15984,45916,0
62000,15986,46014,0
62100,15987,46113,0
62200,15988,46212,0
62300,15991,46309,0
62400,15995,46405,0
62500,15997,46503,0
62600,15999,46601,0
62700,16000,46700,0
62800,16001,46799,0
62900,16003,46897,0
63000,16007,46993,0
63100,16010,47090,0
63200,16013,47187,0
63300,16014,47286,0
63400,16016,47384,0
63500,16018,47482,0
63600,16022,47578,0
63700,16023,47677,0
63800,16026,47774,0
63900,16028,47872,0
64000,16028,47972,0
64100,16029,48071,0
64200,16031,48169,0
64300,16034,48266,0
64400,16036,48364,0
64500,16038,48462,0
64600,16039,48561,0
64700,16043,48657,0
64800,16045,48755,0
64900,16046,48854,0
65000,16048,48952,0
65100,16049,49051,0
65200,16049,49151,0
65300,16053,49247,0
65400,16054,49346,0
65500,16056,49444,0
65600,16057,49543,0
65700,16060,49640,0
65800,16061,49739,0
65900,16063,49837,0
66000,16064,49936,0
66100,16066,50034,0
66200,16068,50132,0
66300,16069,50231,0
66400,16071,50329,0
66500,16074,50426,0
66600,16077,50523,0
66700,16078,50622,0
66800,16082,50718,0
66900,16085,50815,0
67000,16087,50913,0
67100,16091,51009,0
67200,16092,51108,0
67300,16094,51206,0
67400,16094,51306,0
67500,16095,51405,0
67600,16097,51503,0
67700,16098,51602,0
67800,16100,51700,0
67900,16101,51799,0
68000,16102,51898,0
68100,16103,51997,0
68200,16103,52097,0
68300,16103,52197,0
68400,16103,52297,0
68500,16105,52395,0
68600,16106,52494,0
68700,16109,52591,0
68800,16111,52689,0
68900,16112,52788,0
69000,16114,52886,0
69100,16115,52985,0
69200,16116,53084,0
69300,16118,53182,0
69400,16120,53280,0
69500,16121,53379,0
69600,16123,53477,0
69700,16124,53576,0
69800,16124,53676,0
69900,16125,53775,0
70000,16126,53874,0
70100,16128,53972,0
70200,16132,54068,0
70300,16133,54167,0
70400,16136,54264,0
70500,16138,54362,0
70600,16140,54460,0
70700,16141,54559,0
70800,16143,54657,0
70900,16143,54757,0
71000,16144,54856,0
71100,16145,54955,0
71200,16145,55055,0
71300,16148,55152,0
71400,16148,55252,0
71500,16150,55350,0
71600,16152,55448,0
71700,16154,55546,0
71800,16156,55644,0
71900,16157,55743,0
72000,16158,55842,0
72100,16160,55940,0
72200,16160,56040,0
72300,16160,56140,0
72400,16160,56240,0
72500,16161,56339,0
72600,16162,56438,0
72700,16162,56538,0
72800,16163,56637,0
72900,16165,56735,0
73000,16168,56832,0
73100,16168,56932,0
73200,16169,57031,0
73300,16169,57131,0
73400,16171,57229,0
73500,16171,57329,0
73600,16173,57427,0
73700,16174,57526,0
73800,16175,57625,0
73900,16176,57724,0
74000,16176,57824,0
74100,16178,57922,0
74200,16178,58022,0
74300,16179,58121,0
74400,16181,58219,0
74500,16181,58319,0
74600,16184,58416,0
74700,16186,58514,0
74800,16187,58613,0
74900,16188,58712,0
75000,16188,58812,0
75100,16190,58910,0
75200,16190,59010,0
75300,16192,59108,0
75400,16192,59208,0
75500,16194,59306,0
75600,16196,59404,0
75700,16197,59503,0
75800,16198,59602,0
75900,16199,59701,0
76000,16203,59797,0
76100,16205,59895,0
76200,16206,59994,0
76300,16207,60093,0
76400,16209,60191,0
76500,16210,60290,0
76600,16210,60390,0
76700,16210,60490,0
76800,16211,60589,0
76900,16212,60688,0
77000,16213,60787,0
77100,16214,60886,0
77200,16214,60986,0
77300,16214,61086,0
77400,16214,61186,0
77500,16215,61285,0
77600,16215,61385,0
77700,16216,61484,0
77800,16217,61583,0
77900,16218,61682,0
78000,16219,61781,0
78100,16221,61879,0
78200,16222,61978,0
78300,16223,62077,0
78400,16224,62176,0
78500,16224,62276,0
78600,16224,62376,0
78700,16225,62475,0
78800,16227,62573,0
78900,16230,62670,0
79000,16231,62769,0
79100,16231,62869,0
79200,16232,62968,0
79300,16232,63068,0
79400,16233,63167,0
79500,16235,63265,0
79600,16235,63365,0
79700,16235,63465,0
79800,16236,63564,0
79900,16237,63663,0
80000,16238,63762,0
80100,16238,63862,0
80200,16238,63962,0
80300,16238,64062,0
80400,16240,64160,0
80500,16240,64260,0
80600,16241,64359,0
80700,16243,64457,0
80800,16243,64557,0
80900,16243,64657,0
81000,16243,64757,0
81100,16244,64856,0
81200,16244,64956,0
81300,16245,65055,0
81400,16246,65154,0
81500,16247,65253,0
81600,16247,65353,0
81700,16247,65453,0
81800,16250,65550,0
81900,16251,65649,0
82000,16252,65748,0
82100,16253,65847,0
82200,16253,65947,0
82300,16254,66046,0
82400,16254,66146,0
82500,16254,66246,0
82600,16254,66346,0
82700,16255,66445,0
82800,16255,66545,0
82900,16256,66644,0
83000,16257,66743,0
83100,16258,66842,0
83200,16259,66941,0
83300,16260,67040,0
83400,16260,67140,0
83500,16261,67239,0
83600,16261,67339,0
83700,16262,67438,0
83800,16262,67538,0
83900,16263,67637,0
84000,16264,67736,0
84100,16264,67836,0
84200,16265,67935,0
84300,16266,68034,0
84400,16267,68133,0
84500,16268,68232,0
84600,16269,68331,0
84700,16272,68428,0
84800,16272,68528,0
84900,16273,68627,0
85000,16274,68726,0
85100,16274,68826,0
85200,16274,68926,0
85300,16274,69026,0
85400,16275,69125,0
85500,16276,69224,0
85600,16276,69324,0
85700,16276,69424,0
85800,16278,69522,0
85900,16278,69622,0
86000,16278,69722,0
86100,16278,69822,0
86200,16279,69921,0
86300,16281,70019,0
86400,16282,70118,0
86500,16282,70218,0
86600,16283,70317,0
86700,16284,70416,0
86800,16287,70513,0
86900,16288,70612,0
87000,16288,70712,0
87100,16290,70810,0
87200,16290,70910,0
87300,16291,71009,0
87400,16292,71108,0
87500,16292,71208,0
87600,16294,71306,0
87700,16295,71405,0
87800,16296,71504,0
87900,16298,71602,0
88000,16298,71702,0
88100,16299,71801,0
88200,16299,71901,0
88300,16301,71999,0
88400,16302,72098,0
88500,16302,72198,0
88600,16303,72297,0
88700,16304,72396,0
88800,16304,72496,0
88900,16305,72595,0
89000,16305,72695,0
89100,16305,72795,0
89200,16306,72894,0
89300,16306,72994,0
89400,16306,73094,0
89500,16306,73194,0
89600,16306,73294,0
89700,16307,73393,0
89800,16307,73493,0
89900,16307,73593,0
90000,16309,73691,0
90100,16309,73791,0
90200,16310,73890,0
90300,16310,73990,0
90400,16310,74090,0
90500,16310,74190,0
90600,16310,74290,0
90700,16310,74390,0
90800,16310,74490,0
90900,16310,74590,0
91000,16310,74690,0
91100,16311,74789,0
91200,16312,74888,0
91300,16312,74988,0
91400,16312,75088,0
91500,16312,75188,0
91600,16312,75288,0
91700,16312,75388,0
91800,16312,75488,0
91900,16313,75587,0
92000,16313,75687,0
92100,16314,75786,0
92200,16314,75886,0
92300,16314,75986,0
92400,16314,76086,0
92500,16314,76186,0
92600,16314,76286,0
92700,16315,76385,0
92800,16317,76483,0
92900,16317,76583,0
93000,16317,76683,0
93100,16317,76783,0
93200,16317,76883,0
93300,16318,76982,0
93400,16319,77081,0
93500,16320,77180,0
93600,16320,77280,0
93700,16320,77380,0
93800,16321,77479,0
93900,16321,77579,0
94000,16321,77679,0
94100,16321,77779,0
94200,16321,77879,0
94300,16321,77979,0
94400,16321,78079,0
94500,16321,78179,0
94600,16322,78278,0
94700,16323,78377,0
94800,16323,78477,0
94900,16324,78576,0
95000,16324,78676,0
95100,16324,78776,0
95200,16324,78876,0
95300,16324,78976,0
95400,16325,79075,0
95500,16325,79175,0
95600,16325,79275,0
95700,16325,79375,0
95800,16325,79475,0
95900,16326,79574,0
96000,16326,79674,0
96100,16326,79774,0
96200,16326,79874,0
96300,16326,79974,0
96400,16327,80073,0
96500,16328,80172,0
96600,16329,80271,0
96700,16330,80370,0
96800,16330,80470,0
96900,16331,80569,0
97000,16333,80667,0
97100,16333,80767,0
97200,16333,80867,0
97300,16333,80967,0
97400,16333,81067,0
97500,16333,81167,0
97600,16333,81267,0
97700,16334,81366,0
97800,16334,81466,0
97900,16334,81566,0
98000,16334,81666,0
98100,16335,81765,0
98200,16335,81865,0
98300,16335,81965,0
98400,16335,82065,0
98500,16335,82165,0
98600,16335,82265,0
98700,16335,82365,0
98800,16335,82465,0
98900,16335,82565,0
99000,16335,82665,0
99100,16335,82765,0
99200,16335,82865,0
99300,16335,82965,0
99400,16335,83065,0
99500,16336,83164,0
99600,16337,83263,0
99700,16337,83363,0
99800,16338,83462,0
99900,16338,83562,0
100000,16340,83660,0


==> old/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	2
300	2
400	4
500	5
600	9
700	13
800	15
900	23
1000	31
1100	37
1200	41
1300	49
1400	56
1500	65
1600	71
1700	84
1800	95
1900	107
2000	117
2100	131
2200	150
2300	160
2400	178
2500	198
2600	209
2700	222
2800	241
2900	254
3000	272
3100	289
3200	302
3300	315
3400	337
3500	354
3600	372
3700	389
3800	411
3900	438
4000	458
4100	478
4200	515
4300	532
4400	553
4500	581
4600	602
4700	623
4800	650
4900	680
5000	708
5100	735
5200	764
5300	792
5400	824
5500	856
5600	887
5700	919
5800	941
5900	972
6000	1002
6100	1031
6200	1061
6300	1096
6400	1122
6500	1155
6600	1186
6700	1216
6800	1252
6900	1285
7000	1323
7100	1352
7200	1388
7300	1419
7400	1450
7500	1489
7600	1524
7700	1554
7800	1596
7900	1634
8000	1668
8100	1707
8200	1747
8300	1791
8400	1832
8500	1880
8600	1921
8700	1960
8800	2005
8900	2051
9000	2096
9100	2140
9200	2187
9300	2229
9400	2272
9500	2311
9600	2359
9700	2404
9800	2452
9900	2489
10000	2537
10100	2594
10200	2642
10300	2691
10400	2740
10500	2786
10600	2827
10700	2874
10800	2922
10900	2970
11000	3013
11100	3059
11200	3103
11300	3164
11400	3209
11500	3257
11600	3298
11700	3350
11800	3395
11900	3444
12000	3496
12100	3540
12200	3585
12300	3648
12400	3705
12500	3757
12600	3811
12700	3871
12800	3925
12900	3969
13000	4016
13100	4067
13200	4116
13300	4168
13400	4227
13500	4285
13600	4336
13700	4396
13800	4449
13900	4501
14000	4557
14100	4617
14200	4672
14300	4728
14400	4777
14500	4830
14600	4885
14700	4945
14800	5010
14900	5069
15000	5135
15100	5202
15200	5266
15300	5327
15400	5387
15500	5449
15600	5510
15700	5582
15800	5643
15900	5705
16000	5767
16100	5830
16200	5889
16300	5961
16400	6026
16500	6079
16600	6139
16700	6202
16800	6263
16900	6326
17000	6385
17100	6451
17200	6520
17300	6584
17400	6642
17500	6704
17600	6771
17700	6842
17800	6912
17900	6973
18000	7039
18100	7106
18200	7167
18300	7232
18400	7302
18500	7373
18600	7448
18700	7520
18800	7595
18900	7663
19000	7734
19100	7805
19200	7877
19300	7947
19400	8008
19500	8072
19600	8143
19700	8215
19800	8276
19900	8344
20000	8415
20100	8488
20200	8559
20300	8633
20400	8699
20500	8771
20600	8839
20700	8904
20800	8976
20900	9044
21000	9113
21100	9184
21200	9262
21300	9337
21400	9410
21500	9494
21600	9571
21700	9648
21800	9717
21900	9794
22000	9865
22100	9944
22200	10013
22300	10096
22400	10173
22500	10245
22600	10323
22700	10403
22800	10478
22900	10556
23000	10624
23100	10703
23200	10785
23300	10858
23400	10938
23500	11019
23600	11097
23700	11173
23800	11251
23900	11328
24000	11403
24100	11477
24200	11560
24300	11634
24400	11706
24500	11784
24600	11862
24700	11947
24800	12020
24900	12095
25000	12174
25100	12259
25200	12340
25300	12417
25400	12494
25500	12572
25600	12659
25700	12740
25800	12819
25900	12901
26000	12982
26100	13059
26200	13136
26300	13208
26400	13279
26500	13356
26600	13436
26700	13518
26800	13596
26900	13666
27000	13748
27100	13831
27200	13921
27300	14002
27400	14080
27500	14164
27600	14243
27700	14323
27800	14406
27900	14490
28000	14575
28100	14661
28200	14745
28300	14828
28400	14912
28500	14995
28600	15080
28700	15162
28800	15247
28900	15325
29000	15409
29100	15485
29200	15565
29300	15651
29400	15735
29500	15823
29600	15908
29700	15994
29800	16081
29900	16157
30000	16242
30100	16330
30200	16412
30300	16493
30400	16584
30500	16667
30600	16754
30700	16833
30800	16919
30900	16999
31000	17085
31100	17169
31200	17258
31300	17338
31400	17418
31500	17500
31600	17585
31700	17674
31800	17761
31900	17844
32000	17930
32100	18018
32200	18106
32300	18185
32400	18268
32500	18354
32600	18441
32700	18528
32800	18617
32900	18700
33000	18787
33100	18869
33200	18954
33300	19038
33400	19131
33500	19219
33600	19305
33700	19393
33800	19475
33900	19560
34000	19648
34100	19739
34200	19825
34300	19910
34400	20002
34500	20083
34600	20173
34700	20263
34800	20342
34900	20428
35000	20523
35100	20613
35200	20694
35300	20785
35400	20869
35500	20964
35600	21055
35700	21141
35800	21233
35900	21325
36000	21416
36100	21505
36200	21598
36300	21693
36400	21780
36500	21871
36600	21959
36700	22050
36800	22140
36900	22237
37000	22324
37100	22411
37200	22500
37300	22587
37400	22679
37500	22772
37600	22865
37700	22957
37800	23041
37900	23127
38000	23215
38100	23306
38200	23398
38300	23490
38400	23576
38500	23662
38600	23754
38700	23846
38800	23939
38900	24029
39000	24118
39100	24209
39200	24300
39300	24392
39400	24482
39500	24569
39600	24657
39700	24751
39800	24842
39900	24931
40000	25024
40100	25112
40200	25207
40300	25302
40400	25394
40500	25483
40600	25572
40700	25670
40800	25762
40900	25854
41000	25939
41100	26031
41200	26122
41300	26216
41400	26309
41500	26400
41600	26489
41700	26581
41800	26678
41900	26773
42000	26864
42100	26957
42200	27048
42300	27136
42400	27230
42500	27324
42600	27413
42700	27506
42800	27599
42900	27696
43000	27789
43100	27885
43200	27980
43300	28070
43400	28163
43500	28256
43600	28350
43700	28445
43800	28539
43900	28629
44000	28720
44100	28812
44200	28906
44300	28998
44400	29093
44500	29187
44600	29275
44700	29367
44800	29460
44900	29555
45000	29651
45100	29749
45200	29844
45300	29941
45400	30039
45500	30131
45600	30224
45700	30323
45800	30417
45900	30513
46000	30606
46100	30702
46200	30794
46300	30888
46400	30980
46500	31074
46600	31170
46700	31264
46800	31356
46900	31453
47000	31545
47100	31639
47200	31733
47300	31828
47400	31924
47500	32017
47600	32110
47700	32207
47800	32305
47900	32401
48000	32496
48100	32591
48200	32686
48300	32782
48400	32876
48500	32967
48600	33062
48700	33157
48800	33251
48900	33345
49000	33444
49100	33537
49200	33630
49300	33723
49400	33817
49500	33911
49600	34003
49700	34096
49800	34193
49900	34289
50000	34385
50100	34481
50200	34578
50300	34675
50400	34770
50500	34866
50600	34961
50700	35054
50800	35153
50900	35250
51000	35342
51100	35436
51200	35533
51300	35628
51400	35724
51500	35820
51600	35915
51700	36006
51800	36103
51900	36201
52000	36298
52100	36395
52200	36492
52300	36590
52400	36686
52500	36782
52600	36880
52700	36976
52800	37073
52900	37170
53000	37267
53100	37366
53200	37464
53300	37558
53400	37655
53500	37751
53600	37847
53700	37944
53800	38040
53900	38137
54000	38237
54100	38336
54200	38434
54300	38530
54400	38628
54500	38727
54600	38824
54700	38919
54800	39015
54900	39114
55000	39212
55100	39310
55200	39408
55300	39505
55400	39603
55500	39698
55600	39796
55700	39889
55800	39986
55900	40085
56000	40179
56100	40276
56200	40372
56300	40470
56400	40566
56500	40661
56600	40756
56700	40856
56800	40950
56900	41047
57000	41145
57100	41240
57200	41338
57300	41434
57400	41527
57500	41626
57600	41725
57700	41825
57800	41924
57900	42021
58000	42118
58100	42215
58200	42311
58300	42407
58400	42503
58500	42600
58600	42698
58700	42794
58800	42892
58900	42989
59000	43085
59100	43183
59200	43279
59300	43379
59400	43479
59500	43577
59600	43675
59700	43773
59800	43871
59900	43969
60000	44065
60100	44164
60200	44263
60300	44356
60400	44453
60500	44550
60600	44648
60700	44744
60800	44841
60900	44938
61000	45034
61100	45132
61200	45231
61300	45330
61400	45428
61500	45524
61600	45622
61700	45721
61800	45818
61900	45916
62000	46014
62100	46113
62200	46212
62300	46309
62400	46405
62500	46503
62600	46601
62700	46700
62800	46799
62900	46897
63000	46993
63100	47090
63200	47187
63300	47286
63400	47384
63500	47482
63600	47578
63700	47677
63800	47774
63900	47872
64000	47972
64100	48071
64200	48169
64300	48266
64400	48364
64500	48462
64600	48561
64700	48657
64800	48755
64900	48854
65000	48952
65100	49051
65200	49151
65300	49247
65400	49346
65500	49444
65600	49543
65700	49640
65800	49739
65900	49837
66000	49936
66100	50034
66200	50132
66300	50231
66400	50329
66500	50426
66600	50523
66700	50622
66800	50718
66900	50815
67000	50913
67100	51009
67200	51108
67300	51206
67400	51306
67500	51405
67600	51503
67700	51602
67800	51700
67900	51799
68000	51898
68100	51997
68200	52097
68300	52197
68400	52297
68500	52395
68600	52494
68700	52591
68800	52689
68900	52788
69000	52886
69100	52985
69200	53084
69300	53182
69400	53280
69500	53379
69600	53477
69700	53576
69800	53676
69900	53775
70000	53874
70100	53972
70200	54068
70300	54167
70400	54264
70500	54362
70600	54460
70700	54559
70800	54657
70900	54757
71000	54856
71100	54955
71200	55055
71300	55152
71400	55252
71500	55350
71600	55448
71700	55546
71800	55644
71900	55743
72000	55842
72100	55940
72200	56040
72300	56140
72400	56240
72500	56339
72600	56438
72700	56538
72800	56637
72900	56735
73000	56832
73100	56932
73200	57031
73300	57131
73400	57229
73500	57329
73600	57427
73700	57526
73800	57625
73900	57724
74000	57824
74100	57922
74200	58022
74300	58121
74400	58219
74500	58319
74600	58416
74700	58514
74800	58613
74900	58712
75000	58812
75100	58910
75200	59010
75300	59108
75400	59208
75500	59306
75600	59404
75700	59503
75800	59602
75900	59701
76000	59797
76100	59895
76200	59994
76300	60093
76400	60191
76500	60290
76600	60390
76700	60490
76800	60589
76900	60688
77000	60787
77100	60886
77200	60986
77300	61086
77400	61186
77500	61285
77600	61385
77700	61484
77800	61583
77900	61682
78000	61781
78100	61879
78200	61978
78300	62077
78400	62176
78500	62276
78600	62376
78700	62475
78800	62573
78900	62670
79000	62769
79100	62869
79200	62968
79300	63068
79400	63167
79500	63265
79600	63365
79700	63465
79800	63564
79900	63663
80000	63762
80100	63862
80200	63962
80300	64062
80400	64160
80500	64260
80600	64359
80700	64457
80800	64557
80900	64657
81000	64757
81100	64856
81200	64956
81300	65055
81400	65154
81500	65253
81600	65353
81700	65453
81800	65550
81900	65649
82000	65748
82100	65847
82200	65947
82300	66046
82400	66146
82500	66246
82600	66346
82700	66445
82800	66545
82900	66644
83000	66743
83100	66842
83200	66941
83300	67040
83400	67140
83500	67239
83600	67339
83700	67438
83800	67538
83900	67637
84000	67736
84100	67836
84200	67935
84300	68034
84400	68133
84500	68232
84600	68331
84700	68428
84800	68528
84900	68627
85000	68726
85100	68826
85200	68926
85300	69026
85400	69125
85500	69224
85600	69324
85700	69424
85800	69522
85900	69622
86000	69722
86100	69822
86200	69921
86300	70019
86400	70118
86500	70218
86600	70317
86700	70416
86800	70513
86900	70612
87000	70712
87100	70810
87200	70910
87300	71009
87400	71108
87500	71208
87600	71306
87700	71405
87800	71504
87900	71602
88000	71702
88100	71801
88200	71901
88300	71999
88400	72098
88500	72198
88600	72297
88700	72396
88800	72496
88900	72595
89000	72695
89100	72795
89200	72894
89300	72994
89400	73094
89500	73194
89600	73294
89700	73393
89800	73493
89900	73593
90000	73691
90100	73791
90200	73890
90300	73990
90400	74090
90500	74190
90600	74290
90700	74390
90800	74490
90900	74590
91000	74690
91100	74789
91200	74888
91300	74988
91400	75088
91500	75188
91600	75288
91700	75388
91800	75488
91900	75587
92000	75687
92100	75786
92200	75886
92300	75986
92400	76086
92500	76186
92600	76286
92700	76385
92800	76483
92900	76583
93000	76683
93100	76783
93200	76883
93300	76982
93400	77081
93500	77180
93600	77280
93700	77380
93800	77479
93900	77579
94000	77679
94100	77779
94200	77879
94300	77979
94400	78079
94500	78179
94600	78278
94700	78377
94800	78477
94900	78576
95000	78676
95100	78776
95200	78876
95300	78976
95400	79075
95500	79175
95600	79275
95700	79375
95800	79475
95900	79574
96000	79674
96100	79774
96200	79874
96300	79974
96400	80073
96500	80172
96600	80271
96700	80370
96800	80470
96900	80569
97000	80667
97100	80767
97200	80867
97300	80967
97400	81067
97500	81167
97600	81267
97700	81366
97800	81466
97900	81566
98000	81666
98100	81765
98200	81865
98300	81965
98400	82065
98500	82165
98600	82265
98700	82365
98800	82465
98900	82565
99000	82665
99100	82765
99200	82865
99300	82965
99400	83065
99500	83164
99600	83263
99700	83363
99800	83462
99900	83562
100000	83660


==> old/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	198
300	298
400	396
500	495
600	591
700	687
800	785
900	877
1000	969
1100	1063
1200	1159
1300	1251
1400	1344
1500	1435
1600	1529
1700	1616
1800	1705
1900	1793
2000	1883
2100	1969
2200	2050
2300	2140
2400	2222
2500	2302
2600	2391
2700	2478
2800	2559
2900	2646
3000	2728
3100	2811
3200	2898
3300	2985
3400	3063
3500	3146
3600	3228
3700	3311
3800	3389
3900	3462
4000	3542
4100	3622
4200	3685
4300	3768
4400	3847
4500	3919
4600	3998
4700	4077
4800	4150
4900	4220
5000	4292
5100	4365
5200	4436
5300	4508
5400	4576
5500	4644
5600	4713
5700	4781
5800	4859
5900	4928
6000	4998
6100	5069
6200	5139
6300	5204
6400	5278
6500	5345
6600	5414
6700	5484
6800	5548
6900	5615
7000	5677
7100	5748
7200	5812
7300	5881
7400	5950
7500	6011
7600	6076
7700	6146
7800	6204
7900	6266
8000	6332
8100	6393
8200	6453
8300	6509
8400	6568
8500	6620
8600	6679
8700	6740
8800	6795
8900	6849
9000	6904
9100	6960
9200	7013
9300	7071
9400	7128
9500	7189
9600	7241
9700	7296
9800	7348
9900	7411
10000	7463
10100	7506
10200	7558
10300	7609
10400	7660
10500	7714
10600	7773
10700	7826
10800	7878
10900	7930
11000	7987
11100	8041
11200	8097
11300	8136
11400	8191
11500	8243
11600	8302
11700	8350
11800	8405
11900	8456
12000	8504
12100	8560
12200	8615
12300	8652
12400	8695
12500	8743
12600	8789
12700	8829
12800	8875
12900	8931
13000	8984
13100	9033
13200	9084
13300	9132
13400	9173
13500	9215
13600	9264
13700	9304
13800	9351
13900	9399
14000	9443
14100	9483
14200	9528
14300	9572
14400	9623
14500	9670
14600	9715
14700	9755
14800	9790
14900	9831
15000	9865
15100	9898
15200	9934
15300	9973
15400	10013
15500	10051
15600	10090
15700	10118
15800	10157
15900	10195
16000	10233
16100	10270
16200	10311
16300	10339
16400	10374
16500	10421
16600	10461
16700	10498
16800	10537
16900	10574
17000	10615
17100	10649
17200	10680
17300	10716
17400	10758
17500	10796
17600	10829
17700	10858
17800	10888
17900	10927
18000	10961
18100	10994
18200	11033
18300	11068
18400	11098
18500	11127
18600	11152
18700	11180
18800	11205
18900	11237
19000	11266
19100	11295
19200	11323
19300	11353
19400	11392
19500	11428
19600	11457
19700	11485
19800	11524
19900	11556
20000	11585
20100	11612
20200	11641
20300	11667
20400	11701
20500	11729
20600	11761
20700	11796
20800	11824
20900	11856
21000	11887
21100	11916
21200	11938
21300	11963
21400	11990
21500	12006
21600	12029
21700	12052
21800	12083
21900	12106
22000	12135
22100	12156
22200	12187
22300	12204
22400	12227
22500	12255
22600	12277
22700	12297
22800	12322
22900	12344
23000	12376
23100	12397
23200	12415
23300	12442
23400	12462
23500	12481
23600	12503
23700	12527
23800	12549
23900	12572
24000	12597
24100	12623
24200	12640
24300	12666
24400	12694
24500	12716
24600	12738
24700	12753
24800	12780
24900	12805
25000	12826
25100	12841
25200	12860
25300	12883
25400	12906
25500	12928
25600	12941
25700	12960
25800	12981
25900	12999
26000	13018
26100	13041
26200	13064
26300	13092
26400	13121
26500	13144
26600	13164
26700	13182
26800	13204
26900	13234
27000	13252
27100	13269
27200	13279
27300	13298
27400	13320
27500	13336
27600	13357
27700	13377
27800	13394
27900	13410
28000	13425
28100	13439
28200	13455
28300	13472
28400	13488
28500	13505
28600	13520
28700	13538
28800	13553
28900	13575
29000	13591
29100	13615
29200	13635
29300	13649
29400	13665
29500	13677
29600	13692
29700	13706
29800	13719
29900	13743
30000	13758
30100	13770
30200	13788
30300	13807
30400	13816
30500	13833
30600	13846
30700	13867
30800	13881
30900	13901
31000	13915
31100	13931
31200	13942
31300	13962
31400	13982
31500	14000
31600	14015
31700	14026
31800	14039
31900	14056
32000	14070
32100	14082
32200	14094
32300	14115
32400	14132
32500	14146
32600	14159
32700	14172
32800	14183
32900	14200
33000	14213
33100	14231
33200	14246
33300	14262
33400	14269
33500	14281
33600	14295
33700	14307
33800	14325
33900	14340
34000	14352
34100	14361
34200	14375
34300	14390
34400	14398
34500	14417
34600	14427
34700	14437
34800	14458
34900	14472
35000	14477
35100	14487
35200	14506
35300	14515
35400	14531
35500	14536
35600	14545
35700	14559
35800	14567
35900	14575
36000	14584
36100	14595
36200	14602
36300	14607
36400	14620
36500	14629
36600	14641
36700	14650
36800	14660
36900	14663
37000	14676
37100	14689
37200	14700
37300	14713
37400	14721
37500	14728
37600	14735
37700	14743
37800	14759
37900	14773
38000	14785
38100	14794
38200	14802
38300	14810
38400	14824
38500	14838
38600	14846
38700	14854
38800	14861
38900	14871
39000	14882
39100	14891
39200	14900
39300	14908
39400	14918
39500	14931
39600	14943
39700	14949
39800	14958
39900	14969
40000	14976
40100	14988
40200	14993
40300	14998
40400	15006
40500	15017
40600	15028
40700	15030
40800	15038
40900	15046
41000	15061
41100	15069
41200	15078
41300	15084
41400	15091
41500	15100
41600	15111
41700	15119
41800	15122
41900	15127
42000	15136
42100	15143
42200	15152
42300	15164
42400	15170
42500	15176
42600	15187
42700	15194
42800	15201
42900	15204
43000	15211
43100	15215
43200	15220
43300	15230
43400	15237
43500	15244
43600	15250
43700	15255
43800	15261
43900	15271
44000	15280
44100	15288
44200	15294
44300	15302
44400	15307
44500	15313
44600	15325
44700	15333
44800	15340
44900	15345
45000	15349
45100	15351
45200	15356
45300	15359
45400	15361
45500	15369
45600	15376
45700	15377
45800	15383
45900	15387
46000	15394
46100	15398
46200	15406
46300	15412
46400	15420
46500	15426
46600	15430
46700	15436
46800	15444
46900	15447
47000	15455
47100	15461
47200	15467
47300	15472
47400	15476
47500	15483
47600	15490
47700	15493
47800	15495
47900	15499
48000	15504
48100	15509
48200	15514
48300	15518
48400	15524
48500	15533
48600	15538
48700	15543
48800	15549
48900	15555
49000	15556
49100	15563
49200	15570
49300	15577
49400	15583
49500	15589
49600	15597
49700	15604
49800	15607
49900	15611
50000	15615
50100	15619
50200	15622
50300	15625
50400	15630
50500	15634
50600	15639
50700	15646
50800	15647
50900	15650
51000	15658
51100	15664
51200	15667
51300	15672
51400	15676
51500	15680
51600	15685
51700	15694
51800	15697
51900	15699
52000	15702
52100	15705
52200	15708
52300	15710
52400	15714
52500	15718
52600	15720
52700	15724
52800	15727
52900	15730
53000	15733
53100	15734
53200	15736
53300	15742
53400	15745
53500	15749
53600	15753
53700	15756
53800	15760
53900	15763
54000	15763
54100	15764
54200	15766
54300	15770
54400	15772
54500	15773
54600	15776
54700	15781
54800	15785
54900	15786
55000	15788
55100	15790
55200	15792
55300	15795
55400	15797
55500	15802
55600	15804
55700	15811
55800	15814
55900	15815
56000	15821
56100	15824
56200	15828
56300	15830
56400	15834
56500	15839
56600	15844
56700	15844
56800	15850
56900	15853
57000	15855
57100	15860
57200	15862
57300	15866
57400	15873
57500	15874
57600	15875
57700	15875
57800	15876
57900	15879
58000	15882
58100	15885
58200	15889
58300	15893
58400	15897
58500	15900
58600	15902
58700	15906
58800	15908
58900	15911
59000	15915
59100	15917
59200	15921
59300	15921
59400	15921
59500	15923
59600	15925
59700	15927
59800	15929
59900	15931
60000	15935
60100	15936
60200	15937
60300	15944
60400	15947
60500	15950
60600	15952
60700	15956
60800	15959
60900	15962
61000	15966
61100	15968
61200	15969
61300	15970
61400	15972
61500	15976
61600	15978
61700	15979
61800	15982
61900	15984
62000	15986
62100	15987
62200	15988
62300	15991
62400	15995
62500	15997
62600	15999
62700	16000
62800	16001
62900	16003
63000	16007
63100	16010
63200	16013
63300	16014
63400	16016
63500	16018
63600	16022
63700	16023
63800	16026
63900	16028
64000	16028
64100	16029
64200	16031
64300	16034
64400	16036
64500	16038
64600	16039
64700	16043
64800	16045
64900	16046
65000	16048
65100	16049
65200	16049
65300	16053
65400	16054
65500	16056
65600	16057
65700	16060
65800	16061
65900	16063
66000	16064
66100	16066
66200	16068
66300	16069
66400	16071
66500	16074
66600	16077
66700	16078
66800	16082
66900	16085
67000	16087
67100	16091
67200	16092
67300	16094
67400	16094
67500	16095
67600	16097
67700	16098
67800	16100
67900	16101
68000	16102
68100	16103
68200	16103
68300	16103
68400	16103
68500	16105
68600	16106
68700	16109
68800	16111
68900	16112
69000	16114
69100	16115
69200	16116
69300	16118
69400	16120
69500	16121
69600	16123
69700	16124
69800	16124
69900	16125
70000	16126
70100	16128
70200	16132
70300	16133
70400	16136
70500	16138
70600	16140
70700	16141
70800	16143
70900	16143
71000	16144
71100	16145
71200	16145
71300	16148
71400	16148
71500	16150
71600	16152
71700	16154
71800	16156
71900	16157
72000	16158
72100	16160
72200	16160
72300	16160
72400	16160
72500	16161
72600	16162
72700	16162
72800	16163
72900	16165
73000	16168
73100	16168
73200	16169
73300	16169
73400	16171
73500	16171
73600	16173
73700	16174
73800	16175
73900	16176
74000	16176
74100	16178
74200	16178
74300	16179
74400	16181
74500	16181
74600	16184
74700	16186
74800	16187
74900	16188
75000	16188
75100	16190
75200	16190
75300	16192
75400	16192
75500	16194
75600	16196
75700	16197
75800	16198
75900	16199
76000	16203
76100	16205
76200	16206
76300	16207
76400	16209
76500	16210
76600	16210
76700	16210
76800	16211
76900	16212
77000	16213
77100	16214
77200	16214
77300	16214
77400	16214
77500	16215
77600	16215
77700	16216
77800	16217
77900	16218
78000	16219
78100	16221
78200	16222
78300	16223
78400	16224
78500	16224
78600	16224
78700	16225
78800	16227
78900	16230
79000	16231
79100	16231
79200	16232
79300	16232
79400	16233
79500	16235
79600	16235
79700	16235
79800	16236
79900	16237
80000	16238
80100	16238
80200	16238
80300	16238
80400	16240
80500	16240
80600	16241
80700	16243
80800	16243
80900	16243
81000	16243
81100	16244
81200	16244
81300	16245
81400	16246
81500	16247
81600	16247
81700	16247
81800	16250
81900	16251
82000	16252
82100	16253
82200	16253
82300	16254
82400	16254
82500	16254
82600	16254
82700	16255
82800	16255
82900	16256
83000	16257
83100	16258
83200	16259
83300	16260
83400	16260
83500	16261
83600	16261
83700	16262
83800	16262
83900	16263
84000	16264
84100	16264
84200	16265
84300	16266
84400	16267
84500	16268
84600	16269
84700	16272
84800	16272
84900	16273
85000	16274
85100	16274
85200	16274
85300	16274
85400	16275
85500	16276
85600	16276
85700	16276
85800	16278
85900	16278
86000	16278
86100	16278
86200	16279
86300	16281
86400	16282
86500	16282
86600	16283
86700	16284
86800	16287
86900	16288
87000	16288
87100	16290
87200	16290
87300	16291
87400	16292
87500	16292
87600	16294
87700	16295
87800	16296
87900	16298
88000	16298
88100	16299
88200	16299
88300	16301
88400	16302
88500	16302
88600	16303
88700	16304
88800	16304
88900	16305
89000	16305
89100	16305
89200	16306
89300	16306
89400	16306
89500	16306
89600	16306
89700	16307
89800	16307
89900	16307
90000	16309
90100	16309
90200	16310
90300	16310
90400	16310
90500	16310
90600	16310
90700	16310
90800	16310
90900	16310
91000	16310
91100	16311
91200	16312
91300	16312
91400	16312
91500	16312
91600	16312
91700	16312
91800	16312
91900	16313
92000	16313
92100	16314
92200	16314
92300	16314
92400	16314
92500	16314
92600	16314
92700	16315
92800	16317
92900	16317
93000	16317
93100	16317
93200	16317
93300	16318
93400	16319
93500	16320
93600	16320
93700	16320
93800	16321
93900	16321
94000	16321
94100	16321
94200	16321
94300	16321
94400	16321
94500	16321
94600	16322
94700	16323
94800	16323
94900	16324
95000	16324
95100	16324
95200	16324
95300	16324
95400	16325
95500	16325
95600	16325
95700	16325
95800	16325
95900	16326
96000	16326
96100	16326
96200	16326
96300	16326
96400	16327
96500	16328
96600	16329
96700	16330
96800	16330
96900	16331
97000	16333
97100	16333
97200	16333
97300	16333
97400	16333
97500	16333
97600	16333
97700	16334
97800	16334
97900	16334
98000	16334
98100	16335
98200	16335
98300	16335
98400	16335
98500	16335
98600	16335
98700	16335
98800	16335
98900	16335
99000	16335
99100	16335
99200	16335
99300	16335
99400	16335
99500	16336
99600	16337
99700	16337
99800	16338
99900	16338
100000	16340


==> old/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	0
1400	0
1500	0
1600	0
1700	0
1800	0
1900	0
2000	0
2100	0
2200	0
2300	0
2400	0
2500	0
2600	0
2700	0
2800	0
2900	0
3000	0
3100	0
3200	0
3300	0
3400	0
3500	0
3600	0
3700	0
3800	0
3900	0
4000	0
4100	0
4200	0
4300	0
4400	0
4500	0
4600	0
4700	0
4800	0
4900	0
5000	0
5100	0
5200	0
5300	0
5400	0
5500	0
5600	0
5700	0
5800	0
5900	0
6000	0
6100	0
6200	0
6300	0
6400	0
6500	0
6600	0
6700	0
6800	0
6900	0
7000	0
7100	0
7200	0
7300	0
7400	0
7500	0
7600	0
7700	0
7800	0
7900	0
8000	0
8100	0
8200	0
8300	0
8400	0
8500	0
8600	0
8700	0
8800	0
8900	0
9000	0
9100	0
9200	0
9300	0
9400	0
9500	0
9600	0
9700	0
9800	0
9900	0
10000	0
10100	0
10200	0
10300	0
10400	0
10500	0
10600	0
10700	0
10800	0
10900	0
11000	0
11100	0
11200	0
11300	0
11400	0
11500	0
11600	0
11700	0
11800	0
11900	0
12000	0
12100	0
12200	0
12300	0
12400	0
12500	0
12600	0
12700	0
12800	0
12900	0
13000	0
13100	0
13200	0
13300	0
13400	0
13500	0
13600	0
13700	0
13800	0
13900	0
14000	0
14100	0
14200	0
14300	0
14400	0
14500	0
14600	0
14700	0
14800	0
14900	0
15000	0
15100	0
15200	0
15300	0
15400	0
15500	0
15600	0
15700	0
15800	0
15900	0
16000	0
16100	0
16200	0
16300	0
16400	0
16500	0
16600	0
16700	0
16800	0
16900	0
17000	0
17100	0
17200	0
17300	0
17400	0
17500	0
17600	0
17700	0
17800	0
17900	0
18000	0
18100	0
18200	0
18300	0
18400	0
18500	0
18600	0
18700	0
18800	0
18900	0
19000	0
19100	0
19200	0
19300	0
19400	0
19500	0
19600	0
19700	0
19800	0
19900	0
20000	0
20100	0
20200	0
20300	0
20400	0
20500	0
20600	0
20700	0
20800	0
20900	0
21000	0
21100	0
21200	0
21300	0
21400	0
21500	0
21600	0
21700	0
21800	0
21900	0
22000	0
22100	0
22200	0
22300	0
22400	0
22500	0
22600	0
22700	0
22800	0
22900	0
23000	0
23100	0
23200	0
23300	0
23400	0
23500	0
23600	0
23700	0
23800	0
23900	0
24000	0
24100	0
24200	0
24300	0
24400	0
24500	0
24600	0
24700	0
24800	0
24900	0
25000	0
25100	0
25200	0
25300	0
25400	0
25500	0
25600	0
25700	0
25800	0
25900	0
26000	0
26100	0
26200	0
26300	0
26400	0
26500	0
26600	0
26700	0
26800	0
26900	0
27000	0
27100	0
27200	0
27300	0
27400	0
27500	0
27600	0
27700	0
27800	0
27900	0
28000	0
28100	0
28200	0
28300	0
28400	0
28500	0
28600	0
28700	0
28800	0
28900	0
29000	0
29100	0
29200	0
29300	0
29400	0
29500	0
29600	0
29700	0
29800	0
29900	0
30000	0
30100	0
30200	0
30300	0
30400	0
30500	0
30600	0
30700	0
30800	0
30900	0
31000	0
31100	0
31200	0
31300	0
31400	0
31500	0
31600	0
31700	0
31800	0
31900	0
32000	0
32100	0
32200	0
32300	0
32400	0
32500	0
32600	0
32700	0
32800	0
32900	0
33000	0
33100	0
33200	0
33300	0
33400	0
33500	0
33600	0
33700	0
33800	0
33900	0
34000	0
34100	0
34200	0
34300	0
34400	0
34500	0
34600	0
34700	0
34800	0
34900	0
35000	0
35100	0
35200	0
35300	0
35400	0
35500	0
35600	0
35700	0
35800	0
35900	0
36000	0
36100	0
36200	0
36300	0
36400	0
36500	0
36600	0
36700	0
36800	0
36900	0
37000	0
37100	0
37200	0
37300	0
37400	0
37500	0
37600	0
37700	0
37800	0
37900	0
38000	0
38100	0
38200	0
38300	0
38400	0
38500	0
38600	0
38700	0
38800	0
38900	0
39000	0
39100	0
39200	0
39300	0
39400	0
39500	0
39600	0
39700	0
39800	0
39900	0
40000	0
40100	0
40200	0
40300	0
40400	0
40500	0
40600	0
40700	0
40800	0
40900	0
41000	0
41100	0
41200	0
41300	0
41400	0
41500	0
41600	0
41700	0
41800	0
41900	0
42000	0
42100	0
42200	0
42300	0
42400	0
42500	0
42600	0
42700	0
42800	0
42900	0
43000	0
43100	0
43200	0
43300	0
43400	0
43500	0
43600	0
43700	0
43800	0
43900	0
44000	0
44100	0
44200	0
44300	0
44400	0
44500	0
44600	0
44700	0
44800	0
44900	0
45000	0
45100	0
45200	0
45300	0
45400	0
45500	0
45600	0
45700	0
45800	0
45900	0
46000	0
46100	0
46200	0
46300	0
46400	0
46500	0
46600	0
46700	0
46800	0
46900	0
47000	0
47100	0
47200	0
47300	0
47400	0
47500	0
47600	0
47700	0
47800	0
47900	0
48000	0
48100	0
48200	0
48300	0
48400	0
48500	0
48600	0
48700	0
48800	0
48900	0
49000	0
49100	0
49200	0
49300	0
49400	0
49500	0
49600	0
49700	0
49800	0
49900	0
50000	0
50100	0
50200	0
50300	0
50400	0
50500	0
50600	0
50700	0
50800	0
50900	0
51000	0
51100	0
51200	0
51300	0
51400	0
51500	0
51600	0
51700	0
51800	0
51900	0
52000	0
52100	0
52200	0
52300	0
52400	0
52500	0
52600	0
52700	0
52800	0
52900	0
53000	0
53100	0
53200	0
53300	0
53400	0
53500	0
53600	0
53700	0
53800	0
53900	0
54000	0
54100	0
54200	0
54300	0
54400	0
54500	0
54600	0
54700	0
54800	0
54900	0
55000	0
55100	0
55200	0
55300	0
55400	0
55500	0
55600	0
55700	0
55800	0
55900	0
56000	0
56100	0
56200	0
56300	0
56400	0
56500	0
56600	0
56700	0
56800	0
56900	0
57000	0
57100	0
57200	0
57300	0
57400	0
57500	0
57600	0
57700	0
57800	0
57900	0
58000	0
58100	0
58200	0
58300	0
58400	0
58500	0
58600	0
58700	0
58800	0
58900	0
59000	0
59100	0
59200	0
59300	0
59400	0
59500	0
59600	0
59700	0
59800	0
59900	0
60000	0
60100	0
60200	0
60300	0
60400	0
60500	0
60600	0
60700	0
60800	0
60900	0
61000	0
61100	0
61200	0
61300	0
61400	0
61500	0
61600	0
61700	0
61800	0
61900	0
62000	0
62100	0
62200	0
62300	0
62400	0
62500	0
62600	0
62700	0
62800	0
62900	0
63000	0
63100	0
63200	0
63300	0
63400	0
63500	0
63600	0
63700	0
63800	0
63900	0
64000	0
64100	0
64200	0
64300	0
64400	0
64500	0
64600	0
64700	0
64800	0
64900	0
65000	0
65100	0
65200	0
65300	0
65400	0
65500	0
65600	0
65700	0
65800	0
65900	0
66000	0
66100	0
66200	0
66300	0
66400	0
66500	0
66600	0
66700	0
66800	0
66900	0
67000	0
67100	0
67200	0
67300	0
67400	0
67500	0
67600	0
67700	0
67800	0
67900	0
68000	0
68100	0
68200	0
68300	0
68400	0
68500	0
68600	0
68700	0
68800	0
68900	0
69000	0
69100	0
69200	0
69300	0
69400	0
69500	0
69600	0
69700	0
69800	0
69900	0
70000	0
70100	0
70200	0
70300	0
70400	0
70500	0
70600	0
70700	0
70800	0
70900	0
71000	0
71100	0
71200	0
71300	0
71400	0
71500	0
71600	0
71700	0
71800	0
71900	0
72000	0
72100	0
72200	0
72300	0
72400	0
72500	0
72600	0
72700	0
72800	0
72900	0
73000	0
73100	0
73200	0
73300	0
73400	0
73500	0
73600	0
73700	0
73800	0
73900	0
74000	0
74100	0
74200	0
74300	0
74400	0
74500	0
74600	0
74700	0
74800	0
74900	0
75000	0
75100	0
75200	0
75300	0
75400	0
75500	0
75600	0
75700	0
75800	0
75900	0
76000	0
76100	0
76200	0
76300	0
76400	0
76500	0
76600	0
76700	0
76800	0
76900	0
77000	0
77100	0
77200	0
77300	0
77400	0
77500	0
77600	0
77700	0
77800	0
77900	0
78000	0
78100	0
78200	0
78300	0
78400	0
78500	0
78600	0
78700	0
78800	0
78900	0
79000	0
79100	0
79200	0
79300	0
79400	0
79500	0
79600	0
79700	0
79800	0
79900	0
80000	0
80100	0
80200	0
80300	0
80400	0
80500	0
80600	0
80700	0
80800	0
80900	0
81000	0
81100	0
81200	0
81300	0
81400	0
81500	0
81600	0
81700	0
81800	0
81900	0
82000	0
82100	0
82200	0
82300	0
82400	0
82500	0
82600	0
82700	0
82800	0
82900	0
83000	0
83100	0
83200	0
83300	0
83400	0
83500	0
83600	0
83700	0
83800	0
83900	0
84000	0
84100	0
84200	0
84300	0
84400	0
84500	0
84600	0
84700	0
84800	0
84900	0
85000	0
85100	0
85200	0
85300	0
85400	0
85500	0
85600	0
85700	0
85800	0
85900	0
86000	0
86100	0
86200	0
86300	0
86400	0
86500	0
86600	0
86700	0
86800	0
86900	0
87000	0
87100	0
87200	0
87300	0
87400	0
87500	0
87600	0
87700	0
87800	0
87900	0
88000	0
88100	0
88200	0
88300	0
88400	0
88500	0
88600	0
88700	0
88800	0
88900	0
89000	0
89100	0
89200	0
89300	0
89400	0
89500	0
89600	0
89700	0
89800	0
89900	0
90000	0
90100	0
90200	0
90300	0
90400	0
90500	0
90600	0
90700	0
90800	0
90900	0
91000	0
91100	0
91200	0
91300	0
91400	0
91500	0
91600	0
91700	0
91800	0
91900	0
92000	0
92100	0
92200	0
92300	0
92400	0
92500	0
92600	0
92700	0
92800	0
92900	0
93000	0
93100	0
93200	0
93300	0
93400	0
93500	0
93600	0
93700	0
93800	0
93900	0
94000	0
94100	0
94200	0
94300	0
94400	0
94500	0
94600	0
94700	0
94800	0
94900	0
95000	0
95100	0
95200	0
95300	0
95400	0
95500	0
95600	0
95700	0
95800	0
95900	0
96000	0
96100	0
96200	0
96300	0
96400	0
96500	0
96600	0
96700	0
96800	0
96900	0
97000	0
97100	0
97200	0
97300	0
97400	0
97500	0
97600	0
97700	0
97800	0
97900	0
98000	0
98100	0
98200	0
98300	0
98400	0
98500	0
98600	0
98700	0
98800	0
98900	0
99000	0
99100	0
99200	0
99300	0
99400	0
99500	0
99600	0
99700	0
99800	0
99900	0
100000	0


==> old/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,1,0
200,198,2,0
300,295,3,2
400,393,4,3
500,489,5,6
600,585,8,7
700,675,12,13
800,768,14,18
900,864,14,22
1000,960,15,25
1100,1054,19,27
1200,1147,24,29
1300,1239,29,32
1400,1328,36,36
1500,1420,41,39
1600,1515,43,42
1700,1602,48,50
1800,1689,52,59
1900,1774,59,67
2000,1864,64,72
2100,1956,68,76
2200,2045,74,81
2300,2127,86,87
2400,2210,95,95
2500,2294,101,105
2600,2378,110,112
2700,2454,122,124
2800,2538,130,132
2900,2621,140,139
3000,2706,146,148
3100,2788,152,160
3200,2868,159,173
3300,2949,168,183
3400,3033,179,188
3500,3113,187,200
3600,3195,199,206
3700,3267,216,217
3800,3349,223,228
3900,3424,231,245
4000,3503,241,256
4100,3587,247,266
4200,3659,258,283
4300,3732,268,300
4400,3813,277,310
4500,3895,282,323
4600,3970,297,333
4700,4051,306,343
4800,4132,316,352
4900,4206,324,370
5000,4274,336,390
5100,4348,350,402
5200,4421,363,416
5300,4496,376,428
5400,4563,400,437
5500,4636,412,452
5600,4707,427,466
5700,4775,444,481
5800,4852,459,489
5900,4921,475,504
6000,4982,498,520
6100,5058,510,532
6200,5126,525,549
6300,5194,544,562
6400,5261,558,581
6500,5328,572,600
6600,5400,585,615
6700,5475,602,623
6800,5549,615,636
6900,5613,631,656
7000,5681,643,676
7100,5745,664,691
7200,5811,682,707
7300,5877,698,725
7400,5939,716,745
7500,5998,738,764
7600,6056,759,785
7700,6117,778,805
7800,6175,799,826
7900,6223,825,852
8000,6284,844,872
8100,6344,865,891
8200,6409,881,910
8300,6475,896,929
8400,6541,913,946
8500,6608,935,957
8600,6665,952,983
8700,6721,972,1007
8800,6776,992,1032
8900,6833,1016,1051
9000,6899,1036,1065
9100,6967,1050,1083
9200,7022,1070,1108
9300,7073,1099,1128
9400,7136,1118,1146
9500,7195,1136,1169
9600,7253,1159,1188
9700,7310,1175,1215
9800,7372,1193,1235
9900,7427,1213,1260
10000,7479,1239,1282
10100,7527,1271,1302
10200,7583,1297,1320
10300,7628,1325,1347
10400,7677,1353,1370
10500,7725,1381,1394
10600,7780,1400,1420
10700,7831,1425,1444
10800,7886,1447,1467
10900,7939,1466,1495
11000,7987,1492,1521
11100,8032,1515,1553
11200,8084,1532,1584
11300,8135,1556,1609
11400,8177,1581,1642
11500,8224,1604,1672
11600,8278,1620,1702
11700,8319,1644,1737
11800,8364,1684,1752
11900,8411,1709,1780
12000,8453,1738,1809
12100,8503,1758,1839
12200,8554,1786,1860
12300,8607,1818,1875
12400,8664,1836,1900
12500,8710,1866,1924
12600,8764,1885,1951
12700,8814,1911,1975
12800,8852,1944,2004
12900,8889,1975,2036
13000,8933,2002,2065
13100,8977,2024,2099
13200,9018,2056,2126
13300,9060,2080,2160
13400,9102,2103,2195
13500,9141,2137,2222
13600,9199,2163,2238
13700,9249,2190,2261
13800,9296,2213,2291
13900,9338,2245,2317
14000,9384,2277,2339
14100,9425,2312,2363
14200,9469,2343,2388
14300,9515,2367,2418
14400,9556,2393,2451
14500,9597,2427,2476
14600,9636,2454,2510
14700,9677,2486,2537
14800,9722,2513,2565
14900,9773,2533,2594
15000,9824,2555,2621
15100,9861,2584,2655
15200,9902,2612,2686
15300,9941,2649,2710
15400,9976,2683,2741
15500,10014,2719,2767
15600,10052,2750,2798
15700,10099,2773,2828
15800,10131,2808,2861
15900,10174,2838,2888
16000,10205,2871,2924
16100,10241,2903,2956
16200,10279,2937,2984
16300,10316,2969,3015
16400,10359,2998,3043
16500,10396,3030,3074
16600,10442,3057,3101
16700,10479,3092,3129
16800,10509,3118,3173
16900,10546,3148,3206
17000,10580,3186,3234
17100,10608,3226,3266
17200,10638,3268,3294
17300,10679,3292,3329
17400,10714,3317,3369
17500,10754,3350,3396
17600,10790,3374,3436
17700,10826,3403,3471
17800,10858,3434,3508
17900,10891,3465,3544
18000,10921,3507,3572
18100,10955,3541,3604
18200,10978,3578,3644
18300,11011,3610,3679
18400,11044,3643,3713
18500,11078,3678,3744
18600,11113,3708,3779
18700,11139,3745,3816
18800,11170,3780,3850
18900,11203,3807,3890
19000,11227,3839,3934
19100,11257,3874,3969
19200,11274,3923,4003
19300,11307,3959,4034
19400,11345,3992,4063
19500,11372,4029,4099
19600,11410,4064,4126
19700,11441,4101,4158
19800,11469,4138,4193
19900,11494,4178,4228
20000,11521,4218,4261
20100,11546,4255,4299
20200,11575,4291,4334
20300,11601,4336,4363
20400,11637,4371,4392
20500,11669,4408,4423
20600,11700,4444,4456
20700,11734,4470,4496
20800,11759,4507,4534
20900,11781,4546,4573
21000,11808,4587,4605
21100,11845,4619,4636
21200,11873,4659,4668
21300,11899,4692,4709
21400,11934,4724,4742
21500,11964,4759,4777
21600,11992,4788,4820
21700,12027,4820,4853
21800,12059,4854,4887
21900,12092,4882,4926
22000,12113,4915,4972
22100,12131,4953,5016
22200,12155,4992,5053
22300,12183,5036,5081
22400,12205,5074,5121
22500,12225,5110,5165
22600,12245,5149,5206
22700,12274,5185,5241
22800,12299,5220,5281
22900,12319,5263,5318
23000,12337,5309,5354
23100,12359,5347,5394
23200,12379,5383,5438
23300,12406,5421,5473
23400,12424,5456,5520
23500,12451,5497,5552
23600,12474,5535,5591
23700,12497,5581,5622
23800,12517,5620,5663
23900,12533,5662,5705
24000,12551,5704,5745
24100,12570,5747,5783
24200,12597,5785,5818
24300,12617,5819,5864
24400,12638,5855,5907
24500,12660,5890,5950
24600,12683,5933,5984
24700,12707,5962,6031
24800,12725,5992,6083
24900,12756,6029,6115
25000,12775,6068,6157
25100,12798,6098,6204
25200,12815,6142,6243
25300,12838,6180,6282
25400,12857,6220,6323
25500,12873,6266,6361
25600,12896,6308,6396
25700,12917,6343,6440
25800,12931,6387,6482
25900,12957,6426,6517
26000,12987,6459,6554
26100,13009,6496,6595
26200,13032,6538,6630
26300,13053,6580,6667
26400,13069,6620,6711
26500,13083,6663,6754
26600,13097,6703,6800
26700,13116,6739,6845
26800,13129,6777,6894
26900,13148,6811,6941
27000,13170,6854,6976
27100,13190,6895,7015
27200,13215,6929,7056
27300,13239,6965,7096
27400,13256,7004,7140
27500,13279,7041,7180
27600,13297,7080,7223
27700,13316,7122,7262
27800,13336,7162,7302
27900,13356,7208,7336
28000,13372,7245,7383
28100,13386,7291,7423
28200,13406,7336,7458
28300,13417,7382,7501
28400,13434,7427,7539
28500,13452,7473,7575
28600,13473,7513,7614
28700,13485,7551,7664
28800,13501,7593,7706
28900,13520,7643,7737
29000,13534,7697,7769
29100,13556,7743,7801
29200,13578,7790,7832
29300,13597,7834,7869
29400,13610,7883,7907
29500,13626,7926,7948
29600,13643,7971,7986
29700,13657,8009,8034
29800,13680,8051,8069
29900,13706,8093,8101
30000,13727,8135,8138
30100,13750,8170,8180
30200,13766,8210,8224
30300,13782,8247,8271
30400,13796,8290,8314
30500,13813,8334,8353
30600,13833,8373,8394
30700,13849,8413,8438
30800,13860,8466,8474
30900,13874,8514,8512
31000,13897,8551,8552
31100,13911,8599,8590
31200,13925,8645,8630
31300,13941,8689,8670
31400,13958,8735,8707
31500,13974,8779,8747
31600,13988,8819,8793
31700,14006,8861,8833
31800,14024,8900,8876
31900,14041,8946,8913
32000,14057,8979,8964
32100,14071,9017,9012
32200,14085,9065,9050
32300,14093,9116,9091
32400,14105,9165,9130
32500,14116,9204,9180
32600,14130,9259,9211
32700,14145,9295,9260
32800,14162,9329,9309
32900,14177,9372,9351
33000,14193,9415,9392
33100,14205,9460,9435
33200,14217,9500,9483
33300,14236,9543,9521
33400,14253,9586,9561
33500,14268,9634,9598
33600,14274,9679,9647
33700,14288,9712,9700
33800,14301,9751,9748
33900,14310,9787,9803
34000,14325,9836,9839
34100,14343,9880,9877
34200,14358,9931,9911
34300,14374,9972,9954
34400,14385,10018,9997
34500,14396,10060,10044
34600,14406,10110,10084
34700,14413,10167,10120
34800,14421,10219,10160
34900,14430,10261,10209
35000,14441,10306,10253
35100,14447,10360,10293
35200,14456,10420,10324
35300,14471,10463,10366
35400,14484,10509,10407
35500,14493,10552,10455
35600,14503,10601,10496
35700,14520,10638,10542
35800,14531,10679,10590
35900,14544,10721,10635
36000,14559,10764,10677
36100,14566,10820,10714
36200,14574,10869,10757
36300,14588,10917,10795
36400,14597,10963,10840
36500,14610,11006,10884
36600,14620,11052,10928
36700,14634,11104,10962
36800,14642,11153,11005
36900,14649,11204,11047
37000,14663,11245,11092
37100,14675,11286,11139
37200,14685,11327,11188
37300,14697,11371,11232
37400,14705,11417,11278
37500,14713,11449,11338
37600,14722,11497,11381
37700,14732,11542,11426
37800,14742,11589,11469
37900,14753,11630,11517
38000,14763,11680,11557
38100,14774,11735,11591
38200,14783,11782,11635
38300,14793,11831,11676
38400,14806,11878,11716
38500,14814,11926,11760
38600,14823,11978,11799
38700,14825,12028,11847
38800,14841,12068,11891
38900,14849,12115,11936
39000,14858,12158,11984
39100,14869,12207,12024
39200,14880,12258,12062
39300,14890,12297,12113
39400,14897,12344,12159
39500,14910,12390,12200
39600,14917,12434,12249
39700,14927,12479,12294
39800,14932,12520,12348
39900,14937,12563,12400
40000,14947,12602,12451
40100,14954,12643,12503
40200,14962,12689,12549
40300,14966,12725,12609
40400,14975,12776,12649
40500,14984,12822,12694
40600,14988,12863,12749
40700,15000,12914,12786
40800,15012,12962,12826
40900,15019,13016,12865
41000,15032,13064,12904
41100,15043,13107,12950
41200,15053,13152,12995
41300,15066,13196,13038
41400,15075,13227,13098
41500,15083,13270,13147
41600,15090,13308,13202
41700,15102,13356,13242
41800,15108,13402,13290
41900,15118,13448,13334
42000,15126,13496,13378
42100,15138,13542,13420
42200,15144,13587,13469
42300,15154,13636,13510
42400,15164,13680,13556
42500,15173,13730,13597
42600,15179,13773,13648
42700,15188,13815,13697
42800,15200,13865,13735
42900,15206,13914,13780
43000,15216,13961,13823
43100,15225,14011,13864
43200,15233,14058,13909
43300,15238,14100,13962
43400,15245,14143,14012
43500,15250,14191,14059
43600,15259,14237,14104
43700,15263,14286,14151
43800,15272,14327,14201
43900,15278,14377,14245
44000,15288,14424,14288
44100,15294,14470,14336
44200,15300,14517,14383
44300,15312,14566,14422
44400,15320,14609,14471
44500,15322,14659,14519
44600,15328,14709,14563
44700,15337,14755,14608
44800,15349,14805,14646
44900,15356,14842,14702
45000,15361,14891,14748
45100,15368,14939,14793
45200,15373,14983,14844
45300,15378,15032,14890
45400,15385,15072,14943
45500,15392,15114,14994
45600,15400,15157,15043
45700,15410,15206,15084
45800,15414,15247,15139
45900,15420,15290,15190
46000,15425,15333,15242
46100,15431,15388,15281
46200,15439,15431,15330
46300,15446,15474,15380
46400,15452,15523,15425
46500,15457,15568,15475
46600,15466,15615,15519
46700,15474,15672,15554
46800,15478,15730,15592
46900,15482,15775,15643
47000,15491,15816,15693
47100,15495,15865,15740
47200,15503,15918,15779
47300,15511,15960,15829
47400,15515,16010,15875
47500,15527,16053,15920
47600,15528,16104,15968
47700,15532,16157,16011
47800,15535,16198,16067
47900,15542,16251,16107
48000,15544,16303,16153
48100,15549,16349,16202
48200,15553,16400,16247
48300,15557,16442,16301
48400,15568,16490,16342
48500,15572,16531,16397
48600,15579,16578,16443
48700,15593,16626,16481
48800,15600,16678,16522
48900,15607,16730,16563
49000,15613,16779,16608
49100,15615,16832,16653
49200,15619,16870,16711
49300,15629,16913,16758
49400,15635,16961,16804
49500,15638,17004,16858
49600,15642,17045,16913
49700,15648,17091,16961
49800,15650,17136,17014
49900,15656,17188,17056
50000,15658,17241,17101
50100,15664,17296,17140
50200,15667,17342,17191
50300,15671,17388,17241
50400,15674,17429,17297
50500,15678,17474,17348
50600,15682,17515,17403
50700,15686,17569,17445
50800,15688,17615,17497
50900,15691,17666,17543
51000,15692,17714,17594
51100,15695,17757,17648
51200,15700,17805,17695
51300,15703,17856,17741
51400,15712,17907,17781
51500,15716,17956,17828
51600,15717,18010,17873
51700,15722,18054,17924
51800,15728,18099,17973
51900,15733,18137,18030
52000,15735,18186,18079
52100,15740,18235,18125
52200,15743,18287,18170
52300,15749,18336,18215
52400,15753,18384,18263
52500,15756,18423,18321
52600,15762,18463,18375
52700,15766,18516,18418
52800,15770,18559,18471
52900,15771,18604,18525
53000,15774,18658,18568
53100,15775,18711,18614
53200,15780,18759,18661
53300,15782,18812,18706
53400,15784,18869,18747
53500,15787,18920,18793
53600,15788,18974,18838
53700,15793,19025,18882
53800,15796,19064,18940
53900,15800,19105,18995
54000,15808,19150,19042
54100,15814,19198,19088
54200,15816,19253,19131
54300,15817,19295,19188
54400,15822,19350,19228
54500,15824,19405,19271
54600,15828,19458,19314
54700,15832,19507,19361
54800,15836,19553,19411
54900,15837,19597,19466
55000,15839,19649,19512
55100,15842,19694,19564
55200,15847,19742,19611
55300,15848,19787,19665
55400,15850,19842,19708
55500,15853,19888,19759
55600,15854,19947,19799
55700,15859,19993,19848
55800,15864,20041,19895
55900,15865,20099,19936
56000,15867,20159,19974
56100,15874,20206,20020
56200,15876,20263,20061
56300,15876,20313,20111
56400,15881,20361,20158
56500,15886,20403,20211
56600,15890,20444,20266
56700,15894,20490,20316
56800,15899,20536,20365
56900,15901,20584,20415
57000,15905,20624,20471
57100,15907,20669,20524
57200,15910,20720,20570
57300,15916,20769,20615
57400,15918,20820,20662
57500,15921,20874,20705
57600,15925,20914,20761
57700,15926,20967,20807
57800,15930,21017,20853
57900,15931,21065,20904
58000,15933,21116,20951
58100,15933,21173,20994
58200,15935,21224,21041
58300,15938,21272,21090
58400,15940,21332,21128
58500,15940,21378,21182
58600,15942,21428,21230
58700,15945,21479,21276
58800,15947,21525,21328
58900,15949,21574,21377
59000,15950,21623,21427
59100,15952,21672,21476
59200,15954,21715,21531
59300,15954,21765,21581
59400,15956,21812,21632
59500,15959,21862,21679
59600,15962,21915,21723
59700,15964,21968,21768
59800,15969,22016,21815
59900,15969,22063,21868
60000,15972,22104,21924
60100,15975,22153,21972
60200,15979,22203,22018
60300,15980,22258,22062
60400,15981,22302,22117
60500,15982,22350,22168
60600,15982,22402,22216
60700,15985,22459,22256
60800,15987,22508,22305
60900,15992,22559,22349
61000,15995,22609,22396
61100,15997,22651,22452
61200,15999,22702,22499
61300,16002,22752,22546
61400,16002,22808,22590
61500,16003,22854,22643
61600,16006,22896,22698
61700,16009,22939,22752
61800,16012,22993,22795
61900,16014,23035,22851
62000,16016,23087,22897
62100,16018,23132,22950
62200,16021,23189,22990
62300,16023,23233,23044
62400,16025,23281,23094
62500,16026,23328,23146
62600,16027,23376,23197
62700,16031,23428,23241
62800,16034,23476,23290
62900,16035,23532,23333
63000,16038,23575,23387
63100,16041,23626,23433
63200,16042,23688,23470
63300,16043,23736,23521
63400,16045,23785,23570
63500,16046,23829,23625
63600,16048,23881,23671
63700,16049,23940,23711
63800,16051,23986,23763
63900,16052,24030,23818
64000,16054,24080,23866
64100,16057,24125,23918
64200,16059,24184,23957
64300,16061,24239,24000
64400,16063,24287,24050
64500,16065,24335,24100
64600,16067,24381,24152
64700,16068,24424,24208
64800,16070,24473,24257
64900,16075,24523,24302
65000,16075,24574,24351
65100,16077,24637,24386
65200,16078,24688,24434
65300,16079,24734,24487
65400,16080,24787,24533
65500,16083,24835,24582
65600,16085,24880,24635
65700,16087,24923,24690
65800,16087,24973,24740
65900,16089,25027,24784
66000,16091,25085,24824
66100,16093,25133,24874
66200,16095,25187,24918
66300,16096,25237,24967
66400,16100,25280,25020
66500,16102,25328,25070
66600,16103,25376,25121
66700,16104,25424,25172
66800,16107,25474,25219
66900,16108,25531,25261
67000,16110,25571,25319
67100,16112,25618,25370
67200,16113,25667,25420
67300,16114,25725,25461
67400,16116,25771,25513
67500,16121,25816,25563
67600,16123,25874,25603
67700,16125,25930,25645
67800,16128,25975,25697
67900,16128,26024,25748
68000,16130,26071,25799
68100,16133,26122,25845
68200,16134,26173,25893
68300,16134,26225,25941
68400,16134,26276,25990
68500,16134,26330,26036
68600,16135,26395,26070
68700,16135,26459,26106
68800,16137,26500,26163
68900,16139,26541,26220
69000,16141,26587,26272
69100,16141,26625,26334
69200,16143,26667,26390
69300,16143,26712,26445
69400,16145,26767,26488
69500,16148,26810,26542
69600,16149,26859,26592
69700,16149,26910,26641
69800,16150,26966,26684
69900,16150,27018,26732
70000,16150,27062,26788
70100,16154,27104,26842
70200,16155,27156,26889
70300,16159,27204,26937
70400,16160,27252,26988
70500,16160,27304,27036
70600,16162,27353,27085
70700,16162,27401,27137
70800,16164,27449,27187
70900,16165,27488,27247
71000,16166,27549,27285
71100,16166,27598,27336
71200,16169,27650,27381
71300,16169,27700,27431
71400,16171,27741,27488
71500,16172,27787,27541
71600,16175,27830,27595
71700,16176,27874,27650
71800,16178,27921,27701
71900,16179,27967,27754
72000,16181,28013,27806
72100,16181,28063,27856
72200,16181,28110,27909
72300,16183,28158,27959
72400,16185,28208,28007
72500,16187,28254,28059
72600,16190,28308,28102
72700,16190,28363,28147
72800,16192,28418,28190
72900,16195,28467,28238
73000,16195,28524,28281
73100,16195,28576,28329
73200,16196,28626,28378
73300,16197,28673,28430
73400,16197,28728,28475
73500,16198,28785,28517
73600,16200,28838,28562
73700,16200,28888,28612
73800,16200,28943,28657
73900,16202,28993,28705
74000,16203,29042,28755
74100,16206,29089,28805
74200,16208,29138,28854
74300,16209,29185,28906
74400,16210,29237,28953
74500,16213,29283,29004
74600,16213,29335,29052
74700,16213,29386,29101
74800,16214,29441,29145
74900,16215,29492,29193
75000,16216,29547,29237
75100,16218,29596,29286
75200,16218,29650,29332
75300,16219,29696,29385
75400,16219,29748,29433
75500,16222,29797,29481
75600,16222,29855,29523
75700,16222,29903,29575
75800,16222,29962,29616
75900,16223,30010,29667
76000,16224,30059,29717
76100,16224,30107,29769
76200,16224,30158,29818
76300,16225,30205,29870
76400,16227,30252,29921
76500,16227,30309,29964
76600,16228,30361,30011
76700,16230,30410,30060
76800,16230,30461,30109
76900,16230,30510,30160
77000,16231,30561,30208
77100,16231,30613,30256
77200,16233,30659,30308
77300,16234,30698,30368
77400,16235,30742,30423
77500,16237,30788,30475
77600,16238,30830,30532
77700,16238,30876,30586
77800,16239,30929,30632
77900,16239,30984,30677
78000,16239,31042,30719
78100,16240,31093,30767
78200,16241,31138,30821
78300,16242,31186,30872
78400,16242,31233,30925
78500,16244,31284,30972
78600,16244,31335,31021
78700,16245,31387,31068
78800,16245,31430,31125
78900,16245,31480,31175
79000,16247,31523,31230
79100,16248,31577,31275
79200,16248,31628,31324
79300,16250,31675,31375
79400,16250,31717,31433
79500,16250,31773,31477
79600,16251,31827,31522
79700,16251,31882,31567
79800,16251,31940,31609
79900,16251,31986,31663
80000,16252,32026,31722
80100,16252,32079,31769
80200,16253,32130,31817
80300,16254,32179,31867
80400,16256,32226,31918
80500,16256,32270,31974
80600,16256,32324,32020
80700,16257,32375,32068
80800,16258,32427,32115
80900,16259,32479,32162
81000,16259,32528,32213
81100,16260,32581,32259
81200,16260,32637,32303
81300,16260,32684,32356
81400,16261,32738,32401
81500,16261,32784,32455
81600,16261,32840,32499
81700,16261,32892,32547
81800,16262,32941,32597
81900,16263,32988,32649
82000,16264,33043,32693
82100,16266,33098,32736
82200,16267,33144,32789
82300,16269,33201,32830
82400,16269,33256,32875
82500,16269,33308,32923
82600,16269,33351,32980
82700,16270,33400,33030
82800,16271,33453,33076
82900,16271,33509,33120
83000,16273,33557,33170
83100,16273,33607,33220
83200,16275,33655,33270
83300,16276,33706,33318
83400,16276,33763,33361
83500,16277,33820,33403
83600,16277,33867,33456
83700,16278,33917,33505
83800,16279,33972,33549
83900,16280,34021,33599
84000,16280,34079,33641
84100,16280,34128,33692
84200,16282,34177,33741
84300,16283,34229,33788
84400,16284,34281,33835
84500,16285,34330,33885
84600,16286,34378,33936
84700,16286,34425,33989
84800,16286,34470,34044
84900,16287,34522,34091
85000,16287,34571,34142
85100,16287,34617,34196
85200,16288,34667,34245
85300,16290,34719,34291
85400,16291,34772,34337
85500,16291,34831,34378
85600,16291,34879,34430
85700,16293,34932,34475
85800,16293,34976,34531
85900,16293,35022,34585
86000,16294,35062,34644
86100,16294,35110,34696
86200,16295,35159,34746
86300,16296,35204,34800
86400,16296,35262,34842
86500,16296,35301,34903
86600,16296,35355,34949
86700,16297,35401,35002
86800,16297,35449,35054
86900,16298,35497,35105
87000,16298,35546,35156
87100,16298,35585,35217
87200,16299,35634,35267
87300,16299,35682,35319
87400,16300,35728,35372
87500,16301,35782,35417
87600,16301,35830,35469
87700,16301,35872,35527
87800,16302,35925,35573
87900,16303,35981,35616
88000,16303,36028,35669
88100,16304,36074,35722
88200,16304,36130,35766
88300,16304,36183,35813
88400,16304,36230,35866
88500,16304,36279,35917
88600,16304,36323,35973
88700,16304,36373,36023
88800,16304,36426,36070
88900,16305,36476,36119
89000,16305,36520,36175
89100,16305,36561,36234
89200,16306,36606,36288
89300,16306,36660,36334
89400,16306,36711,36383
89500,16307,36759,36434
89600,16307,36809,36484
89700,16308,36867,36525
89800,16308,36917,36575
89900,16308,36968,36624
90000,16309,37017,36674
90100,16309,37066,36725
90200,16311,37116,36773
90300,16312,37164,36824
90400,16312,37221,36867
90500,16312,37268,36920
90600,16312,37317,36971
90700,16312,37361,37027
90800,16314,37408,37078
90900,16315,37464,37121
91000,16315,37521,37164
91100,16315,37571,37214
91200,16315,37624,37261
91300,16315,37674,37311
91400,16316,37722,37362
91500,16316,37767,37417
91600,16316,37823,37461
91700,16316,37877,37507
91800,16317,37920,37563
91900,16317,37973,37610
92000,16318,38023,37659
92100,16318,38069,37713
92200,16318,38121,37761
92300,16318,38169,37813
92400,16318,38226,37856
92500,16320,38272,37908
92600,16320,38317,37963
92700,16320,38365,38015
92800,16320,38409,38071
92900,16321,38460,38119
93000,16321,38504,38175
93100,16321,38553,38226
93200,16321,38601,38278
93300,16321,38651,38328
93400,16321,38701,38378
93500,16323,38742,38435
93600,16323,38798,38479
93700,16324,38848,38528
93800,16324,38901,38575
93900,16324,38952,38624
94000,16325,38996,38679
94100,16325,39044,38731
94200,16326,39105,38769
94300,16326,39153,38821
94400,16326,39193,38881
94500,16326,39238,38936
94600,16326,39285,38989
94700,16326,39328,39046
94800,16327,39386,39087
94900,16327,39444,39129
95000,16327,39488,39185
95100,16327,39538,39235
95200,16327,39586,39287
95300,16328,39630,39342
95400,16328,39673,39399
95500,16328,39721,39451
95600,16328,39777,39495
95700,16328,39827,39545
95800,16328,39883,39589
95900,16329,39932,39639
96000,16329,39985,39686
96100,16329,40023,39748
96200,16330,40078,39792
96300,16330,40124,39846
96400,16331,40176,39893
96500,16331,40228,39941
96600,16331,40273,39996
96700,16331,40316,40053
96800,16332,40379,40089
96900,16333,40427,40140
97000,16334,40472,40194
97100,16334,40522,40244
97200,16335,40569,40296
97300,16335,40623,40342
97400,16336,40671,40393
97500,16336,40714,40450
97600,16336,40765,40499
97700,16336,40817,40547
97800,16336,40863,40601
97900,16336,40910,40654
98000,16336,40956,40708
98100,16336,41009,40755
98200,16337,41056,40807
98300,16338,41105,40857
98400,16338,41158,40904
98500,16338,41201,40961
98600,16339,41252,41009
98700,16339,41302,41059
98800,16339,41352,41109
98900,16340,41404,41156
99000,16340,41457,41203
99100,16340,41514,41246
99200,16340,41568,41292
99300,16341,41616,41343
99400,16341,41665,41394
99500,16342,41710,41448
99600,16342,41761,41497
99700,16342,41809,41549
99800,16342,41859,41599
99900,16342,41912,41646
100000,16342,41952,41706


==> old/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	2
300	3
400	4
500	5
600	8
700	12
800	14
900	14
1000	15
1100	19
1200	24
1300	29
1400	36
1500	41
1600	43
1700	48
1800	52
1900	59
2000	64
2100	68
2200	74
2300	86
2400	95
2500	101
2600	110
2700	122
2800	130
2900	140
3000	146
3100	152
3200	159
3300	168
3400	179
3500	187
3600	199
3700	216
3800	223
3900	231
4000	241
4100	247
4200	258
4300	268
4400	277
4500	282
4600	297
4700	306
4800	316
4900	324
5000	336
5100	350
5200	363
5300	376
5400	400
5500	412
5600	427
5700	444
5800	459
5900	475
6000	498
6100	510
6200	525
6300	544
6400	558
6500	572
6600	585
6700	602
6800	615
6900	631
7000	643
7100	664
7200	682
7300	698
7400	716
7500	738
7600	759
7700	778
7800	799
7900	825
8000	844
8100	865
8200	881
8300	896
8400	913
8500	935
8600	952
8700	972
8800	992
8900	1016
9000	1036
9100	1050
9200	1070
9300	1099
9400	1118
9500	1136
9600	1159
9700	1175
9800	1193
9900	1213
10000	1239
10100	1271
10200	1297
10300	1325
10400	1353
10500	1381
10600	1400
10700	1425
10800	1447
10900	1466
11000	1492
11100	1515
11200	1532
11300	1556
11400	1581
11500	1604
11600	1620
11700	1644
11800	1684
11900	1709
12000	1738
12100	1758
12200	1786
12300	1818
12400	1836
12500	1866
12600	1885
12700	1911
12800	1944
12900	1975
13000	2002
13100	2024
13200	2056
13300	2080
13400	2103
13500	2137
13600	2163
13700	2190
13800	2213
13900	2245
14000	2277
14100	2312
14200	2343
14300	2367
14400	2393
14500	2427
14600	2454
14700	2486
14800	2513
14900	2533
15000	2555
15100	2584
15200	2612
15300	2649
15400	2683
15500	2719
15600	2750
15700	2773
15800	2808
15900	2838
16000	2871
16100	2903
16200	2937
16300	2969
16400	2998
16500	3030
16600	3057
16700	3092
16800	3118
16900	3148
17000	3186
17100	3226
17200	3268
17300	3292
17400	3317
17500	3350
17600	3374
17700	3403
17800	3434
17900	3465
18000	3507
18100	3541
18200	3578
18300	3610
18400	3643
18500	3678
18600	3708
18700	3745
18800	3780
18900	3807
19000	3839
19100	3874
19200	3923
19300	3959
19400	3992
19500	4029
19600	4064
19700	4101
19800	4138
19900	4178
20000	4218
20100	4255
20200	4291
20300	4336
20400	4371
20500	4408
20600	4444
20700	4470
20800	4507
20900	4546
21000	4587
21100	4619
21200	4659
21300	4692
21400	4724
21500	4759
21600	4788
21700	4820
21800	4854
21900	4882
22000	4915
22100	4953
22200	4992
22300	5036
22400	5074
22500	5110
22600	5149
22700	5185
22800	5220
22900	5263
23000	5309
23100	5347
23200	5383
23300	5421
23400	5456
23500	5497
23600	5535
23700	5581
23800	5620
23900	5662
24000	5704
24100	5747
24200	5785
24300	5819
24400	5855
24500	5890
24600	5933
24700	5962
24800	5992
24900	6029
25000	6068
25100	6098
25200	6142
25300	6180
25400	6220
25500	6266
25600	6308
25700	6343
25800	6387
25900	6426
26000	6459
26100	6496
26200	6538
26300	6580
26400	6620
26500	6663
26600	6703
26700	6739
26800	6777
26900	6811
27000	6854
27100	6895
27200	6929
27300	6965
27400	7004
27500	7041
27600	7080
27700	7122
27800	7162
27900	7208
28000	7245
28100	7291
28200	7336
28300	7382
28400	7427
28500	7473
28600	7513
28700	7551
28800	7593
28900	7643
29000	7697
29100	7743
29200	7790
29300	7834
29400	7883
29500	7926
29600	7971
29700	8009
29800	8051
29900	8093
30000	8135
30100	8170
30200	8210
30300	8247
30400	8290
30500	8334
30600	8373
30700	8413
30800	8466
30900	8514
31000	8551
31100	8599
31200	8645
31300	8689
31400	8735
31500	8779
31600	8819
31700	8861
31800	8900
31900	8946
32000	8979
32100	9017
32200	9065
32300	9116
32400	9165
32500	9204
32600	9259
32700	9295
32800	9329
32900	9372
33000	9415
33100	9460
33200	9500
33300	9543
33400	9586
33500	9634
33600	9679
33700	9712
33800	9751
33900	9787
34000	9836
34100	9880
34200	9931
34300	9972
34400	10018
34500	10060
34600	10110
34700	10167
34800	10219
34900	10261
35000	10306
35100	10360
35200	10420
35300	10463
35400	10509
35500	10552
35600	10601
35700	10638
35800	10679
35900	10721
36000	10764
36100	10820
36200	10869
36300	10917
36400	10963
36500	11006
36600	11052
36700	11104
36800	11153
36900	11204
37000	11245
37100	11286
37200	11327
37300	11371
37400	11417
37500	11449
37600	11497
37700	11542
37800	11589
37900	11630
38000	11680
38100	11735
38200	11782
38300	11831
38400	11878
38500	11926
38600	11978
38700	12028
38800	12068
38900	12115
39000	12158
39100	12207
39200	12258
39300	12297
39400	12344
39500	12390
39600	12434
39700	12479
39800	12520
39900	12563
40000	12602
40100	12643
40200	12689
40300	12725
40400	12776
40500	12822
40600	12863
40700	12914
40800	12962
40900	13016
41000	13064
41100	13107
41200	13152
41300	13196
41400	13227
41500	13270
41600	13308
41700	13356
41800	13402
41900	13448
42000	13496
42100	13542
42200	13587
42300	13636
42400	13680
42500	13730
42600	13773
42700	13815
42800	13865
42900	13914
43000	13961
43100	14011
43200	14058
43300	14100
43400	14143
43500	14191
43600	14237
43700	14286
43800	14327
43900	14377
44000	14424
44100	14470
44200	14517
44300	14566
44400	14609
44500	14659
44600	14709
44700	14755
44800	14805
44900	14842
45000	14891
45100	14939
45200	14983
45300	15032
45400	15072
45500	15114
45600	15157
45700	15206
45800	15247
45900	15290
46000	15333
46100	15388
46200	15431
46300	15474
46400	15523
46500	15568
46600	15615
46700	15672
46800	15730
46900	15775
47000	15816
47100	15865
47200	15918
47300	15960
47400	16010
47500	16053
47600	16104
47700	16157
47800	16198
47900	16251
48000	16303
48100	16349
48200	16400
48300	16442
48400	16490
48500	16531
48600	16578
48700	16626
48800	16678
48900	16730
49000	16779
49100	16832
49200	16870
49300	16913
49400	16961
49500	17004
49600	17045
49700	17091
49800	17136
49900	17188
50000	17241
50100	17296
50200	17342
50300	17388
50400	17429
50500	17474
50600	17515
50700	17569
50800	17615
50900	17666
51000	17714
51100	17757
51200	17805
51300	17856
51400	17907
51500	17956
51600	18010
51700	18054
51800	18099
51900	18137
52000	18186
52100	18235
52200	18287
52300	18336
52400	18384
52500	18423
52600	18463
52700	18516
52800	18559
52900	18604
53000	18658
53100	18711
53200	18759
53300	18812
53400	18869
53500	18920
53600	18974
53700	19025
53800	19064
53900	19105
54000	19150
54100	19198
54200	19253
54300	19295
54400	19350
54500	19405
54600	19458
54700	19507
54800	19553
54900	19597
55000	19649
55100	19694
55200	19742
55300	19787
55400	19842
55500	19888
55600	19947
55700	19993
55800	20041
55900	20099
56000	20159
56100	20206
56200	20263
56300	20313
56400	20361
56500	20403
56600	20444
56700	20490
56800	20536
56900	20584
57000	20624
57100	20669
57200	20720
57300	20769
57400	20820
57500	20874
57600	20914
57700	20967
57800	21017
57900	21065
58000	21116
58100	21173
58200	21224
58300	21272
58400	21332
58500	21378
58600	21428
58700	21479
58800	21525
58900	21574
59000	21623
59100	21672
59200	21715
59300	21765
59400	21812
59500	21862
59600	21915
59700	21968
59800	22016
59900	22063
60000	22104
60100	22153
60200	22203
60300	22258
60400	22302
60500	22350
60600	22402
60700	22459
60800	22508
60900	22559
61000	22609
61100	22651
61200	22702
61300	22752
61400	22808
61500	22854
61600	22896
61700	22939
61800	22993
61900	23035
62000	23087
62100	23132
62200	23189
62300	23233
62400	23281
62500	23328
62600	23376
62700	23428
62800	23476
62900	23532
63000	23575
63100	23626
63200	23688
63300	23736
63400	23785
63500	23829
63600	23881
63700	23940
63800	23986
63900	24030
64000	24080
64100	24125
64200	24184
64300	24239
64400	24287
64500	24335
64600	24381
64700	24424
64800	24473
64900	24523
65000	24574
65100	24637
65200	24688
65300	24734
65400	24787
65500	24835
65600	24880
65700	24923
65800	24973
65900	25027
66000	25085
66100	25133
66200	25187
66300	25237
66400	25280
66500	25328
66600	25376
66700	25424
66800	25474
66900	25531
67000	25571
67100	25618
67200	25667
67300	25725
67400	25771
67500	25816
67600	25874
67700	25930
67800	25975
67900	26024
68000	26071
68100	26122
68200	26173
68300	26225
68400	26276
68500	26330
68600	26395
68700	26459
68800	26500
68900	26541
69000	26587
69100	26625
69200	26667
69300	26712
69400	26767
69500	26810
69600	26859
69700	26910
69800	26966
69900	27018
70000	27062
70100	27104
70200	27156
70300	27204
70400	27252
70500	27304
70600	27353
70700	27401
70800	27449
70900	27488
71000	27549
71100	27598
71200	27650
71300	27700
71400	27741
71500	27787
71600	27830
71700	27874
71800	27921
71900	27967
72000	28013
72100	28063
72200	28110
72300	28158
72400	28208
72500	28254
72600	28308
72700	28363
72800	28418
72900	28467
73000	28524
73100	28576
73200	28626
73300	28673
73400	28728
73500	28785
73600	28838
73700	28888
73800	28943
73900	28993
74000	29042
74100	29089
74200	29138
74300	29185
74400	29237
74500	29283
74600	29335
74700	29386
74800	29441
74900	29492
75000	29547
75100	29596
75200	29650
75300	29696
75400	29748
75500	29797
75600	29855
75700	29903
75800	29962
75900	30010
76000	30059
76100	30107
76200	30158
76300	30205
76400	30252
76500	30309
76600	30361
76700	30410
76800	30461
76900	30510
77000	30561
77100	30613
77200	30659
77300	30698
77400	30742
77500	30788
77600	30830
77700	30876
77800	30929
77900	30984
78000	31042
78100	31093
78200	31138
78300	31186
78400	31233
78500	31284
78600	31335
78700	31387
78800	31430
78900	31480
79000	31523
79100	31577
79200	31628
79300	31675
79400	31717
79500	31773
79600	31827
79700	31882
79800	31940
79900	31986
80000	32026
80100	32079
80200	32130
80300	32179
80400	32226
80500	32270
80600	32324
80700	32375
80800	32427
80900	32479
81000	32528
81100	32581
81200	32637
81300	32684
81400	32738
81500	32784
81600	32840
81700	32892
81800	32941
81900	32988
82000	33043
82100	33098
82200	33144
82300	33201
82400	33256
82500	33308
82600	33351
82700	33400
82800	33453
82900	33509
83000	33557
83100	33607
83200	33655
83300	33706
83400	33763
83500	33820
83600	33867
83700	33917
83800	33972
83900	34021
84000	34079
84100	34128
84200	34177
84300	34229
84400	34281
84500	34330
84600	34378
84700	34425
84800	34470
84900	34522
85000	34571
85100	34617
85200	34667
85300	34719
85400	34772
85500	34831
85600	34879
85700	34932
85800	34976
85900	35022
86000	35062
86100	35110
86200	35159
86300	35204
86400	35262
86500	35301
86600	35355
86700	35401
86800	35449
86900	35497
87000	35546
87100	35585
87200	35634
87300	35682
87400	35728
87500	35782
87600	35830
87700	35872
87800	35925
87900	35981
88000	36028
88100	36074
88200	36130
88300	36183
88400	36230
88500	36279
88600	36323
88700	36373
88800	36426
88900	36476
89000	36520
89100	36561
89200	36606
89300	36660
89400	36711
89500	36759
89600	36809
89700	36867
89800	36917
89900	36968
90000	37017
90100	37066
90200	37116
90300	37164
90400	37221
90500	37268
90600	37317
90700	37361
90800	37408
90900	37464
91000	37521
91100	37571
91200	37624
91300	37674
91400	37722
91500	37767
91600	37823
91700	37877
91800	37920
91900	37973
92000	38023
92100	38069
92200	38121
92300	38169
92400	38226
92500	38272
92600	38317
92700	38365
92800	38409
92900	38460
93000	38504
93100	38553
93200	38601
93300	38651
93400	38701
93500	38742
93600	38798
93700	38848
93800	38901
93900	38952
94000	38996
94100	39044
94200	39105
94300	39153
94400	39193
94500	39238
94600	39285
94700	39328
94800	39386
94900	39444
95000	39488
95100	39538
95200	39586
95300	39630
95400	39673
95500	39721
95600	39777
95700	39827
95800	39883
95900	39932
96000	39985
96100	40023
96200	40078
96300	40124
96400	40176
96500	40228
96600	40273
96700	40316
96800	40379
96900	40427
97000	40472
97100	40522
97200	40569
97300	40623
97400	40671
97500	40714
97600	40765
97700	40817
97800	40863
97900	40910
98000	40956
98100	41009
98200	41056
98300	41105
98400	41158
98500	41201
98600	41252
98700	41302
98800	41352
98900	41404
99000	41457
99100	41514
99200	41568
99300	41616
99400	41665
99500	41710
99600	41761
99700	41809
99800	41859
99900	41912
100000	41952


==> old/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	198
300	295
400	393
500	489
600	585
700	675
800	768
900	864
1000	960
1100	1054
1200	1147
1300	1239
1400	1328
1500	1420
1600	1515
1700	1602
1800	1689
1900	1774
2000	1864
2100	1956
2200	2045
2300	2127
2400	2210
2500	2294
2600	2378
2700	2454
2800	2538
2900	2621
3000	2706
3100	2788
3200	2868
3300	2949
3400	3033
3500	3113
3600	3195
3700	3267
3800	3349
3900	3424
4000	3503
4100	3587
4200	3659
4300	3732
4400	3813
4500	3895
4600	3970
4700	4051
4800	4132
4900	4206
5000	4274
5100	4348
5200	4421
5300	4496
5400	4563
5500	4636
5600	4707
5700	4775
5800	4852
5900	4921
6000	4982
6100	5058
6200	5126
6300	5194
6400	5261
6500	5328
6600	5400
6700	5475
6800	5549
6900	5613
7000	5681
7100	5745
7200	5811
7300	5877
7400	5939
7500	5998
7600	6056
7700	6117
7800	6175
7900	6223
8000	6284
8100	6344
8200	6409
8300	6475
8400	6541
8500	6608
8600	6665
8700	6721
8800	6776
8900	6833
9000	6899
9100	6967
9200	7022
9300	7073
9400	7136
9500	7195
9600	7253
9700	7310
9800	7372
9900	7427
10000	7479
10100	7527
10200	7583
10300	7628
10400	7677
10500	7725
10600	7780
10700	7831
10800	7886
10900	7939
11000	7987
11100	8032
11200	8084
11300	8135
11400	8177
11500	8224
11600	8278
11700	8319
11800	8364
11900	8411
12000	8453
12100	8503
12200	8554
12300	8607
12400	8664
12500	8710
12600	8764
12700	8814
12800	8852
12900	8889
13000	8933
13100	8977
13200	9018
13300	9060
13400	9102
13500	9141
13600	9199
13700	9249
13800	9296
13900	9338
14000	9384
14100	9425
14200	9469
14300	9515
14400	9556
14500	9597
14600	9636
14700	9677
14800	9722
14900	9773
15000	9824
15100	9861
15200	9902
15300	9941
15400	9976
15500	10014
15600	10052
15700	10099
15800	10131
15900	10174
16000	10205
16100	10241
16200	10279
16300	10316
16400	10359
16500	10396
16600	10442
16700	10479
16800	10509
16900	10546
17000	10580
17100	10608
17200	10638
17300	10679
17400	10714
17500	10754
17600	10790
17700	10826
17800	10858
17900	10891
18000	10921
18100	10955
18200	10978
18300	11011
18400	11044
18500	11078
18600	11113
18700	11139
18800	11170
18900	11203
19000	11227
19100	11257
19200	11274
19300	11307
19400	11345
19500	11372
19600	11410
19700	11441
19800	11469
19900	11494
20000	11521
20100	11546
20200	11575
20300	11601
20400	11637
20500	11669
20600	11700
20700	11734
20800	11759
20900	11781
21000	11808
21100	11845
21200	11873
21300	11899
21400	11934
21500	11964
21600	11992
21700	12027
21800	12059
21900	12092
22000	12113
22100	12131
22200	12155
22300	12183
22400	12205
22500	12225
22600	12245
22700	12274
22800	12299
22900	12319
23000	12337
23100	12359
23200	12379
23300	12406
23400	12424
23500	12451
23600	12474
23700	12497
23800	12517
23900	12533
24000	12551
24100	12570
24200	12597
24300	12617
24400	12638
24500	12660
24600	12683
24700	12707
24800	12725
24900	12756
25000	12775
25100	12798
25200	12815
25300	12838
25400	12857
25500	12873
25600	12896
25700	12917
25800	12931
25900	12957
26000	12987
26100	13009
26200	13032
26300	13053
26400	13069
26500	13083
26600	13097
26700	13116
26800	13129
26900	13148
27000	13170
27100	13190
27200	13215
27300	13239
27400	13256
27500	13279
27600	13297
27700	13316
27800	13336
27900	13356
28000	13372
28100	13386
28200	13406
28300	13417
28400	13434
28500	13452
28600	13473
28700	13485
28800	13501
28900	13520
29000	13534
29100	13556
29200	13578
29300	13597
29400	13610
29500	13626
29600	13643
29700	13657
29800	13680
29900	13706
30000	13727
30100	13750
30200	13766
30300	13782
30400	13796
30500	13813
30600	13833
30700	13849
30800	13860
30900	13874
31000	13897
31100	13911
31200	13925
31300	13941
31400	13958
31500	13974
31600	13988
31700	14006
31800	14024
31900	14041
32000	14057
32100	14071
32200	14085
32300	14093
32400	14105
32500	14116
32600	14130
32700	14145
32800	14162
32900	14177
33000	14193
33100	14205
33200	14217
33300	14236
33400	14253
33500	14268
33600	14274
33700	14288
33800	14301
33900	14310
34000	14325
34100	14343
34200	14358
34300	14374
34400	14385
34500	14396
34600	14406
34700	14413
34800	14421
34900	14430
35000	14441
35100	14447
35200	14456
35300	14471
35400	14484
35500	14493
35600	14503
35700	14520
35800	14531
35900	14544
36000	14559
36100	14566
36200	14574
36300	14588
36400	14597
36500	14610
36600	14620
36700	14634
36800	14642
36900	14649
37000	14663
37100	14675
37200	14685
37300	14697
37400	14705
37500	14713
37600	14722
37700	14732
37800	14742
37900	14753
38000	14763
38100	14774
38200	14783
38300	14793
38400	14806
38500	14814
38600	14823
38700	14825
38800	14841
38900	14849
39000	14858
39100	14869
39200	14880
39300	14890
39400	14897
39500	14910
39600	14917
39700	14927
39800	14932
39900	14937
40000	14947
40100	14954
40200	14962
40300	14966
40400	14975
40500	14984
40600	14988
40700	15000
40800	15012
40900	15019
41000	15032
41100	15043
41200	15053
41300	15066
41400	15075
41500	15083
41600	15090
41700	15102
41800	15108
41900	15118
42000	15126
42100	15138
42200	15144
42300	15154
42400	15164
42500	15173
42600	15179
42700	15188
42800	15200
42900	15206
43000	15216
43100	15225
43200	15233
43300	15238
43400	15245
43500	15250
43600	15259
43700	15263
43800	15272
43900	15278
44000	15288
44100	15294
44200	15300
44300	15312
44400	15320
44500	15322
44600	15328
44700	15337
44800	15349
44900	15356
45000	15361
45100	15368
45200	15373
45300	15378
45400	15385
45500	15392
45600	15400
45700	15410
45800	15414
45900	15420
46000	15425
46100	15431
46200	15439
46300	15446
46400	15452
46500	15457
46600	15466
46700	15474
46800	15478
46900	15482
47000	15491
47100	15495
47200	15503
47300	15511
47400	15515
47500	15527
47600	15528
47700	15532
47800	15535
47900	15542
48000	15544
48100	15549
48200	15553
48300	15557
48400	15568
48500	15572
48600	15579
48700	15593
48800	15600
48900	15607
49000	15613
49100	15615
49200	15619
49300	15629
49400	15635
49500	15638
49600	15642
49700	15648
49800	15650
49900	15656
50000	15658
50100	15664
50200	15667
50300	15671
50400	15674
50500	15678
50600	15682
50700	15686
50800	15688
50900	15691
51000	15692
51100	15695
51200	15700
51300	15703
51400	15712
51500	15716
51600	15717
51700	15722
51800	15728
51900	15733
52000	15735
52100	15740
52200	15743
52300	15749
52400	15753
52500	15756
52600	15762
52700	15766
52800	15770
52900	15771
53000	15774
53100	15775
53200	15780
53300	15782
53400	15784
53500	15787
53600	15788
53700	15793
53800	15796
53900	15800
54000	15808
54100	15814
54200	15816
54300	15817
54400	15822
54500	15824
54600	15828
54700	15832
54800	15836
54900	15837
55000	15839
55100	15842
55200	15847
55300	15848
55400	15850
55500	15853
55600	15854
55700	15859
55800	15864
55900	15865
56000	15867
56100	15874
56200	15876
56300	15876
56400	15881
56500	15886
56600	15890
56700	15894
56800	15899
56900	15901
57000	15905
57100	15907
57200	15910
57300	15916
57400	15918
57500	15921
57600	15925
57700	15926
57800	15930
57900	15931
58000	15933
58100	15933
58200	15935
58300	15938
58400	15940
58500	15940
58600	15942
58700	15945
58800	15947
58900	15949
59000	15950
59100	15952
59200	15954
59300	15954
59400	15956
59500	15959
59600	15962
59700	15964
59800	15969
59900	15969
60000	15972
60100	15975
60200	15979
60300	15980
60400	15981
60500	15982
60600	15982
60700	15985
60800	15987
60900	15992
61000	15995
61100	15997
61200	15999
61300	16002
61400	16002
61500	16003
61600	16006
61700	16009
61800	16012
61900	16014
62000	16016
62100	16018
62200	16021
62300	16023
62400	16025
62500	16026
62600	16027
62700	16031
62800	16034
62900	16035
63000	16038
63100	16041
63200	16042
63300	16043
63400	16045
63500	16046
63600	16048
63700	16049
63800	16051
63900	16052
64000	16054
64100	16057
64200	16059
64300	16061
64400	16063
64500	16065
64600	16067
64700	16068
64800	16070
64900	16075
65000	16075
65100	16077
65200	16078
65300	16079
65400	16080
65500	16083
65600	16085
65700	16087
65800	16087
65900	16089
66000	16091
66100	16093
66200	16095
66300	16096
66400	16100
66500	16102
66600	16103
66700	16104
66800	16107
66900	16108
67000	16110
67100	16112
67200	16113
67300	16114
67400	16116
67500	16121
67600	16123
67700	16125
67800	16128
67900	16128
68000	16130
68100	16133
68200	16134
68300	16134
68400	16134
68500	16134
68600	16135
68700	16135
68800	16137
68900	16139
69000	16141
69100	16141
69200	16143
69300	16143
69400	16145
69500	16148
69600	16149
69700	16149
69800	16150
69900	16150
70000	16150
70100	16154
70200	16155
70300	16159
70400	16160
70500	16160
70600	16162
70700	16162
70800	16164
70900	16165
71000	16166
71100	16166
71200	16169
71300	16169
71400	16171
71500	16172
71600	16175
71700	16176
71800	16178
71900	16179
72000	16181
72100	16181
72200	16181
72300	16183
72400	16185
72500	16187
72600	16190
72700	16190
72800	16192
72900	16195
73000	16195
73100	16195
73200	16196
73300	16197
73400	16197
73500	16198
73600	16200
73700	16200
73800	16200
73900	16202
74000	16203
74100	16206
74200	16208
74300	16209
74400	16210
74500	16213
74600	16213
74700	16213
74800	16214
74900	16215
75000	16216
75100	16218
75200	16218
75300	16219
75400	16219
75500	16222
75600	16222
75700	16222
75800	16222
75900	16223
76000	16224
76100	16224
76200	16224
76300	16225
76400	16227
76500	16227
76600	16228
76700	16230
76800	16230
76900	16230
77000	16231
77100	16231
77200	16233
77300	16234
77400	16235
77500	16237
77600	16238
77700	16238
77800	16239
77900	16239
78000	16239
78100	16240
78200	16241
78300	16242
78400	16242
78500	16244
78600	16244
78700	16245
78800	16245
78900	16245
79000	16247
79100	16248
79200	16248
79300	16250
79400	16250
79500	16250
79600	16251
79700	16251
79800	16251
79900	16251
80000	16252
80100	16252
80200	16253
80300	16254
80400	16256
80500	16256
80600	16256
80700	16257
80800	16258
80900	16259
81000	16259
81100	16260
81200	16260
81300	16260
81400	16261
81500	16261
81600	16261
81700	16261
81800	16262
81900	16263
82000	16264
82100	16266
82200	16267
82300	16269
82400	16269
82500	16269
82600	16269
82700	16270
82800	16271
82900	16271
83000	16273
83100	16273
83200	16275
83300	16276
83400	16276
83500	16277
83600	16277
83700	16278
83800	16279
83900	16280
84000	16280
84100	16280
84200	16282
84300	16283
84400	16284
84500	16285
84600	16286
84700	16286
84800	16286
84900	16287
85000	16287
85100	16287
85200	16288
85300	16290
85400	16291
85500	16291
85600	16291
85700	16293
85800	16293
85900	16293
86000	16294
86100	16294
86200	16295
86300	16296
86400	16296
86500	16296
86600	16296
86700	16297
86800	16297
86900	16298
87000	16298
87100	16298
87200	16299
87300	16299
87400	16300
87500	16301
87600	16301
87700	16301
87800	16302
87900	16303
88000	16303
88100	16304
88200	16304
88300	16304
88400	16304
88500	16304
88600	16304
88700	16304
88800	16304
88900	16305
89000	16305
89100	16305
89200	16306
89300	16306
89400	16306
89500	16307
89600	16307
89700	16308
89800	16308
89900	16308
90000	16309
90100	16309
90200	16311
90300	16312
90400	16312
90500	16312
90600	16312
90700	16312
90800	16314
90900	16315
91000	16315
91100	16315
91200	16315
91300	16315
91400	16316
91500	16316
91600	16316
91700	16316
91800	16317
91900	16317
92000	16318
92100	16318
92200	16318
92300	16318
92400	16318
92500	16320
92600	16320
92700	16320
92800	16320
92900	16321
93000	16321
93100	16321
93200	16321
93300	16321
93400	16321
93500	16323
93600	16323
93700	16324
93800	16324
93900	16324
94000	16325
94100	16325
94200	16326
94300	16326
94400	16326
94500	16326
94600	16326
94700	16326
94800	16327
94900	16327
95000	16327
95100	16327
95200	16327
95300	16328
95400	16328
95500	16328
95600	16328
95700	16328
95800	16328
95900	16329
96000	16329
96100	16329
96200	16330
96300	16330
96400	16331
96500	16331
96600	16331
96700	16331
96800	16332
96900	16333
97000	16334
97100	16334
97200	16335
97300	16335
97400	16336
97500	16336
97600	16336
97700	16336
97800	16336
97900	16336
98000	16336
98100	16336
98200	16337
98300	16338
98400	16338
98500	16338
98600	16339
98700	16339
98800	16339
98900	16340
99000	16340
99100	16340
99200	16340
99300	16341
99400	16341
99500	16342
99600	16342
99700	16342
99800	16342
99900	16342
100000	16342


==> old/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	2
400	3
500	6
600	7
700	13
800	18
900	22
1000	25
1100	27
1200	29
1300	32
1400	36
1500	39
1600	42
1700	50
1800	59
1900	67
2000	72
2100	76
2200	81
2300	87
2400	95
2500	105
2600	112
2700	124
2800	132
2900	139
3000	148
3100	160
3200	173
3300	183
3400	188
3500	200
3600	206
3700	217
3800	228
3900	245
4000	256
4100	266
4200	283
4300	300
4400	310
4500	323
4600	333
4700	343
4800	352
4900	370
5000	390
5100	402
5200	416
5300	428
5400	437
5500	452
5600	466
5700	481
5800	489
5900	504
6000	520
6100	532
6200	549
6300	562
6400	581
6500	600
6600	615
6700	623
6800	636
6900	656
7000	676
7100	691
7200	707
7300	725
7400	745
7500	764
7600	785
7700	805
7800	826
7900	852
8000	872
8100	891
8200	910
8300	929
8400	946
8500	957
8600	983
8700	1007
8800	1032
8900	1051
9000	1065
9100	1083
9200	1108
9300	1128
9400	1146
9500	1169
9600	1188
9700	1215
9800	1235
9900	1260
10000	1282
10100	1302
10200	1320
10300	1347
10400	1370
10500	1394
10600	1420
10700	1444
10800	1467
10900	1495
11000	1521
11100	1553
11200	1584
11300	1609
11400	1642
11500	1672
11600	1702
11700	1737
11800	1752
11900	1780
12000	1809
12100	1839
12200	1860
12300	1875
12400	1900
12500	1924
12600	1951
12700	1975
12800	2004
12900	2036
13000	2065
13100	2099
13200	2126
13300	2160
13400	2195
13500	2222
13600	2238
13700	2261
13800	2291
13900	2317
14000	2339
14100	2363
14200	2388
14300	2418
14400	2451
14500	2476
14600	2510
14700	2537
14800	2565
14900	2594
15000	2621
15100	2655
15200	2686
15300	2710
15400	2741
15500	2767
15600	2798
15700	2828
15800	2861
15900	2888
16000	2924
16100	2956
16200	2984
16300	3015
16400	3043
16500	3074
16600	3101
16700	3129
16800	3173
16900	3206
17000	3234
17100	3266
17200	3294
17300	3329
17400	3369
17500	3396
17600	3436
17700	3471
17800	3508
17900	3544
18000	3572
18100	3604
18200	3644
18300	3679
18400	3713
18500	3744
18600	3779
18700	3816
18800	3850
18900	3890
19000	3934
19100	3969
19200	4003
19300	4034
19400	4063
19500	4099
19600	4126
19700	4158
19800	4193
19900	4228
20000	4261
20100	4299
20200	4334
20300	4363
20400	4392
20500	4423
20600	4456
20700	4496
20800	4534
20900	4573
21000	4605
21100	4636
21200	4668
21300	4709
21400	4742
21500	4777
21600	4820
21700	4853
21800	4887
21900	4926
22000	4972
22100	5016
22200	5053
22300	5081
22400	5121
22500	5165
22600	5206
22700	5241
22800	5281
22900	5318
23000	5354
23100	5394
23200	5438
23300	5473
23400	5520
23500	5552
23600	5591
23700	5622
23800	5663
23900	5705
24000	5745
24100	5783
24200	5818
24300	5864
24400	5907
24500	5950
24600	5984
24700	6031
24800	6083
24900	6115
25000	6157
25100	6204
25200	6243
25300	6282
25400	6323
25500	6361
25600	6396
25700	6440
25800	6482
25900	6517
26000	6554
26100	6595
26200	6630
26300	6667
26400	6711
26500	6754
26600	6800
26700	6845
26800	6894
26900	6941
27000	6976
27100	7015
27200	7056
27300	7096
27400	7140
27500	7180
27600	7223
27700	7262
27800	7302
27900	7336
28000	7383
28100	7423
28200	7458
28300	7501
28400	7539
28500	7575
28600	7614
28700	7664
28800	7706
28900	7737
29000	7769
29100	7801
29200	7832
29300	7869
29400	7907
29500	7948
29600	7986
29700	8034
29800	8069
29900	8101
30000	8138
30100	8180
30200	8224
30300	8271
30400	8314
30500	8353
30600	8394
30700	8438
30800	8474
30900	8512
31000	8552
31100	8590
31200	8630
31300	8670
31400	8707
31500	8747
31600	8793
31700	8833
31800	8876
31900	8913
32000	8964
32100	9012
32200	9050
32300	9091
32400	9130
32500	9180
32600	9211
32700	9260
32800	9309
32900	9351
33000	9392
33100	9435
33200	9483
33300	9521
33400	9561
33500	9598
33600	9647
33700	9700
33800	9748
33900	9803
34000	9839
34100	9877
34200	9911
34300	9954
34400	9997
34500	10044
34600	10084
34700	10120
34800	10160
34900	10209
35000	10253
35100	10293
35200	10324
35300	10366
35400	10407
35500	10455
35600	10496
35700	10542
35800	10590
35900	10635
36000	10677
36100	10714
36200	10757
36300	10795
36400	10840
36500	10884
36600	10928
36700	10962
36800	11005
36900	11047
37000	11092
37100	11139
37200	11188
37300	11232
37400	11278
37500	11338
37600	11381
37700	11426
37800	11469
37900	11517
38000	11557
38100	11591
38200	11635
38300	11676
38400	11716
38500	11760
38600	11799
38700	11847
38800	11891
38900	11936
39000	11984
39100	12024
39200	12062
39300	12113
39400	12159
39500	12200
39600	12249
39700	12294
39800	12348
39900	12400
40000	12451
40100	12503
40200	12549
40300	12609
40400	12649
40500	12694
40600	12749
40700	12786
40800	12826
40900	12865
41000	12904
41100	12950
41200	12995
41300	13038
41400	13098
41500	13147
41600	13202
41700	13242
41800	13290
41900	13334
42000	13378
42100	13420
42200	13469
42300	13510
42400	13556
42500	13597
42600	13648
42700	13697
42800	13735
42900	13780
43000	13823
43100	13864
43200	13909
43300	13962
43400	14012
43500	14059
43600	14104
43700	14151
43800	14201
43900	14245
44000	14288
44100	14336
44200	14383
44300	14422
44400	14471
44500	14519
44600	14563
44700	14608
44800	14646
44900	14702
45000	14748
45100	14793
45200	14844
45300	14890
45400	14943
45500	14994
45600	15043
45700	15084
45800	15139
45900	15190
46000	15242
46100	15281
46200	15330
46300	15380
46400	15425
46500	15475
46600	15519
46700	15554
46800	15592
46900	15643
47000	15693
47100	15740
47200	15779
47300	15829
47400	15875
47500	15920
47600	15968
47700	16011
47800	16067
47900	16107
48000	16153
48100	16202
48200	16247
48300	16301
48400	16342
48500	16397
48600	16443
48700	16481
48800	16522
48900	16563
49000	16608
49100	16653
49200	16711
49300	16758
49400	16804
49500	16858
49600	16913
49700	16961
49800	17014
49900	17056
50000	17101
50100	17140
50200	17191
50300	17241
50400	17297
50500	17348
50600	17403
50700	17445
50800	17497
50900	17543
51000	17594
51100	17648
51200	17695
51300	17741
51400	17781
51500	17828
51600	17873
51700	17924
51800	17973
51900	18030
52000	18079
52100	18125
52200	18170
52300	18215
52400	18263
52500	18321
52600	18375
52700	18418
52800	18471
52900	18525
53000	18568
53100	18614
53200	18661
53300	18706
53400	18747
53500	18793
53600	18838
53700	18882
53800	18940
53900	18995
54000	19042
54100	19088
54200	19131
54300	19188
54400	19228
54500	19271
54600	19314
54700	19361
54800	19411
54900	19466
55000	19512
55100	19564
55200	19611
55300	19665
55400	19708
55500	19759
55600	19799
55700	19848
55800	19895
55900	19936
56000	19974
56100	20020
56200	20061
56300	20111
56400	20158
56500	20211
56600	20266
56700	20316
56800	20365
56900	20415
57000	20471
57100	20524
57200	20570
57300	20615
57400	20662
57500	20705
57600	20761
57700	20807
57800	20853
57900	20904
58000	20951
58100	20994
58200	21041
58300	21090
58400	21128
58500	21182
58600	21230
58700	21276
58800	21328
58900	21377
59000	21427
59100	21476
59200	21531
59300	21581
59400	21632
59500	21679
59600	21723
59700	21768
59800	21815
59900	21868
60000	21924
60100	21972
60200	22018
60300	22062
60400	22117
60500	22168
60600	22216
60700	22256
60800	22305
60900	22349
61000	22396
61100	22452
61200	22499
61300	22546
61400	22590
61500	22643
61600	22698
61700	22752
61800	22795
61900	22851
62000	22897
62100	22950
62200	22990
62300	23044
62400	23094
62500	23146
62600	23197
62700	23241
62800	23290
62900	23333
63000	23387
63100	23433
63200	23470
63300	23521
63400	23570
63500	23625
63600	23671
63700	23711
63800	23763
63900	23818
64000	23866
64100	23918
64200	23957
64300	24000
64400	24050
64500	24100
64600	24152
64700	24208
64800	24257
64900	24302
65000	24351
65100	24386
65200	24434
65300	24487
65400	24533
65500	24582
65600	24635
65700	24690
65800	24740
65900	24784
66000	24824
66100	24874
66200	24918
66300	24967
66400	25020
66500	25070
66600	25121
66700	25172
66800	25219
66900	25261
67000	25319
67100	25370
67200	25420
67300	25461
67400	25513
67500	25563
67600	25603
67700	25645
67800	25697
67900	25748
68000	25799
68100	25845
68200	25893
68300	25941
68400	25990
68500	26036
68600	26070
68700	26106
68800	26163
68900	26220
69000	26272
69100	26334
69200	26390
69300	26445
69400	26488
69500	26542
69600	26592
69700	26641
69800	26684
69900	26732
70000	26788
70100	26842
70200	26889
70300	26937
70400	26988
70500	27036
70600	27085
70700	27137
70800	27187
70900	27247
71000	27285
71100	27336
71200	27381
71300	27431
71400	27488
71500	27541
71600	27595
71700	27650
71800	27701
71900	27754
72000	27806
72100	27856
72200	27909
72300	27959
72400	28007
72500	28059
72600	28102
72700	28147
72800	28190
72900	28238
73000	28281
73100	28329
73200	28378
73300	28430
73400	28475
73500	28517
73600	28562
73700	28612
73800	28657
73900	28705
74000	28755
74100	28805
74200	28854
74300	28906
74400	28953
74500	29004
74600	29052
74700	29101
74800	29145
74900	29193
75000	29237
75100	29286
75200	29332
75300	29385
75400	29433
75500	29481
75600	29523
75700	29575
75800	29616
75900	29667
76000	29717
76100	29769
76200	29818
76300	29870
76400	29921
76500	29964
76600	30011
76700	30060
76800	30109
76900	30160
77000	30208
77100	30256
77200	30308
77300	30368
77400	30423
77500	30475
77600	30532
77700	30586
77800	30632
77900	30677
78000	30719
78100	30767
78200	30821
78300	30872
78400	30925
78500	30972
78600	31021
78700	31068
78800	31125
78900	31175
79000	31230
79100	31275
79200	31324
79300	31375
79400	31433
79500	31477
79600	31522
79700	31567
79800	31609
79900	31663
80000	31722
80100	31769
80200	31817
80300	31867
80400	31918
80500	31974
80600	32020
80700	32068
80800	32115
80900	32162
81000	32213
81100	32259
81200	32303
81300	32356
81400	32401
81500	32455
81600	32499
81700	32547
81800	32597
81900	32649
82000	32693
82100	32736
82200	32789
82300	32830
82400	32875
82500	32923
82600	32980
82700	33030
82800	33076
82900	33120
83000	33170
83100	33220
83200	33270
83300	33318
83400	33361
83500	33403
83600	33456
83700	33505
83800	33549
83900	33599
84000	33641
84100	33692
84200	33741
84300	33788
84400	33835
84500	33885
84600	33936
84700	33989
84800	34044
84900	34091
85000	34142
85100	34196
85200	34245
85300	34291
85400	34337
85500	34378
85600	34430
85700	34475
85800	34531
85900	34585
86000	34644
86100	34696
86200	34746
86300	34800
86400	34842
86500	34903
86600	34949
86700	35002
86800	35054
86900	35105
87000	35156
87100	35217
87200	35267
87300	35319
87400	35372
87500	35417
87600	35469
87700	35527
87800	35573
87900	35616
88000	35669
88100	35722
88200	35766
88300	35813
88400	35866
88500	35917
88600	35973
88700	36023
88800	36070
88900	36119
89000	36175
89100	36234
89200	36288
89300	36334
89400	36383
89500	36434
89600	36484
89700	36525
89800	36575
89900	36624
90000	36674
90100	36725
90200	36773
90300	36824
90400	36867
90500	36920
90600	36971
90700	37027
90800	37078
90900	37121
91000	37164
91100	37214
91200	37261
91300	37311
91400	37362
91500	37417
91600	37461
91700	37507
91800	37563
91900	37610
92000	37659
92100	37713
92200	37761
92300	37813
92400	37856
92500	37908
92600	37963
92700	38015
92800	38071
92900	38119
93000	38175
93100	38226
93200	38278
93300	38328
93400	38378
93500	38435
93600	38479
93700	38528
93800	38575
93900	38624
94000	38679
94100	38731
94200	38769
94300	38821
94400	38881
94500	38936
94600	38989
94700	39046
94800	39087
94900	39129
95000	39185
95100	39235
95200	39287
95300	39342
95400	39399
95500	39451
95600	39495
95700	39545
95800	39589
95900	39639
96000	39686
96100	39748
96200	39792
96300	39846
96400	39893
96500	39941
96600	39996
96700	40053
96800	40089
96900	40140
97000	40194
97100	40244
97200	40296
97300	40342
97400	40393
97500	40450
97600	40499
97700	40547
97800	40601
97900	40654
98000	40708
98100	40755
98200	40807
98300	40857
98400	40904
98500	40961
98600	41009
98700	41059
98800	41109
98900	41156
99000	41203
99100	41246
99200	41292
99300	41343
99400	41394
99500	41448
99600	41497
99700	41549
99800	41599
99900	41646
100000	41706


==> old/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,199,0,1
300,297,1,2
400,394,3,3
500,492,3,5
600,585,5,10
700,683,5,12
800,780,5,15
900,878,5,17
1000,974,7,19
1100,1067,8,25
1200,1162,9,29
1300,1258,11,31
1400,1351,13,36
1500,1443,14,43
1600,1530,17,53
1700,1619,21,60
1800,1708,23,69
1900,1791,27,82
2000,1875,34,91
2100,1967,35,98
2200,2055,37,108
2300,2143,41,116
2400,2228,45,127
2500,2312,49,139
2600,2398,52,150
2700,2486,52,162
2800,2570,57,173
2900,2656,60,184
3000,2739,63,198
3100,2825,68,207
3200,2912,75,213
3300,2993,79,228
3400,3082,82,236
3500,3160,91,249
3600,3239,99,262
3700,3313,110,277
3800,3396,114,290
3900,3475,118,307
4000,3556,121,323
4100,3641,121,338
4200,3717,128,355
4300,3792,138,370
4400,3859,150,391
4500,3938,155,407
4600,4019,161,420
4700,4103,163,434
4800,4166,171,463
4900,4246,174,480
5000,4327,175,498
5100,4398,182,520
5200,4478,188,534
5300,4552,195,553
5400,4633,198,569
5500,4701,201,598
5600,4771,213,616
5700,4842,222,636
5800,4907,230,663
5900,4970,239,691
6000,5040,249,711
6100,5114,252,734
6200,5186,256,758
6300,5242,270,788
6400,5314,276,810
6500,5379,283,838
6600,5442,291,867
6700,5501,299,900
6800,5565,308,927
6900,5635,316,949
7000,5702,325,973
7100,5763,337,1000
7200,5836,341,1023
7300,5898,352,1050
7400,5959,364,1077
7500,6021,376,1103
7600,6086,387,1127
7700,6150,394,1156
7800,6209,403,1188
7900,6275,410,1215
8000,6335,417,1248
8100,6399,429,1272
8200,6454,441,1305
8300,6518,450,1332
8400,6576,464,1360
8500,6640,474,1386
8600,6698,483,1419
8700,6762,495,1443
8800,6821,503,1476
8900,6881,511,1508
9000,6941,520,1539
9100,7003,533,1564
9200,7063,538,1599
9300,7124,548,1628
9400,7186,557,1657
9500,7244,568,1688
9600,7301,583,1716
9700,7354,597,1749
9800,7407,610,1783
9900,7462,622,1816
10000,7517,637,1846
10100,7568,648,1884
10200,7614,662,1924
10300,7678,675,1947
10400,7724,687,1989
10500,7779,706,2015
10600,7827,719,2054
10700,7879,732,2089
10800,7934,741,2125
10900,7980,752,2168
11000,8029,758,2213
11100,8083,769,2248
11200,8129,778,2293
11300,8171,797,2332
11400,8221,807,2372
11500,8271,816,2413
11600,8323,827,2450
11700,8375,842,2483
11800,8422,859,2519
11900,8466,875,2559
12000,8513,889,2598
12100,8560,905,2635
12200,8610,916,2674
12300,8654,929,2717
12400,8694,940,2766
12500,8738,953,2809
12600,8785,968,2847
12700,8836,982,2882
12800,8884,996,2920
12900,8924,1013,2963
13000,8970,1027,3003
13100,9009,1039,3052
13200,9058,1048,3094
13300,9106,1059,3135
13400,9149,1077,3174
13500,9186,1095,3219
13600,9229,1109,3262
13700,9267,1127,3306
13800,9306,1139,3355
13900,9342,1153,3405
14000,9381,1166,3453
14100,9418,1180,3502
14200,9462,1198,3540
14300,9499,1217,3584
14400,9543,1228,3629
14500,9583,1245,3672
14600,9618,1260,3722
14700,9653,1277,3770
14800,9710,1286,3804
14900,9750,1303,3847
15000,9785,1316,3899
15100,9826,1325,3949
15200,9870,1342,3988
15300,9905,1362,4033
15400,9947,1371,4082
15500,9984,1383,4133
15600,10023,1394,4183
15700,10059,1410,4231
15800,10101,1425,4274
15900,10138,1440,4322
16000,10173,1454,4373
16100,10220,1463,4417
16200,10258,1482,4460
16300,10292,1502,4506
16400,10329,1513,4558
16500,10371,1531,4598
16600,10408,1547,4645
16700,10445,1559,4696
16800,10485,1571,4744
16900,10528,1588,4784
17000,10564,1601,4835
17100,10602,1616,4882
17200,10637,1637,4926
17300,10663,1657,4980
17400,10702,1674,5024
17500,10737,1695,5068
17600,10778,1713,5109
17700,10807,1736,5157
17800,10833,1753,5214
17900,10867,1770,5263
18000,10898,1788,5314
18100,10926,1804,5370
18200,10951,1822,5427
18300,10987,1843,5470
18400,11019,1861,5520
18500,11054,1878,5568
18600,11079,1895,5626
18700,11114,1914,5672
18800,11150,1931,5719
18900,11186,1951,5763
19000,11214,1970,5816
19100,11246,1990,5864
19200,11277,2004,5919
19300,11308,2014,5978
19400,11331,2033,6036
19500,11357,2046,6097
19600,11393,2058,6149
19700,11421,2070,6209
19800,11452,2083,6265
19900,11488,2107,6305
20000,11516,2125,6359
20100,11538,2144,6418
20200,11576,2161,6463
20300,11609,2171,6520
20400,11638,2188,6574
20500,11667,2210,6623
20600,11690,2227,6683
20700,11712,2247,6741
20800,11728,2265,6807
20900,11750,2283,6867
21000,11783,2301,6916
21100,11813,2321,6966
21200,11846,2334,7020
21300,11873,2354,7073
21400,11906,2370,7124
21500,11931,2386,7183
21600,11962,2397,7241
21700,11992,2409,7299
21800,12017,2431,7352
21900,12038,2448,7414
22000,12066,2469,7465
22100,12094,2484,7522
22200,12112,2505,7583
22300,12135,2532,7633
22400,12154,2556,7690
22500,12180,2569,7751
22600,12208,2585,7807
22700,12237,2610,7853
22800,12274,2621,7905
22900,12294,2645,7961
23000,12323,2660,8017
23100,12349,2684,8067
23200,12375,2703,8122
23300,12400,2725,8175
23400,12421,2742,8237
23500,12445,2760,8295
23600,12466,2778,8356
23700,12496,2796,8408
23800,12517,2816,8467
23900,12542,2838,8520
24000,12566,2857,8577
24100,12595,2882,8623
24200,12621,2901,8678
24300,12645,2927,8728
24400,12669,2948,8783
24500,12691,2969,8840
24600,12720,2986,8894
24700,12746,3004,8950
24800,12770,3021,9009
24900,12798,3042,9060
25000,12823,3062,9115
25100,12843,3079,9178
25200,12871,3095,9234
25300,12898,3108,9294
25400,12920,3125,9355
25500,12940,3145,9415
25600,12961,3164,9475
25700,12981,3180,9539
25800,12995,3198,9607
25900,13017,3222,9661
26000,13046,3241,9713
26100,13071,3261,9768
26200,13086,3286,9828
26300,13109,3303,9888
26400,13131,3320,9949
26500,13155,3337,10008
26600,13177,3353,10070
26700,13191,3375,10134
26800,13210,3396,10194
26900,13232,3418,10250
27000,13248,3441,10311
27100,13272,3467,10361
27200,13291,3480,10429
27300,13306,3503,10491
27400,13322,3523,10555
27500,13343,3541,10616
27600,13357,3569,10674
27700,13371,3583,10746
27800,13396,3595,10809
27900,13409,3617,10874
28000,13428,3636,10936
28100,13441,3658,11001
28200,13458,3677,11065
28300,13482,3695,11123
28400,13507,3714,11179
28500,13527,3737,11236
28600,13552,3753,11295
28700,13577,3776,11347
28800,13598,3796,11406
28900,13616,3816,11468
29000,13629,3840,11531
29100,13646,3859,11595
29200,13661,3879,11660
29300,13683,3900,11717
29400,13691,3924,11785
29500,13706,3952,11842
29600,13719,3974,11907
29700,13739,3999,11962
29800,13751,4017,12032
29900,13768,4042,12090
30000,13783,4060,12157
30100,13797,4077,12226
30200,13814,4102,12284
30300,13832,4123,12345
30400,13851,4146,12403
30500,13871,4164,12465
30600,13889,4183,12528
30700,13899,4205,12596
30800,13908,4231,12661
30900,13920,4248,12732
31000,13938,4269,12793
31100,13955,4287,12858
31200,13965,4307,12928
31300,13977,4319,13004
31400,13986,4339,13075
31500,14005,4354,13141
31600,14018,4373,13209
31700,14032,4389,13279
31800,14042,4403,13355
31900,14059,4423,13418
32000,14073,4450,13477
32100,14087,4472,13541
32200,14106,4490,13604
32300,14121,4514,13665
32400,14129,4537,13734
32500,14138,4551,13811
32600,14153,4582,13865
32700,14166,4608,13926
32800,14180,4628,13992
32900,14189,4644,14067
33000,14200,4667,14133
33100,14215,4688,14197
33200,14230,4709,14261
33300,14243,4726,14331
33400,14256,4750,14394
33500,14277,4770,14453
33600,14287,4796,14517
33700,14297,4816,14587
33800,14307,4837,14656
33900,14323,4858,14719
34000,14329,4881,14790
34100,14344,4910,14846
34200,14362,4937,14901
34300,14373,4957,14970
34400,14382,4984,15034
34500,14399,5010,15091
34600,14417,5028,15155
34700,14431,5048,15221
34800,14446,5066,15288
34900,14458,5089,15353
35000,14464,5111,15425
35100,14475,5134,15491
35200,14483,5160,15557
35300,14498,5185,15617
35400,14513,5205,15682
35500,14522,5226,15752
35600,14533,5249,15818
35700,14542,5270,15888
35800,14553,5299,15948
35900,14564,5322,16014
36000,14578,5345,16077
36100,14591,5367,16142
36200,14601,5394,16205
36300,14608,5422,16270
36400,14616,5440,16344
36500,14624,5465,16411
36600,14639,5485,16476
36700,14652,5510,16538
36800,14663,5533,16604
36900,14678,5551,16671
37000,14690,5573,16737
37100,14703,5591,16806
37200,14711,5609,16880
37300,14726,5632,16942
37400,14736,5657,17007
37500,14741,5682,17077
37600,14756,5699,17145
37700,14769,5718,17213
37800,14781,5746,17273
37900,14795,5771,17334
38000,14805,5797,17398
38100,14815,5818,17467
38200,14828,5847,17525
38300,14837,5868,17595
38400,14845,5894,17661
38500,14851,5919,17730
38600,14860,5944,17796
38700,14871,5962,17867
38800,14882,5984,17934
38900,14892,6004,18004
39000,14905,6026,18069
39100,14911,6046,18143
39200,14923,6062,18215
39300,14932,6082,18286
39400,14945,6112,18343
39500,14949,6133,18418
39600,14956,6158,18486
39700,14967,6178,18555
39800,14971,6205,18624
39900,14982,6229,18689
40000,14994,6250,18756
40100,15001,6269,18830
40200,15009,6302,18889
40300,15016,6328,18956
40400,15026,6351,19023
40500,15031,6374,19095
40600,15041,6391,19168
40700,15051,6412,19237
40800,15064,6425,19311
40900,15072,6448,19380
41000,15080,6467,19453
41100,15085,6493,19522
41200,15094,6514,19592
41300,15099,6537,19664
41400,15107,6557,19736
41500,15120,6580,19800
41600,15127,6607,19866
41700,15129,6634,19937
41800,15138,6655,20007
41900,15145,6680,20075
42000,15152,6704,20144
42100,15158,6728,20214
42200,15161,6752,20287
42300,15167,6773,20360
42400,15174,6797,20429
42500,15181,6818,20501
42600,15191,6839,20570
42700,15204,6866,20630
42800,15211,6889,20700
42900,15218,6914,20768
43000,15222,6944,20834
43100,15227,6971,20902
43200,15233,6996,20971
43300,15236,7019,21045
43400,15243,7047,21110
43500,15256,7061,21183
43600,15258,7087,21255
43700,15261,7111,21328
43800,15269,7135,21396
43900,15276,7154,21470
44000,15279,7184,21537
44100,15286,7207,21607
44200,15289,7233,21678
44300,15292,7260,21748
44400,15299,7274,21827
44500,15310,7291,21899
44600,15317,7312,21971
44700,15326,7330,22044
44800,15330,7359,22111
44900,15338,7382,22180
45000,15346,7404,22250
45100,15354,7421,22325
45200,15357,7444,22399
45300,15367,7465,22468
45400,15376,7486,22538
45500,15385,7504,22611
45600,15387,7529,22684
45700,15391,7562,22747
45800,15395,7586,22819
45900,15400,7609,22891
46000,15405,7639,22956
46100,15412,7660,23028
46200,15419,7682,23099
46300,15422,7709,23169
46400,15424,7732,23244
46500,15428,7753,23319
46600,15429,7785,23386
46700,15431,7807,23462
46800,15439,7827,23534
46900,15445,7852,23603
47000,15453,7873,23674
47100,15456,7895,23749
47200,15462,7921,23817
47300,15465,7944,23891
47400,15466,7968,23966
47500,15471,8000,24029
47600,15478,8028,24094
47700,15488,8048,24164
47800,15497,8075,24228
47900,15501,8101,24298
48000,15508,8128,24364
48100,15512,8150,24438
48200,15519,8179,24502
48300,15523,8203,24574
48400,15532,8219,24649
48500,15541,8240,24719
48600,15544,8259,24797
48700,15548,8283,24869
48800,15551,8309,24940
48900,15554,8326,25020
49000,15556,8344,25100
49100,15564,8373,25163
49200,15569,8398,25233
49300,15575,8422,25303
49400,15577,8446,25377
49500,15581,8463,25456
49600,15586,8492,25522
49700,15591,8514,25595
49800,15594,8534,25672
49900,15602,8554,25744
50000,15608,8576,25816
50100,15610,8601,25889
50200,15614,8623,25963
50300,15620,8647,26033
50400,15626,8672,26102
50500,15630,8691,26179
50600,15636,8709,26255
50700,15639,8733,26328
50800,15644,8754,26402
50900,15649,8782,26469
51000,15654,8814,26532
51100,15657,8833,26610
51200,15660,8854,26686
51300,15664,8870,26766
51400,15668,8893,26839
51500,15670,8916,26914
51600,15672,8935,26993
51700,15679,8958,27063
51800,15683,8984,27133
51900,15687,9005,27208
52000,15689,9038,27273
52100,15693,9060,27347
52200,15699,9083,27418
52300,15703,9106,27491
52400,15707,9131,27562
52500,15710,9149,27641
52600,15713,9174,27713
52700,15720,9193,27787
52800,15724,9229,27847
52900,15727,9249,27924
53000,15732,9282,27986
53100,15738,9303,28059
53200,15746,9327,28127
53300,15750,9350,28200
53400,15755,9377,28268
53500,15758,9398,28344
53600,15761,9421,28418
53700,15767,9449,28484
53800,15767,9477,28556
53900,15770,9507,28623
54000,15772,9532,28696
54100,15778,9551,28771
54200,15785,9576,28839
54300,15791,9597,28912
54400,15793,9616,28991
54500,15800,9641,29059
54600,15807,9666,29127
54700,15810,9691,29199
54800,15814,9716,29270
54900,15817,9742,29341
55000,15821,9765,29414
55100,15826,9785,29489
55200,15827,9805,29568
55300,15829,9835,29636
55400,15831,9866,29703
55500,15833,9893,29774
55600,15836,9920,29844
55700,15838,9950,29912
55800,15842,9977,29981
55900,15843,10003,30054
56000,15847,10028,30125
56100,15855,10053,30192
56200,15860,10075,30265
56300,15863,10106,30331
56400,15865,10130,30405
56500,15869,10155,30476
56600,15870,10184,30546
56700,15873,10210,30617
56800,15874,10235,30691
56900,15880,10257,30763
57000,15880,10279,30841
57100,15881,10300,30919
57200,15882,10326,30992
57300,15888,10350,31062
57400,15891,10379,31130
57500,15894,10403,31203
57600,15899,10424,31277
57700,15905,10449,31346
57800,15912,10471,31417
57900,15914,10492,31494
58000,15918,10518,31564
58100,15920,10541,31639
58200,15921,10572,31707
58300,15924,10595,31781
58400,15924,10621,31855
58500,15927,10646,31927
58600,15931,10666,32003
58700,15933,10690,32077
58800,15935,10715,32150
58900,15936,10753,32211
59000,15939,10778,32283
59100,15941,10806,32353
59200,15946,10830,32424
59300,15948,10865,32487
59400,15950,10893,32557
59500,15953,10917,32630
59600,15958,10945,32697
59700,15960,10976,32764
59800,15962,10996,32842
59900,15965,11021,32914
60000,15965,11051,32984
60100,15968,11079,33053
60200,15972,11113,33115
60300,15977,11136,33187
60400,15982,11166,33252
60500,15983,11192,33325
60600,15985,11224,33391
60700,15985,11248,33467
60800,15986,11274,33540
60900,15988,11296,33616
61000,15991,11317,33692
61100,15991,11343,33766
61200,15995,11367,33838
61300,16001,11391,33908
61400,16002,11416,33982
61500,16006,11444,34050
61600,16010,11467,34123
61700,16012,11490,34198
61800,16014,11515,34271
61900,16017,11535,34348
62000,16020,11559,34421
62100,16023,11592,34485
62200,16025,11616,34559
62300,16030,11648,34622
62400,16030,11672,34698
62500,16035,11696,34769
62600,16037,11716,34847
62700,16039,11749,34912
62800,16041,11773,34986
62900,16042,11800,35058
63000,16043,11825,35132
63100,16046,11839,35215
63200,16050,11859,35291
63300,16051,11881,35368
63400,16051,11906,35443
63500,16053,11928,35519
63600,16056,11956,35588
63700,16059,11971,35670
63800,16061,11993,35746
63900,16064,12019,35817
64000,16065,12047,35888
64100,16067,12077,35956
64200,16069,12101,36030
64300,16072,12127,36101
64400,16074,12152,36174
64500,16078,12173,36249
64600,16080,12203,36317
64700,16082,12227,36391
64800,16085,12249,36466
64900,16088,12275,36537
65000,16091,12301,36608
65100,16091,12328,36681
65200,16092,12351,36757
65300,16093,12377,36830
65400,16095,12402,36903
65500,16098,12422,36980
65600,16101,12447,37052
65700,16103,12472,37125
65800,16104,12499,37197
65900,16105,12521,37274
66000,16106,12539,37355
66100,16106,12571,37423
66200,16106,12598,37496
66300,16109,12617,37574
66400,16109,12644,37647
66500,16110,12669,37721
66600,16111,12690,37799
66700,16113,12718,37869
66800,16115,12735,37950
66900,16118,12758,38024
67000,16118,12782,38100
67100,16119,12812,38169
67200,16121,12837,38242
67300,16124,12861,38315
67400,16127,12878,38395
67500,16130,12906,38464
67600,16132,12930,38538
67700,16133,12965,38602
67800,16134,12993,38673
67900,16134,13019,38747
68000,16136,13041,38823
68100,16136,13068,38896
68200,16136,13097,38967
68300,16136,13122,39042
68400,16138,13144,39118
68500,16139,13167,39194
68600,16143,13186,39271
68700,16144,13217,39339
68800,16145,13237,39418
68900,16146,13256,39498
69000,16148,13275,39577
69100,16148,13306,39646
69200,16152,13329,39719
69300,16155,13357,39788
69400,16157,13379,39864
69500,16160,13401,39939
69600,16161,13425,40014
69700,16163,13452,40085
69800,16168,13468,40164
69900,16169,13496,40235
70000,16170,13515,40315
70100,16170,13546,40384
70200,16171,13568,40461
70300,16171,13596,40533
70400,16172,13617,40611
70500,16173,13636,40691
70600,16174,13665,40761
70700,16175,13684,40841
70800,16175,13704,40921
70900,16175,13730,40995
71000,16175,13754,41071
71100,16176,13776,41148
71200,16178,13802,41220
71300,16178,13828,41294
71400,16180,13855,41365
71500,16181,13872,41447
71600,16184,13902,41514
71700,16186,13925,41589
71800,16186,13951,41663
71900,16188,13984,41728
72000,16189,14007,41804
72100,16190,14031,41879
72200,16190,14054,41956
72300,16190,14079,42031
72400,16193,14102,42105
72500,16193,14130,42177
72600,16195,14155,42250
72700,16197,14176,42327
72800,16199,14203,42398
72900,16200,14227,42473
73000,16200,14249,42551
73100,16200,14269,42631
73200,16200,14298,42702
73300,16201,14331,42768
73400,16202,14357,42841
73500,16203,14391,42906
73600,16204,14421,42975
73700,16205,14448,43047
73800,16206,14478,43116
73900,16207,14505,43188
74000,16207,14532,43261
74100,16208,14556,43336
74200,16209,14583,43408
74300,16211,14605,43484
74400,16213,14628,43559
74500,16213,14653,43634
74600,16214,14680,43706
74700,16215,14715,43770
74800,16215,14738,43847
74900,16215,14757,43928
75000,16215,14777,44008
75100,16215,14802,44083
75200,16215,14827,44158
75300,16216,14859,44225
75400,16219,14887,44294
75500,16219,14909,44372
75600,16219,14933,44448
75700,16219,14956,44525
75800,16219,14978,44603
75900,16219,15004,44677
76000,16220,15033,44747
76100,16220,15052,44828
76200,16220,15080,44900
76300,16221,15099,44980
76400,16222,15127,45051
76500,16223,15149,45128
76600,16224,15170,45206
76700,16227,15199,45274
76800,16227,15219,45354
76900,16228,15243,45429
77000,16228,15268,45504
77100,16228,15291,45581
77200,16229,15308,45663
77300,16230,15331,45739
77400,16231,15353,45816
77500,16232,15377,45891
77600,16232,15401,45967
77700,16235,15420,46045
77800,16236,15445,46119
77900,16236,15467,46197
78000,16236,15486,46278
78100,16237,15502,46361
78200,16238,15534,46428
78300,16238,15558,46504
78400,16238,15583,46579
78500,16238,15603,46659
78600,16238,15632,46730
78700,16240,15656,46804
78800,16240,15681,46879
78900,16241,15712,46947
79000,16241,15740,47019
79100,16242,15764,47094
79200,16243,15784,47173
79300,16243,15809,47248
79400,16244,15829,47327
79500,16245,15848,47407
79600,16245,15878,47477
79700,16245,15903,47552
79800,16247,15925,47628
79900,16247,15947,47706
80000,16248,15965,47787
80100,16250,15991,47859
80200,16252,16018,47930
80300,16253,16045,48002
80400,16253,16063,48084
80500,16253,16085,48162
80600,16254,16108,48238
80700,16255,16132,48313
80800,16256,16161,48383
80900,16257,16175,48468
81000,16258,16205,48537
81100,16261,16225,48614
81200,16262,16253,48685
81300,16262,16274,48764
81400,16263,16299,48838
81500,16263,16323,48914
81600,16265,16343,48992
81700,16267,16371,49062
81800,16267,16395,49138
81900,16269,16412,49219
82000,16270,16436,49294
82100,16270,16459,49371
82200,16270,16482,49448
82300,16271,16503,49526
82400,16272,16524,49604
82500,16273,16555,49672
82600,16276,16579,49745
82700,16277,16605,49818
82800,16277,16629,49894
82900,16280,16648,49972
83000,16282,16661,50057
83100,16282,16686,50132
83200,16282,16714,50204
83300,16282,16744,50274
83400,16285,16770,50345
83500,16287,16796,50417
83600,16288,16816,50496
83700,16289,16840,50571
83800,16290,16868,50642
83900,16290,16890,50720
84000,16290,16915,50795
84100,16292,16939,50869
84200,16293,16971,50936
84300,16293,16993,51014
84400,16295,17019,51086
84500,16296,17040,51164
84600,16296,17067,51237
84700,16299,17090,51311
84800,16299,17108,51393
84900,16300,17135,51465
85000,16301,17158,51541
85100,16302,17181,51617
85200,16302,17206,51692
85300,16304,17224,51772
85400,16304,17258,51838
85500,16304,17281,51915
85600,16304,17309,51987
85700,16305,17327,52068
85800,16305,17354,52141
85900,16306,17376,52218
86000,16306,17400,52294
86100,16306,17424,52370
86200,16307,17450,52443
86300,16307,17470,52523
86400,16307,17506,52587
86500,16308,17531,52661
86600,16309,17552,52739
86700,16309,17585,52806
86800,16309,17607,52884
86900,16309,17632,52959
87000,16309,17660,53031
87100,16311,17691,53098
87200,16311,17720,53169
87300,16311,17745,53244
87400,16311,17773,53316
87500,16313,17803,53384
87600,16313,17824,53463
87700,16313,17852,53535
87800,16314,17873,53613
87900,16314,17896,53690
88000,16314,17921,53765
88100,16314,17945,53841
88200,16315,17973,53912
88300,16316,17990,53994
88400,16316,18010,54074
88500,16316,18033,54151
88600,16317,18060,54223
88700,16318,18093,54289
88800,16319,18109,54372
88900,16320,18136,54444
89000,16320,18156,54524
89100,16320,18184,54596
89200,16321,18214,54665
89300,16321,18241,54738
89400,16321,18260,54819
89500,16321,18277,54902
89600,16321,18297,54982
89700,16321,18316,55063
89800,16322,18338,55140
89900,16323,18366,55211
90000,16324,18388,55288
90100,16324,18415,55361
90200,16324,18441,55435
90300,16324,18473,55503
90400,16324,18495,55581
90500,16324,18518,55658
90600,16324,18547,55729
90700,16325,18576,55799
90800,16326,18599,55875
90900,16326,18623,55951
91000,16327,18647,56026
91100,16327,18670,56103
91200,16327,18693,56180
91300,16327,18709,56264
91400,16327,18731,56342
91500,16327,18748,56425
91600,16329,18772,56499
91700,16329,18793,56578
91800,16329,18816,56655
91900,16330,18837,56733
92000,16330,18865,56805
92100,16330,18887,56883
92200,16330,18910,56960
92300,16331,18936,57033
92400,16332,18958,57110
92500,16333,18982,57185
92600,16333,19008,57259
92700,16333,19034,57333
92800,16333,19060,57407
92900,16333,19080,57487
93000,16333,19105,57562
93100,16333,19126,57641
93200,16333,19155,57712
93300,16333,19177,57790
93400,16334,19208,57858
93500,16334,19225,57941
93600,16334,19246,58020
93700,16334,19280,58086
93800,16334,19307,58159
93900,16336,19335,58229
94000,16336,19354,58310
94100,16338,19379,58383
94200,16338,19401,58461
94300,16338,19427,58535
94400,16338,19445,58617
94500,16338,19466,58696
94600,16340,19486,58774
94700,16340,19509,58851
94800,16340,19539,58921
94900,16340,19565,58995
95000,16340,19588,59072
95100,16340,19613,59147
95200,16340,19634,59226
95300,16341,19648,59311
95400,16341,19672,59387
95500,16342,19698,59460
95600,16342,19726,59532
95700,16342,19748,59610
95800,16342,19766,59692
95900,16342,19798,59760
96000,16342,19819,59839
96100,16342,19844,59914
96200,16342,19870,59988
96300,16342,19894,60064
96400,16343,19919,60138
96500,16344,19953,60203
96600,16344,19986,60270
96700,16344,20023,60333
96800,16344,20042,60414
96900,16344,20060,60496
97000,16344,20083,60573
97100,16344,20112,60644
97200,16344,20139,60717
97300,16344,20165,60791
97400,16345,20186,60869
97500,16345,20208,60947
97600,16346,20232,61022
97700,16346,20251,61103
97800,16346,20274,61180
97900,16346,20302,61252
98000,16346,20324,61330
98100,16347,20344,61409
98200,16347,20375,61478
98300,16347,20386,61567
98400,16347,20410,61643
98500,16347,20443,61710
98600,16347,20472,61781
98700,16347,20498,61855
98800,16347,20517,61936
98900,16349,20541,62010
99000,16349,20565,62086
99100,16350,20587,62163
99200,16350,20606,62244
99300,16350,20626,62324
99400,16350,20653,62397
99500,16350,20670,62480
99600,16350,20700,62550
99700,16350,20724,62626
99800,16350,20753,62697
99900,16350,20772,62778
100000,16350,20798,62852


==> old/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	1
400	3
500	3
600	5
700	5
800	5
900	5
1000	7
1100	8
1200	9
1300	11
1400	13
1500	14
1600	17
1700	21
1800	23
1900	27
2000	34
2100	35
2200	37
2300	41
2400	45
2500	49
2600	52
2700	52
2800	57
2900	60
3000	63
3100	68
3200	75
3300	79
3400	82
3500	91
3600	99
3700	110
3800	114
3900	118
4000	121
4100	121
4200	128
4300	138
4400	150
4500	155
4600	161
4700	163
4800	171
4900	174
5000	175
5100	182
5200	188
5300	195
5400	198
5500	201
5600	213
5700	222
5800	230
5900	239
6000	249
6100	252
6200	256
6300	270
6400	276
6500	283
6600	291
6700	299
6800	308
6900	316
7000	325
7100	337
7200	341
7300	352
7400	364
7500	376
7600	387
7700	394
7800	403
7900	410
8000	417
8100	429
8200	441
8300	450
8400	464
8500	474
8600	483
8700	495
8800	503
8900	511
9000	520
9100	533
9200	538
9300	548
9400	557
9500	568
9600	583
9700	597
9800	610
9900	622
10000	637
10100	648
10200	662
10300	675
10400	687
10500	706
10600	719
10700	732
10800	741
10900	752
11000	758
11100	769
11200	778
11300	797
11400	807
11500	816
11600	827
11700	842
11800	859
11900	875
12000	889
12100	905
12200	916
12300	929
12400	940
12500	953
12600	968
12700	982
12800	996
12900	1013
13000	1027
13100	1039
13200	1048
13300	1059
13400	1077
13500	1095
13600	1109
13700	1127
13800	1139
13900	1153
14000	1166
14100	1180
14200	1198
14300	1217
14400	1228
14500	1245
14600	1260
14700	1277
14800	1286
14900	1303
15000	1316
15100	1325
15200	1342
15300	1362
15400	1371
15500	1383
15600	1394
15700	1410
15800	1425
15900	1440
16000	1454
16100	1463
16200	1482
16300	1502
16400	1513
16500	1531
16600	1547
16700	1559
16800	1571
16900	1588
17000	1601
17100	1616
17200	1637
17300	1657
17400	1674
17500	1695
17600	1713
17700	1736
17800	1753
17900	1770
18000	1788
18100	1804
18200	1822
18300	1843
18400	1861
18500	1878
18600	1895
18700	1914
18800	1931
18900	1951
19000	1970
19100	1990
19200	2004
19300	2014
19400	2033
19500	2046
19600	2058
19700	2070
19800	2083
19900	2107
20000	2125
20100	2144
20200	2161
20300	2171
20400	2188
20500	2210
20600	2227
20700	2247
20800	2265
20900	2283
21000	2301
21100	2321
21200	2334
21300	2354
21400	2370
21500	2386
21600	2397
21700	2409
21800	2431
21900	2448
22000	2469
22100	2484
22200	2505
22300	2532
22400	2556
22500	2569
22600	2585
22700	2610
22800	2621
22900	2645
23000	2660
23100	2684
23200	2703
23300	2725
23400	2742
23500	2760
23600	2778
23700	2796
23800	2816
23900	2838
24000	2857
24100	2882
24200	2901
24300	2927
24400	2948
24500	2969
24600	2986
24700	3004
24800	3021
24900	3042
25000	3062
25100	3079
25200	3095
25300	3108
25400	3125
25500	3145
25600	3164
25700	3180
25800	3198
25900	3222
26000	3241
26100	3261
26200	3286
26300	3303
26400	3320
26500	3337
26600	3353
26700	3375
26800	3396
26900	3418
27000	3441
27100	3467
27200	3480
27300	3503
27400	3523
27500	3541
27600	3569
27700	3583
27800	3595
27900	3617
28000	3636
28100	3658
28200	3677
28300	3695
28400	3714
28500	3737
28600	3753
28700	3776
28800	3796
28900	3816
29000	3840
29100	3859
29200	3879
29300	3900
29400	3924
29500	3952
29600	3974
29700	3999
29800	4017
29900	4042
30000	4060
30100	4077
30200	4102
30300	4123
30400	4146
30500	4164
30600	4183
30700	4205
30800	4231
30900	4248
31000	4269
31100	4287
31200	4307
31300	4319
31400	4339
31500	4354
31600	4373
31700	4389
31800	4403
31900	4423
32000	4450
32100	4472
32200	4490
32300	4514
32400	4537
32500	4551
32600	4582
32700	4608
32800	4628
32900	4644
33000	4667
33100	4688
33200	4709
33300	4726
33400	4750
33500	4770
33600	4796
33700	4816
33800	4837
33900	4858
34000	4881
34100	4910
34200	4937
34300	4957
34400	4984
34500	5010
34600	5028
34700	5048
34800	5066
34900	5089
35000	5111
35100	5134
35200	5160
35300	5185
35400	5205
35500	5226
35600	5249
35700	5270
35800	5299
35900	5322
36000	5345
36100	5367
36200	5394
36300	5422
36400	5440
36500	5465
36600	5485
36700	5510
36800	5533
36900	5551
37000	5573
37100	5591
37200	5609
37300	5632
37400	5657
37500	5682
37600	5699
37700	5718
37800	5746
37900	5771
38000	5797
38100	5818
38200	5847
38300	5868
38400	5894
38500	5919
38600	5944
38700	5962
38800	5984
38900	6004
39000	6026
39100	6046
39200	6062
39300	6082
39400	6112
39500	6133
39600	6158
39700	6178
39800	6205
39900	6229
40000	6250
40100	6269
40200	6302
40300	6328
40400	6351
40500	6374
40600	6391
40700	6412
40800	6425
40900	6448
41000	6467
41100	6493
41200	6514
41300	6537
41400	6557
41500	6580
41600	6607
41700	6634
41800	6655
41900	6680
42000	6704
42100	6728
42200	6752
42300	6773
42400	6797
42500	6818
42600	6839
42700	6866
42800	6889
42900	6914
43000	6944
43100	6971
43200	6996
43300	7019
43400	7047
43500	7061
43600	7087
43700	7111
43800	7135
43900	7154
44000	7184
44100	7207
44200	7233
44300	7260
44400	7274
44500	7291
44600	7312
44700	7330
44800	7359
44900	7382
45000	7404
45100	7421
45200	7444
45300	7465
45400	7486
45500	7504
45600	7529
45700	7562
45800	7586
45900	7609
46000	7639
46100	7660
46200	7682
46300	7709
46400	7732
46500	7753
46600	7785
46700	7807
46800	7827
46900	7852
47000	7873
47100	7895
47200	7921
47300	7944
47400	7968
47500	8000
47600	8028
47700	8048
47800	8075
47900	8101
48000	8128
48100	8150
48200	8179
48300	8203
48400	8219
48500	8240
48600	8259
48700	8283
48800	8309
48900	8326
49000	8344
49100	8373
49200	8398
49300	8422
49400	8446
49500	8463
49600	8492
49700	8514
49800	8534
49900	8554
50000	8576
50100	8601
50200	8623
50300	8647
50400	8672
50500	8691
50600	8709
50700	8733
50800	8754
50900	8782
51000	8814
51100	8833
51200	8854
51300	8870
51400	8893
51500	8916
51600	8935
51700	8958
51800	8984
51900	9005
52000	9038
52100	9060
52200	9083
52300	9106
52400	9131
52500	9149
52600	9174
52700	9193
52800	9229
52900	9249
53000	9282
53100	9303
53200	9327
53300	9350
53400	9377
53500	9398
53600	9421
53700	9449
53800	9477
53900	9507
54000	9532
54100	9551
54200	9576
54300	9597
54400	9616
54500	9641
54600	9666
54700	9691
54800	9716
54900	9742
55000	9765
55100	9785
55200	9805
55300	9835
55400	9866
55500	9893
55600	9920
55700	9950
55800	9977
55900	10003
56000	10028
56100	10053
56200	10075
56300	10106
56400	10130
56500	10155
56600	10184
56700	10210
56800	10235
56900	10257
57000	10279
57100	10300
57200	10326
57300	10350
57400	10379
57500	10403
57600	10424
57700	10449
57800	10471
57900	10492
58000	10518
58100	10541
58200	10572
58300	10595
58400	10621
58500	10646
58600	10666
58700	10690
58800	10715
58900	10753
59000	10778
59100	10806
59200	10830
59300	10865
59400	10893
59500	10917
59600	10945
59700	10976
59800	10996
59900	11021
60000	11051
60100	11079
60200	11113
60300	11136
60400	11166
60500	11192
60600	11224
60700	11248
60800	11274
60900	11296
61000	11317
61100	11343
61200	11367
61300	11391
61400	11416
61500	11444
61600	11467
61700	11490
61800	11515
61900	11535
62000	11559
62100	11592
62200	11616
62300	11648
62400	11672
62500	11696
62600	11716
62700	11749
62800	11773
62900	11800
63000	11825
63100	11839
63200	11859
63300	11881
63400	11906
63500	11928
63600	11956
63700	11971
63800	11993
63900	12019
64000	12047
64100	12077
64200	12101
64300	12127
64400	12152
64500	12173
64600	12203
64700	12227
64800	12249
64900	12275
65000	12301
65100	12328
65200	12351
65300	12377
65400	12402
65500	12422
65600	12447
65700	12472
65800	12499
65900	12521
66000	12539
66100	12571
66200	12598
66300	12617
66400	12644
66500	12669
66600	12690
66700	12718
66800	12735
66900	12758
67000	12782
67100	12812
67200	12837
67300	12861
67400	12878
67500	12906
67600	12930
67700	12965
67800	12993
67900	13019
68000	13041
68100	13068
68200	13097
68300	13122
68400	13144
68500	13167
68600	13186
68700	13217
68800	13237
68900	13256
69000	13275
69100	13306
69200	13329
69300	13357
69400	13379
69500	13401
69600	13425
69700	13452
69800	13468
69900	13496
70000	13515
70100	13546
70200	13568
70300	13596
70400	13617
70500	13636
70600	13665
70700	13684
70800	13704
70900	13730
71000	13754
71100	13776
71200	13802
71300	13828
71400	13855
71500	13872
71600	13902
71700	13925
71800	13951
71900	13984
72000	14007
72100	14031
72200	14054
72300	14079
72400	14102
72500	14130
72600	14155
72700	14176
72800	14203
72900	14227
73000	14249
73100	14269
73200	14298
73300	14331
73400	14357
73500	14391
73600	14421
73700	14448
73800	14478
73900	14505
74000	14532
74100	14556
74200	14583
74300	14605
74400	14628
74500	14653
74600	14680
74700	14715
74800	14738
74900	14757
75000	14777
75100	14802
75200	14827
75300	14859
75400	14887
75500	14909
75600	14933
75700	14956
75800	14978
75900	15004
76000	15033
76100	15052
76200	15080
76300	15099
76400	15127
76500	15149
76600	15170
76700	15199
76800	15219
76900	15243
77000	15268
77100	15291
77200	15308
77300	15331
77400	15353
77500	15377
77600	15401
77700	15420
77800	15445
77900	15467
78000	15486
78100	15502
78200	15534
78300	15558
78400	15583
78500	15603
78600	15632
78700	15656
78800	15681
78900	15712
79000	15740
79100	15764
79200	15784
79300	15809
79400	15829
79500	15848
79600	15878
79700	15903
79800	15925
79900	15947
80000	15965
80100	15991
80200	16018
80300	16045
80400	16063
80500	16085
80600	16108
80700	16132
80800	16161
80900	16175
81000	16205
81100	16225
81200	16253
81300	16274
81400	16299
81500	16323
81600	16343
81700	16371
81800	16395
81900	16412
82000	16436
82100	16459
82200	16482
82300	16503
82400	16524
82500	16555
82600	16579
82700	16605
82800	16629
82900	16648
83000	16661
83100	16686
83200	16714
83300	16744
83400	16770
83500	16796
83600	16816
83700	16840
83800	16868
83900	16890
84000	16915
84100	16939
84200	16971
84300	16993
84400	17019
84500	17040
84600	17067
84700	17090
84800	17108
84900	17135
85000	17158
85100	17181
85200	17206
85300	17224
85400	17258
85500	17281
85600	17309
85700	17327
85800	17354
85900	17376
86000	17400
86100	17424
86200	17450
86300	17470
86400	17506
86500	17531
86600	17552
86700	17585
86800	17607
86900	17632
87000	17660
87100	17691
87200	17720
87300	17745
87400	17773
87500	17803
87600	17824
87700	17852
87800	17873
87900	17896
88000	17921
88100	17945
88200	17973
88300	17990
88400	18010
88500	18033
88600	18060
88700	18093
88800	18109
88900	18136
89000	18156
89100	18184
89200	18214
89300	18241
89400	18260
89500	18277
89600	18297
89700	18316
89800	18338
89900	18366
90000	18388
90100	18415
90200	18441
90300	18473
90400	18495
90500	18518
90600	18547
90700	18576
90800	18599
90900	18623
91000	18647
91100	18670
91200	18693
91300	18709
91400	18731
91500	18748
91600	18772
91700	18793
91800	18816
91900	18837
92000	18865
92100	18887
92200	18910
92300	18936
92400	18958
92500	18982
92600	19008
92700	19034
92800	19060
92900	19080
93000	19105
93100	19126
93200	19155
93300	19177
93400	19208
93500	19225
93600	19246
93700	19280
93800	19307
93900	19335
94000	19354
94100	19379
94200	19401
94300	19427
94400	19445
94500	19466
94600	19486
94700	19509
94800	19539
94900	19565
95000	19588
95100	19613
95200	19634
95300	19648
95400	19672
95500	19698
95600	19726
95700	19748
95800	19766
95900	19798
96000	19819
96100	19844
96200	19870
96300	19894
96400	19919
96500	19953
96600	19986
96700	20023
96800	20042
96900	20060
97000	20083
97100	20112
97200	20139
97300	20165
97400	20186
97500	20208
97600	20232
97700	20251
97800	20274
97900	20302
98000	20324
98100	20344
98200	20375
98300	20386
98400	20410
98500	20443
98600	20472
98700	20498
98800	20517
98900	20541
99000	20565
99100	20587
99200	20606
99300	20626
99400	20653
99500	20670
99600	20700
99700	20724
99800	20753
99900	20772
100000	20798


==> old/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	199
300	297
400	394
500	492
600	585
700	683
800	780
900	878
1000	974
1100	1067
1200	1162
1300	1258
1400	1351
1500	1443
1600	1530
1700	1619
1800	1708
1900	1791
2000	1875
2100	1967
2200	2055
2300	2143
2400	2228
2500	2312
2600	2398
2700	2486
2800	2570
2900	2656
3000	2739
3100	2825
3200	2912
3300	2993
3400	3082
3500	3160
3600	3239
3700	3313
3800	3396
3900	3475
4000	3556
4100	3641
4200	3717
4300	3792
4400	3859
4500	3938
4600	4019
4700	4103
4800	4166
4900	4246
5000	4327
5100	4398
5200	4478
5300	4552
5400	4633
5500	4701
5600	4771
5700	4842
5800	4907
5900	4970
6000	5040
6100	5114
6200	5186
6300	5242
6400	5314
6500	5379
6600	5442
6700	5501
6800	5565
6900	5635
7000	5702
7100	5763
7200	5836
7300	5898
7400	5959
7500	6021
7600	6086
7700	6150
7800	6209
7900	6275
8000	6335
8100	6399
8200	6454
8300	6518
8400	6576
8500	6640
8600	6698
8700	6762
8800	6821
8900	6881
9000	6941
9100	7003
9200	7063
9300	7124
9400	7186
9500	7244
9600	7301
9700	7354
9800	7407
9900	7462
10000	7517
10100	7568
10200	7614
10300	7678
10400	7724
10500	7779
10600	7827
10700	7879
10800	7934
10900	7980
11000	8029
11100	8083
11200	8129
11300	8171
11400	8221
11500	8271
11600	8323
11700	8375
11800	8422
11900	8466
12000	8513
12100	8560
12200	8610
12300	8654
12400	8694
12500	8738
12600	8785
12700	8836
12800	8884
12900	8924
13000	8970
13100	9009
13200	9058
13300	9106
13400	9149
13500	9186
13600	9229
13700	9267
13800	9306
13900	9342
14000	9381
14100	9418
14200	9462
14300	9499
14400	9543
14500	9583
14600	9618
14700	9653
14800	9710
14900	9750
15000	9785
15100	9826
15200	9870
15300	9905
15400	9947
15500	9984
15600	10023
15700	10059
15800	10101
15900	10138
16000	10173
16100	10220
16200	10258
16300	10292
16400	10329
16500	10371
16600	10408
16700	10445
16800	10485
16900	10528
17000	10564
17100	10602
17200	10637
17300	10663
17400	10702
17500	10737
17600	10778
17700	10807
17800	10833
17900	10867
18000	10898
18100	10926
18200	10951
18300	10987
18400	11019
18500	11054
18600	11079
18700	11114
18800	11150
18900	11186
19000	11214
19100	11246
19200	11277
19300	11308
19400	11331
19500	11357
19600	11393
19700	11421
19800	11452
19900	11488
20000	11516
20100	11538
20200	11576
20300	11609
20400	11638
20500	11667
20600	11690
20700	11712
20800	11728
20900	11750
21000	11783
21100	11813
21200	11846
21300	11873
21400	11906
21500	11931
21600	11962
21700	11992
21800	12017
21900	12038
22000	12066
22100	12094
22200	12112
22300	12135
22400	12154
22500	12180
22600	12208
22700	12237
22800	12274
22900	12294
23000	12323
23100	12349
23200	12375
23300	12400
23400	12421
23500	12445
23600	12466
23700	12496
23800	12517
23900	12542
24000	12566
24100	12595
24200	12621
24300	12645
24400	12669
24500	12691
24600	12720
24700	12746
24800	12770
24900	12798
25000	12823
25100	12843
25200	12871
25300	12898
25400	12920
25500	12940
25600	12961
25700	12981
25800	12995
25900	13017
26000	13046
26100	13071
26200	13086
26300	13109
26400	13131
26500	13155
26600	13177
26700	13191
26800	13210
26900	13232
27000	13248
27100	13272
27200	13291
27300	13306
27400	13322
27500	13343
27600	13357
27700	13371
27800	13396
27900	13409
28000	13428
28100	13441
28200	13458
28300	13482
28400	13507
28500	13527
28600	13552
28700	13577
28800	13598
28900	13616
29000	13629
29100	13646
29200	13661
29300	13683
29400	13691
29500	13706
29600	13719
29700	13739
29800	13751
29900	13768
30000	13783
30100	13797
30200	13814
30300	13832
30400	13851
30500	13871
30600	13889
30700	13899
30800	13908
30900	13920
31000	13938
31100	13955
31200	13965
31300	13977
31400	13986
31500	14005
31600	14018
31700	14032
31800	14042
31900	14059
32000	14073
32100	14087
32200	14106
32300	14121
32400	14129
32500	14138
32600	14153
32700	14166
32800	14180
32900	14189
33000	14200
33100	14215
33200	14230
33300	14243
33400	14256
33500	14277
33600	14287
33700	14297
33800	14307
33900	14323
34000	14329
34100	14344
34200	14362
34300	14373
34400	14382
34500	14399
34600	14417
34700	14431
34800	14446
34900	14458
35000	14464
35100	14475
35200	14483
35300	14498
35400	14513
35500	14522
35600	14533
35700	14542
35800	14553
35900	14564
36000	14578
36100	14591
36200	14601
36300	14608
36400	14616
36500	14624
36600	14639
36700	14652
36800	14663
36900	14678
37000	14690
37100	14703
37200	14711
37300	14726
37400	14736
37500	14741
37600	14756
37700	14769
37800	14781
37900	14795
38000	14805
38100	14815
38200	14828
38300	14837
38400	14845
38500	14851
38600	14860
38700	14871
38800	14882
38900	14892
39000	14905
39100	14911
39200	14923
39300	14932
39400	14945
39500	14949
39600	14956
39700	14967
39800	14971
39900	14982
40000	14994
40100	15001
40200	15009
40300	15016
40400	15026
40500	15031
40600	15041
40700	15051
40800	15064
40900	15072
41000	15080
41100	15085
41200	15094
41300	15099
41400	15107
41500	15120
41600	15127
41700	15129
41800	15138
41900	15145
42000	15152
42100	15158
42200	15161
42300	15167
42400	15174
42500	15181
42600	15191
42700	15204
42800	15211
42900	15218
43000	15222
43100	15227
43200	15233
43300	15236
43400	15243
43500	15256
43600	15258
43700	15261
43800	15269
43900	15276
44000	15279
44100	15286
44200	15289
44300	15292
44400	15299
44500	15310
44600	15317
44700	15326
44800	15330
44900	15338
45000	15346
45100	15354
45200	15357
45300	15367
45400	15376
45500	15385
45600	15387
45700	15391
45800	15395
45900	15400
46000	15405
46100	15412
46200	15419
46300	15422
46400	15424
46500	15428
46600	15429
46700	15431
46800	15439
46900	15445
47000	15453
47100	15456
47200	15462
47300	15465
47400	15466
47500	15471
47600	15478
47700	15488
47800	15497
47900	15501
48000	15508
48100	15512
48200	15519
48300	15523
48400	15532
48500	15541
48600	15544
48700	15548
48800	15551
48900	15554
49000	15556
49100	15564
49200	15569
49300	15575
49400	15577
49500	15581
49600	15586
49700	15591
49800	15594
49900	15602
50000	15608
50100	15610
50200	15614
50300	15620
50400	15626
50500	15630
50600	15636
50700	15639
50800	15644
50900	15649
51000	15654
51100	15657
51200	15660
51300	15664
51400	15668
51500	15670
51600	15672
51700	15679
51800	15683
51900	15687
52000	15689
52100	15693
52200	15699
52300	15703
52400	15707
52500	15710
52600	15713
52700	15720
52800	15724
52900	15727
53000	15732
53100	15738
53200	15746
53300	15750
53400	15755
53500	15758
53600	15761
53700	15767
53800	15767
53900	15770
54000	15772
54100	15778
54200	15785
54300	15791
54400	15793
54500	15800
54600	15807
54700	15810
54800	15814
54900	15817
55000	15821
55100	15826
55200	15827
55300	15829
55400	15831
55500	15833
55600	15836
55700	15838
55800	15842
55900	15843
56000	15847
56100	15855
56200	15860
56300	15863
56400	15865
56500	15869
56600	15870
56700	15873
56800	15874
56900	15880
57000	15880
57100	15881
57200	15882
57300	15888
57400	15891
57500	15894
57600	15899
57700	15905
57800	15912
57900	15914
58000	15918
58100	15920
58200	15921
58300	15924
58400	15924
58500	15927
58600	15931
58700	15933
58800	15935
58900	15936
59000	15939
59100	15941
59200	15946
59300	15948
59400	15950
59500	15953
59600	15958
59700	15960
59800	15962
59900	15965
60000	15965
60100	15968
60200	15972
60300	15977
60400	15982
60500	15983
60600	15985
60700	15985
60800	15986
60900	15988
61000	15991
61100	15991
61200	15995
61300	16001
61400	16002
61500	16006
61600	16010
61700	16012
61800	16014
61900	16017
62000	16020
62100	16023
62200	16025
62300	16030
62400	16030
62500	16035
62600	16037
62700	16039
62800	16041
62900	16042
63000	16043
63100	16046
63200	16050
63300	16051
63400	16051
63500	16053
63600	16056
63700	16059
63800	16061
63900	16064
64000	16065
64100	16067
64200	16069
64300	16072
64400	16074
64500	16078
64600	16080
64700	16082
64800	16085
64900	16088
65000	16091
65100	16091
65200	16092
65300	16093
65400	16095
65500	16098
65600	16101
65700	16103
65800	16104
65900	16105
66000	16106
66100	16106
66200	16106
66300	16109
66400	16109
66500	16110
66600	16111
66700	16113
66800	16115
66900	16118
67000	16118
67100	16119
67200	16121
67300	16124
67400	16127
67500	16130
67600	16132
67700	16133
67800	16134
67900	16134
68000	16136
68100	16136
68200	16136
68300	16136
68400	16138
68500	16139
68600	16143
68700	16144
68800	16145
68900	16146
69000	16148
69100	16148
69200	16152
69300	16155
69400	16157
69500	16160
69600	16161
69700	16163
69800	16168
69900	16169
70000	16170
70100	16170
70200	16171
70300	16171
70400	16172
70500	16173
70600	16174
70700	16175
70800	16175
70900	16175
71000	16175
71100	16176
71200	16178
71300	16178
71400	16180
71500	16181
71600	16184
71700	16186
71800	16186
71900	16188
72000	16189
72100	16190
72200	16190
72300	16190
72400	16193
72500	16193
72600	16195
72700	16197
72800	16199
72900	16200
73000	16200
73100	16200
73200	16200
73300	16201
73400	16202
73500	16203
73600	16204
73700	16205
73800	16206
73900	16207
74000	16207
74100	16208
74200	16209
74300	16211
74400	16213
74500	16213
74600	16214
74700	16215
74800	16215
74900	16215
75000	16215
75100	16215
75200	16215
75300	16216
75400	16219
75500	16219
75600	16219
75700	16219
75800	16219
75900	16219
76000	16220
76100	16220
76200	16220
76300	16221
76400	16222
76500	16223
76600	16224
76700	16227
76800	16227
76900	16228
77000	16228
77100	16228
77200	16229
77300	16230
77400	16231
77500	16232
77600	16232
77700	16235
77800	16236
77900	16236
78000	16236
78100	16237
78200	16238
78300	16238
78400	16238
78500	16238
78600	16238
78700	16240
78800	16240
78900	16241
79000	16241
79100	16242
79200	16243
79300	16243
79400	16244
79500	16245
79600	16245
79700	16245
79800	16247
79900	16247
80000	16248
80100	16250
80200	16252
80300	16253
80400	16253
80500	16253
80600	16254
80700	16255
80800	16256
80900	16257
81000	16258
81100	16261
81200	16262
81300	16262
81400	16263
81500	16263
81600	16265
81700	16267
81800	16267
81900	16269
82000	16270
82100	16270
82200	16270
82300	16271
82400	16272
82500	16273
82600	16276
82700	16277
82800	16277
82900	16280
83000	16282
83100	16282
83200	16282
83300	16282
83400	16285
83500	16287
83600	16288
83700	16289
83800	16290
83900	16290
84000	16290
84100	16292
84200	16293
84300	16293
84400	16295
84500	16296
84600	16296
84700	16299
84800	16299
84900	16300
85000	16301
85100	16302
85200	16302
85300	16304
85400	16304
85500	16304
85600	16304
85700	16305
85800	16305
85900	16306
86000	16306
86100	16306
86200	16307
86300	16307
86400	16307
86500	16308
86600	16309
86700	16309
86800	16309
86900	16309
87000	16309
87100	16311
87200	16311
87300	16311
87400	16311
87500	16313
87600	16313
87700	16313
87800	16314
87900	16314
88000	16314
88100	16314
88200	16315
88300	16316
88400	16316
88500	16316
88600	16317
88700	16318
88800	16319
88900	16320
89000	16320
89100	16320
89200	16321
89300	16321
89400	16321
89500	16321
89600	16321
89700	16321
89800	16322
89900	16323
90000	16324
90100	16324
90200	16324
90300	16324
90400	16324
90500	16324
90600	16324
90700	16325
90800	16326
90900	16326
91000	16327
91100	16327
91200	16327
91300	16327
91400	16327
91500	16327
91600	16329
91700	16329
91800	16329
91900	16330
92000	16330
92100	16330
92200	16330
92300	16331
92400	16332
92500	16333
92600	16333
92700	16333
92800	16333
92900	16333
93000	16333
93100	16333
93200	16333
93300	16333
93400	16334
93500	16334
93600	16334
93700	16334
93800	16334
93900	16336
94000	16336
94100	16338
94200	16338
94300	16338
94400	16338
94500	16338
94600	16340
94700	16340
94800	16340
94900	16340
95000	16340
95100	16340
95200	16340
95300	16341
95400	16341
95500	16342
95600	16342
95700	16342
95800	16342
95900	16342
96000	16342
96100	16342
96200	16342
96300	16342
96400	16343
96500	16344
96600	16344
96700	16344
96800	16344
96900	16344
97000	16344
97100	16344
97200	16344
97300	16344
97400	16345
97500	16345
97600	16346
97700	16346
97800	16346
97900	16346
98000	16346
98100	16347
98200	16347
98300	16347
98400	16347
98500	16347
98600	16347
98700	16347
98800	16347
98900	16349
99000	16349
99100	16350
99200	16350
99300	16350
99400	16350
99500	16350
99600	16350
99700	16350
99800	16350
99900	16350
100000	16350


==> old/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	1
300	2
400	3
500	5
600	10
700	12
800	15
900	17
1000	19
1100	25
1200	29
1300	31
1400	36
1500	43
1600	53
1700	60
1800	69
1900	82
2000	91
2100	98
2200	108
2300	116
2400	127
2500	139
2600	150
2700	162
2800	173
2900	184
3000	198
3100	207
3200	213
3300	228
3400	236
3500	249
3600	262
3700	277
3800	290
3900	307
4000	323
4100	338
4200	355
4300	370
4400	391
4500	407
4600	420
4700	434
4800	463
4900	480
5000	498
5100	520
5200	534
5300	553
5400	569
5500	598
5600	616
5700	636
5800	663
5900	691
6000	711
6100	734
6200	758
6300	788
6400	810
6500	838
6600	867
6700	900
6800	927
6900	949
7000	973
7100	1000
7200	1023
7300	1050
7400	1077
7500	1103
7600	1127
7700	1156
7800	1188
7900	1215
8000	1248
8100	1272
8200	1305
8300	1332
8400	1360
8500	1386
8600	1419
8700	1443
8800	1476
8900	1508
9000	1539
9100	1564
9200	1599
9300	1628
9400	1657
9500	1688
9600	1716
9700	1749
9800	1783
9900	1816
10000	1846
10100	1884
10200	1924
10300	1947
10400	1989
10500	2015
10600	2054
10700	2089
10800	2125
10900	2168
11000	2213
11100	2248
11200	2293
11300	2332
11400	2372
11500	2413
11600	2450
11700	2483
11800	2519
11900	2559
12000	2598
12100	2635
12200	2674
12300	2717
12400	2766
12500	2809
12600	2847
12700	2882
12800	2920
12900	2963
13000	3003
13100	3052
13200	3094
13300	3135
13400	3174
13500	3219
13600	3262
13700	3306
13800	3355
13900	3405
14000	3453
14100	3502
14200	3540
14300	3584
14400	3629
14500	3672
14600	3722
14700	3770
14800	3804
14900	3847
15000	3899
15100	3949
15200	3988
15300	4033
15400	4082
15500	4133
15600	4183
15700	4231
15800	4274
15900	4322
16000	4373
16100	4417
16200	4460
16300	4506
16400	4558
16500	4598
16600	4645
16700	4696
16800	4744
16900	4784
17000	4835
17100	4882
17200	4926
17300	4980
17400	5024
17500	5068
17600	5109
17700	5157
17800	5214
17900	5263
18000	5314
18100	5370
18200	5427
18300	5470
18400	5520
18500	5568
18600	5626
18700	5672
18800	5719
18900	5763
19000	5816
19100	5864
19200	5919
19300	5978
19400	6036
19500	6097
19600	6149
19700	6209
19800	6265
19900	6305
20000	6359
20100	6418
20200	6463
20300	6520
20400	6574
20500	6623
20600	6683
20700	6741
20800	6807
20900	6867
21000	6916
21100	6966
21200	7020
21300	7073
21400	7124
21500	7183
21600	7241
21700	7299
21800	7352
21900	7414
22000	7465
22100	7522
22200	7583
22300	7633
22400	7690
22500	7751
22600	7807
22700	7853
22800	7905
22900	7961
23000	8017
23100	8067
23200	8122
23300	8175
23400	8237
23500	8295
23600	8356
23700	8408
23800	8467
23900	8520
24000	8577
24100	8623
24200	8678
24300	8728
24400	8783
24500	8840
24600	8894
24700	8950
24800	9009
24900	9060
25000	9115
25100	9178
25200	9234
25300	9294
25400	9355
25500	9415
25600	9475
25700	9539
25800	9607
25900	9661
26000	9713
26100	9768
26200	9828
26300	9888
26400	9949
26500	10008
26600	10070
26700	10134
26800	10194
26900	10250
27000	10311
27100	10361
27200	10429
27300	10491
27400	10555
27500	10616
27600	10674
27700	10746
27800	10809
27900	10874
28000	10936
28100	11001
28200	11065
28300	11123
28400	11179
28500	11236
28600	11295
28700	11347
28800	11406
28900	11468
29000	11531
29100	11595
29200	11660
29300	11717
29400	11785
29500	11842
29600	11907
29700	11962
29800	12032
29900	12090
30000	12157
30100	12226
30200	12284
30300	12345
30400	12403
30500	12465
30600	12528
30700	12596
30800	12661
30900	12732
31000	12793
31100	12858
31200	12928
31300	13004
31400	13075
31500	13141
31600	13209
31700	13279
31800	13355
31900	13418
32000	13477
32100	13541
32200	13604
32300	13665
32400	13734
32500	13811
32600	13865
32700	13926
32800	13992
32900	14067
33000	14133
33100	14197
33200	14261
33300	14331
33400	14394
33500	14453
33600	14517
33700	14587
33800	14656
33900	14719
34000	14790
34100	14846
34200	14901
34300	14970
34400	15034
34500	15091
34600	15155
34700	15221
34800	15288
34900	15353
35000	15425
35100	15491
35200	15557
35300	15617
35400	15682
35500	15752
35600	15818
35700	15888
35800	15948
35900	16014
36000	16077
36100	16142
36200	16205
36300	16270
36400	16344
36500	16411
36600	16476
36700	16538
36800	16604
36900	16671
37000	16737
37100	16806
37200	16880
37300	16942
37400	17007
37500	17077
37600	17145
37700	17213
37800	17273
37900	17334
38000	17398
38100	17467
38200	17525
38300	17595
38400	17661
38500	17730
38600	17796
38700	17867
38800	17934
38900	18004
39000	18069
39100	18143
39200	18215
39300	18286
39400	18343
39500	18418
39600	18486
39700	18555
39800	18624
39900	18689
40000	18756
40100	18830
40200	18889
40300	18956
40400	19023
40500	19095
40600	19168
40700	19237
40800	19311
40900	19380
41000	19453
41100	19522
41200	19592
41300	19664
41400	19736
41500	19800
41600	19866
41700	19937
41800	20007
41900	20075
42000	20144
42100	20214
42200	20287
42300	20360
42400	20429
42500	20501
42600	20570
42700	20630
42800	20700
42900	20768
43000	20834
43100	20902
43200	20971
43300	21045
43400	21110
43500	21183
43600	21255
43700	21328
43800	21396
43900	21470
44000	21537
44100	21607
44200	21678
44300	21748
44400	21827
44500	21899
44600	21971
44700	22044
44800	22111
44900	22180
45000	22250
45100	22325
45200	22399
45300	22468
45400	22538
45500	22611
45600	22684
45700	22747
45800	22819
45900	22891
46000	22956
46100	23028
46200	23099
46300	23169
46400	23244
46500	23319
46600	23386
46700	23462
46800	23534
46900	23603
47000	23674
47100	23749
47200	23817
47300	23891
47400	23966
47500	24029
47600	24094
47700	24164
47800	24228
47900	24298
48000	24364
48100	24438
48200	24502
48300	24574
48400	24649
48500	24719
48600	24797
48700	24869
48800	24940
48900	25020
49000	25100
49100	25163
49200	25233
49300	25303
49400	25377
49500	25456
49600	25522
49700	25595
49800	25672
49900	25744
50000	25816
50100	25889
50200	25963
50300	26033
50400	26102
50500	26179
50600	26255
50700	26328
50800	26402
50900	26469
51000	26532
51100	26610
51200	26686
51300	26766
51400	26839
51500	26914
51600	26993
51700	27063
51800	27133
51900	27208
52000	27273
52100	27347
52200	27418
52300	27491
52400	27562
52500	27641
52600	27713
52700	27787
52800	27847
52900	27924
53000	27986
53100	28059
53200	28127
53300	28200
53400	28268
53500	28344
53600	28418
53700	28484
53800	28556
53900	28623
54000	28696
54100	28771
54200	28839
54300	28912
54400	28991
54500	29059
54600	29127
54700	29199
54800	29270
54900	29341
55000	29414
55100	29489
55200	29568
55300	29636
55400	29703
55500	29774
55600	29844
55700	29912
55800	29981
55900	30054
56000	30125
56100	30192
56200	30265
56300	30331
56400	30405
56500	30476
56600	30546
56700	30617
56800	30691
56900	30763
57000	30841
57100	30919
57200	30992
57300	31062
57400	31130
57500	31203
57600	31277
57700	31346
57800	31417
57900	31494
58000	31564
58100	31639
58200	31707
58300	31781
58400	31855
58500	31927
58600	32003
58700	32077
58800	32150
58900	32211
59000	32283
59100	32353
59200	32424
59300	32487
59400	32557
59500	32630
59600	32697
59700	32764
59800	32842
59900	32914
60000	32984
60100	33053
60200	33115
60300	33187
60400	33252
60500	33325
60600	33391
60700	33467
60800	33540
60900	33616
61000	33692
61100	33766
61200	33838
61300	33908
61400	33982
61500	34050
61600	34123
61700	34198
61800	34271
61900	34348
62000	34421
62100	34485
62200	34559
62300	34622
62400	34698
62500	34769
62600	34847
62700	34912
62800	34986
62900	35058
63000	35132
63100	35215
63200	35291
63300	35368
63400	35443
63500	35519
63600	35588
63700	35670
63800	35746
63900	35817
64000	35888
64100	35956
64200	36030
64300	36101
64400	36174
64500	36249
64600	36317
64700	36391
64800	36466
64900	36537
65000	36608
65100	36681
65200	36757
65300	36830
65400	36903
65500	36980
65600	37052
65700	37125
65800	37197
65900	37274
66000	37355
66100	37423
66200	37496
66300	37574
66400	37647
66500	37721
66600	37799
66700	37869
66800	37950
66900	38024
67000	38100
67100	38169
67200	38242
67300	38315
67400	38395
67500	38464
67600	38538
67700	38602
67800	38673
67900	38747
68000	38823
68100	38896
68200	38967
68300	39042
68400	39118
68500	39194
68600	39271
68700	39339
68800	39418
68900	39498
69000	39577
69100	39646
69200	39719
69300	39788
69400	39864
69500	39939
69600	40014
69700	40085
69800	40164
69900	40235
70000	40315
70100	40384
70200	40461
70300	40533
70400	40611
70500	40691
70600	40761
70700	40841
70800	40921
70900	40995
71000	41071
71100	41148
71200	41220
71300	41294
71400	41365
71500	41447
71600	41514
71700	41589
71800	41663
71900	41728
72000	41804
72100	41879
72200	41956
72300	42031
72400	42105
72500	42177
72600	42250
72700	42327
72800	42398
72900	42473
73000	42551
73100	42631
73200	42702
73300	42768
73400	42841
73500	42906
73600	42975
73700	43047
73800	43116
73900	43188
74000	43261
74100	43336
74200	43408
74300	43484
74400	43559
74500	43634
74600	43706
74700	43770
74800	43847
74900	43928
75000	44008
75100	44083
75200	44158
75300	44225
75400	44294
75500	44372
75600	44448
75700	44525
75800	44603
75900	44677
76000	44747
76100	44828
76200	44900
76300	44980
76400	45051
76500	45128
76600	45206
76700	45274
76800	45354
76900	45429
77000	45504
77100	45581
77200	45663
77300	45739
77400	45816
77500	45891
77600	45967
77700	46045
77800	46119
77900	46197
78000	46278
78100	46361
78200	46428
78300	46504
78400	46579
78500	46659
78600	46730
78700	46804
78800	46879
78900	46947
79000	47019
79100	47094
79200	47173
79300	47248
79400	47327
79500	47407
79600	47477
79700	47552
79800	47628
79900	47706
80000	47787
80100	47859
80200	47930
80300	48002
80400	48084
80500	48162
80600	48238
80700	48313
80800	48383
80900	48468
81000	48537
81100	48614
81200	48685
81300	48764
81400	48838
81500	48914
81600	48992
81700	49062
81800	49138
81900	49219
82000	49294
82100	49371
82200	49448
82300	49526
82400	49604
82500	49672
82600	49745
82700	49818
82800	49894
82900	49972
83000	50057
83100	50132
83200	50204
83300	50274
83400	50345
83500	50417
83600	50496
83700	50571
83800	50642
83900	50720
84000	50795
84100	50869
84200	50936
84300	51014
84400	51086
84500	51164
84600	51237
84700	51311
84800	51393
84900	51465
85000	51541
85100	51617
85200	51692
85300	51772
85400	51838
85500	51915
85600	51987
85700	52068
85800	52141
85900	52218
86000	52294
86100	52370
86200	52443
86300	52523
86400	52587
86500	52661
86600	52739
86700	52806
86800	52884
86900	52959
87000	53031
87100	53098
87200	53169
87300	53244
87400	53316
87500	53384
87600	53463
87700	53535
87800	53613
87900	53690
88000	53765
88100	53841
88200	53912
88300	53994
88400	54074
88500	54151
88600	54223
88700	54289
88800	54372
88900	54444
89000	54524
89100	54596
89200	54665
89300	54738
89400	54819
89500	54902
89600	54982
89700	55063
89800	55140
89900	55211
90000	55288
90100	55361
90200	55435
90300	55503
90400	55581
90500	55658
90600	55729
90700	55799
90800	55875
90900	55951
91000	56026
91100	56103
91200	56180
91300	56264
91400	56342
91500	56425
91600	56499
91700	56578
91800	56655
91900	56733
92000	56805
92100	56883
92200	56960
92300	57033
92400	57110
92500	57185
92600	57259
92700	57333
92800	57407
92900	57487
93000	57562
93100	57641
93200	57712
93300	57790
93400	57858
93500	57941
93600	58020
93700	58086
93800	58159
93900	58229
94000	58310
94100	58383
94200	58461
94300	58535
94400	58617
94500	58696
94600	58774
94700	58851
94800	58921
94900	58995
95000	59072
95100	59147
95200	59226
95300	59311
95400	59387
95500	59460
95600	59532
95700	59610
95800	59692
95900	59760
96000	59839
96100	59914
96200	59988
96300	60064
96400	60138
96500	60203
96600	60270
96700	60333
96800	60414
96900	60496
97000	60573
97100	60644
97200	60717
97300	60791
97400	60869
97500	60947
97600	61022
97700	61103
97800	61180
97900	61252
98000	61330
98100	61409
98200	61478
98300	61567
98400	61643
98500	61710
98600	61781
98700	61855
98800	61936
98900	62010
99000	62086
99100	62163
99200	62244
99300	62324
99400	62397
99500	62480
99600	62550
99700	62626
99800	62697
99900	62778
100000	62852


==> old/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,98,1,1
200,197,1,2
300,296,1,3
400,395,1,4
500,491,1,8
600,588,2,10
700,683,2,15
800,783,2,15
900,879,3,18
1000,976,3,21
1100,1069,3,28
1200,1159,5,36
1300,1251,5,44
1400,1342,6,52
1500,1426,7,67
1600,1516,9,75
1700,1607,9,84
1800,1697,9,94
1900,1790,10,100
2000,1881,11,108
2100,1971,12,117
2200,2053,15,132
2300,2144,16,140
2400,2226,20,154
2500,2314,21,165
2600,2399,23,178
2700,2483,24,193
2800,2570,27,203
2900,2657,28,215
3000,2735,32,233
3100,2818,34,248
3200,2901,36,263
3300,2985,39,276
3400,3073,40,287
3500,3158,42,300
3600,3239,44,317
3700,3321,45,334
3800,3400,48,352
3900,3478,51,371
4000,3551,57,392
4100,3635,61,404
4200,3712,64,424
4300,3788,70,442
4400,3867,72,461
4500,3940,75,485
4600,4012,78,510
4700,4087,81,532
4800,4159,87,554
4900,4229,92,579
5000,4295,94,611
5100,4368,99,633
5200,4436,104,660
5300,4515,106,679
5400,4590,114,696
5500,4650,119,731
5600,4720,124,756
5700,4794,126,780
5800,4864,131,805
5900,4935,135,830
6000,5007,137,856
6100,5081,142,877
6200,5151,143,906
6300,5214,151,935
6400,5283,155,962
6500,5348,160,992
6600,5409,162,1029
6700,5475,166,1059
6800,5546,170,1084
6900,5604,177,1119
7000,5669,181,1150
7100,5737,186,1177
7200,5799,192,1209
7300,5862,195,1243
7400,5929,199,1272
7500,5997,204,1299
7600,6054,214,1332
7700,6113,221,1366
7800,6172,228,1400
7900,6242,230,1428
8000,6312,233,1455
8100,6377,235,1488
8200,6433,237,1530
8300,6495,241,1564
8400,6549,247,1604
8500,6601,253,1646
8600,6665,257,1678
8700,6726,261,1713
8800,6782,265,1753
8900,6840,268,1792
9000,6899,275,1826
9100,6959,280,1861
9200,7012,286,1902
9300,7076,291,1933
9400,7132,297,1971
9500,7189,304,2007
9600,7245,307,2048
9700,7305,312,2083
9800,7364,322,2114
9900,7423,326,2151
10000,7482,329,2189
10100,7541,331,2228
10200,7590,337,2273
10300,7634,345,2321
10400,7693,354,2353
10500,7752,361,2387
10600,7804,365,2431
10700,7864,372,2464
10800,7923,378,2499
10900,7979,384,2537
11000,8023,390,2587
11100,8069,396,2635
11200,8118,405,2677
11300,8170,409,2721
11400,8210,419,2771
11500,8260,429,2811
11600,8308,435,2857
11700,8365,442,2893
11800,8414,449,2937
11900,8458,454,2988
12000,8503,462,3035
12100,8542,467,3091
12200,8586,471,3143
12300,8636,478,3186
12400,8691,487,3222
12500,8743,495,3262
12600,8792,502,3306
12700,8839,510,3351
12800,8885,515,3400
12900,8920,523,3457
13000,8971,533,3496
13100,9020,541,3539
13200,9062,552,3586
13300,9103,557,3640
13400,9154,563,3683
13500,9196,570,3734
13600,9239,581,3780
13700,9280,587,3833
13800,9316,594,3890
13900,9362,600,3938
14000,9396,611,3993
14100,9446,616,4038
14200,9482,625,4093
14300,9527,631,4142
14400,9572,639,4189
14500,9603,648,4249
14600,9649,654,4297
14700,9691,664,4345
14800,9726,675,4399
14900,9768,679,4453
15000,9813,691,4496
15100,9847,697,4556
15200,9889,704,4607
15300,9932,708,4660
15400,9967,716,4717
15500,10008,726,4766
15600,10045,733,4822
15700,10090,737,4873
15800,10133,742,4925
15900,10167,749,4984
16000,10209,757,5034
16100,10247,766,5087
16200,10287,776,5137
16300,10325,785,5190
16400,10363,793,5244
16500,10407,802,5291
16600,10440,809,5351
16700,10480,815,5405
16800,10512,824,5464
16900,10554,831,5515
17000,10596,839,5565
17100,10631,848,5621
17200,10669,856,5675
17300,10706,864,5730
17400,10738,873,5789
17500,10771,882,5847
17600,10805,889,5906
17700,10845,899,5956
17800,10876,910,6014
17900,10906,920,6074
18000,10943,926,6131
18100,10975,936,6189
18200,11004,943,6253
18300,11038,951,6311
18400,11075,961,6364
18500,11107,972,6421
18600,11140,983,6477
18700,11180,987,6533
18800,11220,997,6583
18900,11247,1011,6642
19000,11277,1019,6704
19100,11306,1028,6766
19200,11332,1035,6833
19300,11367,1042,6891
19400,11400,1047,6953
19500,11425,1057,7018
19600,11453,1069,7078
19700,11483,1075,7142
19800,11517,1085,7198
19900,11551,1094,7255
20000,11578,1100,7322
20100,11617,1108,7375
20200,11648,1117,7435
20300,11675,1123,7502
20400,11712,1133,7555
20500,11744,1142,7614
20600,11769,1156,7675
20700,11798,1163,7739
20800,11826,1169,7805
20900,11856,1185,7859
21000,11875,1195,7930
21100,11907,1202,7991
21200,11941,1209,8050
21300,11972,1216,8112
21400,12006,1228,8166
21500,12037,1235,8228
21600,12064,1245,8291
21700,12089,1256,8355
21800,12106,1269,8425
21900,12132,1278,8490
22000,12154,1284,8562
22100,12184,1295,8621
22200,12207,1304,8689
22300,12223,1317,8760
22400,12257,1326,8817
22500,12286,1334,8880
22600,12306,1346,8948
22700,12329,1355,9016
22800,12356,1363,9081
22900,12385,1373,9142
23000,12410,1383,9207
23100,12433,1392,9275
23200,12455,1403,9342
23300,12480,1408,9412
23400,12507,1416,9477
23500,12530,1423,9547
23600,12543,1429,9628
23700,12556,1444,9700
23800,12576,1451,9773
23900,12601,1460,9839
24000,12629,1471,9900
24100,12654,1479,9967
24200,12675,1490,10035
24300,12696,1503,10101
24400,12723,1510,10167
24500,12746,1521,10233
24600,12764,1536,10300
24700,12790,1546,10364
24800,12817,1558,10425
24900,12844,1569,10487
25000,12861,1578,10561
25100,12886,1586,10628
25200,12916,1595,10689
25300,12940,1606,10754
25400,12962,1619,10819
25500,12980,1625,10895
25600,12996,1634,10970
25700,13019,1642,11039
25800,13037,1655,11108
25900,13055,1663,11182
26000,13076,1674,11250
26100,13100,1681,11319
26200,13120,1694,11386
26300,13136,1708,11456
26400,13156,1716,11528
26500,13184,1728,11588
26600,13205,1736,11659
26700,13224,1740,11736
26800,13241,1753,11806
26900,13264,1765,11871
27000,13280,1777,11943
27100,13298,1789,12013
27200,13320,1802,12078
27300,13338,1811,12151
27400,13355,1823,12222
27500,13390,1831,12279
27600,13406,1841,12353
27700,13433,1850,12417
27800,13455,1859,12486
27900,13471,1870,12559
28000,13492,1881,12627
28100,13507,1895,12698
28200,13530,1905,12765
28300,13547,1914,12839
28400,13566,1926,12908
28500,13584,1941,12975
28600,13606,1952,13042
28700,13621,1965,13114
28800,13643,1977,13180
28900,13661,1989,13250
29000,13677,2000,13323
29100,13688,2014,13398
29200,13703,2028,13469
29300,13719,2038,13543
29400,13741,2046,13613
29500,13753,2052,13695
29600,13771,2058,13771
29700,13794,2070,13836
29800,13808,2079,13913
29900,13831,2084,13985
30000,13850,2091,14059
30100,13872,2099,14129
30200,13887,2109,14204
30300,13909,2120,14271
30400,13925,2129,14346
30500,13942,2141,14417
30600,13954,2157,14489
30700,13970,2165,14565
30800,13988,2178,14634
30900,13997,2189,14714
31000,14013,2194,14793
31100,14029,2206,14865
31200,14045,2223,14932
31300,14058,2227,15015
31400,14077,2236,15087
31500,14091,2248,15161
31600,14107,2253,15240
31700,14123,2265,15312
31800,14133,2275,15392
31900,14148,2284,15468
32000,14163,2297,15540
32100,14170,2314,15616
32200,14185,2324,15691
32300,14194,2329,15777
32400,14207,2341,15852
32500,14221,2354,15925
32600,14231,2362,16007
32700,14241,2369,16090
32800,14255,2383,16162
32900,14265,2393,16242
33000,14276,2410,16314
33100,14293,2420,16387
33200,14301,2428,16471
33300,14312,2441,16547
33400,14330,2457,16613
33500,14340,2471,16689
33600,14347,2481,16772
33700,14364,2491,16845
33800,14371,2499,16930
33900,14379,2510,17011
34000,14392,2518,17090
34100,14408,2532,17160
34200,14413,2548,17239
34300,14424,2558,17318
34400,14436,2569,17395
34500,14449,2574,17477
34600,14461,2589,17550
34700,14474,2604,17622
34800,14483,2609,17708
34900,14496,2623,17781
35000,14507,2630,17863
35100,14524,2639,17937
35200,14537,2647,18016
35300,14552,2660,18088
35400,14560,2677,18163
35500,14571,2690,18239
35600,14580,2704,18316
35700,14592,2715,18393
35800,14602,2726,18472
35900,14611,2738,18551
36000,14619,2748,18633
36100,14630,2762,18708
36200,14642,2774,18784
36300,14651,2786,18863
36400,14660,2795,18945
36500,14670,2807,19023
36600,14681,2818,19101
36700,14691,2827,19182
36800,14703,2832,19265
36900,14709,2845,19346
37000,14716,2858,19426
37100,14731,2868,19501
37200,14745,2874,19581
37300,14754,2890,19656
37400,14762,2903,19735
37500,14768,2914,19818
37600,14776,2924,19900
37700,14786,2937,19977
37800,14797,2943,20060
37900,14810,2950,20140
38000,14820,2960,20220
38100,14833,2976,20291
38200,14846,2989,20365
38300,14859,3002,20439
38400,14863,3011,20526
38500,14874,3025,20601
38600,14885,3037,20678
38700,14890,3049,20761
38800,14897,3061,20842
38900,14903,3070,20927
39000,14913,3085,21002
39100,14928,3100,21072
39200,14934,3107,21159
39300,14942,3115,21243
39400,14950,3126,21324
39500,14956,3138,21406
39600,14972,3146,21482
39700,14982,3165,21553
39800,14992,3175,21633
39900,15001,3192,21707
40000,15009,3205,21786
40100,15017,3222,21861
40200,15029,3235,21936
40300,15044,3247,22009
40400,15049,3258,22093
40500,15056,3270,22174
40600,15064,3283,22253
40700,15069,3293,22338
40800,15075,3303,22422
40900,15086,3310,22504
41000,15094,3323,22583
41100,15099,3332,22669
41200,15106,3343,22751
41300,15117,3358,22825
41400,15125,3370,22905
41500,15129,3380,22991
41600,15136,3394,23070
41700,15142,3409,23149
41800,15152,3413,23235
41900,15164,3425,23311
42000,15169,3437,23394
42100,15182,3454,23464
42200,15185,3465,23550
42300,15191,3474,23635
42400,15201,3482,23717
42500,15209,3492,23799
42600,15215,3504,23881
42700,15221,3519,23960
42800,15229,3528,24043
42900,15238,3543,24119
43000,15244,3550,24206
43100,15250,3563,24287
43200,15257,3577,24366
43300,15262,3588,24450
43400,15271,3607,24522
43500,15280,3619,24601
43600,15292,3633,24675
43700,15296,3643,24761
43800,15300,3651,24849
43900,15303,3665,24932
44000,15311,3673,25016
44100,15313,3684,25103
44200,15321,3698,25181
44300,15325,3708,25267
44400,15332,3720,25348
44500,15337,3732,25431
44600,15341,3747,25512
44700,15347,3761,25592
44800,15354,3773,25673
44900,15361,3784,25755
45000,15367,3796,25837
45100,15372,3808,25920
45200,15383,3820,25997
45300,15388,3828,26084
45400,15393,3843,26164
45500,15397,3858,26245
45600,15402,3862,26336
45700,15408,3873,26419
45800,15413,3883,26504
45900,15421,3893,26586
46000,15429,3907,26664
46100,15434,3920,26746
46200,15439,3933,26828
46300,15447,3938,26915
46400,15452,3947,27001
46500,15456,3957,27087
46600,15461,3968,27171
46700,15466,3980,27254
46800,15476,3987,27337
46900,15485,3999,27416
47000,15493,4009,27498
47100,15495,4019,27586
47200,15500,4031,27669
47300,15507,4046,27747
47400,15515,4057,27828
47500,15517,4068,27915
47600,15524,4080,27996
47700,15527,4092,28081
47800,15528,4108,28164
47900,15534,4117,28249
48000,15541,4130,28329
48100,15544,4143,28413
48200,15546,4158,28496
48300,15550,4165,28585
48400,15553,4177,28670
48500,15557,4194,28749
48600,15561,4206,28833
48700,15571,4212,28917
48800,15576,4225,28999
48900,15577,4235,29088
49000,15579,4248,29173
49100,15583,4257,29260
49200,15589,4272,29339
49300,15593,4284,29423
49400,15595,4298,29507
49500,15600,4309,29591
49600,15606,4320,29674
49700,15612,4334,29754
49800,15615,4341,29844
49900,15619,4358,29923
50000,15625,4370,30005
50100,15629,4382,30089
50200,15634,4390,30176
50300,15635,4398,30267
50400,15639,4405,30356
50500,15645,4418,30437
50600,15649,4430,30521
50700,15654,4444,30602
50800,15659,4457,30684
50900,15662,4471,30767
51000,15667,4479,30854
51100,15670,4495,30935
51200,15674,4506,31020
51300,15679,4517,31104
51400,15689,4533,31178
51500,15694,4540,31266
51600,15701,4551,31348
51700,15707,4563,31430
51800,15709,4572,31519
51900,15713,4587,31600
52000,15717,4601,31682
52100,15721,4611,31768
52200,15723,4619,31858
52300,15725,4627,31948
52400,15728,4647,32025
52500,15735,4661,32104
52600,15737,4675,32188
52700,15743,4691,32266
52800,15746,4701,32353
52900,15747,4708,32445
53000,15752,4716,32532
53100,15757,4730,32613
53200,15759,4749,32692
53300,15761,4758,32781
53400,15767,4766,32867
53500,15770,4772,32958
53600,15772,4783,33045
53700,15774,4791,33135
53800,15777,4803,33220
53900,15778,4815,33307
54000,15781,4825,33394
54100,15788,4833,33479
54200,15791,4844,33565
54300,15796,4856,33648
54400,15799,4870,33731
54500,15800,4878,33822
54600,15802,4892,33906
54700,15806,4901,33993
54800,15811,4912,34077
54900,15817,4924,34159
55000,15819,4937,34244
55100,15821,4949,34330
55200,15823,4957,34420
55300,15827,4970,34503
55400,15833,4979,34588
55500,15837,4994,34669
55600,15841,5007,34752
55700,15844,5014,34842
55800,15846,5028,34926
55900,15848,5039,35013
56000,15852,5057,35091
56100,15852,5067,35181
56200,15858,5073,35269
56300,15861,5085,35354
56400,15865,5093,35442
56500,15871,5102,35527
56600,15874,5118,35608
56700,15874,5129,35697
56800,15878,5138,35784
56900,15880,5152,35868
57000,15882,5161,35957
57100,15886,5175,36039
57200,15889,5190,36121
57300,15891,5203,36206
57400,15894,5216,36290
57500,15897,5225,36378
57600,15901,5233,36466
57700,15907,5246,36547
57800,15909,5261,36630
57900,15914,5275,36711
58000,15915,5284,36801
58100,15919,5297,36884
58200,15922,5310,36968
58300,15925,5320,37055
58400,15930,5332,37138
58500,15934,5342,37224
58600,15936,5350,37314
58700,15940,5362,37398
58800,15942,5373,37485
58900,15950,5386,37564
59000,15953,5396,37651
59100,15958,5415,37727
59200,15960,5426,37814
59300,15961,5442,37897
59400,15963,5450,37987
59500,15966,5461,38073
59600,15967,5470,38163
59700,15972,5483,38245
59800,15974,5498,38328
59900,15976,5509,38415
60000,15977,5521,38502
60100,15980,5537,38583
60200,15980,5554,38666
60300,15983,5565,38752
60400,15986,5576,38838
60500,15988,5586,38926
60600,15991,5601,39008
60700,15995,5613,39092
60800,15996,5626,39178
60900,15998,5638,39264
61000,16000,5651,39349
61100,16004,5659,39437
61200,16004,5673,39523
61300,16006,5689,39605
61400,16006,5703,39691
61500,16009,5713,39778
61600,16014,5723,39863
61700,16020,5738,39942
61800,16024,5749,40027
61900,16024,5764,40112
62000,16025,5773,40202
62100,16029,5795,40276
62200,16033,5810,40357
62300,16037,5818,40445
62400,16039,5830,40531
62500,16041,5838,40621
62600,16044,5848,40708
62700,16046,5856,40798
62800,16046,5866,40888
62900,16047,5876,40977
63000,16049,5887,41064
63100,16051,5902,41147
63200,16056,5913,41231
63300,16060,5924,41316
63400,16062,5940,41398
63500,16063,5956,41481
63600,16064,5968,41568
63700,16066,5983,41651
63800,16067,5996,41737
63900,16068,6015,41817
64000,16070,6030,41900
64100,16073,6036,41991
64200,16074,6047,42079
64300,16075,6065,42160
64400,16077,6075,42248
64500,16079,6085,42336
64600,16082,6097,42421
64700,16084,6113,42503
64800,16084,6129,42587
64900,16086,6143,42671
65000,16088,6156,42756
65100,16088,6168,42844
65200,16091,6183,42926
65300,16094,6200,43006
65400,16098,6220,43082
65500,16101,6235,43164
65600,16103,6247,43250
65700,16105,6259,43336
65800,16106,6266,43428
65900,16107,6282,43511
66000,16109,6293,43598
66100,16113,6307,43680
66200,16114,6320,43766
66300,16115,6325,43860
66400,16118,6340,43942
66500,16118,6353,44029
66600,16120,6370,44110
66700,16120,6387,44193
66800,16123,6396,44281
66900,16123,6408,44369
67000,16123,6416,44461
67100,16124,6427,44549
67200,16124,6439,44637
67300,16124,6454,44722
67400,16128,6468,44804
67500,16130,6477,44893
67600,16132,6489,44979
67700,16134,6499,45067
67800,16135,6512,45153
67900,16136,6521,45243
68000,16136,6534,45330
68100,16137,6552,45411
68200,16138,6561,45501
68300,16139,6572,45589
68400,16140,6584,45676
68500,16142,6596,45762
68600,16147,6612,45841
68700,16148,6620,45932
68800,16149,6634,46017
68900,16150,6647,46103
69000,16151,6658,46191
69100,16152,6666,46282
69200,16154,6678,46368
69300,16156,6696,46448
69400,16157,6707,46536
69500,16158,6724,46618
69600,16159,6733,46708
69700,16161,6748,46791
69800,16165,6757,46878
69900,16166,6771,46963
70000,16169,6778,47053
70100,16171,6787,47142
70200,16172,6799,47229
70300,16173,6811,47316
70400,16175,6823,47402
70500,16178,6833,47489
70600,16178,6851,47571
70700,16180,6863,47657
70800,16180,6870,47750
70900,16180,6879,47841
71000,16180,6889,47931
71100,16180,6901,48019
71200,16182,6912,48106
71300,16182,6924,48194
71400,16182,6940,48278
71500,16183,6953,48364
71600,16188,6959,48453
71700,16190,6974,48536
71800,16191,6993,48616
71900,16193,7007,48700
72000,16193,7015,48792
72100,16193,7033,48874
72200,16195,7044,48961
72300,16197,7053,49050
72400,16198,7062,49140
72500,16199,7070,49231
72600,16203,7075,49322
72700,16204,7084,49412
72800,16205,7098,49497
72900,16205,7115,49580
73000,16207,7123,49670
73100,16208,7134,49758
73200,16210,7148,49842
73300,16211,7161,49928
73400,16211,7171,50018
73500,16212,7184,50104
73600,16213,7193,50194
73700,16217,7202,50281
73800,16217,7214,50369
73900,16218,7224,50458
74000,16220,7233,50547
74100,16221,7242,50637
74200,16222,7255,50723
74300,16223,7268,50809
74400,16223,7277,50900
74500,16225,7290,50985
74600,16227,7308,51065
74700,16228,7322,51150
74800,16228,7335,51237
74900,16228,7347,51325
75000,16231,7357,51412
75100,16231,7369,51500
75200,16231,7376,51593
75300,16233,7390,51677
75400,16234,7400,51766
75500,16234,7412,51854
75600,16235,7423,51942
75700,16236,7437,52027
75800,16237,7453,52110
75900,16240,7459,52201
76000,16242,7469,52289
76100,16243,7477,52380
76200,16243,7489,52468
76300,16244,7502,52554
76400,16245,7515,52640
76500,16245,7529,52726
76600,16246,7541,52813
76700,16246,7555,52899
76800,16246,7573,52981
76900,16246,7581,53073
77000,16247,7593,53160
77100,16249,7601,53250
77200,16250,7611,53339
77300,16250,7623,53427
77400,16251,7638,53511
77500,16251,7649,53600
77600,16253,7664,53683
77700,16253,7680,53767
77800,16254,7691,53855
77900,16255,7707,53938
78000,16257,7717,54026
78100,16258,7729,54113
78200,16258,7742,54200
78300,16258,7753,54289
78400,16258,7767,54375
78500,16258,7783,54459
78600,16260,7791,54549
78700,16261,7804,54635
78800,16263,7817,54720
78900,16263,7825,54812
79000,16263,7841,54896
79100,16264,7858,54978
79200,16265,7870,55065
79300,16266,7890,55144
79400,16266,7896,55238
79500,16266,7908,55326
79600,16266,7924,55410
79700,16268,7944,55488
79800,16269,7958,55573
79900,16269,7972,55659
80000,16269,7987,55744
80100,16270,7995,55835
80200,16271,8002,55927
80300,16271,8009,56020
80400,16272,8023,56105
80500,16274,8032,56194
80600,16275,8049,56276
80700,16277,8066,56357
80800,16277,8076,56447
80900,16279,8087,56534
81000,16279,8099,56622
81100,16279,8114,56707
81200,16279,8127,56794
81300,16279,8151,56870
81400,16279,8164,56957
81500,16279,8175,57046
81600,16279,8192,57129
81700,16279,8203,57218
81800,16280,8219,57301
81900,16281,8242,57377
82000,16282,8257,57461
82100,16283,8267,57550
82200,16284,8281,57635
82300,16284,8289,57727
82400,16284,8308,57808
82500,16284,8320,57896
82600,16284,8327,57989
82700,16284,8342,58074
82800,16286,8355,58159
82900,16286,8366,58248
83000,16287,8380,58333
83100,16287,8392,58421
83200,16288,8407,58505
83300,16289,8420,58591
83400,16290,8433,58677
83500,16290,8445,58765
83600,16291,8458,58851
83700,16291,8463,58946
83800,16291,8476,59033
83900,16291,8489,59120
84000,16293,8501,59206
84100,16294,8513,59293
84200,16295,8525,59380
84300,16295,8541,59464
84400,16295,8549,59556
84500,16295,8571,59634
84600,16295,8585,59720
84700,16295,8600,59805
84800,16295,8603,59902
84900,16296,8615,59989
85000,16296,8631,60073
85100,16296,8647,60157
85200,16296,8658,60246
85300,16296,8669,60335
85400,16296,8684,60420
85500,16296,8697,60507
85600,16297,8708,60595
85700,16299,8723,60678
85800,16300,8738,60762
85900,16300,8749,60851
86000,16300,8763,60937
86100,16301,8783,61016
86200,16302,8792,61106
86300,16302,8804,61194
86400,16302,8819,61279
86500,16302,8828,61370
86600,16302,8843,61455
86700,16302,8858,61540
86800,16302,8868,61630
86900,16302,8880,61718
87000,16303,8895,61802
87100,16304,8907,61889
87200,16304,8922,61974
87300,16305,8934,62061
87400,16305,8946,62149
87500,16305,8966,62229
87600,16306,8979,62315
87700,16306,8992,62402
87800,16308,9008,62484
87900,16309,9025,62566
88000,16309,9037,62654
88100,16309,9051,62740
88200,16309,9062,62829
88300,16309,9072,62919
88400,16309,9085,63006
88500,16309,9103,63088
88600,16309,9119,63172
88700,16311,9130,63259
88800,16311,9146,63343
88900,16312,9158,63430
89000,16312,9177,63511
89100,16312,9190,63598
89200,16313,9203,63684
89300,16313,9213,63774
89400,16313,9225,63862
89500,16313,9240,63947
89600,16313,9256,64031
89700,16314,9265,64121
89800,16314,9281,64205
89900,16315,9300,64285
90000,16316,9308,64376
90100,16316,9327,64457
90200,16317,9342,64541
90300,16317,9354,64629
90400,16317,9372,64711
90500,16318,9379,64803
90600,16320,9393,64887
90700,16320,9405,64975
90800,16320,9417,65063
90900,16320,9429,65151
91000,16320,9446,65234
91100,16321,9459,65320
91200,16321,9472,65407
91300,16321,9487,65492
91400,16321,9503,65576
91500,16321,9516,65663
91600,16321,9524,65755
91700,16321,9532,65847
91800,16322,9538,65940
91900,16322,9551,66027
92000,16322,9563,66115
92100,16322,9576,66202
92200,16324,9591,66285
92300,16324,9606,66370
92400,16324,9626,66450
92500,16324,9641,66535
92600,16324,9651,66625
92700,16324,9660,66716
92800,16324,9679,66797
92900,16324,9696,66880
93000,16325,9710,66965
93100,16326,9722,67052
93200,16326,9738,67136
93300,16326,9749,67225
93400,16326,9759,67315
93500,16326,9775,67399
93600,16327,9785,67488
93700,16327,9792,67581
93800,16327,9802,67671
93900,16327,9815,67758
94000,16327,9828,67845
94100,16327,9841,67932
94200,16328,9863,68009
94300,16328,9874,68098
94400,16331,9882,68187
94500,16331,9895,68274
94600,16332,9908,68360
94700,16332,9927,68441
94800,16333,9938,68529
94900,16333,9946,68621
95000,16334,9959,68707
95100,16334,9973,68793
95200,16335,9981,68884
95300,16336,9994,68970
95400,16337,10011,69052
95500,16337,10025,69138
95600,16338,10041,69221
95700,16338,10059,69303
95800,16339,10072,69389
95900,16339,10087,69474
96000,16339,10106,69555
96100,16339,10121,69640
96200,16340,10130,69730
96300,16340,10139,69821
96400,16341,10150,69909
96500,16341,10161,69998
96600,16341,10169,70090
96700,16341,10180,70179
96800,16342,10196,70262
96900,16342,10204,70354
97000,16342,10216,70442
97100,16342,10229,70529
97200,16342,10244,70614
97300,16342,10265,70693
97400,16342,10280,70778
97500,16342,10302,70856
97600,16342,10318,70940
97700,16342,10331,71027
97800,16342,10346,71112
97900,16342,10355,71203
98000,16343,10366,71291
98100,16345,10372,71383
98200,16345,10385,71470
98300,16345,10391,71564
98400,16345,10403,71652
98500,16346,10410,71744
98600,16346,10420,71834
98700,16346,10434,71920
98800,16346,10458,71996
98900,16346,10470,72084
99000,16346,10476,72178
99100,16346,10489,72265
99200,16346,10497,72357
99300,16346,10510,72444
99400,16347,10518,72535
99500,16347,10530,72623
99600,16347,10545,72708
99700,16347,10553,72800
99800,16347,10563,72890
99900,16347,10577,72976
100000,16347,10589,73064


==> old/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	1
300	1
400	1
500	1
600	2
700	2
800	2
900	3
1000	3
1100	3
1200	5
1300	5
1400	6
1500	7
1600	9
1700	9
1800	9
1900	10
2000	11
2100	12
2200	15
2300	16
2400	20
2500	21
2600	23
2700	24
2800	27
2900	28
3000	32
3100	34
3200	36
3300	39
3400	40
3500	42
3600	44
3700	45
3800	48
3900	51
4000	57
4100	61
4200	64
4300	70
4400	72
4500	75
4600	78
4700	81
4800	87
4900	92
5000	94
5100	99
5200	104
5300	106
5400	114
5500	119
5600	124
5700	126
5800	131
5900	135
6000	137
6100	142
6200	143
6300	151
6400	155
6500	160
6600	162
6700	166
6800	170
6900	177
7000	181
7100	186
7200	192
7300	195
7400	199
7500	204
7600	214
7700	221
7800	228
7900	230
8000	233
8100	235
8200	237
8300	241
8400	247
8500	253
8600	257
8700	261
8800	265
8900	268
9000	275
9100	280
9200	286
9300	291
9400	297
9500	304
9600	307
9700	312
9800	322
9900	326
10000	329
10100	331
10200	337
10300	345
10400	354
10500	361
10600	365
10700	372
10800	378
10900	384
11000	390
11100	396
11200	405
11300	409
11400	419
11500	429
11600	435
11700	442
11800	449
11900	454
12000	462
12100	467
12200	471
12300	478
12400	487
12500	495
12600	502
12700	510
12800	515
12900	523
13000	533
13100	541
13200	552
13300	557
13400	563
13500	570
13600	581
13700	587
13800	594
13900	600
14000	611
14100	616
14200	625
14300	631
14400	639
14500	648
14600	654
14700	664
14800	675
14900	679
15000	691
15100	697
15200	704
15300	708
15400	716
15500	726
15600	733
15700	737
15800	742
15900	749
16000	757
16100	766
16200	776
16300	785
16400	793
16500	802
16600	809
16700	815
16800	824
16900	831
17000	839
17100	848
17200	856
17300	864
17400	873
17500	882
17600	889
17700	899
17800	910
17900	920
18000	926
18100	936
18200	943
18300	951
18400	961
18500	972
18600	983
18700	987
18800	997
18900	1011
19000	1019
19100	1028
19200	1035
19300	1042
19400	1047
19500	1057
19600	1069
19700	1075
19800	1085
19900	1094
20000	1100
20100	1108
20200	1117
20300	1123
20400	1133
20500	1142
20600	1156
20700	1163
20800	1169
20900	1185
21000	1195
21100	1202
21200	1209
21300	1216
21400	1228
21500	1235
21600	1245
21700	1256
21800	1269
21900	1278
22000	1284
22100	1295
22200	1304
22300	1317
22400	1326
22500	1334
22600	1346
22700	1355
22800	1363
22900	1373
23000	1383
23100	1392
23200	1403
23300	1408
23400	1416
23500	1423
23600	1429
23700	1444
23800	1451
23900	1460
24000	1471
24100	1479
24200	1490
24300	1503
24400	1510
24500	1521
24600	1536
24700	1546
24800	1558
24900	1569
25000	1578
25100	1586
25200	1595
25300	1606
25400	1619
25500	1625
25600	1634
25700	1642
25800	1655
25900	1663
26000	1674
26100	1681
26200	1694
26300	1708
26400	1716
26500	1728
26600	1736
26700	1740
26800	1753
26900	1765
27000	1777
27100	1789
27200	1802
27300	1811
27400	1823
27500	1831
27600	1841
27700	1850
27800	1859
27900	1870
28000	1881
28100	1895
28200	1905
28300	1914
28400	1926
28500	1941
28600	1952
28700	1965
28800	1977
28900	1989
29000	2000
29100	2014
29200	2028
29300	2038
29400	2046
29500	2052
29600	2058
29700	2070
29800	2079
29900	2084
30000	2091
30100	2099
30200	2109
30300	2120
30400	2129
30500	2141
30600	2157
30700	2165
30800	2178
30900	2189
31000	2194
31100	2206
31200	2223
31300	2227
31400	2236
31500	2248
31600	2253
31700	2265
31800	2275
31900	2284
32000	2297
32100	2314
32200	2324
32300	2329
32400	2341
32500	2354
32600	2362
32700	2369
32800	2383
32900	2393
33000	2410
33100	2420
33200	2428
33300	2441
33400	2457
33500	2471
33600	2481
33700	2491
33800	2499
33900	2510
34000	2518
34100	2532
34200	2548
34300	2558
34400	2569
34500	2574
34600	2589
34700	2604
34800	2609
34900	2623
35000	2630
35100	2639
35200	2647
35300	2660
35400	2677
35500	2690
35600	2704
35700	2715
35800	2726
35900	2738
36000	2748
36100	2762
36200	2774
36300	2786
36400	2795
36500	2807
36600	2818
36700	2827
36800	2832
36900	2845
37000	2858
37100	2868
37200	2874
37300	2890
37400	2903
37500	2914
37600	2924
37700	2937
37800	2943
37900	2950
38000	2960
38100	2976
38200	2989
38300	3002
38400	3011
38500	3025
38600	3037
38700	3049
38800	3061
38900	3070
39000	3085
39100	3100
39200	3107
39300	3115
39400	3126
39500	3138
39600	3146
39700	3165
39800	3175
39900	3192
40000	3205
40100	3222
40200	3235
40300	3247
40400	3258
40500	3270
40600	3283
40700	3293
40800	3303
40900	3310
41000	3323
41100	3332
41200	3343
41300	3358
41400	3370
41500	3380
41600	3394
41700	3409
41800	3413
41900	3425
42000	3437
42100	3454
42200	3465
42300	3474
42400	3482
42500	3492
42600	3504
42700	3519
42800	3528
42900	3543
43000	3550
43100	3563
43200	3577
43300	3588
43400	3607
43500	3619
43600	3633
43700	3643
43800	3651
43900	3665
44000	3673
44100	3684
44200	3698
44300	3708
44400	3720
44500	3732
44600	3747
44700	3761
44800	3773
44900	3784
45000	3796
45100	3808
45200	3820
45300	3828
45400	3843
45500	3858
45600	3862
45700	3873
45800	3883
45900	3893
46000	3907
46100	3920
46200	3933
46300	3938
46400	3947
46500	3957
46600	3968
46700	3980
46800	3987
46900	3999
47000	4009
47100	4019
47200	4031
47300	4046
47400	4057
47500	4068
47600	4080
47700	4092
47800	4108
47900	4117
48000	4130
48100	4143
48200	4158
48300	4165
48400	4177
48500	4194
48600	4206
48700	4212
48800	4225
48900	4235
49000	4248
49100	4257
49200	4272
49300	4284
49400	4298
49500	4309
49600	4320
49700	4334
49800	4341
49900	4358
50000	4370
50100	4382
50200	4390
50300	4398
50400	4405
50500	4418
50600	4430
50700	4444
50800	4457
50900	4471
51000	4479
51100	4495
51200	4506
51300	4517
51400	4533
51500	4540
51600	4551
51700	4563
51800	4572
51900	4587
52000	4601
52100	4611
52200	4619
52300	4627
52400	4647
52500	4661
52600	4675
52700	4691
52800	4701
52900	4708
53000	4716
53100	4730
53200	4749
53300	4758
53400	4766
53500	4772
53600	4783
53700	4791
53800	4803
53900	4815
54000	4825
54100	4833
54200	4844
54300	4856
54400	4870
54500	4878
54600	4892
54700	4901
54800	4912
54900	4924
55000	4937
55100	4949
55200	4957
55300	4970
55400	4979
55500	4994
55600	5007
55700	5014
55800	5028
55900	5039
56000	5057
56100	5067
56200	5073
56300	5085
56400	5093
56500	5102
56600	5118
56700	5129
56800	5138
56900	5152
57000	5161
57100	5175
57200	5190
57300	5203
57400	5216
57500	5225
57600	5233
57700	5246
57800	5261
57900	5275
58000	5284
58100	5297
58200	5310
58300	5320
58400	5332
58500	5342
58600	5350
58700	5362
58800	5373
58900	5386
59000	5396
59100	5415
59200	5426
59300	5442
59400	5450
59500	5461
59600	5470
59700	5483
59800	5498
59900	5509
60000	5521
60100	5537
60200	5554
60300	5565
60400	5576
60500	5586
60600	5601
60700	5613
60800	5626
60900	5638
61000	5651
61100	5659
61200	5673
61300	5689
61400	5703
61500	5713
61600	5723
61700	5738
61800	5749
61900	5764
62000	5773
62100	5795
62200	5810
62300	5818
62400	5830
62500	5838
62600	5848
62700	5856
62800	5866
62900	5876
63000	5887
63100	5902
63200	5913
63300	5924
63400	5940
63500	5956
63600	5968
63700	5983
63800	5996
63900	6015
64000	6030
64100	6036
64200	6047
64300	6065
64400	6075
64500	6085
64600	6097
64700	6113
64800	6129
64900	6143
65000	6156
65100	6168
65200	6183
65300	6200
65400	6220
65500	6235
65600	6247
65700	6259
65800	6266
65900	6282
66000	6293
66100	6307
66200	6320
66300	6325
66400	6340
66500	6353
66600	6370
66700	6387
66800	6396
66900	6408
67000	6416
67100	6427
67200	6439
67300	6454
67400	6468
67500	6477
67600	6489
67700	6499
67800	6512
67900	6521
68000	6534
68100	6552
68200	6561
68300	6572
68400	6584
68500	6596
68600	6612
68700	6620
68800	6634
68900	6647
69000	6658
69100	6666
69200	6678
69300	6696
69400	6707
69500	6724
69600	6733
69700	6748
69800	6757
69900	6771
70000	6778
70100	6787
70200	6799
70300	6811
70400	6823
70500	6833
70600	6851
70700	6863
70800	6870
70900	6879
71000	6889
71100	6901
71200	6912
71300	6924
71400	6940
71500	6953
71600	6959
71700	6974
71800	6993
71900	7007
72000	7015
72100	7033
72200	7044
72300	7053
72400	7062
72500	7070
72600	7075
72700	7084
72800	7098
72900	7115
73000	7123
73100	7134
73200	7148
73300	7161
73400	7171
73500	7184
73600	7193
73700	7202
73800	7214
73900	7224
74000	7233
74100	7242
74200	7255
74300	7268
74400	7277
74500	7290
74600	7308
74700	7322
74800	7335
74900	7347
75000	7357
75100	7369
75200	7376
75300	7390
75400	7400
75500	7412
75600	7423
75700	7437
75800	7453
75900	7459
76000	7469
76100	7477
76200	7489
76300	7502
76400	7515
76500	7529
76600	7541
76700	7555
76800	7573
76900	7581
77000	7593
77100	7601
77200	7611
77300	7623
77400	7638
77500	7649
77600	7664
77700	7680
77800	7691
77900	7707
78000	7717
78100	7729
78200	7742
78300	7753
78400	7767
78500	7783
78600	7791
78700	7804
78800	7817
78900	7825
79000	7841
79100	7858
79200	7870
79300	7890
79400	7896
79500	7908
79600	7924
79700	7944
79800	7958
79900	7972
80000	7987
80100	7995
80200	8002
80300	8009
80400	8023
80500	8032
80600	8049
80700	8066
80800	8076
80900	8087
81000	8099
81100	8114
81200	8127
81300	8151
81400	8164
81500	8175
81600	8192
81700	8203
81800	8219
81900	8242
82000	8257
82100	8267
82200	8281
82300	8289
82400	8308
82500	8320
82600	8327
82700	8342
82800	8355
82900	8366
83000	8380
83100	8392
83200	8407
83300	8420
83400	8433
83500	8445
83600	8458
83700	8463
83800	8476
83900	8489
84000	8501
84100	8513
84200	8525
84300	8541
84400	8549
84500	8571
84600	8585
84700	8600
84800	8603
84900	8615
85000	8631
85100	8647
85200	8658
85300	8669
85400	8684
85500	8697
85600	8708
85700	8723
85800	8738
85900	8749
86000	8763
86100	8783
86200	8792
86300	8804
86400	8819
86500	8828
86600	8843
86700	8858
86800	8868
86900	8880
87000	8895
87100	8907
87200	8922
87300	8934
87400	8946
87500	8966
87600	8979
87700	8992
87800	9008
87900	9025
88000	9037
88100	9051
88200	9062
88300	9072
88400	9085
88500	9103
88600	9119
88700	9130
88800	9146
88900	9158
89000	9177
89100	9190
89200	9203
89300	9213
89400	9225
89500	9240
89600	9256
89700	9265
89800	9281
89900	9300
90000	9308
90100	9327
90200	9342
90300	9354
90400	9372
90500	9379
90600	9393
90700	9405
90800	9417
90900	9429
91000	9446
91100	9459
91200	9472
91300	9487
91400	9503
91500	9516
91600	9524
91700	9532
91800	9538
91900	9551
92000	9563
92100	9576
92200	9591
92300	9606
92400	9626
92500	9641
92600	9651
92700	9660
92800	9679
92900	9696
93000	9710
93100	9722
93200	9738
93300	9749
93400	9759
93500	9775
93600	9785
93700	9792
93800	9802
93900	9815
94000	9828
94100	9841
94200	9863
94300	9874
94400	9882
94500	9895
94600	9908
94700	9927
94800	9938
94900	9946
95000	9959
95100	9973
95200	9981
95300	9994
95400	10011
95500	10025
95600	10041
95700	10059
95800	10072
95900	10087
96000	10106
96100	10121
96200	10130
96300	10139
96400	10150
96500	10161
96600	10169
96700	10180
96800	10196
96900	10204
97000	10216
97100	10229
97200	10244
97300	10265
97400	10280
97500	10302
97600	10318
97700	10331
97800	10346
97900	10355
98000	10366
98100	10372
98200	10385
98300	10391
98400	10403
98500	10410
98600	10420
98700	10434
98800	10458
98900	10470
99000	10476
99100	10489
99200	10497
99300	10510
99400	10518
99500	10530
99600	10545
99700	10553
99800	10563
99900	10577
100000	10589


==> old/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	98
200	197
300	296
400	395
500	491
600	588
700	683
800	783
900	879
1000	976
1100	1069
1200	1159
1300	1251
1400	1342
1500	1426
1600	1516
1700	1607
1800	1697
1900	1790
2000	1881
2100	1971
2200	2053
2300	2144
2400	2226
2500	2314
2600	2399
2700	2483
2800	2570
2900	2657
3000	2735
3100	2818
3200	2901
3300	2985
3400	3073
3500	3158
3600	3239
3700	3321
3800	3400
3900	3478
4000	3551
4100	3635
4200	3712
4300	3788
4400	3867
4500	3940
4600	4012
4700	4087
4800	4159
4900	4229
5000	4295
5100	4368
5200	4436
5300	4515
5400	4590
5500	4650
5600	4720
5700	4794
5800	4864
5900	4935
6000	5007
6100	5081
6200	5151
6300	5214
6400	5283
6500	5348
6600	5409
6700	5475
6800	5546
6900	5604
7000	5669
7100	5737
7200	5799
7300	5862
7400	5929
7500	5997
7600	6054
7700	6113
7800	6172
7900	6242
8000	6312
8100	6377
8200	6433
8300	6495
8400	6549
8500	6601
8600	6665
8700	6726
8800	6782
8900	6840
9000	6899
9100	6959
9200	7012
9300	7076
9400	7132
9500	7189
9600	7245
9700	7305
9800	7364
9900	7423
10000	7482
10100	7541
10200	7590
10300	7634
10400	7693
10500	7752
10600	7804
10700	7864
10800	7923
10900	7979
11000	8023
11100	8069
11200	8118
11300	8170
11400	8210
11500	8260
11600	8308
11700	8365
11800	8414
11900	8458
12000	8503
12100	8542
12200	8586
12300	8636
12400	8691
12500	8743
12600	8792
12700	8839
12800	8885
12900	8920
13000	8971
13100	9020
13200	9062
13300	9103
13400	9154
13500	9196
13600	9239
13700	9280
13800	9316
13900	9362
14000	9396
14100	9446
14200	9482
14300	9527
14400	9572
14500	9603
14600	9649
14700	9691
14800	9726
14900	9768
15000	9813
15100	9847
15200	9889
15300	9932
15400	9967
15500	10008
15600	10045
15700	10090
15800	10133
15900	10167
16000	10209
16100	10247
16200	10287
16300	10325
16400	10363
16500	10407
16600	10440
16700	10480
16800	10512
16900	10554
17000	10596
17100	10631
17200	10669
17300	10706
17400	10738
17500	10771
17600	10805
17700	10845
17800	10876
17900	10906
18000	10943
18100	10975
18200	11004
18300	11038
18400	11075
18500	11107
18600	11140
18700	11180
18800	11220
18900	11247
19000	11277
19100	11306
19200	11332
19300	11367
19400	11400
19500	11425
19600	11453
19700	11483
19800	11517
19900	11551
20000	11578
20100	11617
20200	11648
20300	11675
20400	11712
20500	11744
20600	11769
20700	11798
20800	11826
20900	11856
21000	11875
21100	11907
21200	11941
21300	11972
21400	12006
21500	12037
21600	12064
21700	12089
21800	12106
21900	12132
22000	12154
22100	12184
22200	12207
22300	12223
22400	12257
22500	12286
22600	12306
22700	12329
22800	12356
22900	12385
23000	12410
23100	12433
23200	12455
23300	12480
23400	12507
23500	12530
23600	12543
23700	12556
23800	12576
23900	12601
24000	12629
24100	12654
24200	12675
24300	12696
24400	12723
24500	12746
24600	12764
24700	12790
24800	12817
24900	12844
25000	12861
25100	12886
25200	12916
25300	12940
25400	12962
25500	12980
25600	12996
25700	13019
25800	13037
25900	13055
26000	13076
26100	13100
26200	13120
26300	13136
26400	13156
26500	13184
26600	13205
26700	13224
26800	13241
26900	13264
27000	13280
27100	13298
27200	13320
27300	13338
27400	13355
27500	13390
27600	13406
27700	13433
27800	13455
27900	13471
28000	13492
28100	13507
28200	13530
28300	13547
28400	13566
28500	13584
28600	13606
28700	13621
28800	13643
28900	13661
29000	13677
29100	13688
29200	13703
29300	13719
29400	13741
29500	13753
29600	13771
29700	13794
29800	13808
29900	13831
30000	13850
30100	13872
30200	13887
30300	13909
30400	13925
30500	13942
30600	13954
30700	13970
30800	13988
30900	13997
31000	14013
31100	14029
31200	14045
31300	14058
31400	14077
31500	14091
31600	14107
31700	14123
31800	14133
31900	14148
32000	14163
32100	14170
32200	14185
32300	14194
32400	14207
32500	14221
32600	14231
32700	14241
32800	14255
32900	14265
33000	14276
33100	14293
33200	14301
33300	14312
33400	14330
33500	14340
33600	14347
33700	14364
33800	14371
33900	14379
34000	14392
34100	14408
34200	14413
34300	14424
34400	14436
34500	14449
34600	14461
34700	14474
34800	14483
34900	14496
35000	14507
35100	14524
35200	14537
35300	14552
35400	14560
35500	14571
35600	14580
35700	14592
35800	14602
35900	14611
36000	14619
36100	14630
36200	14642
36300	14651
36400	14660
36500	14670
36600	14681
36700	14691
36800	14703
36900	14709
37000	14716
37100	14731
37200	14745
37300	14754
37400	14762
37500	14768
37600	14776
37700	14786
37800	14797
37900	14810
38000	14820
38100	14833
38200	14846
38300	14859
38400	14863
38500	14874
38600	14885
38700	14890
38800	14897
38900	14903
39000	14913
39100	14928
39200	14934
39300	14942
39400	14950
39500	14956
39600	14972
39700	14982
39800	14992
39900	15001
40000	15009
40100	15017
40200	15029
40300	15044
40400	15049
40500	15056
40600	15064
40700	15069
40800	15075
40900	15086
41000	15094
41100	15099
41200	15106
41300	15117
41400	15125
41500	15129
41600	15136
41700	15142
41800	15152
41900	15164
42000	15169
42100	15182
42200	15185
42300	15191
42400	15201
42500	15209
42600	15215
42700	15221
42800	15229
42900	15238
43000	15244
43100	15250
43200	15257
43300	15262
43400	15271
43500	15280
43600	15292
43700	15296
43800	15300
43900	15303
44000	15311
44100	15313
44200	15321
44300	15325
44400	15332
44500	15337
44600	15341
44700	15347
44800	15354
44900	15361
45000	15367
45100	15372
45200	15383
45300	15388
45400	15393
45500	15397
45600	15402
45700	15408
45800	15413
45900	15421
46000	15429
46100	15434
46200	15439
46300	15447
46400	15452
46500	15456
46600	15461
46700	15466
46800	15476
46900	15485
47000	15493
47100	15495
47200	15500
47300	15507
47400	15515
47500	15517
47600	15524
47700	15527
47800	15528
47900	15534
48000	15541
48100	15544
48200	15546
48300	15550
48400	15553
48500	15557
48600	15561
48700	15571
48800	15576
48900	15577
49000	15579
49100	15583
49200	15589
49300	15593
49400	15595
49500	15600
49600	15606
49700	15612
49800	15615
49900	15619
50000	15625
50100	15629
50200	15634
50300	15635
50400	15639
50500	15645
50600	15649
50700	15654
50800	15659
50900	15662
51000	15667
51100	15670
51200	15674
51300	15679
51400	15689
51500	15694
51600	15701
51700	15707
51800	15709
51900	15713
52000	15717
52100	15721
52200	15723
52300	15725
52400	15728
52500	15735
52600	15737
52700	15743
52800	15746
52900	15747
53000	15752
53100	15757
53200	15759
53300	15761
53400	15767
53500	15770
53600	15772
53700	15774
53800	15777
53900	15778
54000	15781
54100	15788
54200	15791
54300	15796
54400	15799
54500	15800
54600	15802
54700	15806
54800	15811
54900	15817
55000	15819
55100	15821
55200	15823
55300	15827
55400	15833
55500	15837
55600	15841
55700	15844
55800	15846
55900	15848
56000	15852
56100	15852
56200	15858
56300	15861
56400	15865
56500	15871
56600	15874
56700	15874
56800	15878
56900	15880
57000	15882
57100	15886
57200	15889
57300	15891
57400	15894
57500	15897
57600	15901
57700	15907
57800	15909
57900	15914
58000	15915
58100	15919
58200	15922
58300	15925
58400	15930
58500	15934
58600	15936
58700	15940
58800	15942
58900	15950
59000	15953
59100	15958
59200	15960
59300	15961
59400	15963
59500	15966
59600	15967
59700	15972
59800	15974
59900	15976
60000	15977
60100	15980
60200	15980
60300	15983
60400	15986
60500	15988
60600	15991
60700	15995
60800	15996
60900	15998
61000	16000
61100	16004
61200	16004
61300	16006
61400	16006
61500	16009
61600	16014
61700	16020
61800	16024
61900	16024
62000	16025
62100	16029
62200	16033
62300	16037
62400	16039
62500	16041
62600	16044
62700	16046
62800	16046
62900	16047
63000	16049
63100	16051
63200	16056
63300	16060
63400	16062
63500	16063
63600	16064
63700	16066
63800	16067
63900	16068
64000	16070
64100	16073
64200	16074
64300	16075
64400	16077
64500	16079
64600	16082
64700	16084
64800	16084
64900	16086
65000	16088
65100	16088
65200	16091
65300	16094
65400	16098
65500	16101
65600	16103
65700	16105
65800	16106
65900	16107
66000	16109
66100	16113
66200	16114
66300	16115
66400	16118
66500	16118
66600	16120
66700	16120
66800	16123
66900	16123
67000	16123
67100	16124
67200	16124
67300	16124
67400	16128
67500	16130
67600	16132
67700	16134
67800	16135
67900	16136
68000	16136
68100	16137
68200	16138
68300	16139
68400	16140
68500	16142
68600	16147
68700	16148
68800	16149
68900	16150
69000	16151
69100	16152
69200	16154
69300	16156
69400	16157
69500	16158
69600	16159
69700	16161
69800	16165
69900	16166
70000	16169
70100	16171
70200	16172
70300	16173
70400	16175
70500	16178
70600	16178
70700	16180
70800	16180
70900	16180
71000	16180
71100	16180
71200	16182
71300	16182
71400	16182
71500	16183
71600	16188
71700	16190
71800	16191
71900	16193
72000	16193
72100	16193
72200	16195
72300	16197
72400	16198
72500	16199
72600	16203
72700	16204
72800	16205
72900	16205
73000	16207
73100	16208
73200	16210
73300	16211
73400	16211
73500	16212
73600	16213
73700	16217
73800	16217
73900	16218
74000	16220
74100	16221
74200	16222
74300	16223
74400	16223
74500	16225
74600	16227
74700	16228
74800	16228
74900	16228
75000	16231
75100	16231
75200	16231
75300	16233
75400	16234
75500	16234
75600	16235
75700	16236
75800	16237
75900	16240
76000	16242
76100	16243
76200	16243
76300	16244
76400	16245
76500	16245
76600	16246
76700	16246
76800	16246
76900	16246
77000	16247
77100	16249
77200	16250
77300	16250
77400	16251
77500	16251
77600	16253
77700	16253
77800	16254
77900	16255
78000	16257
78100	16258
78200	16258
78300	16258
78400	16258
78500	16258
78600	16260
78700	16261
78800	16263
78900	16263
79000	16263
79100	16264
79200	16265
79300	16266
79400	16266
79500	16266
79600	16266
79700	16268
79800	16269
79900	16269
80000	16269
80100	16270
80200	16271
80300	16271
80400	16272
80500	16274
80600	16275
80700	16277
80800	16277
80900	16279
81000	16279
81100	16279
81200	16279
81300	16279
81400	16279
81500	16279
81600	16279
81700	16279
81800	16280
81900	16281
82000	16282
82100	16283
82200	16284
82300	16284
82400	16284
82500	16284
82600	16284
82700	16284
82800	16286
82900	16286
83000	16287
83100	16287
83200	16288
83300	16289
83400	16290
83500	16290
83600	16291
83700	16291
83800	16291
83900	16291
84000	16293
84100	16294
84200	16295
84300	16295
84400	16295
84500	16295
84600	16295
84700	16295
84800	16295
84900	16296
85000	16296
85100	16296
85200	16296
85300	16296
85400	16296
85500	16296
85600	16297
85700	16299
85800	16300
85900	16300
86000	16300
86100	16301
86200	16302
86300	16302
86400	16302
86500	16302
86600	16302
86700	16302
86800	16302
86900	16302
87000	16303
87100	16304
87200	16304
87300	16305
87400	16305
87500	16305
87600	16306
87700	16306
87800	16308
87900	16309
88000	16309
88100	16309
88200	16309
88300	16309
88400	16309
88500	16309
88600	16309
88700	16311
88800	16311
88900	16312
89000	16312
89100	16312
89200	16313
89300	16313
89400	16313
89500	16313
89600	16313
89700	16314
89800	16314
89900	16315
90000	16316
90100	16316
90200	16317
90300	16317
90400	16317
90500	16318
90600	16320
90700	16320
90800	16320
90900	16320
91000	16320
91100	16321
91200	16321
91300	16321
91400	16321
91500	16321
91600	16321
91700	16321
91800	16322
91900	16322
92000	16322
92100	16322
92200	16324
92300	16324
92400	16324
92500	16324
92600	16324
92700	16324
92800	16324
92900	16324
93000	16325
93100	16326
93200	16326
93300	16326
93400	16326
93500	16326
93600	16327
93700	16327
93800	16327
93900	16327
94000	16327
94100	16327
94200	16328
94300	16328
94400	16331
94500	16331
94600	16332
94700	16332
94800	16333
94900	16333
95000	16334
95100	16334
95200	16335
95300	16336
95400	16337
95500	16337
95600	16338
95700	16338
95800	16339
95900	16339
96000	16339
96100	16339
96200	16340
96300	16340
96400	16341
96500	16341
96600	16341
96700	16341
96800	16342
96900	16342
97000	16342
97100	16342
97200	16342
97300	16342
97400	16342
97500	16342
97600	16342
97700	16342
97800	16342
97900	16342
98000	16343
98100	16345
98200	16345
98300	16345
98400	16345
98500	16346
98600	16346
98700	16346
98800	16346
98900	16346
99000	16346
99100	16346
99200	16346
99300	16346
99400	16347
99500	16347
99600	16347
99700	16347
99800	16347
99900	16347
100000	16347


==> old/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	2
300	3
400	4
500	8
600	10
700	15
800	15
900	18
1000	21
1100	28
1200	36
1300	44
1400	52
1500	67
1600	75
1700	84
1800	94
1900	100
2000	108
2100	117
2200	132
2300	140
2400	154
2500	165
2600	178
2700	193
2800	203
2900	215
3000	233
3100	248
3200	263
3300	276
3400	287
3500	300
3600	317
3700	334
3800	352
3900	371
4000	392
4100	404
4200	424
4300	442
4400	461
4500	485
4600	510
4700	532
4800	554
4900	579
5000	611
5100	633
5200	660
5300	679
5400	696
5500	731
5600	756
5700	780
5800	805
5900	830
6000	856
6100	877
6200	906
6300	935
6400	962
6500	992
6600	1029
6700	1059
6800	1084
6900	1119
7000	1150
7100	1177
7200	1209
7300	1243
7400	1272
7500	1299
7600	1332
7700	1366
7800	1400
7900	1428
8000	1455
8100	1488
8200	1530
8300	1564
8400	1604
8500	1646
8600	1678
8700	1713
8800	1753
8900	1792
9000	1826
9100	1861
9200	1902
9300	1933
9400	1971
9500	2007
9600	2048
9700	2083
9800	2114
9900	2151
10000	2189
10100	2228
10200	2273
10300	2321
10400	2353
10500	2387
10600	2431
10700	2464
10800	2499
10900	2537
11000	2587
11100	2635
11200	2677
11300	2721
11400	2771
11500	2811
11600	2857
11700	2893
11800	2937
11900	2988
12000	3035
12100	3091
12200	3143
12300	3186
12400	3222
12500	3262
12600	3306
12700	3351
12800	3400
12900	3457
13000	3496
13100	3539
13200	3586
13300	3640
13400	3683
13500	3734
13600	3780
13700	3833
13800	3890
13900	3938
14000	3993
14100	4038
14200	4093
14300	4142
14400	4189
14500	4249
14600	4297
14700	4345
14800	4399
14900	4453
15000	4496
15100	4556
15200	4607
15300	4660
15400	4717
15500	4766
15600	4822
15700	4873
15800	4925
15900	4984
16000	5034
16100	5087
16200	5137
16300	5190
16400	5244
16500	5291
16600	5351
16700	5405
16800	5464
16900	5515
17000	5565
17100	5621
17200	5675
17300	5730
17400	5789
17500	5847
17600	5906
17700	5956
17800	6014
17900	6074
18000	6131
18100	6189
18200	6253
18300	6311
18400	6364
18500	6421
18600	6477
18700	6533
18800	6583
18900	6642
19000	6704
19100	6766
19200	6833
19300	6891
19400	6953
19500	7018
19600	7078
19700	7142
19800	7198
19900	7255
20000	7322
20100	7375
20200	7435
20300	7502
20400	7555
20500	7614
20600	7675
20700	7739
20800	7805
20900	7859
21000	7930
21100	7991
21200	8050
21300	8112
21400	8166
21500	8228
21600	8291
21700	8355
21800	8425
21900	8490
22000	8562
22100	8621
22200	8689
22300	8760
22400	8817
22500	8880
22600	8948
22700	9016
22800	9081
22900	9142
23000	9207
23100	9275
23200	9342
23300	9412
23400	9477
23500	9547
23600	9628
23700	9700
23800	9773
23900	9839
24000	9900
24100	9967
24200	10035
24300	10101
24400	10167
24500	10233
24600	10300
24700	10364
24800	10425
24900	10487
25000	10561
25100	10628
25200	10689
25300	10754
25400	10819
25500	10895
25600	10970
25700	11039
25800	11108
25900	11182
26000	11250
26100	11319
26200	11386
26300	11456
26400	11528
26500	11588
26600	11659
26700	11736
26800	11806
26900	11871
27000	11943
27100	12013
27200	12078
27300	12151
27400	12222
27500	12279
27600	12353
27700	12417
27800	12486
27900	12559
28000	12627
28100	12698
28200	12765
28300	12839
28400	12908
28500	12975
28600	13042
28700	13114
28800	13180
28900	13250
29000	13323
29100	13398
29200	13469
29300	13543
29400	13613
29500	13695
29600	13771
29700	13836
29800	13913
29900	13985
30000	14059
30100	14129
30200	14204
30300	14271
30400	14346
30500	14417
30600	14489
30700	14565
30800	14634
30900	14714
31000	14793
31100	14865
31200	14932
31300	15015
31400	15087
31500	15161
31600	15240
31700	15312
31800	15392
31900	15468
32000	15540
32100	15616
32200	15691
32300	15777
32400	15852
32500	15925
32600	16007
32700	16090
32800	16162
32900	16242
33000	16314
33100	16387
33200	16471
33300	16547
33400	16613
33500	16689
33600	16772
33700	16845
33800	16930
33900	17011
34000	17090
34100	17160
34200	17239
34300	17318
34400	17395
34500	17477
34600	17550
34700	17622
34800	17708
34900	17781
35000	17863
35100	17937
35200	18016
35300	18088
35400	18163
35500	18239
35600	18316
35700	18393
35800	18472
35900	18551
36000	18633
36100	18708
36200	18784
36300	18863
36400	18945
36500	19023
36600	19101
36700	19182
36800	19265
36900	19346
37000	19426
37100	19501
37200	19581
37300	19656
37400	19735
37500	19818
37600	19900
37700	19977
37800	20060
37900	20140
38000	20220
38100	20291
38200	20365
38300	20439
38400	20526
38500	20601
38600	20678
38700	20761
38800	20842
38900	20927
39000	21002
39100	21072
39200	21159
39300	21243
39400	21324
39500	21406
39600	21482
39700	21553
39800	21633
39900	21707
40000	21786
40100	21861
40200	21936
40300	22009
40400	22093
40500	22174
40600	22253
40700	22338
40800	22422
40900	22504
41000	22583
41100	22669
41200	22751
41300	22825
41400	22905
41500	22991
41600	23070
41700	23149
41800	23235
41900	23311
42000	23394
42100	23464
42200	23550
42300	23635
42400	23717
42500	23799
42600	23881
42700	23960
42800	24043
42900	24119
43000	24206
43100	24287
43200	24366
43300	24450
43400	24522
43500	24601
43600	24675
43700	24761
43800	24849
43900	24932
44000	25016
44100	25103
44200	25181
44300	25267
44400	25348
44500	25431
44600	25512
44700	25592
44800	25673
44900	25755
45000	25837
45100	25920
45200	25997
45300	26084
45400	26164
45500	26245
45600	26336
45700	26419
45800	26504
45900	26586
46000	26664
46100	26746
46200	26828
46300	26915
46400	27001
46500	27087
46600	27171
46700	27254
46800	27337
46900	27416
47000	27498
47100	27586
47200	27669
47300	27747
47400	27828
47500	27915
47600	27996
47700	28081
47800	28164
47900	28249
48000	28329
48100	28413
48200	28496
48300	28585
48400	28670
48500	28749
48600	28833
48700	28917
48800	28999
48900	29088
49000	29173
49100	29260
49200	29339
49300	29423
49400	29507
49500	29591
49600	29674
49700	29754
49800	29844
49900	29923
50000	30005
50100	30089
50200	30176
50300	30267
50400	30356
50500	30437
50600	30521
50700	30602
50800	30684
50900	30767
51000	30854
51100	30935
51200	31020
51300	31104
51400	31178
51500	31266
51600	31348
51700	31430
51800	31519
51900	31600
52000	31682
52100	31768
52200	31858
52300	31948
52400	32025
52500	32104
52600	32188
52700	32266
52800	32353
52900	32445
53000	32532
53100	32613
53200	32692
53300	32781
53400	32867
53500	32958
53600	33045
53700	33135
53800	33220
53900	33307
54000	33394
54100	33479
54200	33565
54300	33648
54400	33731
54500	33822
54600	33906
54700	33993
54800	34077
54900	34159
55000	34244
55100	34330
55200	34420
55300	34503
55400	34588
55500	34669
55600	34752
55700	34842
55800	34926
55900	35013
56000	35091
56100	35181
56200	35269
56300	35354
56400	35442
56500	35527
56600	35608
56700	35697
56800	35784
56900	35868
57000	35957
57100	36039
57200	36121
57300	36206
57400	36290
57500	36378
57600	36466
57700	36547
57800	36630
57900	36711
58000	36801
58100	36884
58200	36968
58300	37055
58400	37138
58500	37224
58600	37314
58700	37398
58800	37485
58900	37564
59000	37651
59100	37727
59200	37814
59300	37897
59400	37987
59500	38073
59600	38163
59700	38245
59800	38328
59900	38415
60000	38502
60100	38583
60200	38666
60300	38752
60400	38838
60500	38926
60600	39008
60700	39092
60800	39178
60900	39264
61000	39349
61100	39437
61200	39523
61300	39605
61400	39691
61500	39778
61600	39863
61700	39942
61800	40027
61900	40112
62000	40202
62100	40276
62200	40357
62300	40445
62400	40531
62500	40621
62600	40708
62700	40798
62800	40888
62900	40977
63000	41064
63100	41147
63200	41231
63300	41316
63400	41398
63500	41481
63600	41568
63700	41651
63800	41737
63900	41817
64000	41900
64100	41991
64200	42079
64300	42160
64400	42248
64500	42336
64600	42421
64700	42503
64800	42587
64900	42671
65000	42756
65100	42844
65200	42926
65300	43006
65400	43082
65500	43164
65600	43250
65700	43336
65800	43428
65900	43511
66000	43598
66100	43680
66200	43766
66300	43860
66400	43942
66500	44029
66600	44110
66700	44193
66800	44281
66900	44369
67000	44461
67100	44549
67200	44637
67300	44722
67400	44804
67500	44893
67600	44979
67700	45067
67800	45153
67900	45243
68000	45330
68100	45411
68200	45501
68300	45589
68400	45676
68500	45762
68600	45841
68700	45932
68800	46017
68900	46103
69000	46191
69100	46282
69200	46368
69300	46448
69400	46536
69500	46618
69600	46708
69700	46791
69800	46878
69900	46963
70000	47053
70100	47142
70200	47229
70300	47316
70400	47402
70500	47489
70600	47571
70700	47657
70800	47750
70900	47841
71000	47931
71100	48019
71200	48106
71300	48194
71400	48278
71500	48364
71600	48453
71700	48536
71800	48616
71900	48700
72000	48792
72100	48874
72200	48961
72300	49050
72400	49140
72500	49231
72600	49322
72700	49412
72800	49497
72900	49580
73000	49670
73100	49758
73200	49842
73300	49928
73400	50018
73500	50104
73600	50194
73700	50281
73800	50369
73900	50458
74000	50547
74100	50637
74200	50723
74300	50809
74400	50900
74500	50985
74600	51065
74700	51150
74800	51237
74900	51325
75000	51412
75100	51500
75200	51593
75300	51677
75400	51766
75500	51854
75600	51942
75700	52027
75800	52110
75900	52201
76000	52289
76100	52380
76200	52468
76300	52554
76400	52640
76500	52726
76600	52813
76700	52899
76800	52981
76900	53073
77000	53160
77100	53250
77200	53339
77300	53427
77400	53511
77500	53600
77600	53683
77700	53767
77800	53855
77900	53938
78000	54026
78100	54113
78200	54200
78300	54289
78400	54375
78500	54459
78600	54549
78700	54635
78800	54720
78900	54812
79000	54896
79100	54978
79200	55065
79300	55144
79400	55238
79500	55326
79600	55410
79700	55488
79800	55573
79900	55659
80000	55744
80100	55835
80200	55927
80300	56020
80400	56105
80500	56194
80600	56276
80700	56357
80800	56447
80900	56534
81000	56622
81100	56707
81200	56794
81300	56870
81400	56957
81500	57046
81600	57129
81700	57218
81800	57301
81900	57377
82000	57461
82100	57550
82200	57635
82300	57727
82400	57808
82500	57896
82600	57989
82700	58074
82800	58159
82900	58248
83000	58333
83100	58421
83200	58505
83300	58591
83400	58677
83500	58765
83600	58851
83700	58946
83800	59033
83900	59120
84000	59206
84100	59293
84200	59380
84300	59464
84400	59556
84500	59634
84600	59720
84700	59805
84800	59902
84900	59989
85000	60073
85100	60157
85200	60246
85300	60335
85400	60420
85500	60507
85600	60595
85700	60678
85800	60762
85900	60851
86000	60937
86100	61016
86200	61106
86300	61194
86400	61279
86500	61370
86600	61455
86700	61540
86800	61630
86900	61718
87000	61802
87100	61889
87200	61974
87300	62061
87400	62149
87500	62229
87600	62315
87700	62402
87800	62484
87900	62566
88000	62654
88100	62740
88200	62829
88300	62919
88400	63006
88500	63088
88600	63172
88700	63259
88800	63343
88900	63430
89000	63511
89100	63598
89200	63684
89300	63774
89400	63862
89500	63947
89600	64031
89700	64121
89800	64205
89900	64285
90000	64376
90100	64457
90200	64541
90300	64629
90400	64711
90500	64803
90600	64887
90700	64975
90800	65063
90900	65151
91000	65234
91100	65320
91200	65407
91300	65492
91400	65576
91500	65663
91600	65755
91700	65847
91800	65940
91900	66027
92000	66115
92100	66202
92200	66285
92300	66370
92400	66450
92500	66535
92600	66625
92700	66716
92800	66797
92900	66880
93000	66965
93100	67052
93200	67136
93300	67225
93400	67315
93500	67399
93600	67488
93700	67581
93800	67671
93900	67758
94000	67845
94100	67932
94200	68009
94300	68098
94400	68187
94500	68274
94600	68360
94700	68441
94800	68529
94900	68621
95000	68707
95100	68793
95200	68884
95300	68970
95400	69052
95500	69138
95600	69221
95700	69303
95800	69389
95900	69474
96000	69555
96100	69640
96200	69730
96300	69821
96400	69909
96500	69998
96600	70090
96700	70179
96800	70262
96900	70354
97000	70442
97100	70529
97200	70614
97300	70693
97400	70778
97500	70856
97600	70940
97700	71027
97800	71112
97900	71203
98000	71291
98100	71383
98200	71470
98300	71564
98400	71652
98500	71744
98600	71834
98700	71920
98800	71996
98900	72084
99000	72178
99100	72265
99200	72357
99300	72444
99400	72535
99500	72623
99600	72708
99700	72800
99800	72890
99900	72976
100000	73064


==> old/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,397,0,3
500,493,0,7
600,590,0,10
700,685,0,15
800,780,0,20
900,876,0,24
1000,972,0,28
1100,1064,0,36
1200,1156,0,44
1300,1249,1,50
1400,1339,2,59
1500,1430,2,68
1600,1523,2,75
1700,1615,2,83
1800,1707,2,91
1900,1791,4,105
2000,1878,5,117
2100,1970,5,125
2200,2060,5,135
2300,2144,5,151
2400,2234,5,161
2500,2325,5,170
2600,2410,5,185
2700,2497,5,198
2800,2586,6,208
2900,2665,7,228
3000,2747,8,245
3100,2827,8,265
3200,2904,9,287
3300,2986,10,304
3400,3073,10,317
3500,3158,10,332
3600,3236,12,352
3700,3313,12,375
3800,3383,14,403
3900,3456,14,430
4000,3529,16,455
4100,3609,17,474
4200,3685,18,497
4300,3767,19,514
4400,3842,19,539
4500,3923,19,558
4600,3996,21,583
4700,4074,22,604
4800,4152,23,625
4900,4230,25,645
5000,4302,26,672
5100,4369,27,704
5200,4437,29,734
5300,4506,30,764
5400,4571,31,798
5500,4647,33,820
5600,4716,37,847
5700,4785,40,875
5800,4853,40,907
5900,4927,41,932
6000,4992,45,963
6100,5064,47,989
6200,5134,48,1018
6300,5201,49,1050
6400,5266,52,1082
6500,5338,53,1109
6600,5402,58,1140
6700,5475,59,1166
6800,5545,60,1195
6900,5610,63,1227
7000,5671,66,1263
7100,5739,68,1293
7200,5804,69,1327
7300,5870,72,1358
7400,5933,75,1392
7500,6000,75,1425
7600,6064,78,1458
7700,6131,80,1489
7800,6192,81,1527
7900,6254,82,1564
8000,6315,83,1602
8100,6373,85,1642
8200,6432,87,1681
8300,6494,90,1716
8400,6555,91,1754
8500,6613,94,1793
8600,6667,98,1835
8700,6724,101,1875
8800,6778,105,1917
8900,6833,108,1959
9000,6893,112,1995
9100,6949,112,2039
9200,7010,114,2076
9300,7073,116,2111
9400,7131,124,2145
9500,7178,126,2196
9600,7231,129,2240
9700,7284,130,2286
9800,7340,133,2327
9900,7395,135,2370
10000,7453,138,2409
10100,7515,140,2445
10200,7565,142,2493
10300,7622,146,2532
10400,7677,148,2575
10500,7728,155,2617
10600,7777,158,2665
10700,7825,162,2713
10800,7872,164,2764
10900,7925,170,2805
11000,7981,173,2846
11100,8037,177,2886
11200,8094,179,2927
11300,8138,184,2978
11400,8188,186,3026
11500,8228,190,3082
11600,8276,192,3132
11700,8327,196,3177
11800,8388,198,3214
11900,8434,201,3265
12000,8488,203,3309
12100,8547,205,3348
12200,8597,206,3397
12300,8638,209,3453
12400,8679,214,3507
12500,8723,214,3563
12600,8772,218,3610
12700,8815,221,3664
12800,8853,225,3722
12900,8900,229,3771
13000,8953,233,3814
13100,8985,236,3879
13200,9034,237,3929
13300,9084,240,3976
13400,9119,243,4038
13500,9160,246,4094
13600,9203,251,4146
13700,9239,254,4207
13800,9280,255,4265
13900,9331,257,4312
14000,9366,260,4374
14100,9415,263,4422
14200,9464,267,4469
14300,9501,272,4527
14400,9543,275,4582
14500,9586,281,4633
14600,9628,283,4689
14700,9669,285,4746
14800,9708,286,4806
14900,9742,289,4869
15000,9786,290,4924
15100,9827,293,4980
15200,9867,294,5039
15300,9900,297,5103
15400,9944,303,5153
15500,9985,307,5208
15600,10032,310,5258
15700,10071,312,5317
15800,10110,315,5375
15900,10145,316,5439
16000,10178,318,5504
16100,10226,322,5552
16200,10262,325,5613
16300,10305,326,5669
16400,10345,333,5722
16500,10379,339,5782
16600,10417,341,5842
16700,10455,346,5899
16800,10494,350,5956
16900,10531,354,6015
17000,10576,357,6067
17100,10608,359,6133
17200,10650,360,6190
17300,10688,361,6251
17400,10722,362,6316
17500,10755,362,6383
17600,10783,368,6449
17700,10819,372,6509
17800,10854,376,6570
17900,10896,381,6623
18000,10931,385,6684
18100,10966,389,6745
18200,10997,393,6810
18300,11030,395,6875
18400,11055,398,6947
18500,11087,402,7011
18600,11127,408,7065
18700,11159,416,7125
18800,11197,421,7182
18900,11232,422,7246
19000,11266,427,7307
19100,11297,430,7373
19200,11337,434,7429
19300,11366,441,7493
19400,11395,446,7559
19500,11427,448,7625
19600,11458,455,7687
19700,11484,460,7756
19800,11508,466,7826
19900,11533,469,7898
20000,11561,471,7968
20100,11593,479,8028
20200,11625,485,8090
20300,11652,488,8160
20400,11672,493,8235
20500,11698,498,8304
20600,11724,502,8374
20700,11752,505,8443
20800,11775,507,8518
20900,11804,511,8585
21000,11836,516,8648
21100,11864,519,8717
21200,11887,527,8786
21300,11922,533,8845
21400,11944,536,8920
21500,11966,538,8996
21600,11990,542,9068
21700,12016,547,9137
21800,12042,552,9206
21900,12069,557,9274
22000,12100,559,9341
22100,12130,562,9408
22200,12155,568,9477
22300,12185,575,9540
22400,12213,579,9608
22500,12239,583,9678
22600,12263,584,9753
22700,12285,589,9826
22800,12302,595,9903
22900,12333,596,9971
23000,12361,600,10039
23100,12388,606,10106
23200,12409,613,10178
23300,12434,617,10249
23400,12462,619,10319
23500,12484,624,10392
23600,12509,627,10464
23700,12540,633,10527
23800,12566,638,10596
23900,12590,644,10666
24000,12611,652,10737
24100,12632,656,10812
24200,12656,660,10884
24300,12682,665,10953
24400,12707,671,11022
24500,12731,673,11096
24600,12760,677,11163
24700,12782,681,11237
24800,12799,684,11317
24900,12826,688,11386
25000,12848,695,11457
25100,12868,700,11532
25200,12894,703,11603
25300,12914,711,11675
25400,12931,718,11751
25500,12955,724,11821
25600,12977,728,11895
25700,12996,735,11969
25800,13022,741,12037
25900,13041,747,12112
26000,13058,750,12192
26100,13075,751,12274
26200,13091,759,12350
26300,13116,764,12420
26400,13134,765,12501
26500,13160,775,12565
26600,13184,782,12634
26700,13205,784,12711
26800,13228,788,12784
26900,13245,796,12859
27000,13263,801,12936
27100,13287,808,13005
27200,13304,814,13082
27300,13324,823,13153
27400,13348,829,13223
27500,13366,832,13302
27600,13396,836,13368
27700,13405,837,13458
27800,13417,845,13538
27900,13436,848,13616
28000,13455,855,13690
28100,13476,860,13764
28200,13501,870,13829
28300,13521,874,13905
28400,13540,881,13979
28500,13565,890,14045
28600,13580,895,14125
28700,13600,901,14199
28800,13619,904,14277
28900,13638,907,14355
29000,13658,911,14431
29100,13673,918,14509
29200,13696,923,14581
29300,13719,927,14654
29400,13732,932,14736
29500,13757,934,14809
29600,13771,939,14890
29700,13795,940,14965
29800,13809,945,15046
29900,13818,949,15133
30000,13840,955,15205
30100,13856,960,15284
30200,13872,965,15363
30300,13891,967,15442
30400,13905,970,15525
30500,13922,975,15603
30600,13931,982,15687
30700,13947,988,15765
30800,13955,995,15850
30900,13970,1002,15928
31000,13984,1007,16009
31100,13991,1014,16095
31200,14002,1021,16177
31300,14018,1026,16256
31400,14033,1031,16336
31500,14046,1036,16418
31600,14058,1041,16501
31700,14073,1044,16583
31800,14088,1052,16660
31900,14105,1057,16738
32000,14124,1065,16811
32100,14141,1068,16891
32200,14151,1075,16974
32300,14163,1078,17059
32400,14177,1080,17143
32500,14193,1084,17223
32600,14216,1088,17296
32700,14227,1094,17379
32800,14241,1100,17459
32900,14253,1104,17543
33000,14262,1111,17627
33100,14278,1114,17708
33200,14291,1117,17792
33300,14306,1124,17870
33400,14318,1132,17950
33500,14333,1138,18029
33600,14342,1145,18113
33700,14351,1153,18196
33800,14367,1158,18275
33900,14374,1165,18361
34000,14393,1167,18440
34100,14400,1171,18529
34200,14418,1177,18605
34300,14431,1180,18689
34400,14441,1182,18777
34500,14452,1187,18861
34600,14460,1191,18949
34700,14469,1197,19034
34800,14483,1204,19113
34900,14498,1210,19192
35000,14509,1215,19276
35100,14519,1223,19358
35200,14527,1228,19445
35300,14541,1232,19527
35400,14552,1239,19609
35500,14560,1245,19695
35600,14567,1249,19784
35700,14582,1255,19863
35800,14592,1260,19948
35900,14600,1266,20034
36000,14608,1272,20120
36100,14615,1277,20208
36200,14622,1281,20297
36300,14632,1287,20381
36400,14641,1294,20465
36500,14660,1300,20540
36600,14674,1305,20621
36700,14692,1309,20699
36800,14702,1314,20784
36900,14712,1323,20865
37000,14723,1328,20949
37100,14730,1332,21038
37200,14739,1338,21123
37300,14749,1340,21211
37400,14758,1346,21296
37500,14766,1353,21381
37600,14779,1358,21463
37700,14790,1366,21544
37800,14798,1371,21631
37900,14804,1379,21717
38000,14816,1382,21802
38100,14828,1387,21885
38200,14842,1391,21967
38300,14851,1391,22058
38400,14856,1397,22147
38500,14864,1406,22230
38600,14874,1407,22319
38700,14882,1412,22406
38800,14893,1415,22492
38900,14903,1423,22574
39000,14912,1430,22658
39100,14922,1433,22745
39200,14932,1439,22829
39300,14943,1442,22915
39400,14951,1445,23004
39500,14959,1454,23087
39600,14965,1462,23173
39700,14976,1469,23255
39800,14988,1476,23336
39900,14999,1480,23421
40000,15009,1488,23503
40100,15018,1493,23589
40200,15027,1497,23676
40300,15033,1504,23763
40400,15039,1510,23851
40500,15051,1515,23934
40600,15057,1521,24022
40700,15066,1531,24103
40800,15073,1538,24189
40900,15080,1543,24277
41000,15090,1545,24365
41100,15099,1548,24453
41200,15105,1556,24539
41300,15114,1559,24627
41400,15120,1563,24717
41500,15128,1569,24803
41600,15133,1572,24895
41700,15136,1573,24991
41800,15145,1583,25072
41900,15153,1590,25157
42000,15159,1596,25245
42100,15165,1600,25335
42200,15178,1607,25415
42300,15184,1615,25501
42400,15187,1619,25594
42500,15195,1621,25684
42600,15203,1628,25769
42700,15216,1634,25850
42800,15220,1641,25939
42900,15227,1645,26028
43000,15232,1650,26118
43100,15241,1652,26207
43200,15247,1664,26289
43300,15252,1669,26379
43400,15257,1673,26470
43500,15266,1678,26556
43600,15273,1681,26646
43700,15285,1687,26728
43800,15291,1691,26818
43900,15299,1696,26905
44000,15304,1701,26995
44100,15309,1709,27082
44200,15316,1718,27166
44300,15319,1724,27257
44400,15326,1728,27346
44500,15332,1735,27433
44600,15334,1740,27526
44700,15343,1746,27611
44800,15351,1751,27698
44900,15362,1754,27784
45000,15367,1758,27875
45100,15372,1763,27965
45200,15376,1770,28054
45300,15381,1775,28144
45400,15386,1778,28236
45500,15388,1783,28329
45600,15391,1786,28423
45700,15397,1787,28516
45800,15402,1793,28605
45900,15410,1796,28694
46000,15417,1799,28784
46100,15427,1809,28864
46200,15436,1816,28948
46300,15441,1824,29035
46400,15449,1830,29121
46500,15450,1838,29212
46600,15454,1844,29302
46700,15459,1851,29390
46800,15463,1852,29485
46900,15472,1860,29568
47000,15476,1867,29657
47100,15483,1873,29744
47200,15486,1884,29830
47300,15488,1889,29923
47400,15491,1891,30018
47500,15500,1897,30103
47600,15505,1903,30192
47700,15511,1911,30278
47800,15518,1919,30363
47900,15523,1921,30456
48000,15532,1927,30541
48100,15533,1934,30633
48200,15538,1942,30720
48300,15543,1948,30809
48400,15548,1955,30897
48500,15558,1965,30977
48600,15562,1971,31067
48700,15566,1978,31156
48800,15573,1983,31244
48900,15574,1989,31337
49000,15583,1993,31424
49100,15585,1996,31519
49200,15590,2000,31610
49300,15592,2006,31702
49400,15595,2011,31794
49500,15598,2023,31879
49600,15602,2026,31972
49700,15606,2032,32062
49800,15614,2037,32149
49900,15615,2044,32241
50000,15619,2048,32333
50100,15626,2051,32423
50200,15629,2056,32515
50300,15634,2059,32607
50400,15636,2063,32701
50500,15640,2067,32793
50600,15644,2077,32879
50700,15647,2085,32968
50800,15650,2092,33058
50900,15653,2094,33153
51000,15658,2098,33244
51100,15664,2101,33335
51200,15668,2109,33423
51300,15675,2116,33509
51400,15678,2122,33600
51500,15680,2124,33696
51600,15681,2132,33787
51700,15687,2135,33878
51800,15693,2144,33963
51900,15698,2149,34053
52000,15706,2151,34143
52100,15711,2158,34231
52200,15716,2163,34321
52300,15724,2169,34407
52400,15728,2176,34496
52500,15730,2182,34588
52600,15734,2187,34679
52700,15741,2193,34766
52800,15747,2204,34849
52900,15751,2208,34941
53000,15755,2215,35030
53100,15758,2224,35118
53200,15763,2226,35211
53300,15765,2234,35301
53400,15767,2240,35393
53500,15773,2241,35486
53600,15777,2248,35575
53700,15779,2251,35670
53800,15782,2257,35761
53900,15786,2264,35850
54000,15790,2268,35942
54100,15794,2271,36035
54200,15795,2278,36127
54300,15804,2283,36213
54400,15806,2288,36306
54500,15809,2293,36398
54600,15812,2299,36489
54700,15817,2303,36580
54800,15821,2308,36671
54900,15822,2311,36767
55000,15826,2320,36854
55100,15831,2328,36941
55200,15833,2333,37034
55300,15835,2337,37128
55400,15838,2343,37219
55500,15841,2349,37310
55600,15845,2355,37400
55700,15846,2362,37492
55800,15851,2367,37582
55900,15854,2370,37676
56000,15855,2376,37769
56100,15859,2383,37858
56200,15860,2391,37949
56300,15864,2402,38034
56400,15867,2405,38128
56500,15870,2411,38219
56600,15874,2415,38311
56700,15876,2419,38405
56800,15880,2427,38493
56900,15884,2433,38583
57000,15888,2441,38671
57100,15891,2447,38762
57200,15892,2454,38854
57300,15894,2460,38946
57400,15897,2468,39035
57500,15901,2477,39122
57600,15905,2482,39213
57700,15906,2486,39308
57800,15908,2496,39396
57900,15911,2501,39488
58000,15915,2504,39581
58100,15916,2508,39676
58200,15919,2512,39769
58300,15922,2515,39863
58400,15924,2521,39955
58500,15928,2527,40045
58600,15928,2530,40142
58700,15930,2537,40233
58800,15932,2546,40322
58900,15932,2548,40420
59000,15936,2556,40508
59100,15936,2563,40601
59200,15942,2570,40688
59300,15943,2579,40778
59400,15945,2585,40870
59500,15946,2589,40965
59600,15946,2596,41058
59700,15947,2603,41150
59800,15950,2609,41241
59900,15951,2616,41333
60000,15953,2620,41427
60100,15953,2632,41515
60200,15957,2641,41602
60300,15957,2647,41696
60400,15957,2656,41787
60500,15962,2662,41876
60600,15963,2667,41970
60700,15966,2674,42060
60800,15970,2679,42151
60900,15975,2686,42239
61000,15979,2693,42328
61100,15983,2698,42419
61200,15985,2705,42510
61300,15988,2711,42601
61400,15990,2715,42695
61500,15991,2723,42786
61600,15992,2728,42880
61700,15995,2732,42973
61800,15999,2739,43062
61900,16004,2744,43152
62000,16004,2758,43238
62100,16008,2766,43326
62200,16011,2770,43419
62300,16016,2774,43510
62400,16018,2779,43603
62500,16020,2789,43691
62600,16021,2796,43783
62700,16025,2801,43874
62800,16027,2806,43967
62900,16030,2813,44057
63000,16031,2819,44150
63100,16033,2823,44244
63200,16033,2833,44334
63300,16036,2840,44424
63400,16037,2848,44515
63500,16041,2856,44603
63600,16044,2864,44692
63700,16046,2869,44785
63800,16048,2875,44877
63900,16053,2884,44963
64000,16053,2887,45060
64100,16055,2896,45149
64200,16056,2903,45241
64300,16057,2910,45333
64400,16060,2919,45421
64500,16062,2929,45509
64600,16063,2938,45599
64700,16063,2942,45695
64800,16068,2946,45786
64900,16069,2952,45879
65000,16070,2958,45972
65100,16072,2964,46064
65200,16073,2966,46161
65300,16075,2977,46248
65400,16078,2982,46340
65500,16079,2990,46431
65600,16082,2994,46524
65700,16087,2995,46618
65800,16089,3002,46709
65900,16091,3006,46803
66000,16094,3015,46891
66100,16095,3023,46982
66200,16096,3032,47072
66300,16096,3038,47166
66400,16100,3044,47256
66500,16105,3051,47344
66600,16105,3058,47437
66700,16106,3066,47528
66800,16106,3073,47621
66900,16107,3079,47714
67000,16109,3084,47807
67100,16112,3091,47897
67200,16114,3099,47987
67300,16117,3106,48077
67400,16118,3111,48171
67500,16121,3116,48263
67600,16122,3122,48356
67700,16123,3130,48447
67800,16126,3133,48541
67900,16127,3140,48633
68000,16127,3146,48727
68100,16129,3151,48820
68200,16129,3157,48914
68300,16132,3160,49008
68400,16132,3165,49103
68500,16132,3173,49195
68600,16136,3181,49283
68700,16139,3188,49373
68800,16140,3193,49467
68900,16140,3196,49564
69000,16140,3199,49661
69100,16141,3205,49754
69200,16143,3213,49844
69300,16144,3218,49938
69400,16144,3221,50035
69500,16147,3226,50127
69600,16148,3232,50220
69700,16152,3236,50312
69800,16152,3245,50403
69900,16152,3250,50498
70000,16153,3255,50592
70100,16153,3261,50686
70200,16153,3265,50782
70300,16154,3272,50874
70400,16154,3276,50970
70500,16157,3282,51061
70600,16157,3288,51155
70700,16157,3296,51247
70800,16158,3304,51338
70900,16159,3312,51429
71000,16161,3320,51519
71100,16161,3328,51611
71200,16161,3331,51708
71300,16165,3335,51800
71400,16165,3341,51894
71500,16166,3346,51988
71600,16166,3353,52081
71700,16167,3358,52175
71800,16168,3366,52266
71900,16168,3372,52360
72000,16169,3377,52454
72100,16169,3383,52548
72200,16169,3391,52640
72300,16170,3396,52734
72400,16171,3404,52825
72500,16172,3410,52918
72600,16175,3414,53011
72700,16177,3419,53104
72800,16178,3426,53196
72900,16181,3430,53289
73000,16181,3435,53384
73100,16182,3440,53478
73200,16183,3444,53573
73300,16183,3452,53665
73400,16183,3455,53762
73500,16187,3460,53853
73600,16187,3463,53950
73700,16190,3467,54043
73800,16190,3473,54137
73900,16190,3482,54228
74000,16191,3487,54322
74100,16192,3496,54412
74200,16193,3502,54505
74300,16193,3508,54599
74400,16194,3516,54690
74500,16196,3529,54775
74600,16198,3533,54869
74700,16200,3541,54959
74800,16203,3547,55050
74900,16203,3551,55146
75000,16203,3556,55241
75100,16203,3562,55335
75200,16205,3568,55427
75300,16205,3571,55524
75400,16206,3578,55616
75500,16207,3580,55713
75600,16208,3591,55801
75700,16208,3596,55896
75800,16210,3602,55988
75900,16210,3611,56079
76000,16211,3619,56170
76100,16212,3627,56261
76200,16213,3634,56353
76300,16213,3638,56449
76400,16214,3645,56541
76500,16214,3651,56635
76600,16217,3656,56727
76700,16217,3663,56820
76800,16217,3668,56915
76900,16218,3673,57009
77000,16218,3679,57103
77100,16218,3683,57199
77200,16219,3688,57293
77300,16224,3694,57382
77400,16225,3705,57470
77500,16225,3713,57562
77600,16228,3721,57651
77700,16230,3732,57738
77800,16230,3741,57829
77900,16231,3749,57920
78000,16233,3755,58012
78100,16234,3759,58107
78200,16234,3768,58198
78300,16234,3773,58293
78400,16234,3774,58392
78500,16235,3778,58487
78600,16236,3789,58575
78700,16240,3800,58660
78800,16242,3804,58754
78900,16243,3813,58844
79000,16244,3822,58934
79100,16244,3830,59026
79200,16244,3840,59116
79300,16244,3843,59213
79400,16244,3851,59305
79500,16245,3858,59397
79600,16245,3866,59489
79700,16245,3874,59581
79800,16247,3885,59668
79900,16247,3892,59761
80000,16248,3901,59851
80100,16248,3908,59944
80200,16248,3915,60037
80300,16249,3924,60127
80400,16249,3927,60224
80500,16250,3932,60318
80600,16251,3935,60414
80700,16253,3940,60507
80800,16254,3947,60599
80900,16254,3951,60695
81000,16254,3952,60794
81100,16254,3958,60888
81200,16254,3963,60983
81300,16254,3968,61078
81400,16255,3974,61171
81500,16255,3981,61264
81600,16256,3988,61356
81700,16257,3992,61451
81800,16259,3999,61542
81900,16260,4008,61632
82000,16262,4016,61722
82100,16262,4019,61819
82200,16262,4024,61914
82300,16266,4027,62007
82400,16269,4037,62094
82500,16269,4042,62189
82600,16270,4046,62284
82700,16270,4051,62379
82800,16272,4059,62469
82900,16273,4064,62563
83000,16273,4067,62660
83100,16273,4072,62755
83200,16273,4082,62845
83300,16276,4092,62932
83400,16277,4100,63023
83500,16277,4106,63117
83600,16278,4116,63206
83700,16279,4123,63298
83800,16279,4131,63390
83900,16280,4142,63478
84000,16280,4148,63572
84100,16281,4155,63664
84200,16282,4162,63756
84300,16282,4170,63848
84400,16282,4176,63942
84500,16284,4178,64038
84600,16285,4181,64134
84700,16285,4187,64228
84800,16285,4196,64319
84900,16286,4203,64411
85000,16286,4208,64506
85100,16286,4211,64603
85200,16286,4217,64697
85300,16286,4224,64790
85400,16287,4231,64882
85500,16287,4240,64973
85600,16287,4244,65069
85700,16287,4255,65158
85800,16287,4263,65250
85900,16287,4273,65340
86000,16288,4279,65433
86100,16288,4289,65523
86200,16289,4292,65619
86300,16290,4298,65712
86400,16291,4305,65804
86500,16291,4313,65896
86600,16292,4317,65991
86700,16292,4321,66087
86800,16293,4327,66180
86900,16294,4330,66276
87000,16294,4337,66369
87100,16295,4347,66458
87200,16295,4353,66552
87300,16295,4354,66651
87400,16295,4360,66745
87500,16295,4368,66837
87600,16295,4380,66925
87700,16295,4387,67018
87800,16295,4394,67111
87900,16295,4401,67204
88000,16295,4404,67301
88100,16295,4413,67392
88200,16295,4421,67484
88300,16296,4426,67578
88400,16297,4432,67671
88500,16298,4445,67757
88600,16301,4450,67849
88700,16301,4453,67946
88800,16301,4461,68038
88900,16301,4465,68134
89000,16302,4471,68227
89100,16304,4479,68317
89200,16305,4485,68410
89300,16307,4492,68501
89400,16307,4499,68594
89500,16307,4504,68689
89600,16307,4516,68777
89700,16307,4521,68872
89800,16307,4527,68966
89900,16308,4539,69053
90000,16308,4543,69149
90100,16308,4548,69244
90200,16308,4553,69339
90300,16309,4556,69435
90400,16310,4563,69527
90500,16312,4571,69617
90600,16313,4573,69714
90700,16314,4584,69802
90800,16314,4589,69897
90900,16315,4596,69989
91000,16316,4603,70081
91100,16317,4610,70173
91200,16318,4619,70263
91300,16318,4625,70357
91400,16318,4630,70452
91500,16318,4635,70547
91600,16318,4644,70638
91700,16318,4651,70731
91800,16318,4657,70825
91900,16319,4668,70913
92000,16320,4673,71007
92100,16322,4678,71100
92200,16322,4685,71193
92300,16323,4691,71286
92400,16323,4697,71380
92500,16323,4703,71474
92600,16323,4716,71561
92700,16324,4722,71654
92800,16324,4730,71746
92900,16324,4737,71839
93000,16324,4741,71935
93100,16324,4747,72029
93200,16325,4754,72121
93300,16326,4761,72213
93400,16327,4769,72304
93500,16327,4777,72396
93600,16327,4785,72488
93700,16328,4795,72577
93800,16328,4802,72670
93900,16328,4810,72762
94000,16328,4815,72857
94100,16328,4824,72948
94200,16329,4830,73041
94300,16329,4837,73134
94400,16329,4845,73226
94500,16329,4853,73318
94600,16331,4860,73409
94700,16331,4869,73500
94800,16331,4877,73592
94900,16331,4882,73687
95000,16332,4885,73783
95100,16332,4893,73875
95200,16334,4902,73964
95300,16335,4904,74061
95400,16336,4912,74152
95500,16336,4918,74246
95600,16336,4924,74340
95700,16336,4930,74434
95800,16336,4939,74525
95900,16336,4947,74617
96000,16336,4954,74710
96100,16337,4962,74801
96200,16337,4971,74892
96300,16337,4974,74989
96400,16337,4978,75085
96500,16337,4981,75182
96600,16338,4987,75275
96700,16338,4992,75370
96800,16339,5002,75459
96900,16339,5007,75554
97000,16340,5013,75647
97100,16340,5016,75744
97200,16340,5025,75835
97300,16340,5031,75929
97400,16340,5041,76019
97500,16340,5050,76110
97600,16340,5056,76204
97700,16340,5062,76298
97800,16340,5074,76386
97900,16340,5080,76480
98000,16340,5085,76575
98100,16340,5090,76670
98200,16340,5095,76765
98300,16341,5102,76857
98400,16341,5109,76950
98500,16341,5113,77046
98600,16342,5122,77136
98700,16343,5129,77228
98800,16344,5138,77318
98900,16344,5142,77414
99000,16344,5145,77511
99100,16344,5152,77604
99200,16344,5161,77695
99300,16344,5165,77791
99400,16344,5170,77886
99500,16344,5179,77977
99600,16344,5190,78066
99700,16344,5190,78166
99800,16344,5197,78259
99900,16344,5203,78353
100000,16344,5206,78450


==> old/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	1
1400	2
1500	2
1600	2
1700	2
1800	2
1900	4
2000	5
2100	5
2200	5
2300	5
2400	5
2500	5
2600	5
2700	5
2800	6
2900	7
3000	8
3100	8
3200	9
3300	10
3400	10
3500	10
3600	12
3700	12
3800	14
3900	14
4000	16
4100	17
4200	18
4300	19
4400	19
4500	19
4600	21
4700	22
4800	23
4900	25
5000	26
5100	27
5200	29
5300	30
5400	31
5500	33
5600	37
5700	40
5800	40
5900	41
6000	45
6100	47
6200	48
6300	49
6400	52
6500	53
6600	58
6700	59
6800	60
6900	63
7000	66
7100	68
7200	69
7300	72
7400	75
7500	75
7600	78
7700	80
7800	81
7900	82
8000	83
8100	85
8200	87
8300	90
8400	91
8500	94
8600	98
8700	101
8800	105
8900	108
9000	112
9100	112
9200	114
9300	116
9400	124
9500	126
9600	129
9700	130
9800	133
9900	135
10000	138
10100	140
10200	142
10300	146
10400	148
10500	155
10600	158
10700	162
10800	164
10900	170
11000	173
11100	177
11200	179
11300	184
11400	186
11500	190
11600	192
11700	196
11800	198
11900	201
12000	203
12100	205
12200	206
12300	209
12400	214
12500	214
12600	218
12700	221
12800	225
12900	229
13000	233
13100	236
13200	237
13300	240
13400	243
13500	246
13600	251
13700	254
13800	255
13900	257
14000	260
14100	263
14200	267
14300	272
14400	275
14500	281
14600	283
14700	285
14800	286
14900	289
15000	290
15100	293
15200	294
15300	297
15400	303
15500	307
15600	310
15700	312
15800	315
15900	316
16000	318
16100	322
16200	325
16300	326
16400	333
16500	339
16600	341
16700	346
16800	350
16900	354
17000	357
17100	359
17200	360
17300	361
17400	362
17500	362
17600	368
17700	372
17800	376
17900	381
18000	385
18100	389
18200	393
18300	395
18400	398
18500	402
18600	408
18700	416
18800	421
18900	422
19000	427
19100	430
19200	434
19300	441
19400	446
19500	448
19600	455
19700	460
19800	466
19900	469
20000	471
20100	479
20200	485
20300	488
20400	493
20500	498
20600	502
20700	505
20800	507
20900	511
21000	516
21100	519
21200	527
21300	533
21400	536
21500	538
21600	542
21700	547
21800	552
21900	557
22000	559
22100	562
22200	568
22300	575
22400	579
22500	583
22600	584
22700	589
22800	595
22900	596
23000	600
23100	606
23200	613
23300	617
23400	619
23500	624
23600	627
23700	633
23800	638
23900	644
24000	652
24100	656
24200	660
24300	665
24400	671
24500	673
24600	677
24700	681
24800	684
24900	688
25000	695
25100	700
25200	703
25300	711
25400	718
25500	724
25600	728
25700	735
25800	741
25900	747
26000	750
26100	751
26200	759
26300	764
26400	765
26500	775
26600	782
26700	784
26800	788
26900	796
27000	801
27100	808
27200	814
27300	823
27400	829
27500	832
27600	836
27700	837
27800	845
27900	848
28000	855
28100	860
28200	870
28300	874
28400	881
28500	890
28600	895
28700	901
28800	904
28900	907
29000	911
29100	918
29200	923
29300	927
29400	932
29500	934
29600	939
29700	940
29800	945
29900	949
30000	955
30100	960
30200	965
30300	967
30400	970
30500	975
30600	982
30700	988
30800	995
30900	1002
31000	1007
31100	1014
31200	1021
31300	1026
31400	1031
31500	1036
31600	1041
31700	1044
31800	1052
31900	1057
32000	1065
32100	1068
32200	1075
32300	1078
32400	1080
32500	1084
32600	1088
32700	1094
32800	1100
32900	1104
33000	1111
33100	1114
33200	1117
33300	1124
33400	1132
33500	1138
33600	1145
33700	1153
33800	1158
33900	1165
34000	1167
34100	1171
34200	1177
34300	1180
34400	1182
34500	1187
34600	1191
34700	1197
34800	1204
34900	1210
35000	1215
35100	1223
35200	1228
35300	1232
35400	1239
35500	1245
35600	1249
35700	1255
35800	1260
35900	1266
36000	1272
36100	1277
36200	1281
36300	1287
36400	1294
36500	1300
36600	1305
36700	1309
36800	1314
36900	1323
37000	1328
37100	1332
37200	1338
37300	1340
37400	1346
37500	1353
37600	1358
37700	1366
37800	1371
37900	1379
38000	1382
38100	1387
38200	1391
38300	1391
38400	1397
38500	1406
38600	1407
38700	1412
38800	1415
38900	1423
39000	1430
39100	1433
39200	1439
39300	1442
39400	1445
39500	1454
39600	1462
39700	1469
39800	1476
39900	1480
40000	1488
40100	1493
40200	1497
40300	1504
40400	1510
40500	1515
40600	1521
40700	1531
40800	1538
40900	1543
41000	1545
41100	1548
41200	1556
41300	1559
41400	1563
41500	1569
41600	1572
41700	1573
41800	1583
41900	1590
42000	1596
42100	1600
42200	1607
42300	1615
42400	1619
42500	1621
42600	1628
42700	1634
42800	1641
42900	1645
43000	1650
43100	1652
43200	1664
43300	1669
43400	1673
43500	1678
43600	1681
43700	1687
43800	1691
43900	1696
44000	1701
44100	1709
44200	1718
44300	1724
44400	1728
44500	1735
44600	1740
44700	1746
44800	1751
44900	1754
45000	1758
45100	1763
45200	1770
45300	1775
45400	1778
45500	1783
45600	1786
45700	1787
45800	1793
45900	1796
46000	1799
46100	1809
46200	1816
46300	1824
46400	1830
46500	1838
46600	1844
46700	1851
46800	1852
46900	1860
47000	1867
47100	1873
47200	1884
47300	1889
47400	1891
47500	1897
47600	1903
47700	1911
47800	1919
47900	1921
48000	1927
48100	1934
48200	1942
48300	1948
48400	1955
48500	1965
48600	1971
48700	1978
48800	1983
48900	1989
49000	1993
49100	1996
49200	2000
49300	2006
49400	2011
49500	2023
49600	2026
49700	2032
49800	2037
49900	2044
50000	2048
50100	2051
50200	2056
50300	2059
50400	2063
50500	2067
50600	2077
50700	2085
50800	2092
50900	2094
51000	2098
51100	2101
51200	2109
51300	2116
51400	2122
51500	2124
51600	2132
51700	2135
51800	2144
51900	2149
52000	2151
52100	2158
52200	2163
52300	2169
52400	2176
52500	2182
52600	2187
52700	2193
52800	2204
52900	2208
53000	2215
53100	2224
53200	2226
53300	2234
53400	2240
53500	2241
53600	2248
53700	2251
53800	2257
53900	2264
54000	2268
54100	2271
54200	2278
54300	2283
54400	2288
54500	2293
54600	2299
54700	2303
54800	2308
54900	2311
55000	2320
55100	2328
55200	2333
55300	2337
55400	2343
55500	2349
55600	2355
55700	2362
55800	2367
55900	2370
56000	2376
56100	2383
56200	2391
56300	2402
56400	2405
56500	2411
56600	2415
56700	2419
56800	2427
56900	2433
57000	2441
57100	2447
57200	2454
57300	2460
57400	2468
57500	2477
57600	2482
57700	2486
57800	2496
57900	2501
58000	2504
58100	2508
58200	2512
58300	2515
58400	2521
58500	2527
58600	2530
58700	2537
58800	2546
58900	2548
59000	2556
59100	2563
59200	2570
59300	2579
59400	2585
59500	2589
59600	2596
59700	2603
59800	2609
59900	2616
60000	2620
60100	2632
60200	2641
60300	2647
60400	2656
60500	2662
60600	2667
60700	2674
60800	2679
60900	2686
61000	2693
61100	2698
61200	2705
61300	2711
61400	2715
61500	2723
61600	2728
61700	2732
61800	2739
61900	2744
62000	2758
62100	2766
62200	2770
62300	2774
62400	2779
62500	2789
62600	2796
62700	2801
62800	2806
62900	2813
63000	2819
63100	2823
63200	2833
63300	2840
63400	2848
63500	2856
63600	2864
63700	2869
63800	2875
63900	2884
64000	2887
64100	2896
64200	2903
64300	2910
64400	2919
64500	2929
64600	2938
64700	2942
64800	2946
64900	2952
65000	2958
65100	2964
65200	2966
65300	2977
65400	2982
65500	2990
65600	2994
65700	2995
65800	3002
65900	3006
66000	3015
66100	3023
66200	3032
66300	3038
66400	3044
66500	3051
66600	3058
66700	3066
66800	3073
66900	3079
67000	3084
67100	3091
67200	3099
67300	3106
67400	3111
67500	3116
67600	3122
67700	3130
67800	3133
67900	3140
68000	3146
68100	3151
68200	3157
68300	3160
68400	3165
68500	3173
68600	3181
68700	3188
68800	3193
68900	3196
69000	3199
69100	3205
69200	3213
69300	3218
69400	3221
69500	3226
69600	3232
69700	3236
69800	3245
69900	3250
70000	3255
70100	3261
70200	3265
70300	3272
70400	3276
70500	3282
70600	3288
70700	3296
70800	3304
70900	3312
71000	3320
71100	3328
71200	3331
71300	3335
71400	3341
71500	3346
71600	3353
71700	3358
71800	3366
71900	3372
72000	3377
72100	3383
72200	3391
72300	3396
72400	3404
72500	3410
72600	3414
72700	3419
72800	3426
72900	3430
73000	3435
73100	3440
73200	3444
73300	3452
73400	3455
73500	3460
73600	3463
73700	3467
73800	3473
73900	3482
74000	3487
74100	3496
74200	3502
74300	3508
74400	3516
74500	3529
74600	3533
74700	3541
74800	3547
74900	3551
75000	3556
75100	3562
75200	3568
75300	3571
75400	3578
75500	3580
75600	3591
75700	3596
75800	3602
75900	3611
76000	3619
76100	3627
76200	3634
76300	3638
76400	3645
76500	3651
76600	3656
76700	3663
76800	3668
76900	3673
77000	3679
77100	3683
77200	3688
77300	3694
77400	3705
77500	3713
77600	3721
77700	3732
77800	3741
77900	3749
78000	3755
78100	3759
78200	3768
78300	3773
78400	3774
78500	3778
78600	3789
78700	3800
78800	3804
78900	3813
79000	3822
79100	3830
79200	3840
79300	3843
79400	3851
79500	3858
79600	3866
79700	3874
79800	3885
79900	3892
80000	3901
80100	3908
80200	3915
80300	3924
80400	3927
80500	3932
80600	3935
80700	3940
80800	3947
80900	3951
81000	3952
81100	3958
81200	3963
81300	3968
81400	3974
81500	3981
81600	3988
81700	3992
81800	3999
81900	4008
82000	4016
82100	4019
82200	4024
82300	4027
82400	4037
82500	4042
82600	4046
82700	4051
82800	4059
82900	4064
83000	4067
83100	4072
83200	4082
83300	4092
83400	4100
83500	4106
83600	4116
83700	4123
83800	4131
83900	4142
84000	4148
84100	4155
84200	4162
84300	4170
84400	4176
84500	4178
84600	4181
84700	4187
84800	4196
84900	4203
85000	4208
85100	4211
85200	4217
85300	4224
85400	4231
85500	4240
85600	4244
85700	4255
85800	4263
85900	4273
86000	4279
86100	4289
86200	4292
86300	4298
86400	4305
86500	4313
86600	4317
86700	4321
86800	4327
86900	4330
87000	4337
87100	4347
87200	4353
87300	4354
87400	4360
87500	4368
87600	4380
87700	4387
87800	4394
87900	4401
88000	4404
88100	4413
88200	4421
88300	4426
88400	4432
88500	4445
88600	4450
88700	4453
88800	4461
88900	4465
89000	4471
89100	4479
89200	4485
89300	4492
89400	4499
89500	4504
89600	4516
89700	4521
89800	4527
89900	4539
90000	4543
90100	4548
90200	4553
90300	4556
90400	4563
90500	4571
90600	4573
90700	4584
90800	4589
90900	4596
91000	4603
91100	4610
91200	4619
91300	4625
91400	4630
91500	4635
91600	4644
91700	4651
91800	4657
91900	4668
92000	4673
92100	4678
92200	4685
92300	4691
92400	4697
92500	4703
92600	4716
92700	4722
92800	4730
92900	4737
93000	4741
93100	4747
93200	4754
93300	4761
93400	4769
93500	4777
93600	4785
93700	4795
93800	4802
93900	4810
94000	4815
94100	4824
94200	4830
94300	4837
94400	4845
94500	4853
94600	4860
94700	4869
94800	4877
94900	4882
95000	4885
95100	4893
95200	4902
95300	4904
95400	4912
95500	4918
95600	4924
95700	4930
95800	4939
95900	4947
96000	4954
96100	4962
96200	4971
96300	4974
96400	4978
96500	4981
96600	4987
96700	4992
96800	5002
96900	5007
97000	5013
97100	5016
97200	5025
97300	5031
97400	5041
97500	5050
97600	5056
97700	5062
97800	5074
97900	5080
98000	5085
98100	5090
98200	5095
98300	5102
98400	5109
98500	5113
98600	5122
98700	5129
98800	5138
98900	5142
99000	5145
99100	5152
99200	5161
99300	5165
99400	5170
99500	5179
99600	5190
99700	5190
99800	5197
99900	5203
100000	5206


==> old/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	397
500	493
600	590
700	685
800	780
900	876
1000	972
1100	1064
1200	1156
1300	1249
1400	1339
1500	1430
1600	1523
1700	1615
1800	1707
1900	1791
2000	1878
2100	1970
2200	2060
2300	2144
2400	2234
2500	2325
2600	2410
2700	2497
2800	2586
2900	2665
3000	2747
3100	2827
3200	2904
3300	2986
3400	3073
3500	3158
3600	3236
3700	3313
3800	3383
3900	3456
4000	3529
4100	3609
4200	3685
4300	3767
4400	3842
4500	3923
4600	3996
4700	4074
4800	4152
4900	4230
5000	4302
5100	4369
5200	4437
5300	4506
5400	4571
5500	4647
5600	4716
5700	4785
5800	4853
5900	4927
6000	4992
6100	5064
6200	5134
6300	5201
6400	5266
6500	5338
6600	5402
6700	5475
6800	5545
6900	5610
7000	5671
7100	5739
7200	5804
7300	5870
7400	5933
7500	6000
7600	6064
7700	6131
7800	6192
7900	6254
8000	6315
8100	6373
8200	6432
8300	6494
8400	6555
8500	6613
8600	6667
8700	6724
8800	6778
8900	6833
9000	6893
9100	6949
9200	7010
9300	7073
9400	7131
9500	7178
9600	7231
9700	7284
9800	7340
9900	7395
10000	7453
10100	7515
10200	7565
10300	7622
10400	7677
10500	7728
10600	7777
10700	7825
10800	7872
10900	7925
11000	7981
11100	8037
11200	8094
11300	8138
11400	8188
11500	8228
11600	8276
11700	8327
11800	8388
11900	8434
12000	8488
12100	8547
12200	8597
12300	8638
12400	8679
12500	8723
12600	8772
12700	8815
12800	8853
12900	8900
13000	8953
13100	8985
13200	9034
13300	9084
13400	9119
13500	9160
13600	9203
13700	9239
13800	9280
13900	9331
14000	9366
14100	9415
14200	9464
14300	9501
14400	9543
14500	9586
14600	9628
14700	9669
14800	9708
14900	9742
15000	9786
15100	9827
15200	9867
15300	9900
15400	9944
15500	9985
15600	10032
15700	10071
15800	10110
15900	10145
16000	10178
16100	10226
16200	10262
16300	10305
16400	10345
16500	10379
16600	10417
16700	10455
16800	10494
16900	10531
17000	10576
17100	10608
17200	10650
17300	10688
17400	10722
17500	10755
17600	10783
17700	10819
17800	10854
17900	10896
18000	10931
18100	10966
18200	10997
18300	11030
18400	11055
18500	11087
18600	11127
18700	11159
18800	11197
18900	11232
19000	11266
19100	11297
19200	11337
19300	11366
19400	11395
19500	11427
19600	11458
19700	11484
19800	11508
19900	11533
20000	11561
20100	11593
20200	11625
20300	11652
20400	11672
20500	11698
20600	11724
20700	11752
20800	11775
20900	11804
21000	11836
21100	11864
21200	11887
21300	11922
21400	11944
21500	11966
21600	11990
21700	12016
21800	12042
21900	12069
22000	12100
22100	12130
22200	12155
22300	12185
22400	12213
22500	12239
22600	12263
22700	12285
22800	12302
22900	12333
23000	12361
23100	12388
23200	12409
23300	12434
23400	12462
23500	12484
23600	12509
23700	12540
23800	12566
23900	12590
24000	12611
24100	12632
24200	12656
24300	12682
24400	12707
24500	12731
24600	12760
24700	12782
24800	12799
24900	12826
25000	12848
25100	12868
25200	12894
25300	12914
25400	12931
25500	12955
25600	12977
25700	12996
25800	13022
25900	13041
26000	13058
26100	13075
26200	13091
26300	13116
26400	13134
26500	13160
26600	13184
26700	13205
26800	13228
26900	13245
27000	13263
27100	13287
27200	13304
27300	13324
27400	13348
27500	13366
27600	13396
27700	13405
27800	13417
27900	13436
28000	13455
28100	13476
28200	13501
28300	13521
28400	13540
28500	13565
28600	13580
28700	13600
28800	13619
28900	13638
29000	13658
29100	13673
29200	13696
29300	13719
29400	13732
29500	13757
29600	13771
29700	13795
29800	13809
29900	13818
30000	13840
30100	13856
30200	13872
30300	13891
30400	13905
30500	13922
30600	13931
30700	13947
30800	13955
30900	13970
31000	13984
31100	13991
31200	14002
31300	14018
31400	14033
31500	14046
31600	14058
31700	14073
31800	14088
31900	14105
32000	14124
32100	14141
32200	14151
32300	14163
32400	14177
32500	14193
32600	14216
32700	14227
32800	14241
32900	14253
33000	14262
33100	14278
33200	14291
33300	14306
33400	14318
33500	14333
33600	14342
33700	14351
33800	14367
33900	14374
34000	14393
34100	14400
34200	14418
34300	14431
34400	14441
34500	14452
34600	14460
34700	14469
34800	14483
34900	14498
35000	14509
35100	14519
35200	14527
35300	14541
35400	14552
35500	14560
35600	14567
35700	14582
35800	14592
35900	14600
36000	14608
36100	14615
36200	14622
36300	14632
36400	14641
36500	14660
36600	14674
36700	14692
36800	14702
36900	14712
37000	14723
37100	14730
37200	14739
37300	14749
37400	14758
37500	14766
37600	14779
37700	14790
37800	14798
37900	14804
38000	14816
38100	14828
38200	14842
38300	14851
38400	14856
38500	14864
38600	14874
38700	14882
38800	14893
38900	14903
39000	14912
39100	14922
39200	14932
39300	14943
39400	14951
39500	14959
39600	14965
39700	14976
39800	14988
39900	14999
40000	15009
40100	15018
40200	15027
40300	15033
40400	15039
40500	15051
40600	15057
40700	15066
40800	15073
40900	15080
41000	15090
41100	15099
41200	15105
41300	15114
41400	15120
41500	15128
41600	15133
41700	15136
41800	15145
41900	15153
42000	15159
42100	15165
42200	15178
42300	15184
42400	15187
42500	15195
42600	15203
42700	15216
42800	15220
42900	15227
43000	15232
43100	15241
43200	15247
43300	15252
43400	15257
43500	15266
43600	15273
43700	15285
43800	15291
43900	15299
44000	15304
44100	15309
44200	15316
44300	15319
44400	15326
44500	15332
44600	15334
44700	15343
44800	15351
44900	15362
45000	15367
45100	15372
45200	15376
45300	15381
45400	15386
45500	15388
45600	15391
45700	15397
45800	15402
45900	15410
46000	15417
46100	15427
46200	15436
46300	15441
46400	15449
46500	15450
46600	15454
46700	15459
46800	15463
46900	15472
47000	15476
47100	15483
47200	15486
47300	15488
47400	15491
47500	15500
47600	15505
47700	15511
47800	15518
47900	15523
48000	15532
48100	15533
48200	15538
48300	15543
48400	15548
48500	15558
48600	15562
48700	15566
48800	15573
48900	15574
49000	15583
49100	15585
49200	15590
49300	15592
49400	15595
49500	15598
49600	15602
49700	15606
49800	15614
49900	15615
50000	15619
50100	15626
50200	15629
50300	15634
50400	15636
50500	15640
50600	15644
50700	15647
50800	15650
50900	15653
51000	15658
51100	15664
51200	15668
51300	15675
51400	15678
51500	15680
51600	15681
51700	15687
51800	15693
51900	15698
52000	15706
52100	15711
52200	15716
52300	15724
52400	15728
52500	15730
52600	15734
52700	15741
52800	15747
52900	15751
53000	15755
53100	15758
53200	15763
53300	15765
53400	15767
53500	15773
53600	15777
53700	15779
53800	15782
53900	15786
54000	15790
54100	15794
54200	15795
54300	15804
54400	15806
54500	15809
54600	15812
54700	15817
54800	15821
54900	15822
55000	15826
55100	15831
55200	15833
55300	15835
55400	15838
55500	15841
55600	15845
55700	15846
55800	15851
55900	15854
56000	15855
56100	15859
56200	15860
56300	15864
56400	15867
56500	15870
56600	15874
56700	15876
56800	15880
56900	15884
57000	15888
57100	15891
57200	15892
57300	15894
57400	15897
57500	15901
57600	15905
57700	15906
57800	15908
57900	15911
58000	15915
58100	15916
58200	15919
58300	15922
58400	15924
58500	15928
58600	15928
58700	15930
58800	15932
58900	15932
59000	15936
59100	15936
59200	15942
59300	15943
59400	15945
59500	15946
59600	15946
59700	15947
59800	15950
59900	15951
60000	15953
60100	15953
60200	15957
60300	15957
60400	15957
60500	15962
60600	15963
60700	15966
60800	15970
60900	15975
61000	15979
61100	15983
61200	15985
61300	15988
61400	15990
61500	15991
61600	15992
61700	15995
61800	15999
61900	16004
62000	16004
62100	16008
62200	16011
62300	16016
62400	16018
62500	16020
62600	16021
62700	16025
62800	16027
62900	16030
63000	16031
63100	16033
63200	16033
63300	16036
63400	16037
63500	16041
63600	16044
63700	16046
63800	16048
63900	16053
64000	16053
64100	16055
64200	16056
64300	16057
64400	16060
64500	16062
64600	16063
64700	16063
64800	16068
64900	16069
65000	16070
65100	16072
65200	16073
65300	16075
65400	16078
65500	16079
65600	16082
65700	16087
65800	16089
65900	16091
66000	16094
66100	16095
66200	16096
66300	16096
66400	16100
66500	16105
66600	16105
66700	16106
66800	16106
66900	16107
67000	16109
67100	16112
67200	16114
67300	16117
67400	16118
67500	16121
67600	16122
67700	16123
67800	16126
67900	16127
68000	16127
68100	16129
68200	16129
68300	16132
68400	16132
68500	16132
68600	16136
68700	16139
68800	16140
68900	16140
69000	16140
69100	16141
69200	16143
69300	16144
69400	16144
69500	16147
69600	16148
69700	16152
69800	16152
69900	16152
70000	16153
70100	16153
70200	16153
70300	16154
70400	16154
70500	16157
70600	16157
70700	16157
70800	16158
70900	16159
71000	16161
71100	16161
71200	16161
71300	16165
71400	16165
71500	16166
71600	16166
71700	16167
71800	16168
71900	16168
72000	16169
72100	16169
72200	16169
72300	16170
72400	16171
72500	16172
72600	16175
72700	16177
72800	16178
72900	16181
73000	16181
73100	16182
73200	16183
73300	16183
73400	16183
73500	16187
73600	16187
73700	16190
73800	16190
73900	16190
74000	16191
74100	16192
74200	16193
74300	16193
74400	16194
74500	16196
74600	16198
74700	16200
74800	16203
74900	16203
75000	16203
75100	16203
75200	16205
75300	16205
75400	16206
75500	16207
75600	16208
75700	16208
75800	16210
75900	16210
76000	16211
76100	16212
76200	16213
76300	16213
76400	16214
76500	16214
76600	16217
76700	16217
76800	16217
76900	16218
77000	16218
77100	16218
77200	16219
77300	16224
77400	16225
77500	16225
77600	16228
77700	16230
77800	16230
77900	16231
78000	16233
78100	16234
78200	16234
78300	16234
78400	16234
78500	16235
78600	16236
78700	16240
78800	16242
78900	16243
79000	16244
79100	16244
79200	16244
79300	16244
79400	16244
79500	16245
79600	16245
79700	16245
79800	16247
79900	16247
80000	16248
80100	16248
80200	16248
80300	16249
80400	16249
80500	16250
80600	16251
80700	16253
80800	16254
80900	16254
81000	16254
81100	16254
81200	16254
81300	16254
81400	16255
81500	16255
81600	16256
81700	16257
81800	16259
81900	16260
82000	16262
82100	16262
82200	16262
82300	16266
82400	16269
82500	16269
82600	16270
82700	16270
82800	16272
82900	16273
83000	16273
83100	16273
83200	16273
83300	16276
83400	16277
83500	16277
83600	16278
83700	16279
83800	16279
83900	16280
84000	16280
84100	16281
84200	16282
84300	16282
84400	16282
84500	16284
84600	16285
84700	16285
84800	16285
84900	16286
85000	16286
85100	16286
85200	16286
85300	16286
85400	16287
85500	16287
85600	16287
85700	16287
85800	16287
85900	16287
86000	16288
86100	16288
86200	16289
86300	16290
86400	16291
86500	16291
86600	16292
86700	16292
86800	16293
86900	16294
87000	16294
87100	16295
87200	16295
87300	16295
87400	16295
87500	16295
87600	16295
87700	16295
87800	16295
87900	16295
88000	16295
88100	16295
88200	16295
88300	16296
88400	16297
88500	16298
88600	16301
88700	16301
88800	16301
88900	16301
89000	16302
89100	16304
89200	16305
89300	16307
89400	16307
89500	16307
89600	16307
89700	16307
89800	16307
89900	16308
90000	16308
90100	16308
90200	16308
90300	16309
90400	16310
90500	16312
90600	16313
90700	16314
90800	16314
90900	16315
91000	16316
91100	16317
91200	16318
91300	16318
91400	16318
91500	16318
91600	16318
91700	16318
91800	16318
91900	16319
92000	16320
92100	16322
92200	16322
92300	16323
92400	16323
92500	16323
92600	16323
92700	16324
92800	16324
92900	16324
93000	16324
93100	16324
93200	16325
93300	16326
93400	16327
93500	16327
93600	16327
93700	16328
93800	16328
93900	16328
94000	16328
94100	16328
94200	16329
94300	16329
94400	16329
94500	16329
94600	16331
94700	16331
94800	16331
94900	16331
95000	16332
95100	16332
95200	16334
95300	16335
95400	16336
95500	16336
95600	16336
95700	16336
95800	16336
95900	16336
96000	16336
96100	16337
96200	16337
96300	16337
96400	16337
96500	16337
96600	16338
96700	16338
96800	16339
96900	16339
97000	16340
97100	16340
97200	16340
97300	16340
97400	16340
97500	16340
97600	16340
97700	16340
97800	16340
97900	16340
98000	16340
98100	16340
98200	16340
98300	16341
98400	16341
98500	16341
98600	16342
98700	16343
98800	16344
98900	16344
99000	16344
99100	16344
99200	16344
99300	16344
99400	16344
99500	16344
99600	16344
99700	16344
99800	16344
99900	16344
100000	16344


==> old/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	3
500	7
600	10
700	15
800	20
900	24
1000	28
1100	36
1200	44
1300	50
1400	59
1500	68
1600	75
1700	83
1800	91
1900	105
2000	117
2100	125
2200	135
2300	151
2400	161
2500	170
2600	185
2700	198
2800	208
2900	228
3000	245
3100	265
3200	287
3300	304
3400	317
3500	332
3600	352
3700	375
3800	403
3900	430
4000	455
4100	474
4200	497
4300	514
4400	539
4500	558
4600	583
4700	604
4800	625
4900	645
5000	672
5100	704
5200	734
5300	764
5400	798
5500	820
5600	847
5700	875
5800	907
5900	932
6000	963
6100	989
6200	1018
6300	1050
6400	1082
6500	1109
6600	1140
6700	1166
6800	1195
6900	1227
7000	1263
7100	1293
7200	1327
7300	1358
7400	1392
7500	1425
7600	1458
7700	1489
7800	1527
7900	1564
8000	1602
8100	1642
8200	1681
8300	1716
8400	1754
8500	1793
8600	1835
8700	1875
8800	1917
8900	1959
9000	1995
9100	2039
9200	2076
9300	2111
9400	2145
9500	2196
9600	2240
9700	2286
9800	2327
9900	2370
10000	2409
10100	2445
10200	2493
10300	2532
10400	2575
10500	2617
10600	2665
10700	2713
10800	2764
10900	2805
11000	2846
11100	2886
11200	2927
11300	2978
11400	3026
11500	3082
11600	3132
11700	3177
11800	3214
11900	3265
12000	3309
12100	3348
12200	3397
12300	3453
12400	3507
12500	3563
12600	3610
12700	3664
12800	3722
12900	3771
13000	3814
13100	3879
13200	3929
13300	3976
13400	4038
13500	4094
13600	4146
13700	4207
13800	4265
13900	4312
14000	4374
14100	4422
14200	4469
14300	4527
14400	4582
14500	4633
14600	4689
14700	4746
14800	4806
14900	4869
15000	4924
15100	4980
15200	5039
15300	5103
15400	5153
15500	5208
15600	5258
15700	5317
15800	5375
15900	5439
16000	5504
16100	5552
16200	5613
16300	5669
16400	5722
16500	5782
16600	5842
16700	5899
16800	5956
16900	6015
17000	6067
17100	6133
17200	6190
17300	6251
17400	6316
17500	6383
17600	6449
17700	6509
17800	6570
17900	6623
18000	6684
18100	6745
18200	6810
18300	6875
18400	6947
18500	7011
18600	7065
18700	7125
18800	7182
18900	7246
19000	7307
19100	7373
19200	7429
19300	7493
19400	7559
19500	7625
19600	7687
19700	7756
19800	7826
19900	7898
20000	7968
20100	8028
20200	8090
20300	8160
20400	8235
20500	8304
20600	8374
20700	8443
20800	8518
20900	8585
21000	8648
21100	8717
21200	8786
21300	8845
21400	8920
21500	8996
21600	9068
21700	9137
21800	9206
21900	9274
22000	9341
22100	9408
22200	9477
22300	9540
22400	9608
22500	9678
22600	9753
22700	9826
22800	9903
22900	9971
23000	10039
23100	10106
23200	10178
23300	10249
23400	10319
23500	10392
23600	10464
23700	10527
23800	10596
23900	10666
24000	10737
24100	10812
24200	10884
24300	10953
24400	11022
24500	11096
24600	11163
24700	11237
24800	11317
24900	11386
25000	11457
25100	11532
25200	11603
25300	11675
25400	11751
25500	11821
25600	11895
25700	11969
25800	12037
25900	12112
26000	12192
26100	12274
26200	12350
26300	12420
26400	12501
26500	12565
26600	12634
26700	12711
26800	12784
26900	12859
27000	12936
27100	13005
27200	13082
27300	13153
27400	13223
27500	13302
27600	13368
27700	13458
27800	13538
27900	13616
28000	13690
28100	13764
28200	13829
28300	13905
28400	13979
28500	14045
28600	14125
28700	14199
28800	14277
28900	14355
29000	14431
29100	14509
29200	14581
29300	14654
29400	14736
29500	14809
29600	14890
29700	14965
29800	15046
29900	15133
30000	15205
30100	15284
30200	15363
30300	15442
30400	15525
30500	15603
30600	15687
30700	15765
30800	15850
30900	15928
31000	16009
31100	16095
31200	16177
31300	16256
31400	16336
31500	16418
31600	16501
31700	16583
31800	16660
31900	16738
32000	16811
32100	16891
32200	16974
32300	17059
32400	17143
32500	17223
32600	17296
32700	17379
32800	17459
32900	17543
33000	17627
33100	17708
33200	17792
33300	17870
33400	17950
33500	18029
33600	18113
33700	18196
33800	18275
33900	18361
34000	18440
34100	18529
34200	18605
34300	18689
34400	18777
34500	18861
34600	18949
34700	19034
34800	19113
34900	19192
35000	19276
35100	19358
35200	19445
35300	19527
35400	19609
35500	19695
35600	19784
35700	19863
35800	19948
35900	20034
36000	20120
36100	20208
36200	20297
36300	20381
36400	20465
36500	20540
36600	20621
36700	20699
36800	20784
36900	20865
37000	20949
37100	21038
37200	21123
37300	21211
37400	21296
37500	21381
37600	21463
37700	21544
37800	21631
37900	21717
38000	21802
38100	21885
38200	21967
38300	22058
38400	22147
38500	22230
38600	22319
38700	22406
38800	22492
38900	22574
39000	22658
39100	22745
39200	22829
39300	22915
39400	23004
39500	23087
39600	23173
39700	23255
39800	23336
39900	23421
40000	23503
40100	23589
40200	23676
40300	23763
40400	23851
40500	23934
40600	24022
40700	24103
40800	24189
40900	24277
41000	24365
41100	24453
41200	24539
41300	24627
41400	24717
41500	24803
41600	24895
41700	24991
41800	25072
41900	25157
42000	25245
42100	25335
42200	25415
42300	25501
42400	25594
42500	25684
42600	25769
42700	25850
42800	25939
42900	26028
43000	26118
43100	26207
43200	26289
43300	26379
43400	26470
43500	26556
43600	26646
43700	26728
43800	26818
43900	26905
44000	26995
44100	27082
44200	27166
44300	27257
44400	27346
44500	27433
44600	27526
44700	27611
44800	27698
44900	27784
45000	27875
45100	27965
45200	28054
45300	28144
45400	28236
45500	28329
45600	28423
45700	28516
45800	28605
45900	28694
46000	28784
46100	28864
46200	28948
46300	29035
46400	29121
46500	29212
46600	29302
46700	29390
46800	29485
46900	29568
47000	29657
47100	29744
47200	29830
47300	29923
47400	30018
47500	30103
47600	30192
47700	30278
47800	30363
47900	30456
48000	30541
48100	30633
48200	30720
48300	30809
48400	30897
48500	30977
48600	31067
48700	31156
48800	31244
48900	31337
49000	31424
49100	31519
49200	31610
49300	31702
49400	31794
49500	31879
49600	31972
49700	32062
49800	32149
49900	32241
50000	32333
50100	32423
50200	32515
50300	32607
50400	32701
50500	32793
50600	32879
50700	32968
50800	33058
50900	33153
51000	33244
51100	33335
51200	33423
51300	33509
51400	33600
51500	33696
51600	33787
51700	33878
51800	33963
51900	34053
52000	34143
52100	34231
52200	34321
52300	34407
52400	34496
52500	34588
52600	34679
52700	34766
52800	34849
52900	34941
53000	35030
53100	35118
53200	35211
53300	35301
53400	35393
53500	35486
53600	35575
53700	35670
53800	35761
53900	35850
54000	35942
54100	36035
54200	36127
54300	36213
54400	36306
54500	36398
54600	36489
54700	36580
54800	36671
54900	36767
55000	36854
55100	36941
55200	37034
55300	37128
55400	37219
55500	37310
55600	37400
55700	37492
55800	37582
55900	37676
56000	37769
56100	37858
56200	37949
56300	38034
56400	38128
56500	38219
56600	38311
56700	38405
56800	38493
56900	38583
57000	38671
57100	38762
57200	38854
57300	38946
57400	39035
57500	39122
57600	39213
57700	39308
57800	39396
57900	39488
58000	39581
58100	39676
58200	39769
58300	39863
58400	39955
58500	40045
58600	40142
58700	40233
58800	40322
58900	40420
59000	40508
59100	40601
59200	40688
59300	40778
59400	40870
59500	40965
59600	41058
59700	41150
59800	41241
59900	41333
60000	41427
60100	41515
60200	41602
60300	41696
60400	41787
60500	41876
60600	41970
60700	42060
60800	42151
60900	42239
61000	42328
61100	42419
61200	42510
61300	42601
61400	42695
61500	42786
61600	42880
61700	42973
61800	43062
61900	43152
62000	43238
62100	43326
62200	43419
62300	43510
62400	43603
62500	43691
62600	43783
62700	43874
62800	43967
62900	44057
63000	44150
63100	44244
63200	44334
63300	44424
63400	44515
63500	44603
63600	44692
63700	44785
63800	44877
63900	44963
64000	45060
64100	45149
64200	45241
64300	45333
64400	45421
64500	45509
64600	45599
64700	45695
64800	45786
64900	45879
65000	45972
65100	46064
65200	46161
65300	46248
65400	46340
65500	46431
65600	46524
65700	46618
65800	46709
65900	46803
66000	46891
66100	46982
66200	47072
66300	47166
66400	47256
66500	47344
66600	47437
66700	47528
66800	47621
66900	47714
67000	47807
67100	47897
67200	47987
67300	48077
67400	48171
67500	48263
67600	48356
67700	48447
67800	48541
67900	48633
68000	48727
68100	48820
68200	48914
68300	49008
68400	49103
68500	49195
68600	49283
68700	49373
68800	49467
68900	49564
69000	49661
69100	49754
69200	49844
69300	49938
69400	50035
69500	50127
69600	50220
69700	50312
69800	50403
69900	50498
70000	50592
70100	50686
70200	50782
70300	50874
70400	50970
70500	51061
70600	51155
70700	51247
70800	51338
70900	51429
71000	51519
71100	51611
71200	51708
71300	51800
71400	51894
71500	51988
71600	52081
71700	52175
71800	52266
71900	52360
72000	52454
72100	52548
72200	52640
72300	52734
72400	52825
72500	52918
72600	53011
72700	53104
72800	53196
72900	53289
73000	53384
73100	53478
73200	53573
73300	53665
73400	53762
73500	53853
73600	53950
73700	54043
73800	54137
73900	54228
74000	54322
74100	54412
74200	54505
74300	54599
74400	54690
74500	54775
74600	54869
74700	54959
74800	55050
74900	55146
75000	55241
75100	55335
75200	55427
75300	55524
75400	55616
75500	55713
75600	55801
75700	55896
75800	55988
75900	56079
76000	56170
76100	56261
76200	56353
76300	56449
76400	56541
76500	56635
76600	56727
76700	56820
76800	56915
76900	57009
77000	57103
77100	57199
77200	57293
77300	57382
77400	57470
77500	57562
77600	57651
77700	57738
77800	57829
77900	57920
78000	58012
78100	58107
78200	58198
78300	58293
78400	58392
78500	58487
78600	58575
78700	58660
78800	58754
78900	58844
79000	58934
79100	59026
79200	59116
79300	59213
79400	59305
79500	59397
79600	59489
79700	59581
79800	59668
79900	59761
80000	59851
80100	59944
80200	60037
80300	60127
80400	60224
80500	60318
80600	60414
80700	60507
80800	60599
80900	60695
81000	60794
81100	60888
81200	60983
81300	61078
81400	61171
81500	61264
81600	61356
81700	61451
81800	61542
81900	61632
82000	61722
82100	61819
82200	61914
82300	62007
82400	62094
82500	62189
82600	62284
82700	62379
82800	62469
82900	62563
83000	62660
83100	62755
83200	62845
83300	62932
83400	63023
83500	63117
83600	63206
83700	63298
83800	63390
83900	63478
84000	63572
84100	63664
84200	63756
84300	63848
84400	63942
84500	64038
84600	64134
84700	64228
84800	64319
84900	64411
85000	64506
85100	64603
85200	64697
85300	64790
85400	64882
85500	64973
85600	65069
85700	65158
85800	65250
85900	65340
86000	65433
86100	65523
86200	65619
86300	65712
86400	65804
86500	65896
86600	65991
86700	66087
86800	66180
86900	66276
87000	66369
87100	66458
87200	66552
87300	66651
87400	66745
87500	66837
87600	66925
87700	67018
87800	67111
87900	67204
88000	67301
88100	67392
88200	67484
88300	67578
88400	67671
88500	67757
88600	67849
88700	67946
88800	68038
88900	68134
89000	68227
89100	68317
89200	68410
89300	68501
89400	68594
89500	68689
89600	68777
89700	68872
89800	68966
89900	69053
90000	69149
90100	69244
90200	69339
90300	69435
90400	69527
90500	69617
90600	69714
90700	69802
90800	69897
90900	69989
91000	70081
91100	70173
91200	70263
91300	70357
91400	70452
91500	70547
91600	70638
91700	70731
91800	70825
91900	70913
92000	71007
92100	71100
92200	71193
92300	71286
92400	71380
92500	71474
92600	71561
92700	71654
92800	71746
92900	71839
93000	71935
93100	72029
93200	72121
93300	72213
93400	72304
93500	72396
93600	72488
93700	72577
93800	72670
93900	72762
94000	72857
94100	72948
94200	73041
94300	73134
94400	73226
94500	73318
94600	73409
94700	73500
94800	73592
94900	73687
95000	73783
95100	73875
95200	73964
95300	74061
95400	74152
95500	74246
95600	74340
95700	74434
95800	74525
95900	74617
96000	74710
96100	74801
96200	74892
96300	74989
96400	75085
96500	75182
96600	75275
96700	75370
96800	75459
96900	75554
97000	75647
97100	75744
97200	75835
97300	75929
97400	76019
97500	76110
97600	76204
97700	76298
97800	76386
97900	76480
98000	76575
98100	76670
98200	76765
98300	76857
98400	76950
98500	77046
98600	77136
98700	77228
98800	77318
98900	77414
99000	77511
99100	77604
99200	77695
99300	77791
99400	77886
99500	77977
99600	78066
99700	78166
99800	78259
99900	78353
100000	78450


==> old/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,400,0,0
500,496,0,4
600,591,0,9
700,686,0,14
800,782,0,18
900,874,0,26
1000,968,0,32
1100,1063,1,36
1200,1154,1,45
1300,1246,1,53
1400,1332,2,66
1500,1425,2,73
1600,1517,2,81
1700,1607,3,90
1800,1696,3,101
1900,1784,3,113
2000,1864,3,133
2100,1955,5,140
2200,2041,6,153
2300,2132,6,162
2400,2224,6,170
2500,2314,6,180
2600,2404,6,190
2700,2485,6,209
2800,2568,6,226
2900,2656,7,237
3000,2745,7,248
3100,2830,7,263
3200,2908,8,284
3300,2987,8,305
3400,3067,10,323
3500,3151,10,339
3600,3231,12,357
3700,3306,12,382
3800,3388,13,399
3900,3470,14,416
4000,3551,14,435
4100,3624,15,461
4200,3709,16,475
4300,3791,17,492
4400,3871,17,512
4500,3949,17,534
4600,4025,18,557
4700,4097,19,584
4800,4169,21,610
4900,4248,24,628
5000,4315,26,659
5100,4395,26,679
5200,4464,26,710
5300,4541,26,733
5400,4613,27,760
5500,4685,27,788
5600,4755,29,816
5700,4831,29,840
5800,4902,30,868
5900,4973,32,895
6000,5043,34,923
6100,5114,34,952
6200,5177,39,984
6300,5240,39,1021
6400,5304,42,1054
6500,5369,44,1087
6600,5432,46,1122
6700,5502,46,1152
6800,5575,46,1179
6900,5646,48,1206
7000,5704,49,1247
7100,5768,50,1282
7200,5845,51,1304
7300,5903,51,1346
7400,5962,52,1386
7500,6031,52,1417
7600,6095,54,1451
7700,6159,54,1487
7800,6215,55,1530
7900,6283,56,1561
8000,6341,57,1602
8100,6397,59,1644
8200,6458,59,1683
8300,6513,62,1725
8400,6580,62,1758
8500,6642,64,1794
8600,6700,65,1835
8700,6754,66,1880
8800,6808,68,1924
8900,6863,69,1968
9000,6913,71,2016
9100,6962,73,2065
9200,7017,73,2110
9300,7081,73,2146
9400,7140,74,2186
9500,7197,74,2229
9600,7248,74,2278
9700,7308,74,2318
9800,7366,76,2358
9900,7412,79,2409
10000,7470,80,2450
10100,7513,82,2505
10200,7568,83,2549
10300,7630,84,2586
10400,7680,86,2634
10500,7733,88,2679
10600,7792,89,2719
10700,7838,89,2773
10800,7885,89,2826
10900,7942,90,2868
11000,7997,90,2913
11100,8047,92,2961
11200,8104,94,3002
11300,8153,96,3051
11400,8204,100,3096
11500,8251,101,3148
11600,8301,103,3196
11700,8349,107,3244
11800,8399,109,3292
11900,8452,109,3339
12000,8501,114,3385
12100,8541,116,3443
12200,8587,117,3496
12300,8635,119,3546
12400,8695,120,3585
12500,8737,123,3640
12600,8788,124,3688
12700,8827,128,3745
12800,8872,129,3799
12900,8925,133,3842
13000,8975,133,3892
13100,9019,137,3944
13200,9072,139,3989
13300,9112,143,4045
13400,9158,146,4096
13500,9211,149,4140
13600,9253,151,4196
13700,9291,154,4255
13800,9338,159,4303
13900,9386,159,4355
14000,9423,162,4415
14100,9466,163,4471
14200,9518,165,4517
14300,9567,166,4567
14400,9610,169,4621
14500,9656,169,4675
14600,9692,171,4737
14700,9743,172,4785
14800,9790,173,4837
14900,9828,176,4896
15000,9874,178,4948
15100,9905,181,5014
15200,9952,183,5065
15300,9993,188,5119
15400,10030,188,5182
15500,10067,188,5245
15600,10101,189,5310
15700,10136,194,5370
15800,10177,195,5428
15900,10213,197,5490
16000,10254,200,5546
16100,10292,203,5605
16200,10329,205,5666
16300,10366,205,5729
16400,10405,209,5786
16500,10434,212,5854
16600,10467,212,5921
16700,10507,212,5981
16800,10545,212,6043
16900,10578,213,6109
17000,10615,216,6169
17100,10644,219,6237
17200,10668,222,6310
17300,10698,225,6377
17400,10740,228,6432
17500,10780,232,6488
17600,10818,232,6550
17700,10847,233,6620
17800,10880,238,6682
17900,10911,239,6750
18000,10957,241,6802
18100,10986,243,6871
18200,11016,246,6938
18300,11050,248,7002
18400,11080,251,7069
18500,11112,251,7137
18600,11147,251,7202
18700,11176,253,7271
18800,11211,253,7336
18900,11236,254,7410
19000,11265,257,7478
19100,11299,260,7541
19200,11328,261,7611
19300,11363,264,7673
19400,11388,270,7742
19500,11413,271,7816
19600,11443,275,7882
19700,11474,281,7945
19800,11513,284,8003
19900,11537,286,8077
20000,11574,287,8139
20100,11593,290,8217
20200,11616,292,8292
20300,11650,296,8354
20400,11674,297,8429
20500,11698,300,8502
20600,11730,304,8566
20700,11754,308,8638
20800,11788,309,8703
20900,11825,312,8763
21000,11860,312,8828
21100,11885,315,8900
21200,11918,319,8963
21300,11940,323,9037
21400,11975,327,9098
21500,12002,330,9168
21600,12024,332,9244
21700,12052,335,9313
21800,12083,337,9380
21900,12109,338,9453
22000,12131,342,9527
22100,12162,344,9594
22200,12185,344,9671
22300,12208,347,9745
22400,12236,350,9814
22500,12260,353,9887
22600,12287,354,9959
22700,12316,355,10029
22800,12338,357,10105
22900,12356,358,10186
23000,12379,361,10260
23100,12404,363,10333
23200,12423,366,10411
23300,12451,368,10481
23400,12473,372,10555
23500,12500,375,10625
23600,12525,377,10698
23700,12541,378,10781
23800,12568,382,10850
23900,12599,383,10918
24000,12614,385,11001
24100,12640,387,11073
24200,12666,390,11144
24300,12694,391,11215
24400,12723,391,11286
24500,12738,394,11368
24600,12760,395,11445
24700,12789,398,11513
24800,12810,398,11592
24900,12833,401,11666
25000,12850,403,11747
25100,12882,406,11812
25200,12901,410,11889
25300,12918,413,11969
25400,12937,415,12048
25500,12954,419,12127
25600,12979,421,12200
25700,13007,423,12270
25800,13034,423,12343
25900,13057,428,12415
26000,13087,429,12484
26100,13101,430,12569
26200,13127,431,12642
26300,13148,433,12719
26400,13168,434,12798
26500,13190,436,12874
26600,13209,440,12951
26700,13223,444,13033
26800,13242,452,13106
26900,13253,454,13193
27000,13268,456,13276
27100,13283,458,13359
27200,13302,461,13437
27300,13322,462,13516
27400,13338,467,13595
27500,13359,469,13672
27600,13383,470,13747
27700,13396,470,13834
27800,13415,473,13912
27900,13432,474,13994
28000,13451,475,14074
28100,13472,480,14148
28200,13493,486,14221
28300,13505,489,14306
28400,13518,492,14390
28500,13531,495,14474
28600,13550,498,14552
28700,13568,501,14631
28800,13583,502,14715
28900,13598,504,14798
29000,13612,505,14883
29100,13637,507,14956
29200,13651,510,15039
29300,13669,512,15119
29400,13688,514,15198
29500,13702,514,15284
29600,13722,516,15362
29700,13740,519,15441
29800,13759,522,15519
29900,13778,522,15600
30000,13793,526,15681
30100,13816,528,15756
30200,13831,530,15839
30300,13851,532,15917
30400,13867,536,15997
30500,13881,537,16082
30600,13902,539,16159
30700,13926,540,16234
30800,13938,544,16318
30900,13961,548,16391
31000,13977,551,16472
31100,13988,555,16557
31200,14001,559,16640
31300,14010,566,16724
31400,14030,570,16800
31500,14043,571,16886
31600,14061,575,16964
31700,14075,577,17048
31800,14090,578,17132
31900,14111,581,17208
32000,14128,583,17289
32100,14142,586,17372
32200,14151,590,17459
32300,14164,594,17542
32400,14173,595,17632
32500,14191,596,17713
32600,14205,598,17797
32700,14214,599,17887
32800,14229,599,17972
32900,14236,600,18064
33000,14251,600,18149
33100,14263,601,18236
33200,14277,602,18321
33300,14289,603,18408
33400,14299,607,18494
33500,14305,609,18586
33600,14320,611,18669
33700,14334,617,18749
33800,14351,622,18827
33900,14367,627,18906
34000,14381,630,18989
34100,14398,632,19070
34200,14406,633,19161
34300,14418,633,19249
34400,14429,635,19336
34500,14439,636,19425
34600,14458,638,19504
34700,14469,639,19592
34800,14483,642,19675
34900,14498,643,19759
35000,14511,645,19844
35100,14522,647,19931
35200,14533,649,20018
35300,14545,651,20104
35400,14555,652,20193
35500,14566,654,20280
35600,14576,654,20370
35700,14586,654,20460
35800,14589,657,20554
35900,14601,660,20639
36000,14613,664,20723
36100,14621,666,20813
36200,14635,667,20898
36300,14644,672,20984
36400,14656,674,21070
36500,14664,680,21156
36600,14675,683,21242
36700,14686,685,21329
36800,14702,690,21408
36900,14716,691,21493
37000,14723,693,21584
37100,14728,696,21676
37200,14736,698,21766
37300,14741,702,21857
37400,14750,706,21944
37500,14760,708,22032
37600,14771,710,22119
37700,14777,710,22213
37800,14782,712,22306
37900,14787,716,22397
38000,14795,719,22486
38100,14806,723,22571
38200,14814,724,22662
38300,14821,727,22752
38400,14830,734,22836
38500,14845,736,22919
38600,14858,736,23006
38700,14872,741,23087
38800,14879,742,23179
38900,14885,745,23270
39000,14896,747,23357
39100,14905,748,23447
39200,14909,749,23542
39300,14912,753,23635
39400,14922,756,23722
39500,14931,762,23807
39600,14940,764,23896
39700,14950,768,23982
39800,14957,769,24074
39900,14965,775,24160
40000,14970,780,24250
40100,14975,782,24343
40200,14984,786,24430
40300,14995,790,24515
40400,15006,795,24599
40500,15015,801,24684
40600,15025,802,24773
40700,15030,804,24866
40800,15047,806,24947
40900,15054,807,25039
41000,15059,812,25129
41100,15070,817,25213
41200,15072,820,25308
41300,15084,821,25395
41400,15093,824,25483
41500,15103,825,25572
41600,15106,831,25663
41700,15116,832,25752
41800,15123,833,25844
41900,15125,839,25936
42000,15140,842,26018
42100,15151,845,26104
42200,15155,849,26196
42300,15165,854,26281
42400,15174,857,26369
42500,15185,861,26454
42600,15199,864,26537
42700,15204,866,26630
42800,15209,867,26724
42900,15218,868,26814
43000,15225,875,26900
43100,15229,878,26993
43200,15233,881,27086
43300,15245,881,27174
43400,15248,885,27267
43500,15257,887,27356
43600,15266,889,27445
43700,15270,891,27539
43800,15279,891,27630
43900,15285,896,27719
44000,15289,900,27811
44100,15297,902,27901
44200,15298,906,27996
44300,15304,909,28087
44400,15312,911,28177
44500,15317,913,28270
44600,15319,914,28367
44700,15329,915,28456
44800,15333,920,28547
44900,15339,922,28639
45000,15340,926,28734
45100,15344,934,28822
45200,15349,936,28915
45300,15358,939,29003
45400,15366,942,29092
45500,15372,944,29184
45600,15383,947,29270
45700,15394,951,29355
45800,15399,956,29445
45900,15403,959,29538
46000,15412,962,29626
46100,15425,964,29711
46200,15430,964,29806
46300,15435,970,29895
46400,15439,973,29988
46500,15444,976,30080
46600,15452,981,30167
46700,15455,982,30263
46800,15460,988,30352
46900,15463,992,30445
47000,15470,996,30534
47100,15474,999,30627
47200,15477,1002,30721
47300,15482,1004,30814
47400,15488,1007,30905
47500,15492,1010,30998
47600,15497,1012,31091
47700,15502,1017,31181
47800,15505,1019,31276
47900,15511,1024,31365
48000,15516,1027,31457
48100,15522,1029,31549
48200,15525,1031,31644
48300,15529,1034,31737
48400,15534,1043,31823
48500,15538,1047,31915
48600,15542,1049,32009
48700,15546,1050,32104
48800,15552,1055,32193
48900,15558,1058,32284
49000,15562,1059,32379
49100,15568,1062,32470
49200,15573,1065,32562
49300,15578,1067,32655
49400,15589,1072,32739
49500,15592,1076,32832
49600,15598,1082,32920
49700,15602,1086,33012
49800,15608,1089,33103
49900,15609,1093,33198
50000,15612,1098,33290
50100,15616,1101,33383
50200,15619,1104,33477
50300,15624,1107,33569
50400,15628,1110,33662
50500,15638,1112,33750
50600,15642,1116,33842
50700,15646,1120,33934
50800,15651,1121,34028
50900,15655,1125,34120
51000,15661,1133,34206
51100,15671,1139,34290
51200,15675,1141,34384
51300,15681,1141,34478
51400,15687,1148,34565
51500,15692,1155,34653
51600,15697,1158,34745
51700,15702,1165,34833
51800,15705,1167,34928
51900,15709,1169,35022
52000,15711,1170,35119
52100,15713,1174,35213
52200,15716,1180,35304
52300,15721,1181,35398
52400,15724,1188,35488
52500,15728,1194,35578
52600,15736,1197,35667
52700,15740,1200,35760
52800,15744,1204,35852
52900,15746,1205,35949
53000,15749,1209,36042
53100,15753,1214,36133
53200,15756,1216,36228
53300,15758,1220,36322
53400,15761,1222,36417
53500,15765,1226,36509
53600,15766,1228,36606
53700,15767,1231,36702
53800,15772,1236,36792
53900,15778,1237,36885
54000,15782,1242,36976
54100,15787,1244,37069
54200,15787,1249,37164
54300,15791,1252,37257
54400,15793,1254,37353
54500,15796,1257,37447
54600,15797,1260,37543
54700,15797,1263,37640
54800,15803,1263,37734
54900,15805,1264,37831
55000,15807,1267,37926
55100,15812,1268,38020
55200,15820,1269,38111
55300,15821,1271,38208
55400,15824,1275,38301
55500,15825,1279,38396
55600,15826,1282,38492
55700,15829,1288,38583
55800,15832,1293,38675
55900,15834,1295,38771
56000,15839,1298,38863
56100,15840,1298,38962
56200,15841,1301,39058
56300,15844,1307,39149
56400,15849,1311,39240
56500,15850,1313,39337
56600,15851,1319,39430
56700,15855,1322,39523
56800,15857,1326,39617
56900,15859,1331,39710
57000,15861,1334,39805
57100,15867,1335,39898
57200,15870,1337,39993
57300,15870,1338,40092
57400,15873,1340,40187
57500,15874,1341,40285
57600,15876,1344,40380
57700,15879,1345,40476
57800,15880,1350,40570
57900,15885,1353,40662
58000,15887,1356,40757
58100,15890,1360,40850
58200,15894,1367,40939
58300,15896,1375,41029
58400,15899,1382,41119
58500,15902,1386,41212
58600,15906,1387,41307
58700,15914,1394,41392
58800,15917,1395,41488
58900,15918,1400,41582
59000,15922,1400,41678
59100,15925,1406,41769
59200,15926,1410,41864
59300,15928,1414,41958
59400,15931,1415,42054
59500,15934,1417,42149
59600,15935,1422,42243
59700,15938,1427,42335
59800,15944,1432,42424
59900,15947,1434,42519
60000,15948,1437,42615
60100,15949,1437,42714
60200,15954,1437,42809
60300,15955,1441,42904
60400,15957,1444,42999
60500,15960,1447,43093
60600,15961,1452,43187
60700,15965,1455,43280
60800,15969,1460,43371
60900,15969,1461,43470
61000,15971,1467,43562
61100,15974,1470,43656
61200,15975,1475,43750
61300,15976,1481,43843
61400,15976,1483,43941
61500,15977,1485,44038
61600,15979,1489,44132
61700,15980,1498,44222
61800,15982,1502,44316
61900,15983,1505,44412
62000,15987,1510,44503
62100,15991,1513,44596
62200,15998,1520,44682
62300,15999,1523,44778
62400,16000,1525,44875
62500,16003,1528,44969
62600,16006,1528,45066
62700,16006,1531,45163
62800,16013,1533,45254
62900,16018,1537,45345
63000,16021,1541,45438
63100,16024,1543,45533
63200,16026,1546,45628
63300,16027,1550,45723
63400,16028,1554,45818
63500,16029,1557,45914
63600,16030,1560,46010
63700,16032,1563,46105
63800,16032,1566,46202
63900,16033,1568,46299
64000,16034,1570,46396
64100,16035,1572,46493
64200,16035,1574,46591
64300,16036,1576,46688
64400,16038,1580,46782
64500,16043,1584,46873
64600,16045,1584,46971
64700,16047,1587,47066
64800,16050,1590,47160
64900,16052,1591,47257
65000,16055,1592,47353
65100,16056,1594,47450
65200,16058,1595,47547
65300,16063,1599,47638
65400,16063,1600,47737
65500,16065,1601,47834
65600,16067,1604,47929
65700,16069,1608,48023
65800,16069,1609,48122
65900,16071,1611,48218
66000,16071,1617,48312
66100,16075,1619,48406
66200,16077,1620,48503
66300,16079,1623,48598
66400,16083,1627,48690
66500,16083,1627,48790
66600,16087,1631,48882
66700,16090,1635,48975
66800,16096,1638,49066
66900,16097,1644,49159
67000,16098,1647,49255
67100,16101,1649,49350
67200,16101,1653,49446
67300,16104,1655,49541
67400,16107,1656,49637
67500,16109,1660,49731
67600,16111,1664,49825
67700,16112,1665,49923
67800,16114,1667,50019
67900,16116,1669,50115
68000,16117,1671,50212
68100,16117,1673,50310
68200,16118,1678,50404
68300,16120,1683,50497
68400,16120,1687,50593
68500,16121,1688,50691
68600,16121,1691,50788
68700,16124,1693,50883
68800,16127,1696,50977
68900,16128,1698,51074
69000,16129,1701,51170
69100,16133,1708,51259
69200,16137,1710,51353
69300,16138,1713,51449
69400,16139,1720,51541
69500,16140,1725,51635
69600,16142,1727,51731
69700,16142,1728,51830
69800,16142,1733,51925
69900,16147,1737,52016
70000,16149,1739,52112
70100,16152,1740,52208
70200,16152,1742,52306
70300,16153,1746,52401
70400,16153,1753,52494
70500,16153,1754,52593
70600,16156,1756,52688
70700,16157,1760,52783
70800,16159,1763,52878
70900,16160,1764,52976
71000,16161,1766,53073
71100,16165,1769,53166
71200,16165,1774,53261
71300,16169,1778,53353
71400,16171,1778,53451
71500,16174,1779,53547
71600,16174,1784,53642
71700,16175,1786,53739
71800,16175,1791,53834
71900,16178,1793,53929
72000,16179,1795,54026
72100,16179,1799,54122
72200,16180,1803,54217
72300,16180,1806,54314
72400,16180,1811,54409
72500,16182,1814,54504
72600,16182,1818,54600
72700,16182,1822,54696
72800,16183,1823,54794
72900,16183,1827,54890
73000,16185,1832,54983
73100,16189,1835,55076
73200,16190,1840,55170
73300,16191,1841,55268
73400,16193,1847,55360
73500,16195,1850,55455
73600,16195,1851,55554
73700,16196,1859,55645
73800,16198,1861,55741
73900,16199,1864,55837
74000,16200,1868,55932
74100,16201,1872,56027
74200,16201,1878,56121
74300,16202,1882,56216
74400,16203,1886,56311
74500,16207,1888,56405
74600,16208,1892,56500
74700,16210,1896,56594
74800,16210,1899,56691
74900,16211,1900,56789
75000,16212,1903,56885
75100,16214,1904,56982
75200,16216,1904,57080
75300,16218,1906,57176
75400,16218,1909,57273
75500,16219,1911,57370
75600,16220,1913,57467
75700,16222,1914,57564
75800,16224,1916,57660
75900,16225,1918,57757
76000,16225,1926,57849
76100,16225,1927,57948
76200,16225,1929,58046
76300,16228,1932,58140
76400,16229,1937,58234
76500,16231,1942,58327
76600,16231,1947,58422
76700,16233,1950,58517
76800,16234,1952,58614
76900,16235,1955,58710
77000,16237,1960,58803
77100,16237,1960,58903
77200,16240,1965,58995
77300,16241,1969,59090
77400,16242,1973,59185
77500,16242,1978,59280
77600,16242,1978,59380
77700,16242,1981,59477
77800,16242,1986,59572
77900,16243,1990,59667
78000,16247,1991,59762
78100,16249,1996,59855
78200,16249,1997,59954
78300,16250,2000,60050
78400,16250,2001,60149
78500,16251,2004,60245
78600,16251,2009,60340
78700,16251,2013,60436
78800,16252,2013,60535
78900,16252,2018,60630
79000,16253,2023,60724
79100,16253,2026,60821
79200,16254,2028,60918
79300,16255,2029,61016
79400,16255,2033,61112
79500,16255,2033,61212
79600,16256,2035,61309
79700,16256,2039,61405
79800,16257,2042,61501
79900,16259,2045,61596
80000,16259,2048,61693
80100,16259,2053,61788
80200,16260,2057,61883
80300,16260,2060,61980
80400,16261,2064,62075
80500,16262,2069,62169
80600,16263,2074,62263
80700,16264,2078,62358
80800,16265,2079,62456
80900,16265,2084,62551
81000,16265,2090,62645
81100,16269,2094,62737
81200,16269,2097,62834
81300,16270,2098,62932
81400,16270,2104,63026
81500,16270,2105,63125
81600,16270,2108,63222
81700,16272,2109,63319
81800,16273,2115,63412
81900,16275,2117,63508
82000,16277,2119,63604
82100,16278,2119,63703
82200,16278,2119,63803
82300,16280,2121,63899
82400,16280,2124,63996
82500,16281,2126,64093
82600,16281,2129,64190
82700,16281,2130,64289
82800,16282,2132,64386
82900,16283,2133,64484
83000,16285,2136,64579
83100,16287,2139,64674
83200,16288,2146,64766
83300,16290,2149,64861
83400,16290,2155,64955
83500,16290,2159,65051
83600,16290,2163,65147
83700,16290,2168,65242
83800,16291,2168,65341
83900,16291,2172,65437
84000,16293,2173,65534
84100,16293,2179,65628
84200,16294,2181,65725
84300,16295,2182,65823
84400,16295,2185,65920
84500,16296,2190,66014
84600,16298,2194,66108
84700,16299,2199,66202
84800,16299,2202,66299
84900,16299,2205,66396
85000,16299,2210,66491
85100,16300,2214,66586
85200,16301,2216,66683
85300,16301,2218,66781
85400,16301,2219,66880
85500,16301,2220,66979
85600,16301,2223,67076
85700,16301,2227,67172
85800,16301,2229,67270
85900,16302,2230,67368
86000,16302,2233,67465
86100,16303,2236,67561
86200,16303,2240,67657
86300,16303,2243,67754
86400,16303,2249,67848
86500,16304,2251,67945
86600,16306,2254,68040
86700,16307,2257,68136
86800,16307,2259,68234
86900,16307,2262,68331
87000,16308,2264,68428
87100,16308,2270,68522
87200,16309,2271,68620
87300,16309,2274,68717
87400,16309,2277,68814
87500,16310,2280,68910
87600,16311,2284,69005
87700,16311,2285,69104
87800,16311,2288,69201
87900,16313,2291,69296
88000,16314,2293,69393
88100,16314,2294,69492
88200,16316,2297,69587
88300,16316,2300,69684
88400,16316,2306,69778
88500,16316,2311,69873
88600,16316,2312,69972
88700,16316,2313,70071
88800,16316,2315,70169
88900,16316,2317,70267
89000,16318,2318,70364
89100,16319,2321,70460
89200,16320,2325,70555
89300,16321,2327,70652
89400,16321,2330,70749
89500,16321,2334,70845
89600,16323,2335,70942
89700,16324,2338,71038
89800,16325,2342,71133
89900,16326,2347,71227
90000,16327,2349,71324
90100,16327,2352,71421
90200,16327,2355,71518
90300,16328,2360,71612
90400,16329,2361,71710
90500,16329,2366,71805
90600,16329,2369,71902
90700,16329,2373,71998
90800,16329,2375,72096
90900,16330,2376,72194
91000,16330,2379,72291
91100,16330,2381,72389
91200,16330,2383,72487
91300,16331,2387,72582
91400,16331,2393,72676
91500,16331,2395,72774
91600,16331,2399,72870
91700,16334,2405,72961
91800,16334,2406,73060
91900,16335,2411,73154
92000,16335,2417,73248
92100,16336,2419,73345
92200,16337,2421,73442
92300,16337,2426,73537
92400,16338,2429,73633
92500,16338,2433,73729
92600,16338,2438,73824
92700,16338,2438,73924
92800,16338,2440,74022
92900,16338,2446,74116
93000,16339,2451,74210
93100,16339,2453,74308
93200,16339,2455,74406
93300,16340,2459,74501
93400,16340,2463,74597
93500,16340,2471,74689
93600,16340,2479,74781
93700,16340,2486,74874
93800,16340,2488,74972
93900,16340,2491,75069
94000,16340,2496,75164
94100,16340,2498,75262
94200,16340,2500,75360
94300,16340,2502,75458
94400,16340,2504,75556
94500,16340,2508,75652
94600,16340,2511,75749
94700,16340,2514,75846
94800,16341,2518,75941
94900,16341,2521,76038
95000,16341,2525,76134
95100,16341,2529,76230
95200,16342,2536,76322
95300,16343,2537,76420
95400,16343,2540,76517
95500,16343,2544,76613
95600,16343,2547,76710
95700,16343,2552,76805
95800,16343,2554,76903
95900,16343,2559,76998
96000,16343,2564,77093
96100,16343,2565,77192
96200,16343,2567,77290
96300,16343,2574,77383
96400,16345,2579,77476
96500,16345,2582,77573
96600,16345,2585,77670
96700,16346,2586,77768
96800,16346,2589,77865
96900,16346,2592,77962
97000,16347,2596,78057
97100,16347,2603,78150
97200,16347,2607,78246
97300,16348,2610,78342
97400,16348,2613,78439
97500,16348,2618,78534
97600,16348,2624,78628
97700,16349,2626,78725
97800,16350,2629,78821
97900,16351,2630,78919
98000,16351,2631,79018
98100,16351,2634,79115
98200,16351,2636,79213
98300,16352,2639,79309
98400,16352,2641,79407
98500,16353,2645,79502
98600,16353,2647,79600
98700,16353,2651,79696
98800,16353,2657,79790
98900,16353,2659,79888
99000,16353,2662,79985
99100,16354,2662,80084
99200,16354,2664,80182
99300,16355,2666,80279
99400,16355,2668,80377
99500,16355,2669,80476
99600,16355,2674,80571
99700,16355,2676,80669
99800,16356,2680,80764
99900,16356,2681,80863
100000,16356,2684,80960


==> old/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	1
1200	1
1300	1
1400	2
1500	2
1600	2
1700	3
1800	3
1900	3
2000	3
2100	5
2200	6
2300	6
2400	6
2500	6
2600	6
2700	6
2800	6
2900	7
3000	7
3100	7
3200	8
3300	8
3400	10
3500	10
3600	12
3700	12
3800	13
3900	14
4000	14
4100	15
4200	16
4300	17
4400	17
4500	17
4600	18
4700	19
4800	21
4900	24
5000	26
5100	26
5200	26
5300	26
5400	27
5500	27
5600	29
5700	29
5800	30
5900	32
6000	34
6100	34
6200	39
6300	39
6400	42
6500	44
6600	46
6700	46
6800	46
6900	48
7000	49
7100	50
7200	51
7300	51
7400	52
7500	52
7600	54
7700	54
7800	55
7900	56
8000	57
8100	59
8200	59
8300	62
8400	62
8500	64
8600	65
8700	66
8800	68
8900	69
9000	71
9100	73
9200	73
9300	73
9400	74
9500	74
9600	74
9700	74
9800	76
9900	79
10000	80
10100	82
10200	83
10300	84
10400	86
10500	88
10600	89
10700	89
10800	89
10900	90
11000	90
11100	92
11200	94
11300	96
11400	100
11500	101
11600	103
11700	107
11800	109
11900	109
12000	114
12100	116
12200	117
12300	119
12400	120
12500	123
12600	124
12700	128
12800	129
12900	133
13000	133
13100	137
13200	139
13300	143
13400	146
13500	149
13600	151
13700	154
13800	159
13900	159
14000	162
14100	163
14200	165
14300	166
14400	169
14500	169
14600	171
14700	172
14800	173
14900	176
15000	178
15100	181
15200	183
15300	188
15400	188
15500	188
15600	189
15700	194
15800	195
15900	197
16000	200
16100	203
16200	205
16300	205
16400	209
16500	212
16600	212
16700	212
16800	212
16900	213
17000	216
17100	219
17200	222
17300	225
17400	228
17500	232
17600	232
17700	233
17800	238
17900	239
18000	241
18100	243
18200	246
18300	248
18400	251
18500	251
18600	251
18700	253
18800	253
18900	254
19000	257
19100	260
19200	261
19300	264
19400	270
19500	271
19600	275
19700	281
19800	284
19900	286
20000	287
20100	290
20200	292
20300	296
20400	297
20500	300
20600	304
20700	308
20800	309
20900	312
21000	312
21100	315
21200	319
21300	323
21400	327
21500	330
21600	332
21700	335
21800	337
21900	338
22000	342
22100	344
22200	344
22300	347
22400	350
22500	353
22600	354
22700	355
22800	357
22900	358
23000	361
23100	363
23200	366
23300	368
23400	372
23500	375
23600	377
23700	378
23800	382
23900	383
24000	385
24100	387
24200	390
24300	391
24400	391
24500	394
24600	395
24700	398
24800	398
24900	401
25000	403
25100	406
25200	410
25300	413
25400	415
25500	419
25600	421
25700	423
25800	423
25900	428
26000	429
26100	430
26200	431
26300	433
26400	434
26500	436
26600	440
26700	444
26800	452
26900	454
27000	456
27100	458
27200	461
27300	462
27400	467
27500	469
27600	470
27700	470
27800	473
27900	474
28000	475
28100	480
28200	486
28300	489
28400	492
28500	495
28600	498
28700	501
28800	502
28900	504
29000	505
29100	507
29200	510
29300	512
29400	514
29500	514
29600	516
29700	519
29800	522
29900	522
30000	526
30100	528
30200	530
30300	532
30400	536
30500	537
30600	539
30700	540
30800	544
30900	548
31000	551
31100	555
31200	559
31300	566
31400	570
31500	571
31600	575
31700	577
31800	578
31900	581
32000	583
32100	586
32200	590
32300	594
32400	595
32500	596
32600	598
32700	599
32800	599
32900	600
33000	600
33100	601
33200	602
33300	603
33400	607
33500	609
33600	611
33700	617
33800	622
33900	627
34000	630
34100	632
34200	633
34300	633
34400	635
34500	636
34600	638
34700	639
34800	642
34900	643
35000	645
35100	647
35200	649
35300	651
35400	652
35500	654
35600	654
35700	654
35800	657
35900	660
36000	664
36100	666
36200	667
36300	672
36400	674
36500	680
36600	683
36700	685
36800	690
36900	691
37000	693
37100	696
37200	698
37300	702
37400	706
37500	708
37600	710
37700	710
37800	712
37900	716
38000	719
38100	723
38200	724
38300	727
38400	734
38500	736
38600	736
38700	741
38800	742
38900	745
39000	747
39100	748
39200	749
39300	753
39400	756
39500	762
39600	764
39700	768
39800	769
39900	775
40000	780
40100	782
40200	786
40300	790
40400	795
40500	801
40600	802
40700	804
40800	806
40900	807
41000	812
41100	817
41200	820
41300	821
41400	824
41500	825
41600	831
41700	832
41800	833
41900	839
42000	842
42100	845
42200	849
42300	854
42400	857
42500	861
42600	864
42700	866
42800	867
42900	868
43000	875
43100	878
43200	881
43300	881
43400	885
43500	887
43600	889
43700	891
43800	891
43900	896
44000	900
44100	902
44200	906
44300	909
44400	911
44500	913
44600	914
44700	915
44800	920
44900	922
45000	926
45100	934
45200	936
45300	939
45400	942
45500	944
45600	947
45700	951
45800	956
45900	959
46000	962
46100	964
46200	964
46300	970
46400	973
46500	976
46600	981
46700	982
46800	988
46900	992
47000	996
47100	999
47200	1002
47300	1004
47400	1007
47500	1010
47600	1012
47700	1017
47800	1019
47900	1024
48000	1027
48100	1029
48200	1031
48300	1034
48400	1043
48500	1047
48600	1049
48700	1050
48800	1055
48900	1058
49000	1059
49100	1062
49200	1065
49300	1067
49400	1072
49500	1076
49600	1082
49700	1086
49800	1089
49900	1093
50000	1098
50100	1101
50200	1104
50300	1107
50400	1110
50500	1112
50600	1116
50700	1120
50800	1121
50900	1125
51000	1133
51100	1139
51200	1141
51300	1141
51400	1148
51500	1155
51600	1158
51700	1165
51800	1167
51900	1169
52000	1170
52100	1174
52200	1180
52300	1181
52400	1188
52500	1194
52600	1197
52700	1200
52800	1204
52900	1205
53000	1209
53100	1214
53200	1216
53300	1220
53400	1222
53500	1226
53600	1228
53700	1231
53800	1236
53900	1237
54000	1242
54100	1244
54200	1249
54300	1252
54400	1254
54500	1257
54600	1260
54700	1263
54800	1263
54900	1264
55000	1267
55100	1268
55200	1269
55300	1271
55400	1275
55500	1279
55600	1282
55700	1288
55800	1293
55900	1295
56000	1298
56100	1298
56200	1301
56300	1307
56400	1311
56500	1313
56600	1319
56700	1322
56800	1326
56900	1331
57000	1334
57100	1335
57200	1337
57300	1338
57400	1340
57500	1341
57600	1344
57700	1345
57800	1350
57900	1353
58000	1356
58100	1360
58200	1367
58300	1375
58400	1382
58500	1386
58600	1387
58700	1394
58800	1395
58900	1400
59000	1400
59100	1406
59200	1410
59300	1414
59400	1415
59500	1417
59600	1422
59700	1427
59800	1432
59900	1434
60000	1437
60100	1437
60200	1437
60300	1441
60400	1444
60500	1447
60600	1452
60700	1455
60800	1460
60900	1461
61000	1467
61100	1470
61200	1475
61300	1481
61400	1483
61500	1485
61600	1489
61700	1498
61800	1502
61900	1505
62000	1510
62100	1513
62200	1520
62300	1523
62400	1525
62500	1528
62600	1528
62700	1531
62800	1533
62900	1537
63000	1541
63100	1543
63200	1546
63300	1550
63400	1554
63500	1557
63600	1560
63700	1563
63800	1566
63900	1568
64000	1570
64100	1572
64200	1574
64300	1576
64400	1580
64500	1584
64600	1584
64700	1587
64800	1590
64900	1591
65000	1592
65100	1594
65200	1595
65300	1599
65400	1600
65500	1601
65600	1604
65700	1608
65800	1609
65900	1611
66000	1617
66100	1619
66200	1620
66300	1623
66400	1627
66500	1627
66600	1631
66700	1635
66800	1638
66900	1644
67000	1647
67100	1649
67200	1653
67300	1655
67400	1656
67500	1660
67600	1664
67700	1665
67800	1667
67900	1669
68000	1671
68100	1673
68200	1678
68300	1683
68400	1687
68500	1688
68600	1691
68700	1693
68800	1696
68900	1698
69000	1701
69100	1708
69200	1710
69300	1713
69400	1720
69500	1725
69600	1727
69700	1728
69800	1733
69900	1737
70000	1739
70100	1740
70200	1742
70300	1746
70400	1753
70500	1754
70600	1756
70700	1760
70800	1763
70900	1764
71000	1766
71100	1769
71200	1774
71300	1778
71400	1778
71500	1779
71600	1784
71700	1786
71800	1791
71900	1793
72000	1795
72100	1799
72200	1803
72300	1806
72400	1811
72500	1814
72600	1818
72700	1822
72800	1823
72900	1827
73000	1832
73100	1835
73200	1840
73300	1841
73400	1847
73500	1850
73600	1851
73700	1859
73800	1861
73900	1864
74000	1868
74100	1872
74200	1878
74300	1882
74400	1886
74500	1888
74600	1892
74700	1896
74800	1899
74900	1900
75000	1903
75100	1904
75200	1904
75300	1906
75400	1909
75500	1911
75600	1913
75700	1914
75800	1916
75900	1918
76000	1926
76100	1927
76200	1929
76300	1932
76400	1937
76500	1942
76600	1947
76700	1950
76800	1952
76900	1955
77000	1960
77100	1960
77200	1965
77300	1969
77400	1973
77500	1978
77600	1978
77700	1981
77800	1986
77900	1990
78000	1991
78100	1996
78200	1997
78300	2000
78400	2001
78500	2004
78600	2009
78700	2013
78800	2013
78900	2018
79000	2023
79100	2026
79200	2028
79300	2029
79400	2033
79500	2033
79600	2035
79700	2039
79800	2042
79900	2045
80000	2048
80100	2053
80200	2057
80300	2060
80400	2064
80500	2069
80600	2074
80700	2078
80800	2079
80900	2084
81000	2090
81100	2094
81200	2097
81300	2098
81400	2104
81500	2105
81600	2108
81700	2109
81800	2115
81900	2117
82000	2119
82100	2119
82200	2119
82300	2121
82400	2124
82500	2126
82600	2129
82700	2130
82800	2132
82900	2133
83000	2136
83100	2139
83200	2146
83300	2149
83400	2155
83500	2159
83600	2163
83700	2168
83800	2168
83900	2172
84000	2173
84100	2179
84200	2181
84300	2182
84400	2185
84500	2190
84600	2194
84700	2199
84800	2202
84900	2205
85000	2210
85100	2214
85200	2216
85300	2218
85400	2219
85500	2220
85600	2223
85700	2227
85800	2229
85900	2230
86000	2233
86100	2236
86200	2240
86300	2243
86400	2249
86500	2251
86600	2254
86700	2257
86800	2259
86900	2262
87000	2264
87100	2270
87200	2271
87300	2274
87400	2277
87500	2280
87600	2284
87700	2285
87800	2288
87900	2291
88000	2293
88100	2294
88200	2297
88300	2300
88400	2306
88500	2311
88600	2312
88700	2313
88800	2315
88900	2317
89000	2318
89100	2321
89200	2325
89300	2327
89400	2330
89500	2334
89600	2335
89700	2338
89800	2342
89900	2347
90000	2349
90100	2352
90200	2355
90300	2360
90400	2361
90500	2366
90600	2369
90700	2373
90800	2375
90900	2376
91000	2379
91100	2381
91200	2383
91300	2387
91400	2393
91500	2395
91600	2399
91700	2405
91800	2406
91900	2411
92000	2417
92100	2419
92200	2421
92300	2426
92400	2429
92500	2433
92600	2438
92700	2438
92800	2440
92900	2446
93000	2451
93100	2453
93200	2455
93300	2459
93400	2463
93500	2471
93600	2479
93700	2486
93800	2488
93900	2491
94000	2496
94100	2498
94200	2500
94300	2502
94400	2504
94500	2508
94600	2511
94700	2514
94800	2518
94900	2521
95000	2525
95100	2529
95200	2536
95300	2537
95400	2540
95500	2544
95600	2547
95700	2552
95800	2554
95900	2559
96000	2564
96100	2565
96200	2567
96300	2574
96400	2579
96500	2582
96600	2585
96700	2586
96800	2589
96900	2592
97000	2596
97100	2603
97200	2607
97300	2610
97400	2613
97500	2618
97600	2624
97700	2626
97800	2629
97900	2630
98000	2631
98100	2634
98200	2636
98300	2639
98400	2641
98500	2645
98600	2647
98700	2651
98800	2657
98900	2659
99000	2662
99100	2662
99200	2664
99300	2666
99400	2668
99500	2669
99600	2674
99700	2676
99800	2680
99900	2681
100000	2684


==> old/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	400
500	496
600	591
700	686
800	782
900	874
1000	968
1100	1063
1200	1154
1300	1246
1400	1332
1500	1425
1600	1517
1700	1607
1800	1696
1900	1784
2000	1864
2100	1955
2200	2041
2300	2132
2400	2224
2500	2314
2600	2404
2700	2485
2800	2568
2900	2656
3000	2745
3100	2830
3200	2908
3300	2987
3400	3067
3500	3151
3600	3231
3700	3306
3800	3388
3900	3470
4000	3551
4100	3624
4200	3709
4300	3791
4400	3871
4500	3949
4600	4025
4700	4097
4800	4169
4900	4248
5000	4315
5100	4395
5200	4464
5300	4541
5400	4613
5500	4685
5600	4755
5700	4831
5800	4902
5900	4973
6000	5043
6100	5114
6200	5177
6300	5240
6400	5304
6500	5369
6600	5432
6700	5502
6800	5575
6900	5646
7000	5704
7100	5768
7200	5845
7300	5903
7400	5962
7500	6031
7600	6095
7700	6159
7800	6215
7900	6283
8000	6341
8100	6397
8200	6458
8300	6513
8400	6580
8500	6642
8600	6700
8700	6754
8800	6808
8900	6863
9000	6913
9100	6962
9200	7017
9300	7081
9400	7140
9500	7197
9600	7248
9700	7308
9800	7366
9900	7412
10000	7470
10100	7513
10200	7568
10300	7630
10400	7680
10500	7733
10600	7792
10700	7838
10800	7885
10900	7942
11000	7997
11100	8047
11200	8104
11300	8153
11400	8204
11500	8251
11600	8301
11700	8349
11800	8399
11900	8452
12000	8501
12100	8541
12200	8587
12300	8635
12400	8695
12500	8737
12600	8788
12700	8827
12800	8872
12900	8925
13000	8975
13100	9019
13200	9072
13300	9112
13400	9158
13500	9211
13600	9253
13700	9291
13800	9338
13900	9386
14000	9423
14100	9466
14200	9518
14300	9567
14400	9610
14500	9656
14600	9692
14700	9743
14800	9790
14900	9828
15000	9874
15100	9905
15200	9952
15300	9993
15400	10030
15500	10067
15600	10101
15700	10136
15800	10177
15900	10213
16000	10254
16100	10292
16200	10329
16300	10366
16400	10405
16500	10434
16600	10467
16700	10507
16800	10545
16900	10578
17000	10615
17100	10644
17200	10668
17300	10698
17400	10740
17500	10780
17600	10818
17700	10847
17800	10880
17900	10911
18000	10957
18100	10986
18200	11016
18300	11050
18400	11080
18500	11112
18600	11147
18700	11176
18800	11211
18900	11236
19000	11265
19100	11299
19200	11328
19300	11363
19400	11388
19500	11413
19600	11443
19700	11474
19800	11513
19900	11537
20000	11574
20100	11593
20200	11616
20300	11650
20400	11674
20500	11698
20600	11730
20700	11754
20800	11788
20900	11825
21000	11860
21100	11885
21200	11918
21300	11940
21400	11975
21500	12002
21600	12024
21700	12052
21800	12083
21900	12109
22000	12131
22100	12162
22200	12185
22300	12208
22400	12236
22500	12260
22600	12287
22700	12316
22800	12338
22900	12356
23000	12379
23100	12404
23200	12423
23300	12451
23400	12473
23500	12500
23600	12525
23700	12541
23800	12568
23900	12599
24000	12614
24100	12640
24200	12666
24300	12694
24400	12723
24500	12738
24600	12760
24700	12789
24800	12810
24900	12833
25000	12850
25100	12882
25200	12901
25300	12918
25400	12937
25500	12954
25600	12979
25700	13007
25800	13034
25900	13057
26000	13087
26100	13101
26200	13127
26300	13148
26400	13168
26500	13190
26600	13209
26700	13223
26800	13242
26900	13253
27000	13268
27100	13283
27200	13302
27300	13322
27400	13338
27500	13359
27600	13383
27700	13396
27800	13415
27900	13432
28000	13451
28100	13472
28200	13493
28300	13505
28400	13518
28500	13531
28600	13550
28700	13568
28800	13583
28900	13598
29000	13612
29100	13637
29200	13651
29300	13669
29400	13688
29500	13702
29600	13722
29700	13740
29800	13759
29900	13778
30000	13793
30100	13816
30200	13831
30300	13851
30400	13867
30500	13881
30600	13902
30700	13926
30800	13938
30900	13961
31000	13977
31100	13988
31200	14001
31300	14010
31400	14030
31500	14043
31600	14061
31700	14075
31800	14090
31900	14111
32000	14128
32100	14142
32200	14151
32300	14164
32400	14173
32500	14191
32600	14205
32700	14214
32800	14229
32900	14236
33000	14251
33100	14263
33200	14277
33300	14289
33400	14299
33500	14305
33600	14320
33700	14334
33800	14351
33900	14367
34000	14381
34100	14398
34200	14406
34300	14418
34400	14429
34500	14439
34600	14458
34700	14469
34800	14483
34900	14498
35000	14511
35100	14522
35200	14533
35300	14545
35400	14555
35500	14566
35600	14576
35700	14586
35800	14589
35900	14601
36000	14613
36100	14621
36200	14635
36300	14644
36400	14656
36500	14664
36600	14675
36700	14686
36800	14702
36900	14716
37000	14723
37100	14728
37200	14736
37300	14741
37400	14750
37500	14760
37600	14771
37700	14777
37800	14782
37900	14787
38000	14795
38100	14806
38200	14814
38300	14821
38400	14830
38500	14845
38600	14858
38700	14872
38800	14879
38900	14885
39000	14896
39100	14905
39200	14909
39300	14912
39400	14922
39500	14931
39600	14940
39700	14950
39800	14957
39900	14965
40000	14970
40100	14975
40200	14984
40300	14995
40400	15006
40500	15015
40600	15025
40700	15030
40800	15047
40900	15054
41000	15059
41100	15070
41200	15072
41300	15084
41400	15093
41500	15103
41600	15106
41700	15116
41800	15123
41900	15125
42000	15140
42100	15151
42200	15155
42300	15165
42400	15174
42500	15185
42600	15199
42700	15204
42800	15209
42900	15218
43000	15225
43100	15229
43200	15233
43300	15245
43400	15248
43500	15257
43600	15266
43700	15270
43800	15279
43900	15285
44000	15289
44100	15297
44200	15298
44300	15304
44400	15312
44500	15317
44600	15319
44700	15329
44800	15333
44900	15339
45000	15340
45100	15344
45200	15349
45300	15358
45400	15366
45500	15372
45600	15383
45700	15394
45800	15399
45900	15403
46000	15412
46100	15425
46200	15430
46300	15435
46400	15439
46500	15444
46600	15452
46700	15455
46800	15460
46900	15463
47000	15470
47100	15474
47200	15477
47300	15482
47400	15488
47500	15492
47600	15497
47700	15502
47800	15505
47900	15511
48000	15516
48100	15522
48200	15525
48300	15529
48400	15534
48500	15538
48600	15542
48700	15546
48800	15552
48900	15558
49000	15562
49100	15568
49200	15573
49300	15578
49400	15589
49500	15592
49600	15598
49700	15602
49800	15608
49900	15609
50000	15612
50100	15616
50200	15619
50300	15624
50400	15628
50500	15638
50600	15642
50700	15646
50800	15651
50900	15655
51000	15661
51100	15671
51200	15675
51300	15681
51400	15687
51500	15692
51600	15697
51700	15702
51800	15705
51900	15709
52000	15711
52100	15713
52200	15716
52300	15721
52400	15724
52500	15728
52600	15736
52700	15740
52800	15744
52900	15746
53000	15749
53100	15753
53200	15756
53300	15758
53400	15761
53500	15765
53600	15766
53700	15767
53800	15772
53900	15778
54000	15782
54100	15787
54200	15787
54300	15791
54400	15793
54500	15796
54600	15797
54700	15797
54800	15803
54900	15805
55000	15807
55100	15812
55200	15820
55300	15821
55400	15824
55500	15825
55600	15826
55700	15829
55800	15832
55900	15834
56000	15839
56100	15840
56200	15841
56300	15844
56400	15849
56500	15850
56600	15851
56700	15855
56800	15857
56900	15859
57000	15861
57100	15867
57200	15870
57300	15870
57400	15873
57500	15874
57600	15876
57700	15879
57800	15880
57900	15885
58000	15887
58100	15890
58200	15894
58300	15896
58400	15899
58500	15902
58600	15906
58700	15914
58800	15917
58900	15918
59000	15922
59100	15925
59200	15926
59300	15928
59400	15931
59500	15934
59600	15935
59700	15938
59800	15944
59900	15947
60000	15948
60100	15949
60200	15954
60300	15955
60400	15957
60500	15960
60600	15961
60700	15965
60800	15969
60900	15969
61000	15971
61100	15974
61200	15975
61300	15976
61400	15976
61500	15977
61600	15979
61700	15980
61800	15982
61900	15983
62000	15987
62100	15991
62200	15998
62300	15999
62400	16000
62500	16003
62600	16006
62700	16006
62800	16013
62900	16018
63000	16021
63100	16024
63200	16026
63300	16027
63400	16028
63500	16029
63600	16030
63700	16032
63800	16032
63900	16033
64000	16034
64100	16035
64200	16035
64300	16036
64400	16038
64500	16043
64600	16045
64700	16047
64800	16050
64900	16052
65000	16055
65100	16056
65200	16058
65300	16063
65400	16063
65500	16065
65600	16067
65700	16069
65800	16069
65900	16071
66000	16071
66100	16075
66200	16077
66300	16079
66400	16083
66500	16083
66600	16087
66700	16090
66800	16096
66900	16097
67000	16098
67100	16101
67200	16101
67300	16104
67400	16107
67500	16109
67600	16111
67700	16112
67800	16114
67900	16116
68000	16117
68100	16117
68200	16118
68300	16120
68400	16120
68500	16121
68600	16121
68700	16124
68800	16127
68900	16128
69000	16129
69100	16133
69200	16137
69300	16138
69400	16139
69500	16140
69600	16142
69700	16142
69800	16142
69900	16147
70000	16149
70100	16152
70200	16152
70300	16153
70400	16153
70500	16153
70600	16156
70700	16157
70800	16159
70900	16160
71000	16161
71100	16165
71200	16165
71300	16169
71400	16171
71500	16174
71600	16174
71700	16175
71800	16175
71900	16178
72000	16179
72100	16179
72200	16180
72300	16180
72400	16180
72500	16182
72600	16182
72700	16182
72800	16183
72900	16183
73000	16185
73100	16189
73200	16190
73300	16191
73400	16193
73500	16195
73600	16195
73700	16196
73800	16198
73900	16199
74000	16200
74100	16201
74200	16201
74300	16202
74400	16203
74500	16207
74600	16208
74700	16210
74800	16210
74900	16211
75000	16212
75100	16214
75200	16216
75300	16218
75400	16218
75500	16219
75600	16220
75700	16222
75800	16224
75900	16225
76000	16225
76100	16225
76200	16225
76300	16228
76400	16229
76500	16231
76600	16231
76700	16233
76800	16234
76900	16235
77000	16237
77100	16237
77200	16240
77300	16241
77400	16242
77500	16242
77600	16242
77700	16242
77800	16242
77900	16243
78000	16247
78100	16249
78200	16249
78300	16250
78400	16250
78500	16251
78600	16251
78700	16251
78800	16252
78900	16252
79000	16253
79100	16253
79200	16254
79300	16255
79400	16255
79500	16255
79600	16256
79700	16256
79800	16257
79900	16259
80000	16259
80100	16259
80200	16260
80300	16260
80400	16261
80500	16262
80600	16263
80700	16264
80800	16265
80900	16265
81000	16265
81100	16269
81200	16269
81300	16270
81400	16270
81500	16270
81600	16270
81700	16272
81800	16273
81900	16275
82000	16277
82100	16278
82200	16278
82300	16280
82400	16280
82500	16281
82600	16281
82700	16281
82800	16282
82900	16283
83000	16285
83100	16287
83200	16288
83300	16290
83400	16290
83500	16290
83600	16290
83700	16290
83800	16291
83900	16291
84000	16293
84100	16293
84200	16294
84300	16295
84400	16295
84500	16296
84600	16298
84700	16299
84800	16299
84900	16299
85000	16299
85100	16300
85200	16301
85300	16301
85400	16301
85500	16301
85600	16301
85700	16301
85800	16301
85900	16302
86000	16302
86100	16303
86200	16303
86300	16303
86400	16303
86500	16304
86600	16306
86700	16307
86800	16307
86900	16307
87000	16308
87100	16308
87200	16309
87300	16309
87400	16309
87500	16310
87600	16311
87700	16311
87800	16311
87900	16313
88000	16314
88100	16314
88200	16316
88300	16316
88400	16316
88500	16316
88600	16316
88700	16316
88800	16316
88900	16316
89000	16318
89100	16319
89200	16320
89300	16321
89400	16321
89500	16321
89600	16323
89700	16324
89800	16325
89900	16326
90000	16327
90100	16327
90200	16327
90300	16328
90400	16329
90500	16329
90600	16329
90700	16329
90800	16329
90900	16330
91000	16330
91100	16330
91200	16330
91300	16331
91400	16331
91500	16331
91600	16331
91700	16334
91800	16334
91900	16335
92000	16335
92100	16336
92200	16337
92300	16337
92400	16338
92500	16338
92600	16338
92700	16338
92800	16338
92900	16338
93000	16339
93100	16339
93200	16339
93300	16340
93400	16340
93500	16340
93600	16340
93700	16340
93800	16340
93900	16340
94000	16340
94100	16340
94200	16340
94300	16340
94400	16340
94500	16340
94600	16340
94700	16340
94800	16341
94900	16341
95000	16341
95100	16341
95200	16342
95300	16343
95400	16343
95500	16343
95600	16343
95700	16343
95800	16343
95900	16343
96000	16343
96100	16343
96200	16343
96300	16343
96400	16345
96500	16345
96600	16345
96700	16346
96800	16346
96900	16346
97000	16347
97100	16347
97200	16347
97300	16348
97400	16348
97500	16348
97600	16348
97700	16349
97800	16350
97900	16351
98000	16351
98100	16351
98200	16351
98300	16352
98400	16352
98500	16353
98600	16353
98700	16353
98800	16353
98900	16353
99000	16353
99100	16354
99200	16354
99300	16355
99400	16355
99500	16355
99600	16355
99700	16355
99800	16356
99900	16356
100000	16356


==> old/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	4
600	9
700	14
800	18
900	26
1000	32
1100	36
1200	45
1300	53
1400	66
1500	73
1600	81
1700	90
1800	101
1900	113
2000	133
2100	140
2200	153
2300	162
2400	170
2500	180
2600	190
2700	209
2800	226
2900	237
3000	248
3100	263
3200	284
3300	305
3400	323
3500	339
3600	357
3700	382
3800	399
3900	416
4000	435
4100	461
4200	475
4300	492
4400	512
4500	534
4600	557
4700	584
4800	610
4900	628
5000	659
5100	679
5200	710
5300	733
5400	760
5500	788
5600	816
5700	840
5800	868
5900	895
6000	923
6100	952
6200	984
6300	1021
6400	1054
6500	1087
6600	1122
6700	1152
6800	1179
6900	1206
7000	1247
7100	1282
7200	1304
7300	1346
7400	1386
7500	1417
7600	1451
7700	1487
7800	1530
7900	1561
8000	1602
8100	1644
8200	1683
8300	1725
8400	1758
8500	1794
8600	1835
8700	1880
8800	1924
8900	1968
9000	2016
9100	2065
9200	2110
9300	2146
9400	2186
9500	2229
9600	2278
9700	2318
9800	2358
9900	2409
10000	2450
10100	2505
10200	2549
10300	2586
10400	2634
10500	2679
10600	2719
10700	2773
10800	2826
10900	2868
11000	2913
11100	2961
11200	3002
11300	3051
11400	3096
11500	3148
11600	3196
11700	3244
11800	3292
11900	3339
12000	3385
12100	3443
12200	3496
12300	3546
12400	3585
12500	3640
12600	3688
12700	3745
12800	3799
12900	3842
13000	3892
13100	3944
13200	3989
13300	4045
13400	4096
13500	4140
13600	4196
13700	4255
13800	4303
13900	4355
14000	4415
14100	4471
14200	4517
14300	4567
14400	4621
14500	4675
14600	4737
14700	4785
14800	4837
14900	4896
15000	4948
15100	5014
15200	5065
15300	5119
15400	5182
15500	5245
15600	5310
15700	5370
15800	5428
15900	5490
16000	5546
16100	5605
16200	5666
16300	5729
16400	5786
16500	5854
16600	5921
16700	5981
16800	6043
16900	6109
17000	6169
17100	6237
17200	6310
17300	6377
17400	6432
17500	6488
17600	6550
17700	6620
17800	6682
17900	6750
18000	6802
18100	6871
18200	6938
18300	7002
18400	7069
18500	7137
18600	7202
18700	7271
18800	7336
18900	7410
19000	7478
19100	7541
19200	7611
19300	7673
19400	7742
19500	7816
19600	7882
19700	7945
19800	8003
19900	8077
20000	8139
20100	8217
20200	8292
20300	8354
20400	8429
20500	8502
20600	8566
20700	8638
20800	8703
20900	8763
21000	8828
21100	8900
21200	8963
21300	9037
21400	9098
21500	9168
21600	9244
21700	9313
21800	9380
21900	9453
22000	9527
22100	9594
22200	9671
22300	9745
22400	9814
22500	9887
22600	9959
22700	10029
22800	10105
22900	10186
23000	10260
23100	10333
23200	10411
23300	10481
23400	10555
23500	10625
23600	10698
23700	10781
23800	10850
23900	10918
24000	11001
24100	11073
24200	11144
24300	11215
24400	11286
24500	11368
24600	11445
24700	11513
24800	11592
24900	11666
25000	11747
25100	11812
25200	11889
25300	11969
25400	12048
25500	12127
25600	12200
25700	12270
25800	12343
25900	12415
26000	12484
26100	12569
26200	12642
26300	12719
26400	12798
26500	12874
26600	12951
26700	13033
26800	13106
26900	13193
27000	13276
27100	13359
27200	13437
27300	13516
27400	13595
27500	13672
27600	13747
27700	13834
27800	13912
27900	13994
28000	14074
28100	14148
28200	14221
28300	14306
28400	14390
28500	14474
28600	14552
28700	14631
28800	14715
28900	14798
29000	14883
29100	14956
29200	15039
29300	15119
29400	15198
29500	15284
29600	15362
29700	15441
29800	15519
29900	15600
30000	15681
30100	15756
30200	15839
30300	15917
30400	15997
30500	16082
30600	16159
30700	16234
30800	16318
30900	16391
31000	16472
31100	16557
31200	16640
31300	16724
31400	16800
31500	16886
31600	16964
31700	17048
31800	17132
31900	17208
32000	17289
32100	17372
32200	17459
32300	17542
32400	17632
32500	17713
32600	17797
32700	17887
32800	17972
32900	18064
33000	18149
33100	18236
33200	18321
33300	18408
33400	18494
33500	18586
33600	18669
33700	18749
33800	18827
33900	18906
34000	18989
34100	19070
34200	19161
34300	19249
34400	19336
34500	19425
34600	19504
34700	19592
34800	19675
34900	19759
35000	19844
35100	19931
35200	20018
35300	20104
35400	20193
35500	20280
35600	20370
35700	20460
35800	20554
35900	20639
36000	20723
36100	20813
36200	20898
36300	20984
36400	21070
36500	21156
36600	21242
36700	21329
36800	21408
36900	21493
37000	21584
37100	21676
37200	21766
37300	21857
37400	21944
37500	22032
37600	22119
37700	22213
37800	22306
37900	22397
38000	22486
38100	22571
38200	22662
38300	22752
38400	22836
38500	22919
38600	23006
38700	23087
38800	23179
38900	23270
39000	23357
39100	23447
39200	23542
39300	23635
39400	23722
39500	23807
39600	23896
39700	23982
39800	24074
39900	24160
40000	24250
40100	24343
40200	24430
40300	24515
40400	24599
40500	24684
40600	24773
40700	24866
40800	24947
40900	25039
41000	25129
41100	25213
41200	25308
41300	25395
41400	25483
41500	25572
41600	25663
41700	25752
41800	25844
41900	25936
42000	26018
42100	26104
42200	26196
42300	26281
42400	26369
42500	26454
42600	26537
42700	26630
42800	26724
42900	26814
43000	26900
43100	26993
43200	27086
43300	27174
43400	27267
43500	27356
43600	27445
43700	27539
43800	27630
43900	27719
44000	27811
44100	27901
44200	27996
44300	28087
44400	28177
44500	28270
44600	28367
44700	28456
44800	28547
44900	28639
45000	28734
45100	28822
45200	28915
45300	29003
45400	29092
45500	29184
45600	29270
45700	29355
45800	29445
45900	29538
46000	29626
46100	29711
46200	29806
46300	29895
46400	29988
46500	30080
46600	30167
46700	30263
46800	30352
46900	30445
47000	30534
47100	30627
47200	30721
47300	30814
47400	30905
47500	30998
47600	31091
47700	31181
47800	31276
47900	31365
48000	31457
48100	31549
48200	31644
48300	31737
48400	31823
48500	31915
48600	32009
48700	32104
48800	32193
48900	32284
49000	32379
49100	32470
49200	32562
49300	32655
49400	32739
49500	32832
49600	32920
49700	33012
49800	33103
49900	33198
50000	33290
50100	33383
50200	33477
50300	33569
50400	33662
50500	33750
50600	33842
50700	33934
50800	34028
50900	34120
51000	34206
51100	34290
51200	34384
51300	34478
51400	34565
51500	34653
51600	34745
51700	34833
51800	34928
51900	35022
52000	35119
52100	35213
52200	35304
52300	35398
52400	35488
52500	35578
52600	35667
52700	35760
52800	35852
52900	35949
53000	36042
53100	36133
53200	36228
53300	36322
53400	36417
53500	36509
53600	36606
53700	36702
53800	36792
53900	36885
54000	36976
54100	37069
54200	37164
54300	37257
54400	37353
54500	37447
54600	37543
54700	37640
54800	37734
54900	37831
55000	37926
55100	38020
55200	38111
55300	38208
55400	38301
55500	38396
55600	38492
55700	38583
55800	38675
55900	38771
56000	38863
56100	38962
56200	39058
56300	39149
56400	39240
56500	39337
56600	39430
56700	39523
56800	39617
56900	39710
57000	39805
57100	39898
57200	39993
57300	40092
57400	40187
57500	40285
57600	40380
57700	40476
57800	40570
57900	40662
58000	40757
58100	40850
58200	40939
58300	41029
58400	41119
58500	41212
58600	41307
58700	41392
58800	41488
58900	41582
59000	41678
59100	41769
59200	41864
59300	41958
59400	42054
59500	42149
59600	42243
59700	42335
59800	42424
59900	42519
60000	42615
60100	42714
60200	42809
60300	42904
60400	42999
60500	43093
60600	43187
60700	43280
60800	43371
60900	43470
61000	43562
61100	43656
61200	43750
61300	43843
61400	43941
61500	44038
61600	44132
61700	44222
61800	44316
61900	44412
62000	44503
62100	44596
62200	44682
62300	44778
62400	44875
62500	44969
62600	45066
62700	45163
62800	45254
62900	45345
63000	45438
63100	45533
63200	45628
63300	45723
63400	45818
63500	45914
63600	46010
63700	46105
63800	46202
63900	46299
64000	46396
64100	46493
64200	46591
64300	46688
64400	46782
64500	46873
64600	46971
64700	47066
64800	47160
64900	47257
65000	47353
65100	47450
65200	47547
65300	47638
65400	47737
65500	47834
65600	47929
65700	48023
65800	48122
65900	48218
66000	48312
66100	48406
66200	48503
66300	48598
66400	48690
66500	48790
66600	48882
66700	48975
66800	49066
66900	49159
67000	49255
67100	49350
67200	49446
67300	49541
67400	49637
67500	49731
67600	49825
67700	49923
67800	50019
67900	50115
68000	50212
68100	50310
68200	50404
68300	50497
68400	50593
68500	50691
68600	50788
68700	50883
68800	50977
68900	51074
69000	51170
69100	51259
69200	51353
69300	51449
69400	51541
69500	51635
69600	51731
69700	51830
69800	51925
69900	52016
70000	52112
70100	52208
70200	52306
70300	52401
70400	52494
70500	52593
70600	52688
70700	52783
70800	52878
70900	52976
71000	53073
71100	53166
71200	53261
71300	53353
71400	53451
71500	53547
71600	53642
71700	53739
71800	53834
71900	53929
72000	54026
72100	54122
72200	54217
72300	54314
72400	54409
72500	54504
72600	54600
72700	54696
72800	54794
72900	54890
73000	54983
73100	55076
73200	55170
73300	55268
73400	55360
73500	55455
73600	55554
73700	55645
73800	55741
73900	55837
74000	55932
74100	56027
74200	56121
74300	56216
74400	56311
74500	56405
74600	56500
74700	56594
74800	56691
74900	56789
75000	56885
75100	56982
75200	57080
75300	57176
75400	57273
75500	57370
75600	57467
75700	57564
75800	57660
75900	57757
76000	57849
76100	57948
76200	58046
76300	58140
76400	58234
76500	58327
76600	58422
76700	58517
76800	58614
76900	58710
77000	58803
77100	58903
77200	58995
77300	59090
77400	59185
77500	59280
77600	59380
77700	59477
77800	59572
77900	59667
78000	59762
78100	59855
78200	59954
78300	60050
78400	60149
78500	60245
78600	60340
78700	60436
78800	60535
78900	60630
79000	60724
79100	60821
79200	60918
79300	61016
79400	61112
79500	61212
79600	61309
79700	61405
79800	61501
79900	61596
80000	61693
80100	61788
80200	61883
80300	61980
80400	62075
80500	62169
80600	62263
80700	62358
80800	62456
80900	62551
81000	62645
81100	62737
81200	62834
81300	62932
81400	63026
81500	63125
81600	63222
81700	63319
81800	63412
81900	63508
82000	63604
82100	63703
82200	63803
82300	63899
82400	63996
82500	64093
82600	64190
82700	64289
82800	64386
82900	64484
83000	64579
83100	64674
83200	64766
83300	64861
83400	64955
83500	65051
83600	65147
83700	65242
83800	65341
83900	65437
84000	65534
84100	65628
84200	65725
84300	65823
84400	65920
84500	66014
84600	66108
84700	66202
84800	66299
84900	66396
85000	66491
85100	66586
85200	66683
85300	66781
85400	66880
85500	66979
85600	67076
85700	67172
85800	67270
85900	67368
86000	67465
86100	67561
86200	67657
86300	67754
86400	67848
86500	67945
86600	68040
86700	68136
86800	68234
86900	68331
87000	68428
87100	68522
87200	68620
87300	68717
87400	68814
87500	68910
87600	69005
87700	69104
87800	69201
87900	69296
88000	69393
88100	69492
88200	69587
88300	69684
88400	69778
88500	69873
88600	69972
88700	70071
88800	70169
88900	70267
89000	70364
89100	70460
89200	70555
89300	70652
89400	70749
89500	70845
89600	70942
89700	71038
89800	71133
89900	71227
90000	71324
90100	71421
90200	71518
90300	71612
90400	71710
90500	71805
90600	71902
90700	71998
90800	72096
90900	72194
91000	72291
91100	72389
91200	72487
91300	72582
91400	72676
91500	72774
91600	72870
91700	72961
91800	73060
91900	73154
92000	73248
92100	73345
92200	73442
92300	73537
92400	73633
92500	73729
92600	73824
92700	73924
92800	74022
92900	74116
93000	74210
93100	74308
93200	74406
93300	74501
93400	74597
93500	74689
93600	74781
93700	74874
93800	74972
93900	75069
94000	75164
94100	75262
94200	75360
94300	75458
94400	75556
94500	75652
94600	75749
94700	75846
94800	75941
94900	76038
95000	76134
95100	76230
95200	76322
95300	76420
95400	76517
95500	76613
95600	76710
95700	76805
95800	76903
95900	76998
96000	77093
96100	77192
96200	77290
96300	77383
96400	77476
96500	77573
96600	77670
96700	77768
96800	77865
96900	77962
97000	78057
97100	78150
97200	78246
97300	78342
97400	78439
97500	78534
97600	78628
97700	78725
97800	78821
97900	78919
98000	79018
98100	79115
98200	79213
98300	79309
98400	79407
98500	79502
98600	79600
98700	79696
98800	79790
98900	79888
99000	79985
99100	80084
99200	80182
99300	80279
99400	80377
99500	80476
99600	80571
99700	80669
99800	80764
99900	80863
100000	80960


==> old/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,199,0,1
300,298,0,2
400,397,0,3
500,497,0,3
600,593,1,6
700,689,1,10
800,786,1,13
900,878,1,21
1000,971,1,28
1100,1068,1,31
1200,1164,1,35
1300,1258,3,39
1400,1349,3,48
1500,1440,3,57
1600,1529,3,68
1700,1617,3,80
1800,1705,3,92
1900,1794,3,103
2000,1877,3,120
2100,1969,3,128
2200,2057,3,140
2300,2141,4,155
2400,2222,4,174
2500,2313,5,182
2600,2406,5,189
2700,2494,5,201
2800,2580,6,214
2900,2667,6,227
3000,2751,6,243
3100,2839,8,253
3200,2926,8,266
3300,3006,8,286
3400,3086,8,306
3500,3166,9,325
3600,3255,10,335
3700,3329,10,361
3800,3406,10,384
3900,3484,11,405
4000,3559,12,429
4100,3627,12,461
4200,3709,12,479
4300,3785,12,503
4400,3861,12,527
4500,3934,12,554
4600,4006,12,582
4700,4081,13,606
4800,4156,13,631
4900,4236,13,651
5000,4315,13,672
5100,4394,13,693
5200,4475,13,712
5300,4549,13,738
5400,4616,13,771
5500,4687,13,800
5600,4757,13,830
5700,4832,14,854
5800,4897,14,889
5900,4966,14,920
6000,5032,14,954
6100,5105,17,978
6200,5164,17,1019
6300,5232,18,1050
6400,5298,18,1084
6500,5364,18,1118
6600,5430,19,1151
6700,5496,20,1184
6800,5567,20,1213
6900,5634,20,1246
7000,5696,21,1283
7100,5765,21,1314
7200,5829,23,1348
7300,5898,23,1379
7400,5966,24,1410
7500,6035,24,1441
7600,6099,24,1477
7700,6161,25,1514
7800,6226,25,1549
7900,6287,26,1587
8000,6347,26,1627
8100,6406,26,1668
8200,6462,28,1710
8300,6529,30,1741
8400,6592,30,1778
8500,6650,31,1819
8600,6711,32,1857
8700,6779,32,1889
8800,6832,33,1935
8900,6899,33,1968
9000,6950,36,2014
9100,7008,36,2056
9200,7070,37,2093
9300,7129,39,2132
9400,7194,39,2167
9500,7256,40,2204
9600,7307,41,2252
9700,7374,42,2284
9800,7434,42,2324
9900,7485,42,2373
10000,7537,43,2420
10100,7581,44,2475
10200,7646,46,2508
10300,7695,46,2559
10400,7747,48,2605
10500,7801,48,2651
10600,7853,48,2699
10700,7900,48,2752
10800,7955,49,2796
10900,7996,50,2854
11000,8044,52,2904
11100,8091,52,2957
11200,8139,53,3008
11300,8192,53,3055
11400,8242,53,3105
11500,8292,53,3155
11600,8338,53,3209
11700,8394,54,3252
11800,8439,54,3307
11900,8491,54,3355
12000,8534,55,3411
12100,8585,56,3459
12200,8649,56,3495
12300,8702,56,3542
12400,8745,56,3599
12500,8797,57,3646
12600,8838,58,3704
12700,8883,60,3757
12800,8933,61,3806
12900,8982,62,3856
13000,9026,64,3910
13100,9079,64,3957
13200,9123,65,4012
13300,9162,67,4071
13400,9219,70,4111
13500,9272,71,4157
13600,9311,72,4217
13700,9353,74,4273
13800,9389,75,4336
13900,9427,78,4395
14000,9462,79,4459
14100,9501,79,4520
14200,9540,79,4581
14300,9581,79,4640
14400,9625,80,4695
14500,9669,80,4751
14600,9705,81,4814
14700,9745,81,4874
14800,9789,82,4929
14900,9827,82,4991
15000,9873,83,5044
15100,9907,85,5108
15200,9947,85,5168
15300,9994,85,5221
15400,10041,85,5274
15500,10082,85,5333
15600,10114,85,5401
15700,10162,86,5452
15800,10195,89,5516
15900,10239,91,5570
16000,10270,92,5638
16100,10315,92,5693
16200,10361,92,5747
16300,10390,92,5818
16400,10427,93,5880
16500,10477,95,5928
16600,10514,96,5990
16700,10548,97,6055
16800,10585,97,6118
16900,10623,97,6180
17000,10654,98,6248
17100,10684,98,6318
17200,10720,101,6379
17300,10745,103,6452
17400,10769,103,6528
17500,10801,104,6595
17600,10840,105,6655
17700,10875,108,6717
17800,10905,109,6786
17900,10937,110,6853
18000,10966,110,6924
18100,10996,111,6993
18200,11025,111,7064
18300,11056,112,7132
18400,11095,114,7191
18500,11133,114,7253
18600,11167,114,7319
18700,11196,120,7384
18800,11230,121,7449
18900,11262,122,7516
19000,11299,123,7578
19100,11323,123,7654
19200,11355,126,7719
19300,11385,127,7788
19400,11416,127,7857
19500,11450,127,7923
19600,11485,127,7988
19700,11513,127,8060
19800,11544,127,8129
19900,11584,128,8188
20000,11612,128,8260
20100,11641,132,8327
20200,11672,135,8393
20300,11695,137,8468
20400,11724,137,8539
20500,11755,137,8608
20600,11777,138,8685
20700,11808,140,8752
20800,11835,142,8823
20900,11866,142,8892
21000,11891,143,8966
21100,11928,143,9029
21200,11952,144,9104
21300,11981,147,9172
21400,12006,148,9246
21500,12035,149,9316
21600,12056,152,9392
21700,12079,153,9468
21800,12105,154,9541
21900,12133,155,9612
22000,12158,156,9686
22100,12185,157,9758
22200,12222,159,9819
22300,12246,161,9893
22400,12264,161,9975
22500,12294,162,10044
22600,12321,164,10115
22700,12344,165,10191
22800,12371,165,10264
22900,12402,166,10332
23000,12429,168,10403
23100,12450,169,10481
23200,12476,170,10554
23300,12498,172,10630
23400,12521,175,10704
23500,12543,177,10780
23600,12566,178,10856
23700,12587,179,10934
23800,12604,180,11016
23900,12631,180,11089
24000,12647,182,11171
24100,12671,183,11246
24200,12693,184,11323
24300,12712,184,11404
24400,12733,186,11481
24500,12758,186,11556
24600,12773,186,11641
24700,12792,189,11719
24800,12817,190,11793
24900,12841,191,11868
25000,12870,191,11939
25100,12899,191,12010
25200,12928,191,12081
25300,12950,191,12159
25400,12965,194,12241
25500,12980,195,12325
25600,12998,196,12406
25700,13028,199,12473
25800,13053,201,12546
25900,13069,201,12630
26000,13090,203,12707
26100,13110,203,12787
26200,13133,207,12860
26300,13152,209,12939
26400,13177,209,13014
26500,13196,210,13094
26600,13210,210,13180
26700,13225,210,13265
26800,13242,212,13346
26900,13264,214,13422
27000,13284,215,13501
27100,13302,216,13582
27200,13320,217,13663
27300,13344,218,13738
27400,13371,218,13811
27500,13395,220,13885
27600,13416,222,13962
27700,13440,224,14036
27800,13460,225,14115
27900,13481,225,14194
28000,13499,228,14273
28100,13518,229,14353
28200,13537,230,14433
28300,13552,231,14517
28400,13568,232,14600
28500,13590,234,14676
28600,13606,237,14757
28700,13625,238,14837
28800,13638,240,14922
28900,13657,241,15002
29000,13677,242,15081
29100,13685,244,15171
29200,13702,246,15252
29300,13712,246,15342
29400,13728,246,15426
29500,13742,246,15512
29600,13759,248,15593
29700,13776,248,15676
29800,13788,249,15763
29900,13802,250,15848
30000,13813,252,15935
30100,13825,254,16021
30200,13847,257,16096
30300,13858,258,16184
30400,13871,258,16271
30500,13883,262,16355
30600,13896,263,16441
30700,13912,263,16525
30800,13926,264,16610
30900,13938,266,16696
31000,13952,269,16779
31100,13968,271,16861
31200,13982,272,16946
31300,13999,274,17027
31400,14010,277,17113
31500,14025,279,17196
31600,14035,279,17286
31700,14047,280,17373
31800,14069,283,17448
31900,14078,285,17537
32000,14094,285,17621
32100,14110,285,17705
32200,14123,287,17790
32300,14139,288,17873
32400,14153,289,17958
32500,14166,289,18045
32600,14173,290,18137
32700,14189,293,18218
32800,14207,295,18298
32900,14214,296,18390
33000,14228,297,18475
33100,14241,298,18561
33200,14256,298,18646
33300,14268,301,18731
33400,14280,301,18819
33500,14294,303,18903
33600,14306,305,18989
33700,14320,306,19074
33800,14333,308,19159
33900,14344,310,19246
34000,14359,312,19329
34100,14372,316,19412
34200,14384,319,19497
34300,14393,320,19587
34400,14406,320,19674
34500,14420,320,19760
34600,14431,321,19848
34700,14442,322,19936
34800,14456,324,20020
34900,14465,325,20110
35000,14479,325,20196
35100,14488,326,20286
35200,14503,326,20371
35300,14515,326,20459
35400,14526,329,20545
35500,14535,332,20633
35600,14548,332,20720
35700,14558,333,20809
35800,14574,333,20893
35900,14584,336,20980
36000,14593,336,21071
36100,14598,338,21164
36200,14611,342,21247
36300,14624,344,21332
36400,14637,347,21416
36500,14645,349,21506
36600,14664,352,21584
36700,14676,353,21671
36800,14689,353,21758
36900,14695,357,21848
37000,14704,358,21938
37100,14711,358,22031
37200,14719,360,22121
37300,14736,360,22204
37400,14749,362,22289
37500,14761,364,22375
37600,14772,365,22463
37700,14784,366,22550
37800,14799,368,22633
37900,14802,369,22729
38000,14805,370,22825
38100,14812,372,22916
38200,14820,372,23008
38300,14829,374,23097
38400,14842,377,23181
38500,14855,380,23265
38600,14862,381,23357
38700,14870,383,23447
38800,14881,384,23535
38900,14891,385,23624
39000,14902,386,23712
39100,14909,389,23802
39200,14915,391,23894
39300,14921,392,23987
39400,14926,393,24081
39500,14933,396,24171
39600,14942,398,24260
39700,14946,400,24354
39800,14954,400,24446
39900,14959,401,24540
40000,14965,401,24634
40100,14978,402,24720
40200,14989,404,24807
40300,14997,408,24895
40400,15006,410,24984
40500,15012,414,25074
40600,15019,418,25163
40700,15026,419,25255
40800,15035,420,25345
40900,15042,424,25434
41000,15054,424,25522
41100,15060,428,25612
41200,15066,429,25705
41300,15078,429,25793
41400,15085,429,25886
41500,15090,430,25980
41600,15098,432,26070
41700,15104,432,26164
41800,15115,434,26251
41900,15119,435,26346
42000,15124,436,26440
42100,15130,439,26531
42200,15146,440,26614
42300,15153,440,26707
42400,15158,441,26801
42500,15163,443,26894
42600,15170,449,26981
42700,15176,449,27075
42800,15181,449,27170
42900,15188,450,27262
43000,15193,450,27357
43100,15201,452,27447
43200,15205,454,27541
43300,15212,456,27632
43400,15215,458,27727
43500,15223,459,27818
43600,15232,460,27908
43700,15235,461,28004
43800,15247,461,28092
43900,15252,462,28186
44000,15261,464,28275
44100,15264,466,28370
44200,15271,467,28462
44300,15276,468,28556
44400,15282,469,28649
44500,15286,472,28742
44600,15298,475,28827
44700,15306,477,28917
44800,15312,478,29010
44900,15320,480,29100
45000,15328,481,29191
45100,15333,481,29286
45200,15336,484,29380
45300,15347,484,29469
45400,15350,486,29564
45500,15355,490,29655
45600,15358,493,29749
45700,15368,494,29838
45800,15371,494,29935
45900,15381,495,30024
46000,15392,496,30112
46100,15401,497,30202
46200,15401,499,30300
46300,15410,500,30390
46400,15418,505,30477
46500,15422,507,30571
46600,15433,508,30659
46700,15440,509,30751
46800,15447,512,30841
46900,15454,512,30934
47000,15458,513,31029
47100,15463,514,31123
47200,15467,515,31218
47300,15469,517,31314
47400,15475,518,31407
47500,15482,521,31497
47600,15489,523,31588
47700,15495,525,31680
47800,15496,528,31776
47900,15500,528,31872
48000,15502,529,31969
48100,15510,531,32059
48200,15514,531,32155
48300,15521,532,32247
48400,15528,532,32340
48500,15538,532,32430
48600,15541,534,32525
48700,15543,534,32623
48800,15544,537,32719
48900,15548,537,32815
49000,15553,537,32910
49100,15555,537,33008
49200,15559,539,33102
49300,15566,540,33194
49400,15568,542,33290
49500,15571,545,33384
49600,15578,545,33477
49700,15583,546,33571
49800,15589,548,33663
49900,15596,550,33754
50000,15600,552,33848
50100,15609,554,33937
50200,15611,554,34035
50300,15616,556,34128
50400,15619,559,34222
50500,15625,560,34315
50600,15629,562,34409
50700,15633,565,34502
50800,15639,566,34595
50900,15646,567,34687
51000,15652,568,34780
51100,15655,569,34876
51200,15662,571,34967
51300,15663,571,35066
51400,15670,573,35157
51500,15675,574,35251
51600,15679,575,35346
51700,15685,578,35437
51800,15691,579,35530
51900,15699,581,35620
52000,15707,582,35711
52100,15711,584,35805
52200,15716,584,35900
52300,15718,586,35996
52400,15724,587,36089
52500,15725,589,36186
52600,15728,592,36280
52700,15730,597,36373
52800,15733,600,36467
52900,15738,601,36561
53000,15741,601,36658
53100,15743,601,36756
53200,15746,603,36851
53300,15752,603,36945
53400,15758,603,37039
53500,15761,604,37135
53600,15762,605,37233
53700,15770,607,37323
53800,15772,608,37420
53900,15774,610,37516
54000,15774,613,37613
54100,15779,615,37706
54200,15785,615,37800
54300,15794,620,37886
54400,15794,620,37986
54500,15797,624,38079
54600,15801,625,38174
54700,15803,626,38271
54800,15805,627,38368
54900,15809,628,38463
55000,15811,631,38558
55100,15815,634,38651
55200,15820,635,38745
55300,15822,637,38841
55400,15826,639,38935
55500,15832,641,39027
55600,15835,642,39123
55700,15838,645,39217
55800,15841,647,39312
55900,15843,648,39409
56000,15847,649,39504
56100,15855,651,39594
56200,15858,651,39691
56300,15863,652,39785
56400,15867,653,39880
56500,15870,654,39976
56600,15876,656,40068
56700,15877,656,40167
56800,15880,658,40262
56900,15883,659,40358
57000,15883,664,40453
57100,15885,664,40551
57200,15888,664,40648
57300,15891,665,40744
57400,15894,667,40839
57500,15896,669,40935
57600,15899,669,41032
57700,15902,671,41127
57800,15910,671,41219
57900,15912,671,41317
58000,15915,672,41413
58100,15916,675,41509
58200,15921,676,41603
58300,15923,677,41700
58400,15927,679,41794
58500,15928,680,41892
58600,15929,681,41990
58700,15929,683,42088
58800,15933,684,42183
58900,15936,685,42279
59000,15938,687,42375
59100,15938,688,42474
59200,15941,691,42568
59300,15942,692,42666
59400,15947,693,42760
59500,15952,695,42853
59600,15957,695,42948
59700,15957,698,43045
59800,15959,701,43140
59900,15964,701,43235
60000,15967,702,43331
60100,15972,703,43425
60200,15973,705,43522
60300,15976,706,43618
60400,15978,710,43712
60500,15982,712,43806
60600,15988,717,43895
60700,15989,720,43991
60800,15991,723,44086
60900,15993,724,44183
61000,15995,725,44280
61100,15999,727,44374
61200,16002,728,44470
61300,16006,731,44563
61400,16007,731,44662
61500,16010,733,44757
61600,16010,736,44854
61700,16011,738,44951
61800,16013,738,45049
61900,16017,740,45143
62000,16018,742,45240
62100,16019,743,45338
62200,16022,745,45433
62300,16027,748,45525
62400,16028,748,45624
62500,16030,750,45720
62600,16030,750,45820
62700,16033,753,45914
62800,16035,753,46012
62900,16038,755,46107
63000,16039,755,46206
63100,16042,756,46302
63200,16044,759,46397
63300,16046,760,46494
63400,16051,761,46588
63500,16053,763,46684
63600,16056,764,46780
63700,16058,764,46878
63800,16060,767,46973
63900,16060,772,47068
64000,16062,773,47165
64100,16066,773,47261
64200,16067,773,47360
64300,16068,774,47458
64400,16071,774,47555
64500,16072,775,47653
64600,16072,775,47753
64700,16073,776,47851
64800,16074,776,47950
64900,16074,776,48050
65000,16076,776,48148
65100,16077,776,48247
65200,16081,776,48343
65300,16084,777,48439
65400,16084,778,48538
65500,16085,782,48633
65600,16088,782,48730
65700,16093,783,48824
65800,16094,784,48922
65900,16094,788,49018
66000,16098,788,49114
66100,16100,791,49209
66200,16101,793,49306
66300,16102,795,49403
66400,16103,796,49501
66500,16105,798,49597
66600,16108,801,49691
66700,16108,802,49790
66800,16110,804,49886
66900,16110,805,49985
67000,16112,808,50080
67100,16114,810,50176
67200,16116,810,50274
67300,16116,811,50373
67400,16118,813,50469
67500,16118,815,50567
67600,16119,816,50665
67700,16119,817,50764
67800,16119,819,50862
67900,16120,819,50961
68000,16122,820,51058
68100,16123,824,51153
68200,16124,826,51250
68300,16124,827,51349
68400,16125,828,51447
68500,16127,829,51544
68600,16127,829,51644
68700,16127,829,51744
68800,16128,832,51840
68900,16129,833,51938
69000,16129,834,52037
69100,16130,834,52136
69200,16130,836,52234
69300,16132,837,52331
69400,16133,839,52428
69500,16135,841,52524
69600,16136,842,52622
69700,16137,842,52721
69800,16138,843,52819
69900,16138,843,52919
70000,16140,845,53015
70100,16141,845,53114
70200,16141,847,53212
70300,16144,848,53308
70400,16145,850,53405
70500,16145,851,53504
70600,16149,853,53598
70700,16150,855,53695
70800,16152,857,53791
70900,16155,859,53886
71000,16157,862,53981
71100,16162,863,54075
71200,16162,865,54173
71300,16163,868,54269
71400,16165,869,54366
71500,16166,870,54464
71600,16170,872,54558
71700,16171,873,54656
71800,16171,873,54756
71900,16171,875,54854
72000,16172,875,54953
72100,16173,877,55050
72200,16174,880,55146
72300,16175,881,55244
72400,16176,881,55343
72500,16177,884,55439
72600,16180,885,55535
72700,16181,886,55633
72800,16183,888,55729
72900,16184,889,55827
73000,16185,889,55926
73100,16185,891,56024
73200,16187,892,56121
73300,16188,892,56220
73400,16188,895,56317
73500,16189,896,56415
73600,16191,896,56513
73700,16191,896,56613
73800,16191,897,56712
73900,16192,898,56810
74000,16192,899,56909
74100,16192,903,57005
74200,16192,904,57104
74300,16193,904,57203
74400,16194,904,57302
74500,16195,908,57397
74600,16199,909,57492
74700,16199,909,57592
74800,16200,910,57690
74900,16200,911,57789
75000,16201,914,57885
75100,16203,915,57982
75200,16204,915,58081
75300,16205,918,58177
75400,16207,919,58274
75500,16209,919,58372
75600,16212,919,58469
75700,16213,919,58568
75800,16213,919,58668
75900,16213,920,58767
76000,16215,921,58864
76100,16215,922,58963
76200,16216,923,59061
76300,16220,924,59156
76400,16220,925,59255
76500,16222,926,59352
76600,16223,927,59450
76700,16225,930,59545
76800,16226,933,59641
76900,16227,934,59739
77000,16228,936,59836
77100,16230,937,59933
77200,16230,940,60030
77300,16230,940,60130
77400,16231,943,60226
77500,16232,943,60325
77600,16233,944,60423
77700,16235,947,60518
77800,16235,947,60618
77900,16235,947,60718
78000,16235,951,60814
78100,16236,952,60912
78200,16237,954,61009
78300,16238,957,61105
78400,16239,958,61203
78500,16240,959,61301
78600,16241,962,61397
78700,16241,962,61497
78800,16241,962,61597
78900,16242,962,61696
79000,16243,962,61795
79100,16244,963,61893
79200,16246,963,61991
79300,16247,966,62087
79400,16247,969,62184
79500,16247,970,62283
79600,16247,971,62382
79700,16247,973,62480
79800,16248,975,62577
79900,16248,978,62674
80000,16249,981,62770
80100,16250,982,62868
80200,16250,982,62968
80300,16252,986,63062
80400,16252,989,63159
80500,16253,993,63254
80600,16253,995,63352
80700,16255,997,63448
80800,16256,1000,63544
80900,16256,1000,63644
81000,16256,1000,63744
81100,16257,1002,63841
81200,16258,1002,63940
81300,16258,1004,64038
81400,16259,1004,64137
81500,16259,1004,64237
81600,16259,1006,64335
81700,16261,1009,64430
81800,16261,1009,64530
81900,16262,1012,64626
82000,16263,1014,64723
82100,16265,1017,64818
82200,16266,1018,64916
82300,16266,1020,65014
82400,16266,1020,65114
82500,16268,1020,65212
82600,16268,1021,65311
82700,16268,1023,65409
82800,16268,1026,65506
82900,16268,1027,65605
83000,16269,1029,65702
83100,16269,1031,65800
83200,16269,1032,65899
83300,16269,1035,65996
83400,16270,1035,66095
83500,16271,1037,66192
83600,16271,1037,66292
83700,16271,1039,66390
83800,16272,1040,66488
83900,16272,1041,66587
84000,16273,1042,66685
84100,16274,1043,66783
84200,16274,1044,66882
84300,16274,1047,66979
84400,16276,1047,67077
84500,16277,1051,67172
84600,16278,1051,67271
84700,16278,1053,67369
84800,16279,1053,67468
84900,16279,1054,67567
85000,16279,1057,67664
85100,16280,1057,67763
85200,16281,1059,67860
85300,16282,1059,67959
85400,16282,1060,68058
85500,16282,1061,68157
85600,16283,1061,68256
85700,16283,1062,68355
85800,16285,1063,68452
85900,16286,1065,68549
86000,16286,1067,68647
86100,16287,1070,68743
86200,16287,1070,68843
86300,16287,1070,68943
86400,16287,1071,69042
86500,16287,1071,69142
86600,16287,1071,69242
86700,16287,1073,69340
86800,16289,1074,69437
86900,16290,1078,69532
87000,16291,1079,69630
87100,16292,1080,69728
87200,16293,1081,69826
87300,16293,1081,69926
87400,16293,1083,70024
87500,16293,1083,70124
87600,16293,1084,70223
87700,16294,1084,70322
87800,16294,1085,70421
87900,16295,1086,70519
88000,16295,1086,70619
88100,16296,1087,70717
88200,16296,1088,70816
88300,16296,1090,70914
88400,16297,1091,71012
88500,16297,1093,71110
88600,16297,1094,71209
88700,16297,1095,71308
88800,16298,1096,71406
88900,16298,1101,71501
89000,16298,1106,71596
89100,16299,1108,71693
89200,16300,1109,71791
89300,16300,1109,71891
89400,16300,1112,71988
89500,16300,1114,72086
89600,16300,1115,72185
89700,16300,1116,72284
89800,16302,1120,72378
89900,16303,1123,72474
90000,16303,1123,72574
90100,16303,1123,72674
90200,16305,1126,72769
90300,16306,1131,72863
90400,16307,1131,72962
90500,16309,1135,73056
90600,16310,1137,73153
90700,16310,1137,73253
90800,16310,1138,73352
90900,16312,1138,73450
91000,16312,1138,73550
91100,16312,1139,73649
91200,16313,1141,73746
91300,16313,1141,73846
91400,16313,1143,73944
91500,16315,1143,74042
91600,16315,1146,74139
91700,16316,1149,74235
91800,16318,1151,74331
91900,16319,1154,74427
92000,16319,1158,74523
92100,16319,1161,74620
92200,16319,1162,74719
92300,16319,1162,74819
92400,16319,1164,74917
92500,16319,1166,75015
92600,16320,1169,75111
92700,16320,1169,75211
92800,16320,1172,75308
92900,16321,1172,75407
93000,16321,1172,75507
93100,16321,1174,75605
93200,16323,1175,75702
93300,16325,1177,75798
93400,16326,1181,75893
93500,16326,1182,75992
93600,16327,1182,76091
93700,16327,1183,76190
93800,16328,1188,76284
93900,16329,1190,76381
94000,16329,1192,76479
94100,16329,1195,76576
94200,16329,1197,76674
94300,16329,1200,76771
94400,16329,1201,76870
94500,16329,1203,76968
94600,16330,1205,77065
94700,16331,1206,77163
94800,16331,1209,77260
94900,16331,1209,77360
95000,16331,1210,77459
95100,16332,1210,77558
95200,16332,1210,77658
95300,16332,1211,77757
95400,16332,1211,77857
95500,16332,1213,77955
95600,16332,1215,78053
95700,16332,1216,78152
95800,16332,1219,78249
95900,16333,1222,78345
96000,16333,1223,78444
96100,16333,1224,78543
96200,16334,1225,78641
96300,16334,1227,78739
96400,16334,1229,78837
96500,16334,1233,78933
96600,16334,1234,79032
96700,16334,1234,79132
96800,16334,1234,79232
96900,16334,1238,79328
97000,16334,1241,79425
97100,16334,1242,79524
97200,16334,1243,79623
97300,16334,1248,79718
97400,16334,1248,79818
97500,16334,1250,79916
97600,16334,1251,80015
97700,16334,1254,80112
97800,16334,1255,80211
97900,16334,1258,80308
98000,16334,1262,80404
98100,16334,1263,80503
98200,16334,1266,80600
98300,16334,1270,80696
98400,16334,1271,80795
98500,16334,1271,80895
98600,16334,1273,80993
98700,16334,1274,81092
98800,16334,1275,81191
98900,16334,1276,81290
99000,16335,1277,81388
99100,16335,1279,81486
99200,16335,1282,81583
99300,16336,1284,81680
99400,16336,1284,81780
99500,16336,1285,81879
99600,16339,1290,81971
99700,16339,1291,82070
99800,16339,1291,82170
99900,16339,1293,82268
100000,16339,1295,82366


==> old/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	1
700	1
800	1
900	1
1000	1
1100	1
1200	1
1300	3
1400	3
1500	3
1600	3
1700	3
1800	3
1900	3
2000	3
2100	3
2200	3
2300	4
2400	4
2500	5
2600	5
2700	5
2800	6
2900	6
3000	6
3100	8
3200	8
3300	8
3400	8
3500	9
3600	10
3700	10
3800	10
3900	11
4000	12
4100	12
4200	12
4300	12
4400	12
4500	12
4600	12
4700	13
4800	13
4900	13
5000	13
5100	13
5200	13
5300	13
5400	13
5500	13
5600	13
5700	14
5800	14
5900	14
6000	14
6100	17
6200	17
6300	18
6400	18
6500	18
6600	19
6700	20
6800	20
6900	20
7000	21
7100	21
7200	23
7300	23
7400	24
7500	24
7600	24
7700	25
7800	25
7900	26
8000	26
8100	26
8200	28
8300	30
8400	30
8500	31
8600	32
8700	32
8800	33
8900	33
9000	36
9100	36
9200	37
9300	39
9400	39
9500	40
9600	41
9700	42
9800	42
9900	42
10000	43
10100	44
10200	46
10300	46
10400	48
10500	48
10600	48
10700	48
10800	49
10900	50
11000	52
11100	52
11200	53
11300	53
11400	53
11500	53
11600	53
11700	54
11800	54
11900	54
12000	55
12100	56
12200	56
12300	56
12400	56
12500	57
12600	58
12700	60
12800	61
12900	62
13000	64
13100	64
13200	65
13300	67
13400	70
13500	71
13600	72
13700	74
13800	75
13900	78
14000	79
14100	79
14200	79
14300	79
14400	80
14500	80
14600	81
14700	81
14800	82
14900	82
15000	83
15100	85
15200	85
15300	85
15400	85
15500	85
15600	85
15700	86
15800	89
15900	91
16000	92
16100	92
16200	92
16300	92
16400	93
16500	95
16600	96
16700	97
16800	97
16900	97
17000	98
17100	98
17200	101
17300	103
17400	103
17500	104
17600	105
17700	108
17800	109
17900	110
18000	110
18100	111
18200	111
18300	112
18400	114
18500	114
18600	114
18700	120
18800	121
18900	122
19000	123
19100	123
19200	126
19300	127
19400	127
19500	127
19600	127
19700	127
19800	127
19900	128
20000	128
20100	132
20200	135
20300	137
20400	137
20500	137
20600	138
20700	140
20800	142
20900	142
21000	143
21100	143
21200	144
21300	147
21400	148
21500	149
21600	152
21700	153
21800	154
21900	155
22000	156
22100	157
22200	159
22300	161
22400	161
22500	162
22600	164
22700	165
22800	165
22900	166
23000	168
23100	169
23200	170
23300	172
23400	175
23500	177
23600	178
23700	179
23800	180
23900	180
24000	182
24100	183
24200	184
24300	184
24400	186
24500	186
24600	186
24700	189
24800	190
24900	191
25000	191
25100	191
25200	191
25300	191
25400	194
25500	195
25600	196
25700	199
25800	201
25900	201
26000	203
26100	203
26200	207
26300	209
26400	209
26500	210
26600	210
26700	210
26800	212
26900	214
27000	215
27100	216
27200	217
27300	218
27400	218
27500	220
27600	222
27700	224
27800	225
27900	225
28000	228
28100	229
28200	230
28300	231
28400	232
28500	234
28600	237
28700	238
28800	240
28900	241
29000	242
29100	244
29200	246
29300	246
29400	246
29500	246
29600	248
29700	248
29800	249
29900	250
30000	252
30100	254
30200	257
30300	258
30400	258
30500	262
30600	263
30700	263
30800	264
30900	266
31000	269
31100	271
31200	272
31300	274
31400	277
31500	279
31600	279
31700	280
31800	283
31900	285
32000	285
32100	285
32200	287
32300	288
32400	289
32500	289
32600	290
32700	293
32800	295
32900	296
33000	297
33100	298
33200	298
33300	301
33400	301
33500	303
33600	305
33700	306
33800	308
33900	310
34000	312
34100	316
34200	319
34300	320
34400	320
34500	320
34600	321
34700	322
34800	324
34900	325
35000	325
35100	326
35200	326
35300	326
35400	329
35500	332
35600	332
35700	333
35800	333
35900	336
36000	336
36100	338
36200	342
36300	344
36400	347
36500	349
36600	352
36700	353
36800	353
36900	357
37000	358
37100	358
37200	360
37300	360
37400	362
37500	364
37600	365
37700	366
37800	368
37900	369
38000	370
38100	372
38200	372
38300	374
38400	377
38500	380
38600	381
38700	383
38800	384
38900	385
39000	386
39100	389
39200	391
39300	392
39400	393
39500	396
39600	398
39700	400
39800	400
39900	401
40000	401
40100	402
40200	404
40300	408
40400	410
40500	414
40600	418
40700	419
40800	420
40900	424
41000	424
41100	428
41200	429
41300	429
41400	429
41500	430
41600	432
41700	432
41800	434
41900	435
42000	436
42100	439
42200	440
42300	440
42400	441
42500	443
42600	449
42700	449
42800	449
42900	450
43000	450
43100	452
43200	454
43300	456
43400	458
43500	459
43600	460
43700	461
43800	461
43900	462
44000	464
44100	466
44200	467
44300	468
44400	469
44500	472
44600	475
44700	477
44800	478
44900	480
45000	481
45100	481
45200	484
45300	484
45400	486
45500	490
45600	493
45700	494
45800	494
45900	495
46000	496
46100	497
46200	499
46300	500
46400	505
46500	507
46600	508
46700	509
46800	512
46900	512
47000	513
47100	514
47200	515
47300	517
47400	518
47500	521
47600	523
47700	525
47800	528
47900	528
48000	529
48100	531
48200	531
48300	532
48400	532
48500	532
48600	534
48700	534
48800	537
48900	537
49000	537
49100	537
49200	539
49300	540
49400	542
49500	545
49600	545
49700	546
49800	548
49900	550
50000	552
50100	554
50200	554
50300	556
50400	559
50500	560
50600	562
50700	565
50800	566
50900	567
51000	568
51100	569
51200	571
51300	571
51400	573
51500	574
51600	575
51700	578
51800	579
51900	581
52000	582
52100	584
52200	584
52300	586
52400	587
52500	589
52600	592
52700	597
52800	600
52900	601
53000	601
53100	601
53200	603
53300	603
53400	603
53500	604
53600	605
53700	607
53800	608
53900	610
54000	613
54100	615
54200	615
54300	620
54400	620
54500	624
54600	625
54700	626
54800	627
54900	628
55000	631
55100	634
55200	635
55300	637
55400	639
55500	641
55600	642
55700	645
55800	647
55900	648
56000	649
56100	651
56200	651
56300	652
56400	653
56500	654
56600	656
56700	656
56800	658
56900	659
57000	664
57100	664
57200	664
57300	665
57400	667
57500	669
57600	669
57700	671
57800	671
57900	671
58000	672
58100	675
58200	676
58300	677
58400	679
58500	680
58600	681
58700	683
58800	684
58900	685
59000	687
59100	688
59200	691
59300	692
59400	693
59500	695
59600	695
59700	698
59800	701
59900	701
60000	702
60100	703
60200	705
60300	706
60400	710
60500	712
60600	717
60700	720
60800	723
60900	724
61000	725
61100	727
61200	728
61300	731
61400	731
61500	733
61600	736
61700	738
61800	738
61900	740
62000	742
62100	743
62200	745
62300	748
62400	748
62500	750
62600	750
62700	753
62800	753
62900	755
63000	755
63100	756
63200	759
63300	760
63400	761
63500	763
63600	764
63700	764
63800	767
63900	772
64000	773
64100	773
64200	773
64300	774
64400	774
64500	775
64600	775
64700	776
64800	776
64900	776
65000	776
65100	776
65200	776
65300	777
65400	778
65500	782
65600	782
65700	783
65800	784
65900	788
66000	788
66100	791
66200	793
66300	795
66400	796
66500	798
66600	801
66700	802
66800	804
66900	805
67000	808
67100	810
67200	810
67300	811
67400	813
67500	815
67600	816
67700	817
67800	819
67900	819
68000	820
68100	824
68200	826
68300	827
68400	828
68500	829
68600	829
68700	829
68800	832
68900	833
69000	834
69100	834
69200	836
69300	837
69400	839
69500	841
69600	842
69700	842
69800	843
69900	843
70000	845
70100	845
70200	847
70300	848
70400	850
70500	851
70600	853
70700	855
70800	857
70900	859
71000	862
71100	863
71200	865
71300	868
71400	869
71500	870
71600	872
71700	873
71800	873
71900	875
72000	875
72100	877
72200	880
72300	881
72400	881
72500	884
72600	885
72700	886
72800	888
72900	889
73000	889
73100	891
73200	892
73300	892
73400	895
73500	896
73600	896
73700	896
73800	897
73900	898
74000	899
74100	903
74200	904
74300	904
74400	904
74500	908
74600	909
74700	909
74800	910
74900	911
75000	914
75100	915
75200	915
75300	918
75400	919
75500	919
75600	919
75700	919
75800	919
75900	920
76000	921
76100	922
76200	923
76300	924
76400	925
76500	926
76600	927
76700	930
76800	933
76900	934
77000	936
77100	937
77200	940
77300	940
77400	943
77500	943
77600	944
77700	947
77800	947
77900	947
78000	951
78100	952
78200	954
78300	957
78400	958
78500	959
78600	962
78700	962
78800	962
78900	962
79000	962
79100	963
79200	963
79300	966
79400	969
79500	970
79600	971
79700	973
79800	975
79900	978
80000	981
80100	982
80200	982
80300	986
80400	989
80500	993
80600	995
80700	997
80800	1000
80900	1000
81000	1000
81100	1002
81200	1002
81300	1004
81400	1004
81500	1004
81600	1006
81700	1009
81800	1009
81900	1012
82000	1014
82100	1017
82200	1018
82300	1020
82400	1020
82500	1020
82600	1021
82700	1023
82800	1026
82900	1027
83000	1029
83100	1031
83200	1032
83300	1035
83400	1035
83500	1037
83600	1037
83700	1039
83800	1040
83900	1041
84000	1042
84100	1043
84200	1044
84300	1047
84400	1047
84500	1051
84600	1051
84700	1053
84800	1053
84900	1054
85000	1057
85100	1057
85200	1059
85300	1059
85400	1060
85500	1061
85600	1061
85700	1062
85800	1063
85900	1065
86000	1067
86100	1070
86200	1070
86300	1070
86400	1071
86500	1071
86600	1071
86700	1073
86800	1074
86900	1078
87000	1079
87100	1080
87200	1081
87300	1081
87400	1083
87500	1083
87600	1084
87700	1084
87800	1085
87900	1086
88000	1086
88100	1087
88200	1088
88300	1090
88400	1091
88500	1093
88600	1094
88700	1095
88800	1096
88900	1101
89000	1106
89100	1108
89200	1109
89300	1109
89400	1112
89500	1114
89600	1115
89700	1116
89800	1120
89900	1123
90000	1123
90100	1123
90200	1126
90300	1131
90400	1131
90500	1135
90600	1137
90700	1137
90800	1138
90900	1138
91000	1138
91100	1139
91200	1141
91300	1141
91400	1143
91500	1143
91600	1146
91700	1149
91800	1151
91900	1154
92000	1158
92100	1161
92200	1162
92300	1162
92400	1164
92500	1166
92600	1169
92700	1169
92800	1172
92900	1172
93000	1172
93100	1174
93200	1175
93300	1177
93400	1181
93500	1182
93600	1182
93700	1183
93800	1188
93900	1190
94000	1192
94100	1195
94200	1197
94300	1200
94400	1201
94500	1203
94600	1205
94700	1206
94800	1209
94900	1209
95000	1210
95100	1210
95200	1210
95300	1211
95400	1211
95500	1213
95600	1215
95700	1216
95800	1219
95900	1222
96000	1223
96100	1224
96200	1225
96300	1227
96400	1229
96500	1233
96600	1234
96700	1234
96800	1234
96900	1238
97000	1241
97100	1242
97200	1243
97300	1248
97400	1248
97500	1250
97600	1251
97700	1254
97800	1255
97900	1258
98000	1262
98100	1263
98200	1266
98300	1270
98400	1271
98500	1271
98600	1273
98700	1274
98800	1275
98900	1276
99000	1277
99100	1279
99200	1282
99300	1284
99400	1284
99500	1285
99600	1290
99700	1291
99800	1291
99900	1293
100000	1295


==> old/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	199
300	298
400	397
500	497
600	593
700	689
800	786
900	878
1000	971
1100	1068
1200	1164
1300	1258
1400	1349
1500	1440
1600	1529
1700	1617
1800	1705
1900	1794
2000	1877
2100	1969
2200	2057
2300	2141
2400	2222
2500	2313
2600	2406
2700	2494
2800	2580
2900	2667
3000	2751
3100	2839
3200	2926
3300	3006
3400	3086
3500	3166
3600	3255
3700	3329
3800	3406
3900	3484
4000	3559
4100	3627
4200	3709
4300	3785
4400	3861
4500	3934
4600	4006
4700	4081
4800	4156
4900	4236
5000	4315
5100	4394
5200	4475
5300	4549
5400	4616
5500	4687
5600	4757
5700	4832
5800	4897
5900	4966
6000	5032
6100	5105
6200	5164
6300	5232
6400	5298
6500	5364
6600	5430
6700	5496
6800	5567
6900	5634
7000	5696
7100	5765
7200	5829
7300	5898
7400	5966
7500	6035
7600	6099
7700	6161
7800	6226
7900	6287
8000	6347
8100	6406
8200	6462
8300	6529
8400	6592
8500	6650
8600	6711
8700	6779
8800	6832
8900	6899
9000	6950
9100	7008
9200	7070
9300	7129
9400	7194
9500	7256
9600	7307
9700	7374
9800	7434
9900	7485
10000	7537
10100	7581
10200	7646
10300	7695
10400	7747
10500	7801
10600	7853
10700	7900
10800	7955
10900	7996
11000	8044
11100	8091
11200	8139
11300	8192
11400	8242
11500	8292
11600	8338
11700	8394
11800	8439
11900	8491
12000	8534
12100	8585
12200	8649
12300	8702
12400	8745
12500	8797
12600	8838
12700	8883
12800	8933
12900	8982
13000	9026
13100	9079
13200	9123
13300	9162
13400	9219
13500	9272
13600	9311
13700	9353
13800	9389
13900	9427
14000	9462
14100	9501
14200	9540
14300	9581
14400	9625
14500	9669
14600	9705
14700	9745
14800	9789
14900	9827
15000	9873
15100	9907
15200	9947
15300	9994
15400	10041
15500	10082
15600	10114
15700	10162
15800	10195
15900	10239
16000	10270
16100	10315
16200	10361
16300	10390
16400	10427
16500	10477
16600	10514
16700	10548
16800	10585
16900	10623
17000	10654
17100	10684
17200	10720
17300	10745
17400	10769
17500	10801
17600	10840
17700	10875
17800	10905
17900	10937
18000	10966
18100	10996
18200	11025
18300	11056
18400	11095
18500	11133
18600	11167
18700	11196
18800	11230
18900	11262
19000	11299
19100	11323
19200	11355
19300	11385
19400	11416
19500	11450
19600	11485
19700	11513
19800	11544
19900	11584
20000	11612
20100	11641
20200	11672
20300	11695
20400	11724
20500	11755
20600	11777
20700	11808
20800	11835
20900	11866
21000	11891
21100	11928
21200	11952
21300	11981
21400	12006
21500	12035
21600	12056
21700	12079
21800	12105
21900	12133
22000	12158
22100	12185
22200	12222
22300	12246
22400	12264
22500	12294
22600	12321
22700	12344
22800	12371
22900	12402
23000	12429
23100	12450
23200	12476
23300	12498
23400	12521
23500	12543
23600	12566
23700	12587
23800	12604
23900	12631
24000	12647
24100	12671
24200	12693
24300	12712
24400	12733
24500	12758
24600	12773
24700	12792
24800	12817
24900	12841
25000	12870
25100	12899
25200	12928
25300	12950
25400	12965
25500	12980
25600	12998
25700	13028
25800	13053
25900	13069
26000	13090
26100	13110
26200	13133
26300	13152
26400	13177
26500	13196
26600	13210
26700	13225
26800	13242
26900	13264
27000	13284
27100	13302
27200	13320
27300	13344
27400	13371
27500	13395
27600	13416
27700	13440
27800	13460
27900	13481
28000	13499
28100	13518
28200	13537
28300	13552
28400	13568
28500	13590
28600	13606
28700	13625
28800	13638
28900	13657
29000	13677
29100	13685
29200	13702
29300	13712
29400	13728
29500	13742
29600	13759
29700	13776
29800	13788
29900	13802
30000	13813
30100	13825
30200	13847
30300	13858
30400	13871
30500	13883
30600	13896
30700	13912
30800	13926
30900	13938
31000	13952
31100	13968
31200	13982
31300	13999
31400	14010
31500	14025
31600	14035
31700	14047
31800	14069
31900	14078
32000	14094
32100	14110
32200	14123
32300	14139
32400	14153
32500	14166
32600	14173
32700	14189
32800	14207
32900	14214
33000	14228
33100	14241
33200	14256
33300	14268
33400	14280
33500	14294
33600	14306
33700	14320
33800	14333
33900	14344
34000	14359
34100	14372
34200	14384
34300	14393
34400	14406
34500	14420
34600	14431
34700	14442
34800	14456
34900	14465
35000	14479
35100	14488
35200	14503
35300	14515
35400	14526
35500	14535
35600	14548
35700	14558
35800	14574
35900	14584
36000	14593
36100	14598
36200	14611
36300	14624
36400	14637
36500	14645
36600	14664
36700	14676
36800	14689
36900	14695
37000	14704
37100	14711
37200	14719
37300	14736
37400	14749
37500	14761
37600	14772
37700	14784
37800	14799
37900	14802
38000	14805
38100	14812
38200	14820
38300	14829
38400	14842
38500	14855
38600	14862
38700	14870
38800	14881
38900	14891
39000	14902
39100	14909
39200	14915
39300	14921
39400	14926
39500	14933
39600	14942
39700	14946
39800	14954
39900	14959
40000	14965
40100	14978
40200	14989
40300	14997
40400	15006
40500	15012
40600	15019
40700	15026
40800	15035
40900	15042
41000	15054
41100	15060
41200	15066
41300	15078
41400	15085
41500	15090
41600	15098
41700	15104
41800	15115
41900	15119
42000	15124
42100	15130
42200	15146
42300	15153
42400	15158
42500	15163
42600	15170
42700	15176
42800	15181
42900	15188
43000	15193
43100	15201
43200	15205
43300	15212
43400	15215
43500	15223
43600	15232
43700	15235
43800	15247
43900	15252
44000	15261
44100	15264
44200	15271
44300	15276
44400	15282
44500	15286
44600	15298
44700	15306
44800	15312
44900	15320
45000	15328
45100	15333
45200	15336
45300	15347
45400	15350
45500	15355
45600	15358
45700	15368
45800	15371
45900	15381
46000	15392
46100	15401
46200	15401
46300	15410
46400	15418
46500	15422
46600	15433
46700	15440
46800	15447
46900	15454
47000	15458
47100	15463
47200	15467
47300	15469
47400	15475
47500	15482
47600	15489
47700	15495
47800	15496
47900	15500
48000	15502
48100	15510
48200	15514
48300	15521
48400	15528
48500	15538
48600	15541
48700	15543
48800	15544
48900	15548
49000	15553
49100	15555
49200	15559
49300	15566
49400	15568
49500	15571
49600	15578
49700	15583
49800	15589
49900	15596
50000	15600
50100	15609
50200	15611
50300	15616
50400	15619
50500	15625
50600	15629
50700	15633
50800	15639
50900	15646
51000	15652
51100	15655
51200	15662
51300	15663
51400	15670
51500	15675
51600	15679
51700	15685
51800	15691
51900	15699
52000	15707
52100	15711
52200	15716
52300	15718
52400	15724
52500	15725
52600	15728
52700	15730
52800	15733
52900	15738
53000	15741
53100	15743
53200	15746
53300	15752
53400	15758
53500	15761
53600	15762
53700	15770
53800	15772
53900	15774
54000	15774
54100	15779
54200	15785
54300	15794
54400	15794
54500	15797
54600	15801
54700	15803
54800	15805
54900	15809
55000	15811
55100	15815
55200	15820
55300	15822
55400	15826
55500	15832
55600	15835
55700	15838
55800	15841
55900	15843
56000	15847
56100	15855
56200	15858
56300	15863
56400	15867
56500	15870
56600	15876
56700	15877
56800	15880
56900	15883
57000	15883
57100	15885
57200	15888
57300	15891
57400	15894
57500	15896
57600	15899
57700	15902
57800	15910
57900	15912
58000	15915
58100	15916
58200	15921
58300	15923
58400	15927
58500	15928
58600	15929
58700	15929
58800	15933
58900	15936
59000	15938
59100	15938
59200	15941
59300	15942
59400	15947
59500	15952
59600	15957
59700	15957
59800	15959
59900	15964
60000	15967
60100	15972
60200	15973
60300	15976
60400	15978
60500	15982
60600	15988
60700	15989
60800	15991
60900	15993
61000	15995
61100	15999
61200	16002
61300	16006
61400	16007
61500	16010
61600	16010
61700	16011
61800	16013
61900	16017
62000	16018
62100	16019
62200	16022
62300	16027
62400	16028
62500	16030
62600	16030
62700	16033
62800	16035
62900	16038
63000	16039
63100	16042
63200	16044
63300	16046
63400	16051
63500	16053
63600	16056
63700	16058
63800	16060
63900	16060
64000	16062
64100	16066
64200	16067
64300	16068
64400	16071
64500	16072
64600	16072
64700	16073
64800	16074
64900	16074
65000	16076
65100	16077
65200	16081
65300	16084
65400	16084
65500	16085
65600	16088
65700	16093
65800	16094
65900	16094
66000	16098
66100	16100
66200	16101
66300	16102
66400	16103
66500	16105
66600	16108
66700	16108
66800	16110
66900	16110
67000	16112
67100	16114
67200	16116
67300	16116
67400	16118
67500	16118
67600	16119
67700	16119
67800	16119
67900	16120
68000	16122
68100	16123
68200	16124
68300	16124
68400	16125
68500	16127
68600	16127
68700	16127
68800	16128
68900	16129
69000	16129
69100	16130
69200	16130
69300	16132
69400	16133
69500	16135
69600	16136
69700	16137
69800	16138
69900	16138
70000	16140
70100	16141
70200	16141
70300	16144
70400	16145
70500	16145
70600	16149
70700	16150
70800	16152
70900	16155
71000	16157
71100	16162
71200	16162
71300	16163
71400	16165
71500	16166
71600	16170
71700	16171
71800	16171
71900	16171
72000	16172
72100	16173
72200	16174
72300	16175
72400	16176
72500	16177
72600	16180
72700	16181
72800	16183
72900	16184
73000	16185
73100	16185
73200	16187
73300	16188
73400	16188
73500	16189
73600	16191
73700	16191
73800	16191
73900	16192
74000	16192
74100	16192
74200	16192
74300	16193
74400	16194
74500	16195
74600	16199
74700	16199
74800	16200
74900	16200
75000	16201
75100	16203
75200	16204
75300	16205
75400	16207
75500	16209
75600	16212
75700	16213
75800	16213
75900	16213
76000	16215
76100	16215
76200	16216
76300	16220
76400	16220
76500	16222
76600	16223
76700	16225
76800	16226
76900	16227
77000	16228
77100	16230
77200	16230
77300	16230
77400	16231
77500	16232
77600	16233
77700	16235
77800	16235
77900	16235
78000	16235
78100	16236
78200	16237
78300	16238
78400	16239
78500	16240
78600	16241
78700	16241
78800	16241
78900	16242
79000	16243
79100	16244
79200	16246
79300	16247
79400	16247
79500	16247
79600	16247
79700	16247
79800	16248
79900	16248
80000	16249
80100	16250
80200	16250
80300	16252
80400	16252
80500	16253
80600	16253
80700	16255
80800	16256
80900	16256
81000	16256
81100	16257
81200	16258
81300	16258
81400	16259
81500	16259
81600	16259
81700	16261
81800	16261
81900	16262
82000	16263
82100	16265
82200	16266
82300	16266
82400	16266
82500	16268
82600	16268
82700	16268
82800	16268
82900	16268
83000	16269
83100	16269
83200	16269
83300	16269
83400	16270
83500	16271
83600	16271
83700	16271
83800	16272
83900	16272
84000	16273
84100	16274
84200	16274
84300	16274
84400	16276
84500	16277
84600	16278
84700	16278
84800	16279
84900	16279
85000	16279
85100	16280
85200	16281
85300	16282
85400	16282
85500	16282
85600	16283
85700	16283
85800	16285
85900	16286
86000	16286
86100	16287
86200	16287
86300	16287
86400	16287
86500	16287
86600	16287
86700	16287
86800	16289
86900	16290
87000	16291
87100	16292
87200	16293
87300	16293
87400	16293
87500	16293
87600	16293
87700	16294
87800	16294
87900	16295
88000	16295
88100	16296
88200	16296
88300	16296
88400	16297
88500	16297
88600	16297
88700	16297
88800	16298
88900	16298
89000	16298
89100	16299
89200	16300
89300	16300
89400	16300
89500	16300
89600	16300
89700	16300
89800	16302
89900	16303
90000	16303
90100	16303
90200	16305
90300	16306
90400	16307
90500	16309
90600	16310
90700	16310
90800	16310
90900	16312
91000	16312
91100	16312
91200	16313
91300	16313
91400	16313
91500	16315
91600	16315
91700	16316
91800	16318
91900	16319
92000	16319
92100	16319
92200	16319
92300	16319
92400	16319
92500	16319
92600	16320
92700	16320
92800	16320
92900	16321
93000	16321
93100	16321
93200	16323
93300	16325
93400	16326
93500	16326
93600	16327
93700	16327
93800	16328
93900	16329
94000	16329
94100	16329
94200	16329
94300	16329
94400	16329
94500	16329
94600	16330
94700	16331
94800	16331
94900	16331
95000	16331
95100	16332
95200	16332
95300	16332
95400	16332
95500	16332
95600	16332
95700	16332
95800	16332
95900	16333
96000	16333
96100	16333
96200	16334
96300	16334
96400	16334
96500	16334
96600	16334
96700	16334
96800	16334
96900	16334
97000	16334
97100	16334
97200	16334
97300	16334
97400	16334
97500	16334
97600	16334
97700	16334
97800	16334
97900	16334
98000	16334
98100	16334
98200	16334
98300	16334
98400	16334
98500	16334
98600	16334
98700	16334
98800	16334
98900	16334
99000	16335
99100	16335
99200	16335
99300	16336
99400	16336
99500	16336
99600	16339
99700	16339
99800	16339
99900	16339
100000	16339


==> old/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	1
300	2
400	3
500	3
600	6
700	10
800	13
900	21
1000	28
1100	31
1200	35
1300	39
1400	48
1500	57
1600	68
1700	80
1800	92
1900	103
2000	120
2100	128
2200	140
2300	155
2400	174
2500	182
2600	189
2700	201
2800	214
2900	227
3000	243
3100	253
3200	266
3300	286
3400	306
3500	325
3600	335
3700	361
3800	384
3900	405
4000	429
4100	461
4200	479
4300	503
4400	527
4500	554
4600	582
4700	606
4800	631
4900	651
5000	672
5100	693
5200	712
5300	738
5400	771
5500	800
5600	830
5700	854
5800	889
5900	920
6000	954
6100	978
6200	1019
6300	1050
6400	1084
6500	1118
6600	1151
6700	1184
6800	1213
6900	1246
7000	1283
7100	1314
7200	1348
7300	1379
7400	1410
7500	1441
7600	1477
7700	1514
7800	1549
7900	1587
8000	1627
8100	1668
8200	1710
8300	1741
8400	1778
8500	1819
8600	1857
8700	1889
8800	1935
8900	1968
9000	2014
9100	2056
9200	2093
9300	2132
9400	2167
9500	2204
9600	2252
9700	2284
9800	2324
9900	2373
10000	2420
10100	2475
10200	2508
10300	2559
10400	2605
10500	2651
10600	2699
10700	2752
10800	2796
10900	2854
11000	2904
11100	2957
11200	3008
11300	3055
11400	3105
11500	3155
11600	3209
11700	3252
11800	3307
11900	3355
12000	3411
12100	3459
12200	3495
12300	3542
12400	3599
12500	3646
12600	3704
12700	3757
12800	3806
12900	3856
13000	3910
13100	3957
13200	4012
13300	4071
13400	4111
13500	4157
13600	4217
13700	4273
13800	4336
13900	4395
14000	4459
14100	4520
14200	4581
14300	4640
14400	4695
14500	4751
14600	4814
14700	4874
14800	4929
14900	4991
15000	5044
15100	5108
15200	5168
15300	5221
15400	5274
15500	5333
15600	5401
15700	5452
15800	5516
15900	5570
16000	5638
16100	5693
16200	5747
16300	5818
16400	5880
16500	5928
16600	5990
16700	6055
16800	6118
16900	6180
17000	6248
17100	6318
17200	6379
17300	6452
17400	6528
17500	6595
17600	6655
17700	6717
17800	6786
17900	6853
18000	6924
18100	6993
18200	7064
18300	7132
18400	7191
18500	7253
18600	7319
18700	7384
18800	7449
18900	7516
19000	7578
19100	7654
19200	7719
19300	7788
19400	7857
19500	7923
19600	7988
19700	8060
19800	8129
19900	8188
20000	8260
20100	8327
20200	8393
20300	8468
20400	8539
20500	8608
20600	8685
20700	8752
20800	8823
20900	8892
21000	8966
21100	9029
21200	9104
21300	9172
21400	9246
21500	9316
21600	9392
21700	9468
21800	9541
21900	9612
22000	9686
22100	9758
22200	9819
22300	9893
22400	9975
22500	10044
22600	10115
22700	10191
22800	10264
22900	10332
23000	10403
23100	10481
23200	10554
23300	10630
23400	10704
23500	10780
23600	10856
23700	10934
23800	11016
23900	11089
24000	11171
24100	11246
24200	11323
24300	11404
24400	11481
24500	11556
24600	11641
24700	11719
24800	11793
24900	11868
25000	11939
25100	12010
25200	12081
25300	12159
25400	12241
25500	12325
25600	12406
25700	12473
25800	12546
25900	12630
26000	12707
26100	12787
26200	12860
26300	12939
26400	13014
26500	13094
26600	13180
26700	13265
26800	13346
26900	13422
27000	13501
27100	13582
27200	13663
27300	13738
27400	13811
27500	13885
27600	13962
27700	14036
27800	14115
27900	14194
28000	14273
28100	14353
28200	14433
28300	14517
28400	14600
28500	14676
28600	14757
28700	14837
28800	14922
28900	15002
29000	15081
29100	15171
29200	15252
29300	15342
29400	15426
29500	15512
29600	15593
29700	15676
29800	15763
29900	15848
30000	15935
30100	16021
30200	16096
30300	16184
30400	16271
30500	16355
30600	16441
30700	16525
30800	16610
30900	16696
31000	16779
31100	16861
31200	16946
31300	17027
31400	17113
31500	17196
31600	17286
31700	17373
31800	17448
31900	17537
32000	17621
32100	17705
32200	17790
32300	17873
32400	17958
32500	18045
32600	18137
32700	18218
32800	18298
32900	18390
33000	18475
33100	18561
33200	18646
33300	18731
33400	18819
33500	18903
33600	18989
33700	19074
33800	19159
33900	19246
34000	19329
34100	19412
34200	19497
34300	19587
34400	19674
34500	19760
34600	19848
34700	19936
34800	20020
34900	20110
35000	20196
35100	20286
35200	20371
35300	20459
35400	20545
35500	20633
35600	20720
35700	20809
35800	20893
35900	20980
36000	21071
36100	21164
36200	21247
36300	21332
36400	21416
36500	21506
36600	21584
36700	21671
36800	21758
36900	21848
37000	21938
37100	22031
37200	22121
37300	22204
37400	22289
37500	22375
37600	22463
37700	22550
37800	22633
37900	22729
38000	22825
38100	22916
38200	23008
38300	23097
38400	23181
38500	23265
38600	23357
38700	23447
38800	23535
38900	23624
39000	23712
39100	23802
39200	23894
39300	23987
39400	24081
39500	24171
39600	24260
39700	24354
39800	24446
39900	24540
40000	24634
40100	24720
40200	24807
40300	24895
40400	24984
40500	25074
40600	25163
40700	25255
40800	25345
40900	25434
41000	25522
41100	25612
41200	25705
41300	25793
41400	25886
41500	25980
41600	26070
41700	26164
41800	26251
41900	26346
42000	26440
42100	26531
42200	26614
42300	26707
42400	26801
42500	26894
42600	26981
42700	27075
42800	27170
42900	27262
43000	27357
43100	27447
43200	27541
43300	27632
43400	27727
43500	27818
43600	27908
43700	28004
43800	28092
43900	28186
44000	28275
44100	28370
44200	28462
44300	28556
44400	28649
44500	28742
44600	28827
44700	28917
44800	29010
44900	29100
45000	29191
45100	29286
45200	29380
45300	29469
45400	29564
45500	29655
45600	29749
45700	29838
45800	29935
45900	30024
46000	30112
46100	30202
46200	30300
46300	30390
46400	30477
46500	30571
46600	30659
46700	30751
46800	30841
46900	30934
47000	31029
47100	31123
47200	31218
47300	31314
47400	31407
47500	31497
47600	31588
47700	31680
47800	31776
47900	31872
48000	31969
48100	32059
48200	32155
48300	32247
48400	32340
48500	32430
48600	32525
48700	32623
48800	32719
48900	32815
49000	32910
49100	33008
49200	33102
49300	33194
49400	33290
49500	33384
49600	33477
49700	33571
49800	33663
49900	33754
50000	33848
50100	33937
50200	34035
50300	34128
50400	34222
50500	34315
50600	34409
50700	34502
50800	34595
50900	34687
51000	34780
51100	34876
51200	34967
51300	35066
51400	35157
51500	35251
51600	35346
51700	35437
51800	35530
51900	35620
52000	35711
52100	35805
52200	35900
52300	35996
52400	36089
52500	36186
52600	36280
52700	36373
52800	36467
52900	36561
53000	36658
53100	36756
53200	36851
53300	36945
53400	37039
53500	37135
53600	37233
53700	37323
53800	37420
53900	37516
54000	37613
54100	37706
54200	37800
54300	37886
54400	37986
54500	38079
54600	38174
54700	38271
54800	38368
54900	38463
55000	38558
55100	38651
55200	38745
55300	38841
55400	38935
55500	39027
55600	39123
55700	39217
55800	39312
55900	39409
56000	39504
56100	39594
56200	39691
56300	39785
56400	39880
56500	39976
56600	40068
56700	40167
56800	40262
56900	40358
57000	40453
57100	40551
57200	40648
57300	40744
57400	40839
57500	40935
57600	41032
57700	41127
57800	41219
57900	41317
58000	41413
58100	41509
58200	41603
58300	41700
58400	41794
58500	41892
58600	41990
58700	42088
58800	42183
58900	42279
59000	42375
59100	42474
59200	42568
59300	42666
59400	42760
59500	42853
59600	42948
59700	43045
59800	43140
59900	43235
60000	43331
60100	43425
60200	43522
60300	43618
60400	43712
60500	43806
60600	43895
60700	43991
60800	44086
60900	44183
61000	44280
61100	44374
61200	44470
61300	44563
61400	44662
61500	44757
61600	44854
61700	44951
61800	45049
61900	45143
62000	45240
62100	45338
62200	45433
62300	45525
62400	45624
62500	45720
62600	45820
62700	45914
62800	46012
62900	46107
63000	46206
63100	46302
63200	46397
63300	46494
63400	46588
63500	46684
63600	46780
63700	46878
63800	46973
63900	47068
64000	47165
64100	47261
64200	47360
64300	47458
64400	47555
64500	47653
64600	47753
64700	47851
64800	47950
64900	48050
65000	48148
65100	48247
65200	48343
65300	48439
65400	48538
65500	48633
65600	48730
65700	48824
65800	48922
65900	49018
66000	49114
66100	49209
66200	49306
66300	49403
66400	49501
66500	49597
66600	49691
66700	49790
66800	49886
66900	49985
67000	50080
67100	50176
67200	50274
67300	50373
67400	50469
67500	50567
67600	50665
67700	50764
67800	50862
67900	50961
68000	51058
68100	51153
68200	51250
68300	51349
68400	51447
68500	51544
68600	51644
68700	51744
68800	51840
68900	51938
69000	52037
69100	52136
69200	52234
69300	52331
69400	52428
69500	52524
69600	52622
69700	52721
69800	52819
69900	52919
70000	53015
70100	53114
70200	53212
70300	53308
70400	53405
70500	53504
70600	53598
70700	53695
70800	53791
70900	53886
71000	53981
71100	54075
71200	54173
71300	54269
71400	54366
71500	54464
71600	54558
71700	54656
71800	54756
71900	54854
72000	54953
72100	55050
72200	55146
72300	55244
72400	55343
72500	55439
72600	55535
72700	55633
72800	55729
72900	55827
73000	55926
73100	56024
73200	56121
73300	56220
73400	56317
73500	56415
73600	56513
73700	56613
73800	56712
73900	56810
74000	56909
74100	57005
74200	57104
74300	57203
74400	57302
74500	57397
74600	57492
74700	57592
74800	57690
74900	57789
75000	57885
75100	57982
75200	58081
75300	58177
75400	58274
75500	58372
75600	58469
75700	58568
75800	58668
75900	58767
76000	58864
76100	58963
76200	59061
76300	59156
76400	59255
76500	59352
76600	59450
76700	59545
76800	59641
76900	59739
77000	59836
77100	59933
77200	60030
77300	60130
77400	60226
77500	60325
77600	60423
77700	60518
77800	60618
77900	60718
78000	60814
78100	60912
78200	61009
78300	61105
78400	61203
78500	61301
78600	61397
78700	61497
78800	61597
78900	61696
79000	61795
79100	61893
79200	61991
79300	62087
79400	62184
79500	62283
79600	62382
79700	62480
79800	62577
79900	62674
80000	62770
80100	62868
80200	62968
80300	63062
80400	63159
80500	63254
80600	63352
80700	63448
80800	63544
80900	63644
81000	63744
81100	63841
81200	63940
81300	64038
81400	64137
81500	64237
81600	64335
81700	64430
81800	64530
81900	64626
82000	64723
82100	64818
82200	64916
82300	65014
82400	65114
82500	65212
82600	65311
82700	65409
82800	65506
82900	65605
83000	65702
83100	65800
83200	65899
83300	65996
83400	66095
83500	66192
83600	66292
83700	66390
83800	66488
83900	66587
84000	66685
84100	66783
84200	66882
84300	66979
84400	67077
84500	67172
84600	67271
84700	67369
84800	67468
84900	67567
85000	67664
85100	67763
85200	67860
85300	67959
85400	68058
85500	68157
85600	68256
85700	68355
85800	68452
85900	68549
86000	68647
86100	68743
86200	68843
86300	68943
86400	69042
86500	69142
86600	69242
86700	69340
86800	69437
86900	69532
87000	69630
87100	69728
87200	69826
87300	69926
87400	70024
87500	70124
87600	70223
87700	70322
87800	70421
87900	70519
88000	70619
88100	70717
88200	70816
88300	70914
88400	71012
88500	71110
88600	71209
88700	71308
88800	71406
88900	71501
89000	71596
89100	71693
89200	71791
89300	71891
89400	71988
89500	72086
89600	72185
89700	72284
89800	72378
89900	72474
90000	72574
90100	72674
90200	72769
90300	72863
90400	72962
90500	73056
90600	73153
90700	73253
90800	73352
90900	73450
91000	73550
91100	73649
91200	73746
91300	73846
91400	73944
91500	74042
91600	74139
91700	74235
91800	74331
91900	74427
92000	74523
92100	74620
92200	74719
92300	74819
92400	74917
92500	75015
92600	75111
92700	75211
92800	75308
92900	75407
93000	75507
93100	75605
93200	75702
93300	75798
93400	75893
93500	75992
93600	76091
93700	76190
93800	76284
93900	76381
94000	76479
94100	76576
94200	76674
94300	76771
94400	76870
94500	76968
94600	77065
94700	77163
94800	77260
94900	77360
95000	77459
95100	77558
95200	77658
95300	77757
95400	77857
95500	77955
95600	78053
95700	78152
95800	78249
95900	78345
96000	78444
96100	78543
96200	78641
96300	78739
96400	78837
96500	78933
96600	79032
96700	79132
96800	79232
96900	79328
97000	79425
97100	79524
97200	79623
97300	79718
97400	79818
97500	79916
97600	80015
97700	80112
97800	80211
97900	80308
98000	80404
98100	80503
98200	80600
98300	80696
98400	80795
98500	80895
98600	80993
98700	81092
98800	81191
98900	81290
99000	81388
99100	81486
99200	81583
99300	81680
99400	81780
99500	81879
99600	81971
99700	82070
99800	82170
99900	82268
100000	82366


==> old/plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_p.dat <==
i	p
100	0.00
200	0.00
300	0.33
400	0.50
500	0.40
600	0.67
700	0.57
800	0.50
900	0.44
1000	0.60
1100	0.64
1200	0.67
1300	0.77
1400	0.86
1500	0.87
1600	0.94
1700	1.06
1800	1.11
1900	1.26
2000	1.55
2100	1.52
2200	1.50
2300	1.61
2400	1.71
2500	1.80
2600	1.85
2700	1.78
2800	1.89
2900	1.90
3000	1.90
3100	2.00
3200	2.16
3300	2.21
3400	2.24
3500	2.37
3600	2.50
3700	2.70
3800	2.71
3900	2.74
4000	2.75
4100	2.68
4200	2.79
4300	2.93
4400	3.14
4500	3.16
4600	3.17
4700	3.13
4800	3.19
4900	3.16
5000	3.10
5100	3.16
5200	3.19
5300	3.25
5400	3.24
5500	3.24
5600	3.39
5700	3.47
5800	3.53
5900	3.63
6000	3.72
6100	3.70
6200	3.71
6300	3.84
6400	3.83
6500	3.86
6600	3.91
6700	3.94
6800	3.99
6900	4.03
7000	4.09
7100	4.20
7200	4.18
7300	4.22
7400	4.30
7500	4.39
7600	4.46
7700	4.49
7800	4.53
7900	4.53
8000	4.56
8100	4.63
8200	4.68
8300	4.70
8400	4.80
8500	4.81
8600	4.81
8700	4.86
8800	4.88
8900	4.91
9000	4.96
9100	5.01
9200	5.01
9300	5.04
9400	5.07
9500	5.12
9600	5.19
9700	5.25
9800	5.30
9900	5.35
10000	5.41
10100	5.45
10200	5.48
10300	5.51
10400	5.56
10500	5.63
10600	5.67
10700	5.71
10800	5.73
10900	5.74
11000	5.74
11100	5.75
11200	5.77
11300	5.81
11400	5.82
11500	5.83
11600	5.84
11700	5.90
11800	5.93
11900	5.95
12000	5.97
12100	6.02
12200	6.02
12300	6.06
12400	6.07
12500	6.11
12600	6.15
12700	6.19
12800	6.23
12900	6.27
13000	6.30
13100	6.32
13200	6.33
13300	6.32
13400	6.39
13500	6.43
13600	6.46
13700	6.51
13800	6.51
13900	6.53
14000	6.56
14100	6.60
14200	6.66
14300	6.72
14400	6.71
14500	6.74
14600	6.75
14700	6.80
14800	6.78
14900	6.81
15000	6.84
15100	6.84
15200	6.87
15300	6.92
15400	6.90
15500	6.92
15600	6.92
15700	6.96
15800	6.99
15900	7.01
16000	7.03
16100	7.02
16200	7.06
16300	7.10
16400	7.12
16500	7.15
16600	7.19
16700	7.20
16800	7.19
16900	7.22
17000	7.24
17100	7.23
17200	7.27
17300	7.29
17400	7.32
17500	7.34
17600	7.36
17700	7.41
17800	7.42
17900	7.45
18000	7.47
18100	7.49
18200	7.53
18300	7.56
18400	7.58
18500	7.58
18600	7.60
18700	7.62
18800	7.65
18900	7.68
19000	7.69
19100	7.74
19200	7.73
19300	7.72
19400	7.75
19500	7.75
19600	7.76
19700	7.75
19800	7.75
19900	7.78
20000	7.80
20100	7.83
20200	7.86
20300	7.86
20400	7.88
20500	7.90
20600	7.92
20700	7.94
20800	7.97
20900	7.98
21000	8.01
21100	8.02
21200	8.02
21300	8.02
21400	8.01
21500	8.03
21600	8.03
21700	8.05
21800	8.06
21900	8.09
22000	8.10
22100	8.10
22200	8.11
22300	8.13
22400	8.15
22500	8.15
22600	8.17
22700	8.19
22800	8.19
22900	8.22
23000	8.22
23100	8.23
23200	8.23
23300	8.26
23400	8.27
23500	8.30
23600	8.30
23700	8.31
23800	8.33
23900	8.33
24000	8.35
24100	8.36
24200	8.38
24300	8.41
24400	8.42
24500	8.45
24600	8.45
24700	8.46
24800	8.46
24900	8.46
25000	8.47
25100	8.48
25200	8.47
25300	8.46
25400	8.46
25500	8.47
25600	8.49
25700	8.49
25800	8.48
25900	8.50
26000	8.52
26100	8.53
26200	8.56
26300	8.56
26400	8.56
26500	8.57
26600	8.55
26700	8.56
26800	8.59
26900	8.58
27000	8.60
27100	8.61
27200	8.61
27300	8.62
27400	8.62
27500	8.63
27600	8.66
27700	8.66
27800	8.65
27900	8.67
28000	8.68
28100	8.69
28200	8.70
28300	8.68
28400	8.68
28500	8.69
28600	8.69
28700	8.69
28800	8.71
28900	8.72
29000	8.75
29100	8.76
29200	8.77
29300	8.78
29400	8.80
29500	8.84
29600	8.84
29700	8.86
29800	8.86
29900	8.87
30000	8.89
30100	8.88
30200	8.91
30300	8.91
30400	8.91
30500	8.92
30600	8.92
30700	8.94
30800	8.96
30900	8.96
31000	8.97
31100	8.98
31200	8.97
31300	8.97
31400	8.98
31500	8.99
31600	8.99
31700	8.98
31800	8.98
31900	8.98
32000	9.01
32100	9.02
32200	9.02
32300	9.04
32400	9.06
32500	9.06
32600	9.08
32700	9.10
32800	9.11
32900	9.11
33000	9.10
33100	9.10
33200	9.12
33300	9.13
33400	9.15
33500	9.16
33600	9.18
33700	9.18
33800	9.19
33900	9.20
34000	9.21
34100	9.23
34200	9.25
34300	9.25
34400	9.28
34500	9.28
34600	9.28
34700	9.29
34800	9.29
34900	9.31
35000	9.32
35100	9.34
35200	9.34
35300	9.36
35400	9.37
35500	9.37
35600	9.37
35700	9.39
35800	9.41
35900	9.41
36000	9.42
36100	9.43
36200	9.44
36300	9.45
36400	9.45
36500	9.45
36600	9.45
36700	9.46
36800	9.47
36900	9.48
37000	9.48
37100	9.48
37200	9.49
37300	9.50
37400	9.51
37500	9.53
37600	9.54
37700	9.53
37800	9.53
37900	9.54
38000	9.54
38100	9.55
38200	9.59
38300	9.59
38400	9.60
38500	9.62
38600	9.62
38700	9.62
38800	9.62
38900	9.63
39000	9.64
39100	9.64
39200	9.65
39300	9.65
39400	9.68
39500	9.69
39600	9.70
39700	9.71
39800	9.72
39900	9.74
40000	9.75
40100	9.75
40200	9.79
40300	9.79
40400	9.80
40500	9.80
40600	9.81
40700	9.81
40800	9.81
40900	9.81
41000	9.82
41100	9.83
41200	9.83
41300	9.85
41400	9.86
41500	9.87
41600	9.89
41700	9.91
41800	9.90
41900	9.92
42000	9.93
42100	9.93
42200	9.95
42300	9.95
42400	9.96
42500	9.96
42600	9.97
42700	9.97
42800	9.98
42900	10.00
43000	10.01
43100	10.03
43200	10.04
43300	10.05
43400	10.06
43500	10.04
43600	10.05
43700	10.06
43800	10.06
43900	10.06
44000	10.07
44100	10.07
44200	10.08
44300	10.09
44400	10.09
44500	10.09
44600	10.08
44700	10.08
44800	10.10
44900	10.11
45000	10.11
45100	10.11
45200	10.10
45300	10.10
45400	10.11
45500	10.10
45600	10.12
45700	10.14
45800	10.15
45900	10.16
46000	10.17
46100	10.18
46200	10.18
46300	10.19
46400	10.20
46500	10.20
46600	10.21
46700	10.22
46800	10.22
46900	10.23
47000	10.22
47100	10.23
47200	10.24
47300	10.23
47400	10.24
47500	10.26
47600	10.27
47700	10.27
47800	10.28
47900	10.30
48000	10.31
48100	10.31
48200	10.32
48300	10.32
48400	10.31
48500	10.32
48600	10.33
48700	10.34
48800	10.35
48900	10.35
49000	10.35
49100	10.37
49200	10.38
49300	10.38
49400	10.38
49500	10.38
49600	10.38
49700	10.38
49800	10.38
49900	10.38
50000	10.39
50100	10.39
50200	10.39
50300	10.40
50400	10.40
50500	10.40
50600	10.40
50700	10.40
50800	10.40
50900	10.40
51000	10.42
51100	10.42
51200	10.42
51300	10.42
51400	10.43
51500	10.43
51600	10.43
51700	10.43
51800	10.44
51900	10.44
52000	10.45
52100	10.45
52200	10.46
52300	10.45
52400	10.45
52500	10.45
52600	10.46
52700	10.46
52800	10.47
52900	10.46
53000	10.48
53100	10.48
53200	10.49
53300	10.49
53400	10.50
53500	10.50
53600	10.50
53700	10.50
53800	10.51
53900	10.52
54000	10.52
54100	10.52
54200	10.52
54300	10.52
54400	10.52
54500	10.53
54600	10.54
54700	10.54
54800	10.55
54900	10.56
55000	10.55
55100	10.55
55200	10.55
55300	10.56
55400	10.57
55500	10.58
55600	10.58
55700	10.59
55800	10.60
55900	10.61
56000	10.61
56100	10.63
56200	10.63
56300	10.65
56400	10.64
56500	10.65
56600	10.66
56700	10.66
56800	10.66
56900	10.67
57000	10.67
57100	10.68
57200	10.69
57300	10.69
57400	10.70
57500	10.71
57600	10.71
57700	10.72
57800	10.71
57900	10.71
58000	10.72
58100	10.72
58200	10.74
58300	10.74
58400	10.74
58500	10.76
58600	10.75
58700	10.75
58800	10.76
58900	10.77
59000	10.78
59100	10.79
59200	10.80
59300	10.80
59400	10.81
59500	10.81
59600	10.81
59700	10.82
59800	10.81
59900	10.82
60000	10.83
60100	10.83
60200	10.85
60300	10.85
60400	10.86
60500	10.86
60600	10.86
60700	10.87
60800	10.87
60900	10.87
61000	10.87
61100	10.86
61200	10.86
61300	10.87
61400	10.87
61500	10.88
61600	10.88
61700	10.88
61800	10.87
61900	10.87
62000	10.87
62100	10.88
62200	10.88
62300	10.89
62400	10.89
62500	10.89
62600	10.90
62700	10.92
62800	10.92
62900	10.92
63000	10.92
63100	10.91
63200	10.91
63300	10.90
63400	10.90
63500	10.90
63600	10.92
63700	10.91
63800	10.91
63900	10.91
64000	10.93
64100	10.93
64200	10.93
64300	10.93
64400	10.93
64500	10.93
64600	10.93
64700	10.94
64800	10.94
64900	10.95
65000	10.95
65100	10.96
65200	10.96
65300	10.96
65400	10.97
65500	10.96
65600	10.96
65700	10.96
65800	10.97
65900	10.97
66000	10.96
66100	10.97
66200	10.97
66300	10.97
66400	10.98
66500	10.98
66600	10.98
66700	10.99
66800	10.99
66900	10.99
67000	10.99
67100	10.99
67200	11.00
67300	11.00
67400	11.01
67500	11.01
67600	11.01
67700	11.03
67800	11.03
67900	11.03
68000	11.03
68100	11.03
68200	11.03
68300	11.03
68400	11.03
68500	11.03
68600	11.03
68700	11.05
68800	11.04
68900	11.04
69000	11.03
69100	11.04
69200	11.04
69300	11.04
69400	11.04
69500	11.04
69600	11.04
69700	11.04
69800	11.04
69900	11.04
70000	11.04
70100	11.05
70200	11.05
70300	11.06
70400	11.06
70500	11.06
70600	11.07
70700	11.07
70800	11.06
70900	11.06
71000	11.06
71100	11.07
71200	11.07
71300	11.07
71400	11.08
71500	11.08
71600	11.08
71700	11.07
71800	11.08
71900	11.08
72000	11.08
72100	11.09
72200	11.08
72300	11.08
72400	11.08
72500	11.08
72600	11.09
72700	11.09
72800	11.10
72900	11.10
73000	11.10
73100	11.11
73200	11.11
73300	11.12
73400	11.13
73500	11.14
73600	11.15
73700	11.15
73800	11.16
73900	11.16
74000	11.16
74100	11.16
74200	11.15
74300	11.15
74400	11.16
74500	11.15
74600	11.16
74700	11.17
74800	11.17
74900	11.17
75000	11.17
75100	11.17
75200	11.18
75300	11.19
75400	11.19
75500	11.19
75600	11.19
75700	11.19
75800	11.19
75900	11.19
76000	11.19
76100	11.19
76200	11.19
76300	11.19
76400	11.20
76500	11.20
76600	11.20
76700	11.21
76800	11.20
76900	11.21
77000	11.21
77100	11.21
77200	11.20
77300	11.21
77400	11.21
77500	11.21
77600	11.21
77700	11.21
77800	11.21
77900	11.20
78000	11.20
78100	11.20
78200	11.20
78300	11.21
78400	11.21
78500	11.21
78600	11.21
78700	11.22
78800	11.22
78900	11.23
79000	11.23
79100	11.24
79200	11.23
79300	11.24
79400	11.24
79500	11.24
79600	11.24
79700	11.24
79800	11.24
79900	11.24
80000	11.23
80100	11.24
80200	11.24
80300	11.24
80400	11.24
80500	11.25
80600	11.25
80700	11.25
80800	11.24
80900	11.24
81000	11.25
81100	11.25
81200	11.25
81300	11.25
81400	11.25
81500	11.25
81600	11.25
81700	11.26
81800	11.26
81900	11.26
82000	11.26
82100	11.26
82200	11.26
82300	11.26
82400	11.25
82500	11.26
82600	11.26
82700	11.26
82800	11.26
82900	11.26
83000	11.26
83100	11.26
83200	11.26
83300	11.26
83400	11.26
83500	11.27
83600	11.26
83700	11.27
83800	11.27
83900	11.27
84000	11.27
84100	11.28
84200	11.28
84300	11.28
84400	11.28
84500	11.28
84600	11.28
84700	11.28
84800	11.27
84900	11.28
85000	11.28
85100	11.28
85200	11.28
85300	11.28
85400	11.29
85500	11.28
85600	11.29
85700	11.29
85800	11.29
85900	11.29
86000	11.28
86100	11.28
86200	11.28
86300	11.27
86400	11.28
86500	11.28
86600	11.29
86700	11.29
86800	11.29
86900	11.29
87000	11.30
87100	11.30
87200	11.30
87300	11.30
87400	11.30
87500	11.30
87600	11.30
87700	11.30
87800	11.31
87900	11.31
88000	11.31
88100	11.31
88200	11.32
88300	11.31
88400	11.31
88500	11.32
88600	11.32
88700	11.33
88800	11.32
88900	11.32
89000	11.32
89100	11.32
89200	11.32
89300	11.33
89400	11.32
89500	11.32
89600	11.32
89700	11.32
89800	11.31
89900	11.31
90000	11.31
90100	11.31
90200	11.31
90300	11.32
90400	11.32
90500	11.33
90600	11.33
90700	11.33
90800	11.33
90900	11.33
91000	11.33
91100	11.33
91200	11.33
91300	11.32
91400	11.32
91500	11.31
91600	11.32
91700	11.31
91800	11.31
91900	11.31
92000	11.31
92100	11.32
92200	11.31
92300	11.32
92400	11.32
92500	11.32
92600	11.32
92700	11.32
92800	11.33
92900	11.33
93000	11.33
93100	11.32
93200	11.32
93300	11.32
93400	11.33
93500	11.33
93600	11.33
93700	11.33
93800	11.33
93900	11.34
94000	11.34
94100	11.34
94200	11.34
94300	11.34
94400	11.34
94500	11.33
94600	11.33
94700	11.33
94800	11.34
94900	11.35
95000	11.35
95100	11.36
95200	11.35
95300	11.35
95400	11.35
95500	11.35
95600	11.36
95700	11.36
95800	11.35
95900	11.36
96000	11.35
96100	11.35
96200	11.36
96300	11.36
96400	11.36
96500	11.37
96600	11.38
96700	11.39
96800	11.38
96900	11.38
97000	11.38
97100	11.39
97200	11.39
97300	11.39
97400	11.39
97500	11.38
97600	11.38
97700	11.38
97800	11.38
97900	11.38
98000	11.38
98100	11.38
98200	11.39
98300	11.38
98400	11.38
98500	11.39
98600	11.39
98700	11.40
98800	11.39
98900	11.39
99000	11.39
99100	11.39
99200	11.39
99300	11.39
99400	11.39
99500	11.38
99600	11.39
99700	11.39
99800	11.40
99900	11.40
100000	11.40


==> old/plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_s.dat <==
i	s
100	99.00
200	98.00
300	97.67
400	97.25
500	96.60
600	95.50
700	94.86
800	94.25
900	94.22
1000	93.50
1100	93.18
1200	92.67
1300	92.46
1400	92.07
1500	91.53
1600	90.88
1700	89.94
1800	89.44
1900	88.89
2000	88.25
2100	87.90
2200	87.36
2300	86.96
2400	86.38
2500	85.84
2600	85.35
2700	85.04
2800	84.57
2900	84.00
3000	83.40
3100	83.16
3200	82.88
3300	82.42
3400	81.94
3500	81.29
3600	80.81
3700	80.22
3800	80.00
3900	79.46
4000	79.08
4100	78.66
4200	78.24
4300	77.84
4400	77.25
4500	76.93
4600	76.52
4700	76.17
4800	75.65
4900	75.43
5000	75.24
5100	74.80
5200	74.48
5300	74.00
5400	73.63
5500	73.18
5600	72.80
5700	72.35
5800	71.91
5900	71.44
6000	70.97
6100	70.62
6200	70.27
6300	69.68
6400	69.36
6500	68.98
6600	68.58
6700	68.18
6800	67.68
6900	67.28
7000	66.90
7100	66.45
7200	66.19
7300	65.85
7400	65.50
7500	65.15
7600	64.80
7700	64.55
7800	64.26
7900	63.99
8000	63.67
8100	63.40
8200	63.04
8300	62.78
8400	62.46
8500	62.20
8600	61.84
8700	61.63
8800	61.40
8900	61.15
9000	60.89
9100	60.60
9200	60.28
9300	60.02
9400	59.74
9500	59.47
9600	59.24
9700	58.89
9800	58.61
9900	58.38
10000	58.10
10100	57.78
10200	57.44
10300	57.24
10400	56.94
10500	56.66
10600	56.34
10700	56.07
10800	55.82
10900	55.52
11000	55.25
11100	55.00
11200	54.69
11300	54.40
11400	54.17
11500	53.96
11600	53.72
11700	53.50
11800	53.29
11900	53.03
12000	52.74
12100	52.49
12200	52.23
12300	51.98
12400	51.70
12500	51.42
12600	51.21
12700	50.98
12800	50.75
12900	50.50
13000	50.23
13100	49.95
13200	49.70
13300	49.48
13400	49.25
13500	49.00
13600	48.77
13700	48.53
13800	48.26
13900	48.05
14000	47.84
14100	47.61
14200	47.39
14300	47.17
14400	46.92
14500	46.69
14600	46.48
14700	46.27
14800	46.13
14900	45.91
15000	45.73
15100	45.51
15200	45.36
15300	45.14
15400	44.95
15500	44.75
15600	44.60
15700	44.41
15800	44.23
15900	44.03
16000	43.81
16100	43.66
16200	43.44
16300	43.28
16400	43.10
16500	42.93
16600	42.75
16700	42.56
16800	42.37
16900	42.20
17000	42.00
17100	41.84
17200	41.68
17300	41.48
17400	41.35
17500	41.15
17600	41.00
17700	40.82
17800	40.65
17900	40.51
18000	40.37
18100	40.20
18200	40.01
18300	39.85
18400	39.70
18500	39.55
18600	39.40
18700	39.23
18800	39.07
18900	38.91
19000	38.76
19100	38.60
19200	38.44
19300	38.31
19400	38.17
19500	38.02
19600	37.86
19700	37.69
19800	37.56
19900	37.45
20000	37.30
20100	37.14
20200	37.01
20300	36.89
20400	36.77
20500	36.62
20600	36.49
20700	36.36
20800	36.19
20900	36.02
21000	35.89
21100	35.74
21200	35.59
21300	35.46
21400	35.34
21500	35.21
21600	35.08
21700	34.94
21800	34.84
21900	34.72
22000	34.58
22100	34.45
22200	34.32
22300	34.20
22400	34.07
22500	33.96
22600	33.84
22700	33.71
22800	33.63
22900	33.51
23000	33.40
23100	33.28
23200	33.15
23300	33.02
23400	32.89
23500	32.78
23600	32.67
23700	32.56
23800	32.45
23900	32.33
24000	32.22
24100	32.11
24200	32.02
24300	31.90
24400	31.80
24500	31.69
24600	31.57
24700	31.47
24800	31.37
24900	31.27
25000	31.17
25100	31.06
25200	30.95
25300	30.86
25400	30.75
25500	30.64
25600	30.55
25700	30.44
25800	30.34
25900	30.24
26000	30.17
26100	30.07
26200	29.97
26300	29.86
26400	29.75
26500	29.65
26600	29.57
26700	29.47
26800	29.38
26900	29.30
27000	29.19
27100	29.11
27200	29.02
27300	28.92
27400	28.82
27500	28.74
27600	28.64
27700	28.55
27800	28.46
27900	28.37
28000	28.29
28100	28.20
28200	28.10
28300	28.03
28400	27.94
28500	27.85
28600	27.78
28700	27.68
28800	27.60
28900	27.51
29000	27.42
29100	27.34
29200	27.26
29300	27.18
29400	27.09
29500	27.01
29600	26.94
29700	26.86
29800	26.77
29900	26.69
30000	26.62
30100	26.53
30200	26.45
30300	26.37
30400	26.30
30500	26.24
30600	26.16
30700	26.07
30800	26.00
30900	25.92
31000	25.84
31100	25.77
31200	25.69
31300	25.63
31400	25.55
31500	25.48
31600	25.40
31700	25.32
31800	25.25
31900	25.18
32000	25.11
32100	25.04
32200	24.96
32300	24.89
32400	24.81
32500	24.74
32600	24.67
32700	24.61
32800	24.54
32900	24.47
33000	24.41
33100	24.33
33200	24.27
33300	24.20
33400	24.13
33500	24.06
33600	23.99
33700	23.93
33800	23.86
33900	23.80
34000	23.74
34100	23.67
34200	23.60
34300	23.53
34400	23.47
34500	23.41
34600	23.35
34700	23.29
34800	23.22
34900	23.15
35000	23.09
35100	23.03
35200	22.97
35300	22.91
35400	22.86
35500	22.79
35600	22.73
35700	22.68
35800	22.62
35900	22.57
36000	22.51
36100	22.44
36200	22.38
36300	22.32
36400	22.26
36500	22.20
36600	22.14
36700	22.09
36800	22.03
36900	21.98
37000	21.92
37100	21.86
37200	21.80
37300	21.75
37400	21.69
37500	21.63
37600	21.58
37700	21.53
37800	21.47
37900	21.41
38000	21.36
38100	21.30
38200	21.25
38300	21.20
38400	21.14
38500	21.09
38600	21.04
38700	20.99
38800	20.94
38900	20.88
39000	20.84
39100	20.78
39200	20.73
39300	20.68
39400	20.63
39500	20.58
39600	20.53
39700	20.48
39800	20.43
39900	20.38
40000	20.34
40100	20.28
40200	20.24
40300	20.19
40400	20.14
40500	20.09
40600	20.04
40700	20.00
40800	19.95
40900	19.90
41000	19.85
41100	19.81
41200	19.76
41300	19.72
41400	19.68
41500	19.63
41600	19.58
41700	19.53
41800	19.49
41900	19.44
42000	19.40
42100	19.35
42200	19.30
42300	19.26
42400	19.21
42500	19.17
42600	19.13
42700	19.09
42800	19.04
42900	19.00
43000	18.96
43100	18.91
43200	18.87
43300	18.82
43400	18.79
43500	18.74
43600	18.70
43700	18.66
43800	18.61
43900	18.57
44000	18.53
44100	18.49
44200	18.45
44300	18.40
44400	18.36
44500	18.32
44600	18.28
44700	18.24
44800	18.20
44900	18.17
45000	18.13
45100	18.09
45200	18.05
45300	18.01
45400	17.97
45500	17.93
45600	17.89
45700	17.85
45800	17.82
45900	17.78
46000	17.74
46100	17.70
46200	17.66
46300	17.63
46400	17.59
46500	17.55
46600	17.52
46700	17.48
46800	17.44
46900	17.41
47000	17.37
47100	17.33
47200	17.29
47300	17.26
47400	17.22
47500	17.19
47600	17.15
47700	17.12
47800	17.09
47900	17.05
48000	17.02
48100	16.98
48200	16.95
48300	16.91
48400	16.88
48500	16.85
48600	16.81
48700	16.78
48800	16.74
48900	16.71
49000	16.67
49100	16.64
49200	16.61
49300	16.57
49400	16.54
49500	16.51
49600	16.47
49700	16.44
49800	16.41
49900	16.37
50000	16.34
50100	16.31
50200	16.28
50300	16.24
50400	16.22
50500	16.18
50600	16.15
50700	16.12
50800	16.09
50900	16.06
51000	16.03
51100	16.00
51200	15.97
51300	15.94
51400	15.90
51500	15.87
51600	15.84
51700	15.81
51800	15.78
51900	15.75
52000	15.72
52100	15.69
52200	15.66
52300	15.63
52400	15.60
52500	15.58
52600	15.55
52700	15.52
52800	15.49
52900	15.46
53000	15.43
53100	15.40
53200	15.37
53300	15.34
53400	15.31
53500	15.29
53600	15.26
53700	15.23
53800	15.20
53900	15.17
54000	15.15
54100	15.12
54200	15.09
54300	15.06
54400	15.03
54500	15.01
54600	14.98
54700	14.95
54800	14.93
54900	14.90
55000	14.87
55100	14.85
55200	14.82
55300	14.79
55400	14.77
55500	14.74
55600	14.71
55700	14.69
55800	14.66
55900	14.64
56000	14.61
56100	14.59
56200	14.56
56300	14.53
56400	14.51
56500	14.48
56600	14.46
56700	14.43
56800	14.41
56900	14.38
57000	14.36
57100	14.33
57200	14.31
57300	14.28
57400	14.26
57500	14.23
57600	14.21
57700	14.19
57800	14.16
57900	14.14
58000	14.11
58100	14.09
58200	14.06
58300	14.04
58400	14.02
58500	13.99
58600	13.97
58700	13.94
58800	13.92
58900	13.90
59000	13.87
59100	13.85
59200	13.83
59300	13.80
59400	13.78
59500	13.76
59600	13.74
59700	13.71
59800	13.69
59900	13.67
60000	13.65
60100	13.62
60200	13.60
60300	13.58
60400	13.56
60500	13.53
60600	13.51
60700	13.49
60800	13.47
60900	13.44
61000	13.42
61100	13.40
61200	13.38
61300	13.36
61400	13.34
61500	13.31
61600	13.29
61700	13.27
61800	13.25
61900	13.23
62000	13.21
62100	13.19
62200	13.17
62300	13.14
62400	13.12
62500	13.10
62600	13.08
62700	13.06
62800	13.04
62900	13.02
63000	13.00
63100	12.98
63200	12.96
63300	12.94
63400	12.92
63500	12.90
63600	12.88
63700	12.86
63800	12.84
63900	12.82
64000	12.80
64100	12.78
64200	12.76
64300	12.74
64400	12.72
64500	12.70
64600	12.68
64700	12.66
64800	12.64
64900	12.62
65000	12.60
65100	12.58
65200	12.56
65300	12.54
65400	12.52
65500	12.50
65600	12.48
65700	12.47
65800	12.45
65900	12.43
66000	12.41
66100	12.39
66200	12.37
66300	12.35
66400	12.33
66500	12.32
66600	12.30
66700	12.28
66800	12.26
66900	12.24
67000	12.22
67100	12.21
67200	12.19
67300	12.17
67400	12.15
67500	12.13
67600	12.12
67700	12.10
67800	12.08
67900	12.06
68000	12.04
68100	12.03
68200	12.01
68300	11.99
68400	11.97
68500	11.96
68600	11.94
68700	11.92
68800	11.91
68900	11.89
69000	11.87
69100	11.85
69200	11.84
69300	11.82
69400	11.80
69500	11.79
69600	11.77
69700	11.75
69800	11.73
69900	11.72
70000	11.70
70100	11.68
70200	11.67
70300	11.65
70400	11.63
70500	11.62
70600	11.60
70700	11.59
70800	11.57
70900	11.55
71000	11.54
71100	11.52
71200	11.50
71300	11.49
71400	11.47
71500	11.46
71600	11.44
71700	11.42
71800	11.41
71900	11.39
72000	11.38
72100	11.36
72200	11.34
72300	11.33
72400	11.31
72500	11.30
72600	11.28
72700	11.27
72800	11.25
72900	11.24
73000	11.22
73100	11.21
73200	11.19
73300	11.18
73400	11.16
73500	11.15
73600	11.13
73700	11.12
73800	11.10
73900	11.09
74000	11.07
74100	11.06
74200	11.04
74300	11.03
74400	11.01
74500	11.00
74600	10.98
74700	10.97
74800	10.95
74900	10.94
75000	10.92
75100	10.91
75200	10.89
75300	10.88
75400	10.86
75500	10.85
75600	10.84
75700	10.82
75800	10.81
75900	10.79
76000	10.78
76100	10.76
76200	10.75
76300	10.74
76400	10.72
76500	10.71
76600	10.69
76700	10.68
76800	10.67
76900	10.65
77000	10.64
77100	10.63
77200	10.61
77300	10.60
77400	10.58
77500	10.57
77600	10.56
77700	10.54
77800	10.53
77900	10.52
78000	10.50
78100	10.49
78200	10.48
78300	10.46
78400	10.45
78500	10.44
78600	10.42
78700	10.41
78800	10.40
78900	10.38
79000	10.37
79100	10.36
79200	10.34
79300	10.33
79400	10.32
79500	10.30
79600	10.29
79700	10.28
79800	10.27
79900	10.25
80000	10.24
80100	10.23
80200	10.21
80300	10.20
80400	10.19
80500	10.18
80600	10.16
80700	10.15
80800	10.14
80900	10.13
81000	10.11
81100	10.10
81200	10.09
81300	10.08
81400	10.06
81500	10.05
81600	10.04
81700	10.03
81800	10.01
81900	10.00
82000	9.99
82100	9.98
82200	9.97
82300	9.95
82400	9.94
82500	9.93
82600	9.92
82700	9.91
82800	9.89
82900	9.88
83000	9.87
83100	9.86
83200	9.85
83300	9.83
83400	9.82
83500	9.81
83600	9.80
83700	9.79
83800	9.78
83900	9.76
84000	9.75
84100	9.74
84200	9.73
84300	9.72
84400	9.71
84500	9.69
84600	9.68
84700	9.67
84800	9.66
84900	9.65
85000	9.64
85100	9.63
85200	9.62
85300	9.60
85400	9.59
85500	9.58
85600	9.57
85700	9.56
85800	9.55
85900	9.54
86000	9.53
86100	9.51
86200	9.50
86300	9.49
86400	9.48
86500	9.47
86600	9.46
86700	9.45
86800	9.44
86900	9.43
87000	9.42
87100	9.41
87200	9.39
87300	9.38
87400	9.37
87500	9.36
87600	9.35
87700	9.34
87800	9.33
87900	9.32
88000	9.31
88100	9.30
88200	9.29
88300	9.28
88400	9.27
88500	9.26
88600	9.25
88700	9.24
88800	9.23
88900	9.21
89000	9.20
89100	9.19
89200	9.18
89300	9.17
89400	9.16
89500	9.15
89600	9.14
89700	9.13
89800	9.12
89900	9.11
90000	9.10
90100	9.09
90200	9.08
90300	9.07
90400	9.06
90500	9.05
90600	9.04
90700	9.03
90800	9.02
90900	9.01
91000	9.00
91100	8.99
91200	8.98
91300	8.97
91400	8.96
91500	8.95
91600	8.94
91700	8.93
91800	8.92
91900	8.91
92000	8.90
92100	8.89
92200	8.89
92300	8.88
92400	8.87
92500	8.86
92600	8.85
92700	8.84
92800	8.83
92900	8.82
93000	8.81
93100	8.80
93200	8.79
93300	8.78
93400	8.77
93500	8.76
93600	8.75
93700	8.74
93800	8.73
93900	8.72
94000	8.71
94100	8.71
94200	8.70
94300	8.69
94400	8.68
94500	8.67
94600	8.66
94700	8.65
94800	8.64
94900	8.63
95000	8.62
95100	8.61
95200	8.61
95300	8.60
95400	8.59
95500	8.58
95600	8.57
95700	8.56
95800	8.55
95900	8.54
96000	8.53
96100	8.52
96200	8.52
96300	8.51
96400	8.50
96500	8.49
96600	8.48
96700	8.47
96800	8.46
96900	8.45
97000	8.45
97100	8.44
97200	8.43
97300	8.42
97400	8.41
97500	8.40
97600	8.39
97700	8.38
97800	8.38
97900	8.37
98000	8.36
98100	8.35
98200	8.34
98300	8.33
98400	8.33
98500	8.32
98600	8.31
98700	8.30
98800	8.29
98900	8.28
99000	8.27
99100	8.27
99200	8.26
99300	8.25
99400	8.24
99500	8.23
99600	8.22
99700	8.22
99800	8.21
99900	8.20
100000	8.19


==> old/plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_v.dat <==
i	v
100	1.00
200	2.00
300	2.00
400	2.25
500	3.00
600	3.83
700	4.57
800	5.25
900	5.33
1000	5.90
1100	6.18
1200	6.67
1300	6.77
1400	7.07
1500	7.60
1600	8.19
1700	9.00
1800	9.44
1900	9.84
2000	10.20
2100	10.57
2200	11.14
2300	11.43
2400	11.92
2500	12.36
2600	12.81
2700	13.19
2800	13.54
2900	14.10
3000	14.70
3100	14.84
3200	14.97
3300	15.36
3400	15.82
3500	16.34
3600	16.69
3700	17.08
3800	17.29
3900	17.79
4000	18.18
4100	18.66
4200	18.98
4300	19.23
4400	19.61
4500	19.91
4600	20.30
4700	20.70
4800	21.17
4900	21.41
5000	21.66
5100	22.04
5200	22.33
5300	22.75
5400	23.13
5500	23.58
5600	23.80
5700	24.18
5800	24.55
5900	24.93
6000	25.32
6100	25.67
6200	26.02
6300	26.48
6400	26.81
6500	27.15
6600	27.52
6700	27.88
6800	28.34
6900	28.70
7000	29.01
7100	29.35
7200	29.62
7300	29.93
7400	30.20
7500	30.47
7600	30.74
7700	30.96
7800	31.22
7900	31.48
8000	31.76
8100	31.98
8200	32.28
8300	32.52
8400	32.74
8500	32.99
8600	33.35
8700	33.51
8800	33.73
8900	33.94
9000	34.16
9100	34.38
9200	34.71
9300	34.94
9400	35.18
9500	35.41
9600	35.57
9700	35.87
9800	36.09
9900	36.26
10000	36.49
10100	36.77
10200	37.08
10300	37.24
10400	37.50
10500	37.71
10600	37.99
10700	38.21
10800	38.44
10900	38.73
11000	39.02
11100	39.25
11200	39.54
11300	39.79
11400	40.02
11500	40.22
11600	40.45
11700	40.61
11800	40.78
11900	41.03
12000	41.29
12100	41.49
12200	41.75
12300	41.96
12400	42.23
12500	42.46
12600	42.63
12700	42.83
12800	43.02
12900	43.23
13000	43.47
13100	43.73
13200	43.97
13300	44.20
13400	44.36
13500	44.57
13600	44.77
13700	44.96
13800	45.23
13900	45.42
14000	45.60
14100	45.79
14200	45.94
14300	46.11
14400	46.38
14500	46.57
14600	46.77
14700	46.93
14800	47.09
14900	47.28
15000	47.43
15100	47.65
15200	47.77
15300	47.94
15400	48.15
15500	48.34
15600	48.47
15700	48.64
15800	48.78
15900	48.97
16000	49.16
16100	49.31
16200	49.49
16300	49.62
16400	49.78
16500	49.92
16600	50.06
16700	50.25
16800	50.44
16900	50.58
17000	50.76
17100	50.93
17200	51.05
17300	51.23
17400	51.33
17500	51.50
17600	51.64
17700	51.77
17800	51.93
17900	52.04
18000	52.16
18100	52.31
18200	52.47
18300	52.60
18400	52.72
18500	52.87
18600	52.99
18700	53.15
18800	53.28
18900	53.41
19000	53.55
19100	53.66
19200	53.82
19300	53.97
19400	54.08
19500	54.23
19600	54.38
19700	54.56
19800	54.69
19900	54.77
20000	54.90
20100	55.03
20200	55.12
20300	55.25
20400	55.35
20500	55.47
20600	55.59
20700	55.71
20800	55.84
20900	56.00
21000	56.10
21100	56.24
21200	56.38
21300	56.52
21400	56.65
21500	56.76
21600	56.89
21700	57.01
21800	57.10
21900	57.20
22000	57.32
22100	57.45
22200	57.58
22300	57.68
22400	57.78
22500	57.89
22600	57.99
22700	58.10
22800	58.18
22900	58.28
23000	58.39
23100	58.49
23200	58.62
23300	58.72
23400	58.84
23500	58.91
23600	59.03
23700	59.13
23800	59.22
23900	59.33
24000	59.44
24100	59.53
24200	59.60
24300	59.69
24400	59.78
24500	59.86
24600	59.98
24700	60.08
24800	60.18
24900	60.27
25000	60.36
25100	60.47
25200	60.58
25300	60.68
25400	60.79
25500	60.89
25600	60.96
25700	61.07
25800	61.19
25900	61.26
26000	61.32
26100	61.41
26200	61.48
26300	61.58
26400	61.69
26500	61.78
26600	61.88
26700	61.97
26800	62.04
26900	62.12
27000	62.20
27100	62.28
27200	62.37
27300	62.47
27400	62.55
27500	62.63
27600	62.70
27700	62.80
27800	62.88
27900	62.96
28000	63.04
28100	63.11
28200	63.20
28300	63.29
28400	63.39
28500	63.46
28600	63.53
28700	63.62
28800	63.69
28900	63.77
29000	63.83
29100	63.90
29200	63.97
29300	64.03
29400	64.11
29500	64.15
29600	64.22
29700	64.29
29800	64.38
29900	64.43
30000	64.50
30100	64.58
30200	64.64
30300	64.72
30400	64.79
30500	64.84
30600	64.92
30700	64.98
30800	65.04
30900	65.12
31000	65.19
31100	65.26
31200	65.34
31300	65.40
31400	65.46
31500	65.53
31600	65.61
31700	65.69
31800	65.77
31900	65.84
32000	65.88
32100	65.94
32200	66.02
32300	66.07
32400	66.13
32500	66.20
32600	66.24
32700	66.29
32800	66.35
32900	66.43
33000	66.50
33100	66.57
33200	66.61
33300	66.67
33400	66.72
33500	66.78
33600	66.83
33700	66.90
33800	66.95
33900	67.00
34000	67.05
34100	67.10
34200	67.15
34300	67.22
34400	67.26
34500	67.31
34600	67.37
34700	67.42
34800	67.49
34900	67.54
35000	67.59
35100	67.63
35200	67.69
35300	67.73
35400	67.78
35500	67.84
35600	67.89
35700	67.93
35800	67.97
35900	68.02
36000	68.08
36100	68.13
36200	68.18
36300	68.23
36400	68.29
36500	68.34
36600	68.40
36700	68.46
36800	68.50
36900	68.54
37000	68.59
37100	68.66
37200	68.71
37300	68.75
37400	68.80
37500	68.84
37600	68.89
37700	68.94
37800	68.99
37900	69.05
38000	69.10
38100	69.15
38200	69.16
38300	69.21
38400	69.26
38500	69.29
38600	69.34
38700	69.39
38800	69.44
38900	69.48
39000	69.53
39100	69.57
39200	69.62
39300	69.66
39400	69.69
39500	69.73
39600	69.78
39700	69.82
39800	69.85
39900	69.88
40000	69.92
40100	69.97
40200	69.98
40300	70.02
40400	70.06
40500	70.10
40600	70.15
40700	70.19
40800	70.24
40900	70.28
41000	70.32
41100	70.36
41200	70.40
41300	70.43
41400	70.47
41500	70.50
41600	70.52
41700	70.56
41800	70.61
41900	70.64
42000	70.68
42100	70.72
42200	70.75
42300	70.79
42400	70.83
42500	70.87
42600	70.90
42700	70.94
42800	70.97
42900	71.00
43000	71.03
43100	71.06
43200	71.09
43300	71.13
43400	71.16
43500	71.21
43600	71.25
43700	71.28
43800	71.32
43900	71.37
44000	71.40
44100	71.44
44200	71.47
44300	71.51
44400	71.55
44500	71.59
44600	71.64
44700	71.68
44800	71.70
44900	71.73
45000	71.76
45100	71.80
45200	71.85
45300	71.89
45400	71.93
45500	71.96
45600	71.99
45700	72.01
45800	72.03
45900	72.06
46000	72.08
46100	72.12
46200	72.15
46300	72.19
46400	72.21
46500	72.25
46600	72.27
46700	72.30
46800	72.34
46900	72.37
47000	72.41
47100	72.44
47200	72.47
47300	72.51
47400	72.54
47500	72.55
47600	72.58
47700	72.61
47800	72.63
47900	72.65
48000	72.68
48100	72.71
48200	72.73
48300	72.77
48400	72.81
48500	72.83
48600	72.86
48700	72.88
48800	72.91
48900	72.94
49000	72.97
49100	72.99
49200	73.02
49300	73.05
49400	73.08
49500	73.12
49600	73.15
49700	73.18
49800	73.21
49900	73.24
50000	73.27
50100	73.30
50200	73.33
50300	73.36
50400	73.39
50500	73.42
50600	73.45
50700	73.48
50800	73.51
50900	73.54
51000	73.55
51100	73.59
51200	73.61
51300	73.65
51400	73.67
51500	73.70
51600	73.73
51700	73.76
51800	73.78
51900	73.81
52000	73.83
52100	73.86
52200	73.88
52300	73.91
52400	73.94
52500	73.97
52600	73.99
52700	74.03
52800	74.05
52900	74.08
53000	74.09
53100	74.11
53200	74.14
53300	74.16
53400	74.19
53500	74.21
53600	74.24
53700	74.27
53800	74.28
53900	74.31
54000	74.33
54100	74.36
54200	74.39
54300	74.41
54400	74.44
54500	74.46
54600	74.48
54700	74.51
54800	74.52
54900	74.54
55000	74.58
55100	74.60
55200	74.63
55300	74.65
55400	74.66
55500	74.68
55600	74.70
55700	74.72
55800	74.74
55900	74.75
56000	74.77
56100	74.79
56200	74.81
56300	74.82
56400	74.85
56500	74.86
56600	74.88
56700	74.91
56800	74.93
56900	74.95
57000	74.97
57100	74.98
57200	75.01
57300	75.03
57400	75.04
57500	75.06
57600	75.08
57700	75.10
57800	75.13
57900	75.15
58000	75.17
58100	75.20
58200	75.20
58300	75.22
58400	75.24
58500	75.25
58600	75.28
58700	75.30
58800	75.32
58900	75.33
59000	75.34
59100	75.36
59200	75.38
59300	75.39
59400	75.41
59500	75.44
59600	75.45
59700	75.47
59800	75.49
59900	75.51
60000	75.53
60100	75.54
60200	75.55
60300	75.58
60400	75.59
60500	75.61
60600	75.63
60700	75.64
60800	75.66
60900	75.69
61000	75.71
61100	75.74
61200	75.76
61300	75.77
61400	75.79
61500	75.80
61600	75.83
61700	75.85
61800	75.88
61900	75.90
62000	75.92
62100	75.93
62200	75.95
62300	75.96
62400	75.98
62500	76.00
62600	76.02
62700	76.02
62800	76.04
62900	76.06
63000	76.08
63100	76.11
63200	76.13
63300	76.16
63400	76.18
63500	76.20
63600	76.21
63700	76.24
63800	76.25
63900	76.27
64000	76.28
64100	76.29
64200	76.31
64300	76.33
64400	76.35
64500	76.37
64600	76.39
64700	76.40
64800	76.42
64900	76.43
65000	76.45
65100	76.46
65200	76.48
65300	76.50
65400	76.51
65500	76.53
65600	76.55
65700	76.57
65800	76.59
65900	76.61
66000	76.63
66100	76.64
66200	76.65
66300	76.68
66400	76.69
66500	76.71
66600	76.72
66700	76.73
66800	76.75
66900	76.77
67000	76.79
67100	76.80
67200	76.81
67300	76.83
67400	76.84
67500	76.85
67600	76.87
67700	76.88
67800	76.89
67900	76.91
68000	76.93
68100	76.94
68200	76.96
68300	76.98
68400	77.00
68500	77.01
68600	77.03
68700	77.03
68800	77.05
68900	77.08
69000	77.10
69100	77.11
69200	77.13
69300	77.14
69400	77.16
69500	77.17
69600	77.19
69700	77.20
69800	77.23
69900	77.24
70000	77.26
70100	77.27
70200	77.28
70300	77.29
70400	77.30
70500	77.32
70600	77.33
70700	77.35
70800	77.37
70900	77.38
71000	77.40
71100	77.41
71200	77.42
71300	77.44
71400	77.45
71500	77.47
71600	77.48
71700	77.50
71800	77.51
71900	77.53
72000	77.54
72100	77.55
72200	77.57
72300	77.59
72400	77.60
72500	77.62
72600	77.63
72700	77.64
72800	77.65
72900	77.66
73000	77.68
73100	77.69
73200	77.70
73300	77.70
73400	77.71
73500	77.71
73600	77.72
73700	77.73
73800	77.74
73900	77.75
74000	77.77
74100	77.79
74200	77.80
74300	77.82
74400	77.83
74500	77.85
74600	77.86
74700	77.87
74800	77.88
74900	77.89
75000	77.91
75100	77.92
75200	77.93
75300	77.93
75400	77.95
75500	77.96
75600	77.97
75700	77.99
75800	78.00
75900	78.02
76000	78.03
76100	78.05
76200	78.06
76300	78.07
76400	78.08
76500	78.09
76600	78.10
76700	78.11
76800	78.13
76900	78.14
77000	78.15
77100	78.17
77200	78.18
77300	78.20
77400	78.21
77500	78.22
77600	78.24
77700	78.25
77800	78.26
77900	78.28
78000	78.30
78100	78.31
78200	78.32
78300	78.33
78400	78.34
78500	78.36
78600	78.37
78700	78.37
78800	78.38
78900	78.39
79000	78.40
79100	78.41
79200	78.42
79300	78.43
79400	78.44
79500	78.46
79600	78.47
79700	78.48
79800	78.49
79900	78.51
80000	78.53
80100	78.54
80200	78.54
80300	78.55
80400	78.57
80500	78.58
80600	78.59
80700	78.60
80800	78.62
80900	78.63
81000	78.64
81100	78.65
81200	78.66
81300	78.67
81400	78.69
81500	78.70
81600	78.71
81700	78.71
81800	78.72
81900	78.74
82000	78.75
82100	78.76
82200	78.77
82300	78.79
82400	78.80
82500	78.81
82600	78.82
82700	78.83
82800	78.84
82900	78.86
83000	78.87
83100	78.89
83200	78.90
83300	78.90
83400	78.91
83500	78.92
83600	78.94
83700	78.95
83800	78.95
83900	78.96
84000	78.98
84100	78.98
84200	78.99
84300	79.00
84400	79.01
84500	79.02
84600	79.04
84700	79.05
84800	79.06
84900	79.07
85000	79.08
85100	79.09
85200	79.11
85300	79.12
85400	79.12
85500	79.13
85600	79.14
85700	79.15
85800	79.16
85900	79.18
86000	79.19
86100	79.20
86200	79.22
86300	79.23
86400	79.24
86500	79.25
86600	79.25
86700	79.26
86800	79.27
86900	79.28
87000	79.29
87100	79.29
87200	79.31
87300	79.32
87400	79.33
87500	79.34
87600	79.35
87700	79.35
87800	79.36
87900	79.37
88000	79.38
88100	79.39
88200	79.39
88300	79.41
88400	79.42
88500	79.43
88600	79.43
88700	79.44
88800	79.45
88900	79.46
89000	79.48
89100	79.49
89200	79.49
89300	79.50
89400	79.51
89500	79.53
89600	79.54
89700	79.55
89800	79.56
89900	79.57
90000	79.58
90100	79.59
90200	79.60
90300	79.61
90400	79.62
90500	79.62
90600	79.63
90700	79.64
90800	79.65
90900	79.66
91000	79.67
91100	79.68
91200	79.69
91300	79.71
91400	79.72
91500	79.73
91600	79.74
91700	79.76
91800	79.77
91900	79.78
92000	79.78
92100	79.79
92200	79.80
92300	79.81
92400	79.82
92500	79.83
92600	79.83
92700	79.84
92800	79.85
92900	79.85
93000	79.87
93100	79.88
93200	79.89
93300	79.90
93400	79.90
93500	79.91
93600	79.92
93700	79.93
93800	79.93
93900	79.94
94000	79.95
94100	79.96
94200	79.96
94300	79.97
94400	79.99
94500	80.00
94600	80.01
94700	80.02
94800	80.02
94900	80.02
95000	80.03
95100	80.03
95200	80.05
95300	80.06
95400	80.07
95500	80.07
95600	80.08
95700	80.08
95800	80.10
95900	80.10
96000	80.11
96100	80.12
96200	80.12
96300	80.13
96400	80.14
96500	80.14
96600	80.14
96700	80.14
96800	80.15
96900	80.17
97000	80.17
97100	80.18
97200	80.19
97300	80.19
97400	80.20
97500	80.22
97600	80.23
97700	80.23
97800	80.24
97900	80.25
98000	80.26
98100	80.27
98200	80.27
98300	80.29
98400	80.29
98500	80.30
98600	80.30
98700	80.30
98800	80.31
98900	80.32
99000	80.33
99100	80.34
99200	80.35
99300	80.36
99400	80.37
99500	80.38
99600	80.38
99700	80.39
99800	80.39
99900	80.40
100000	80.41


==> old/plots/marv1_marv1.dat <==
i	s
100	99
200	196
300	293
400	389
500	483
600	573
700	664
800	754
900	848
1000	935
1100	1025
1200	1112
1300	1202
1400	1289
1500	1373
1600	1454
1700	1529
1800	1610
1900	1689
2000	1765
2100	1846
2200	1922
2300	2000
2400	2073
2500	2146
2600	2219
2700	2296
2800	2368
2900	2436
3000	2502
3100	2578
3200	2652
3300	2720
3400	2786
3500	2845
3600	2909
3700	2968
3800	3040
3900	3099
4000	3163
4100	3225
4200	3286
4300	3347
4400	3399
4500	3462
4600	3520
4700	3580
4800	3631
4900	3696
5000	3762
5100	3815
5200	3873
5300	3922
5400	3976
5500	4025
5600	4077
5700	4124
5800	4171
5900	4215
6000	4258
6100	4308
6200	4357
6300	4390
6400	4439
6500	4484
6600	4526
6700	4568
6800	4602
6900	4642
7000	4683
7100	4718
7200	4766
7300	4807
7400	4847
7500	4886
7600	4925
7700	4970
7800	5012
7900	5055
8000	5094
8100	5135
8200	5169
8300	5211
8400	5247
8500	5287
8600	5318
8700	5362
8800	5403
8900	5442
9000	5480
9100	5515
9200	5546
9300	5582
9400	5616
9500	5650
9600	5687
9700	5712
9800	5744
9900	5780
10000	5810
10100	5836
10200	5859
10300	5896
10400	5922
10500	5949
10600	5972
10700	6000
10800	6029
10900	6052
11000	6077
11100	6105
11200	6125
11300	6147
11400	6175
11500	6205
11600	6231
11700	6259
11800	6288
11900	6310
12000	6329
12100	6351
12200	6372
12300	6394
12400	6411
12500	6428
12600	6453
12700	6474
12800	6496
12900	6514
13000	6530
13100	6543
13200	6561
13300	6581
13400	6600
13500	6615
13600	6633
13700	6649
13800	6660
13900	6679
14000	6697
14100	6713
14200	6730
14300	6745
14400	6756
14500	6770
14600	6786
14700	6802
14800	6827
14900	6840
15000	6860
15100	6872
15200	6895
15300	6907
15400	6923
15500	6936
15600	6958
15700	6972
15800	6988
15900	7000
16000	7010
16100	7030
16200	7038
16300	7054
16400	7068
16500	7083
16600	7097
16700	7107
16800	7118
16900	7132
17000	7140
17100	7155
17200	7169
17300	7176
17400	7195
17500	7202
17600	7216
17700	7225
17800	7235
17900	7251
18000	7267
18100	7276
18200	7281
18300	7292
18400	7304
18500	7316
18600	7329
18700	7336
18800	7345
18900	7354
19000	7365
19100	7372
19200	7381
19300	7394
19400	7405
19500	7413
19600	7420
19700	7425
19800	7437
19900	7453
20000	7459
20100	7465
20200	7477
20300	7489
20400	7501
20500	7508
20600	7517
20700	7526
20800	7528
20900	7529
21000	7536
21100	7541
21200	7546
21300	7553
21400	7562
21500	7571
21600	7577
21700	7583
21800	7595
21900	7603
22000	7608
22100	7614
22200	7618
22300	7626
22400	7631
22500	7641
22600	7648
22700	7652
22800	7667
22900	7673
23000	7681
23100	7687
23200	7691
23300	7694
23400	7697
23500	7704
23600	7710
23700	7717
23800	7723
23900	7728
24000	7732
24100	7738
24200	7748
24300	7751
24400	7759
24500	7763
24600	7767
24700	7772
24800	7779
24900	7787
25000	7792
25100	7795
25200	7800
25300	7807
25400	7810
25500	7813
25600	7820
25700	7823
25800	7827
25900	7831
26000	7843
26100	7847
26200	7851
26300	7853
26400	7854
26500	7858
26600	7865
26700	7868
26800	7873
26900	7881
27000	7882
27100	7889
27200	7893
27300	7895
27400	7898
27500	7904
27600	7905
27700	7907
27800	7913
27900	7916
28000	7920
28100	7923
28200	7925
28300	7932
28400	7934
28500	7938
28600	7944
28700	7945
28800	7949
28900	7950
29000	7953
29100	7956
29200	7959
29300	7965
29400	7965
29500	7968
29600	7973
29700	7976
29800	7977
29900	7981
30000	7985
30100	7986
30200	7989
30300	7991
30400	7995
30500	8003
30600	8004
30700	8005
30800	8008
30900	8010
31000	8011
31100	8013
31200	8014
31300	8021
31400	8023
31500	8026
31600	8027
31700	8028
31800	8030
31900	8033
32000	8034
32100	8037
32200	8037
32300	8040
32400	8040
32500	8041
32600	8044
32700	8047
32800	8049
32900	8050
33000	8054
33100	8054
33200	8056
33300	8059
33400	8061
33500	8061
33600	8061
33700	8063
33800	8065
33900	8068
34000	8070
34100	8070
34200	8070
34300	8071
34400	8073
34500	8077
34600	8080
34700	8080
34800	8080
34900	8081
35000	8082
35100	8084
35200	8087
35300	8088
35400	8091
35500	8091
35600	8093
35700	8096
35800	8098
35900	8101
36000	8102
36100	8102
36200	8103
36300	8103
36400	8103
36500	8104
36600	8105
36700	8106
36800	8108
36900	8110
37000	8111
37100	8111
37200	8111
37300	8112
37400	8112
37500	8112
37600	8113
37700	8115
37800	8116
37900	8116
38000	8116
38100	8116
38200	8116
38300	8118
38400	8119
38500	8120
38600	8123
38700	8123
38800	8123
38900	8124
39000	8126
39100	8126
39200	8126
39300	8128
39400	8128
39500	8128
39600	8128
39700	8130
39800	8131
39900	8132
40000	8134
40100	8134
40200	8136
40300	8137
40400	8137
40500	8137
40600	8138
40700	8139
40800	8139
40900	8140
41000	8140
41100	8141
41200	8143
41300	8144
41400	8146
41500	8146
41600	8146
41700	8146
41800	8146
41900	8146
42000	8146
42100	8146
42200	8146
42300	8146
42400	8146
42500	8147
42600	8149
42700	8150
42800	8150
42900	8151
43000	8151
43100	8151
43200	8151
43300	8151
43400	8153
43500	8153
43600	8153
43700	8153
43800	8153
43900	8153
44000	8153
44100	8153
44200	8153
44300	8153
44400	8154
44500	8154
44600	8155
44700	8155
44800	8155
44900	8157
45000	8157
45100	8157
45200	8157
45300	8157
45400	8157
45500	8159
45600	8159
45700	8159
45800	8160
45900	8160
46000	8161
46100	8161
46200	8161
46300	8161
46400	8162
46500	8162
46600	8162
46700	8163
46800	8163
46900	8163
47000	8163
47100	8163
47200	8163
47300	8164
47400	8164
47500	8164
47600	8165
47700	8166
47800	8167
47900	8168
48000	8168
48100	8168
48200	8169
48300	8169
48400	8170
48500	8170
48600	8170
48700	8170
48800	8170
48900	8170
49000	8170
49100	8170
49200	8170
49300	8170
49400	8170
49500	8170
49600	8170
49700	8170
49800	8170
49900	8171
50000	8171
50100	8171
50200	8171
50300	8171
50400	8173
50500	8173
50600	8173
50700	8173
50800	8174
50900	8174
51000	8174
51100	8174
51200	8175
51300	8175
51400	8175
51500	8175
51600	8175
51700	8175
51800	8175
51900	8176
52000	8176
52100	8176
52200	8176
52300	8176
52400	8176
52500	8177
52600	8177
52700	8177
52800	8177
52900	8177
53000	8178
53100	8178
53200	8178
53300	8178
53400	8178
53500	8179
53600	8179
53700	8179
53800	8179
53900	8179
54000	8179
54100	8179
54200	8179
54300	8179
54400	8179
54500	8179
54600	8180
54700	8180
54800	8180
54900	8180
55000	8180
55100	8180
55200	8180
55300	8180
55400	8181
55500	8181
55600	8181
55700	8182
55800	8182
55900	8182
56000	8183
56100	8183
56200	8183
56300	8183
56400	8183
56500	8184
56600	8184
56700	8184
56800	8184
56900	8184
57000	8184
57100	8185
57200	8185
57300	8185
57400	8185
57500	8185
57600	8185
57700	8185
57800	8185
57900	8185
58000	8185
58100	8185
58200	8185
58300	8185
58400	8185
58500	8185
58600	8185
58700	8185
58800	8185
58900	8185
59000	8185
59100	8185
59200	8186
59300	8186
59400	8186
59500	8186
59600	8187
59700	8187
59800	8187
59900	8188
60000	8188
60100	8188
60200	8188
60300	8188
60400	8188
60500	8188
60600	8188
60700	8188
60800	8188
60900	8188
61000	8188
61100	8188
61200	8188
61300	8188
61400	8188
61500	8188
61600	8188
61700	8188
61800	8188
61900	8189
62000	8189
62100	8189
62200	8189
62300	8189
62400	8189
62500	8189
62600	8189
62700	8189
62800	8189
62900	8189
63000	8189
63100	8189
63200	8189
63300	8189
63400	8189
63500	8189
63600	8189
63700	8189
63800	8189
63900	8189
64000	8189
64100	8189
64200	8189
64300	8189
64400	8189
64500	8189
64600	8189
64700	8190
64800	8190
64900	8190
65000	8190
65100	8190
65200	8190
65300	8190
65400	8190
65500	8190
65600	8190
65700	8190
65800	8190
65900	8190
66000	8190
66100	8190
66200	8190
66300	8190
66400	8190
66500	8190
66600	8190
66700	8190
66800	8190
66900	8190
67000	8190
67100	8190
67200	8190
67300	8190
67400	8190
67500	8190
67600	8190
67700	8190
67800	8190
67900	8190
68000	8190
68100	8190
68200	8190
68300	8190
68400	8190
68500	8190
68600	8191
68700	8191
68800	8191
68900	8191
69000	8191
69100	8191
69200	8191
69300	8191
69400	8191
69500	8191
69600	8191
69700	8191
69800	8191
69900	8191
70000	8191
70100	8191
70200	8191
70300	8191
70400	8191
70500	8191
70600	8191
70700	8191
70800	8191
70900	8191
71000	8191
71100	8191
71200	8191
71300	8191
71400	8191
71500	8191
71600	8191
71700	8191
71800	8191
71900	8191
72000	8191
72100	8191
72200	8191
72300	8191
72400	8191
72500	8191
72600	8192
72700	8192
72800	8192
72900	8192
73000	8192
73100	8192
73200	8192
73300	8192
73400	8192
73500	8192
73600	8192
73700	8192
73800	8192
73900	8192
74000	8192
74100	8192
74200	8192
74300	8192
74400	8192
74500	8192
74600	8192
74700	8192
74800	8192
74900	8192
75000	8192
75100	8192
75200	8192
75300	8192
75400	8192
75500	8192
75600	8192
75700	8192
75800	8192
75900	8192
76000	8192
76100	8192
76200	8192
76300	8192
76400	8192
76500	8192
76600	8192
76700	8192
76800	8192
76900	8192
77000	8192
77100	8192
77200	8192
77300	8192
77400	8192
77500	8192
77600	8192
77700	8192
77800	8192
77900	8192
78000	8192
78100	8192
78200	8192
78300	8192
78400	8192
78500	8192
78600	8192
78700	8192
78800	8192
78900	8192
79000	8192
79100	8192
79200	8192
79300	8192
79400	8192
79500	8192
79600	8192
79700	8192
79800	8192
79900	8192
80000	8192
80100	8192
80200	8192
80300	8192
80400	8192
80500	8192
80600	8192
80700	8192
80800	8192
80900	8192
81000	8192
81100	8192
81200	8192
81300	8192
81400	8192
81500	8192
81600	8192
81700	8192
81800	8192
81900	8192
82000	8192
82100	8192
82200	8192
82300	8192
82400	8192
82500	8192
82600	8192
82700	8192
82800	8192
82900	8192
83000	8192
83100	8192
83200	8192
83300	8192
83400	8192
83500	8192
83600	8192
83700	8192
83800	8192
83900	8192
84000	8192
84100	8192
84200	8192
84300	8192
84400	8192
84500	8192
84600	8192
84700	8192
84800	8192
84900	8192
85000	8192
85100	8192
85200	8192
85300	8192
85400	8192
85500	8192
85600	8192
85700	8192
85800	8192
85900	8192
86000	8192
86100	8192
86200	8192
86300	8192
86400	8192
86500	8192
86600	8192
86700	8192
86800	8192
86900	8192
87000	8192
87100	8192
87200	8192
87300	8192
87400	8192
87500	8192
87600	8192
87700	8192
87800	8192
87900	8192
88000	8192
88100	8192
88200	8192
88300	8192
88400	8192
88500	8192
88600	8192
88700	8192
88800	8192
88900	8192
89000	8192
89100	8192
89200	8192
89300	8192
89400	8192
89500	8192
89600	8192
89700	8192
89800	8192
89900	8192
90000	8192
90100	8192
90200	8192
90300	8192
90400	8192
90500	8192
90600	8192
90700	8192
90800	8192
90900	8192
91000	8192
91100	8192
91200	8192
91300	8192
91400	8192
91500	8192
91600	8192
91700	8192
91800	8192
91900	8192
92000	8192
92100	8192
92200	8192
92300	8192
92400	8192
92500	8192
92600	8192
92700	8192
92800	8192
92900	8192
93000	8192
93100	8192
93200	8192
93300	8192
93400	8192
93500	8192
93600	8192
93700	8192
93800	8192
93900	8192
94000	8192
94100	8192
94200	8192
94300	8192
94400	8192
94500	8192
94600	8192
94700	8192
94800	8192
94900	8192
95000	8192
95100	8192
95200	8192
95300	8192
95400	8192
95500	8192
95600	8192
95700	8192
95800	8192
95900	8192
96000	8192
96100	8192
96200	8192
96300	8192
96400	8192
96500	8192
96600	8192
96700	8192
96800	8192
96900	8192
97000	8192
97100	8192
97200	8192
97300	8192
97400	8192
97500	8192
97600	8192
97700	8192
97800	8192
97900	8192
98000	8192
98100	8192
98200	8192
98300	8192
98400	8192
98500	8192
98600	8192
98700	8192
98800	8192
98900	8192
99000	8192
99100	8192
99200	8192
99300	8192
99400	8192
99500	8192
99600	8192
99700	8192
99800	8192
99900	8192
100000	8192


==> old/plots/marv2.csv <==
marv1
i,100,200,300,400,500,600,700,800,900,1000,1100,1200,1300,1400,1500,1600,1700,1800,1900,2000,2100,2200,2300,2400,2500,2600,2700,2800,2900,3000,3100,3200,3300,3400,3500,3600,3700,3800,3900,4000,4100,4200,4300,4400,4500,4600,4700,4800,4900,5000,5100,5200,5300,5400,5500,5600,5700,5800,5900,6000,6100,6200,6300,6400,6500,6600,6700,6800,6900,7000,7100,7200,7300,7400,7500,7600,7700,7800,7900,8000,8100,8200,8300,8400,8500,8600,8700,8800,8900,9000,9100,9200,9300,9400,9500,9600,9700,9800,9900,10000,10100,10200,10300,10400,10500,10600,10700,10800,10900,11000,11100,11200,11300,11400,11500,11600,11700,11800,11900,12000,12100,12200,12300,12400,12500,12600,12700,12800,12900,13000,13100,13200,13300,13400,13500,13600,13700,13800,13900,14000,14100,14200,14300,14400,14500,14600,14700,14800,14900,15000,15100,15200,15300,15400,15500,15600,15700,15800,15900,16000,16100,16200,16300,16400,16500,16600,16700,16800,16900,17000,17100,17200,17300,17400,17500,17600,17700,17800,17900,18000,18100,18200,18300,18400,18500,18600,18700,18800,18900,19000,19100,19200,19300,19400,19500,19600,19700,19800,19900,20000,20100,20200,20300,20400,20500,20600,20700,20800,20900,21000,21100,21200,21300,21400,21500,21600,21700,21800,21900,22000,22100,22200,22300,22400,22500,22600,22700,22800,22900,23000,23100,23200,23300,23400,23500,23600,23700,23800,23900,24000,24100,24200,24300,24400,24500,24600,24700,24800,24900,25000,25100,25200,25300,25400,25500,25600,25700,25800,25900,26000,26100,26200,26300,26400,26500,26600,26700,26800,26900,27000,27100,27200,27300,27400,27500,27600,27700,27800,27900,28000,28100,28200,28300,28400,28500,28600,28700,28800,28900,29000,29100,29200,29300,29400,29500,29600,29700,29800,29900,30000,30100,30200,30300,30400,30500,30600,30700,30800,30900,31000,31100,31200,31300,31400,31500,31600,31700,31800,31900,32000,32100,32200,32300,32400,32500,32600,32700,32800,32900,33000,33100,33200,33300,33400,33500,33600,33700,33800,33900,34000,34100,34200,34300,34400,34500,34600,34700,34800,34900,35000,35100,35200,35300,35400,35500,35600,35700,35800,35900,36000,36100,36200,36300,36400,36500,36600,36700,36800,36900,37000,37100,37200,37300,37400,37500,37600,37700,37800,37900,38000,38100,38200,38300,38400,38500,38600,38700,38800,38900,39000,39100,39200,39300,39400,39500,39600,39700,39800,39900,40000,40100,40200,40300,40400,40500,40600,40700,40800,40900,41000,41100,41200,41300,41400,41500,41600,41700,41800,41900,42000,42100,42200,42300,42400,42500,42600,42700,42800,42900,43000,43100,43200,43300,43400,43500,43600,43700,43800,43900,44000,44100,44200,44300,44400,44500,44600,44700,44800,44900,45000,45100,45200,45300,45400,45500,45600,45700,45800,45900,46000,46100,46200,46300,46400,46500,46600,46700,46800,46900,47000,47100,47200,47300,47400,47500,47600,47700,47800,47900,48000,48100,48200,48300,48400,48500,48600,48700,48800,48900,49000,49100,49200,49300,49400,49500,49600,49700,49800,49900,50000,50100,50200,50300,50400,50500,50600,50700,50800,50900,51000,51100,51200,51300,51400,51500,51600,51700,51800,51900,52000,52100,52200,52300,52400,52500,52600,52700,52800,52900,53000,53100,53200,53300,53400,53500,53600,53700,53800,53900,54000,54100,54200,54300,54400,54500,54600,54700,54800,54900,55000,55100,55200,55300,55400,55500,55600,55700,55800,55900,56000,56100,56200,56300,56400,56500,56600,56700,56800,56900,57000,57100,57200,57300,57400,57500,57600,57700,57800,57900,58000,58100,58200,58300,58400,58500,58600,58700,58800,58900,59000,59100,59200,59300,59400,59500,59600,59700,59800,59900,60000,60100,60200,60300,60400,60500,60600,60700,60800,60900,61000,61100,61200,61300,61400,61500,61600,61700,61800,61900,62000,62100,62200,62300,62400,62500,62600,62700,62800,62900,63000,63100,63200,63300,63400,63500,63600,63700,63800,63900,64000,64100,64200,64300,64400,64500,64600,64700,64800,64900,65000,65100,65200,65300,65400,65500,65600,65700,65800,65900,66000,66100,66200,66300,66400,66500,66600,66700,66800,66900,67000,67100,67200,67300,67400,67500,67600,67700,67800,67900,68000,68100,68200,68300,68400,68500,68600,68700,68800,68900,69000,69100,69200,69300,69400,69500,69600,69700,69800,69900,70000,70100,70200,70300,70400,70500,70600,70700,70800,70900,71000,71100,71200,71300,71400,71500,71600,71700,71800,71900,72000,72100,72200,72300,72400,72500,72600,72700,72800,72900,73000,73100,73200,73300,73400,73500,73600,73700,73800,73900,74000,74100,74200,74300,74400,74500,74600,74700,74800,74900,75000,75100,75200,75300,75400,75500,75600,75700,75800,75900,76000,76100,76200,76300,76400,76500,76600,76700,76800,76900,77000,77100,77200,77300,77400,77500,77600,77700,77800,77900,78000,78100,78200,78300,78400,78500,78600,78700,78800,78900,79000,79100,79200,79300,79400,79500,79600,79700,79800,79900,80000,80100,80200,80300,80400,80500,80600,80700,80800,80900,81000,81100,81200,81300,81400,81500,81600,81700,81800,81900,82000,82100,82200,82300,82400,82500,82600,82700,82800,82900,83000,83100,83200,83300,83400,83500,83600,83700,83800,83900,84000,84100,84200,84300,84400,84500,84600,84700,84800,84900,85000,85100,85200,85300,85400,85500,85600,85700,85800,85900,86000,86100,86200,86300,86400,86500,86600,86700,86800,86900,87000,87100,87200,87300,87400,87500,87600,87700,87800,87900,88000,88100,88200,88300,88400,88500,88600,88700,88800,88900,89000,89100,89200,89300,89400,89500,89600,89700,89800,89900,90000,90100,90200,90300,90400,90500,90600,90700,90800,90900,91000,91100,91200,91300,91400,91500,91600,91700,91800,91900,92000,92100,92200,92300,92400,92500,92600,92700,92800,92900,93000,93100,93200,93300,93400,93500,93600,93700,93800,93900,94000,94100,94200,94300,94400,94500,94600,94700,94800,94900,95000,95100,95200,95300,95400,95500,95600,95700,95800,95900,96000,96100,96200,96300,96400,96500,96600,96700,96800,96900,97000,97100,97200,97300,97400,97500,97600,97700,97800,97900,98000,98100,98200,98300,98400,98500,98600,98700,98800,98900,99000,99100,99200,99300,99400,99500,99600,99700,99800,99900,100000
p,0,0,1,2,2,4,4,4,4,6,7,8,10,12,13,15,18,20,24,31,32,33,37,41,45,48,48,53,55,57,62,69,73,76,83,90,100,103,107,110,110,117,126,138,142,146,147,153,155,155,161,166,172,175,178,190,198,205,214,223,226,230,242,245,251,258,264,271,278,286,298,301,308,318,329,339,346,353,358,365,375,384,390,403,409,414,423,429,437,446,456,461,469,477,486,498,509,519,530,541,550,559,568,578,591,601,611,619,626,631,638,646,657,663,670,677,690,700,708,716,729,735,745,753,764,775,786,798,809,819,828,835,841,856,868,878,892,898,908,919,931,946,961,966,978,986,999,1004,1015,1026,1033,1044,1058,1062,1072,1080,1092,1104,1114,1124,1131,1144,1158,1168,1180,1193,1202,1208,1220,1230,1236,1251,1262,1274,1285,1295,1311,1321,1333,1345,1355,1370,1383,1395,1403,1414,1425,1438,1451,1461,1478,1485,1490,1503,1512,1521,1527,1534,1548,1561,1574,1588,1595,1607,1620,1632,1643,1657,1668,1682,1693,1701,1708,1715,1726,1735,1746,1758,1771,1781,1789,1800,1812,1826,1834,1846,1860,1868,1882,1890,1902,1910,1924,1935,1951,1958,1970,1983,1991,2003,2015,2028,2044,2054,2071,2078,2089,2097,2106,2118,2128,2134,2141,2149,2161,2174,2181,2187,2202,2215,2226,2242,2251,2261,2270,2274,2286,2301,2309,2323,2334,2342,2352,2362,2372,2391,2398,2405,2419,2430,2442,2452,2457,2464,2476,2485,2495,2508,2521,2537,2550,2562,2574,2587,2608,2618,2630,2639,2653,2666,2674,2690,2700,2710,2721,2729,2745,2761,2768,2780,2792,2800,2808,2821,2832,2840,2847,2856,2865,2883,2896,2904,2920,2935,2944,2961,2975,2988,2996,3002,3011,3028,3040,3055,3067,3084,3093,3105,3120,3133,3149,3165,3173,3191,3202,3211,3224,3233,3249,3262,3278,3287,3304,3316,3327,3337,3353,3368,3379,3391,3404,3417,3429,3438,3451,3459,3470,3485,3497,3509,3516,3530,3543,3557,3574,3586,3593,3604,3615,3626,3639,3663,3673,3687,3702,3713,3722,3733,3747,3759,3771,3782,3794,3814,3827,3841,3853,3870,3886,3900,3910,3934,3945,3959,3971,3981,3992,4002,4014,4027,4040,4051,4068,4081,4095,4116,4132,4140,4155,4169,4182,4197,4208,4223,4235,4246,4259,4273,4291,4306,4323,4339,4351,4364,4369,4382,4398,4408,4417,4431,4443,4456,4469,4478,4488,4495,4504,4525,4538,4551,4559,4566,4575,4588,4597,4614,4633,4648,4663,4680,4692,4704,4716,4733,4742,4758,4771,4784,4796,4804,4816,4831,4841,4854,4873,4888,4900,4915,4932,4947,4960,4974,4985,4992,5007,5021,5038,5051,5062,5073,5091,5106,5117,5128,5136,5150,5158,5170,5181,5195,5205,5216,5231,5240,5250,5260,5272,5284,5294,5313,5323,5335,5345,5359,5371,5380,5392,5407,5416,5433,5443,5458,5467,5477,5487,5503,5510,5526,5535,5552,5567,5580,5593,5605,5618,5626,5639,5656,5669,5683,5694,5704,5714,5723,5739,5754,5765,5782,5797,5803,5815,5824,5841,5858,5871,5885,5901,5914,5931,5944,5961,5975,5994,6003,6019,6033,6043,6056,6071,6082,6099,6112,6123,6142,6157,6167,6184,6192,6201,6217,6226,6249,6260,6275,6293,6300,6311,6328,6346,6362,6377,6392,6405,6420,6429,6442,6457,6467,6482,6496,6510,6529,6540,6557,6568,6582,6597,6609,6618,6628,6637,6647,6663,6676,6694,6702,6711,6719,6728,6741,6757,6767,6786,6797,6809,6822,6844,6855,6868,6880,6885,6895,6902,6911,6924,6943,6949,6963,6974,6993,7006,7017,7029,7041,7050,7064,7077,7091,7107,7118,7134,7146,7155,7172,7180,7192,7204,7215,7226,7235,7252,7265,7274,7288,7300,7313,7329,7339,7350,7363,7377,7394,7406,7418,7434,7443,7464,7476,7488,7498,7511,7524,7536,7545,7557,7568,7589,7597,7604,7613,7628,7637,7654,7663,7675,7685,7698,7704,7719,7727,7745,7758,7775,7789,7798,7814,7824,7834,7844,7856,7868,7884,7896,7910,7921,7932,7940,7958,7966,7978,7994,8002,8013,8024,8036,8048,8062,8080,8093,8104,8118,8133,8151,8168,8188,8205,8219,8236,8248,8256,8266,8277,8288,8300,8310,8322,8342,8356,8365,8374,8391,8407,8426,8436,8446,8459,8471,8484,8494,8503,8514,8526,8538,8555,8568,8581,8599,8605,8617,8629,8640,8650,8663,8674,8684,8697,8707,8718,8727,8736,8744,8760,8775,8786,8797,8813,8830,8841,8858,8875,8887,8898,8913,8924,8933,8947,8962,8972,8981,8988,9000,9016,9029,9040,9054,9065,9075,9085,9095,9110,9120,9134,9146,9157,9169,9180,9199,9211,9222,9233,9243,9258,9265,9273,9291,9302,9315,9327,9336,9343,9354,9367,9383,9394,9409,9417,9431,9446,9459,9467,9483,9498,9513,9523,9532,9540,9551,9561,9578,9589,9601,9610,9620,9638,9648,9667,9673,9685,9695,9702,9714,9723,9730,9744,9759,9774,9788,9801,9813,9830,9843,9854,9865,9873,9887,9900,9914,9928,9943,9956,9967,9982,9991,9999,10014,10030,10047,10053,10065,10072,10085,10100,10115,10123,10132,10141,10151,10159,10171,10182,10194,10205,10223,10235,10250,10264,10277,10286,10298,10309,10320,10330,10337,10343,10351,10366,10371,10380,10393,10408,10422,10432,10444,10457,10469,10482,10497,10511,10523,10533,10542,10554,10562,10579,10591,10602,10618,10629,10647,10656,10668,10682,10692,10701,10708,10717,10730,10751,10767,10780,10799,10805,10812,10824,10840,10856,10870,10876,10891,10899,10912,10928,10941,10955,10973,10994,11013,11020,11028,11040,11055,11068,11081,11089,11098,11108,11119,11129,11144,11157,11167,11181,11186,11199,11216,11235,11248,11258,11269,11277,11287,11299,11309,11320,11325,11346,11359,11375,11384,11400
v,1,4,6,9,15,23,32,42,48,59,68,80,88,99,114,131,153,170,187,204,222,245,263,286,309,333,356,379,409,441,460,479,507,538,572,601,632,657,694,727,765,797,827,863,896,934,973,1016,1049,1083,1124,1161,1206,1249,1297,1333,1378,1424,1471,1519,1566,1613,1668,1716,1765,1816,1868,1927,1980,2031,2084,2133,2185,2235,2285,2336,2384,2435,2487,2541,2590,2647,2699,2750,2804,2868,2915,2968,3021,3074,3129,3193,3249,3307,3364,3415,3479,3537,3590,3649,3714,3782,3836,3900,3960,4027,4089,4152,4222,4292,4357,4429,4496,4562,4625,4692,4751,4812,4882,4955,5020,5093,5161,5236,5308,5372,5440,5506,5577,5651,5729,5804,5878,5944,6017,6089,6159,6242,6313,6384,6456,6524,6594,6678,6752,6828,6899,6969,7045,7114,7195,7261,7335,7415,7492,7562,7636,7708,7786,7866,7939,8018,8088,8164,8237,8310,8391,8474,8548,8630,8709,8780,8862,8931,9013,9089,9164,9244,9316,9388,9469,9549,9625,9701,9781,9857,9939,10017,10095,10174,10250,10334,10416,10492,10575,10659,10748,10829,10899,10980,11061,11135,11216,11292,11372,11451,11531,11615,11703,11782,11866,11953,12039,12123,12203,12288,12371,12447,12526,12611,12697,12782,12862,12943,13025,13106,13188,13265,13345,13429,13511,13599,13682,13768,13845,13932,14013,14094,14181,14265,14347,14424,14505,14587,14666,14755,14839,14924,15007,15090,15177,15266,15352,15441,15526,15606,15696,15786,15867,15942,16027,16107,16196,16285,16372,16461,16546,16626,16710,16795,16877,16965,17053,17140,17224,17304,17395,17482,17565,17650,17735,17823,17911,18002,18086,18171,18260,18343,18429,18510,18594,18679,18761,18848,18924,19009,19094,19184,19266,19349,19440,19521,19609,19695,19776,19867,19950,20031,20122,20209,20295,20386,20471,20556,20642,20733,20825,20914,21002,21083,21167,21259,21340,21425,21515,21595,21678,21763,21854,21944,22035,22116,22201,22284,22372,22455,22544,22630,22712,22797,22881,22965,23056,23136,23221,23309,23396,23487,23570,23656,23738,23826,23908,23993,24082,24170,24251,24334,24420,24507,24594,24680,24768,24859,24945,25036,25124,25207,25293,25380,25473,25559,25645,25731,25814,25901,25992,26080,26169,26258,26345,26421,26509,26594,26678,26764,26855,26944,27029,27115,27203,27292,27378,27458,27545,27631,27717,27799,27882,27966,28056,28130,28218,28304,28392,28481,28569,28659,28746,28833,28919,29006,29088,29173,29259,29338,29422,29514,29599,29685,29772,29857,29946,30031,30118,30205,30291,30377,30458,30543,30626,30710,30798,30883,30978,31065,31149,31239,31330,31416,31504,31591,31678,31768,31858,31950,32041,32120,32205,32292,32384,32477,32568,32655,32744,32827,32908,32992,33077,33159,33247,33335,33423,33505,33596,33680,33766,33853,33941,34033,34121,34206,34295,34382,34463,34547,34634,34718,34800,34885,34972,35057,35146,35238,35323,35409,35492,35579,35668,35757,35839,35924,36013,36102,36194,36280,36372,36460,36548,36634,36724,36813,36898,36987,37077,37167,37255,37342,37432,37513,37603,37690,37780,37866,37954,38045,38133,38218,38308,38391,38481,38566,38657,38747,38836,38920,39013,39097,39188,39270,39355,39442,39529,39617,39703,39795,39882,39965,40052,40138,40227,40317,40407,40498,40582,40666,40755,40838,40923,41017,41105,41196,41279,41361,41448,41534,41617,41704,41787,41873,41956,42042,42123,42214,42297,42383,42473,42560,42645,42734,42816,42903,42992,43073,43158,43248,43331,43423,43514,43598,43689,43766,43855,43940,44022,44115,44204,44287,44369,44453,44538,44622,44709,44794,44885,44971,45056,45146,45230,45316,45402,45483,45572,45655,45744,45830,45915,46003,46094,46184,46275,46365,46449,46536,46618,46710,46801,46893,46983,47070,47154,47244,47325,47414,47502,47589,47667,47756,47843,47931,48026,48116,48209,48300,48387,48468,48562,48648,48737,48818,48905,48994,49082,49170,49261,49347,49433,49519,49603,49692,49776,49864,49955,50038,50130,50218,50306,50395,50484,50575,50658,50745,50836,50922,51010,51097,51181,51271,51360,51447,51533,51616,51704,51792,51876,51967,52046,52134,52222,52312,52399,52486,52574,52665,52753,52841,52920,53012,53105,53196,53281,53372,53455,53546,53634,53724,53811,53905,53990,54082,54164,54251,54334,54420,54511,54595,54685,54775,54865,54953,55041,55125,55213,55299,55388,55477,55569,55651,55743,55831,55915,56007,56096,56185,56273,56360,56446,56528,56615,56704,56790,56875,56957,57040,57120,57203,57289,57372,57460,57552,57642,57731,57820,57908,57998,58086,58166,58252,58343,58434,58517,58601,58682,58772,58862,58949,59037,59124,59214,59305,59394,59482,59570,59653,59740,59827,59909,60003,60091,60179,60268,60358,60445,60534,60624,60711,60801,60890,60981,61072,61164,61248,61333,61422,61511,61595,61678,61767,61850,61933,62021,62110,62195,62284,62375,62461,62546,62636,62727,62820,62908,62992,63079,63168,63254,63343,63433,63523,63613,63698,63788,63874,63962,64051,64139,64228,64309,64397,64486,64575,64665,64750,64843,64935,65017,65106,65193,65281,65372,65465,65554,65641,65725,65814,65899,65991,66077,66162,66249,66341,66425,66510,66595,66685,66776,66868,66957,67047,67130,67219,67307,67398,67488,67570,67660,67741,67835,67923,68013,68106,68194,68285,68378,68464,68549,68634,68720,68807,68895,68978,69065,69154,69243,69335,69421,69508,69594,69680,69765,69852,69941,70026,70117,70209,70294,70378,70461,70555,70643,70736,70823,70908,70993,71085,71176,71267,71357,71449,71537,71626,71714,71803,71885,71973,72058,72144,72231,72322,72410,72499,72588,72678,72771,72865,72957,73042,73137,73228,73315,73400,73486,73576,73664,73751,73839,73926,74011,74097,74185,74275,74366,74454,74546,74629,74717,74806,74890,74979,75061,75152,75240,75326,75416,75507,75600,75691,75778,75857,75941,76028,76109,76203,76296,76384,76468,76552,76638,76732,76817,76909,76996,77080,77167,77253,77335,77414,77495,77588,77680,77768,77853,77940,78027,78119,78210,78300,78389,78479,78564,78651,78741,78827,78922,79009,79092,79173,79260,79350,79439,79531,79621,79709,79799,79888,79983,80062,80149,80233,80324,80408


==> old/plots/marv2_marv1.dat <==
i	p
100	0
200	0
300	1
400	2
500	2
600	4
700	4
800	4
900	4
1000	6
1100	7
1200	8
1300	10
1400	12
1500	13
1600	15
1700	18
1800	20
1900	24
2000	31
2100	32
2200	33
2300	37
2400	41
2500	45
2600	48
2700	48
2800	53
2900	55
3000	57
3100	62
3200	69
3300	73
3400	76
3500	83
3600	90
3700	100
3800	103
3900	107
4000	110
4100	110
4200	117
4300	126
4400	138
4500	142
4600	146
4700	147
4800	153
4900	155
5000	155
5100	161
5200	166
5300	172
5400	175
5500	178
5600	190
5700	198
5800	205
5900	214
6000	223
6100	226
6200	230
6300	242
6400	245
6500	251
6600	258
6700	264
6800	271
6900	278
7000	286
7100	298
7200	301
7300	308
7400	318
7500	329
7600	339
7700	346
7800	353
7900	358
8000	365
8100	375
8200	384
8300	390
8400	403
8500	409
8600	414
8700	423
8800	429
8900	437
9000	446
9100	456
9200	461
9300	469
9400	477
9500	486
9600	498
9700	509
9800	519
9900	530
10000	541
10100	550
10200	559
10300	568
10400	578
10500	591
10600	601
10700	611
10800	619
10900	626
11000	631
11100	638
11200	646
11300	657
11400	663
11500	670
11600	677
11700	690
11800	700
11900	708
12000	716
12100	729
12200	735
12300	745
12400	753
12500	764
12600	775
12700	786
12800	798
12900	809
13000	819
13100	828
13200	835
13300	841
13400	856
13500	868
13600	878
13700	892
13800	898
13900	908
14000	919
14100	931
14200	946
14300	961
14400	966
14500	978
14600	986
14700	999
14800	1004
14900	1015
15000	1026
15100	1033
15200	1044
15300	1058
15400	1062
15500	1072
15600	1080
15700	1092
15800	1104
15900	1114
16000	1124
16100	1131
16200	1144
16300	1158
16400	1168
16500	1180
16600	1193
16700	1202
16800	1208
16900	1220
17000	1230
17100	1236
17200	1251
17300	1262
17400	1274
17500	1285
17600	1295
17700	1311
17800	1321
17900	1333
18000	1345
18100	1355
18200	1370
18300	1383
18400	1395
18500	1403
18600	1414
18700	1425
18800	1438
18900	1451
19000	1461
19100	1478
19200	1485
19300	1490
19400	1503
19500	1512
19600	1521
19700	1527
19800	1534
19900	1548
20000	1561
20100	1574
20200	1588
20300	1595
20400	1607
20500	1620
20600	1632
20700	1643
20800	1657
20900	1668
21000	1682
21100	1693
21200	1701
21300	1708
21400	1715
21500	1726
21600	1735
21700	1746
21800	1758
21900	1771
22000	1781
22100	1789
22200	1800
22300	1812
22400	1826
22500	1834
22600	1846
22700	1860
22800	1868
22900	1882
23000	1890
23100	1902
23200	1910
23300	1924
23400	1935
23500	1951
23600	1958
23700	1970
23800	1983
23900	1991
24000	2003
24100	2015
24200	2028
24300	2044
24400	2054
24500	2071
24600	2078
24700	2089
24800	2097
24900	2106
25000	2118
25100	2128
25200	2134
25300	2141
25400	2149
25500	2161
25600	2174
25700	2181
25800	2187
25900	2202
26000	2215
26100	2226
26200	2242
26300	2251
26400	2261
26500	2270
26600	2274
26700	2286
26800	2301
26900	2309
27000	2323
27100	2334
27200	2342
27300	2352
27400	2362
27500	2372
27600	2391
27700	2398
27800	2405
27900	2419
28000	2430
28100	2442
28200	2452
28300	2457
28400	2464
28500	2476
28600	2485
28700	2495
28800	2508
28900	2521
29000	2537
29100	2550
29200	2562
29300	2574
29400	2587
29500	2608
29600	2618
29700	2630
29800	2639
29900	2653
30000	2666
30100	2674
30200	2690
30300	2700
30400	2710
30500	2721
30600	2729
30700	2745
30800	2761
30900	2768
31000	2780
31100	2792
31200	2800
31300	2808
31400	2821
31500	2832
31600	2840
31700	2847
31800	2856
31900	2865
32000	2883
32100	2896
32200	2904
32300	2920
32400	2935
32500	2944
32600	2961
32700	2975
32800	2988
32900	2996
33000	3002
33100	3011
33200	3028
33300	3040
33400	3055
33500	3067
33600	3084
33700	3093
33800	3105
33900	3120
34000	3133
34100	3149
34200	3165
34300	3173
34400	3191
34500	3202
34600	3211
34700	3224
34800	3233
34900	3249
35000	3262
35100	3278
35200	3287
35300	3304
35400	3316
35500	3327
35600	3337
35700	3353
35800	3368
35900	3379
36000	3391
36100	3404
36200	3417
36300	3429
36400	3438
36500	3451
36600	3459
36700	3470
36800	3485
36900	3497
37000	3509
37100	3516
37200	3530
37300	3543
37400	3557
37500	3574
37600	3586
37700	3593
37800	3604
37900	3615
38000	3626
38100	3639
38200	3663
38300	3673
38400	3687
38500	3702
38600	3713
38700	3722
38800	3733
38900	3747
39000	3759
39100	3771
39200	3782
39300	3794
39400	3814
39500	3827
39600	3841
39700	3853
39800	3870
39900	3886
40000	3900
40100	3910
40200	3934
40300	3945
40400	3959
40500	3971
40600	3981
40700	3992
40800	4002
40900	4014
41000	4027
41100	4040
41200	4051
41300	4068
41400	4081
41500	4095
41600	4116
41700	4132
41800	4140
41900	4155
42000	4169
42100	4182
42200	4197
42300	4208
42400	4223
42500	4235
42600	4246
42700	4259
42800	4273
42900	4291
43000	4306
43100	4323
43200	4339
43300	4351
43400	4364
43500	4369
43600	4382
43700	4398
43800	4408
43900	4417
44000	4431
44100	4443
44200	4456
44300	4469
44400	4478
44500	4488
44600	4495
44700	4504
44800	4525
44900	4538
45000	4551
45100	4559
45200	4566
45300	4575
45400	4588
45500	4597
45600	4614
45700	4633
45800	4648
45900	4663
46000	4680
46100	4692
46200	4704
46300	4716
46400	4733
46500	4742
46600	4758
46700	4771
46800	4784
46900	4796
47000	4804
47100	4816
47200	4831
47300	4841
47400	4854
47500	4873
47600	4888
47700	4900
47800	4915
47900	4932
48000	4947
48100	4960
48200	4974
48300	4985
48400	4992
48500	5007
48600	5021
48700	5038
48800	5051
48900	5062
49000	5073
49100	5091
49200	5106
49300	5117
49400	5128
49500	5136
49600	5150
49700	5158
49800	5170
49900	5181
50000	5195
50100	5205
50200	5216
50300	5231
50400	5240
50500	5250
50600	5260
50700	5272
50800	5284
50900	5294
51000	5313
51100	5323
51200	5335
51300	5345
51400	5359
51500	5371
51600	5380
51700	5392
51800	5407
51900	5416
52000	5433
52100	5443
52200	5458
52300	5467
52400	5477
52500	5487
52600	5503
52700	5510
52800	5526
52900	5535
53000	5552
53100	5567
53200	5580
53300	5593
53400	5605
53500	5618
53600	5626
53700	5639
53800	5656
53900	5669
54000	5683
54100	5694
54200	5704
54300	5714
54400	5723
54500	5739
54600	5754
54700	5765
54800	5782
54900	5797
55000	5803
55100	5815
55200	5824
55300	5841
55400	5858
55500	5871
55600	5885
55700	5901
55800	5914
55900	5931
56000	5944
56100	5961
56200	5975
56300	5994
56400	6003
56500	6019
56600	6033
56700	6043
56800	6056
56900	6071
57000	6082
57100	6099
57200	6112
57300	6123
57400	6142
57500	6157
57600	6167
57700	6184
57800	6192
57900	6201
58000	6217
58100	6226
58200	6249
58300	6260
58400	6275
58500	6293
58600	6300
58700	6311
58800	6328
58900	6346
59000	6362
59100	6377
59200	6392
59300	6405
59400	6420
59500	6429
59600	6442
59700	6457
59800	6467
59900	6482
60000	6496
60100	6510
60200	6529
60300	6540
60400	6557
60500	6568
60600	6582
60700	6597
60800	6609
60900	6618
61000	6628
61100	6637
61200	6647
61300	6663
61400	6676
61500	6694
61600	6702
61700	6711
61800	6719
61900	6728
62000	6741
62100	6757
62200	6767
62300	6786
62400	6797
62500	6809
62600	6822
62700	6844
62800	6855
62900	6868
63000	6880
63100	6885
63200	6895
63300	6902
63400	6911
63500	6924
63600	6943
63700	6949
63800	6963
63900	6974
64000	6993
64100	7006
64200	7017
64300	7029
64400	7041
64500	7050
64600	7064
64700	7077
64800	7091
64900	7107
65000	7118
65100	7134
65200	7146
65300	7155
65400	7172
65500	7180
65600	7192
65700	7204
65800	7215
65900	7226
66000	7235
66100	7252
66200	7265
66300	7274
66400	7288
66500	7300
66600	7313
66700	7329
66800	7339
66900	7350
67000	7363
67100	7377
67200	7394
67300	7406
67400	7418
67500	7434
67600	7443
67700	7464
67800	7476
67900	7488
68000	7498
68100	7511
68200	7524
68300	7536
68400	7545
68500	7557
68600	7568
68700	7589
68800	7597
68900	7604
69000	7613
69100	7628
69200	7637
69300	7654
69400	7663
69500	7675
69600	7685
69700	7698
69800	7704
69900	7719
70000	7727
70100	7745
70200	7758
70300	7775
70400	7789
70500	7798
70600	7814
70700	7824
70800	7834
70900	7844
71000	7856
71100	7868
71200	7884
71300	7896
71400	7910
71500	7921
71600	7932
71700	7940
71800	7958
71900	7966
72000	7978
72100	7994
72200	8002
72300	8013
72400	8024
72500	8036
72600	8048
72700	8062
72800	8080
72900	8093
73000	8104
73100	8118
73200	8133
73300	8151
73400	8168
73500	8188
73600	8205
73700	8219
73800	8236
73900	8248
74000	8256
74100	8266
74200	8277
74300	8288
74400	8300
74500	8310
74600	8322
74700	8342
74800	8356
74900	8365
75000	8374
75100	8391
75200	8407
75300	8426
75400	8436
75500	8446
75600	8459
75700	8471
75800	8484
75900	8494
76000	8503
76100	8514
76200	8526
76300	8538
76400	8555
76500	8568
76600	8581
76700	8599
76800	8605
76900	8617
77000	8629
77100	8640
77200	8650
77300	8663
77400	8674
77500	8684
77600	8697
77700	8707
77800	8718
77900	8727
78000	8736
78100	8744
78200	8760
78300	8775
78400	8786
78500	8797
78600	8813
78700	8830
78800	8841
78900	8858
79000	8875
79100	8887
79200	8898
79300	8913
79400	8924
79500	8933
79600	8947
79700	8962
79800	8972
79900	8981
80000	8988
80100	9000
80200	9016
80300	9029
80400	9040
80500	9054
80600	9065
80700	9075
80800	9085
80900	9095
81000	9110
81100	9120
81200	9134
81300	9146
81400	9157
81500	9169
81600	9180
81700	9199
81800	9211
81900	9222
82000	9233
82100	9243
82200	9258
82300	9265
82400	9273
82500	9291
82600	9302
82700	9315
82800	9327
82900	9336
83000	9343
83100	9354
83200	9367
83300	9383
83400	9394
83500	9409
83600	9417
83700	9431
83800	9446
83900	9459
84000	9467
84100	9483
84200	9498
84300	9513
84400	9523
84500	9532
84600	9540
84700	9551
84800	9561
84900	9578
85000	9589
85100	9601
85200	9610
85300	9620
85400	9638
85500	9648
85600	9667
85700	9673
85800	9685
85900	9695
86000	9702
86100	9714
86200	9723
86300	9730
86400	9744
86500	9759
86600	9774
86700	9788
86800	9801
86900	9813
87000	9830
87100	9843
87200	9854
87300	9865
87400	9873
87500	9887
87600	9900
87700	9914
87800	9928
87900	9943
88000	9956
88100	9967
88200	9982
88300	9991
88400	9999
88500	10014
88600	10030
88700	10047
88800	10053
88900	10065
89000	10072
89100	10085
89200	10100
89300	10115
89400	10123
89500	10132
89600	10141
89700	10151
89800	10159
89900	10171
90000	10182
90100	10194
90200	10205
90300	10223
90400	10235
90500	10250
90600	10264
90700	10277
90800	10286
90900	10298
91000	10309
91100	10320
91200	10330
91300	10337
91400	10343
91500	10351
91600	10366
91700	10371
91800	10380
91900	10393
92000	10408
92100	10422
92200	10432
92300	10444
92400	10457
92500	10469
92600	10482
92700	10497
92800	10511
92900	10523
93000	10533
93100	10542
93200	10554
93300	10562
93400	10579
93500	10591
93600	10602
93700	10618
93800	10629
93900	10647
94000	10656
94100	10668
94200	10682
94300	10692
94400	10701
94500	10708
94600	10717
94700	10730
94800	10751
94900	10767
95000	10780
95100	10799
95200	10805
95300	10812
95400	10824
95500	10840
95600	10856
95700	10870
95800	10876
95900	10891
96000	10899
96100	10912
96200	10928
96300	10941
96400	10955
96500	10973
96600	10994
96700	11013
96800	11020
96900	11028
97000	11040
97100	11055
97200	11068
97300	11081
97400	11089
97500	11098
97600	11108
97700	11119
97800	11129
97900	11144
98000	11157
98100	11167
98200	11181
98300	11186
98400	11199
98500	11216
98600	11235
98700	11248
98800	11258
98900	11269
99000	11277
99100	11287
99200	11299
99300	11309
99400	11320
99500	11325
99600	11346
99700	11359
99800	11375
99900	11384
100000	11400


==> old/plots/marv3_marv1.dat <==
i	v
100	1
200	4
300	6
400	9
500	15
600	23
700	32
800	42
900	48
1000	59
1100	68
1200	80
1300	88
1400	99
1500	114
1600	131
1700	153
1800	170
1900	187
2000	204
2100	222
2200	245
2300	263
2400	286
2500	309
2600	333
2700	356
2800	379
2900	409
3000	441
3100	460
3200	479
3300	507
3400	538
3500	572
3600	601
3700	632
3800	657
3900	694
4000	727
4100	765
4200	797
4300	827
4400	863
4500	896
4600	934
4700	973
4800	1016
4900	1049
5000	1083
5100	1124
5200	1161
5300	1206
5400	1249
5500	1297
5600	1333
5700	1378
5800	1424
5900	1471
6000	1519
6100	1566
6200	1613
6300	1668
6400	1716
6500	1765
6600	1816
6700	1868
6800	1927
6900	1980
7000	2031
7100	2084
7200	2133
7300	2185
7400	2235
7500	2285
7600	2336
7700	2384
7800	2435
7900	2487
8000	2541
8100	2590
8200	2647
8300	2699
8400	2750
8500	2804
8600	2868
8700	2915
8800	2968
8900	3021
9000	3074
9100	3129
9200	3193
9300	3249
9400	3307
9500	3364
9600	3415
9700	3479
9800	3537
9900	3590
10000	3649
10100	3714
10200	3782
10300	3836
10400	3900
10500	3960
10600	4027
10700	4089
10800	4152
10900	4222
11000	4292
11100	4357
11200	4429
11300	4496
11400	4562
11500	4625
11600	4692
11700	4751
11800	4812
11900	4882
12000	4955
12100	5020
12200	5093
12300	5161
12400	5236
12500	5308
12600	5372
12700	5440
12800	5506
12900	5577
13000	5651
13100	5729
13200	5804
13300	5878
13400	5944
13500	6017
13600	6089
13700	6159
13800	6242
13900	6313
14000	6384
14100	6456
14200	6524
14300	6594
14400	6678
14500	6752
14600	6828
14700	6899
14800	6969
14900	7045
15000	7114
15100	7195
15200	7261
15300	7335
15400	7415
15500	7492
15600	7562
15700	7636
15800	7708
15900	7786
16000	7866
16100	7939
16200	8018
16300	8088
16400	8164
16500	8237
16600	8310
16700	8391
16800	8474
16900	8548
17000	8630
17100	8709
17200	8780
17300	8862
17400	8931
17500	9013
17600	9089
17700	9164
17800	9244
17900	9316
18000	9388
18100	9469
18200	9549
18300	9625
18400	9701
18500	9781
18600	9857
18700	9939
18800	10017
18900	10095
19000	10174
19100	10250
19200	10334
19300	10416
19400	10492
19500	10575
19600	10659
19700	10748
19800	10829
19900	10899
20000	10980
20100	11061
20200	11135
20300	11216
20400	11292
20500	11372
20600	11451
20700	11531
20800	11615
20900	11703
21000	11782
21100	11866
21200	11953
21300	12039
21400	12123
21500	12203
21600	12288
21700	12371
21800	12447
21900	12526
22000	12611
22100	12697
22200	12782
22300	12862
22400	12943
22500	13025
22600	13106
22700	13188
22800	13265
22900	13345
23000	13429
23100	13511
23200	13599
23300	13682
23400	13768
23500	13845
23600	13932
23700	14013
23800	14094
23900	14181
24000	14265
24100	14347
24200	14424
24300	14505
24400	14587
24500	14666
24600	14755
24700	14839
24800	14924
24900	15007
25000	15090
25100	15177
25200	15266
25300	15352
25400	15441
25500	15526
25600	15606
25700	15696
25800	15786
25900	15867
26000	15942
26100	16027
26200	16107
26300	16196
26400	16285
26500	16372
26600	16461
26700	16546
26800	16626
26900	16710
27000	16795
27100	16877
27200	16965
27300	17053
27400	17140
27500	17224
27600	17304
27700	17395
27800	17482
27900	17565
28000	17650
28100	17735
28200	17823
28300	17911
28400	18002
28500	18086
28600	18171
28700	18260
28800	18343
28900	18429
29000	18510
29100	18594
29200	18679
29300	18761
29400	18848
29500	18924
29600	19009
29700	19094
29800	19184
29900	19266
30000	19349
30100	19440
30200	19521
30300	19609
30400	19695
30500	19776
30600	19867
30700	19950
30800	20031
30900	20122
31000	20209
31100	20295
31200	20386
31300	20471
31400	20556
31500	20642
31600	20733
31700	20825
31800	20914
31900	21002
32000	21083
32100	21167
32200	21259
32300	21340
32400	21425
32500	21515
32600	21595
32700	21678
32800	21763
32900	21854
33000	21944
33100	22035
33200	22116
33300	22201
33400	22284
33500	22372
33600	22455
33700	22544
33800	22630
33900	22712
34000	22797
34100	22881
34200	22965
34300	23056
34400	23136
34500	23221
34600	23309
34700	23396
34800	23487
34900	23570
35000	23656
35100	23738
35200	23826
35300	23908
35400	23993
35500	24082
35600	24170
35700	24251
35800	24334
35900	24420
36000	24507
36100	24594
36200	24680
36300	24768
36400	24859
36500	24945
36600	25036
36700	25124
36800	25207
36900	25293
37000	25380
37100	25473
37200	25559
37300	25645
37400	25731
37500	25814
37600	25901
37700	25992
37800	26080
37900	26169
38000	26258
38100	26345
38200	26421
38300	26509
38400	26594
38500	26678
38600	26764
38700	26855
38800	26944
38900	27029
39000	27115
39100	27203
39200	27292
39300	27378
39400	27458
39500	27545
39600	27631
39700	27717
39800	27799
39900	27882
40000	27966
40100	28056
40200	28130
40300	28218
40400	28304
40500	28392
40600	28481
40700	28569
40800	28659
40900	28746
41000	28833
41100	28919
41200	29006
41300	29088
41400	29173
41500	29259
41600	29338
41700	29422
41800	29514
41900	29599
42000	29685
42100	29772
42200	29857
42300	29946
42400	30031
42500	30118
42600	30205
42700	30291
42800	30377
42900	30458
43000	30543
43100	30626
43200	30710
43300	30798
43400	30883
43500	30978
43600	31065
43700	31149
43800	31239
43900	31330
44000	31416
44100	31504
44200	31591
44300	31678
44400	31768
44500	31858
44600	31950
44700	32041
44800	32120
44900	32205
45000	32292
45100	32384
45200	32477
45300	32568
45400	32655
45500	32744
45600	32827
45700	32908
45800	32992
45900	33077
46000	33159
46100	33247
46200	33335
46300	33423
46400	33505
46500	33596
46600	33680
46700	33766
46800	33853
46900	33941
47000	34033
47100	34121
47200	34206
47300	34295
47400	34382
47500	34463
47600	34547
47700	34634
47800	34718
47900	34800
48000	34885
48100	34972
48200	35057
48300	35146
48400	35238
48500	35323
48600	35409
48700	35492
48800	35579
48900	35668
49000	35757
49100	35839
49200	35924
49300	36013
49400	36102
49500	36194
49600	36280
49700	36372
49800	36460
49900	36548
50000	36634
50100	36724
50200	36813
50300	36898
50400	36987
50500	37077
50600	37167
50700	37255
50800	37342
50900	37432
51000	37513
51100	37603
51200	37690
51300	37780
51400	37866
51500	37954
51600	38045
51700	38133
51800	38218
51900	38308
52000	38391
52100	38481
52200	38566
52300	38657
52400	38747
52500	38836
52600	38920
52700	39013
52800	39097
52900	39188
53000	39270
53100	39355
53200	39442
53300	39529
53400	39617
53500	39703
53600	39795
53700	39882
53800	39965
53900	40052
54000	40138
54100	40227
54200	40317
54300	40407
54400	40498
54500	40582
54600	40666
54700	40755
54800	40838
54900	40923
55000	41017
55100	41105
55200	41196
55300	41279
55400	41361
55500	41448
55600	41534
55700	41617
55800	41704
55900	41787
56000	41873
56100	41956
56200	42042
56300	42123
56400	42214
56500	42297
56600	42383
56700	42473
56800	42560
56900	42645
57000	42734
57100	42816
57200	42903
57300	42992
57400	43073
57500	43158
57600	43248
57700	43331
57800	43423
57900	43514
58000	43598
58100	43689
58200	43766
58300	43855
58400	43940
58500	44022
58600	44115
58700	44204
58800	44287
58900	44369
59000	44453
59100	44538
59200	44622
59300	44709
59400	44794
59500	44885
59600	44971
59700	45056
59800	45146
59900	45230
60000	45316
60100	45402
60200	45483
60300	45572
60400	45655
60500	45744
60600	45830
60700	45915
60800	46003
60900	46094
61000	46184
61100	46275
61200	46365
61300	46449
61400	46536
61500	46618
61600	46710
61700	46801
61800	46893
61900	46983
62000	47070
62100	47154
62200	47244
62300	47325
62400	47414
62500	47502
62600	47589
62700	47667
62800	47756
62900	47843
63000	47931
63100	48026
63200	48116
63300	48209
63400	48300
63500	48387
63600	48468
63700	48562
63800	48648
63900	48737
64000	48818
64100	48905
64200	48994
64300	49082
64400	49170
64500	49261
64600	49347
64700	49433
64800	49519
64900	49603
65000	49692
65100	49776
65200	49864
65300	49955
65400	50038
65500	50130
65600	50218
65700	50306
65800	50395
65900	50484
66000	50575
66100	50658
66200	50745
66300	50836
66400	50922
66500	51010
66600	51097
66700	51181
66800	51271
66900	51360
67000	51447
67100	51533
67200	51616
67300	51704
67400	51792
67500	51876
67600	51967
67700	52046
67800	52134
67900	52222
68000	52312
68100	52399
68200	52486
68300	52574
68400	52665
68500	52753
68600	52841
68700	52920
68800	53012
68900	53105
69000	53196
69100	53281
69200	53372
69300	53455
69400	53546
69500	53634
69600	53724
69700	53811
69800	53905
69900	53990
70000	54082
70100	54164
70200	54251
70300	54334
70400	54420
70500	54511
70600	54595
70700	54685
70800	54775
70900	54865
71000	54953
71100	55041
71200	55125
71300	55213
71400	55299
71500	55388
71600	55477
71700	55569
71800	55651
71900	55743
72000	55831
72100	55915
72200	56007
72300	56096
72400	56185
72500	56273
72600	56360
72700	56446
72800	56528
72900	56615
73000	56704
73100	56790
73200	56875
73300	56957
73400	57040
73500	57120
73600	57203
73700	57289
73800	57372
73900	57460
74000	57552
74100	57642
74200	57731
74300	57820
74400	57908
74500	57998
74600	58086
74700	58166
74800	58252
74900	58343
75000	58434
75100	58517
75200	58601
75300	58682
75400	58772
75500	58862
75600	58949
75700	59037
75800	59124
75900	59214
76000	59305
76100	59394
76200	59482
76300	59570
76400	59653
76500	59740
76600	59827
76700	59909
76800	60003
76900	60091
77000	60179
77100	60268
77200	60358
77300	60445
77400	60534
77500	60624
77600	60711
77700	60801
77800	60890
77900	60981
78000	61072
78100	61164
78200	61248
78300	61333
78400	61422
78500	61511
78600	61595
78700	61678
78800	61767
78900	61850
79000	61933
79100	62021
79200	62110
79300	62195
79400	62284
79500	62375
79600	62461
79700	62546
79800	62636
79900	62727
80000	62820
80100	62908
80200	62992
80300	63079
80400	63168
80500	63254
80600	63343
80700	63433
80800	63523
80900	63613
81000	63698
81100	63788
81200	63874
81300	63962
81400	64051
81500	64139
81600	64228
81700	64309
81800	64397
81900	64486
82000	64575
82100	64665
82200	64750
82300	64843
82400	64935
82500	65017
82600	65106
82700	65193
82800	65281
82900	65372
83000	65465
83100	65554
83200	65641
83300	65725
83400	65814
83500	65899
83600	65991
83700	66077
83800	66162
83900	66249
84000	66341
84100	66425
84200	66510
84300	66595
84400	66685
84500	66776
84600	66868
84700	66957
84800	67047
84900	67130
85000	67219
85100	67307
85200	67398
85300	67488
85400	67570
85500	67660
85600	67741
85700	67835
85800	67923
85900	68013
86000	68106
86100	68194
86200	68285
86300	68378
86400	68464
86500	68549
86600	68634
86700	68720
86800	68807
86900	68895
87000	68978
87100	69065
87200	69154
87300	69243
87400	69335
87500	69421
87600	69508
87700	69594
87800	69680
87900	69765
88000	69852
88100	69941
88200	70026
88300	70117
88400	70209
88500	70294
88600	70378
88700	70461
88800	70555
88900	70643
89000	70736
89100	70823
89200	70908
89300	70993
89400	71085
89500	71176
89600	71267
89700	71357
89800	71449
89900	71537
90000	71626
90100	71714
90200	71803
90300	71885
90400	71973
90500	72058
90600	72144
90700	72231
90800	72322
90900	72410
91000	72499
91100	72588
91200	72678
91300	72771
91400	72865
91500	72957
91600	73042
91700	73137
91800	73228
91900	73315
92000	73400
92100	73486
92200	73576
92300	73664
92400	73751
92500	73839
92600	73926
92700	74011
92800	74097
92900	74185
93000	74275
93100	74366
93200	74454
93300	74546
93400	74629
93500	74717
93600	74806
93700	74890
93800	74979
93900	75061
94000	75152
94100	75240
94200	75326
94300	75416
94400	75507
94500	75600
94600	75691
94700	75778
94800	75857
94900	75941
95000	76028
95100	76109
95200	76203
95300	76296
95400	76384
95500	76468
95600	76552
95700	76638
95800	76732
95900	76817
96000	76909
96100	76996
96200	77080
96300	77167
96400	77253
96500	77335
96600	77414
96700	77495
96800	77588
96900	77680
97000	77768
97100	77853
97200	77940
97300	78027
97400	78119
97500	78210
97600	78300
97700	78389
97800	78479
97900	78564
98000	78651
98100	78741
98200	78827
98300	78922
98400	79009
98500	79092
98600	79173
98700	79260
98800	79350
98900	79439
99000	79531
99100	79621
99200	79709
99300	79799
99400	79888
99500	79983
99600	80062
99700	80149
99800	80233
99900	80324
100000	80408


==> old/plots/runtime/1000/timings_both.dat <==
n	millisec
1	11
2	17
3	21
4	25
5	30
6	36
7	41
8	46
9	52
10	57
11	63
12	71
13	77
14	82
15	89
16	94
17	102
18	109
19	116
20	124
21	131
22	140
23	147
24	155
25	161
26	171
27	178
28	187
29	194
30	203
31	212
32	220
33	230
34	239
35	248
36	258
37	268
38	277
39	356
40	364
41	373
42	383
43	393
44	404
45	413
46	424
47	434
48	444
49	454
50	538
51	547
52	557
53	570
54	656
55	667
56	678
57	694
58	707
59	719
60	733
61	744
62	756
63	770
64	781
65	864
66	887
67	973
68	1059
69	1146
70	1158
71	1245
72	1258
73	1268
74	1358
75	1448
76	1459
77	1471
78	1488
79	1574
80	1666
81	1678
82	1768
83	1781
84	1795
85	1813
86	1826
87	1842
88	1857
89	1874
90	1888
91	1973
92	1988
93	2082
94	2095
95	2112
96	2207
97	2298
98	2310
99	2329
100	2347
101	2442
102	2455
103	2551
104	2571
105	2662
106	2677
107	2700
108	2715
109	2731
110	2749
111	2766
112	2784
113	2802
114	2817
115	2834
116	2926
117	2940
118	2959
119	2978
120	3065
121	3158
122	3174
123	3265
124	3357
125	3375
126	3398
127	3416
128	3436
129	3455
130	3473
131	3564
132	3662
133	3757
134	3774
135	3798
136	3816
137	3909
138	4004
139	4022
140	4117
141	4134
142	4229
143	4248
144	4272
145	4296
146	4315
147	4407
148	4425
149	4448
150	4466
151	4491
152	4513
153	4607
154	4625
155	4649
156	4672
157	4771
158	4867
159	4887
160	4913
161	5007
162	5029
163	5054
164	5076
165	5172
166	5266
167	5364
168	5459
169	5561
170	5582
171	5605
172	5631
173	5651
174	5673
175	5773
176	5873
177	5972
178	6070
179	6093
180	6187
181	6209
182	6303
183	6326
184	6351
185	6379
186	6475
187	6571
188	6680
189	6789
190	6889
191	6989
192	7012
193	7112
194	7211
195	7314
196	7414
197	7436
198	7461
199	7556
200	7586
201	7610
202	7703
203	7805
204	7828
205	7922
206	7947
207	8048
208	8071
209	8169
210	8196
211	8298
212	8403
213	8506
214	8529
215	8630
216	8652
217	8751
218	8778
219	8882
220	8982
221	9084
222	9182
223	9284
224	9384
225	9409
226	9510
227	9614
228	9715
229	9820
230	9917
231	9941
232	9967
233	9994
234	10101
235	10201
236	10228
237	10329
238	10424
239	10450
240	10556
241	10583
242	10614
243	10640
244	10737
245	10842
246	10870
247	10897
248	10927
249	10951
250	11052
251	11074
252	11101
253	11131
254	11229
255	11254
256	11357
257	11462
258	11563
259	11665
260	11772
261	11876
262	11983
263	12085
264	12184
265	12285
266	12390
267	12491
268	12595
269	12697
270	12720
271	12822
272	12923
273	13023
274	13126
275	13229
276	13333
277	13432
278	13538
279	13641
280	13742
281	13851
282	13884
283	13983
284	14083
285	14188
286	14289
287	14386
288	14486
289	14511
290	14606
291	14629
292	14724
293	14823
294	14920
295	15022
296	15117
297	15218
298	15314
299	15343
300	15445
301	15544
302	15575
303	15607
304	15638
305	15742
306	15763
307	15867
308	15966
309	16002
310	16032
311	16129
312	16157
313	16186
314	16284
315	16385
316	16416
317	16514
318	16548
319	16651
320	16760
321	16864
322	16967
323	17076
324	17182
325	17213
326	17310
327	17340
328	17371
329	17401
330	17432
331	17530
332	17636
333	17739
334	17771
335	17872
336	17978
337	18082
338	18192
339	18297
340	18397
341	18428
342	18529
343	18631
344	18661
345	18763
346	18868
347	18973
348	19005
349	19110
350	19214
351	19319
352	19429
353	19533
354	19637
355	19741
356	19772
357	19876
358	19908
359	20016
360	20042
361	20150
362	20250
363	20281
364	20386
365	20488
366	20599
367	20703
368	20809
369	20914
370	21032
371	21138
372	21169
373	21279
374	21392
375	21426
376	21529
377	21632
378	21730
379	21835
380	21944
381	22050
382	22159
383	22260
384	22366
385	22476
386	22585
387	22689
388	22790
389	22895
390	23000
391	23104
392	23207
393	23308
394	23413
395	23448
396	23549
397	23582
398	23690
399	23799
400	23905
401	24011
402	24048
403	24083
404	24187
405	24292
406	24395
407	24507
408	24611
409	24641
410	24746
411	24783
412	24883
413	24987
414	25093
415	25197
416	25231
417	25338
418	25440
419	25545
420	25650
421	25683
422	25787
423	25897
424	26002
425	26034
426	26140
427	26246
428	26351
429	26460
430	26569
431	26691
432	26803
433	26919
434	27020
435	27126
436	27158
437	27262
438	27295
439	27403
440	27511
441	27617
442	27657
443	27768
444	27878
445	27985
446	28093
447	28197
448	28302
449	28409
450	28523
451	28635
452	28742
453	28772
454	28809
455	28913
456	29018
457	29130
458	29234
459	29387
460	29549
461	29713
462	29876
463	30016
464	30065
465	30235
466	30359
467	30468
468	30584
469	30699
470	30828
471	30957
472	31086
473	31211
474	31359
475	31556
476	31765
477	31951
478	32011
479	32198
480	32335
481	32446
482	32556
483	32685
484	32834
485	32991
486	33138
487	33285
488	33336
489	33479
490	33611
491	33737
492	33836
493	33945
494	34053
495	34176
496	34280
497	34390
498	34495
499	34529
500	34630
501	34663
502	34773
503	34878
504	34913
505	35018
506	35126
507	35234
508	35350
509	35461
510	35571
511	35607
512	35712
513	35831
514	35939
515	35974
516	36079
517	36190
518	36297
519	36414
520	36450
521	36560
522	36674
523	36787
524	36900
525	37007
526	37125
527	37230
528	37341
529	37448
530	37555
531	37595
532	37626
533	37729
534	37838
535	37877
536	37983
537	38100
538	38203
539	38315
540	38425
541	38530
542	38645
543	38762
544	38872
545	38988
546	39095
547	39214
548	39332
549	39446
550	39551
551	39661
552	39770
553	39808
554	39911
555	40024
556	40132
557	40247
558	40290
559	40397
560	40503
561	40616
562	40657
563	40758
564	40902
565	41044
566	41184
567	41315
568	41433
569	41580
570	41709
571	41841
572	41954
573	42067
574	42195
575	42322
576	42456
577	42500
578	42633
579	42678
580	42715
581	42761
582	42876
583	42982
584	43088
585	43122
586	43226
587	43335
588	43438
589	43539
590	43646
591	43752
592	43881
593	44013
594	44147
595	44285
596	44409
597	44532
598	44654
599	44779
600	44926
601	44966
602	45101
603	45211
604	45331
605	45471
606	45603
607	45724
608	45831
609	45949
610	46063
611	46206
612	46348
613	46482
614	46616
615	46658
616	46787
617	46901
618	47071
619	47239
620	47372
621	47478
622	47584
623	47689
624	47792
625	47913
626	48076
627	48262
628	48425
629	48470
630	48597
631	48729
632	48862
633	48984
634	49028
635	49143
636	49274
637	49403
638	49541
639	49672
640	49800
641	49924
642	50043
643	50174
644	50307
645	50441
646	50556
647	50658
648	50762
649	50880
650	50989
651	51107
652	51219
653	51331
654	51454
655	51561
656	51679
657	51788
658	51896
659	52009
660	52120
661	52225
662	52331
663	52449
664	52560
665	52669
666	52792
667	52903
668	53017
669	53137
670	53246
671	53358
672	53469
673	53580
674	53697
675	53803
676	53908
677	54016
678	54125
679	54167
680	54283
681	54392
682	54504
683	54616
684	54653
685	54766
686	54874
687	54990
688	55026
689	55133
690	55237
691	55347
692	55461
693	55573
694	55686
695	55788
696	55898
697	55995
698	56098
699	56208
700	56333
701	56445
702	56548
703	56656
704	56769
705	56881
706	57018
707	57081
708	57256
709	57413
710	57577
711	57757
712	57948
713	58122
714	58256
715	58421
716	58590
717	58744
718	58866
719	59015
720	59176
721	59327
722	59381
723	59528
724	59671
725	59798
726	59952
727	60087
728	60225
729	60353
730	60464
731	60571
732	60612
733	60729
734	60843
735	60959
736	61085
737	61195
738	61233
739	61378
740	61501
741	61628
742	61743
743	61860
744	62002
745	62135
746	62272
747	62410
748	62532
749	62649
750	62763
751	62874
752	62977
753	63092
754	63202
755	63311
756	63413
757	63537
758	63692
759	63842
760	64022
761	64148
762	64281
763	64460
764	64595
765	64759
766	64950
767	65102
768	65280
769	65429
770	65590
771	65767
772	65946
773	66134
774	66269
775	66429
776	66559
777	66683
778	66797
779	66922
780	67066
781	67231
782	67403
783	67545
784	67662
785	67775
786	67902
787	68025
788	68148
789	68302
790	68430
791	68554
792	68659
793	68774
794	68888
795	69009
796	69131
797	69283
798	69432
799	69559
800	69675
801	69825
802	69890
803	70074
804	70298
805	70533
806	70731
807	70886
808	71040
809	71207
810	71418
811	71549
812	71659
813	71763
814	71874
815	71988
816	72112
817	72282
818	72398
819	72553
820	72662
821	72778
822	72908
823	73017
824	73122
825	73225
826	73348
827	73508
828	73623
829	73741
830	73843
831	73944
832	74048
833	74149
834	74253
835	74356
836	74459
837	74562
838	74662
839	74769
840	74872
841	74976
842	75079
843	75180
844	75284
845	75384
846	75492
847	75592
848	75702
849	75798
850	75894
851	75997
852	76103
853	76205
854	76309
855	76416
856	76522
857	76633
858	76746
859	76853
860	76954
861	77059
862	77164
863	77264
864	77377
865	77482
866	77591
867	77701
868	77805
869	77905
870	78012
871	78047
872	78083
873	78193
874	78297
875	78399
876	78503
877	78605
878	78707
879	78813
880	78912
881	79021
882	79128
883	79233
884	79347
885	79454
886	79564
887	79674
888	79775
889	79880
890	79987
891	80089
892	80188
893	80295
894	80398
895	80501
896	80602
897	80702
898	80800
899	80907
900	81019
901	81121
902	81229
903	81331
904	81433
905	81540
906	81642
907	81743
908	81850
909	81952
910	82059
911	82169
912	82272
913	82374
914	82484
915	82591
916	82695
917	82799
918	82902
919	83008
920	83117
921	83220
922	83324
923	83434
924	83541
925	83649
926	83756
927	83792
928	83900
929	84008
930	84110
931	84211
932	84314
933	84420
934	84532
935	84638
936	84742
937	84849
938	84949
939	85050
940	85151
941	85247
942	85353
943	85455
944	85556
945	85657
946	85757
947	85859
948	85962
949	86002
950	86107
951	86214
952	86319
953	86427
954	86539
955	86641
956	86682
957	86789
958	86915
959	87118
960	87327
961	87471
962	87594
963	87702
964	87815
965	87926
966	88035
967	88153
968	88268
969	88397
970	88442
971	88552
972	88660
973	88769
974	88874
975	88990
976	89102
977	89209
978	89317
979	89436
980	89543
981	89658
982	89767
983	89874
984	89985
985	90099
986	90210
987	90354
988	90521
989	90684
990	90848
991	91011
992	91177
993	91329
994	91451
995	91568
996	91681
997	91791
998	91898
999	92010
1000	92125


==> old/plots/runtime/1000/timings_both_offline.dat <==
n	millisec
1	4
2	8
3	13
4	18
5	23
6	29
7	34
8	39
9	43
10	51
11	56
12	65
13	70
14	76
15	81
16	87
17	95
18	101
19	107
20	116
21	124
22	133
23	139
24	148
25	155
26	164
27	171
28	181
29	188
30	197
31	205
32	215
33	224
34	233
35	242
36	252
37	261
38	272
39	313
40	322
41	332
42	341
43	351
44	360
45	370
46	381
47	392
48	403
49	414
50	457
51	467
52	478
53	489
54	533
55	544
56	557
57	569
58	582
59	594
60	607
61	619
62	631
63	644
64	658
65	700
66	714
67	759
68	802
69	845
70	856
71	901
72	917
73	930
74	973
75	1019
76	1031
77	1045
78	1058
79	1102
80	1148
81	1161
82	1205
83	1219
84	1232
85	1247
86	1260
87	1273
88	1287
89	1302
90	1317
91	1364
92	1377
93	1426
94	1439
95	1454
96	1501
97	1550
98	1566
99	1584
100	1601
101	1649
102	1664
103	1711
104	1729
105	1776
106	1792
107	1810
108	1826
109	1841
110	1860
111	1875
112	1893
113	1912
114	1927
115	1944
116	1994
117	2009
118	2027
119	2044
120	2094
121	2139
122	2154
123	2204
124	2255
125	2274
126	2293
127	2314
128	2330
129	2351
130	2369
131	2421
132	2470
133	2524
134	2541
135	2561
136	2581
137	2632
138	2687
139	2708
140	2766
141	2783
142	2843
143	2862
144	2885
145	2907
146	2931
147	2981
148	3000
149	3023
150	3045
151	3069
152	3090
153	3147
154	3170
155	3190
156	3215
157	3273
158	3331
159	3352
160	3380
161	3433
162	3453
163	3481
164	3503
165	3558
166	3609
167	3663
168	3713
169	3767
170	3792
171	3815
172	3839
173	3863
174	3884
175	3940
176	3992
177	4049
178	4103
179	4123
180	4176
181	4197
182	4252
183	4273
184	4300
185	4325
186	4384
187	4439
188	4492
189	4552
190	4610
191	4663
192	4685
193	4741
194	4800
195	4858
196	4918
197	4953
198	4977
199	5031
200	5057
201	5082
202	5137
203	5192
204	5215
205	5268
206	5292
207	5348
208	5372
209	5428
210	5455
211	5508
212	5571
213	5630
214	5653
215	5712
216	5733
217	5792
218	5823
219	5882
220	5936
221	5993
222	6053
223	6111
224	6164
225	6187
226	6245
227	6300
228	6353
229	6413
230	6473
231	6496
232	6524
233	6551
234	6609
235	6668
236	6692
237	6750
238	6809
239	6835
240	6896
241	6926
242	6953
243	6981
244	7036
245	7091
246	7117
247	7145
248	7175
249	7201
250	7258
251	7279
252	7307
253	7337
254	7395
255	7420
256	7481
257	7543
258	7604
259	7664
260	7728
261	7791
262	7859
263	7921
264	7982
265	8044
266	8107
267	8166
268	8225
269	8285
270	8308
271	8370
272	8426
273	8485
274	8548
275	8607
276	8669
277	8729
278	8786
279	8847
280	8906
281	8966
282	8997
283	9056
284	9109
285	9167
286	9226
287	9282
288	9333
289	9356
290	9412
291	9435
292	9490
293	9549
294	9609
295	9665
296	9724
297	9783
298	9840
299	9869
300	9924
301	9981
302	10013
303	10043
304	10074
305	10130
306	10152
307	10213
308	10268
309	10305
310	10340
311	10400
312	10428
313	10460
314	10519
315	10581
316	10606
317	10674
318	10708
319	10767
320	10827
321	10889
322	10947
323	11003
324	11064
325	11090
326	11155
327	11185
328	11217
329	11249
330	11279
331	11337
332	11399
333	11462
334	11492
335	11550
336	11611
337	11670
338	11735
339	11797
340	11856
341	11885
342	11946
343	12002
344	12031
345	12093
346	12150
347	12211
348	12243
349	12304
350	12366
351	12426
352	12488
353	12549
354	12609
355	12676
356	12711
357	12781
358	12815
359	12888
360	12919
361	12986
362	13050
363	13085
364	13152
365	13219
366	13285
367	13348
368	13410
369	13472
370	13535
371	13596
372	13624
373	13697
374	13760
375	13789
376	13854
377	13913
378	13973
379	14033
380	14096
381	14158
382	14221
383	14281
384	14343
385	14406
386	14469
387	14532
388	14596
389	14659
390	14721
391	14783
392	14844
393	14903
394	14966
395	14997
396	15060
397	15091
398	15154
399	15219
400	15282
401	15346
402	15378
403	15415
404	15480
405	15544
406	15602
407	15665
408	15729
409	15754
410	15823
411	15859
412	15917
413	15979
414	16040
415	16101
416	16136
417	16199
418	16261
419	16318
420	16381
421	16413
422	16477
423	16537
424	16602
425	16633
426	16697
427	16759
428	16819
429	16886
430	16960
431	17024
432	17088
433	17158
434	17217
435	17275
436	17306
437	17366
438	17402
439	17460
440	17518
441	17582
442	17617
443	17680
444	17742
445	17803
446	17869
447	17930
448	17990
449	18050
450	18114
451	18177
452	18235
453	18266
454	18302
455	18363
456	18420
457	18483
458	18545
459	18601
460	18660
461	18721
462	18782
463	18843
464	18877
465	18939
466	19000
467	19062
468	19124
469	19183
470	19245
471	19306
472	19371
473	19430
474	19492
475	19553
476	19615
477	19678
478	19713
479	19778
480	19838
481	19901
482	19963
483	20028
484	20089
485	20152
486	20215
487	20281
488	20315
489	20381
490	20439
491	20505
492	20566
493	20630
494	20692
495	20754
496	20816
497	20877
498	20937
499	20968
500	21028
501	21061
502	21126
503	21185
504	21221
505	21283
506	21345
507	21409
508	21472
509	21536
510	21596
511	21629
512	21692
513	21758
514	21829
515	21870
516	21933
517	21997
518	22063
519	22127
520	22161
521	22231
522	22292
523	22357
524	22421
525	22484
526	22550
527	22614
528	22682
529	22748
530	22820
531	22857
532	22888
533	22955
534	23021
535	23060
536	23124
537	23196
538	23262
539	23327
540	23387
541	23446
542	23508
543	23573
544	23637
545	23703
546	23765
547	23831
548	23897
549	23961
550	24020
551	24085
552	24148
553	24182
554	24245
555	24311
556	24375
557	24441
558	24480
559	24540
560	24607
561	24676
562	24714
563	24783
564	24848
565	24916
566	24984
567	25052
568	25115
569	25176
570	25233
571	25294
572	25352
573	25416
574	25479
575	25543
576	25608
577	25636
578	25698
579	25733
580	25767
581	25799
582	25864
583	25922
584	25986
585	26022
586	26083
587	26146
588	26207
589	26266
590	26331
591	26394
592	26455
593	26516
594	26583
595	26651
596	26717
597	26786
598	26850
599	26913
600	26977
601	27008
602	27087
603	27179
604	27256
605	27319
606	27386
607	27455
608	27523
609	27604
610	27670
611	27743
612	27816
613	27896
614	27960
615	27995
616	28063
617	28131
618	28197
619	28266
620	28338
621	28404
622	28467
623	28533
624	28600
625	28668
626	28736
627	28801
628	28870
629	28918
630	28980
631	29051
632	29118
633	29185
634	29227
635	29296
636	29371
637	29463
638	29545
639	29624
640	29690
641	29764
642	29831
643	29898
644	29965
645	30033
646	30099
647	30162
648	30228
649	30299
650	30373
651	30443
652	30511
653	30586
654	30656
655	30726
656	30797
657	30869
658	30938
659	31003
660	31071
661	31138
662	31210
663	31281
664	31354
665	31422
666	31489
667	31561
668	31628
669	31696
670	31765
671	31835
672	31904
673	31970
674	32036
675	32102
676	32167
677	32232
678	32299
679	32345
680	32416
681	32486
682	32555
683	32637
684	32683
685	32753
686	32833
687	32908
688	32940
689	33018
690	33086
691	33158
692	33234
693	33313
694	33384
695	33446
696	33514
697	33575
698	33639
699	33706
700	33765
701	33831
702	33893
703	33960
704	34028
705	34091
706	34155
707	34197
708	34263
709	34326
710	34391
711	34451
712	34517
713	34588
714	34654
715	34722
716	34786
717	34852
718	34919
719	34986
720	35052
721	35118
722	35153
723	35216
724	35284
725	35355
726	35424
727	35491
728	35561
729	35627
730	35691
731	35758
732	35797
733	35865
734	35932
735	35996
736	36065
737	36129
738	36166
739	36235
740	36300
741	36370
742	36437
743	36506
744	36578
745	36647
746	36715
747	36784
748	36853
749	36919
750	36986
751	37051
752	37115
753	37184
754	37252
755	37319
756	37385
757	37452
758	37519
759	37598
760	37667
761	37736
762	37806
763	37872
764	37935
765	38006
766	38077
767	38149
768	38221
769	38289
770	38360
771	38433
772	38497
773	38564
774	38636
775	38705
776	38771
777	38834
778	38898
779	38970
780	39039
781	39108
782	39177
783	39252
784	39325
785	39403
786	39479
787	39562
788	39658
789	39764
790	39867
791	39979
792	40078
793	40157
794	40256
795	40419
796	40506
797	40616
798	40728
799	40832
800	40938
801	41039
802	41096
803	41194
804	41281
805	41350
806	41421
807	41486
808	41587
809	41694
810	41812
811	41911
812	42026
813	42125
814	42227
815	42336
816	42441
817	42540
818	42631
819	42765
820	42894
821	43047
822	43174
823	43259
824	43341
825	43412
826	43488
827	43566
828	43629
829	43696
830	43788
831	43888
832	44007
833	44138
834	44261
835	44377
836	44510
837	44623
838	44748
839	44814
840	44885
841	44957
842	45030
843	45101
844	45173
845	45243
846	45312
847	45379
848	45448
849	45510
850	45575
851	45641
852	45711
853	45776
854	45847
855	45916
856	45983
857	46048
858	46112
859	46198
860	46309
861	46406
862	46519
863	46610
864	46731
865	46832
866	46908
867	46997
868	47107
869	47206
870	47274
871	47315
872	47358
873	47442
874	47512
875	47587
876	47655
877	47723
878	47793
879	47864
880	47927
881	47995
882	48067
883	48134
884	48207
885	48274
886	48341
887	48415
888	48481
889	48557
890	48626
891	48697
892	48760
893	48837
894	48906
895	48974
896	49043
897	49111
898	49180
899	49244
900	49314
901	49378
902	49457
903	49527
904	49595
905	49663
906	49728
907	49797
908	49864
909	49935
910	50004
911	50073
912	50145
913	50251
914	50371
915	50464
916	50527
917	50601
918	50673
919	50747
920	50818
921	50915
922	50989
923	51062
924	51131
925	51201
926	51274
927	51316
928	51388
929	51459
930	51533
931	51607
932	51700
933	51820
934	51902
935	51969
936	52035
937	52100
938	52166
939	52271
940	52389
941	52495
942	52619
943	52755
944	52874
945	53007
946	53119
947	53235
948	53358
949	53441
950	53538
951	53658
952	53784
953	53859
954	53929
955	53993
956	54039
957	54106
958	54176
959	54266
960	54375
961	54483
962	54587
963	54702
964	54829
965	54927
966	55024
967	55141
968	55211
969	55286
970	55329
971	55401
972	55469
973	55535
974	55608
975	55680
976	55749
977	55816
978	55882
979	55953
980	56018
981	56090
982	56159
983	56227
984	56298
985	56369
986	56441
987	56511
988	56578
989	56644
990	56713
991	56781
992	56851
993	56924
994	56994
995	57064
996	57142
997	57230
998	57304
999	57369
1000	57438


==> old/plots/runtime/1000/timings_naive.dat <==
n	millisec
1	36
2	69
3	101
4	136
5	171
6	202
7	238
8	275
9	311
10	349
11	386
12	420
13	453
14	488
15	523
16	558
17	593
18	628
19	664
20	701
21	745
22	789
23	828
24	864
25	900
26	936
27	972
28	1009
29	1046
30	1085
31	1122
32	1160
33	1198
34	1234
35	1272
36	1308
37	1347
38	1387
39	1479
40	1519
41	1557
42	1596
43	1634
44	1672
45	1713
46	1756
47	1796
48	1836
49	1875
50	1973
51	2013
52	2055
53	2095
54	2189
55	2231
56	2276
57	2318
58	2359
59	2404
60	2449
61	2499
62	2540
63	2582
64	2626
65	2722
66	2770
67	2870
68	2974
69	3076
70	3121
71	3221
72	3269
73	3312
74	3412
75	3516
76	3563
77	3607
78	3654
79	3761
80	3867
81	3912
82	4017
83	4063
84	4106
85	4152
86	4199
87	4249
88	4291
89	4337
90	4383
91	4543
92	4593
93	4698
94	4750
95	4796
96	4909
97	5016
98	5066
99	5114
100	5166
101	5274
102	5324
103	5431
104	5484
105	5592
106	5644
107	5694
108	5745
109	5794
110	5848
111	5896
112	5950
113	5999
114	6049
115	6095
116	6209
117	6261
118	6310
119	6361
120	6528
121	6639
122	6693
123	6802
124	6920
125	6978
126	7030
127	7087
128	7142
129	7196
130	7249
131	7425
132	7543
133	7660
134	7715
135	7768
136	7820
137	7935
138	8112
139	8171
140	8286
141	8343
142	8455
143	8512
144	8569
145	8628
146	8686
147	8806
148	8866
149	8921
150	8976
151	9031
152	9091
153	9212
154	9271
155	9329
156	9391
157	9514
158	9638
159	9701
160	9761
161	9946
162	10007
163	10070
164	10133
165	10261
166	10395
167	10520
168	10645
169	10785
170	10849
171	10905
172	10966
173	11022
174	11081
175	11210
176	11338
177	11471
178	11599
179	11661
180	11789
181	11852
182	11970
183	12033
184	12092
185	12156
186	12274
187	12391
188	12510
189	12634
190	12754
191	12878
192	12944
193	13119
194	13248
195	13376
196	13561
197	13627
198	13689
199	13866
200	13932
201	13996
202	14116
203	14299
204	14361
205	14543
206	14611
207	14792
208	14859
209	14982
210	15050
211	15174
212	15363
213	15492
214	15562
215	15747
216	15812
217	15941
218	16014
219	16142
220	16329
221	16466
222	16597
223	16723
224	16854
225	16924
226	17175
227	17304
228	17432
229	17630
230	17765
231	17829
232	17899
233	17965
234	18165
235	18415
236	18490
237	18748
238	18939
239	19015
240	19275
241	19353
242	19421
243	19488
244	19712
245	19841
246	19912
247	19981
248	20051
249	20118
250	20255
251	20325
252	20394
253	20470
254	20664
255	20737
256	20931
257	21122
258	21252
259	21380
260	21515
261	21649
262	21843
263	21979
264	22165
265	22303
266	22499
267	22632
268	22766
269	22904
270	22975
271	23171
272	23306
273	23439
274	23583
275	23776
276	24039
277	24292
278	24432
279	24577
280	24772
281	24917
282	24993
283	25135
284	25399
285	25611
286	25823
287	26144
288	26280
289	26351
290	26660
291	26732
292	26858
293	27047
294	27342
295	27538
296	27671
297	27810
298	28055
299	28136
300	28272
301	28469
302	28554
303	28637
304	28717
305	28860
306	28929
307	29126
308	29484
309	29573
310	29658
311	29857
312	29939
313	30019
314	30156
315	30427
316	30509
317	30657
318	30751
319	30962
320	31107
321	31377
322	31523
323	31797
324	31949
325	32037
326	32301
327	32383
328	32467
329	32550
330	32638
331	32855
332	33008
333	33227
334	33317
335	33524
336	33777
337	33916
338	34062
339	34307
340	34443
341	34525
342	34668
343	34866
344	34948
345	35144
346	35347
347	35497
348	35589
349	35803
350	35950
351	36096
352	36250
353	36393
354	36599
355	36749
356	36837
357	36992
358	37077
359	37234
360	37316
361	37526
362	37670
363	37764
364	37913
365	38186
366	38341
367	38557
368	38714
369	38929
370	39087
371	39233
372	39323
373	39539
374	39764
375	39858
376	40079
377	40537
378	40694
379	40947
380	41148
381	41406
382	41558
383	42021
384	42279
385	42434
386	42711
387	42865
388	43072
389	43231
390	43384
391	43710
392	43918
393	44072
394	44346
395	44442
396	44718
397	44815
398	44979
399	45264
400	45486
401	45648
402	45745
403	45849
404	46024
405	46184
406	46399
407	46570
408	46791
409	46885
410	47055
411	47157
412	47370
413	47536
414	47678
415	47882
416	47979
417	48131
418	48336
419	48538
420	48694
421	48788
422	49053
423	49205
424	49420
425	49513
426	49785
427	50051
428	50210
429	50509
430	50860
431	51034
432	51254
433	51595
434	51815
435	52031
436	52127
437	52504
438	52609
439	52776
440	53075
441	53248
442	53357
443	53592
444	53767
445	53935
446	54110
447	54441
448	54660
449	54874
450	55042
451	55260
452	55480
453	55581
454	55685
455	55959
456	56176
457	56347
458	56628
459	56845
460	57018
461	57194
462	57421
463	57593
464	57702
465	57878
466	58108
467	58399
468	58686
469	58915
470	59150
471	59327
472	59565
473	59726
474	60137
475	60390
476	60635
477	60829
478	60954
479	61128
480	61352
481	61687
482	61854
483	62150
484	62429
485	62721
486	63012
487	63297
488	63410
489	63598
490	63771
491	63955
492	64183
493	64365
494	64602
495	64853
496	65094
497	65381
498	65683
499	65798
500	66087
501	66203
502	66448
503	66626
504	66748
505	66932
506	67115
507	67426
508	67689
509	67914
510	68135
511	68248
512	68475
513	68774
514	69064
515	69181
516	69475
517	69656
518	69960
519	70321
520	70438
521	70842
522	71141
523	71583
524	71880
525	72120
526	72540
527	72784
528	72972
529	73271
530	73508
531	73624
532	73733
533	73983
534	74233
535	74353
536	74608
537	74794
538	75072
539	75246
540	75412
541	75692
542	75873
543	76059
544	76346
545	76648
546	76995
547	77247
548	77496
549	77848
550	78142
551	78507
552	78748
553	78867
554	79223
555	79476
556	79664
557	80038
558	80171
559	80359
560	80621
561	80952
562	81079
563	81446
564	81622
565	81806
566	82037
567	82284
568	82472
569	82654
570	82833
571	83199
572	83384
573	83738
574	83933
575	84248
576	84616
577	84735
578	85038
579	85161
580	85273
581	85399
582	85826
583	86137
584	86399
585	86523
586	86716
587	87036
588	87225
589	87471
590	87734
591	87991
592	88436
593	88772
594	89075
595	89325
596	89566
597	89985
598	90299
599	90498
600	90701
601	90820
602	91030
603	91521
604	91900
605	92101
606	92297
607	92506
608	92714
609	92965
610	93236
611	93432
612	93641
613	93866
614	94110
615	94246
616	94455
617	94661
618	94926
619	95202
620	95545
621	95850
622	96036
623	96235
624	96643
625	96955
626	97219
627	97472
628	97687
629	97834
630	98154
631	98473
632	98737
633	99115
634	99265
635	99639
636	99964
637	100364
638	100585
639	101041
640	101445
641	101781
642	102054
643	102390
644	102756
645	103012
646	103430
647	103891
648	104199
649	104457
650	104899
651	105109
652	105438
653	105838
654	106286
655	106682
656	106956
657	107359
658	107562
659	107826
660	108112
661	108510
662	108789
663	109125
664	109379
665	109576
666	109778
667	110165
668	110436
669	110720
670	111165
671	111632
672	112039
673	112422
674	112699
675	113031
676	113529
677	113791
678	114007
679	114162
680	114383
681	114725
682	114998
683	115347
684	115501
685	116006
686	116275
687	116609
688	116750
689	117245
690	117506
691	118111
692	118327
693	118844
694	119197
695	119532
696	119807
697	120074
698	120481
699	120973
700	121311
701	121657
702	122230
703	122794
704	122994
705	123259
706	123714
707	123877
708	124168
709	124549
710	124878
711	125156
712	125611
713	125937
714	126216
715	126618
716	126910
717	127251
718	127657
719	127938
720	128280
721	128622
722	128767
723	128985
724	129329
725	129637
726	130020
727	130284
728	130517
729	130738
730	130961
731	131232
732	131392
733	131619
734	131898
735	132285
736	132659
737	133101
738	133257
739	133658
740	134005
741	134465
742	134824
743	135059
744	135291
745	135701
746	135994
747	136296
748	136530
749	137017
750	137409
751	137626
752	137951
753	138305
754	138598
755	138892
756	139332
757	139556
758	139842
759	140338
760	140892
761	141403
762	141639
763	142026
764	142444
765	142752
766	143125
767	143484
768	143763
769	144043
770	144325
771	144668
772	144877
773	145199
774	145542
775	145833
776	146066
777	146415
778	146698
779	147112
780	147459
781	147809
782	148109
783	148484
784	148892
785	149193
786	149631
787	150059
788	150531
789	150816
790	151158
791	151379
792	151995
793	152402
794	152750
795	153114
796	153514
797	153877
798	154367
799	154907
800	155330
801	155761
802	155945
803	156442
804	156827
805	157169
806	157579
807	157875
808	158449
809	158842
810	159205
811	159499
812	159782
813	160085
814	160318
815	160838
816	161208
817	161590
818	161968
819	162225
820	162471
821	162738
822	163456
823	164026
824	164466
825	165020
826	165386
827	165865
828	166090
829	166432
830	166671
831	167191
832	167607
833	168141
834	168506
835	168743
836	169239
837	169535
838	169899
839	170310
840	170789
841	171135
842	171542
843	171994
844	172312
845	173058
846	173315
847	173732
848	174112
849	174749
850	175169
851	175414
852	175741
853	176048
854	176528
855	177021
856	177344
857	177739
858	178155
859	178454
860	178810
861	179367
862	179675
863	180036
864	180496
865	180834
866	181281
867	181764
868	182087
869	182396
870	182722
871	182913
872	183101
873	183363
874	183807
875	184127
876	184600
877	185117
878	185652
879	185920
880	186605
881	186969
882	187362
883	187793
884	188116
885	188554
886	189039
887	189430
888	189909
889	190249
890	190859
891	191107
892	191509
893	191877
894	192237
895	192657
896	193024
897	193612
898	193914
899	194341
900	194604
901	194975
902	195464
903	196130
904	196499
905	196824
906	197221
907	197666
908	198212
909	198690
910	199012
911	199263
912	199821
913	200184
914	200555
915	200966
916	201336
917	201703
918	202197
919	202714
920	203166
921	203673
922	204053
923	204516
924	204774
925	205204
926	205749
927	205946
928	206391
929	206761
930	207204
931	207802
932	208157
933	208610
934	209009
935	209417
936	209686
937	209963
938	210288
939	210783
940	211410
941	211859
942	212362
943	212773
944	213197
945	213612
946	213926
947	214249
948	214889
949	215112
950	215501
951	215844
952	216471
953	216746
954	217158
955	217669
956	217882
957	218588
958	218881
959	219364
960	219671
961	219946
962	220424
963	220826
964	221338
965	222026
966	222468
967	222933
968	223195
969	223479
970	223717
971	224058
972	224377
973	224689
974	225352
975	225641
976	226106
977	226507
978	226820
979	227161
980	227514
981	227853
982	228334
983	228770
984	229101
985	229435
986	229902
987	230307
988	230828
989	231180
990	231747
991	232256
992	232672
993	233137
994	233566
995	233898
996	234393
997	234718
998	235140
999	235641
1000	236091


==> old/plots/runtime/1000/timings_sa.dat <==
n	millisec
1	4
2	8
3	13
4	19
5	25
6	31
7	37
8	41
9	46
10	51
11	57
12	63
13	70
14	75
15	80
16	86
17	92
18	100
19	106
20	112
21	118
22	125
23	133
24	139
25	145
26	151
27	157
28	168
29	174
30	183
31	189
32	200
33	207
34	216
35	223
36	232
37	239
38	247
39	289
40	299
41	305
42	313
43	321
44	329
45	338
46	346
47	356
48	365
49	373
50	418
51	426
52	435
53	443
54	487
55	496
56	506
57	517
58	526
59	537
60	548
61	557
62	566
63	577
64	588
65	631
66	641
67	687
68	731
69	775
70	784
71	832
72	842
73	853
74	901
75	947
76	958
77	970
78	980
79	1052
80	1114
81	1124
82	1172
83	1187
84	1198
85	1211
86	1226
87	1237
88	1252
89	1263
90	1278
91	1359
92	1371
93	1423
94	1434
95	1448
96	1499
97	1548
98	1561
99	1580
100	1597
101	1666
102	1679
103	1742
104	1755
105	1812
106	1825
107	1844
108	1860
109	1873
110	1894
111	1906
112	1926
113	1940
114	1954
115	1969
116	2022
117	2035
118	2054
119	2070
120	2155
121	2219
122	2233
123	2286
124	2341
125	2358
126	2375
127	2392
128	2409
129	2425
130	2443
131	2529
132	2590
133	2651
134	2665
135	2687
136	2710
137	2765
138	2857
139	2874
140	2932
141	2947
142	3006
143	3022
144	3050
145	3070
146	3089
147	3145
148	3164
149	3188
150	3206
151	3228
152	3250
153	3308
154	3324
155	3347
156	3374
157	3436
158	3499
159	3518
160	3542
161	3633
162	3652
163	3680
164	3701
165	3766
166	3832
167	3908
168	3985
169	4054
170	4073
171	4100
172	4122
173	4143
174	4167
175	4226
176	4295
177	4360
178	4428
179	4455
180	4521
181	4541
182	4603
183	4623
184	4650
185	4673
186	4735
187	4797
188	4859
189	4923
190	4985
191	5048
192	5068
193	5164
194	5229
195	5295
196	5391
197	5416
198	5440
199	5531
200	5554
201	5582
202	5641
203	5743
204	5769
205	5860
206	5886
207	5983
208	6005
209	6070
210	6094
211	6180
212	6290
213	6377
214	6427
215	6564
216	6609
217	6712
218	6745
219	6829
220	6933
221	7009
222	7126
223	7189
224	7289
225	7352
226	7602
227	7704
228	7823
229	8009
230	8103
231	8126
232	8162
233	8191
234	8291
235	8425
236	8458
237	8593
238	8693
239	8727
240	8859
241	8898
242	8933
243	8958
244	9101
245	9201
246	9241
247	9286
248	9336
249	9376
250	9477
251	9515
252	9551
253	9595
254	9744
255	9793
256	9939
257	10091
258	10186
259	10298
260	10398
261	10467
262	10572
263	10642
264	10740
265	10810
266	10973
267	11083
268	11176
269	11285
270	11316
271	11498
272	11624
273	11752
274	11863
275	11966
276	12107
277	12249
278	12335
279	12409
280	12520
281	12594
282	12631
283	12701
284	12836
285	13003
286	13198
287	13506
288	13600
289	13634
290	13882
291	13912
292	13985
293	14096
294	14352
295	14535
296	14665
297	14797
298	15035
299	15107
300	15203
301	15310
302	15356
303	15393
304	15438
305	15518
306	15550
307	15662
308	15880
309	15933
310	15980
311	16109
312	16150
313	16185
314	16254
315	16406
316	16446
317	16525
318	16573
319	16686
320	16764
321	16908
322	16987
323	17135
324	17217
325	17259
326	17428
327	17467
328	17520
329	17562
330	17601
331	17714
332	17805
333	17919
334	17965
335	18071
336	18219
337	18303
338	18382
339	18514
340	18590
341	18633
342	18720
343	18864
344	18922
345	19081
346	19254
347	19386
348	19455
349	19621
350	19732
351	19809
352	19885
353	19960
354	20068
355	20149
356	20189
357	20268
358	20316
359	20396
360	20434
361	20543
362	20619
363	20666
364	20766
365	20999
366	21121
367	21317
368	21475
369	21719
370	21819
371	21913
372	21962
373	22073
374	22200
375	22257
376	22374
377	22604
378	22689
379	22832
380	22946
381	23089
382	23173
383	23429
384	23569
385	23654
386	23805
387	23890
388	24002
389	24089
390	24173
391	24349
392	24465
393	24549
394	24696
395	24746
396	24890
397	24965
398	25071
399	25237
400	25357
401	25444
402	25493
403	25542
404	25626
405	25711
406	25828
407	25919
408	26079
409	26142
410	26280
411	26345
412	26462
413	26556
414	26640
415	26759
416	26812
417	26902
418	27012
419	27119
420	27202
421	27251
422	27386
423	27469
424	27583
425	27634
426	27770
427	27910
428	27997
429	28251
430	28590
431	28760
432	28978
433	29169
434	29287
435	29404
436	29454
437	29633
438	29687
439	29769
440	29919
441	30010
442	30065
443	30182
444	30274
445	30362
446	30457
447	30632
448	30757
449	30873
450	30965
451	31090
452	31211
453	31265
454	31320
455	31476
456	31637
457	31775
458	31953
459	32104
460	32209
461	32310
462	32441
463	32540
464	32600
465	32744
466	32973
467	33140
468	33295
469	33421
470	33549
471	33647
472	33778
473	33876
474	34302
475	34576
476	34841
477	34990
478	35052
479	35154
480	35287
481	35473
482	35566
483	35721
484	35869
485	36093
486	36371
487	36651
488	36746
489	36907
490	37025
491	37125
492	37249
493	37353
494	37482
495	37617
496	37747
497	37900
498	38057
499	38119
500	38271
501	38330
502	38461
503	38560
504	38623
505	38722
506	38816
507	38977
508	39125
509	39259
510	39389
511	39451
512	39580
513	39744
514	39904
515	39965
516	40127
517	40227
518	40394
519	40585
520	40647
521	40847
522	40979
523	41442
524	41779
525	41941
526	42168
527	42296
528	42415
529	42579
530	42704
531	42758
532	42808
533	42969
534	43111
535	43167
536	43299
537	43402
538	43584
539	43682
540	43778
541	43948
542	44040
543	44132
544	44277
545	44428
546	44609
547	44757
548	44902
549	45085
550	45239
551	45425
552	45565
553	45619
554	45800
555	45936
556	46077
557	46299
558	46375
559	46510
560	46664
561	46842
562	46946
563	47169
564	47263
565	47369
566	47510
567	47657
568	47776
569	47875
570	47972
571	48176
572	48276
573	48467
574	48575
575	48778
576	48980
577	49035
578	49203
579	49261
580	49320
581	49382
582	49641
583	49872
584	50038
585	50128
586	50289
587	50543
588	50680
589	50855
590	51024
591	51198
592	51493
593	51731
594	51932
595	52094
596	52305
597	52647
598	52831
599	52950
600	53069
601	53140
602	53294
603	53655
604	53913
605	54032
606	54169
607	54333
608	54466
609	54646
610	54827
611	54941
612	55063
613	55197
614	55355
615	55447
616	55616
617	55741
618	55920
619	56099
620	56313
621	56536
622	56657
623	56787
624	57090
625	57300
626	57460
627	57608
628	57730
629	57814
630	57993
631	58174
632	58317
633	58525
634	58603
635	58804
636	58978
637	59187
638	59302
639	59556
640	59993
641	60170
642	60321
643	60726
644	61057
645	61304
646	61560
647	61833
648	62128
649	62329
650	62770
651	63020
652	63383
653	63622
654	64018
655	64234
656	64391
657	64755
658	64990
659	65315
660	65587
661	66019
662	66330
663	66525
664	66688
665	66811
666	66930
667	67151
668	67306
669	67509
670	67968
671	68458
672	68681
673	68890
674	69045
675	69231
676	69596
677	69750
678	69878
679	69969
680	70099
681	70290
682	70452
683	70647
684	70734
685	71034
686	71200
687	71565
688	71782
689	72371
690	72535
691	72850
692	72971
693	73240
694	73429
695	73611
696	73762
697	73913
698	74120
699	74367
700	74555
701	74740
702	75041
703	75339
704	75462
705	75626
706	75881
707	75974
708	76138
709	76357
710	76548
711	76708
712	76960
713	77144
714	77303
715	77530
716	77694
717	77887
718	78114
719	78273
720	78461
721	78658
722	78740
723	78867
724	79058
725	79233
726	79456
727	79617
728	79751
729	79886
730	80017
731	80183
732	80278
733	80418
734	80582
735	80789
736	80978
737	81217
738	81306
739	81521
740	81719
741	81976
742	82183
743	82318
744	82451
745	82672
746	82835
747	83001
748	83133
749	83413
750	83641
751	83772
752	83960
753	84169
754	84350
755	84525
756	84774
757	84908
758	85073
759	85339
760	85685
761	86055
762	86190
763	86410
764	86646
765	86821
766	87029
767	87230
768	87404
769	87576
770	87752
771	87960
772	88093
773	88293
774	88499
775	88665
776	88801
777	88990
778	89149
779	89371
780	89561
781	89754
782	89919
783	90122
784	90344
785	90514
786	90749
787	90980
788	91239
789	91402
790	91604
791	91742
792	92104
793	92349
794	92551
795	92759
796	92987
797	93193
798	93432
799	93729
800	93964
801	94203
802	94310
803	94582
804	94793
805	95002
806	95247
807	95426
808	95755
809	95995
810	96194
811	96363
812	96524
813	96696
814	96829
815	97090
816	97292
817	97500
818	97710
819	97862
820	98003
821	98151
822	98528
823	98839
824	99094
825	99404
826	99622
827	99890
828	100030
829	100230
830	100374
831	100664
832	100895
833	101188
834	101393
835	101535
836	101819
837	101996
838	102219
839	102438
840	102683
841	102899
842	103145
843	103416
844	103608
845	104019
846	104168
847	104395
848	104604
849	104933
850	105161
851	105305
852	105488
853	105664
854	105920
855	106185
856	106365
857	106601
858	106841
859	107020
860	107230
861	107551
862	107734
863	107956
864	108208
865	108396
866	108650
867	108925
868	109116
869	109313
870	109538
871	109741
872	109861
873	110022
874	110276
875	110478
876	110762
877	111071
878	111390
879	111558
880	111978
881	112199
882	112420
883	112668
884	112861
885	113145
886	113421
887	113648
888	113905
889	114100
890	114403
891	114556
892	114797
893	115021
894	115237
895	115486
896	115708
897	116041
898	116225
899	116471
900	116638
901	116858
902	117138
903	117513
904	117727
905	117920
906	118148
907	118398
908	118720
909	119002
910	119200
911	119360
912	119742
913	119961
914	120158
915	120430
916	120647
917	120855
918	121124
919	121402
920	121659
921	121995
922	122280
923	122616
924	122774
925	123025
926	123362
927	123488
928	123753
929	123973
930	124225
931	124562
932	124764
933	125045
934	125303
935	125572
936	125736
937	125901
938	126091
939	126345
940	126709
941	126978
942	127283
943	127540
944	127810
945	128065
946	128259
947	128457
948	128821
949	128957
950	129176
951	129373
952	129707
953	129872
954	130101
955	130378
956	130512
957	130883
958	131058
959	131342
960	131535
961	131709
962	131990
963	132225
964	132518
965	132906
966	133161
967	133427
968	133591
969	133765
970	133910
971	134113
972	134305
973	134495
974	134867
975	135046
976	135313
977	135550
978	135752
979	135965
980	136187
981	136401
982	136694
983	136957
984	137164
985	137364
986	137625
987	137851
988	138101
989	138303
990	138611
991	138891
992	139120
993	139380
994	139622
995	139828
996	140123
997	140322
998	140581
999	140872
1000	141139


==> old/plots/runtime/1000/timings_ta.dat <==
n	millisec
1	33
2	66
3	99
4	132
5	166
6	199
7	233
8	266
9	298
10	331
11	365
12	399
13	432
14	465
15	501
16	535
17	570
18	603
19	639
20	678
21	716
22	753
23	789
24	825
25	860
26	896
27	932
28	971
29	1010
30	1048
31	1086
32	1124
33	1162
34	1200
35	1243
36	1284
37	1324
38	1366
39	1494
40	1534
41	1574
42	1616
43	1657
44	1698
45	1741
46	1785
47	1830
48	1873
49	1914
50	2052
51	2098
52	2141
53	2183
54	2318
55	2362
56	2409
57	2453
58	2496
59	2540
60	2588
61	2630
62	2673
63	2721
64	2763
65	2899
66	2949
67	3103
68	3333
69	3493
70	3545
71	3759
72	3829
73	3895
74	4083
75	4280
76	4344
77	4397
78	4466
79	4642
80	4843
81	4896
82	5042
83	5089
84	5138
85	5202
86	5281
87	5364
88	5448
89	5535
90	5614
91	5791
92	5845
93	5998
94	6052
95	6100
96	6297
97	6461
98	6515
99	6585
100	6655
101	6860
102	6921
103	7129
104	7198
105	7391
106	7444
107	7512
108	7579
109	7645
110	7710
111	7767
112	7834
113	7902
114	7958
115	8005
116	8162
117	8214
118	8265
119	8317
120	8470
121	8615
122	8667
123	8821
124	9058
125	9134
126	9218
127	9305
128	9385
129	9454
130	9512
131	9737
132	9947
133	10106
134	10163
135	10223
136	10279
137	10423
138	10577
139	10637
140	10790
141	10846
142	10992
143	11046
144	11105
145	11164
146	11223
147	11373
148	11431
149	11487
150	11541
151	11597
152	11660
153	11864
154	11944
155	12010
156	12085
157	12297
158	12513
159	12588
160	12659
161	12821
162	12884
163	12950
164	13015
165	13208
166	13460
167	13647
168	13872
169	14100
170	14181
171	14259
172	14337
173	14410
174	14484
175	14681
176	14844
177	15008
178	15168
179	15234
180	15393
181	15451
182	15602
183	15668
184	15731
185	15800
186	15960
187	16117
188	16278
189	16441
190	16607
191	16768
192	16835
193	16989
194	17143
195	17301
196	17468
197	17538
198	17625
199	17853
200	17927
201	17999
202	18192
203	18372
204	18438
205	18615
206	18692
207	18876
208	18945
209	19099
210	19168
211	19345
212	19503
213	19665
214	19732
215	19901
216	19964
217	20119
218	20184
219	20352
220	20524
221	20801
222	20973
223	21148
224	21391
225	21492
226	21743
227	22007
228	22218
229	22384
230	22549
231	22613
232	22683
233	22749
234	22925
235	23087
236	23172
237	23404
238	23627
239	23728
240	23964
241	24068
242	24186
243	24270
244	24615
245	24845
246	24928
247	24997
248	25070
249	25143
250	25316
251	25379
252	25455
253	25527
254	25712
255	25781
256	25948
257	26114
258	26288
259	26464
260	26638
261	26814
262	26984
263	27148
264	27320
265	27508
266	27677
267	27860
268	28027
269	28197
270	28266
271	28436
272	28599
273	28765
274	28938
275	29106
276	29292
277	29468
278	29639
279	29808
280	30018
281	30313
282	30402
283	30640
284	30823
285	31009
286	31184
287	31336
288	31497
289	31562
290	31720
291	31785
292	31948
293	32107
294	32277
295	32460
296	32618
297	32780
298	32967
299	33046
300	33249
301	33425
302	33506
303	33600
304	33687
305	33925
306	34016
307	34183
308	34342
309	34418
310	34488
311	34646
312	34720
313	34792
314	34953
315	35120
316	35193
317	35357
318	35435
319	35598
320	35806
321	36023
322	36204
323	36372
324	36539
325	36610
326	36768
327	36836
328	36908
329	36983
330	37052
331	37217
332	37387
333	37554
334	37630
335	37794
336	37965
337	38133
338	38302
339	38470
340	38630
341	38701
342	38864
343	39028
344	39099
345	39260
346	39428
347	39600
348	39675
349	39844
350	40011
351	40180
352	40352
353	40519
354	40686
355	40855
356	40931
357	41098
358	41169
359	41333
360	41397
361	41558
362	41714
363	41788
364	41948
365	42108
366	42275
367	42437
368	42601
369	42764
370	42932
371	43099
372	43170
373	43338
374	43515
375	43592
376	43768
377	43947
378	44121
379	44292
380	44460
381	44625
382	44793
383	44952
384	45115
385	45281
386	45452
387	45618
388	45782
389	45945
390	46112
391	46278
392	46443
393	46607
394	46774
395	46849
396	47014
397	47088
398	47253
399	47423
400	47588
401	47755
402	47831
403	47905
404	48074
405	48239
406	48401
407	48575
408	48743
409	48813
410	48978
411	49055
412	49217
413	49383
414	49547
415	49713
416	49791
417	49962
418	50127
419	50292
420	50458
421	50532
422	50692
423	50864
424	51030
425	51102
426	51269
427	51437
428	51605
429	51768
430	51927
431	52094
432	52255
433	52419
434	52579
435	52735
436	52810
437	52980
438	53060
439	53238
440	53411
441	53589
442	53669
443	53841
444	54010
445	54176
446	54342
447	54508
448	54680
449	54844
450	55021
451	55194
452	55365
453	55441
454	55519
455	55688
456	55855
457	56030
458	56193
459	56355
460	56530
461	56704
462	56873
463	57040
464	57119
465	57291
466	57463
467	57630
468	57798
469	57967
470	58138
471	58312
472	58483
473	58651
474	58821
475	58989
476	59162
477	59337
478	59418
479	59599
480	59776
481	59953
482	60126
483	60305
484	60469
485	60643
486	60814
487	60979
488	61052
489	61234
490	61394
491	61563
492	61715
493	61883
494	62045
495	62208
496	62371
497	62533
498	62694
499	62769
500	62925
501	63004
502	63190
503	63364
504	63439
505	63614
506	63789
507	63958
508	64138
509	64322
510	64597
511	64680
512	64848
513	65023
514	65192
515	65270
516	65438
517	65608
518	65781
519	65946
520	66024
521	66197
522	66363
523	66535
524	66704
525	66868
526	67040
527	67206
528	67390
529	67554
530	67723
531	67804
532	67881
533	68053
534	68230
535	68314
536	68485
537	68663
538	68836
539	69019
540	69197
541	69370
542	69546
543	69747
544	69958
545	70136
546	70308
547	70491
548	70676
549	70848
550	71025
551	71202
552	71378
553	71463
554	71644
555	71841
556	72021
557	72201
558	72288
559	72473
560	72637
561	72813
562	72895
563	73075
564	73258
565	73429
566	73610
567	73792
568	73961
569	74132
570	74330
571	74531
572	74730
573	74922
574	75106
575	75281
576	75450
577	75523
578	75701
579	75789
580	75866
581	75951
582	76139
583	76328
584	76514
585	76597
586	76775
587	76945
588	77110
589	77274
590	77455
591	77625
592	77794
593	77958
594	78137
595	78337
596	78507
597	78677
598	78870
599	79064
600	79265
601	79348
602	79548
603	79758
604	79954
605	80151
606	80345
607	80544
608	80719
609	80893
610	81075
611	81248
612	81431
613	81626
614	81797
615	81878
616	82063
617	82240
618	82424
619	82613
620	82785
621	82950
622	83124
623	83293
624	83464
625	83645
626	83822
627	84010
628	84188
629	84268
630	84443
631	84629
632	84804
633	84966
634	85051
635	85213
636	85390
637	85558
638	85737
639	85910
640	86093
641	86265
642	86442
643	86618
644	86796
645	86969
646	87139
647	87302
648	87473
649	87648
650	87830
651	88012
652	88187
653	88364
654	88542
655	88713
656	88895
657	89069
658	89239
659	89406
660	89583
661	89752
662	89922
663	90099
664	90273
665	90448
666	90621
667	90799
668	90971
669	91147
670	91326
671	91504
672	91678
673	91856
674	92035
675	92209
676	92372
677	92546
678	92713
679	92796
680	92968
681	93143
682	93313
683	93500
684	93598
685	93770
686	93933
687	94127
688	94202
689	94365
690	94527
691	94706
692	94881
693	95056
694	95233
695	95401
696	95574
697	95741
698	95907
699	96088
700	96252
701	96427
702	96593
703	96767
704	96937
705	97105
706	97278
707	97362
708	97539
709	97717
710	97887
711	98060
712	98236
713	98400
714	98570
715	98757
716	98936
717	99107
718	99277
719	99449
720	99617
721	99786
722	99862
723	100032
724	100212
725	100389
726	100561
727	100741
728	100926
729	101108
730	101281
731	101454
732	101544
733	101727
734	101906
735	102077
736	102261
737	102429
738	102508
739	102684
740	102871
741	103041
742	103223
743	103405
744	103604
745	103793
746	103973
747	104148
748	104319
749	104486
750	104673
751	104865
752	105044
753	105244
754	105440
755	105633
756	105825
757	106007
758	106189
759	106368
760	106536
761	106704
762	106885
763	107050
764	107217
765	107400
766	107579
767	107756
768	107934
769	108120
770	108300
771	108483
772	108651
773	108851
774	109023
775	109207
776	109414
777	109600
778	109774
779	109974
780	110162
781	110358
782	110576
783	110773
784	110947
785	111119
786	111303
787	111486
788	111698
789	111898
790	112089
791	112280
792	112448
793	112635
794	112809
795	113036
796	113239
797	113420
798	113603
799	113776
800	113948
801	114117
802	114202
803	114375
804	114560
805	114734
806	114910
807	115086
808	115257
809	115438
810	115635
811	115818
812	115997
813	116186
814	116373
815	116571
816	116760
817	116960
818	117143
819	117318
820	117494
821	117679
822	117850
823	118016
824	118184
825	118350
826	118540
827	118723
828	118893
829	119062
830	119233
831	119403
832	119577
833	119749
834	119920
835	120091
836	120269
837	120439
838	120608
839	120794
840	120973
841	121158
842	121341
843	121529
844	121712
845	121888
846	122081
847	122253
848	122437
849	122606
850	122774
851	122951
852	123160
853	123331
854	123507
855	123681
856	123849
857	124014
858	124190
859	124360
860	124522
861	124682
862	124856
863	125022
864	125204
865	125375
866	125553
867	125723
868	125909
869	126071
870	126245
871	126324
872	126404
873	126584
874	126765
875	126935
876	127114
877	127281
878	127454
879	127630
880	127799
881	127974
882	128156
883	128326
884	128503
885	128682
886	128854
887	129033
888	129198
889	129374
890	129552
891	129726
892	129893
893	130069
894	130240
895	130413
896	130581
897	130753
898	130919
899	131098
900	131275
901	131444
902	131624
903	131797
904	131966
905	132144
906	132315
907	132488
908	132671
909	132851
910	133031
911	133226
912	133415
913	133606
914	133789
915	133959
916	134121
917	134289
918	134457
919	134627
920	134816
921	134985
922	135153
923	135340
924	135505
925	135680
926	135872
927	135949
928	136125
929	136292
930	136464
931	136629
932	136809
933	136991
934	137163
935	137342
936	137526
937	137707
938	137880
939	138055
940	138241
941	138413
942	138596
943	138775
944	138950
945	139124
946	139293
947	139546
948	139793
949	139884
950	140063
951	140246
952	140423
953	140606
954	140831
955	141009
956	141099
957	141286
958	141469
959	141654
960	141832
961	142020
962	142213
963	142384
964	142566
965	142886
966	143211
967	143612
968	143803
969	143988
970	144077
971	144247
972	144410
973	144573
974	144738
975	144914
976	145088
977	145252
978	145418
979	145601
980	145768
981	145946
982	146118
983	146285
984	146464
985	146649
986	146829
987	147009
988	147183
989	147367
990	147541
991	147713
992	147894
993	148070
994	148262
995	148450
996	148637
997	148823
998	149005
999	149189
1000	149376


==> old/plots/runtime/1000/timings_ta_offline.dat <==
n	millisec
1	35
2	68
3	101
4	135
5	169
6	203
7	237
8	271
9	305
10	338
11	374
12	411
13	445
14	480
15	519
16	553
17	589
18	624
19	660
20	697
21	735
22	773
23	814
24	853
25	889
26	926
27	962
28	1000
29	1039
30	1079
31	1119
32	1157
33	1197
34	1235
35	1280
36	1330
37	1381
38	1436
39	1541
40	1586
41	1627
42	1674
43	1734
44	1784
45	1831
46	1887
47	1928
48	1974
49	2016
50	2113
51	2159
52	2228
53	2297
54	2422
55	2482
56	2538
57	2584
58	2635
59	2692
60	2735
61	2788
62	2844
63	2905
64	2974
65	3133
66	3189
67	3340
68	3500
69	3642
70	3692
71	3794
72	3848
73	3892
74	3996
75	4101
76	4150
77	4200
78	4249
79	4350
80	4466
81	4512
82	4642
83	4710
84	4785
85	4850
86	4934
87	5004
88	5080
89	5144
90	5209
91	5358
92	5430
93	5604
94	5663
95	5714
96	5822
97	5928
98	5977
99	6026
100	6077
101	6182
102	6233
103	6373
104	6435
105	6547
106	6603
107	6655
108	6717
109	6774
110	6832
111	6889
112	6962
113	7017
114	7065
115	7114
116	7226
117	7279
118	7330
119	7382
120	7491
121	7601
122	7655
123	7760
124	7876
125	7941
126	8004
127	8064
128	8117
129	8172
130	8230
131	8350
132	8476
133	8588
134	8645
135	8699
136	8755
137	8862
138	8977
139	9037
140	9149
141	9205
142	9314
143	9369
144	9426
145	9487
146	9545
147	9658
148	9717
149	9772
150	9826
151	9885
152	9945
153	10060
154	10118
155	10175
156	10237
157	10354
158	10472
159	10536
160	10597
161	10712
162	10774
163	10837
164	10898
165	11012
166	11131
167	11243
168	11358
169	11483
170	11547
171	11602
172	11662
173	11722
174	11785
175	11906
176	12027
177	12149
178	12269
179	12335
180	12454
181	12517
182	12634
183	12699
184	12760
185	12826
186	12948
187	13069
188	13189
189	13314
190	13431
191	13551
192	13616
193	13733
194	13848
195	13963
196	14075
197	14139
198	14197
199	14303
200	14370
201	14433
202	14545
203	14662
204	14727
205	14841
206	14906
207	15019
208	15086
209	15198
210	15265
211	15380
212	15498
213	15613
214	15679
215	15830
216	15894
217	16013
218	16080
219	16192
220	16312
221	16440
222	16560
223	16676
224	16792
225	16859
226	16980
227	17097
228	17215
229	17341
230	17473
231	17537
232	17602
233	17666
234	17791
235	17917
236	17994
237	18131
238	18254
239	18328
240	18490
241	18565
242	18630
243	18694
244	18809
245	18931
246	18999
247	19065
248	19134
249	19198
250	19320
251	19382
252	19447
253	19518
254	19643
255	19709
256	19834
257	19958
258	20080
259	20197
260	20324
261	20452
262	20578
263	20698
264	20818
265	20946
266	21075
267	21199
268	21324
269	21459
270	21525
271	21658
272	21783
273	21905
274	22035
275	22158
276	22287
277	22417
278	22551
279	22667
280	22780
281	22898
282	22962
283	23077
284	23191
285	23311
286	23436
287	23553
288	23665
289	23727
290	23843
291	23903
292	24016
293	24137
294	24256
295	24378
296	24497
297	24614
298	24732
299	24801
300	24919
301	25038
302	25109
303	25175
304	25243
305	25361
306	25422
307	25544
308	25662
309	25735
310	25809
311	25924
312	25992
313	26056
314	26172
315	26293
316	26358
317	26479
318	26552
319	26673
320	26794
321	26920
322	27042
323	27165
324	27288
325	27359
326	27479
327	27549
328	27618
329	27688
330	27759
331	27884
332	28022
333	28155
334	28231
335	28362
336	28503
337	28631
338	28762
339	28930
340	29055
341	29126
342	29254
343	29382
344	29452
345	29578
346	29708
347	29834
348	29910
349	30039
350	30166
351	30292
352	30425
353	30548
354	30677
355	30806
356	30878
357	31007
358	31076
359	31199
360	31265
361	31383
362	31497
363	31571
364	31686
365	31806
366	31926
367	32046
368	32167
369	32287
370	32409
371	32527
372	32598
373	32719
374	32843
375	32914
376	33036
377	33155
378	33273
379	33395
380	33519
381	33644
382	33767
383	33886
384	34006
385	34130
386	34255
387	34381
388	34502
389	34627
390	34749
391	34871
392	34994
393	35117
394	35242
395	35314
396	35439
397	35512
398	35637
399	35765
400	35889
401	36012
402	36086
403	36162
404	36291
405	36418
406	36541
407	36667
408	36795
409	36863
410	36990
411	37063
412	37184
413	37310
414	37434
415	37563
416	37640
417	37764
418	37893
419	38034
420	38167
421	38241
422	38370
423	38505
424	38637
425	38709
426	38838
427	38966
428	39091
429	39215
430	39337
431	39467
432	39589
433	39716
434	39839
435	39957
436	40030
437	40159
438	40235
439	40356
440	40483
441	40613
442	40692
443	40821
444	40948
445	41072
446	41196
447	41322
448	41448
449	41572
450	41700
451	41828
452	41953
453	42025
454	42100
455	42223
456	42345
457	42476
458	42606
459	42725
460	42856
461	42984
462	43111
463	43238
464	43314
465	43447
466	43575
467	43704
468	43832
469	43958
470	44088
471	44213
472	44345
473	44469
474	44601
475	44731
476	44863
477	44997
478	45076
479	45212
480	45345
481	45479
482	45611
483	45746
484	45872
485	46000
486	46131
487	46261
488	46337
489	46477
490	46594
491	46721
492	46835
493	46961
494	47081
495	47207
496	47331
497	47452
498	47577
499	47652
500	47771
501	47844
502	47977
503	48111
504	48192
505	48322
506	48454
507	48578
508	48711
509	48838
510	48958
511	49033
512	49156
513	49286
514	49413
515	49490
516	49618
517	49746
518	49876
519	50005
520	50081
521	50213
522	50335
523	50471
524	50596
525	50723
526	50854
527	50978
528	51107
529	51231
530	51355
531	51434
532	51505
533	51636
534	51766
535	51845
536	51977
537	52111
538	52237
539	52367
540	52495
541	52622
542	52755
543	52890
544	53017
545	53149
546	53276
547	53411
548	53548
549	53680
550	53810
551	53945
552	54075
553	54151
554	54279
555	54415
556	54533
557	54658
558	54734
559	54852
560	54973
561	55102
562	55178
563	55298
564	55420
565	55542
566	55665
567	55794
568	55921
569	56045
570	56167
571	56297
572	56422
573	56546
574	56676
575	56808
576	56936
577	57004
578	57130
579	57204
580	57274
581	57352
582	57481
583	57606
584	57737
585	57814
586	57945
587	58088
588	58216
589	58343
590	58484
591	58612
592	58745
593	58869
594	58997
595	59131
596	59259
597	59394
598	59525
599	59654
600	59782
601	59857
602	59995
603	60129
604	60262
605	60396
606	60527
607	60662
608	60797
609	60928
610	61067
611	61197
612	61332
613	61473
614	61598
615	61674
616	61811
617	61945
618	62077
619	62216
620	62347
621	62474
622	62597
623	62723
624	62846
625	62974
626	63103
627	63227
628	63356
629	63438
630	63567
631	63694
632	63821
633	63947
634	64029
635	64153
636	64282
637	64411
638	64542
639	64670
640	64804
641	64932
642	65062
643	65191
644	65320
645	65447
646	65574
647	65696
648	65821
649	65950
650	66084
651	66215
652	66346
653	66484
654	66614
655	66748
656	66884
657	67021
658	67152
659	67281
660	67417
661	67548
662	67681
663	67820
664	67965
665	68113
666	68247
667	68389
668	68530
669	68669
670	68804
671	68947
672	69085
673	69215
674	69349
675	69484
676	69612
677	69746
678	69867
679	69944
680	70070
681	70193
682	70314
683	70444
684	70522
685	70653
686	70781
687	70910
688	70984
689	71112
690	71234
691	71363
692	71493
693	71625
694	71762
695	71889
696	72016
697	72136
698	72264
699	72401
700	72525
701	72657
702	72785
703	72920
704	73048
705	73176
706	73313
707	73397
708	73537
709	73668
710	73798
711	73929
712	74064
713	74191
714	74320
715	74458
716	74592
717	74721
718	74853
719	74983
720	75109
721	75238
722	75312
723	75441
724	75575
725	75714
726	75849
727	75979
728	76117
729	76248
730	76380
731	76511
732	76593
733	76732
734	76863
735	76992
736	77131
737	77261
738	77340
739	77475
740	77611
741	77732
742	77861
743	77998
744	78131
745	78261
746	78391
747	78528
748	78658
749	78784
750	78912
751	79037
752	79160
753	79292
754	79425
755	79557
756	79682
757	79808
758	79938
759	80073
760	80201
761	80325
762	80456
763	80578
764	80706
765	80840
766	80976
767	81107
768	81240
769	81374
770	81509
771	81643
772	81769
773	81897
774	82028
775	82158
776	82288
777	82420
778	82552
779	82688
780	82820
781	82952
782	83085
783	83223
784	83350
785	83485
786	83628
787	83765
788	83900
789	84031
790	84163
791	84296
792	84430
793	84568
794	84701
795	84838
796	84957
797	85082
798	85208
799	85335
800	85461
801	85589
802	85671
803	85799
804	85929
805	86056
806	86188
807	86315
808	86447
809	86568
810	86700
811	86827
812	86951
813	87079
814	87202
815	87336
816	87471
817	87610
818	87746
819	87883
820	88026
821	88166
822	88303
823	88441
824	88577
825	88703
826	88840
827	88974
828	89101
829	89225
830	89358
831	89489
832	89620
833	89754
834	89885
835	90013
836	90145
837	90274
838	90404
839	90543
840	90678
841	90816
842	90953
843	91084
844	91225
845	91360
846	91500
847	91634
848	91775
849	91908
850	92038
851	92172
852	92310
853	92435
854	92558
855	92686
856	92811
857	92933
858	93062
859	93187
860	93311
861	93432
862	93561
863	93689
864	93822
865	93953
866	94088
867	94215
868	94346
869	94473
870	94605
871	94683
872	94762
873	94893
874	95025
875	95154
876	95284
877	95417
878	95552
879	95690
880	95821
881	95952
882	96090
883	96219
884	96353
885	96485
886	96615
887	96750
888	96879
889	97014
890	97149
891	97282
892	97412
893	97544
894	97676
895	97808
896	97946
897	98091
898	98224
899	98368
900	98513
901	98648
902	98785
903	98921
904	99050
905	99184
906	99320
907	99457
908	99600
909	99737
910	99872
911	99995
912	100125
913	100247
914	100377
915	100502
916	100626
917	100748
918	100875
919	101005
920	101136
921	101261
922	101386
923	101519
924	101646
925	101777
926	101908
927	101991
928	102127
929	102251
930	102383
931	102510
932	102639
933	102772
934	102901
935	103035
936	103164
937	103295
938	103425
939	103554
940	103689
941	103820
942	103960
943	104086
944	104216
945	104344
946	104471
947	104604
948	104746
949	104835
950	104969
951	105108
952	105245
953	105384
954	105528
955	105667
956	105755
957	105898
958	106073
959	106217
960	106354
961	106497
962	106642
963	106776
964	106917
965	107064
966	107199
967	107343
968	107475
969	107605
970	107694
971	107828
972	107961
973	108098
974	108226
975	108358
976	108492
977	108625
978	108752
979	108887
980	109010
981	109143
982	109266
983	109393
984	109522
985	109654
986	109789
987	109923
988	110054
989	110190
990	110323
991	110453
992	110588
993	110720
994	110859
995	110991
996	111126
997	111250
998	111378
999	111513
1000	111648


==> old/plots/runtime/2000/timings_both.dat <==
n	millisec
1	4
2	8
3	12
4	17
5	21
6	29
7	34
8	42
9	47
10	52
11	59
12	64
13	69
14	77
15	83
16	91
17	96
18	102
19	111
20	118
21	127
22	133
23	142
24	149
25	156
26	164
27	171
28	182
29	189
30	198
31	208
32	216
33	226
34	234
35	245
36	253
37	264
38	274
39	354
40	362
41	371
42	384
43	396
44	405
45	413
46	427
47	436
48	445
49	458
50	541
51	552
52	564
53	574
54	654
55	664
56	678
57	691
58	703
59	714
60	729
61	740
62	751
63	765
64	776
65	858
66	870
67	957
68	1043
69	1129
70	1141
71	1227
72	1240
73	1250
74	1339
75	1426
76	1437
77	1449
78	1464
79	1551
80	1638
81	1649
82	1737
83	1749
84	1764
85	1782
86	1794
87	1810
88	1823
89	1836
90	1854
91	1937
92	1951
93	2039
94	2052
95	2070
96	2160
97	2244
98	2256
99	2270
100	2289
101	2379
102	2392
103	2483
104	2498
105	2590
106	2604
107	2624
108	2637
109	2656
110	2676
111	2691
112	2712
113	2729
114	2744
115	2760
116	2853
117	2867
118	2886
119	2904
120	2991
121	3082
122	3097
123	3188
124	3279
125	3295
126	3316
127	3336
128	3353
129	3373
130	3393
131	3483
132	3573
133	3666
134	3682
135	3704
136	3721
137	3811
138	3907
139	3928
140	4019
141	4036
142	4131
143	4148
144	4172
145	4193
146	4214
147	4304
148	4322
149	4345
150	4363
151	4385
152	4404
153	4497
154	4514
155	4535
156	4559
157	4658
158	4751
159	4772
160	4797
161	4891
162	4913
163	4936
164	4960
165	5058
166	5153
167	5250
168	5345
169	5445
170	5465
171	5489
172	5512
173	5532
174	5553
175	5652
176	5751
177	5850
178	5947
179	5968
180	6064
181	6084
182	6180
183	6201
184	6227
185	6252
186	6349
187	6444
188	6544
189	6643
190	6739
191	6835
192	6859
193	6950
194	7048
195	7150
196	7248
197	7268
198	7294
199	7388
200	7414
201	7440
202	7532
203	7633
204	7654
205	7752
206	7777
207	7879
208	7901
209	8000
210	8027
211	8129
212	8231
213	8333
214	8359
215	8459
216	8480
217	8577
218	8602
219	8703
220	8802
221	8904
222	9002
223	9103
224	9202
225	9227
226	9322
227	9423
228	9523
229	9627
230	9728
231	9748
232	9779
233	9803
234	9907
235	10005
236	10033
237	10132
238	10229
239	10254
240	10357
241	10389
242	10414
243	10441
244	10535
245	10640
246	10671
247	10697
248	10728
249	10755
250	10855
251	10878
252	10906
253	10937
254	11035
255	11063
256	11169
257	11273
258	11375
259	11476
260	11582
261	11687
262	11794
263	11897
264	11991
265	12090
266	12195
267	12297
268	12400
269	12502
270	12525
271	12628
272	12730
273	12833
274	12939
275	13040
276	13140
277	13242
278	13347
279	13449
280	13548
281	13655
282	13688
283	13786
284	13886
285	13989
286	14089
287	14187
288	14285
289	14309
290	14403
291	14430
292	14526
293	14625
294	14724
295	14822
296	14922
297	15022
298	15118
299	15146
300	15248
301	15345
302	15375
303	15405
304	15436
305	15535
306	15558
307	15657
308	15752
309	15789
310	15818
311	15915
312	15944
313	15974
314	16072
315	16174
316	16199
317	16297
318	16329
319	16429
320	16533
321	16633
322	16736
323	16838
324	16942
325	16968
326	17069
327	17099
328	17129
329	17160
330	17191
331	17287
332	17391
333	17491
334	17520
335	17620
336	17724
337	17826
338	17933
339	18037
340	18136
341	18167
342	18266
343	18367
344	18397
345	18499
346	18599
347	18707
348	18739
349	18845
350	18949
351	19054
352	19162
353	19266
354	19367
355	19469
356	19501
357	19603
358	19635
359	19741
360	19766
361	19871
362	19975
363	20008
364	20115
365	20218
366	20328
367	20432
368	20538
369	20643
370	20750
371	20854
372	20887
373	20991
374	21099
375	21130
376	21233
377	21334
378	21436
379	21539
380	21642
381	21750
382	21858
383	21960
384	22063
385	22173
386	22278
387	22381
388	22482
389	22587
390	22691
391	22796
392	22900
393	23002
394	23107
395	23137
396	23239
397	23269
398	23375
399	23483
400	23588
401	23694
402	23727
403	23764
404	23868
405	23973
406	24076
407	24186
408	24289
409	24315
410	24423
411	24457
412	24565
413	24669
414	24775
415	24879
416	24915
417	25025
418	25126
419	25232
420	25335
421	25372
422	25471
423	25580
424	25687
425	25723
426	25824
427	25929
428	26037
429	26146
430	26251
431	26361
432	26470
433	26582
434	26680
435	26778
436	26808
437	26912
438	26947
439	27054
440	27159
441	27265
442	27301
443	27409
444	27516
445	27622
446	27723
447	27825
448	27928
449	28032
450	28142
451	28249
452	28354
453	28390
454	28424
455	28523
456	28626
457	28737
458	28838
459	28938
460	29043
461	29154
462	29260
463	29363
464	29400
465	29507
466	29614
467	29721
468	29825
469	29929
470	30036
471	30144
472	30253
473	30357
474	30460
475	30563
476	30670
477	30780
478	30817
479	30929
480	31035
481	31143
482	31253
483	31365
484	31466
485	31575
486	31680
487	31786
488	31825
489	31933
490	32042
491	32155
492	32253
493	32362
494	32462
495	32569
496	32674
497	32780
498	32882
499	32917
500	33017
501	33053
502	33160
503	33269
504	33307
505	33409
506	33517
507	33624
508	33739
509	33845
510	33954
511	33993
512	34098
513	34211
514	34320
515	34361
516	34464
517	34576
518	34686
519	34792
520	34828
521	34939
522	35042
523	35149
524	35258
525	35360
526	35470
527	35575
528	35686
529	35791
530	35894
531	35930
532	35963
533	36069
534	36179
535	36220
536	36327
537	36438
538	36537
539	36649
540	36758
541	36862
542	36972
543	37082
544	37187
545	37294
546	37397
547	37508
548	37622
549	37730
550	37833
551	37940
552	38049
553	38086
554	38188
555	38302
556	38411
557	38518
558	38558
559	38663
560	38769
561	38882
562	38922
563	39022
564	39130
565	39242
566	39355
567	39467
568	39576
569	39681
570	39789
571	39894
572	40001
573	40107
574	40221
575	40324
576	40428
577	40459
578	40563
579	40599
580	40630
581	40668
582	40771
583	40878
584	40984
585	41023
586	41126
587	41235
588	41338
589	41444
590	41550
591	41657
592	41762
593	41863
594	41973
595	42088
596	42189
597	42295
598	42403
599	42510
600	42617
601	42655
602	42761
603	42867
604	42975
605	43087
606	43195
607	43309
608	43417
609	43522
610	43630
611	43737
612	43851
613	43967
614	44073
615	44106
616	44220
617	44329
618	44438
619	44553
620	44660
621	44767
622	44874
623	44979
624	45084
625	45198
626	45311
627	45419
628	45535
629	45578
630	45688
631	45800
632	45913
633	46018
634	46063
635	46162
636	46273
637	46379
638	46495
639	46599
640	46711
641	46817
642	46924
643	47036
644	47140
645	47252
646	47359
647	47461
648	47566
649	47676
650	47785
651	47904
652	48016
653	48129
654	48235
655	48342
656	48455
657	48565
658	48675
659	48785
660	48896
661	49000
662	49107
663	49221
664	49329
665	49438
666	49548
667	49659
668	49769
669	49881
670	49988
671	50100
672	50210
673	50319
674	50429
675	50535
676	50638
677	50745
678	50857
679	50898
680	51014
681	51120
682	51227
683	51339
684	51376
685	51489
686	51600
687	51715
688	51754
689	51858
690	51962
691	52072
692	52185
693	52294
694	52405
695	52508
696	52616
697	52716
698	52820
699	52931
700	53032
701	53142
702	53245
703	53351
704	53460
705	53566
706	53673
707	53714
708	53822
709	53931
710	54038
711	54144
712	54253
713	54358
714	54466
715	54578
716	54690
717	54797
718	54901
719	55008
720	55112
721	55219
722	55251
723	55355
724	55467
725	55575
726	55682
727	55791
728	55907
729	56023
730	56131
731	56239
732	56279
733	56396
734	56510
735	56615
736	56732
737	56836
738	56871
739	56977
740	57088
741	57193
742	57303
743	57419
744	57534
745	57645
746	57753
747	57866
748	57979
749	58084
750	58195
751	58307
752	58411
753	58526
754	58640
755	58749
756	58852
757	58957
758	59069
759	59185
760	59287
761	59391
762	59507
763	59615
764	59720
765	59838
766	59952
767	60065
768	60182
769	60298
770	60414
771	60530
772	60635
773	60746
774	60852
775	60963
776	61075
777	61185
778	61287
779	61400
780	61508
781	61617
782	61729
783	61847
784	61953
785	62063
786	62178
787	62292
788	62407
789	62515
790	62622
791	62727
792	62833
793	62946
794	63052
795	63161
796	63267
797	63380
798	63493
799	63603
800	63714
801	63824
802	63867
803	63974
804	64085
805	64196
806	64310
807	64425
808	64534
809	64640
810	64759
811	64868
812	64978
813	65086
814	65192
815	65303
816	65408
817	65522
818	65630
819	65738
820	65849
821	65962
822	66067
823	66169
824	66273
825	66374
826	66484
827	66596
828	66701
829	66807
830	66914
831	67015
832	67124
833	67231
834	67339
835	67447
836	67555
837	67662
838	67770
839	67884
840	67990
841	68099
842	68209
843	68316
844	68428
845	68534
846	68647
847	68753
848	68868
849	68971
850	69073
851	69181
852	69296
853	69403
854	69513
855	69626
856	69737
857	69846
858	69962
859	70075
860	70181
861	70284
862	70392
863	70499
864	70617
865	70724
866	70837
867	70948
868	71058
869	71165
870	71278
871	71318
872	71357
873	71469
874	71579
875	71688
876	71798
877	71905
878	72014
879	72127
880	72234
881	72343
882	72456
883	72564
884	72678
885	72786
886	72896
887	73013
888	73117
889	73223
890	73337
891	73446
892	73552
893	73663
894	73772
895	73880
896	73983
897	74085
898	74189
899	74304
900	74419
901	74528
902	74642
903	74750
904	74857
905	74969
906	75076
907	75184
908	75297
909	75406
910	75519
911	75633
912	75744
913	75851
914	75967
915	76080
916	76190
917	76300
918	76405
919	76518
920	76633
921	76739
922	76849
923	76959
924	77070
925	77183
926	77296
927	77338
928	77449
929	77563
930	77674
931	77782
932	77892
933	78005
934	78115
935	78228
936	78338
937	78451
938	78558
939	78665
940	78774
941	78877
942	78988
943	79096
944	79203
945	79309
946	79415
947	79524
948	79632
949	79675
950	79786
951	79900
952	80009
953	80124
954	80233
955	80335
956	80375
957	80485
958	80595
959	80704
960	80814
961	80931
962	81047
963	81150
964	81260
965	81368
966	81475
967	81590
968	81702
969	81820
970	81867
971	81974
972	82079
973	82186
974	82292
975	82409
976	82522
977	82627
978	82734
979	82852
980	82958
981	83066
982	83173
983	83278
984	83391
985	83505
986	83616
987	83728
988	83841
989	83960
990	84070
991	84178
992	84290
993	84399
994	84513
995	84629
996	84741
997	84851
998	84960
999	85071
1000	85186
1001	85222
1002	85328
1003	85443
1004	85551
1005	85665
1006	85776
1007	85882
1008	85991
1009	86101
1010	86215
1011	86318
1012	86428
1013	86539
1014	86647
1015	86760
1016	86873
1017	86986
1018	87098
1019	87209
1020	87318
1021	87433
1022	87539
1023	87648
1024	87753
1025	87864
1026	87976
1027	88086
1028	88200
1029	88314
1030	88423
1031	88536
1032	88649
1033	88762
1034	88870
1035	88981
1036	89098
1037	89209
1038	89318
1039	89428
1040	89542
1041	89652
1042	89757
1043	89867
1044	89988
1045	90102
1046	90215
1047	90318
1048	90443
1049	90487
1050	90588
1051	90689
1052	90802
1053	90912
1054	91021
1055	91128
1056	91230
1057	91346
1058	91451
1059	91560
1060	91673
1061	91777
1062	91890
1063	91997
1064	92103
1065	92215
1066	92319
1067	92431
1068	92537
1069	92647
1070	92757
1071	92866
1072	92972
1073	93080
1074	93185
1075	93292
1076	93399
1077	93513
1078	93624
1079	93735
1080	93849
1081	93962
1082	94065
1083	94179
1084	94286
1085	94391
1086	94502
1087	94614
1088	94728
1089	94835
1090	94944
1091	95049
1092	95151
1093	95264
1094	95377
1095	95489
1096	95596
1097	95701
1098	95806
1099	95924
1100	96035
1101	96150
1102	96259
1103	96366
1104	96474
1105	96585
1106	96692
1107	96801
1108	96908
1109	97025
1110	97134
1111	97174
1112	97280
1113	97384
1114	97500
1115	97608
1116	97722
1117	97845
1118	97967
1119	98079
1120	98195
1121	98306
1122	98419
1123	98524
1124	98635
1125	98747
1126	98857
1127	98975
1128	99095
1129	99212
1130	99326
1131	99435
1132	99547
1133	99661
1134	99780
1135	99885
1136	100000
1137	100111
1138	100228
1139	100346
1140	100457
1141	100569
1142	100684
1143	100793
1144	100912
1145	101026
1146	101140
1147	101249
1148	101354
1149	101473
1150	101583
1151	101690
1152	101814
1153	101921
1154	102031
1155	102144
1156	102259
1157	102366
1158	102481
1159	102591
1160	102705
1161	102821
1162	102933
1163	103052
1164	103171
1165	103280
1166	103396
1167	103514
1168	103619
1169	103723
1170	103830
1171	103933
1172	104040
1173	104153
1174	104260
1175	104367
1176	104474
1177	104586
1178	104696
1179	104801
1180	104909
1181	105017
1182	105137
1183	105249
1184	105356
1185	105469
1186	105577
1187	105684
1188	105790
1189	105897
1190	106004
1191	106113
1192	106152
1193	106265
1194	106371
1195	106481
1196	106594
1197	106700
1198	106810
1199	106918
1200	107024
1201	107132
1202	107237
1203	107348
1204	107456
1205	107562
1206	107668
1207	107779
1208	107891
1209	107996
1210	108100
1211	108219
1212	108330
1213	108440
1214	108550
1215	108656
1216	108767
1217	108879
1218	108982
1219	109094
1220	109206
1221	109317
1222	109426
1223	109535
1224	109638
1225	109754
1226	109863
1227	109967
1228	110082
1229	110200
1230	110309
1231	110423
1232	110533
1233	110647
1234	110762
1235	110868
1236	110979
1237	111091
1238	111202
1239	111315
1240	111434
1241	111550
1242	111660
1243	111771
1244	111878
1245	111994
1246	112103
1247	112214
1248	112321
1249	112433
1250	112547
1251	112664
1252	112778
1253	112894
1254	112933
1255	113045
1256	113150
1257	113262
1258	113374
1259	113489
1260	113599
1261	113709
1262	113829
1263	113938
1264	114053
1265	114171
1266	114292
1267	114399
1268	114507
1269	114620
1270	114732
1271	114843
1272	114959
1273	115067
1274	115180
1275	115292
1276	115402
1277	115510
1278	115620
1279	115733
1280	115851
1281	115970
1282	116086
1283	116196
1284	116307
1285	116413
1286	116523
1287	116634
1288	116744
1289	116847
1290	116962
1291	117066
1292	117171
1293	117284
1294	117395
1295	117503
1296	117611
1297	117724
1298	117835
1299	117948
1300	118053
1301	118167
1302	118274
1303	118389
1304	118500
1305	118609
1306	118713
1307	118821
1308	118939
1309	119047
1310	119163
1311	119275
1312	119385
1313	119493
1314	119602
1315	119718
1316	119824
1317	119937
1318	120049
1319	120163
1320	120270
1321	120374
1322	120481
1323	120597
1324	120708
1325	120820
1326	120932
1327	121040
1328	121153
1329	121270
1330	121384
1331	121495
1332	121602
1333	121711
1334	121820
1335	121926
1336	122037
1337	122152
1338	122263
1339	122370
1340	122480
1341	122591
1342	122698
1343	122816
1344	122929
1345	123043
1346	123152
1347	123261
1348	123371
1349	123486
1350	123603
1351	123719
1352	123831
1353	123942
1354	124050
1355	124161
1356	124265
1357	124381
1358	124500
1359	124611
1360	124724
1361	124840
1362	124959
1363	125064
1364	125172
1365	125279
1366	125387
1367	125498
1368	125611
1369	125722
1370	125834
1371	125942
1372	126056
1373	126165
1374	126280
1375	126389
1376	126502
1377	126620
1378	126735
1379	126848
1380	126957
1381	127076
1382	127197
1383	127312
1384	127426
1385	127537
1386	127652
1387	127759
1388	127873
1389	127984
1390	128100
1391	128215
1392	128328
1393	128447
1394	128557
1395	128672
1396	128788
1397	128905
1398	129018
1399	129136
1400	129242
1401	129351
1402	129467
1403	129577
1404	129685
1405	129794
1406	129899
1407	130009
1408	130117
1409	130228
1410	130338
1411	130448
1412	130566
1413	130679
1414	130786
1415	130897
1416	131004
1417	131113
1418	131221
1419	131322
1420	131431
1421	131537
1422	131646
1423	131762
1424	131882
1425	131990
1426	132102
1427	132210
1428	132314
1429	132422
1430	132526
1431	132635
1432	132750
1433	132860
1434	132971
1435	133079
1436	133193
1437	133309
1438	133423
1439	133528
1440	133640
1441	133753
1442	133868
1443	133979
1444	134089
1445	134204
1446	134309
1447	134412
1448	134524
1449	134629
1450	134740
1451	134848
1452	134961
1453	135077
1454	135192
1455	135298
1456	135405
1457	135521
1458	135636
1459	135745
1460	135861
1461	135971
1462	136084
1463	136196
1464	136309
1465	136418
1466	136528
1467	136639
1468	136760
1469	136873
1470	136991
1471	137099
1472	137206
1473	137319
1474	137437
1475	137551
1476	137660
1477	137769
1478	137883
1479	137996
1480	138108
1481	138221
1482	138328
1483	138441
1484	138545
1485	138657
1486	138768
1487	138883
1488	139002
1489	139118
1490	139231
1491	139346
1492	139463
1493	139576
1494	139688
1495	139798
1496	139907
1497	140023
1498	140136
1499	140253
1500	140365
1501	140478
1502	140587
1503	140699
1504	140809
1505	140923
1506	141035
1507	141149
1508	141259
1509	141376
1510	141497
1511	141611
1512	141723
1513	141838
1514	141955
1515	142065
1516	142186
1517	142288
1518	142402
1519	142509
1520	142616
1521	142739
1522	142868
1523	142975
1524	143076
1525	143190
1526	143305
1527	143420
1528	143530
1529	143637
1530	143741
1531	143843
1532	143951
1533	144057
1534	144163
1535	144271
1536	144381
1537	144492
1538	144526
1539	144645
1540	144755
1541	144869
1542	144981
1543	145084
1544	145189
1545	145292
1546	145403
1547	145517
1548	145629
1549	145743
1550	145858
1551	145973
1552	146084
1553	146188
1554	146297
1555	146415
1556	146530
1557	146634
1558	146746
1559	146857
1560	146963
1561	147072
1562	147186
1563	147295
1564	147403
1565	147514
1566	147625
1567	147737
1568	147842
1569	147953
1570	148070
1571	148183
1572	148292
1573	148399
1574	148519
1575	148635
1576	148743
1577	148852
1578	148967
1579	149090
1580	149198
1581	149313
1582	149422
1583	149532
1584	149643
1585	149754
1586	149864
1587	149977
1588	150089
1589	150200
1590	150316
1591	150426
1592	150539
1593	150583
1594	150699
1595	150810
1596	150930
1597	151040
1598	151157
1599	151269
1600	151376
1601	151487
1602	151600
1603	151712
1604	151827
1605	151939
1606	152044
1607	152154
1608	152265
1609	152371
1610	152478
1611	152592
1612	152702
1613	152821
1614	152936
1615	153055
1616	153172
1617	153277
1618	153387
1619	153496
1620	153607
1621	153720
1622	153834
1623	153947
1624	154058
1625	154167
1626	154283
1627	154397
1628	154514
1629	154622
1630	154737
1631	154849
1632	154958
1633	155078
1634	155191
1635	155307
1636	155411
1637	155513
1638	155620
1639	155730
1640	155846
1641	155954
1642	156068
1643	156172
1644	156280
1645	156388
1646	156500
1647	156607
1648	156707
1649	156812
1650	156928
1651	157040
1652	157148
1653	157260
1654	157373
1655	157483
1656	157595
1657	157704
1658	157806
1659	157916
1660	158021
1661	158131
1662	158238
1663	158354
1664	158463
1665	158571
1666	158679
1667	158784
1668	158894
1669	159011
1670	159119
1671	159239
1672	159349
1673	159461
1674	159570
1675	159679
1676	159792
1677	159910
1678	160017
1679	160125
1680	160241
1681	160344
1682	160462
1683	160574
1684	160687
1685	160803
1686	160912
1687	161027
1688	161139
1689	161255
1690	161371
1691	161486
1692	161595
1693	161708
1694	161817
1695	161929
1696	162041
1697	162154
1698	162265
1699	162373
1700	162491
1701	162601
1702	162717
1703	162828
1704	162943
1705	163053
1706	163158
1707	163203
1708	163309
1709	163420
1710	163526
1711	163639
1712	163748
1713	163865
1714	163978
1715	164091
1716	164202
1717	164306
1718	164423
1719	164539
1720	164645
1721	164753
1722	164863
1723	164978
1724	165087
1725	165202
1726	165312
1727	165430
1728	165545
1729	165660
1730	165772
1731	165879
1732	166001
1733	166112
1734	166230
1735	166347
1736	166464
1737	166579
1738	166700
1739	166811
1740	166928
1741	167040
1742	167151
1743	167275
1744	167394
1745	167514
1746	167632
1747	167748
1748	167855
1749	167961
1750	168066
1751	168172
1752	168272
1753	168376
1754	168480
1755	168591
1756	168703
1757	168807
1758	168921
1759	169023
1760	169135
1761	169249
1762	169361
1763	169476
1764	169587
1765	169693
1766	169802
1767	169908
1768	170016
1769	170125
1770	170241
1771	170351
1772	170458
1773	170569
1774	170677
1775	170790
1776	170894
1777	171006
1778	171119
1779	171228
1780	171341
1781	171453
1782	171565
1783	171677
1784	171793
1785	171905
1786	172010
1787	172123
1788	172234
1789	172347
1790	172456
1791	172565
1792	172678
1793	172788
1794	172891
1795	173003
1796	173109
1797	173225
1798	173346
1799	173465
1800	173575
1801	173693
1802	173802
1803	173910
1804	174023
1805	174140
1806	174252
1807	174364
1808	174471
1809	174657
1810	174846
1811	175035
1812	175247
1813	175463
1814	175583
1815	175734
1816	175877
1817	175987
1818	176106
1819	176216
1820	176326
1821	176436
1822	176588
1823	176776
1824	177004
1825	177228
1826	177448
1827	177672
1828	177842
1829	177951
1830	178076
1831	178215
1832	178327
1833	178441
1834	178558
1835	178676
1836	178793
1837	178909
1838	179042
1839	179274
1840	179483
1841	179704
1842	179897
1843	180075
1844	180182
1845	180299
1846	180420
1847	180533
1848	180643
1849	180757
1850	180873
1851	180983
1852	181103
1853	181220
1854	181337
1855	181444
1856	181557
1857	181667
1858	181782
1859	181891
1860	182003
1861	182114
1862	182226
1863	182346
1864	182457
1865	182561
1866	182669
1867	182780
1868	182892
1869	183004
1870	183114
1871	183230
1872	183340
1873	183450
1874	183562
1875	183664
1876	183775
1877	183884
1878	183995
1879	184112
1880	184216
1881	184322
1882	184437
1883	184548
1884	184657
1885	184770
1886	184879
1887	184995
1888	185100
1889	185219
1890	185335
1891	185450
1892	185559
1893	185678
1894	185792
1895	185905
1896	186013
1897	186129
1898	186239
1899	186352
1900	186460
1901	186571
1902	186681
1903	186790
1904	186900
1905	187014
1906	187125
1907	187239
1908	187354
1909	187466
1910	187577
1911	187687
1912	187801
1913	187920
1914	188034
1915	188148
1916	188262
1917	188369
1918	188480
1919	188591
1920	188708
1921	188821
1922	188930
1923	189042
1924	189153
1925	189268
1926	189378
1927	189488
1928	189596
1929	189716
1930	189826
1931	189942
1932	190050
1933	190163
1934	190273
1935	190379
1936	190485
1937	190595
1938	190704
1939	190820
1940	190930
1941	191044
1942	191160
1943	191269
1944	191372
1945	191484
1946	191591
1947	191701
1948	191812
1949	191923
1950	192037
1951	192154
1952	192263
1953	192376
1954	192487
1955	192600
1956	192711
1957	192823
1958	192932
1959	193045
1960	193154
1961	193272
1962	193388
1963	193502
1964	193612
1965	193725
1966	193836
1967	193953
1968	194067
1969	194177
1970	194283
1971	194399
1972	194509
1973	194625
1974	194739
1975	194860
1976	194975
1977	195093
1978	195202
1979	195313
1980	195419
1981	195527
1982	195635
1983	195741
1984	195848
1985	195960
1986	196069
1987	196178
1988	196291
1989	196397
1990	196505
1991	196617
1992	196724
1993	196833
1994	196943
1995	197055
1996	197167
1997	197280
1998	197388
1999	197499
2000	197605


==> old/plots/runtime/2000/timings_naive.dat <==
n	millisec
1	30
2	59
3	93
4	128
5	162
6	197
7	231
8	265
9	298
10	332
11	367
12	402
13	436
14	470
15	505
16	540
17	575
18	608
19	644
20	680
21	714
22	750
23	785
24	821
25	856
26	895
27	931
28	967
29	1002
30	1039
31	1075
32	1112
33	1149
34	1185
35	1223
36	1263
37	1301
38	1339
39	1428
40	1465
41	1507
42	1549
43	1590
44	1645
45	1699
46	1740
47	1781
48	1821
49	1860
50	1955
51	1998
52	2040
53	2079
54	2177
55	2219
56	2265
57	2308
58	2352
59	2395
60	2438
61	2480
62	2522
63	2564
64	2604
65	2702
66	2747
67	2846
68	2947
69	3049
70	3095
71	3194
72	3238
73	3286
74	3385
75	3487
76	3533
77	3577
78	3620
79	3724
80	3828
81	3872
82	3980
83	4028
84	4072
85	4121
86	4166
87	4207
88	4252
89	4298
90	4348
91	4502
92	4552
93	4655
94	4705
95	4750
96	4856
97	4963
98	5012
99	5063
100	5114
101	5222
102	5273
103	5379
104	5432
105	5540
106	5595
107	5645
108	5697
109	5747
110	5801
111	5850
112	5905
113	5956
114	6007
115	6055
116	6169
117	6222
118	6272
119	6324
120	6488
121	6598
122	6651
123	6759
124	6875
125	6931
126	6982
127	7038
128	7088
129	7145
130	7194
131	7367
132	7481
133	7597
134	7651
135	7705
136	7760
137	7869
138	8043
139	8102
140	8215
141	8272
142	8382
143	8439
144	8495
145	8554
146	8611
147	8721
148	8780
149	8837
150	8891
151	8951
152	9007
153	9122
154	9181
155	9240
156	9303
157	9424
158	9547
159	9607
160	9667
161	9847
162	9909
163	9972
164	10033
165	10155
166	10277
167	10397
168	10515
169	10643
170	10702
171	10760
172	10821
173	10875
174	10937
175	11061
176	11184
177	11312
178	11437
179	11500
180	11623
181	11685
182	11801
183	11864
184	11924
185	11988
186	12101
187	12216
188	12334
189	12455
190	12572
191	12692
192	12756
193	12927
194	13049
195	13174
196	13354
197	13419
198	13480
199	13652
200	13720
201	13785
202	13901
203	14080
204	14146
205	14321
206	14390
207	14562
208	14630
209	14750
210	14821
211	14947
212	15137
213	15264
214	15336
215	15516
216	15582
217	15709
218	15782
219	15908
220	16091
221	16223
222	16350
223	16474
224	16602
225	16671
226	16916
227	17044
228	17166
229	17361
230	17493
231	17557
232	17628
233	17696
234	17894
235	18143
236	18213
237	18459
238	18646
239	18721
240	18975
241	19051
242	19121
243	19189
244	19406
245	19533
246	19606
247	19676
248	19746
249	19814
250	19940
251	20003
252	20070
253	20144
254	20328
255	20398
256	20575
257	20759
258	20887
259	21012
260	21148
261	21280
262	21466
263	21599
264	21775
265	21910
266	22100
267	22232
268	22365
269	22499
270	22571
271	22763
272	22896
273	23027
274	23168
275	23356
276	23613
277	23861
278	24000
279	24141
280	24330
281	24470
282	24545
283	24685
284	24941
285	25146
286	25349
287	25660
288	25793
289	25868
290	26163
291	26236
292	26361
293	26549
294	26839
295	27032
296	27165
297	27301
298	27541
299	27621
300	27750
301	27940
302	28025
303	28103
304	28182
305	28322
306	28393
307	28587
308	28934
309	29021
310	29105
311	29296
312	29375
313	29453
314	29581
315	29832
316	29911
317	30052
318	30139
319	30334
320	30476
321	30735
322	30875
323	31138
324	31282
325	31367
326	31620
327	31701
328	31784
329	31867
330	31948
331	32154
332	32302
333	32513
334	32601
335	32802
336	33049
337	33189
338	33332
339	33576
340	33710
341	33792
342	33931
343	34122
344	34205
345	34397
346	34596
347	34742
348	34833
349	35036
350	35179
351	35322
352	35472
353	35614
354	35816
355	35963
356	36049
357	36200
358	36285
359	36439
360	36520
361	36722
362	36859
363	36953
364	37096
365	37363
366	37515
367	37723
368	37876
369	38082
370	38233
371	38378
372	38465
373	38673
374	38886
375	38976
376	39191
377	39616
378	39764
379	40005
380	40200
381	40451
382	40596
383	41044
384	41293
385	41443
386	41711
387	41862
388	42065
389	42220
390	42369
391	42682
392	42886
393	43036
394	43302
395	43398
396	43666
397	43760
398	43913
399	44190
400	44405
401	44562
402	44658
403	44757
404	44917
405	45069
406	45277
407	45441
408	45657
409	45746
410	45909
411	46008
412	46214
413	46375
414	46514
415	46712
416	46809
417	46960
418	47162
419	47361
420	47511
421	47603
422	47858
423	48008
424	48216
425	48310
426	48573
427	48832
428	48985
429	49259
430	49587
431	49757
432	49970
433	50301
434	50514
435	50723
436	50817
437	51163
438	51265
439	51422
440	51701
441	51871
442	51978
443	52208
444	52376
445	52539
446	52705
447	53020
448	53229
449	53435
450	53599
451	53817
452	54035
453	54134
454	54235
455	54502
456	54713
457	54880
458	55149
459	55357
460	55524
461	55693
462	55914
463	56082
464	56189
465	56362
466	56585
467	56868
468	57145
469	57365
470	57590
471	57759
472	57988
473	58140
474	58537
475	58764
476	58995
477	59171
478	59280
479	59445
480	59659
481	59975
482	60134
483	60413
484	60674
485	60950
486	61229
487	61501
488	61610
489	61788
490	61952
491	62129
492	62346
493	62518
494	62744
495	62983
496	63211
497	63488
498	63773
499	63884
500	64160
501	64272
502	64507
503	64677
504	64793
505	64969
506	65144
507	65442
508	65691
509	65915
510	66131
511	66240
512	66461
513	66748
514	67027
515	67142
516	67427
517	67602
518	67896
519	68229
520	68342
521	68694
522	68922
523	69336
524	69625
525	69858
526	70267
527	70502
528	70683
529	70968
530	71198
531	71311
532	71416
533	71658
534	71900
535	72017
536	72264
537	72447
538	72718
539	72891
540	73054
541	73328
542	73504
543	73686
544	73962
545	74256
546	74592
547	74838
548	75079
549	75422
550	75710
551	76069
552	76301
553	76418
554	76762
555	77008
556	77189
557	77547
558	77674
559	77850
560	78097
561	78412
562	78538
563	78894
564	79069
565	79244
566	79470
567	79712
568	79895
569	80076
570	80252
571	80607
572	80789
573	81134
574	81324
575	81630
576	81989
577	82106
578	82405
579	82527
580	82639
581	82762
582	83165
583	83460
584	83709
585	83828
586	84013
587	84317
588	84500
589	84739
590	85001
591	85251
592	85681
593	86009
594	86306
595	86555
596	86793
597	87209
598	87509
599	87693
600	87886
601	88008
602	88210
603	88684
604	89050
605	89244
606	89437
607	89641
608	89840
609	90083
610	90349
611	90540
612	90740
613	90958
614	91194
615	91326
616	91528
617	91727
618	91983
619	92246
620	92577
621	92876
622	93059
623	93250
624	93643
625	93947
626	94202
627	94449
628	94661
629	94803
630	95119
631	95428
632	95683
633	96049
634	96199
635	96561
636	96875
637	97245
638	97451
639	97877
640	98266
641	98589
642	98850
643	99173
644	99524
645	99772
646	100177
647	100626
648	100929
649	101183
650	101611
651	101817
652	102136
653	102518
654	102948
655	103324
656	103593
657	103980
658	104175
659	104429
660	104704
661	105088
662	105355
663	105682
664	105932
665	106122
666	106320
667	106696
668	106949
669	107206
670	107631
671	108076
672	108459
673	108824
674	109086
675	109403
676	109876
677	110133
678	110344
679	110495
680	110709
681	111034
682	111297
683	111634
684	111786
685	112281
686	112543
687	112864
688	113005
689	113482
690	113730
691	114319
692	114531
693	115024
694	115365
695	115685
696	115951
697	116207
698	116583
699	117044
700	117372
701	117708
702	118268
703	118820
704	119020
705	119280
706	119725
707	119886
708	120169
709	120539
710	120859
711	121129
712	121566
713	121882
714	122153
715	122542
716	122825
717	123156
718	123549
719	123821
720	124157
721	124485
722	124628
723	124838
724	125171
725	125468
726	125841
727	126096
728	126315
729	126527
730	126738
731	127008
732	127168
733	127391
734	127663
735	128038
736	128377
737	128810
738	128967
739	129353
740	129688
741	130131
742	130479
743	130705
744	130930
745	131328
746	131610
747	131900
748	132128
749	132602
750	132984
751	133197
752	133515
753	133858
754	134141
755	134426
756	134852
757	135075
758	135355
759	135820
760	136323
761	136818
762	137046
763	137417
764	137818
765	138115
766	138477
767	138826
768	139101
769	139378
770	139659
771	139995
772	140197
773	140511
774	140846
775	141130
776	141358
777	141695
778	141966
779	142367
780	142704
781	143047
782	143337
783	143704
784	144100
785	144391
786	144816
787	145235
788	145680
789	145948
790	146281
791	146499
792	147098
793	147492
794	147832
795	148187
796	148578
797	148931
798	149345
799	149865
800	150276
801	150687
802	150865
803	151340
804	151709
805	152045
806	152443
807	152734
808	153293
809	153675
810	154034
811	154322
812	154598
813	154894
814	155116
815	155591
816	155949
817	156319
818	156683
819	156931
820	157168
821	157426
822	158127
823	158682
824	159114
825	159654
826	160011
827	160475
828	160695
829	161026
830	161258
831	161754
832	162153
833	162670
834	163019
835	163248
836	163728
837	164017
838	164370
839	164746
840	165173
841	165516
842	165914
843	166357
844	166667
845	167393
846	167644
847	168049
848	168419
849	169038
850	169447
851	169690
852	170008
853	170302
854	170766
855	171248
856	171558
857	171942
858	172353
859	172645
860	172991
861	173533
862	173835
863	174185
864	174615
865	174929
866	175365
867	175839
868	176159
869	176458
870	176771
871	176959
872	177146
873	177399
874	177829
875	178139
876	178602
877	179108
878	179630
879	179891
880	180560
881	180918
882	181304
883	181721
884	182038
885	182459
886	182928
887	183308
888	183777
889	184106
890	184651
891	184898
892	185297
893	185657
894	186007
895	186414
896	186772
897	187345
898	187638
899	188054
900	188312
901	188674
902	189171
903	189833
904	190193
905	190509
906	190894
907	191327
908	191864
909	192328
910	192644
911	192893
912	193431
913	193783
914	194102
915	194463
916	194823
917	195178
918	195656
919	196154
920	196590
921	197076
922	197447
923	197896
924	198145
925	198563
926	199095
927	199289
928	199719
929	200076
930	200493
931	201067
932	201397
933	201835
934	202212
935	202601
936	202859
937	203125
938	203436
939	203863
940	204476
941	204912
942	205404
943	205801
944	206215
945	206618
946	206923
947	207239
948	207861
949	208081
950	208463
951	208798
952	209408
953	209677
954	210082
955	210582
956	210793
957	211481
958	211767
959	212243
960	212544
961	212814
962	213255
963	213623
964	214122
965	214792
966	215223
967	215673
968	215930
969	216213
970	216447
971	216781
972	217089
973	217394
974	218040
975	218320
976	218773
977	219162
978	219468
979	219802
980	220153
981	220485
982	220957
983	221385
984	221709
985	222032
986	222483
987	222871
988	223316
989	223656
990	224215
991	224709
992	225110
993	225565
994	225989
995	226311
996	226797
997	227106
998	227525
999	228017
1000	228460
1001	228667
1002	229156
1003	229597
1004	230037
1005	230613
1006	231124
1007	231837
1008	232248
1009	232750
1010	233228
1011	233594
1012	234206
1013	234637
1014	235133
1015	235522
1016	235866
1017	236368
1018	237113
1019	237456
1020	237910
1021	238244
1022	238816
1023	239428
1024	239741
1025	240075
1026	240462
1027	240907
1028	241363
1029	241697
1030	242150
1031	242819
1032	243326
1033	243840
1034	244298
1035	244754
1036	245127
1037	245406
1038	246118
1039	246588
1040	246978
1041	247420
1042	247926
1043	248440
1044	248729
1045	249135
1046	249697
1047	250080
1048	250554
1049	250790
1050	251145
1051	251814
1052	252171
1053	252528
1054	253084
1055	253579
1056	253951
1057	254360
1058	254788
1059	255342
1060	255751
1061	256178
1062	256529
1063	257309
1064	257809
1065	258199
1066	258782
1067	259259
1068	259668
1069	259961
1070	260347
1071	260785
1072	261285
1073	261838
1074	262291
1075	262754
1076	263155
1077	263688
1078	264172
1079	264578
1080	265159
1081	265734
1082	266523
1083	266916
1084	267264
1085	267694
1086	268197
1087	268589
1088	268948
1089	269445
1090	270019
1091	270479
1092	271128
1093	271720
1094	272391
1095	272880
1096	273421
1097	274059
1098	274758
1099	275117
1100	275637
1101	276060
1102	276617
1103	277127
1104	277593
1105	278122
1106	278461
1107	278860
1108	279327
1109	279697
1110	280121
1111	280353
1112	280781
1113	281223
1114	281742
1115	282409
1116	283047
1117	283375
1118	283930
1119	284513
1120	284928
1121	285462
1122	285820
1123	286542
1124	287075
1125	287680
1126	288095
1127	288523
1128	288841
1129	289201
1130	289623
1131	290256
1132	290965
1133	291608
1134	292035
1135	292786
1136	293215
1137	293807
1138	294331
1139	294807
1140	295265
1141	295889
1142	296487
1143	296943
1144	297260
1145	297759
1146	298350
1147	298940
1148	299334
1149	299704
1150	300081
1151	300654
1152	301220
1153	301769
1154	302496
1155	302789
1156	303327
1157	303889
1158	304479
1159	304968
1160	305506
1161	305927
1162	306414
1163	306797
1164	307234
1165	307969
1166	308448
1167	308818
1168	309238
1169	309817
1170	310333
1171	310845
1172	311248
1173	311621
1174	312076
1175	312731
1176	313257
1177	313704
1178	314081
1179	314623
1180	315199
1181	315660
1182	316107
1183	316739
1184	317260
1185	317799
1186	318340
1187	319152
1188	319676
1189	320092
1190	320757
1191	321231
1192	321476
1193	321985
1194	322515
1195	322986
1196	323572
1197	324198
1198	324671
1199	325096
1200	325693
1201	326259
1202	326784
1203	327222
1204	327808
1205	328258
1206	328735
1207	329148
1208	329694
1209	330276
1210	330815
1211	331378
1212	332100
1213	332595
1214	333041
1215	333585
1216	334076
1217	334457
1218	335279
1219	335750
1220	336050
1221	336580
1222	337102
1223	337576
1224	338168
1225	338492
1226	338981
1227	339472
1228	340152
1229	340596
1230	340954
1231	341394
1232	342046
1233	342754
1234	343125
1235	343709
1236	344298
1237	344899
1238	345333
1239	345947
1240	346338
1241	346717
1242	347149
1243	347813
1244	348610
1245	349311
1246	349808
1247	350281
1248	350860
1249	351457
1250	351881
1251	352502
1252	352935
1253	353431
1254	353682
1255	354300
1256	354855
1257	355474
1258	355903
1259	356510
1260	357211
1261	357810
1262	358324
1263	358899
1264	359703
1265	360179
1266	360644
1267	361071
1268	361567
1269	362061
1270	362644
1271	363137
1272	363446
1273	364349
1274	364979
1275	365504
1276	366037
1277	366911
1278	367522
1279	368163
1280	368780
1281	369153
1282	369619
1283	370268
1284	370926
1285	371412
1286	372133
1287	372545
1288	372967
1289	373539
1290	374195
1291	374692
1292	375419
1293	375965
1294	376416
1295	377108
1296	377782
1297	378162
1298	378736
1299	379178
1300	379608
1301	380072
1302	380757
1303	381207
1304	382003
1305	382377
1306	383053
1307	383528
1308	384044
1309	384729
1310	385185
1311	385696
1312	386291
1313	386770
1314	387330
1315	387673
1316	388280
1317	388902
1318	389479
1319	390191
1320	390715
1321	391199
1322	391762
1323	392276
1324	393083
1325	393487
1326	393879
1327	394494
1328	395020
1329	395494
1330	396317
1331	396917
1332	397415
1333	397990
1334	398500
1335	399269
1336	399835
1337	400541
1338	401146
1339	401522
1340	401914
1341	402440
1342	403310
1343	403761
1344	404245
1345	404736
1346	405379
1347	405822
1348	406346
1349	406758
1350	407338
1351	407862
1352	408560
1353	409197
1354	409697
1355	410330
1356	410952
1357	411457
1358	412150
1359	412770
1360	413318
1361	413961
1362	414372
1363	414876
1364	415484
1365	416283
1366	416740
1367	417360
1368	418083
1369	418509
1370	418957
1371	419670
1372	420261
1373	421058
1374	421714
1375	422289
1376	422924
1377	423659
1378	424483
1379	425083
1380	425748
1381	426275
1382	426700
1383	427102
1384	427670
1385	428208
1386	428664
1387	429215
1388	429757
1389	430251
1390	430841
1391	431306
1392	431830
1393	432358
1394	432856
1395	433541
1396	434238
1397	435067
1398	435700
1399	436171
1400	436814
1401	437352
1402	437911
1403	438332
1404	438923
1405	439546
1406	440107
1407	440636
1408	441089
1409	441668
1410	442233
1411	442935
1412	443488
1413	443988
1414	444552
1415	445033
1416	445744
1417	446313
1418	446912
1419	447510
1420	448346
1421	449085
1422	449726
1423	450327
1424	450891
1425	451600
1426	452291
1427	452702
1428	453565
1429	454114
1430	454549
1431	455124
1432	455650
1433	456375
1434	456867
1435	457338
1436	458070
1437	458569
1438	459551
1439	460096
1440	460567
1441	461086
1442	461837
1443	462401
1444	462979
1445	463558
1446	464187
1447	464769
1448	465463
1449	465987
1450	466816
1451	467476
1452	468166
1453	468758
1454	469422
1455	470175
1456	470685
1457	471308
1458	471937
1459	472632
1460	473033
1461	473615
1462	474231
1463	474737
1464	475364
1465	475990
1466	476582
1467	477232
1468	477914
1469	478559
1470	479349
1471	480355
1472	480863
1473	481347
1474	481845
1475	482594
1476	483213
1477	483776
1478	484507
1479	485186
1480	485666
1481	486324
1482	487295
1483	487860
1484	488652
1485	489180
1486	489872
1487	490400
1488	491017
1489	491551
1490	492216
1491	492583
1492	493296
1493	493990
1494	494592
1495	495303
1496	495791
1497	496431
1498	497081
1499	497681
1500	498572
1501	499463
1502	500342
1503	501021
1504	501589
1505	502436
1506	503064
1507	503592
1508	504281
1509	504946
1510	505686
1511	506235
1512	506846
1513	507396
1514	508033
1515	508765
1516	509460
1517	510120
1518	510895
1519	511546
1520	512138
1521	512708
1522	513089
1523	513685
1524	514291
1525	515002
1526	515444
1527	515896
1528	516653
1529	517349
1530	518179
1531	518787
1532	519604
1533	520268
1534	521040
1535	521848
1536	522389
1537	522980
1538	523268
1539	524038
1540	524683
1541	525521
1542	526108
1543	526796
1544	527787
1545	528563
1546	529180
1547	530042
1548	530568
1549	531308
1550	531985
1551	532613
1552	533329
1553	534154
1554	534897
1555	535366
1556	535999
1557	536653
1558	537173
1559	537748
1560	538635
1561	539114
1562	539763
1563	540510
1564	541230
1565	541605
1566	542345
1567	542901
1568	543425
1569	544331
1570	544777
1571	545397
1572	546049
1573	546975
1574	547509
1575	548236
1576	549175
1577	549931
1578	550609
1579	551164
1580	551858
1581	552518
1582	553114
1583	553660
1584	554453
1585	555234
1586	555891
1587	556337
1588	556970
1589	557621
1590	558323
1591	559255
1592	559793
1593	560157
1594	560956
1595	561831
1596	562440
1597	563205
1598	563834
1599	564526
1600	565068
1601	565914
1602	566962
1603	567518
1604	568298
1605	569109
1606	570142
1607	571122
1608	571924
1609	572849
1610	573439
1611	573803
1612	574501
1613	575349
1614	575908
1615	576620
1616	577379
1617	578269
1618	578770
1619	579476
1620	580122
1621	580941
1622	581659
1623	582100
1624	582865
1625	583921
1626	584735
1627	585296
1628	586006
1629	586716
1630	587533
1631	588174
1632	588881
1633	589647
1634	590496
1635	591268
1636	591800
1637	592404
1638	593030
1639	593638
1640	594332
1641	595080
1642	595656
1643	596261
1644	596805
1645	597481
1646	598055
1647	598633
1648	599288
1649	600042
1650	600856
1651	601456
1652	601960
1653	602461
1654	603256
1655	604224
1656	605153
1657	605788
1658	606744
1659	607511
1660	608142
1661	608775
1662	609472
1663	610001
1664	610696
1665	611298
1666	611813
1667	612541
1668	613489
1669	613904
1670	614614
1671	615319
1672	616096
1673	616907
1674	617517
1675	618463
1676	619134
1677	620023
1678	620888
1679	621875
1680	622568
1681	623573
1682	624184
1683	625023
1684	626069
1685	626859
1686	627433
1687	628020
1688	628389
1689	629041
1690	629850
1691	630774
1692	631471
1693	632169
1694	633014
1695	633940
1696	634621
1697	635357
1698	636145
1699	637037
1700	637770
1701	638511
1702	639156
1703	639969
1704	640721
1705	641786
1706	642378
1707	642759
1708	643520
1709	644176
1710	644849
1711	645627
1712	646391
1713	646941
1714	647588
1715	648630
1716	649309
1717	650005
1718	650987
1719	651566
1720	652412
1721	653206
1722	653882
1723	654488
1724	655209
1725	656019
1726	656994
1727	657626
1728	658092
1729	658771
1730	659562
1731	660276
1732	661254
1733	661987
1734	663005
1735	663725
1736	664662
1737	665521
1738	666258
1739	667135
1740	668019
1741	668644
1742	669257
1743	670044
1744	670791
1745	671459
1746	672108
1747	672507
1748	673381
1749	674175
1750	674928
1751	675424
1752	676296
1753	677148
1754	677921
1755	678465
1756	679383
1757	680091
1758	680775
1759	681347
1760	682066
1761	682751
1762	683352
1763	683966
1764	684667
1765	685440
1766	686010
1767	686651
1768	687548
1769	688455
1770	689264
1771	689994
1772	690837
1773	691701
1774	692494
1775	693237
1776	693984
1777	694572
1778	695256
1779	696200
1780	696932
1781	698002
1782	698962
1783	699417
1784	700168
1785	700789
1786	701685
1787	702360
1788	703091
1789	703823
1790	704947
1791	705740
1792	706457
1793	707167
1794	708031
1795	708880
1796	709599
1797	710445
1798	710917
1799	711561
1800	712341
1801	713099
1802	713767
1803	714442
1804	715192
1805	715918
1806	717025
1807	717676
1808	718649
1809	719420
1810	720342
1811	721296
1812	722235
1813	722945
1814	723828
1815	724724
1816	725909
1817	726942
1818	727744
1819	728428
1820	729005
1821	729695
1822	730338
1823	731374
1824	732035
1825	732834
1826	733895
1827	734547
1828	735233
1829	736061
1830	736985
1831	737690
1832	738635
1833	739498
1834	740305
1835	740828
1836	741723
1837	742359
1838	742899
1839	743594
1840	744293
1841	745461
1842	746242
1843	746817
1844	747639
1845	748326
1846	749149
1847	749979
1848	750703
1849	751253
1850	752101
1851	752895
1852	753489
1853	754070
1854	754744
1855	755223
1856	755928
1857	756806
1858	757531
1859	758360
1860	759159
1861	760037
1862	760941
1863	761715
1864	762596
1865	763374
1866	763952
1867	764484
1868	765485
1869	766341
1870	767045
1871	767685
1872	768800
1873	769518
1874	770324
1875	771260
1876	771841
1877	772692
1878	773523
1879	774335
1880	775111
1881	776206
1882	776717
1883	777321
1884	778361
1885	779158
1886	780121
1887	781016
1888	781890
1889	782453
1890	783089
1891	783906
1892	784784
1893	785456
1894	786089
1895	786970
1896	787636
1897	788201
1898	789301
1899	790317
1900	791125
1901	791810
1902	792527
1903	793322
1904	794068
1905	794776
1906	795516
1907	796364
1908	797082
1909	797572
1910	798266
1911	799175
1912	799891
1913	800713
1914	801556
1915	802700
1916	803536
1917	804259
1918	804985
1919	805909
1920	806856
1921	807644
1922	808639
1923	809433
1924	810298
1925	811163
1926	812210
1927	813262
1928	814287
1929	814988
1930	815800
1931	816695
1932	817900
1933	818934
1934	819781
1935	820580
1936	821679
1937	822572
1938	823359
1939	823794
1940	824720
1941	825382
1942	826153
1943	826876
1944	827571
1945	828341
1946	829274
1947	830074
1948	830995
1949	831787
1950	832691
1951	833616
1952	834473
1953	835117
1954	835907
1955	837169
1956	837909
1957	838619
1958	839451
1959	840260
1960	841357
1961	842165
1962	843031
1963	843646
1964	844541
1965	845201
1966	846112
1967	847147
1968	848095
1969	848751
1970	849851
1971	850647
1972	851613
1973	852421
1974	853417
1975	854165
1976	854843
1977	855955
1978	857077
1979	857932
1980	858726
1981	859708
1982	860592
1983	861328
1984	862024
1985	862693
1986	863429
1987	864347
1988	865036
1989	865865
1990	866901
1991	867535
1992	868430
1993	869240
1994	870055
1995	870946
1996	871732
1997	872546
1998	873534
1999	874733
2000	875608


==> old/plots/runtime/2000/timings_sa.dat <==
n	millisec
1	4
2	8
3	12
4	17
5	26
6	31
7	39
8	43
9	48
10	52
11	57
12	63
13	71
14	76
15	82
16	87
17	93
18	98
19	108
20	115
21	121
22	127
23	133
24	142
25	149
26	155
27	161
28	171
29	177
30	184
31	190
32	198
33	208
34	215
35	222
36	229
37	240
38	247
39	288
40	295
41	302
42	308
43	315
44	326
45	334
46	344
47	353
48	360
49	369
50	412
51	421
52	429
53	439
54	482
55	491
56	500
57	512
58	522
59	531
60	543
61	552
62	562
63	573
64	582
65	625
66	634
67	681
68	724
69	772
70	781
71	826
72	836
73	845
74	894
75	942
76	952
77	963
78	975
79	1023
80	1072
81	1083
82	1130
83	1144
84	1156
85	1167
86	1181
87	1193
88	1206
89	1217
90	1231
91	1308
92	1320
93	1371
94	1383
95	1398
96	1446
97	1495
98	1507
99	1523
100	1535
101	1583
102	1594
103	1644
104	1657
105	1708
106	1721
107	1738
108	1751
109	1763
110	1779
111	1792
112	1806
113	1822
114	1835
115	1848
116	1901
117	1913
118	1930
119	1946
120	2025
121	2077
122	2092
123	2145
124	2196
125	2211
126	2231
127	2250
128	2265
129	2284
130	2299
131	2383
132	2438
133	2489
134	2504
135	2524
136	2543
137	2594
138	2679
139	2695
140	2750
141	2765
142	2821
143	2836
144	2858
145	2879
146	2900
147	2960
148	2976
149	2997
150	3014
151	3034
152	3055
153	3109
154	3129
155	3145
156	3168
157	3223
158	3282
159	3304
160	3326
161	3410
162	3428
163	3456
164	3475
165	3533
166	3588
167	3645
168	3701
169	3761
170	3780
171	3804
172	3825
173	3845
174	3865
175	3924
176	3983
177	4044
178	4104
179	4123
180	4181
181	4200
182	4258
183	4278
184	4305
185	4327
186	4387
187	4444
188	4500
189	4563
190	4622
191	4684
192	4707
193	4793
194	4857
195	4920
196	5010
197	5032
198	5059
199	5146
200	5173
201	5199
202	5257
203	5351
204	5375
205	5463
206	5489
207	5616
208	5642
209	5705
210	5733
211	5791
212	5887
213	5951
214	5974
215	6063
216	6088
217	6148
218	6177
219	6242
220	6335
221	6402
222	6467
223	6530
224	6591
225	6615
226	6740
227	6804
228	6864
229	6962
230	7029
231	7056
232	7084
233	7112
234	7210
235	7336
236	7368
237	7491
238	7587
239	7613
240	7751
241	7787
242	7821
243	7845
244	7958
245	8024
246	8049
247	8082
248	8112
249	8140
250	8202
251	8226
252	8258
253	8292
254	8383
255	8411
256	8505
257	8600
258	8665
259	8728
260	8796
261	8863
262	8958
263	9026
264	9118
265	9185
266	9281
267	9346
268	9412
269	9480
270	9509
271	9607
272	9674
273	9739
274	9810
275	9904
276	10034
277	10159
278	10229
279	10300
280	10396
281	10466
282	10499
283	10568
284	10696
285	10799
286	10901
287	11056
288	11125
289	11155
290	11310
291	11342
292	11411
293	11514
294	11672
295	11776
296	11847
297	11919
298	12048
299	12087
300	12153
301	12254
302	12292
303	12332
304	12370
305	12440
306	12465
307	12573
308	12757
309	12798
310	12838
311	12935
312	12974
313	13008
314	13075
315	13207
316	13238
317	13315
318	13358
319	13457
320	13532
321	13667
322	13741
323	13878
324	13953
325	13990
326	14126
327	14163
328	14203
329	14240
330	14279
331	14383
332	14461
333	14566
334	14608
335	14708
336	14849
337	14927
338	15001
339	15118
340	15178
341	15211
342	15287
343	15387
344	15424
345	15525
346	15628
347	15705
348	15747
349	15851
350	15926
351	16001
352	16079
353	16152
354	16252
355	16325
356	16365
357	16443
358	16485
359	16562
360	16602
361	16704
362	16777
363	16822
364	16894
365	17031
366	17111
367	17219
368	17295
369	17402
370	17482
371	17557
372	17600
373	17705
374	17817
375	17863
376	17968
377	18185
378	18262
379	18396
380	18505
381	18645
382	18724
383	18967
384	19102
385	19181
386	19325
387	19408
388	19516
389	19600
390	19679
391	19846
392	19956
393	20037
394	20175
395	20223
396	20362
397	20410
398	20489
399	20636
400	20747
401	20832
402	20880
403	20927
404	21013
405	21096
406	21208
407	21296
408	21410
409	21455
410	21538
411	21588
412	21694
413	21780
414	21859
415	21974
416	22026
417	22111
418	22218
419	22320
420	22402
421	22446
422	22577
423	22659
424	22770
425	22814
426	22955
427	23092
428	23174
429	23317
430	23487
431	23577
432	23689
433	23860
434	23973
435	24084
436	24133
437	24305
438	24357
439	24438
440	24583
441	24673
442	24728
443	24843
444	24932
445	25017
446	25106
447	25278
448	25398
449	25513
450	25604
451	25725
452	25843
453	25894
454	25943
455	26087
456	26204
457	26296
458	26444
459	26559
460	26651
461	26741
462	26862
463	26953
464	27008
465	27100
466	27222
467	27375
468	27525
469	27644
470	27765
471	27856
472	27979
473	28065
474	28273
475	28396
476	28522
477	28619
478	28678
479	28775
480	28900
481	29077
482	29166
483	29315
484	29457
485	29605
486	29753
487	29896
488	29953
489	30045
490	30136
491	30231
492	30349
493	30441
494	30561
495	30687
496	30809
497	30955
498	31106
499	31163
500	31303
501	31360
502	31479
503	31570
504	31631
505	31720
506	31813
507	31968
508	32099
509	32226
510	32348
511	32406
512	32525
513	32685
514	32839
515	32899
516	33057
517	33156
518	33315
519	33496
520	33557
521	33749
522	33876
523	34099
524	34255
525	34383
526	34597
527	34726
528	34826
529	34979
530	35106
531	35167
532	35220
533	35348
534	35480
535	35543
536	35677
537	35779
538	35939
539	36041
540	36138
541	36295
542	36393
543	36494
544	36643
545	36799
546	36975
547	37108
548	37239
549	37419
550	37573
551	37759
552	37885
553	37947
554	38127
555	38259
556	38360
557	38547
558	38615
559	38713
560	38843
561	39009
562	39075
563	39260
564	39359
565	39463
566	39593
567	39731
568	39835
569	39939
570	40040
571	40237
572	40342
573	40527
574	40633
575	40802
576	40999
577	41063
578	41228
579	41293
580	41354
581	41421
582	41647
583	41811
584	41951
585	42016
586	42121
587	42288
588	42393
589	42523
590	42665
591	42802
592	43033
593	43220
594	43392
595	43537
596	43680
597	43893
598	44055
599	44156
600	44262
601	44326
602	44437
603	44684
604	44877
605	44984
606	45093
607	45206
608	45317
609	45452
610	45595
611	45701
612	45813
613	45931
614	46059
615	46130
616	46242
617	46352
618	46492
619	46636
620	46812
621	46980
622	47088
623	47201
624	47426
625	47596
626	47742
627	47883
628	48003
629	48081
630	48256
631	48428
632	48571
633	48775
634	48856
635	49053
636	49228
637	49433
638	49547
639	49779
640	49992
641	50169
642	50316
643	50494
644	50702
645	50849
646	51083
647	51334
648	51498
649	51638
650	51864
651	51980
652	52152
653	52356
654	52583
655	52785
656	52933
657	53140
658	53251
659	53391
660	53545
661	53748
662	53894
663	54077
664	54223
665	54338
666	54454
667	54665
668	54813
669	54961
670	55197
671	55445
672	55658
673	55860
674	56009
675	56189
676	56448
677	56592
678	56713
679	56797
680	56921
681	57102
682	57253
683	57440
684	57527
685	57803
686	57959
687	58146
688	58227
689	58498
690	58644
691	58948
692	59070
693	59332
694	59518
695	59694
696	59843
697	59988
698	60193
699	60436
700	60613
701	60794
702	61084
703	61382
704	61503
705	61655
706	61906
707	61996
708	62159
709	62368
710	62551
711	62707
712	62950
713	63129
714	63285
715	63502
716	63662
717	63849
718	64069
719	64225
720	64411
721	64596
722	64679
723	64802
724	64989
725	65158
726	65378
727	65533
728	65666
729	65797
730	65923
731	66083
732	66177
733	66312
734	66471
735	66673
736	66858
737	67092
738	67179
739	67386
740	67570
741	67806
742	67995
743	68129
744	68259
745	68474
746	68631
747	68796
748	68925
749	69196
750	69417
751	69547
752	69727
753	69922
754	70087
755	70252
756	70492
757	70624
758	70785
759	71043
760	71322
761	71598
762	71734
763	71947
764	72171
765	72341
766	72542
767	72737
768	72904
769	73073
770	73243
771	73443
772	73574
773	73759
774	73959
775	74120
776	74253
777	74440
778	74594
779	74815
780	75002
781	75194
782	75359
783	75561
784	75777
785	75942
786	76172
787	76396
788	76653
789	76814
790	77010
791	77145
792	77475
793	77700
794	77895
795	78099
796	78323
797	78523
798	78754
799	79040
800	79270
801	79501
802	79607
803	79869
804	80077
805	80282
806	80521
807	80697
808	81019
809	81251
810	81448
811	81614
812	81776
813	81945
814	82079
815	82338
816	82536
817	82739
818	82942
819	83089
820	83227
821	83376
822	83741
823	84048
824	84297
825	84604
826	84809
827	85072
828	85209
829	85404
830	85546
831	85829
832	86058
833	86344
834	86545
835	86683
836	86948
837	87119
838	87320
839	87534
840	87771
841	87984
842	88225
843	88486
844	88672
845	89076
846	89225
847	89447
848	89654
849	89981
850	90207
851	90349
852	90529
853	90702
854	90955
855	91214
856	91391
857	91619
858	91856
859	92032
860	92235
861	92541
862	92720
863	92925
864	93170
865	93353
866	93600
867	93868
868	94053
869	94229
870	94413
871	94529
872	94645
873	94799
874	95043
875	95221
876	95492
877	95792
878	96101
879	96263
880	96643
881	96847
882	97063
883	97295
884	97479
885	97715
886	97975
887	98191
888	98447
889	98637
890	98930
891	99081
892	99317
893	99533
894	99741
895	99981
896	100194
897	100518
898	100696
899	100939
900	101096
901	101309
902	101581
903	101939
904	102149
905	102338
906	102561
907	102808
908	103123
909	103402
910	103596
911	103756
912	104072
913	104283
914	104473
915	104678
916	104885
917	105090
918	105357
919	105634
920	105879
921	106151
922	106362
923	106610
924	106764
925	107011
926	107319
927	107443
928	107698
929	107912
930	108158
931	108486
932	108683
933	108934
934	109155
935	109383
936	109546
937	109711
938	109899
939	110147
940	110487
941	110735
942	111033
943	111279
944	111531
945	111775
946	111966
947	112162
948	112509
949	112645
950	112862
951	113061
952	113394
953	113557
954	113783
955	114059
956	114191
957	114557
958	114730
959	115009
960	115198
961	115366
962	115628
963	115850
964	116141
965	116517
966	116767
967	117030
968	117192
969	117365
970	117511
971	117712
972	117900
973	118087
974	118447
975	118622
976	118883
977	119112
978	119311
979	119523
980	119741
981	119952
982	120235
983	120492
984	120695
985	120893
986	121151
987	121378
988	121628
989	121830
990	122135
991	122411
992	122641
993	122897
994	123134
995	123337
996	123630
997	123822
998	124075
999	124361
1000	124621
1001	124753
1002	125039
1003	125299
1004	125560
1005	125887
1006	126183
1007	126580
1008	126820
1009	127111
1010	127403
1011	127632
1012	127991
1013	128254
1014	128549
1015	128777
1016	128980
1017	129262
1018	129661
1019	129864
1020	130120
1021	130318
1022	130630
1023	130975
1024	131173
1025	131380
1026	131616
1027	131880
1028	132150
1029	132354
1030	132619
1031	132997
1032	133292
1033	133590
1034	133859
1035	134126
1036	134346
1037	134521
1038	134927
1039	135215
1040	135455
1041	135723
1042	136023
1043	136327
1044	136511
1045	136745
1046	137059
1047	137285
1048	137552
1049	137703
1050	137914
1051	138278
1052	138489
1053	138700
1054	139019
1055	139314
1056	139541
1057	139789
1058	140048
1059	140367
1060	140612
1061	140866
1062	141082
1063	141516
1064	141807
1065	142044
1066	142377
1067	142653
1068	142898
1069	143085
1070	143331
1071	143607
1072	143912
1073	144247
1074	144522
1075	144804
1076	145039
1077	145337
1078	145609
1079	145847
1080	146173
1081	146493
1082	146920
1083	147164
1084	147384
1085	147646
1086	147945
1087	148185
1088	148407
1089	148699
1090	149030
1091	149303
1092	149673
1093	150012
1094	150389
1095	150673
1096	150986
1097	151369
1098	151784
1099	152012
1100	152323
1101	152579
1102	152897
1103	153186
1104	153452
1105	153751
1106	153957
1107	154193
1108	154462
1109	154681
1110	154927
1111	155082
1112	155347
1113	155616
1114	155926
1115	156311
1116	156678
1117	156882
1118	157207
1119	157542
1120	157794
1121	158106
1122	158327
1123	158730
1124	159042
1125	159411
1126	159672
1127	159936
1128	160143
1129	160371
1130	160630
1131	161004
1132	161396
1133	161752
1134	162001
1135	162410
1136	162660
1137	162990
1138	163307
1139	163595
1140	163877
1141	164243
1142	164592
1143	164863
1144	165067
1145	165353
1146	165694
1147	166034
1148	166275
1149	166503
1150	166736
1151	167070
1152	167416
1153	167754
1154	168186
1155	168379
1156	168704
1157	169042
1158	169376
1159	169656
1160	169960
1161	170207
1162	170485
1163	170717
1164	170975
1165	171395
1166	171686
1167	171918
1168	172177
1169	172514
1170	172817
1171	173121
1172	173368
1173	173600
1174	173870
1175	174246
1176	174554
1177	174823
1178	175056
1179	175371
1180	175722
1181	176008
1182	176287
1183	176664
1184	176981
1185	177308
1186	177619
1187	178061
1188	178362
1189	178610
1190	178976
1191	179260
1192	179425
1193	179731
1194	180046
1195	180332
1196	180677
1197	181042
1198	181329
1199	181591
1200	181935
1201	182263
1202	182571
1203	182832
1204	183171
1205	183454
1206	183750
1207	184010
1208	184345
1209	184694
1210	185021
1211	185351
1212	185749
1213	186036
1214	186300
1215	186610
1216	186892
1217	187123
1218	187591
1219	187876
1220	188070
1221	188388
1222	188702
1223	188990
1224	189338
1225	189548
1226	189840
1227	190136
1228	190524
1229	190793
1230	191017
1231	191281
1232	191675
1233	192102
1234	192342
1235	192696
1236	193055
1237	193415
1238	193674
1239	194021
1240	194261
1241	194495
1242	194748
1243	195119
1244	195570
1245	195981
1246	196279
1247	196567
1248	196906
1249	197257
1250	197520
1251	197881
1252	198142
1253	198437
1254	198603
1255	198957
1256	199285
1257	199664
1258	199935
1259	200308
1260	200724
1261	201087
1262	201401
1263	201729
1264	202171
1265	202449
1266	202724
1267	202980
1268	203269
1269	203569
1270	203918
1271	204218
1272	204423
1273	204932
1274	205300
1275	205617
1276	205932
1277	206426
1278	206779
1279	207146
1280	207522
1281	207766
1282	208058
1283	208450
1284	208845
1285	209145
1286	209559
1287	209809
1288	210067
1289	210395
1290	210761
1291	211052
1292	211479
1293	211808
1294	212089
1295	212489
1296	212880
1297	213120
1298	213460
1299	213731
1300	213999
1301	214280
1302	214676
1303	214965
1304	216244
1305	216798
1306	217636
1307	218177
1308	218497
1309	219366
1310	219947
1311	220300
1312	220690
1313	221284
1314	221926
1315	222148
1316	222563
1317	223013
1318	223997
1319	225189
1320	225557
1321	226232
1322	227124
1323	227426
1324	228233
1325	228772
1326	229016
1327	229374
1328	229687
1329	229976
1330	230439
1331	230813
1332	231127
1333	231482
1334	231799
1335	232255
1336	232598
1337	232992
1338	233335
1339	233566
1340	233803
1341	234115
1342	234601
1343	234883
1344	235643
1345	236134
1346	236596
1347	236878
1348	237799
1349	238162
1350	238510
1351	238831
1352	239237
1353	239609
1354	239910
1355	240282
1356	240668
1357	240986
1358	241408
1359	241786
1360	242125
1361	242511
1362	242769
1363	243067
1364	243413
1365	243852
1366	244126
1367	244490
1368	244951
1369	245220
1370	245502
1371	245922
1372	246279
1373	246739
1374	247124
1375	247464
1376	247835
1377	248257
1378	248729
1379	249099
1380	249506
1381	249835
1382	250109
1383	250368
1384	250719
1385	251053
1386	251337
1387	251662
1388	251979
1389	252275
1390	252617
1391	252898
1392	253206
1393	253535
1394	253850
1395	254262
1396	254676
1397	255158
1398	255532
1399	255826
1400	256208
1401	256534
1402	256869
1403	257135
1404	257488
1405	257880
1406	258230
1407	258564
1408	258853
1409	259211
1410	259558
1411	259966
1412	260291
1413	260589
1414	260921
1415	261210
1416	261612
1417	261962
1418	262327
1419	262687
1420	263171
1421	263601
1422	263976
1423	264336
1424	264677
1425	265088
1426	265487
1427	265750
1428	266276
1429	266623
1430	266908
1431	267268
1432	267596
1433	268028
1434	268328
1435	268613
1436	269026
1437	269328
1438	269860
1439	270201
1440	270500
1441	270822
1442	271268
1443	271612
1444	271962
1445	272315
1446	272689
1447	273041
1448	273448
1449	273767
1450	274244
1451	274653
1452	275074
1453	275444
1454	275849
1455	276303
1456	276617
1457	276982
1458	277346
1459	277744
1460	277996
1461	278339
1462	278717
1463	279035
1464	279417
1465	279792
1466	280152
1467	280540
1468	280944
1469	281330
1470	281786
1471	282353
1472	282678
1473	282992
1474	283315
1475	283772
1476	284153
1477	284502
1478	284941
1479	285346
1480	285634
1481	286010
1482	286537
1483	286878
1484	287353
1485	287681
1486	288098
1487	288429
1488	288802
1489	289131
1490	289528
1491	289769
1492	290191
1493	290596
1494	290956
1495	291395
1496	291712
1497	292112
1498	292512
1499	292884
1500	293410
1501	293924
1502	294409
1503	294798
1504	295135
1505	295634
1506	296012
1507	296341
1508	296752
1509	297153
1510	297591
1511	297926
1512	298297
1513	298636
1514	299019
1515	299447
1516	299880
1517	300287
1518	300756
1519	301154
1520	301521
1521	301876
1522	302131
1523	302493
1524	302850
1525	303257
1526	303536
1527	303817
1528	304267
1529	304686
1530	305173
1531	305541
1532	306045
1533	306437
1534	306891
1535	307361
1536	307692
1537	308051
1538	308258
1539	308735
1540	309137
1541	309640
1542	310007
1543	310431
1544	310999
1545	311432
1546	311791
1547	312281
1548	312613
1549	313061
1550	313469
1551	313854
1552	314285
1553	314765
1554	315200
1555	315496
1556	315875
1557	316259
1558	316583
1559	316952
1560	317483
1561	317789
1562	318196
1563	318645
1564	319080
1565	319328
1566	319763
1567	320096
1568	320419
1569	320928
1570	321222
1571	321606
1572	322001
1573	322538
1574	322874
1575	323307
1576	323847
1577	324292
1578	324689
1579	325030
1580	325466
1581	325881
1582	326261
1583	326609
1584	327087
1585	327557
1586	327960
1587	328253
1588	328630
1589	329001
1590	329405
1591	329953
1592	330296
1593	330542
1594	331021
1595	331532
1596	331904
1597	332354
1598	332737
1599	333149
1600	333484
1601	333971
1602	334596
1603	334947
1604	335422
1605	335911
1606	336515
1607	337076
1608	337526
1609	338050
1610	338417
1611	338668
1612	339095
1613	339590
1614	339939
1615	340363
1616	340809
1617	341318
1618	341629
1619	342045
1620	342449
1621	342948
1622	343395
1623	343685
1624	344150
1625	344760
1626	345237
1627	345571
1628	345977
1629	346401
1630	346887
1631	347280
1632	347707
1633	348162
1634	348654
1635	349109
1636	349443
1637	349809
1638	350189
1639	350572
1640	351007
1641	351470
1642	351837
1643	352215
1644	352560
1645	352972
1646	353332
1647	353692
1648	354082
1649	354513
1650	354986
1651	355358
1652	355680
1653	356000
1654	356473
1655	357030
1656	357564
1657	357949
1658	358492
1659	358965
1660	359362
1661	359757
1662	360189
1663	360527
1664	360956
1665	361335
1666	361664
1667	362106
1668	362629
1669	362899
1670	363322
1671	363750
1672	364214
1673	364694
1674	365071
1675	365615
1676	366021
1677	366535
1678	367041
1679	367640
1680	368074
1681	368669
1682	369049
1683	369550
1684	370152
1685	370599
1686	370946
1687	371316
1688	371571
1689	371971
1690	372447
1691	372984
1692	373400
1693	373818
1694	374305
1695	374831
1696	375240
1697	375701
1698	376187
1699	376724
1700	377175
1701	377625
1702	378027
1703	378516
1704	378956
1705	379551
1706	379923
1707	380182
1708	380636
1709	381031
1710	381439
1711	381897
1712	382345
1713	382690
1714	383086
1715	383671
1716	384096
1717	384537
1718	385123
1719	385486
1720	385994
1721	386475
1722	386891
1723	387265
1724	387675
1725	388144
1726	388717
1727	389109
1728	389416
1729	389832
1730	390307
1731	390736
1732	391296
1733	391732
1734	392318
1735	392769
1736	393334
1737	393849
1738	394300
1739	394823
1740	395345
1741	395723
1742	396087
1743	396553
1744	397003
1745	397413
1746	397812
1747	398086
1748	398595
1749	399060
1750	399504
1751	399824
1752	400326
1753	400834
1754	401314
1755	401666
1756	402218
1757	402657
1758	403082
1759	403452
1760	403892
1761	404313
1762	404689
1763	405066
1764	405465
1765	405929
1766	406292
1767	406687
1768	407218
1769	407750
1770	408229
1771	408672
1772	409167
1773	409672
1774	410153
1775	410608
1776	411063
1777	411439
1778	411862
1779	412417
1780	412862
1781	413481
1782	414019
1783	414324
1784	414780
1785	415173
1786	415698
1787	416113
1788	416556
1789	416996
1790	417629
1791	418099
1792	418536
1793	418985
1794	419513
1795	420030
1796	420478
1797	420989
1798	421302
1799	421705
1800	422174
1801	422632
1802	423025
1803	423445
1804	423897
1805	424335
1806	424968
1807	425374
1808	425941
1809	426408
1810	426939
1811	427516
1812	428081
1813	428522
1814	429058
1815	429595
1816	430275
1817	430851
1818	431337
1819	431758
1820	432117
1821	432539
1822	432941
1823	433536
1824	433943
1825	434417
1826	435019
1827	435415
1828	435855
1829	436369
1830	436922
1831	437361
1832	437925
1833	438446
1834	438932
1835	439274
1836	439790
1837	440195
1838	440541
1839	440969
1840	441395
1841	442064
1842	442530
1843	442893
1844	443380
1845	443798
1846	444293
1847	444807
1848	445260
1849	445620
1850	446138
1851	446621
1852	446998
1853	447372
1854	447792
1855	448110
1856	448530
1857	449056
1858	449500
1859	449997
1860	450478
1861	450996
1862	451528
1863	451990
1864	452508
1865	452976
1866	453354
1867	453701
1868	454301
1869	454824
1870	455266
1871	455667
1872	456318
1873	456764
1874	457235
1875	457793
1876	458170
1877	458674
1878	459173
1879	459657
1880	460129
1881	460752
1882	461082
1883	461461
1884	462094
1885	462583
1886	463162
1887	463701
1888	464237
1889	464601
1890	464998
1891	465479
1892	465987
1893	466415
1894	466815
1895	467335
1896	467752
1897	468116
1898	468752
1899	469336
1900	469819
1901	470243
1902	470698
1903	471198
1904	471665
1905	472113
1906	472571
1907	473087
1908	473530
1909	473851
1910	474284
1911	474808
1912	475249
1913	475745
1914	476256
1915	476912
1916	477409
1917	477846
1918	478283
1919	478817
1920	479398
1921	479888
1922	480483
1923	480973
1924	481500
1925	482022
1926	482627
1927	483233
1928	483831
1929	484265
1930	484750
1931	485283
1932	485963
1933	486552
1934	487728
1935	488752
1936	489921
1937	490533
1938	491655
1939	491985
1940	492560
1941	493121
1942	494423
1943	495224
1944	495709
1945	496193
1946	496753
1947	497238
1948	497781
1949	498260
1950	498792
1951	499338
1952	499868
1953	500280
1954	500770
1955	501507
1956	501963
1957	502409
1958	502916
1959	503408
1960	504029
1961	504522
1962	505153
1963	505549
1964	506081
1965	506488
1966	507028
1967	507626
1968	508178
1969	508606
1970	509273
1971	509772
1972	510355
1973	510853
1974	511451
1975	511910
1976	512342
1977	512978
1978	513628
1979	514138
1980	514622
1981	515203
1982	515730
1983	516180
1984	516611
1985	517052
1986	517520
1987	518080
1988	518520
1989	519031
1990	519648
1991	520056
1992	520597
1993	521090
1994	521579
1995	522112
1996	522593
1997	523088
1998	523667
1999	524353
2000	524874


==> old/plots/runtime/2000/timings_ta.dat <==
n	millisec
1	38
2	71
3	104
4	135
5	172
6	205
7	239
8	273
9	307
10	341
11	376
12	410
13	444
14	478
15	513
16	552
17	587
18	623
19	659
20	696
21	734
22	771
23	807
24	843
25	878
26	916
27	953
28	992
29	1028
30	1066
31	1104
32	1142
33	1179
34	1217
35	1259
36	1298
37	1338
38	1377
39	1502
40	1545
41	1584
42	1623
43	1661
44	1699
45	1743
46	1784
47	1825
48	1866
49	1909
50	2041
51	2082
52	2126
53	2167
54	2301
55	2347
56	2390
57	2433
58	2478
59	2522
60	2567
61	2611
62	2655
63	2698
64	2743
65	2875
66	2923
67	3057
68	3192
69	3329
70	3376
71	3511
72	3560
73	3603
74	3739
75	3879
76	3926
77	3971
78	4017
79	4159
80	4301
81	4351
82	4487
83	4534
84	4579
85	4631
86	4677
87	4726
88	4772
89	4823
90	4872
91	5013
92	5065
93	5203
94	5254
95	5300
96	5446
97	5587
98	5632
99	5681
100	5733
101	5875
102	5926
103	6069
104	6121
105	6269
106	6324
107	6375
108	6427
109	6477
110	6533
111	6583
112	6639
113	6689
114	6740
115	6789
116	6939
117	6992
118	7043
119	7095
120	7240
121	7387
122	7439
123	7583
124	7732
125	7788
126	7840
127	7896
128	7946
129	8002
130	8053
131	8200
132	8353
133	8500
134	8558
135	8611
136	8667
137	8810
138	8965
139	9025
140	9176
141	9232
142	9378
143	9435
144	9490
145	9549
146	9602
147	9751
148	9810
149	9865
150	9919
151	9975
152	10030
153	10183
154	10241
155	10295
156	10360
157	10518
158	10676
159	10739
160	10795
161	10949
162	11012
163	11075
164	11136
165	11293
166	11450
167	11609
168	11763
169	11927
170	11989
171	12043
172	12104
173	12163
174	12225
175	12386
176	12546
177	12707
178	12866
179	12929
180	13086
181	13147
182	13303
183	13369
184	13426
185	13493
186	13653
187	13811
188	13974
189	14138
190	14297
191	14456
192	14520
193	14673
194	14822
195	14977
196	15129
197	15189
198	15247
199	15393
200	15459
201	15523
202	15671
203	15828
204	15889
205	16039
206	16105
207	16260
208	16324
209	16475
210	16542
211	16695
212	16853
213	17009
214	17074
215	17227
216	17289
217	17445
218	17515
219	17670
220	17825
221	17983
222	18136
223	18292
224	18446
225	18510
226	18666
227	18821
228	18973
229	19137
230	19295
231	19359
232	19422
233	19486
234	19651
235	19804
236	19872
237	20028
238	20181
239	20248
240	20412
241	20482
242	20546
243	20609
244	20764
245	20927
246	20994
247	21057
248	21126
249	21190
250	21354
251	21415
252	21479
253	21549
254	21714
255	21781
256	21944
257	22107
258	22266
259	22426
260	22593
261	22757
262	22923
263	23083
264	23241
265	23405
266	23571
267	23733
268	23896
269	24058
270	24122
271	24283
272	24445
273	24608
274	24780
275	24942
276	25110
277	25274
278	25446
279	25596
280	25743
281	25901
282	25963
283	26113
284	26269
285	26430
286	26589
287	26744
288	26895
289	26958
290	27111
291	27174
292	27323
293	27481
294	27638
295	27801
296	27956
297	28115
298	28268
299	28336
300	28494
301	28649
302	28717
303	28785
304	28852
305	29015
306	29076
307	29238
308	29394
309	29469
310	29541
311	29698
312	29766
313	29830
314	29983
315	30139
316	30207
317	30367
318	30440
319	30599
320	30759
321	30922
322	31082
323	31244
324	31409
325	31478
326	31634
327	31702
328	31770
329	31841
330	31910
331	32072
332	32238
333	32404
334	32478
335	32636
336	32805
337	32969
338	33140
339	33309
340	33469
341	33540
342	33704
343	33868
344	33939
345	34103
346	34273
347	34445
348	34519
349	34688
350	34855
351	35025
352	35198
353	35364
354	35530
355	35697
356	35770
357	35934
358	36002
359	36163
360	36228
361	36386
362	36539
363	36612
364	36768
365	36926
366	37090
367	37249
368	37413
369	37574
370	37738
371	37897
372	37967
373	38129
374	38295
375	38366
376	38525
377	38681
378	38835
379	38995
380	39160
381	39325
382	39491
383	39648
384	39803
385	39971
386	40140
387	40304
388	40463
389	40628
390	40790
391	40952
392	41113
393	41273
394	41436
395	41509
396	41673
397	41746
398	41909
399	42078
400	42242
401	42407
402	42481
403	42556
404	42723
405	42888
406	43049
407	43222
408	43389
409	43459
410	43621
411	43698
412	43855
413	44019
414	44183
415	44349
416	44426
417	44596
418	44759
419	44922
420	45087
421	45160
422	45324
423	45495
424	45665
425	45739
426	45907
427	46073
428	46236
429	46395
430	46553
431	46717
432	46875
433	47036
434	47192
435	47348
436	47417
437	47581
438	47656
439	47818
440	47982
441	48149
442	48227
443	48395
444	48562
445	48725
446	48890
447	49053
448	49218
449	49383
450	49559
451	49730
452	49893
453	49966
454	50041
455	50205
456	50371
457	50542
458	50706
459	50865
460	51035
461	51209
462	51378
463	51542
464	51619
465	51791
466	51961
467	52132
468	52299
469	52465
470	52634
471	52806
472	52978
473	53140
474	53306
475	53474
476	53647
477	53824
478	53904
479	54084
480	54255
481	54429
482	54598
483	54778
484	54942
485	55117
486	55289
487	55460
488	55537
489	55721
490	55880
491	56047
492	56200
493	56366
494	56524
495	56687
496	56848
497	57009
498	57167
499	57240
500	57397
501	57471
502	57633
503	57799
504	57876
505	58038
506	58200
507	58367
508	58541
509	58710
510	58875
511	58949
512	59115
513	59288
514	59456
515	59535
516	59702
517	59874
518	60045
519	60208
520	60285
521	60457
522	60623
523	60792
524	60961
525	61124
526	61294
527	61455
528	61627
529	61789
530	61952
531	62027
532	62096
533	62263
534	62435
535	62515
536	62688
537	62862
538	63027
539	63196
540	63367
541	63531
542	63705
543	63880
544	64047
545	64218
546	64384
547	64562
548	64742
549	64914
550	65081
551	65253
552	65425
553	65501
554	65668
555	65843
556	66002
557	66161
558	66237
559	66398
560	66558
561	66728
562	66807
563	66963
564	67125
565	67292
566	67457
567	67627
568	67798
569	67962
570	68127
571	68295
572	68462
573	68628
574	68803
575	68974
576	69140
577	69211
578	69375
579	69450
580	69519
581	69594
582	69760
583	69928
584	70098
585	70174
586	70342
587	70511
588	70675
589	70837
590	71007
591	71175
592	71345
593	71504
594	71677
595	71856
596	72022
597	72194
598	72365
599	72533
600	72702
601	72776
602	72953
603	73124
604	73293
605	73470
606	73644
607	73825
608	74000
609	74169
610	74347
611	74520
612	74701
613	74887
614	75055
615	75133
616	75315
617	75490
618	75665
619	75849
620	76016
621	76178
622	76339
623	76498
624	76656
625	76825
626	76995
627	77158
628	77332
629	77413
630	77580
631	77750
632	77923
633	78088
634	78171
635	78331
636	78502
637	78671
638	78846
639	79011
640	79186
641	79348
642	79517
643	79688
644	79857
645	80028
646	80194
647	80354
648	80519
649	80689
650	80857
651	81037
652	81210
653	81387
654	81554
655	81725
656	81900
657	82074
658	82242
659	82413
660	82589
661	82753
662	82925
663	83106
664	83275
665	83450
666	83623
667	83800
668	83970
669	84150
670	84323
671	84498
672	84676
673	84850
674	85027
675	85198
676	85361
677	85534
678	85697
679	85778
680	85947
681	86108
682	86271
683	86439
684	86513
685	86681
686	86847
687	87019
688	87093
689	87257
690	87417
691	87583
692	87754
693	87921
694	88098
695	88262
696	88432
697	88593
698	88758
699	88934
700	89097
701	89269
702	89435
703	89603
704	89772
705	89939
706	90115
707	90199
708	90374
709	90544
710	90712
711	90882
712	91056
713	91222
714	91393
715	91570
716	91748
717	91918
718	92087
719	92258
720	92426
721	92593
722	92669
723	92838
724	93010
725	93185
726	93358
727	93533
728	93717
729	93897
730	94070
731	94242
732	94326
733	94510
734	94689
735	94858
736	95043
737	95211
738	95289
739	95467
740	95645
741	95804
742	95968
743	96143
744	96316
745	96482
746	96649
747	96817
748	96986
749	97144
750	97315
751	97483
752	97644
753	97820
754	97991
755	98161
756	98321
757	98489
758	98661
759	98839
760	99004
761	99166
762	99343
763	99508
764	99674
765	99856
766	100034
767	100209
768	100388
769	100567
770	100745
771	100923
772	101088
773	101257
774	101426
775	101599
776	101769
777	101942
778	102111
779	102290
780	102463
781	102636
782	102807
783	102991
784	103162
785	103334
786	103515
787	103693
788	103873
789	104043
790	104214
791	104383
792	104554
793	104734
794	104906
795	105084
796	105243
797	105410
798	105577
799	105740
800	105907
801	106073
802	106155
803	106322
804	106493
805	106662
806	106837
807	107009
808	107174
809	107337
810	107516
811	107683
812	107846
813	108018
814	108182
815	108359
816	108530
817	108710
818	108887
819	109061
820	109238
821	109418
822	109583
823	109748
824	109914
825	110077
826	110254
827	110434
828	110596
829	110764
830	110938
831	111104
832	111276
833	111448
834	111619
835	111789
836	111964
837	112133
838	112303
839	112484
840	112657
841	112834
842	113008
843	113183
844	113365
845	113537
846	113719
847	113891
848	114077
849	114245
850	114413
851	114591
852	114773
853	114938
854	115101
855	115269
856	115435
857	115599
858	115773
859	115941
860	116102
861	116255
862	116427
863	116590
864	116769
865	116939
866	117115
867	117285
868	117455
869	117620
870	117794
871	117873
872	117952
873	118127
874	118301
875	118471
876	118641
877	118808
878	118980
879	119155
880	119323
881	119497
882	119677
883	119848
884	120024
885	120198
886	120370
887	120550
888	120713
889	120887
890	121064
891	121234
892	121403
893	121580
894	121752
895	121925
896	122094
897	122265
898	122432
899	122607
900	122784
901	122956
902	123135
903	123309
904	123479
905	123658
906	123831
907	124005
908	124188
909	124363
910	124538
911	124705
912	124870
913	125030
914	125200
915	125366
916	125529
917	125692
918	125856
919	126023
920	126196
921	126364
922	126530
923	126701
924	126868
925	127038
926	127211
927	127292
928	127466
929	127637
930	127804
931	127967
932	128141
933	128320
934	128493
935	128669
936	128843
937	129020
938	129191
939	129362
940	129538
941	129706
942	129887
943	130058
944	130230
945	130400
946	130569
947	130744
948	130922
949	131010
950	131186
951	131369
952	131545
953	131727
954	131906
955	132080
956	132163
957	132346
958	132527
959	132703
960	132878
961	133062
962	133249
963	133419
964	133601
965	133782
966	133956
967	134141
968	134317
969	134489
970	134575
971	134741
972	134899
973	135060
974	135218
975	135395
976	135567
977	135731
978	135894
979	136075
980	136239
981	136414
982	136584
983	136747
984	136919
985	137091
986	137262
987	137436
988	137608
989	137789
990	137959
991	138123
992	138300
993	138472
994	138656
995	138834
996	139009
997	139179
998	139350
999	139525
1000	139704
1001	139781
1002	139949
1003	140124
1004	140295
1005	140472
1006	140650
1007	140816
1008	140994
1009	141167
1010	141344
1011	141514
1012	141690
1013	141865
1014	142040
1015	142218
1016	142398
1017	142577
1018	142757
1019	142933
1020	143108
1021	143287
1022	143460
1023	143638
1024	143811
1025	143979
1026	144149
1027	144315
1028	144485
1029	144652
1030	144817
1031	144985
1032	145152
1033	145321
1034	145487
1035	145655
1036	145837
1037	146008
1038	146176
1039	146343
1040	146516
1041	146685
1042	146851
1043	147020
1044	147200
1045	147374
1046	147545
1047	147710
1048	147887
1049	147972
1050	148143
1051	148309
1052	148487
1053	148662
1054	148838
1055	149012
1056	149176
1057	149357
1058	149526
1059	149701
1060	149883
1061	150049
1062	150229
1063	150402
1064	150571
1065	150745
1066	150921
1067	151101
1068	151274
1069	151453
1070	151630
1071	151809
1072	151985
1073	152162
1074	152337
1075	152511
1076	152686
1077	152870
1078	153050
1079	153226
1080	153406
1081	153588
1082	153745
1083	153916
1084	154080
1085	154241
1086	154409
1087	154572
1088	154748
1089	154912
1090	155078
1091	155242
1092	155396
1093	155571
1094	155748
1095	155923
1096	156093
1097	156256
1098	156420
1099	156597
1100	156771
1101	156947
1102	157115
1103	157286
1104	157456
1105	157628
1106	157795
1107	157963
1108	158133
1109	158314
1110	158488
1111	158571
1112	158734
1113	158905
1114	159086
1115	159258
1116	159435
1117	159624
1118	159812
1119	159987
1120	160165
1121	160342
1122	160518
1123	160682
1124	160857
1125	161033
1126	161209
1127	161397
1128	161587
1129	161772
1130	161953
1131	162129
1132	162306
1133	162490
1134	162673
1135	162848
1136	163027
1137	163203
1138	163388
1139	163570
1140	163732
1141	163897
1142	164069
1143	164232
1144	164408
1145	164579
1146	164748
1147	164913
1148	165073
1149	165249
1150	165418
1151	165581
1152	165749
1153	165917
1154	166086
1155	166257
1156	166429
1157	166593
1158	166767
1159	166938
1160	167111
1161	167286
1162	167460
1163	167641
1164	167817
1165	167987
1166	168170
1167	168352
1168	168527
1169	168697
1170	168869
1171	169036
1172	169206
1173	169386
1174	169557
1175	169728
1176	169899
1177	170081
1178	170259
1179	170435
1180	170610
1181	170785
1182	170976
1183	171156
1184	171331
1185	171513
1186	171691
1187	171868
1188	172038
1189	172211
1190	172391
1191	172567
1192	172649
1193	172824
1194	172998
1195	173166
1196	173334
1197	173495
1198	173662
1199	173827
1200	173990
1201	174158
1202	174322
1203	174486
1204	174651
1205	174814
1206	174984
1207	175151
1208	175329
1209	175492
1210	175662
1211	175843
1212	176016
1213	176193
1214	176367
1215	176533
1216	176703
1217	176876
1218	177043
1219	177216
1220	177390
1221	177563
1222	177734
1223	177906
1224	178078
1225	178257
1226	178429
1227	178602
1228	178780
1229	178960
1230	179128
1231	179302
1232	179479
1233	179660
1234	179841
1235	180015
1236	180190
1237	180369
1238	180541
1239	180720
1240	180905
1241	181086
1242	181259
1243	181435
1244	181606
1245	181788
1246	181963
1247	182137
1248	182305
1249	182476
1250	182643
1251	182816
1252	182984
1253	183155
1254	183226
1255	183398
1256	183562
1257	183727
1258	183894
1259	184067
1260	184234
1261	184401
1262	184579
1263	184752
1264	184928
1265	185105
1266	185287
1267	185450
1268	185615
1269	185790
1270	185961
1271	186133
1272	186306
1273	186476
1274	186653
1275	186819
1276	186988
1277	187158
1278	187329
1279	187505
1280	187686
1281	187862
1282	188049
1283	188235
1284	188436
1285	188607
1286	188785
1287	188968
1288	189142
1289	189321
1290	189505
1291	189679
1292	189850
1293	190030
1294	190209
1295	190389
1296	190567
1297	190748
1298	190930
1299	191109
1300	191284
1301	191470
1302	191647
1303	191829
1304	192011
1305	192188
1306	192347
1307	192511
1308	192688
1309	192856
1310	193030
1311	193201
1312	193367
1313	193532
1314	193699
1315	193871
1316	194035
1317	194204
1318	194381
1319	194558
1320	194723
1321	194889
1322	195063
1323	195240
1324	195415
1325	195590
1326	195760
1327	195927
1328	196100
1329	196277
1330	196456
1331	196630
1332	196802
1333	196965
1334	197141
1335	197309
1336	197484
1337	197665
1338	197843
1339	198009
1340	198180
1341	198358
1342	198529
1343	198711
1344	198884
1345	199058
1346	199229
1347	199402
1348	199578
1349	199762
1350	199945
1351	200126
1352	200304
1353	200483
1354	200654
1355	200832
1356	201000
1357	201177
1358	201365
1359	201542
1360	201723
1361	201907
1362	202092
1363	202247
1364	202405
1365	202569
1366	202728
1367	202890
1368	203060
1369	203226
1370	203395
1371	203557
1372	203730
1373	203897
1374	204071
1375	204237
1376	204409
1377	204589
1378	204764
1379	204936
1380	205104
1381	205286
1382	205470
1383	205644
1384	205819
1385	205994
1386	206166
1387	206331
1388	206503
1389	206677
1390	206855
1391	207032
1392	207201
1393	207385
1394	207555
1395	207736
1396	207915
1397	208098
1398	208272
1399	208453
1400	208627
1401	208804
1402	208989
1403	209167
1404	209343
1405	209523
1406	209696
1407	209876
1408	210055
1409	210234
1410	210411
1411	210590
1412	210778
1413	210963
1414	211137
1415	211319
1416	211496
1417	211675
1418	211851
1419	212021
1420	212184
1421	212345
1422	212510
1423	212683
1424	212861
1425	213027
1426	213200
1427	213366
1428	213531
1429	213696
1430	213864
1431	214038
1432	214213
1433	214387
1434	214559
1435	214728
1436	214905
1437	215084
1438	215263
1439	215429
1440	215604
1441	215776
1442	215954
1443	216127
1444	216300
1445	216475
1446	216641
1447	216810
1448	216982
1449	217149
1450	217326
1451	217499
1452	217675
1453	217858
1454	218039
1455	218210
1456	218379
1457	218562
1458	218744
1459	218915
1460	219099
1461	219271
1462	219449
1463	219626
1464	219805
1465	219983
1466	220160
1467	220339
1468	220527
1469	220706
1470	220891
1471	221066
1472	221237
1473	221422
1474	221610
1475	221793
1476	221963
1477	222120
1478	222291
1479	222460
1480	222624
1481	222791
1482	222951
1483	223116
1484	223274
1485	223442
1486	223609
1487	223783
1488	223964
1489	224138
1490	224310
1491	224482
1492	224657
1493	224826
1494	224997
1495	225164
1496	225328
1497	225505
1498	225678
1499	225855
1500	226030
1501	226205
1502	226374
1503	226546
1504	226714
1505	226889
1506	227061
1507	227236
1508	227408
1509	227589
1510	227776
1511	227952
1512	228129
1513	228304
1514	228485
1515	228659
1516	228838
1517	229005
1518	229189
1519	229364
1520	229538
1521	229706
1522	229888
1523	230060
1524	230233
1525	230417
1526	230601
1527	230785
1528	230965
1529	231143
1530	231312
1531	231486
1532	231664
1533	231831
1534	231994
1535	232159
1536	232329
1537	232500
1538	232575
1539	232748
1540	232915
1541	233088
1542	233256
1543	233415
1544	233579
1545	233742
1546	233912
1547	234089
1548	234261
1549	234439
1550	234616
1551	234798
1552	234973
1553	235138
1554	235310
1555	235490
1556	235669
1557	235834
1558	236010
1559	236184
1560	236359
1561	236528
1562	236704
1563	236879
1564	237049
1565	237223
1566	237399
1567	237573
1568	237738
1569	237916
1570	238099
1571	238280
1572	238454
1573	238622
1574	238811
1575	238992
1576	239166
1577	239347
1578	239525
1579	239712
1580	239884
1581	240065
1582	240238
1583	240413
1584	240592
1585	240770
1586	240945
1587	241125
1588	241303
1589	241477
1590	241666
1591	241831
1592	241998
1593	242088
1594	242266
1595	242432
1596	242611
1597	242774
1598	242947
1599	243120
1600	243284
1601	243452
1602	243626
1603	243795
1604	243968
1605	244142
1606	244305
1607	244475
1608	244645
1609	244809
1610	244974
1611	245146
1612	245316
1613	245498
1614	245675
1615	245854
1616	246034
1617	246200
1618	246368
1619	246538
1620	246710
1621	246882
1622	247058
1623	247232
1624	247404
1625	247577
1626	247756
1627	247934
1628	248116
1629	248288
1630	248465
1631	248642
1632	248812
1633	248997
1634	249172
1635	249354
1636	249534
1637	249702
1638	249878
1639	250058
1640	250243
1641	250420
1642	250604
1643	250775
1644	250948
1645	251124
1646	251306
1647	251487
1648	251644
1649	251811
1650	251983
1651	252154
1652	252323
1653	252490
1654	252664
1655	252834
1656	253006
1657	253173
1658	253334
1659	253505
1660	253669
1661	253840
1662	254006
1663	254186
1664	254358
1665	254524
1666	254693
1667	254857
1668	255032
1669	255210
1670	255379
1671	255566
1672	255741
1673	255919
1674	256091
1675	256264
1676	256438
1677	256621
1678	256786
1679	256960
1680	257141
1681	257316
1682	257499
1683	257673
1684	257851
1685	258034
1686	258207
1687	258390
1688	258565
1689	258754
1690	258937
1691	259121
1692	259297
1693	259477
1694	259651
1695	259829
1696	260011
1697	260197
1698	260376
1699	260550
1700	260741
1701	260917
1702	261088
1703	261253
1704	261422
1705	261584
1706	261745
1707	261834
1708	261997
1709	262169
1710	262333
1711	262505
1712	262673
1713	262848
1714	263019
1715	263189
1716	263359
1717	263521
1718	263700
1719	263876
1720	264044
1721	264210
1722	264383
1723	264561
1724	264731
1725	264911
1726	265082
1727	265260
1728	265437
1729	265612
1730	265783
1731	265957
1732	266145
1733	266320
1734	266502
1735	266681
1736	266864
1737	267043
1738	267228
1739	267404
1740	267581
1741	267762
1742	267940
1743	268130
1744	268313
1745	268498
1746	268681
1747	268857
1748	269034
1749	269207
1750	269379
1751	269556
1752	269729
1753	269908
1754	270081
1755	270264
1756	270447
1757	270610
1758	270796
1759	270957
1760	271128
1761	271303
1762	271474
1763	271649
1764	271812
1765	271982
1766	272150
1767	272318
1768	272483
1769	272649
1770	272827
1771	272995
1772	273164
1773	273338
1774	273507
1775	273682
1776	273847
1777	274022
1778	274200
1779	274374
1780	274549
1781	274723
1782	274896
1783	275071
1784	275245
1785	275418
1786	275591
1787	275769
1788	275945
1789	276123
1790	276297
1791	276466
1792	276643
1793	276813
1794	276986
1795	277163
1796	277332
1797	277515
1798	277704
1799	277893
1800	278066
1801	278251
1802	278425
1803	278599
1804	278777
1805	278961
1806	279141
1807	279320
1808	279488
1809	279665
1810	279851
1811	280026
1812	280206
1813	280381
1814	280558
1815	280743
1816	280905
1817	281068
1818	281237
1819	281399
1820	281560
1821	281724
1822	281893
1823	282065
1824	282236
1825	282414
1826	282588
1827	282763
1828	282934
1829	283103
1830	283269
1831	283440
1832	283609
1833	283785
1834	283964
1835	284141
1836	284318
1837	284493
1838	284667
1839	284841
1840	285014
1841	285188
1842	285363
1843	285542
1844	285708
1845	285886
1846	286067
1847	286242
1848	286417
1849	286594
1850	286776
1851	286946
1852	287133
1853	287316
1854	287496
1855	287673
1856	287851
1857	288026
1858	288198
1859	288371
1860	288548
1861	288722
1862	288899
1863	289073
1864	289262
1865	289436
1866	289621
1867	289807
1868	289990
1869	290172
1870	290351
1871	290520
1872	290691
1873	290857
1874	291029
1875	291188
1876	291363
1877	291534
1878	291707
1879	291885
1880	292047
1881	292214
1882	292390
1883	292560
1884	292732
1885	292904
1886	293079
1887	293250
1888	293417
1889	293595
1890	293772
1891	293948
1892	294124
1893	294304
1894	294483
1895	294655
1896	294827
1897	295001
1898	295173
1899	295354
1900	295525
1901	295698
1902	295870
1903	296039
1904	296210
1905	296386
1906	296562
1907	296740
1908	296921
1909	297098
1910	297274
1911	297451
1912	297630
1913	297816
1914	297994
1915	298177
1916	298356
1917	298529
1918	298703
1919	298881
1920	299068
1921	299248
1922	299423
1923	299607
1924	299782
1925	299950
1926	300114
1927	300281
1928	300445
1929	300621
1930	300785
1931	300962
1932	301128
1933	301298
1934	301466
1935	301628
1936	301792
1937	301967
1938	302129
1939	302302
1940	302475
1941	302649
1942	302823
1943	302990
1944	303155
1945	303328
1946	303495
1947	303666
1948	303839
1949	304010
1950	304188
1951	304366
1952	304534
1953	304709
1954	304881
1955	305058
1956	305229
1957	305405
1958	305574
1959	305751
1960	305924
1961	306108
1962	306288
1963	306465
1964	306636
1965	306807
1966	306981
1967	307161
1968	307337
1969	307510
1970	307684
1971	307862
1972	308038
1973	308215
1974	308395
1975	308581
1976	308755
1977	308932
1978	309110
1979	309289
1980	309457
1981	309623
1982	309790
1983	309961
1984	310125
1985	310295
1986	310465
1987	310630
1988	310804
1989	310968
1990	311138
1991	311314
1992	311482
1993	311648
1994	311821
1995	311992
1996	312170
1997	312345
1998	312517
1999	312689
2000	312856


==> old/plots/runtime/journal/encoder12l50/timings_both.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> old/plots/runtime/journal/encoder12l50/timings_naive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> old/plots/runtime/journal/encoder12l50/timings_sa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> old/plots/runtime/journal/encoder12l50/timings_ta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> old/plots/runtime/journal/encoder12l50/timings_trie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> old/plots/runtime/journal/encoder12l50/timings_trie_naive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> old/plots/runtime/journal/encoder12l50/timingsboth.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> old/plots/runtime/journal/encoder12l50/timingsnaive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> old/plots/runtime/journal/encoder12l50/timingssa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> old/plots/runtime/journal/encoder12l50/timingsta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> old/plots/runtime/journal/encoder12l50/timingstrie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> old/plots/runtime/journal/encoder12l50/timingstrienaive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> old/plots/runtime/journal/encoder1_2_l50/timings_both.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> old/plots/runtime/journal/encoder1_2_l50/timings_naive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> old/plots/runtime/journal/encoder1_2_l50/timings_sa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> old/plots/runtime/journal/encoder1_2_l50/timings_ta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> old/plots/runtime/journal/encoder1_2_l50/timings_trie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> old/plots/runtime/journal/encoder1_2_l50/timings_trie_naive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> old/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/naive.dat <==
1	51432
2	52128
4	51812
8	53243
16	52045
32	53788
64	52992
128	52628
256	53178
512	55479
1024	56473
2048	57966
4096	62264
8192	61502


==> old/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/sa.dat <==
1	26101
2	25745
4	25780
8	25818
16	26445
32	25953
64	25781
128	26024
256	28498
512	26956
1024	28066
2048	28416
4096	31500
8192	28345


==> old/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/trie.dat <==
1	37
2	38
4	40
8	54
16	82
32	125
64	281
128	683
256	2880
512	8880
1024	17752
2048	24105
4096	33184
8192	23798


==> old/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/trie_naive.dat <==
1	34
2	35
4	40
8	81
16	129
32	206
64	506
128	1369
256	5563
512	18890
1024	36010
2048	48532
4096	69737
8192	47876


==> old/plots/runtime/journal/mux30probs/both.dat <==
0	995
1	1592
2	2593
3	3529
4	4194
5	6767
10	8701
100	43284
500	33717
1000	21278
1500	17417
2000	16069
3000	14591
5000	14893


==> old/plots/runtime/journal/mux30probs/naive.dat <==
0	272634
1	250936
2	252866
3	249152
4	244802
5	264751
10	228081
100	87208
500	24133
1000	16094
1500	13114
2000	12179
3000	11353
5000	12125


==> old/plots/runtime/journal/mux30probs/sa.dat <==
0	133530
1	121290
2	127720
3	125107
4	123211
5	126681
10	116338
100	44565
500	11987
1000	7848
1500	6533
2000	6065
3000	5657
5000	5787


==> old/plots/runtime/journal/mux30probs/ta.dat <==
0	1560
1	2468
2	4873
3	6519
4	7433
5	10895
10	15576
100	62777
500	46887
1000	29793
1500	24004
2000	22718
3000	20398
5000	20907


==> old/plots/runtime/journal/mux30probs/trie.dat <==
0	127
1	162
2	250
3	324
4	390
5	485
10	656
100	851
500	625
1000	647
1500	597
2000	583
3000	649
5000	622


==> old/plots/runtime/journal/mux30probs/trie_naive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390


==> old/plots/runtime/journal/mux30probs/trienaive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390


==> old/plots/runtime/journal/mux_30_probs/both.dat <==
0	995
1	1592
2	2593
3	3529
4	4194
5	6767
10	8701
100	43284
500	33717
1000	21278
1500	17417
2000	16069
3000	14591
5000	14893


==> old/plots/runtime/journal/mux_30_probs/naive.dat <==
0	272634
1	250936
2	252866
3	249152
4	244802
5	264751
10	228081
100	87208
500	24133
1000	16094
1500	13114
2000	12179
3000	11353
5000	12125


==> old/plots/runtime/journal/mux_30_probs/sa.dat <==
0	133530
1	121290
2	127720
3	125107
4	123211
5	126681
10	116338
100	44565
500	11987
1000	7848
1500	6533
2000	6065
3000	5657
5000	5787


==> old/plots/runtime/journal/mux_30_probs/ta.dat <==
0	1560
1	2468
2	4873
3	6519
4	7433
5	10895
10	15576
100	62777
500	46887
1000	29793
1500	24004
2000	22718
3000	20398
5000	20907


==> old/plots/runtime/journal/mux_30_probs/trie.dat <==
0	127
1	162
2	250
3	324
4	390
5	485
10	656
100	851
500	625
1000	647
1500	597
2000	583
3000	649
5000	622


==> old/plots/runtime/journal/mux_30_probs/trie_naive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390


==> old/review.txt <==

Section IV: Detailed Comments for Author(s)
Mandatory, please elaborate on your judgement.
The article describes a runtime verification tool RVHyper for HyperLTL properties, i.e., for relational properties over finite propositional traces. It outlines optimisations that have been installed to make the runtime monitoring more runtime- and memory-efficient. The article reports on several application scenarios of RVHyper on exisiting benchmarks for relational trace properties  The main contribution of this article in comparison to previous publications [20, 21] is the memory-optimisation of the runtime monitoring using prefix trees (tries).   The presentation is mostly clear and the individual parts are clearly presented. The article is well written and easy to follow.   The main contribution is the description and evaluation of a technical improvement of the implementation of RVHyper. The evaluation shows that there are instances where the improvement reduces the runtime / space requirements of the implementation by several orders of magnitude.   Parts of the article are a condensed version of the text in [20]. One side effect of the condensation is that central notions formally introduced in [20] appear out of the blue in this text. "Domination" of traces is used in Ex. 4 and Algo. 2 but never has been introduced.

--> DONE  It may be due to this condensation that the formal algorithm presentation lacks clarity. The reviewer does not doubt that the algorithms work, but the formulation contains flaws; or at least allows flawed interpretations.

--> DONE    The jump from Section 2 to Section 3 is rather rough. I would have expected a categorisation of HyperLTL properties with respect to their verifiability at runtime ("monitorabilty"). Also the question what precisely is the task of monitoring HyperLTL would have been interesting here. Reporting violation of a property or reporting that a property is satisfied, or both? In understand that earlier publications [20] discuss precisely these questions. For an article that should be self-contained like the one at hand, at least a short summary should be included.

--> DONE   Detailed comments -----------------  Algo 1:  The type (T^n -> Q) of S is violated during the algorithm until it is re-established in line 25.

--> ??  What does it mean "p in Simga is a new input event"? This reads like "foreach p in Sigma". I would have expected that line 4 non-det. chooses a new trace tn and that p iterates over the events of tn. Is the t in line 25 the new trace chosen in 4? Should be stated clearer.

--> ??  Is the notation in lines 7,25 (=) and 10,19 (<-) for the same operation?

--> zu <- geändert  What is N in line 19? (t1,...,tn)? Why is it used only once?

--> DONE zu \vec{t} geändert  It seems strange that t is updated in line 10 already: For the very first trace and n=1, S is initially empty, then S(epsilon) = q_0. But then S is tested for t with length 1. This does not seem right.

--> ??  In line 13, 18: Is S((t1...tn)) not the same as q?

--> NO?  In Def. 5 I missed that T is acyclic. Is T really a function or not rather a partial function? In the example, T(root, {o}) does not seem to have a value.

--> ??  Algo 2:  Again, what are "new elements"? Iterating over all possible states in Sigma^n?

--> ??  line 8: Why does "add_child" need j as an argument? Should that not be independent of the place within the tuple? add_child operates on a trie node, an index and a single state. i(j) seems to always be the latest child. How can there be a choice of branch? Or which value (in T) is i(j) suppossed to refer to? The comment says the child is added if "needed". If i(j) is a leaf how can that be?

--> ??  Probably there are side-effects in the routines that are not clear here.  line 13: "progress every state in S" this refers to some part of Algo 1. It would make sense to reformulate Algo 1 by extracting a new subroutine "updateStates" which is then invoked from Algo 2.

--> ??  In the text you write: "... we will proceed updating the entries in &#964; as follows. Having entry &#964; and ...". First tau contains entries, then tau is an entry.

--> ??  Does Tbl 2 compare RVHYper w/o tries against RVHyper with tries? The table headers should mention that.

--> TODO   Minor comments --------------  On page Fig. 1 refers to the algorithm, but Fig. 1 is an automaton. Same for Fig. 3 on page 7.

--> DONE  It difficult to parse the Algorithm 1 since the comments at line endings do not really separate themselves from the code. In Algo 3, // are used which make that a LOT more readable.

--> DONE  Why do you introduce NNF in Section 2? It does not seem to be used afterwards.

--> TODO?  Last paragraph before 3: Why mention the duality for quantifiers here? Negation cannot occur before the quantifiers according to the grammar.

--> TODO?  3.1. What is "spot"? A tool, an algorithm? References would be helpful.

--> DONE  Reflexivity, transitivity etc. cannot really be understood at this point in the paper.

--> Kann man nix machen?  Algo 2: line break in line 1 seems broken.

--> DONE  pendant --> counterpart.

--> DONE  The authors might consider reducing the number of significant digits (by rounding) in Tbl 1 to make it more accessible.

--> ?



==> old/submission 2/letter.txt <==
Dear editors, dear reviewers,

We thank the anonymous reviewers for their feedback and detailed comments.
Based on the reviewers feedback and suggestions, the article has undergone minor revisions.

Author comments are marked by a leading "-->"

----------------------
Major Changes:
----------------------

----
Reviewer 1:
----

My suggestion is to add more information on  subsection 5.1 on the first example on the encoding  preserving Hamming-distance of 2.

--> We added more information on this experiment

What kind of formulas can be monitored ? This is  a bit unclear in the text. Monitoring is restricted  to a specific fragment of HyperLTL or it is possible  to monitor the entire logic ?

--> We added a more detailed summary at the beginning of Section 3 (see also Reviewer 2)

----
Reviewer 2:
----

 "Domination" of traces is used in Ex. 4 and Algo. 2 but never has been introduced.

--> We added the formal definition of trace domination

the formal algorithm presentation lacks clarity. The reviewer does not doubt that the algorithms work, but the formulation contains flaws; or at least allows flawed interpretations.

--> The presentation of the Algorithm, especially Algorithm 1, has undergone a revision based on the accumulated reviewer feedback

The jump from Section 2 to Section 3 is rather rough. [..] at least a short summary should be included.

--> We implemented this suggestion by adding a summary at the start of Section 3


----------------------
Minor Changes:
----------------------

Algo 1:  The type (T^n -> Q) of S is violated during the algorithm until it is re-established in line 25.

--> Seems to be a misunderstanding, it is an online algorithm which subsequently takes a fresh trace t as input. We added a clarification in the caption and in the algorithm.  What does it mean "p in Simga is a new input event"? This reads like "foreach p in Sigma". I would have expected that line 4 non-det. chooses a new trace tn and that p iterates over the events of tn. Is the t in line 25 the new trace chosen in 4? Should be stated clearer.

--> See above  Is the notation in lines 7,25 (=) and 10,19 (<-) for the same operation?

--> Fixed.  What is N in line 19? (t1,...,tn)? Why is it used only once?

--> Fixed.  It seems strange that t is updated in line 10 already: For the very first trace and n=1, S is initially empty, then S(epsilon) = q_0. But then S is tested for t with length 1. This does not seem right.

--> Fixed.  In line 13, 18: Is S((t1...tn)) not the same as q?

--> Fixed.  In Def. 5 I missed that T is acyclic. Is T really a function or not rather a partial function? In the example, T(root, {o}) does not seem to have a value.

--> We left the definition as general as possible and used it in the algorithm only acyclic.  Algo 2:  Again, what are "new elements"? Iterating over all possible states in Sigma^n?

--> We changed it to "new event". See above.  line 8: Why does "add_child" need j as an argument? Should that not be independent of the place within the tuple? add_child operates on a trie node, an index and a single state. i(j) seems to always be the latest child. How can there be a choice of branch? Or which value (in T) is i(j) suppossed to refer to? The comment says the child is added if "needed". If i(j) is a leaf how can that be?

--> Fixed (removed).  line 13: "progress every state in S" this refers to some part of Algo 1. It would make sense to reformulate Algo 1 by extracting a new subroutine "updateStates" which is then invoked from Algo 2.

--> We looked into it. Unfortunately, a subroutine won't perfectly type (traces vs tries) so we left it like that.  In the text you write: "... we will proceed updating the entries in &#964; as follows. Having entry &#964; and ...". First tau contains entries, then tau is an entry.

--> Fixed.  Does Tbl 2 compare RVHYper w/o tries against RVHyper with tries? The table headers should mention that.

--> We added a clarification in the caption.  On page Fig. 1 refers to the algorithm, but Fig. 1 is an automaton. Same for Fig. 3 on page 7.

--> Fixed.  It difficult to parse the Algorithm 1 since the comments at line endings do not really separate themselves from the code. In Algo 3, // are used which make that a LOT more readable.

--> Fixed.  Why do you introduce NNF in Section 2? It does not seem to be used afterwards.

--> Fixed (removed). It was indeed not necessary.  Last paragraph before 3: Why mention the duality for quantifiers here? Negation cannot occur before the quantifiers according to the grammar.

--> Fixed (removed)  3.1. What is "spot"? A tool, an algorithm? References would be helpful.

--> Added a reference.  Reflexivity, transitivity etc. cannot really be understood at this point in the paper.

--> We added references to a more detailed explanation.  Algo 2: line break in line 1 seems broken.

--> Fixed.  pendant --> counterpart.

--> Fixed.  The authors might consider reducing the number of significant digits (by rounding) in Tbl 1 to make it more accessible.

--> We looked into it, but decided to keep the same unit.

beginning of sec 2: should i >= |t| be <=?

--> Fixed. 
in def 2, I don't understand what "chosen arbitrarily" means in a formal sense. Using a  quantifier might clarify.

--> Fixed.
 in alg 2, line 1, there seems to be a line break missing. The space to the caption  should be larger.

--> Fixed.
 it seems worthwhile to mention in sec 4.2 why it's not easy to apply 

--> Seems to be a misunderstanding? It is easy to apply and to implement, but seems just not as optimal as the trie optimization as explained in the text.
 in sect 5.1, the specification formula could be explained with a sentence. halve -> half 
--> Added a reference and fixed typo.

fig 2 left belongs to sec 5.4 should be a separate figure and appear *after* the figures  for sect 5.1...5.3 
--> We looked into it. Splitting Figure 2 results, unfortunately, in a really sparse and ugly looking evaluation section. So we decided to leave it like that.

in table 2, it's not clear what "prototype" refers to combine trace analysis and tries.

--> We added a clarification in the caption.

==> old/submission 2/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,1,0
200,193,2,5
300,286,3,11
400,379,4,17
500,467,5,28
600,556,8,36
700,634,12,54
800,719,14,67
900,803,14,83
1000,885,15,100
1100,962,19,119
1200,1046,24,130
1300,1115,28,157
1400,1183,34,183
1500,1252,38,210
1600,1316,40,244
1700,1382,44,274
1800,1438,48,314
1900,1500,55,345
2000,1566,59,375
2100,1627,61,412
2200,1689,66,445
2300,1743,77,480
2400,1804,82,514
2500,1863,88,549
2600,1918,95,587
2700,1968,103,629
2800,2018,108,674
2900,2067,116,717
3000,2117,122,761
3100,2164,124,812
3200,2211,130,859
3300,2255,138,907
3400,2293,148,959
3500,2333,152,1015
3600,2377,161,1062
3700,2405,174,1121
3800,2446,179,1175
3900,2480,184,1236
4000,2513,191,1296
4100,2556,194,1350
4200,2588,203,1409
4300,2628,211,1461
4400,2666,217,1517
4500,2702,221,1577
4600,2737,231,1632
4700,2779,237,1684
4800,2805,246,1749
4900,2840,253,1807
5000,2869,262,1869
5100,2897,273,1930
5200,2923,282,1995
5300,2952,291,2057
5400,2984,308,2108
5500,3014,318,2168
5600,3032,328,2240
5700,3053,336,2311
5800,3078,346,2376
5900,3097,352,2451
6000,3121,365,2514
6100,3149,373,2578
6200,3169,382,2649
6300,3192,391,2717
6400,3213,400,2787
6500,3239,408,2853
6600,3259,415,2926
6700,3277,426,2997
6800,3302,436,3062
6900,3319,445,3136
7000,3341,453,3206
7100,3360,464,3276
7200,3371,476,3353
7300,3382,486,3432
7400,3404,497,3499
7500,3416,511,3573
7600,3434,524,3642
7700,3450,535,3715
7800,3461,544,3795
7900,3470,561,3869
8000,3485,572,3943
8100,3497,582,4021
8200,3511,587,4102
8300,3523,596,4181
8400,3532,605,4263
8500,3558,616,4326
8600,3569,622,4409
8700,3578,630,4492
8800,3587,641,4572
8900,3594,653,4653
9000,3604,667,4729
9100,3618,675,4807
9200,3631,684,4885
9300,3640,698,4962
9400,3657,707,5036
9500,3669,713,5118
9600,3679,723,5198
9700,3689,731,5280
9800,3702,737,5361
9900,3716,746,5438
10000,3722,760,5518
10100,3728,776,5596
10200,3734,788,5678
10300,3741,799,5760
10400,3747,806,5847
10500,3755,818,5927
10600,3765,826,6009
10700,3772,843,6085
10800,3780,855,6165
10900,3788,861,6251
11000,3798,874,6328
11100,3803,884,6413
11200,3809,893,6498
11300,3818,905,6577
11400,3824,914,6662
11500,3830,924,6746
11600,3839,932,6829
11700,3844,941,6915
11800,3850,964,6986
11900,3856,975,7069
12000,3861,989,7150
12100,3864,1000,7236
12200,3865,1012,7323
12300,3871,1029,7400
12400,3876,1036,7488
12500,3879,1046,7575
12600,3885,1051,7664
12700,3887,1066,7747
12800,3892,1085,7823
12900,3897,1099,7904
13000,3901,1109,7990
13100,3908,1120,8072
13200,3912,1134,8154
13300,3917,1143,8240
13400,3920,1151,8329
13500,3922,1170,8408
13600,3928,1174,8498
13700,3933,1188,8579
13800,3938,1196,8666
13900,3944,1205,8751
14000,3946,1216,8838
14100,3950,1231,8919
14200,3952,1240,9008
14300,3956,1248,9096
14400,3958,1261,9181
14500,3960,1276,9264
14600,3960,1285,9355
14700,3962,1301,9437
14800,3963,1315,9522
14900,3965,1324,9611
15000,3973,1337,9690
15100,3976,1347,9777
15200,3980,1359,9861
15300,3984,1374,9942
15400,3986,1390,10024
15500,3989,1401,10110
15600,3991,1417,10192
15700,3995,1424,10281
15800,3995,1434,10371
15900,3997,1446,10457
16000,4000,1464,10536
16100,4003,1478,10619
16200,4006,1492,10702
16300,4008,1507,10785
16400,4011,1513,10876
16500,4014,1527,10959
16600,4015,1539,11046
16700,4019,1553,11128
16800,4020,1564,11216
16900,4021,1574,11305
17000,4022,1591,11387
17100,4023,1606,11471
17200,4023,1620,11557
17300,4023,1631,11646
17400,4024,1639,11737
17500,4027,1649,11824
17600,4027,1659,11914
17700,4029,1673,11998
17800,4032,1681,12087
17900,4035,1693,12172
18000,4037,1706,12257
18100,4037,1720,12343
18200,4037,1726,12437
18300,4037,1737,12526
18400,4038,1751,12611
18500,4040,1764,12696
18600,4042,1777,12781
18700,4043,1788,12869
18800,4044,1801,12955
18900,4045,1812,13043
19000,4045,1826,13129
19100,4045,1840,13215
19200,4045,1859,13296
19300,4046,1879,13375
19400,4047,1892,13461
19500,4049,1905,13546
19600,4050,1918,13632
19700,4050,1934,13716
19800,4052,1947,13801
19900,4053,1959,13888
20000,4053,1973,13974
20100,4054,1986,14060
20200,4054,1995,14151
20300,4055,2008,14237
20400,4056,2021,14323
20500,4058,2043,14399
20600,4058,2054,14488
20700,4058,2062,14580
20800,4058,2078,14664
20900,4058,2088,14754
21000,4059,2107,14834
21100,4059,2115,14926
21200,4059,2124,15017
21300,4060,2134,15106
21400,4061,2149,15190
21500,4063,2155,15282
21600,4064,2160,15376
21700,4065,2169,15466
21800,4065,2178,15557
21900,4065,2187,15648
22000,4067,2196,15737
22100,4068,2211,15821
22200,4070,2220,15910
22300,4070,2235,15995
22400,4071,2247,16082
22500,4072,2261,16167
22600,4072,2276,16252
22700,4073,2289,16338
22800,4074,2304,16422
22900,4074,2320,16506
23000,4074,2339,16587
23100,4074,2353,16673
23200,4074,2366,16760
23300,4074,2376,16850
23400,4074,2385,16941
23500,4074,2399,17027
23600,4074,2408,17118
23700,4074,2423,17203
23800,4074,2436,17290
23900,4074,2450,17376
24000,4074,2463,17463
24100,4075,2477,17548
24200,4075,2492,17633
24300,4076,2505,17719
24400,4077,2517,17806
24500,4077,2532,17891
24600,4077,2545,17978
24700,4077,2557,18066
24800,4077,2565,18158
24900,4077,2576,18247
25000,4077,2590,18333
25100,4077,2598,18425
25200,4077,2607,18516
25300,4077,2619,18604
25400,4078,2628,18694
25500,4078,2641,18781
25600,4078,2648,18874
25700,4078,2658,18964
25800,4079,2671,19050
25900,4080,2679,19141
26000,4080,2689,19231
26100,4081,2706,19313
26200,4081,2715,19404
26300,4082,2728,19490
26400,4082,2742,19576
26500,4082,2757,19661
26600,4082,2770,19748
26700,4082,2780,19838
26800,4082,2790,19928
26900,4082,2802,20016
27000,4082,2820,20098
27100,4083,2830,20187
27200,4084,2839,20277
27300,4084,2850,20366
27400,4084,2861,20455
27500,4084,2877,20539
27600,4085,2888,20627
27700,4085,2900,20715
27800,4085,2916,20799
27900,4085,2929,20886
28000,4085,2942,20973
28100,4085,2956,21059
28200,4087,2972,21141
28300,4087,2988,21225
28400,4087,2997,21316
28500,4087,3011,21402
28600,4087,3024,21489
28700,4087,3033,21580
28800,4087,3050,21663
28900,4087,3060,21753
29000,4087,3074,21839
29100,4087,3096,21917
29200,4087,3109,22004
29300,4087,3123,22090
29400,4088,3140,22172
29500,4088,3156,22256
29600,4088,3167,22345
29700,4089,3175,22436
29800,4089,3192,22519
29900,4089,3196,22615
30000,4090,3207,22703
30100,4090,3216,22794
30200,4090,3228,22882
30300,4090,3240,22970
30400,4090,3254,23056
30500,4090,3266,23144
30600,4090,3273,23237
30700,4090,3288,23322
30800,4090,3306,23404
30900,4090,3319,23491
31000,4090,3329,23581
31100,4090,3346,23664
31200,4090,3362,23748
31300,4090,3378,23832
31400,4090,3395,23915
31500,4090,3409,24001
31600,4090,3420,24090
31700,4090,3432,24178
31800,4090,3445,24265
31900,4090,3456,24354
32000,4090,3468,24442
32100,4090,3478,24532
32200,4090,3491,24619
32300,4090,3507,24703
32400,4090,3521,24789
32500,4090,3532,24878
32600,4090,3544,24966
32700,4090,3552,25058
32800,4090,3559,25151
32900,4091,3573,25236
33000,4091,3584,25325
33100,4091,3594,25415
33200,4091,3607,25502
33300,4091,3614,25595
33400,4091,3626,25683
33500,4091,3644,25765
33600,4091,3657,25852
33700,4091,3671,25938
33800,4091,3682,26027
33900,4091,3692,26117
34000,4091,3702,26207
34100,4091,3715,26294
34200,4091,3723,26386
34300,4091,3732,26477
34400,4091,3743,26566
34500,4091,3747,26662
34600,4091,3759,26750
34700,4091,3780,26829
34800,4091,3791,26918
34900,4091,3803,27006
35000,4091,3816,27093
35100,4091,3832,27177
35200,4091,3849,27260
35300,4092,3861,27347
35400,4092,3879,27429
35500,4092,3894,27514
35600,4092,3903,27605
35700,4092,3911,27697
35800,4092,3920,27788
35900,4092,3936,27872
36000,4092,3949,27959
36100,4092,3963,28045
36200,4092,3982,28126
36300,4092,4000,28208
36400,4092,4012,28296
36500,4093,4023,28384
36600,4093,4039,28468
36700,4093,4055,28552
36800,4093,4074,28633
36900,4093,4084,28723
37000,4093,4095,28812
37100,4093,4104,28903
37200,4093,4120,28987
37300,4093,4127,29080
37400,4093,4139,29168
37500,4093,4149,29258
37600,4093,4161,29346
37700,4093,4169,29438
37800,4093,4178,29529
37900,4093,4189,29618
38000,4093,4201,29706
38100,4093,4211,29796
38200,4093,4225,29882
38300,4093,4243,29964
38400,4093,4254,30053
38500,4093,4268,30139
38600,4093,4281,30226
38700,4093,4296,30311
38800,4093,4307,30400
38900,4093,4322,30485
39000,4093,4336,30571
39100,4093,4349,30658
39200,4093,4363,30744
39300,4093,4373,30834
39400,4093,4380,30927
39500,4093,4396,31011
39600,4093,4410,31097
39700,4093,4422,31185
39800,4093,4432,31275
39900,4093,4448,31359
40000,4093,4458,31449
40100,4093,4466,31541
40200,4093,4477,31630
40300,4093,4484,31723
40400,4093,4495,31812
40500,4094,4511,31895
40600,4094,4522,31984
40700,4094,4537,32069
40800,4094,4552,32154
40900,4094,4566,32240
41000,4094,4585,32321
41100,4094,4601,32405
41200,4094,4613,32493
41300,4094,4625,32581
41400,4094,4631,32675
41500,4094,4646,32760
41600,4094,4659,32847
41700,4095,4673,32932
41800,4095,4682,33023
41900,4095,4695,33110
42000,4095,4709,33196
42100,4095,4723,33282
42200,4095,4736,33369
42300,4095,4750,33455
42400,4095,4764,33541
42500,4095,4775,33630
42600,4095,4783,33722
42700,4095,4795,33810
42800,4095,4810,33895
42900,4095,4823,33982
43000,4095,4835,34070
43100,4095,4851,34154
43200,4095,4863,34242
43300,4095,4874,34331
43400,4095,4885,34420
43500,4095,4899,34506
43600,4095,4914,34591
43700,4095,4924,34681
43800,4095,4929,34776
43900,4095,4940,34865
44000,4095,4953,34952
44100,4095,4964,35041
44200,4095,4983,35122
44300,4095,4995,35210
44400,4095,5007,35298
44500,4095,5019,35386
44600,4095,5031,35474
44700,4096,5042,35562
44800,4096,5057,35647
44900,4096,5065,35739
45000,4096,5078,35826
45100,4096,5092,35912
45200,4096,5108,35996
45300,4096,5121,36083
45400,4096,5131,36173
45500,4096,5142,36262
45600,4096,5152,36352
45700,4096,5169,36435
45800,4096,5181,36523
45900,4096,5195,36609
46000,4096,5207,36697
46100,4096,5213,36791
46200,4096,5222,36882
46300,4096,5233,36971
46400,4096,5246,37058
46500,4096,5260,37144
46600,4096,5278,37226
46700,4096,5296,37308
46800,4096,5314,37390
46900,4096,5325,37479
47000,4096,5335,37569
47100,4096,5348,37656
47200,4096,5363,37741
47300,4096,5370,37834
47400,4096,5382,37922
47500,4096,5388,38016
47600,4096,5400,38104
47700,4096,5418,38186
47800,4096,5432,38272
47900,4096,5446,38358
48000,4096,5456,38448
48100,4096,5470,38534
48200,4096,5482,38622
48300,4096,5493,38711
48400,4096,5506,38798
48500,4096,5519,38885
48600,4096,5536,38968
48700,4096,5544,39060
48800,4096,5558,39146
48900,4096,5573,39231
49000,4096,5590,39314
49100,4096,5601,39403
49200,4096,5614,39490
49300,4096,5627,39577
49400,4096,5640,39664
49500,4096,5651,39753
49600,4096,5661,39843
49700,4096,5676,39928
49800,4096,5689,40015
49900,4096,5698,40106
50000,4096,5712,40192
50100,4096,5725,40279
50200,4096,5738,40366
50300,4096,5746,40458
50400,4096,5753,40551
50500,4096,5762,40642
50600,4096,5776,40728
50700,4096,5792,40812
50800,4096,5812,40892
50900,4096,5823,40981
51000,4096,5836,41068
51100,4096,5847,41157
51200,4096,5860,41244
51300,4096,5874,41330
51400,4096,5887,41417
51500,4096,5901,41503
51600,4096,5915,41589
51700,4096,5931,41673
51800,4096,5953,41751
51900,4096,5961,41843
52000,4096,5977,41927
52100,4096,5983,42021
52200,4096,5999,42105
52300,4096,6005,42199
52400,4096,6016,42288
52500,4096,6028,42376
52600,4096,6037,42467
52700,4096,6050,42554
52800,4096,6059,42645
52900,4096,6072,42732
53000,4096,6081,42823
53100,4096,6092,42912
53200,4096,6110,42994
53300,4096,6126,43078
53400,4096,6143,43161
53500,4096,6152,43252
53600,4096,6167,43337
53700,4096,6182,43422
53800,4096,6192,43512
53900,4096,6201,43603
54000,4096,6214,43690
54100,4096,6225,43779
54200,4096,6236,43868
54300,4096,6248,43956
54400,4096,6260,44044
54500,4096,6273,44131
54600,4096,6284,44220
54700,4096,6303,44301
54800,4096,6322,44382
54900,4096,6336,44468
55000,4096,6354,44550
55100,4096,6364,44640
55200,4096,6375,44729
55300,4096,6384,44820
55400,4096,6399,44905
55500,4096,6412,44992
55600,4096,6430,45074
55700,4096,6442,45162
55800,4096,6455,45249
55900,4096,6474,45330
56000,4096,6487,45417
56100,4096,6496,45508
56200,4096,6513,45591
56300,4096,6523,45681
56400,4096,6538,45766
56500,4096,6547,45857
56600,4096,6554,45950
56700,4096,6567,46037
56800,4096,6581,46123
56900,4096,6593,46211
57000,4096,6605,46299
57100,4096,6616,46388
57200,4096,6629,46475
57300,4096,6642,46562
57400,4096,6653,46651
57500,4096,6663,46741
57600,4096,6673,46831
57700,4096,6693,46911
57800,4096,6707,46997
57900,4096,6724,47080
58000,4096,6735,47169
58100,4096,6751,47253
58200,4096,6763,47341
58300,4096,6775,47429
58400,4096,6791,47513
58500,4096,6800,47604
58600,4096,6811,47693
58700,4096,6828,47776
58800,4096,6840,47864
58900,4096,6852,47952
59000,4096,6866,48038
59100,4096,6882,48122
59200,4096,6890,48214
59300,4096,6903,48301
59400,4096,6913,48391
59500,4096,6924,48480
59600,4096,6939,48565
59700,4096,6947,48657
59800,4096,6958,48746
59900,4096,6966,48838
60000,4096,6975,48929
60100,4096,6984,49020
60200,4096,6993,49111
60300,4096,7008,49196
60400,4096,7017,49287
60500,4096,7028,49376
60600,4096,7044,49460
60700,4096,7054,49550
60800,4096,7067,49637
60900,4096,7079,49725
61000,4096,7095,49809
61100,4096,7105,49899
61200,4096,7120,49984
61300,4096,7133,50071
61400,4096,7148,50156
61500,4096,7155,50249
61600,4096,7166,50338
61700,4096,7180,50424
61800,4096,7192,50512
61900,4096,7203,50601
62000,4096,7217,50687
62100,4096,7225,50779
62200,4096,7242,50862
62300,4096,7253,50951
62400,4096,7269,51035
62500,4096,7281,51123
62600,4096,7291,51213
62700,4096,7308,51296
62800,4096,7318,51386
62900,4096,7329,51475
63000,4096,7343,51561
63100,4096,7362,51642
63200,4096,7374,51730
63300,4096,7384,51820
63400,4096,7399,51905
63500,4096,7408,51996
63600,4096,7419,52085
63700,4096,7432,52172
63800,4096,7445,52259
63900,4096,7454,52350
64000,4096,7468,52436
64100,4096,7478,52526
64200,4096,7500,52604
64300,4096,7516,52688
64400,4096,7525,52779
64500,4096,7538,52866
64600,4096,7549,52955
64700,4096,7563,53041
64800,4096,7570,53134
64900,4096,7582,53222
65000,4096,7597,53307
65100,4096,7609,53395
65200,4096,7620,53484
65300,4096,7634,53570
65400,4096,7648,53656
65500,4096,7661,53743
65600,4096,7673,53831
65700,4096,7686,53918
65800,4096,7701,54003
65900,4096,7719,54085
66000,4096,7739,54165
66100,4096,7754,54250
66200,4096,7767,54337
66300,4096,7777,54427
66400,4096,7787,54517
66500,4096,7803,54601
66600,4096,7815,54689
66700,4096,7831,54773
66800,4096,7840,54864
66900,4096,7851,54953
67000,4096,7867,55037
67100,4096,7881,55123
67200,4096,7894,55210
67300,4096,7906,55298
67400,4096,7924,55380
67500,4096,7936,55468
67600,4096,7948,55556
67700,4096,7962,55642
67800,4096,7975,55729
67900,4096,7988,55816
68000,4096,8002,55902
68100,4096,8022,55982
68200,4096,8036,56068
68300,4096,8053,56151
68400,4096,8064,56240
68500,4096,8081,56323
68600,4096,8097,56407
68700,4096,8111,56493
68800,4096,8129,56575
68900,4096,8135,56669
69000,4096,8147,56757
69100,4096,8156,56848
69200,4096,8164,56940
69300,4096,8171,57033
69400,4096,8186,57118
69500,4096,8198,57206
69600,4096,8212,57292
69700,4096,8221,57383
69800,4096,8230,57474
69900,4096,8245,57559
70000,4096,8257,57647
70100,4096,8269,57735
70200,4096,8283,57821
70300,4096,8291,57913
70400,4096,8303,58001
70500,4096,8314,58090
70600,4096,8324,58180
70700,4096,8332,58272
70800,4096,8342,58362
70900,4096,8354,58450
71000,4096,8372,58532
71100,4096,8380,58624
71200,4096,8391,58713
71300,4096,8405,58799
71400,4096,8414,58890
71500,4096,8424,58980
71600,4096,8431,59073
71700,4096,8438,59166
71800,4096,8449,59255
71900,4096,8463,59341
72000,4096,8477,59427
72100,4096,8488,59516
72200,4096,8503,59601
72300,4096,8513,59691
72400,4096,8523,59781
72500,4096,8530,59874
72600,4096,8544,59960
72700,4096,8562,60042
72800,4096,8571,60133
72900,4096,8583,60221
73000,4096,8598,60306
73100,4096,8610,60394
73200,4096,8619,60485
73300,4096,8627,60577
73400,4096,8646,60658
73500,4096,8662,60742
73600,4096,8676,60828
73700,4096,8688,60916
73800,4096,8702,61002
73900,4096,8717,61087
74000,4096,8724,61180
74100,4096,8743,61261
74200,4096,8750,61354
74300,4096,8760,61444
74400,4096,8773,61531
74500,4096,8783,61621
74600,4096,8791,61713
74700,4096,8810,61794
74800,4096,8822,61882
74900,4096,8831,61973
75000,4096,8843,62061
75100,4096,8853,62151
75200,4096,8873,62231
75300,4096,8883,62321
75400,4096,8902,62402
75500,4096,8915,62489
75600,4096,8934,62570
75700,4096,8949,62655
75800,4096,8957,62747
75900,4096,8966,62838
76000,4096,8976,62928
76100,4096,8991,63013
76200,4096,9004,63100
76300,4096,9017,63187
76400,4096,9028,63276
76500,4096,9043,63361
76600,4096,9055,63449
76700,4096,9063,63541
76800,4096,9078,63626
76900,4096,9090,63714
77000,4096,9100,63804
77100,4096,9110,63894
77200,4096,9122,63982
77300,4096,9132,64072
77400,4096,9145,64159
77500,4096,9160,64244
77600,4096,9170,64334
77700,4096,9179,64425
77800,4096,9196,64508
77900,4096,9202,64602
78000,4096,9216,64688
78100,4096,9226,64778
78200,4096,9238,64866
78300,4096,9253,64951
78400,4096,9273,65031
78500,4096,9292,65112
78600,4096,9305,65199
78700,4096,9312,65292
78800,4096,9324,65380
78900,4096,9338,65466
79000,4096,9348,65556
79100,4096,9360,65644
79200,4096,9372,65732
79300,4096,9385,65819
79400,4096,9400,65904
79500,4096,9413,65991
79600,4096,9425,66079
79700,4096,9440,66164
79800,4096,9456,66248
79900,4096,9471,66333
80000,4096,9480,66424
80100,4096,9500,66504
80200,4096,9512,66592
80300,4096,9525,66679
80400,4096,9534,66770
80500,4096,9541,66863
80600,4096,9555,66949
80700,4096,9564,67040
80800,4096,9575,67129
80900,4096,9589,67215
81000,4096,9601,67303
81100,4096,9612,67392
81200,4096,9631,67473
81300,4096,9643,67561
81400,4096,9648,67656
81500,4096,9661,67743
81600,4096,9672,67832
81700,4096,9689,67915
81800,4096,9704,68000
81900,4096,9720,68084
82000,4096,9732,68172
82100,4096,9752,68252
82200,4096,9763,68341
82300,4096,9778,68426
82400,4096,9791,68513
82500,4096,9804,68600
82600,4096,9813,68691
82700,4096,9827,68777
82800,4096,9840,68864
82900,4096,9854,68950
83000,4096,9873,69031
83100,4096,9888,69116
83200,4096,9897,69207
83300,4096,9912,69292
83400,4096,9926,69378
83500,4096,9940,69464
83600,4096,9946,69558
83700,4096,9956,69648
83800,4096,9971,69733
83900,4096,9982,69822
84000,4096,9993,69911
84100,4096,10005,69999
84200,4096,10014,70090
84300,4096,10030,70174
84400,4096,10043,70261
84500,4096,10058,70346
84600,4096,10069,70435
84700,4096,10077,70527
84800,4096,10086,70618
84900,4096,10096,70708
85000,4096,10106,70798
85100,4096,10122,70882
85200,4096,10137,70967
85300,4096,10151,71053
85400,4096,10167,71137
85500,4096,10183,71221
85600,4096,10194,71310
85700,4096,10206,71398
85800,4096,10215,71489
85900,4096,10229,71575
86000,4096,10240,71664
86100,4096,10253,71751
86200,4096,10265,71839
86300,4096,10272,71932
86400,4096,10286,72018
86500,4096,10296,72108
86600,4096,10311,72193
86700,4096,10318,72286
86800,4096,10326,72378
86900,4096,10338,72466
87000,4096,10351,72553
87100,4096,10364,72640
87200,4096,10380,72724
87300,4096,10392,72812
87400,4096,10405,72899
87500,4096,10420,72984
87600,4096,10431,73073
87700,4096,10441,73163
87800,4096,10450,73254
87900,4096,10463,73341
88000,4096,10479,73425
88100,4096,10494,73510
88200,4096,10511,73593
88300,4096,10523,73681
88400,4096,10536,73768
88500,4096,10554,73850
88600,4096,10569,73935
88700,4096,10581,74023
88800,4096,10596,74108
88900,4096,10605,74199
89000,4096,10619,74285
89100,4096,10627,74377
89200,4096,10638,74466
89300,4096,10647,74557
89400,4096,10661,74643
89500,4096,10679,74725
89600,4096,10691,74813
89700,4096,10706,74898
89800,4096,10715,74989
89900,4096,10726,75078
90000,4096,10736,75168
90100,4096,10746,75258
90200,4096,10758,75346
90300,4096,10776,75428
90400,4096,10798,75506
90500,4096,10814,75590
90600,4096,10828,75676
90700,4096,10848,75756
90800,4096,10859,75845
90900,4096,10873,75931
91000,4096,10891,76013
91100,4096,10907,76097
91200,4096,10921,76183
91300,4096,10929,76275
91400,4096,10938,76366
91500,4096,10955,76449
91600,4096,10967,76537
91700,4096,10977,76627
91800,4096,10990,76714
91900,4096,11005,76799
92000,4096,11017,76887
92100,4096,11026,76978
92200,4096,11044,77060
92300,4096,11066,77138
92400,4096,11080,77224
92500,4096,11096,77308
92600,4096,11106,77398
92700,4096,11116,77488
92800,4096,11126,77578
92900,4096,11143,77661
93000,4096,11152,77752
93100,4096,11166,77838
93200,4096,11178,77926
93300,4096,11190,78014
93400,4096,11198,78106
93500,4096,11208,78196
93600,4096,11220,78284
93700,4096,11231,78373
93800,4096,11246,78458
93900,4096,11256,78548
94000,4096,11268,78636
94100,4096,11273,78731
94200,4096,11292,78812
94300,4096,11306,78898
94400,4096,11314,78990
94500,4096,11326,79078
94600,4096,11339,79165
94700,4096,11348,79256
94800,4096,11363,79341
94900,4096,11375,79429
95000,4096,11382,79522
95100,4096,11393,79611
95200,4096,11407,79697
95300,4096,11414,79790
95400,4096,11426,79878
95500,4096,11434,79970
95600,4096,11455,80049
95700,4096,11476,80128
95800,4096,11491,80213
95900,4096,11503,80301
96000,4096,11516,80388
96100,4096,11526,80478
96200,4096,11537,80567
96300,4096,11549,80655
96400,4096,11556,80748
96500,4096,11568,80836
96600,4096,11582,80922
96700,4096,11593,81011
96800,4096,11605,81099
96900,4096,11616,81188
97000,4096,11627,81277
97100,4096,11643,81361
97200,4096,11653,81451
97300,4096,11669,81535
97400,4096,11680,81624
97500,4096,11694,81710
97600,4096,11701,81803
97700,4096,11716,81888
97800,4096,11729,81975
97900,4096,11741,82063
98000,4096,11753,82151
98100,4096,11767,82237
98200,4096,11780,82324
98300,4096,11786,82418
98400,4096,11804,82500
98500,4096,11819,82585
98600,4096,11831,82673
98700,4096,11841,82763
98800,4096,11851,82853
98900,4096,11864,82940
99000,4096,11879,83025
99100,4096,11898,83106
99200,4096,11911,83193
99300,4096,11926,83278
99400,4096,11942,83362
99500,4096,11959,83445
99600,4096,11969,83535
99700,4096,11976,83628
99800,4096,11998,83706
99900,4096,12010,83794
100000,4096,12020,83884


==> old/submission 2/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	2
300	3
400	4
500	5
600	8
700	12
800	14
900	14
1000	15
1100	19
1200	24
1300	28
1400	34
1500	38
1600	40
1700	44
1800	48
1900	55
2000	59
2100	61
2200	66
2300	77
2400	82
2500	88
2600	95
2700	103
2800	108
2900	116
3000	122
3100	124
3200	130
3300	138
3400	148
3500	152
3600	161
3700	174
3800	179
3900	184
4000	191
4100	194
4200	203
4300	211
4400	217
4500	221
4600	231
4700	237
4800	246
4900	253
5000	262
5100	273
5200	282
5300	291
5400	308
5500	318
5600	328
5700	336
5800	346
5900	352
6000	365
6100	373
6200	382
6300	391
6400	400
6500	408
6600	415
6700	426
6800	436
6900	445
7000	453
7100	464
7200	476
7300	486
7400	497
7500	511
7600	524
7700	535
7800	544
7900	561
8000	572
8100	582
8200	587
8300	596
8400	605
8500	616
8600	622
8700	630
8800	641
8900	653
9000	667
9100	675
9200	684
9300	698
9400	707
9500	713
9600	723
9700	731
9800	737
9900	746
10000	760
10100	776
10200	788
10300	799
10400	806
10500	818
10600	826
10700	843
10800	855
10900	861
11000	874
11100	884
11200	893
11300	905
11400	914
11500	924
11600	932
11700	941
11800	964
11900	975
12000	989
12100	1000
12200	1012
12300	1029
12400	1036
12500	1046
12600	1051
12700	1066
12800	1085
12900	1099
13000	1109
13100	1120
13200	1134
13300	1143
13400	1151
13500	1170
13600	1174
13700	1188
13800	1196
13900	1205
14000	1216
14100	1231
14200	1240
14300	1248
14400	1261
14500	1276
14600	1285
14700	1301
14800	1315
14900	1324
15000	1337
15100	1347
15200	1359
15300	1374
15400	1390
15500	1401
15600	1417
15700	1424
15800	1434
15900	1446
16000	1464
16100	1478
16200	1492
16300	1507
16400	1513
16500	1527
16600	1539
16700	1553
16800	1564
16900	1574
17000	1591
17100	1606
17200	1620
17300	1631
17400	1639
17500	1649
17600	1659
17700	1673
17800	1681
17900	1693
18000	1706
18100	1720
18200	1726
18300	1737
18400	1751
18500	1764
18600	1777
18700	1788
18800	1801
18900	1812
19000	1826
19100	1840
19200	1859
19300	1879
19400	1892
19500	1905
19600	1918
19700	1934
19800	1947
19900	1959
20000	1973
20100	1986
20200	1995
20300	2008
20400	2021
20500	2043
20600	2054
20700	2062
20800	2078
20900	2088
21000	2107
21100	2115
21200	2124
21300	2134
21400	2149
21500	2155
21600	2160
21700	2169
21800	2178
21900	2187
22000	2196
22100	2211
22200	2220
22300	2235
22400	2247
22500	2261
22600	2276
22700	2289
22800	2304
22900	2320
23000	2339
23100	2353
23200	2366
23300	2376
23400	2385
23500	2399
23600	2408
23700	2423
23800	2436
23900	2450
24000	2463
24100	2477
24200	2492
24300	2505
24400	2517
24500	2532
24600	2545
24700	2557
24800	2565
24900	2576
25000	2590
25100	2598
25200	2607
25300	2619
25400	2628
25500	2641
25600	2648
25700	2658
25800	2671
25900	2679
26000	2689
26100	2706
26200	2715
26300	2728
26400	2742
26500	2757
26600	2770
26700	2780
26800	2790
26900	2802
27000	2820
27100	2830
27200	2839
27300	2850
27400	2861
27500	2877
27600	2888
27700	2900
27800	2916
27900	2929
28000	2942
28100	2956
28200	2972
28300	2988
28400	2997
28500	3011
28600	3024
28700	3033
28800	3050
28900	3060
29000	3074
29100	3096
29200	3109
29300	3123
29400	3140
29500	3156
29600	3167
29700	3175
29800	3192
29900	3196
30000	3207
30100	3216
30200	3228
30300	3240
30400	3254
30500	3266
30600	3273
30700	3288
30800	3306
30900	3319
31000	3329
31100	3346
31200	3362
31300	3378
31400	3395
31500	3409
31600	3420
31700	3432
31800	3445
31900	3456
32000	3468
32100	3478
32200	3491
32300	3507
32400	3521
32500	3532
32600	3544
32700	3552
32800	3559
32900	3573
33000	3584
33100	3594
33200	3607
33300	3614
33400	3626
33500	3644
33600	3657
33700	3671
33800	3682
33900	3692
34000	3702
34100	3715
34200	3723
34300	3732
34400	3743
34500	3747
34600	3759
34700	3780
34800	3791
34900	3803
35000	3816
35100	3832
35200	3849
35300	3861
35400	3879
35500	3894
35600	3903
35700	3911
35800	3920
35900	3936
36000	3949
36100	3963
36200	3982
36300	4000
36400	4012
36500	4023
36600	4039
36700	4055
36800	4074
36900	4084
37000	4095
37100	4104
37200	4120
37300	4127
37400	4139
37500	4149
37600	4161
37700	4169
37800	4178
37900	4189
38000	4201
38100	4211
38200	4225
38300	4243
38400	4254
38500	4268
38600	4281
38700	4296
38800	4307
38900	4322
39000	4336
39100	4349
39200	4363
39300	4373
39400	4380
39500	4396
39600	4410
39700	4422
39800	4432
39900	4448
40000	4458
40100	4466
40200	4477
40300	4484
40400	4495
40500	4511
40600	4522
40700	4537
40800	4552
40900	4566
41000	4585
41100	4601
41200	4613
41300	4625
41400	4631
41500	4646
41600	4659
41700	4673
41800	4682
41900	4695
42000	4709
42100	4723
42200	4736
42300	4750
42400	4764
42500	4775
42600	4783
42700	4795
42800	4810
42900	4823
43000	4835
43100	4851
43200	4863
43300	4874
43400	4885
43500	4899
43600	4914
43700	4924
43800	4929
43900	4940
44000	4953
44100	4964
44200	4983
44300	4995
44400	5007
44500	5019
44600	5031
44700	5042
44800	5057
44900	5065
45000	5078
45100	5092
45200	5108
45300	5121
45400	5131
45500	5142
45600	5152
45700	5169
45800	5181
45900	5195
46000	5207
46100	5213
46200	5222
46300	5233
46400	5246
46500	5260
46600	5278
46700	5296
46800	5314
46900	5325
47000	5335
47100	5348
47200	5363
47300	5370
47400	5382
47500	5388
47600	5400
47700	5418
47800	5432
47900	5446
48000	5456
48100	5470
48200	5482
48300	5493
48400	5506
48500	5519
48600	5536
48700	5544
48800	5558
48900	5573
49000	5590
49100	5601
49200	5614
49300	5627
49400	5640
49500	5651
49600	5661
49700	5676
49800	5689
49900	5698
50000	5712
50100	5725
50200	5738
50300	5746
50400	5753
50500	5762
50600	5776
50700	5792
50800	5812
50900	5823
51000	5836
51100	5847
51200	5860
51300	5874
51400	5887
51500	5901
51600	5915
51700	5931
51800	5953
51900	5961
52000	5977
52100	5983
52200	5999
52300	6005
52400	6016
52500	6028
52600	6037
52700	6050
52800	6059
52900	6072
53000	6081
53100	6092
53200	6110
53300	6126
53400	6143
53500	6152
53600	6167
53700	6182
53800	6192
53900	6201
54000	6214
54100	6225
54200	6236
54300	6248
54400	6260
54500	6273
54600	6284
54700	6303
54800	6322
54900	6336
55000	6354
55100	6364
55200	6375
55300	6384
55400	6399
55500	6412
55600	6430
55700	6442
55800	6455
55900	6474
56000	6487
56100	6496
56200	6513
56300	6523
56400	6538
56500	6547
56600	6554
56700	6567
56800	6581
56900	6593
57000	6605
57100	6616
57200	6629
57300	6642
57400	6653
57500	6663
57600	6673
57700	6693
57800	6707
57900	6724
58000	6735
58100	6751
58200	6763
58300	6775
58400	6791
58500	6800
58600	6811
58700	6828
58800	6840
58900	6852
59000	6866
59100	6882
59200	6890
59300	6903
59400	6913
59500	6924
59600	6939
59700	6947
59800	6958
59900	6966
60000	6975
60100	6984
60200	6993
60300	7008
60400	7017
60500	7028
60600	7044
60700	7054
60800	7067
60900	7079
61000	7095
61100	7105
61200	7120
61300	7133
61400	7148
61500	7155
61600	7166
61700	7180
61800	7192
61900	7203
62000	7217
62100	7225
62200	7242
62300	7253
62400	7269
62500	7281
62600	7291
62700	7308
62800	7318
62900	7329
63000	7343
63100	7362
63200	7374
63300	7384
63400	7399
63500	7408
63600	7419
63700	7432
63800	7445
63900	7454
64000	7468
64100	7478
64200	7500
64300	7516
64400	7525
64500	7538
64600	7549
64700	7563
64800	7570
64900	7582
65000	7597
65100	7609
65200	7620
65300	7634
65400	7648
65500	7661
65600	7673
65700	7686
65800	7701
65900	7719
66000	7739
66100	7754
66200	7767
66300	7777
66400	7787
66500	7803
66600	7815
66700	7831
66800	7840
66900	7851
67000	7867
67100	7881
67200	7894
67300	7906
67400	7924
67500	7936
67600	7948
67700	7962
67800	7975
67900	7988
68000	8002
68100	8022
68200	8036
68300	8053
68400	8064
68500	8081
68600	8097
68700	8111
68800	8129
68900	8135
69000	8147
69100	8156
69200	8164
69300	8171
69400	8186
69500	8198
69600	8212
69700	8221
69800	8230
69900	8245
70000	8257
70100	8269
70200	8283
70300	8291
70400	8303
70500	8314
70600	8324
70700	8332
70800	8342
70900	8354
71000	8372
71100	8380
71200	8391
71300	8405
71400	8414
71500	8424
71600	8431
71700	8438
71800	8449
71900	8463
72000	8477
72100	8488
72200	8503
72300	8513
72400	8523
72500	8530
72600	8544
72700	8562
72800	8571
72900	8583
73000	8598
73100	8610
73200	8619
73300	8627
73400	8646
73500	8662
73600	8676
73700	8688
73800	8702
73900	8717
74000	8724
74100	8743
74200	8750
74300	8760
74400	8773
74500	8783
74600	8791
74700	8810
74800	8822
74900	8831
75000	8843
75100	8853
75200	8873
75300	8883
75400	8902
75500	8915
75600	8934
75700	8949
75800	8957
75900	8966
76000	8976
76100	8991
76200	9004
76300	9017
76400	9028
76500	9043
76600	9055
76700	9063
76800	9078
76900	9090
77000	9100
77100	9110
77200	9122
77300	9132
77400	9145
77500	9160
77600	9170
77700	9179
77800	9196
77900	9202
78000	9216
78100	9226
78200	9238
78300	9253
78400	9273
78500	9292
78600	9305
78700	9312
78800	9324
78900	9338
79000	9348
79100	9360
79200	9372
79300	9385
79400	9400
79500	9413
79600	9425
79700	9440
79800	9456
79900	9471
80000	9480
80100	9500
80200	9512
80300	9525
80400	9534
80500	9541
80600	9555
80700	9564
80800	9575
80900	9589
81000	9601
81100	9612
81200	9631
81300	9643
81400	9648
81500	9661
81600	9672
81700	9689
81800	9704
81900	9720
82000	9732
82100	9752
82200	9763
82300	9778
82400	9791
82500	9804
82600	9813
82700	9827
82800	9840
82900	9854
83000	9873
83100	9888
83200	9897
83300	9912
83400	9926
83500	9940
83600	9946
83700	9956
83800	9971
83900	9982
84000	9993
84100	10005
84200	10014
84300	10030
84400	10043
84500	10058
84600	10069
84700	10077
84800	10086
84900	10096
85000	10106
85100	10122
85200	10137
85300	10151
85400	10167
85500	10183
85600	10194
85700	10206
85800	10215
85900	10229
86000	10240
86100	10253
86200	10265
86300	10272
86400	10286
86500	10296
86600	10311
86700	10318
86800	10326
86900	10338
87000	10351
87100	10364
87200	10380
87300	10392
87400	10405
87500	10420
87600	10431
87700	10441
87800	10450
87900	10463
88000	10479
88100	10494
88200	10511
88300	10523
88400	10536
88500	10554
88600	10569
88700	10581
88800	10596
88900	10605
89000	10619
89100	10627
89200	10638
89300	10647
89400	10661
89500	10679
89600	10691
89700	10706
89800	10715
89900	10726
90000	10736
90100	10746
90200	10758
90300	10776
90400	10798
90500	10814
90600	10828
90700	10848
90800	10859
90900	10873
91000	10891
91100	10907
91200	10921
91300	10929
91400	10938
91500	10955
91600	10967
91700	10977
91800	10990
91900	11005
92000	11017
92100	11026
92200	11044
92300	11066
92400	11080
92500	11096
92600	11106
92700	11116
92800	11126
92900	11143
93000	11152
93100	11166
93200	11178
93300	11190
93400	11198
93500	11208
93600	11220
93700	11231
93800	11246
93900	11256
94000	11268
94100	11273
94200	11292
94300	11306
94400	11314
94500	11326
94600	11339
94700	11348
94800	11363
94900	11375
95000	11382
95100	11393
95200	11407
95300	11414
95400	11426
95500	11434
95600	11455
95700	11476
95800	11491
95900	11503
96000	11516
96100	11526
96200	11537
96300	11549
96400	11556
96500	11568
96600	11582
96700	11593
96800	11605
96900	11616
97000	11627
97100	11643
97200	11653
97300	11669
97400	11680
97500	11694
97600	11701
97700	11716
97800	11729
97900	11741
98000	11753
98100	11767
98200	11780
98300	11786
98400	11804
98500	11819
98600	11831
98700	11841
98800	11851
98900	11864
99000	11879
99100	11898
99200	11911
99300	11926
99400	11942
99500	11959
99600	11969
99700	11976
99800	11998
99900	12010
100000	12020


==> old/submission 2/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	193
300	286
400	379
500	467
600	556
700	634
800	719
900	803
1000	885
1100	962
1200	1046
1300	1115
1400	1183
1500	1252
1600	1316
1700	1382
1800	1438
1900	1500
2000	1566
2100	1627
2200	1689
2300	1743
2400	1804
2500	1863
2600	1918
2700	1968
2800	2018
2900	2067
3000	2117
3100	2164
3200	2211
3300	2255
3400	2293
3500	2333
3600	2377
3700	2405
3800	2446
3900	2480
4000	2513
4100	2556
4200	2588
4300	2628
4400	2666
4500	2702
4600	2737
4700	2779
4800	2805
4900	2840
5000	2869
5100	2897
5200	2923
5300	2952
5400	2984
5500	3014
5600	3032
5700	3053
5800	3078
5900	3097
6000	3121
6100	3149
6200	3169
6300	3192
6400	3213
6500	3239
6600	3259
6700	3277
6800	3302
6900	3319
7000	3341
7100	3360
7200	3371
7300	3382
7400	3404
7500	3416
7600	3434
7700	3450
7800	3461
7900	3470
8000	3485
8100	3497
8200	3511
8300	3523
8400	3532
8500	3558
8600	3569
8700	3578
8800	3587
8900	3594
9000	3604
9100	3618
9200	3631
9300	3640
9400	3657
9500	3669
9600	3679
9700	3689
9800	3702
9900	3716
10000	3722
10100	3728
10200	3734
10300	3741
10400	3747
10500	3755
10600	3765
10700	3772
10800	3780
10900	3788
11000	3798
11100	3803
11200	3809
11300	3818
11400	3824
11500	3830
11600	3839
11700	3844
11800	3850
11900	3856
12000	3861
12100	3864
12200	3865
12300	3871
12400	3876
12500	3879
12600	3885
12700	3887
12800	3892
12900	3897
13000	3901
13100	3908
13200	3912
13300	3917
13400	3920
13500	3922
13600	3928
13700	3933
13800	3938
13900	3944
14000	3946
14100	3950
14200	3952
14300	3956
14400	3958
14500	3960
14600	3960
14700	3962
14800	3963
14900	3965
15000	3973
15100	3976
15200	3980
15300	3984
15400	3986
15500	3989
15600	3991
15700	3995
15800	3995
15900	3997
16000	4000
16100	4003
16200	4006
16300	4008
16400	4011
16500	4014
16600	4015
16700	4019
16800	4020
16900	4021
17000	4022
17100	4023
17200	4023
17300	4023
17400	4024
17500	4027
17600	4027
17700	4029
17800	4032
17900	4035
18000	4037
18100	4037
18200	4037
18300	4037
18400	4038
18500	4040
18600	4042
18700	4043
18800	4044
18900	4045
19000	4045
19100	4045
19200	4045
19300	4046
19400	4047
19500	4049
19600	4050
19700	4050
19800	4052
19900	4053
20000	4053
20100	4054
20200	4054
20300	4055
20400	4056
20500	4058
20600	4058
20700	4058
20800	4058
20900	4058
21000	4059
21100	4059
21200	4059
21300	4060
21400	4061
21500	4063
21600	4064
21700	4065
21800	4065
21900	4065
22000	4067
22100	4068
22200	4070
22300	4070
22400	4071
22500	4072
22600	4072
22700	4073
22800	4074
22900	4074
23000	4074
23100	4074
23200	4074
23300	4074
23400	4074
23500	4074
23600	4074
23700	4074
23800	4074
23900	4074
24000	4074
24100	4075
24200	4075
24300	4076
24400	4077
24500	4077
24600	4077
24700	4077
24800	4077
24900	4077
25000	4077
25100	4077
25200	4077
25300	4077
25400	4078
25500	4078
25600	4078
25700	4078
25800	4079
25900	4080
26000	4080
26100	4081
26200	4081
26300	4082
26400	4082
26500	4082
26600	4082
26700	4082
26800	4082
26900	4082
27000	4082
27100	4083
27200	4084
27300	4084
27400	4084
27500	4084
27600	4085
27700	4085
27800	4085
27900	4085
28000	4085
28100	4085
28200	4087
28300	4087
28400	4087
28500	4087
28600	4087
28700	4087
28800	4087
28900	4087
29000	4087
29100	4087
29200	4087
29300	4087
29400	4088
29500	4088
29600	4088
29700	4089
29800	4089
29900	4089
30000	4090
30100	4090
30200	4090
30300	4090
30400	4090
30500	4090
30600	4090
30700	4090
30800	4090
30900	4090
31000	4090
31100	4090
31200	4090
31300	4090
31400	4090
31500	4090
31600	4090
31700	4090
31800	4090
31900	4090
32000	4090
32100	4090
32200	4090
32300	4090
32400	4090
32500	4090
32600	4090
32700	4090
32800	4090
32900	4091
33000	4091
33100	4091
33200	4091
33300	4091
33400	4091
33500	4091
33600	4091
33700	4091
33800	4091
33900	4091
34000	4091
34100	4091
34200	4091
34300	4091
34400	4091
34500	4091
34600	4091
34700	4091
34800	4091
34900	4091
35000	4091
35100	4091
35200	4091
35300	4092
35400	4092
35500	4092
35600	4092
35700	4092
35800	4092
35900	4092
36000	4092
36100	4092
36200	4092
36300	4092
36400	4092
36500	4093
36600	4093
36700	4093
36800	4093
36900	4093
37000	4093
37100	4093
37200	4093
37300	4093
37400	4093
37500	4093
37600	4093
37700	4093
37800	4093
37900	4093
38000	4093
38100	4093
38200	4093
38300	4093
38400	4093
38500	4093
38600	4093
38700	4093
38800	4093
38900	4093
39000	4093
39100	4093
39200	4093
39300	4093
39400	4093
39500	4093
39600	4093
39700	4093
39800	4093
39900	4093
40000	4093
40100	4093
40200	4093
40300	4093
40400	4093
40500	4094
40600	4094
40700	4094
40800	4094
40900	4094
41000	4094
41100	4094
41200	4094
41300	4094
41400	4094
41500	4094
41600	4094
41700	4095
41800	4095
41900	4095
42000	4095
42100	4095
42200	4095
42300	4095
42400	4095
42500	4095
42600	4095
42700	4095
42800	4095
42900	4095
43000	4095
43100	4095
43200	4095
43300	4095
43400	4095
43500	4095
43600	4095
43700	4095
43800	4095
43900	4095
44000	4095
44100	4095
44200	4095
44300	4095
44400	4095
44500	4095
44600	4095
44700	4096
44800	4096
44900	4096
45000	4096
45100	4096
45200	4096
45300	4096
45400	4096
45500	4096
45600	4096
45700	4096
45800	4096
45900	4096
46000	4096
46100	4096
46200	4096
46300	4096
46400	4096
46500	4096
46600	4096
46700	4096
46800	4096
46900	4096
47000	4096
47100	4096
47200	4096
47300	4096
47400	4096
47500	4096
47600	4096
47700	4096
47800	4096
47900	4096
48000	4096
48100	4096
48200	4096
48300	4096
48400	4096
48500	4096
48600	4096
48700	4096
48800	4096
48900	4096
49000	4096
49100	4096
49200	4096
49300	4096
49400	4096
49500	4096
49600	4096
49700	4096
49800	4096
49900	4096
50000	4096
50100	4096
50200	4096
50300	4096
50400	4096
50500	4096
50600	4096
50700	4096
50800	4096
50900	4096
51000	4096
51100	4096
51200	4096
51300	4096
51400	4096
51500	4096
51600	4096
51700	4096
51800	4096
51900	4096
52000	4096
52100	4096
52200	4096
52300	4096
52400	4096
52500	4096
52600	4096
52700	4096
52800	4096
52900	4096
53000	4096
53100	4096
53200	4096
53300	4096
53400	4096
53500	4096
53600	4096
53700	4096
53800	4096
53900	4096
54000	4096
54100	4096
54200	4096
54300	4096
54400	4096
54500	4096
54600	4096
54700	4096
54800	4096
54900	4096
55000	4096
55100	4096
55200	4096
55300	4096
55400	4096
55500	4096
55600	4096
55700	4096
55800	4096
55900	4096
56000	4096
56100	4096
56200	4096
56300	4096
56400	4096
56500	4096
56600	4096
56700	4096
56800	4096
56900	4096
57000	4096
57100	4096
57200	4096
57300	4096
57400	4096
57500	4096
57600	4096
57700	4096
57800	4096
57900	4096
58000	4096
58100	4096
58200	4096
58300	4096
58400	4096
58500	4096
58600	4096
58700	4096
58800	4096
58900	4096
59000	4096
59100	4096
59200	4096
59300	4096
59400	4096
59500	4096
59600	4096
59700	4096
59800	4096
59900	4096
60000	4096
60100	4096
60200	4096
60300	4096
60400	4096
60500	4096
60600	4096
60700	4096
60800	4096
60900	4096
61000	4096
61100	4096
61200	4096
61300	4096
61400	4096
61500	4096
61600	4096
61700	4096
61800	4096
61900	4096
62000	4096
62100	4096
62200	4096
62300	4096
62400	4096
62500	4096
62600	4096
62700	4096
62800	4096
62900	4096
63000	4096
63100	4096
63200	4096
63300	4096
63400	4096
63500	4096
63600	4096
63700	4096
63800	4096
63900	4096
64000	4096
64100	4096
64200	4096
64300	4096
64400	4096
64500	4096
64600	4096
64700	4096
64800	4096
64900	4096
65000	4096
65100	4096
65200	4096
65300	4096
65400	4096
65500	4096
65600	4096
65700	4096
65800	4096
65900	4096
66000	4096
66100	4096
66200	4096
66300	4096
66400	4096
66500	4096
66600	4096
66700	4096
66800	4096
66900	4096
67000	4096
67100	4096
67200	4096
67300	4096
67400	4096
67500	4096
67600	4096
67700	4096
67800	4096
67900	4096
68000	4096
68100	4096
68200	4096
68300	4096
68400	4096
68500	4096
68600	4096
68700	4096
68800	4096
68900	4096
69000	4096
69100	4096
69200	4096
69300	4096
69400	4096
69500	4096
69600	4096
69700	4096
69800	4096
69900	4096
70000	4096
70100	4096
70200	4096
70300	4096
70400	4096
70500	4096
70600	4096
70700	4096
70800	4096
70900	4096
71000	4096
71100	4096
71200	4096
71300	4096
71400	4096
71500	4096
71600	4096
71700	4096
71800	4096
71900	4096
72000	4096
72100	4096
72200	4096
72300	4096
72400	4096
72500	4096
72600	4096
72700	4096
72800	4096
72900	4096
73000	4096
73100	4096
73200	4096
73300	4096
73400	4096
73500	4096
73600	4096
73700	4096
73800	4096
73900	4096
74000	4096
74100	4096
74200	4096
74300	4096
74400	4096
74500	4096
74600	4096
74700	4096
74800	4096
74900	4096
75000	4096
75100	4096
75200	4096
75300	4096
75400	4096
75500	4096
75600	4096
75700	4096
75800	4096
75900	4096
76000	4096
76100	4096
76200	4096
76300	4096
76400	4096
76500	4096
76600	4096
76700	4096
76800	4096
76900	4096
77000	4096
77100	4096
77200	4096
77300	4096
77400	4096
77500	4096
77600	4096
77700	4096
77800	4096
77900	4096
78000	4096
78100	4096
78200	4096
78300	4096
78400	4096
78500	4096
78600	4096
78700	4096
78800	4096
78900	4096
79000	4096
79100	4096
79200	4096
79300	4096
79400	4096
79500	4096
79600	4096
79700	4096
79800	4096
79900	4096
80000	4096
80100	4096
80200	4096
80300	4096
80400	4096
80500	4096
80600	4096
80700	4096
80800	4096
80900	4096
81000	4096
81100	4096
81200	4096
81300	4096
81400	4096
81500	4096
81600	4096
81700	4096
81800	4096
81900	4096
82000	4096
82100	4096
82200	4096
82300	4096
82400	4096
82500	4096
82600	4096
82700	4096
82800	4096
82900	4096
83000	4096
83100	4096
83200	4096
83300	4096
83400	4096
83500	4096
83600	4096
83700	4096
83800	4096
83900	4096
84000	4096
84100	4096
84200	4096
84300	4096
84400	4096
84500	4096
84600	4096
84700	4096
84800	4096
84900	4096
85000	4096
85100	4096
85200	4096
85300	4096
85400	4096
85500	4096
85600	4096
85700	4096
85800	4096
85900	4096
86000	4096
86100	4096
86200	4096
86300	4096
86400	4096
86500	4096
86600	4096
86700	4096
86800	4096
86900	4096
87000	4096
87100	4096
87200	4096
87300	4096
87400	4096
87500	4096
87600	4096
87700	4096
87800	4096
87900	4096
88000	4096
88100	4096
88200	4096
88300	4096
88400	4096
88500	4096
88600	4096
88700	4096
88800	4096
88900	4096
89000	4096
89100	4096
89200	4096
89300	4096
89400	4096
89500	4096
89600	4096
89700	4096
89800	4096
89900	4096
90000	4096
90100	4096
90200	4096
90300	4096
90400	4096
90500	4096
90600	4096
90700	4096
90800	4096
90900	4096
91000	4096
91100	4096
91200	4096
91300	4096
91400	4096
91500	4096
91600	4096
91700	4096
91800	4096
91900	4096
92000	4096
92100	4096
92200	4096
92300	4096
92400	4096
92500	4096
92600	4096
92700	4096
92800	4096
92900	4096
93000	4096
93100	4096
93200	4096
93300	4096
93400	4096
93500	4096
93600	4096
93700	4096
93800	4096
93900	4096
94000	4096
94100	4096
94200	4096
94300	4096
94400	4096
94500	4096
94600	4096
94700	4096
94800	4096
94900	4096
95000	4096
95100	4096
95200	4096
95300	4096
95400	4096
95500	4096
95600	4096
95700	4096
95800	4096
95900	4096
96000	4096
96100	4096
96200	4096
96300	4096
96400	4096
96500	4096
96600	4096
96700	4096
96800	4096
96900	4096
97000	4096
97100	4096
97200	4096
97300	4096
97400	4096
97500	4096
97600	4096
97700	4096
97800	4096
97900	4096
98000	4096
98100	4096
98200	4096
98300	4096
98400	4096
98500	4096
98600	4096
98700	4096
98800	4096
98900	4096
99000	4096
99100	4096
99200	4096
99300	4096
99400	4096
99500	4096
99600	4096
99700	4096
99800	4096
99900	4096
100000	4096


==> old/submission 2/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	5
300	11
400	17
500	28
600	36
700	54
800	67
900	83
1000	100
1100	119
1200	130
1300	157
1400	183
1500	210
1600	244
1700	274
1800	314
1900	345
2000	375
2100	412
2200	445
2300	480
2400	514
2500	549
2600	587
2700	629
2800	674
2900	717
3000	761
3100	812
3200	859
3300	907
3400	959
3500	1015
3600	1062
3700	1121
3800	1175
3900	1236
4000	1296
4100	1350
4200	1409
4300	1461
4400	1517
4500	1577
4600	1632
4700	1684
4800	1749
4900	1807
5000	1869
5100	1930
5200	1995
5300	2057
5400	2108
5500	2168
5600	2240
5700	2311
5800	2376
5900	2451
6000	2514
6100	2578
6200	2649
6300	2717
6400	2787
6500	2853
6600	2926
6700	2997
6800	3062
6900	3136
7000	3206
7100	3276
7200	3353
7300	3432
7400	3499
7500	3573
7600	3642
7700	3715
7800	3795
7900	3869
8000	3943
8100	4021
8200	4102
8300	4181
8400	4263
8500	4326
8600	4409
8700	4492
8800	4572
8900	4653
9000	4729
9100	4807
9200	4885
9300	4962
9400	5036
9500	5118
9600	5198
9700	5280
9800	5361
9900	5438
10000	5518
10100	5596
10200	5678
10300	5760
10400	5847
10500	5927
10600	6009
10700	6085
10800	6165
10900	6251
11000	6328
11100	6413
11200	6498
11300	6577
11400	6662
11500	6746
11600	6829
11700	6915
11800	6986
11900	7069
12000	7150
12100	7236
12200	7323
12300	7400
12400	7488
12500	7575
12600	7664
12700	7747
12800	7823
12900	7904
13000	7990
13100	8072
13200	8154
13300	8240
13400	8329
13500	8408
13600	8498
13700	8579
13800	8666
13900	8751
14000	8838
14100	8919
14200	9008
14300	9096
14400	9181
14500	9264
14600	9355
14700	9437
14800	9522
14900	9611
15000	9690
15100	9777
15200	9861
15300	9942
15400	10024
15500	10110
15600	10192
15700	10281
15800	10371
15900	10457
16000	10536
16100	10619
16200	10702
16300	10785
16400	10876
16500	10959
16600	11046
16700	11128
16800	11216
16900	11305
17000	11387
17100	11471
17200	11557
17300	11646
17400	11737
17500	11824
17600	11914
17700	11998
17800	12087
17900	12172
18000	12257
18100	12343
18200	12437
18300	12526
18400	12611
18500	12696
18600	12781
18700	12869
18800	12955
18900	13043
19000	13129
19100	13215
19200	13296
19300	13375
19400	13461
19500	13546
19600	13632
19700	13716
19800	13801
19900	13888
20000	13974
20100	14060
20200	14151
20300	14237
20400	14323
20500	14399
20600	14488
20700	14580
20800	14664
20900	14754
21000	14834
21100	14926
21200	15017
21300	15106
21400	15190
21500	15282
21600	15376
21700	15466
21800	15557
21900	15648
22000	15737
22100	15821
22200	15910
22300	15995
22400	16082
22500	16167
22600	16252
22700	16338
22800	16422
22900	16506
23000	16587
23100	16673
23200	16760
23300	16850
23400	16941
23500	17027
23600	17118
23700	17203
23800	17290
23900	17376
24000	17463
24100	17548
24200	17633
24300	17719
24400	17806
24500	17891
24600	17978
24700	18066
24800	18158
24900	18247
25000	18333
25100	18425
25200	18516
25300	18604
25400	18694
25500	18781
25600	18874
25700	18964
25800	19050
25900	19141
26000	19231
26100	19313
26200	19404
26300	19490
26400	19576
26500	19661
26600	19748
26700	19838
26800	19928
26900	20016
27000	20098
27100	20187
27200	20277
27300	20366
27400	20455
27500	20539
27600	20627
27700	20715
27800	20799
27900	20886
28000	20973
28100	21059
28200	21141
28300	21225
28400	21316
28500	21402
28600	21489
28700	21580
28800	21663
28900	21753
29000	21839
29100	21917
29200	22004
29300	22090
29400	22172
29500	22256
29600	22345
29700	22436
29800	22519
29900	22615
30000	22703
30100	22794
30200	22882
30300	22970
30400	23056
30500	23144
30600	23237
30700	23322
30800	23404
30900	23491
31000	23581
31100	23664
31200	23748
31300	23832
31400	23915
31500	24001
31600	24090
31700	24178
31800	24265
31900	24354
32000	24442
32100	24532
32200	24619
32300	24703
32400	24789
32500	24878
32600	24966
32700	25058
32800	25151
32900	25236
33000	25325
33100	25415
33200	25502
33300	25595
33400	25683
33500	25765
33600	25852
33700	25938
33800	26027
33900	26117
34000	26207
34100	26294
34200	26386
34300	26477
34400	26566
34500	26662
34600	26750
34700	26829
34800	26918
34900	27006
35000	27093
35100	27177
35200	27260
35300	27347
35400	27429
35500	27514
35600	27605
35700	27697
35800	27788
35900	27872
36000	27959
36100	28045
36200	28126
36300	28208
36400	28296
36500	28384
36600	28468
36700	28552
36800	28633
36900	28723
37000	28812
37100	28903
37200	28987
37300	29080
37400	29168
37500	29258
37600	29346
37700	29438
37800	29529
37900	29618
38000	29706
38100	29796
38200	29882
38300	29964
38400	30053
38500	30139
38600	30226
38700	30311
38800	30400
38900	30485
39000	30571
39100	30658
39200	30744
39300	30834
39400	30927
39500	31011
39600	31097
39700	31185
39800	31275
39900	31359
40000	31449
40100	31541
40200	31630
40300	31723
40400	31812
40500	31895
40600	31984
40700	32069
40800	32154
40900	32240
41000	32321
41100	32405
41200	32493
41300	32581
41400	32675
41500	32760
41600	32847
41700	32932
41800	33023
41900	33110
42000	33196
42100	33282
42200	33369
42300	33455
42400	33541
42500	33630
42600	33722
42700	33810
42800	33895
42900	33982
43000	34070
43100	34154
43200	34242
43300	34331
43400	34420
43500	34506
43600	34591
43700	34681
43800	34776
43900	34865
44000	34952
44100	35041
44200	35122
44300	35210
44400	35298
44500	35386
44600	35474
44700	35562
44800	35647
44900	35739
45000	35826
45100	35912
45200	35996
45300	36083
45400	36173
45500	36262
45600	36352
45700	36435
45800	36523
45900	36609
46000	36697
46100	36791
46200	36882
46300	36971
46400	37058
46500	37144
46600	37226
46700	37308
46800	37390
46900	37479
47000	37569
47100	37656
47200	37741
47300	37834
47400	37922
47500	38016
47600	38104
47700	38186
47800	38272
47900	38358
48000	38448
48100	38534
48200	38622
48300	38711
48400	38798
48500	38885
48600	38968
48700	39060
48800	39146
48900	39231
49000	39314
49100	39403
49200	39490
49300	39577
49400	39664
49500	39753
49600	39843
49700	39928
49800	40015
49900	40106
50000	40192
50100	40279
50200	40366
50300	40458
50400	40551
50500	40642
50600	40728
50700	40812
50800	40892
50900	40981
51000	41068
51100	41157
51200	41244
51300	41330
51400	41417
51500	41503
51600	41589
51700	41673
51800	41751
51900	41843
52000	41927
52100	42021
52200	42105
52300	42199
52400	42288
52500	42376
52600	42467
52700	42554
52800	42645
52900	42732
53000	42823
53100	42912
53200	42994
53300	43078
53400	43161
53500	43252
53600	43337
53700	43422
53800	43512
53900	43603
54000	43690
54100	43779
54200	43868
54300	43956
54400	44044
54500	44131
54600	44220
54700	44301
54800	44382
54900	44468
55000	44550
55100	44640
55200	44729
55300	44820
55400	44905
55500	44992
55600	45074
55700	45162
55800	45249
55900	45330
56000	45417
56100	45508
56200	45591
56300	45681
56400	45766
56500	45857
56600	45950
56700	46037
56800	46123
56900	46211
57000	46299
57100	46388
57200	46475
57300	46562
57400	46651
57500	46741
57600	46831
57700	46911
57800	46997
57900	47080
58000	47169
58100	47253
58200	47341
58300	47429
58400	47513
58500	47604
58600	47693
58700	47776
58800	47864
58900	47952
59000	48038
59100	48122
59200	48214
59300	48301
59400	48391
59500	48480
59600	48565
59700	48657
59800	48746
59900	48838
60000	48929
60100	49020
60200	49111
60300	49196
60400	49287
60500	49376
60600	49460
60700	49550
60800	49637
60900	49725
61000	49809
61100	49899
61200	49984
61300	50071
61400	50156
61500	50249
61600	50338
61700	50424
61800	50512
61900	50601
62000	50687
62100	50779
62200	50862
62300	50951
62400	51035
62500	51123
62600	51213
62700	51296
62800	51386
62900	51475
63000	51561
63100	51642
63200	51730
63300	51820
63400	51905
63500	51996
63600	52085
63700	52172
63800	52259
63900	52350
64000	52436
64100	52526
64200	52604
64300	52688
64400	52779
64500	52866
64600	52955
64700	53041
64800	53134
64900	53222
65000	53307
65100	53395
65200	53484
65300	53570
65400	53656
65500	53743
65600	53831
65700	53918
65800	54003
65900	54085
66000	54165
66100	54250
66200	54337
66300	54427
66400	54517
66500	54601
66600	54689
66700	54773
66800	54864
66900	54953
67000	55037
67100	55123
67200	55210
67300	55298
67400	55380
67500	55468
67600	55556
67700	55642
67800	55729
67900	55816
68000	55902
68100	55982
68200	56068
68300	56151
68400	56240
68500	56323
68600	56407
68700	56493
68800	56575
68900	56669
69000	56757
69100	56848
69200	56940
69300	57033
69400	57118
69500	57206
69600	57292
69700	57383
69800	57474
69900	57559
70000	57647
70100	57735
70200	57821
70300	57913
70400	58001
70500	58090
70600	58180
70700	58272
70800	58362
70900	58450
71000	58532
71100	58624
71200	58713
71300	58799
71400	58890
71500	58980
71600	59073
71700	59166
71800	59255
71900	59341
72000	59427
72100	59516
72200	59601
72300	59691
72400	59781
72500	59874
72600	59960
72700	60042
72800	60133
72900	60221
73000	60306
73100	60394
73200	60485
73300	60577
73400	60658
73500	60742
73600	60828
73700	60916
73800	61002
73900	61087
74000	61180
74100	61261
74200	61354
74300	61444
74400	61531
74500	61621
74600	61713
74700	61794
74800	61882
74900	61973
75000	62061
75100	62151
75200	62231
75300	62321
75400	62402
75500	62489
75600	62570
75700	62655
75800	62747
75900	62838
76000	62928
76100	63013
76200	63100
76300	63187
76400	63276
76500	63361
76600	63449
76700	63541
76800	63626
76900	63714
77000	63804
77100	63894
77200	63982
77300	64072
77400	64159
77500	64244
77600	64334
77700	64425
77800	64508
77900	64602
78000	64688
78100	64778
78200	64866
78300	64951
78400	65031
78500	65112
78600	65199
78700	65292
78800	65380
78900	65466
79000	65556
79100	65644
79200	65732
79300	65819
79400	65904
79500	65991
79600	66079
79700	66164
79800	66248
79900	66333
80000	66424
80100	66504
80200	66592
80300	66679
80400	66770
80500	66863
80600	66949
80700	67040
80800	67129
80900	67215
81000	67303
81100	67392
81200	67473
81300	67561
81400	67656
81500	67743
81600	67832
81700	67915
81800	68000
81900	68084
82000	68172
82100	68252
82200	68341
82300	68426
82400	68513
82500	68600
82600	68691
82700	68777
82800	68864
82900	68950
83000	69031
83100	69116
83200	69207
83300	69292
83400	69378
83500	69464
83600	69558
83700	69648
83800	69733
83900	69822
84000	69911
84100	69999
84200	70090
84300	70174
84400	70261
84500	70346
84600	70435
84700	70527
84800	70618
84900	70708
85000	70798
85100	70882
85200	70967
85300	71053
85400	71137
85500	71221
85600	71310
85700	71398
85800	71489
85900	71575
86000	71664
86100	71751
86200	71839
86300	71932
86400	72018
86500	72108
86600	72193
86700	72286
86800	72378
86900	72466
87000	72553
87100	72640
87200	72724
87300	72812
87400	72899
87500	72984
87600	73073
87700	73163
87800	73254
87900	73341
88000	73425
88100	73510
88200	73593
88300	73681
88400	73768
88500	73850
88600	73935
88700	74023
88800	74108
88900	74199
89000	74285
89100	74377
89200	74466
89300	74557
89400	74643
89500	74725
89600	74813
89700	74898
89800	74989
89900	75078
90000	75168
90100	75258
90200	75346
90300	75428
90400	75506
90500	75590
90600	75676
90700	75756
90800	75845
90900	75931
91000	76013
91100	76097
91200	76183
91300	76275
91400	76366
91500	76449
91600	76537
91700	76627
91800	76714
91900	76799
92000	76887
92100	76978
92200	77060
92300	77138
92400	77224
92500	77308
92600	77398
92700	77488
92800	77578
92900	77661
93000	77752
93100	77838
93200	77926
93300	78014
93400	78106
93500	78196
93600	78284
93700	78373
93800	78458
93900	78548
94000	78636
94100	78731
94200	78812
94300	78898
94400	78990
94500	79078
94600	79165
94700	79256
94800	79341
94900	79429
95000	79522
95100	79611
95200	79697
95300	79790
95400	79878
95500	79970
95600	80049
95700	80128
95800	80213
95900	80301
96000	80388
96100	80478
96200	80567
96300	80655
96400	80748
96500	80836
96600	80922
96700	81011
96800	81099
96900	81188
97000	81277
97100	81361
97200	81451
97300	81535
97400	81624
97500	81710
97600	81803
97700	81888
97800	81975
97900	82063
98000	82151
98100	82237
98200	82324
98300	82418
98400	82500
98500	82585
98600	82673
98700	82763
98800	82853
98900	82940
99000	83025
99100	83106
99200	83193
99300	83278
99400	83362
99500	83445
99600	83535
99700	83628
99800	83706
99900	83794
100000	83884


==> old/submission 2/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,196,0,4
300,293,1,6
400,389,2,9
500,483,2,15
600,573,4,23
700,664,4,32
800,754,4,42
900,848,4,48
1000,935,6,59
1100,1025,7,68
1200,1112,8,80
1300,1202,10,88
1400,1289,12,99
1500,1373,13,114
1600,1454,15,131
1700,1529,18,153
1800,1610,20,170
1900,1689,24,187
2000,1765,31,204
2100,1846,32,222
2200,1922,33,245
2300,2000,37,263
2400,2073,41,286
2500,2146,45,309
2600,2219,48,333
2700,2296,48,356
2800,2368,53,379
2900,2436,55,409
3000,2502,57,441
3100,2578,62,460
3200,2652,69,479
3300,2720,73,507
3400,2786,76,538
3500,2845,83,572
3600,2909,90,601
3700,2968,100,632
3800,3040,103,657
3900,3099,107,694
4000,3163,110,727
4100,3225,110,765
4200,3286,117,797
4300,3347,126,827
4400,3399,138,863
4500,3462,142,896
4600,3520,146,934
4700,3580,147,973
4800,3631,153,1016
4900,3696,155,1049
5000,3762,155,1083
5100,3815,161,1124
5200,3873,166,1161
5300,3922,172,1206
5400,3976,175,1249
5500,4025,178,1297
5600,4077,190,1333
5700,4124,198,1378
5800,4171,205,1424
5900,4215,214,1471
6000,4258,223,1519
6100,4308,226,1566
6200,4357,230,1613
6300,4390,242,1668
6400,4439,245,1716
6500,4484,251,1765
6600,4526,258,1816
6700,4568,264,1868
6800,4602,271,1927
6900,4642,278,1980
7000,4683,286,2031
7100,4718,298,2084
7200,4766,301,2133
7300,4807,308,2185
7400,4847,318,2235
7500,4886,329,2285
7600,4925,339,2336
7700,4970,346,2384
7800,5012,353,2435
7900,5055,358,2487
8000,5094,365,2541
8100,5135,375,2590
8200,5169,384,2647
8300,5211,390,2699
8400,5247,403,2750
8500,5287,409,2804
8600,5318,414,2868
8700,5362,423,2915
8800,5403,429,2968
8900,5442,437,3021
9000,5480,446,3074
9100,5515,456,3129
9200,5546,461,3193
9300,5582,469,3249
9400,5616,477,3307
9500,5650,486,3364
9600,5687,498,3415
9700,5712,509,3479
9800,5744,519,3537
9900,5780,530,3590
10000,5810,541,3649
10100,5836,550,3714
10200,5859,559,3782
10300,5896,568,3836
10400,5922,578,3900
10500,5949,591,3960
10600,5972,601,4027
10700,6000,611,4089
10800,6029,619,4152
10900,6052,626,4222
11000,6077,631,4292
11100,6105,638,4357
11200,6125,646,4429
11300,6147,657,4496
11400,6175,663,4562
11500,6205,670,4625
11600,6231,677,4692
11700,6259,690,4751
11800,6288,700,4812
11900,6310,708,4882
12000,6329,716,4955
12100,6351,729,5020
12200,6372,735,5093
12300,6394,745,5161
12400,6411,753,5236
12500,6428,764,5308
12600,6453,775,5372
12700,6474,786,5440
12800,6496,798,5506
12900,6514,809,5577
13000,6530,819,5651
13100,6543,828,5729
13200,6561,835,5804
13300,6581,841,5878
13400,6600,856,5944
13500,6615,868,6017
13600,6633,878,6089
13700,6649,892,6159
13800,6660,898,6242
13900,6679,908,6313
14000,6697,919,6384
14100,6713,931,6456
14200,6730,946,6524
14300,6745,961,6594
14400,6756,966,6678
14500,6770,978,6752
14600,6786,986,6828
14700,6802,999,6899
14800,6827,1004,6969
14900,6840,1015,7045
15000,6860,1026,7114
15100,6872,1033,7195
15200,6895,1044,7261
15300,6907,1058,7335
15400,6923,1062,7415
15500,6936,1072,7492
15600,6958,1080,7562
15700,6972,1092,7636
15800,6988,1104,7708
15900,7000,1114,7786
16000,7010,1124,7866
16100,7030,1131,7939
16200,7038,1144,8018
16300,7054,1158,8088
16400,7068,1168,8164
16500,7083,1180,8237
16600,7097,1193,8310
16700,7107,1202,8391
16800,7118,1208,8474
16900,7132,1220,8548
17000,7140,1230,8630
17100,7155,1236,8709
17200,7169,1251,8780
17300,7176,1262,8862
17400,7195,1274,8931
17500,7202,1285,9013
17600,7216,1295,9089
17700,7225,1311,9164
17800,7235,1321,9244
17900,7251,1333,9316
18000,7267,1345,9388
18100,7276,1355,9469
18200,7281,1370,9549
18300,7292,1383,9625
18400,7304,1395,9701
18500,7316,1403,9781
18600,7329,1414,9857
18700,7336,1425,9939
18800,7345,1438,10017
18900,7354,1451,10095
19000,7365,1461,10174
19100,7372,1478,10250
19200,7381,1485,10334
19300,7394,1490,10416
19400,7405,1503,10492
19500,7413,1512,10575
19600,7420,1521,10659
19700,7425,1527,10748
19800,7437,1534,10829
19900,7453,1548,10899
20000,7459,1561,10980
20100,7465,1574,11061
20200,7477,1588,11135
20300,7489,1595,11216
20400,7501,1607,11292
20500,7508,1620,11372
20600,7517,1632,11451
20700,7526,1643,11531
20800,7528,1657,11615
20900,7529,1668,11703
21000,7536,1682,11782
21100,7541,1693,11866
21200,7546,1701,11953
21300,7553,1708,12039
21400,7562,1715,12123
21500,7571,1726,12203
21600,7577,1735,12288
21700,7583,1746,12371
21800,7595,1758,12447
21900,7603,1771,12526
22000,7608,1781,12611
22100,7614,1789,12697
22200,7618,1800,12782
22300,7626,1812,12862
22400,7631,1826,12943
22500,7641,1834,13025
22600,7648,1846,13106
22700,7652,1860,13188
22800,7667,1868,13265
22900,7673,1882,13345
23000,7681,1890,13429
23100,7687,1902,13511
23200,7691,1910,13599
23300,7694,1924,13682
23400,7697,1935,13768
23500,7704,1951,13845
23600,7710,1958,13932
23700,7717,1970,14013
23800,7723,1983,14094
23900,7728,1991,14181
24000,7732,2003,14265
24100,7738,2015,14347
24200,7748,2028,14424
24300,7751,2044,14505
24400,7759,2054,14587
24500,7763,2071,14666
24600,7767,2078,14755
24700,7772,2089,14839
24800,7779,2097,14924
24900,7787,2106,15007
25000,7792,2118,15090
25100,7795,2128,15177
25200,7800,2134,15266
25300,7807,2141,15352
25400,7810,2149,15441
25500,7813,2161,15526
25600,7820,2174,15606
25700,7823,2181,15696
25800,7827,2187,15786
25900,7831,2202,15867
26000,7843,2215,15942
26100,7847,2226,16027
26200,7851,2242,16107
26300,7853,2251,16196
26400,7854,2261,16285
26500,7858,2270,16372
26600,7865,2274,16461
26700,7868,2286,16546
26800,7873,2301,16626
26900,7881,2309,16710
27000,7882,2323,16795
27100,7889,2334,16877
27200,7893,2342,16965
27300,7895,2352,17053
27400,7898,2362,17140
27500,7904,2372,17224
27600,7905,2391,17304
27700,7907,2398,17395
27800,7913,2405,17482
27900,7916,2419,17565
28000,7920,2430,17650
28100,7923,2442,17735
28200,7925,2452,17823
28300,7932,2457,17911
28400,7934,2464,18002
28500,7938,2476,18086
28600,7944,2485,18171
28700,7945,2495,18260
28800,7949,2508,18343
28900,7950,2521,18429
29000,7953,2537,18510
29100,7956,2550,18594
29200,7959,2562,18679
29300,7965,2574,18761
29400,7965,2587,18848
29500,7968,2608,18924
29600,7973,2618,19009
29700,7976,2630,19094
29800,7977,2639,19184
29900,7981,2653,19266
30000,7985,2666,19349
30100,7986,2674,19440
30200,7989,2690,19521
30300,7991,2700,19609
30400,7995,2710,19695
30500,8003,2721,19776
30600,8004,2729,19867
30700,8005,2745,19950
30800,8008,2761,20031
30900,8010,2768,20122
31000,8011,2780,20209
31100,8013,2792,20295
31200,8014,2800,20386
31300,8021,2808,20471
31400,8023,2821,20556
31500,8026,2832,20642
31600,8027,2840,20733
31700,8028,2847,20825
31800,8030,2856,20914
31900,8033,2865,21002
32000,8034,2883,21083
32100,8037,2896,21167
32200,8037,2904,21259
32300,8040,2920,21340
32400,8040,2935,21425
32500,8041,2944,21515
32600,8044,2961,21595
32700,8047,2975,21678
32800,8049,2988,21763
32900,8050,2996,21854
33000,8054,3002,21944
33100,8054,3011,22035
33200,8056,3028,22116
33300,8059,3040,22201
33400,8061,3055,22284
33500,8061,3067,22372
33600,8061,3084,22455
33700,8063,3093,22544
33800,8065,3105,22630
33900,8068,3120,22712
34000,8070,3133,22797
34100,8070,3149,22881
34200,8070,3165,22965
34300,8071,3173,23056
34400,8073,3191,23136
34500,8077,3202,23221
34600,8080,3211,23309
34700,8080,3224,23396
34800,8080,3233,23487
34900,8081,3249,23570
35000,8082,3262,23656
35100,8084,3278,23738
35200,8087,3287,23826
35300,8088,3304,23908
35400,8091,3316,23993
35500,8091,3327,24082
35600,8093,3337,24170
35700,8096,3353,24251
35800,8098,3368,24334
35900,8101,3379,24420
36000,8102,3391,24507
36100,8102,3404,24594
36200,8103,3417,24680
36300,8103,3429,24768
36400,8103,3438,24859
36500,8104,3451,24945
36600,8105,3459,25036
36700,8106,3470,25124
36800,8108,3485,25207
36900,8110,3497,25293
37000,8111,3509,25380
37100,8111,3516,25473
37200,8111,3530,25559
37300,8112,3543,25645
37400,8112,3557,25731
37500,8112,3574,25814
37600,8113,3586,25901
37700,8115,3593,25992
37800,8116,3604,26080
37900,8116,3615,26169
38000,8116,3626,26258
38100,8116,3639,26345
38200,8116,3663,26421
38300,8118,3673,26509
38400,8119,3687,26594
38500,8120,3702,26678
38600,8123,3713,26764
38700,8123,3722,26855
38800,8123,3733,26944
38900,8124,3747,27029
39000,8126,3759,27115
39100,8126,3771,27203
39200,8126,3782,27292
39300,8128,3794,27378
39400,8128,3814,27458
39500,8128,3827,27545
39600,8128,3841,27631
39700,8130,3853,27717
39800,8131,3870,27799
39900,8132,3886,27882
40000,8134,3900,27966
40100,8134,3910,28056
40200,8136,3934,28130
40300,8137,3945,28218
40400,8137,3959,28304
40500,8137,3971,28392
40600,8138,3981,28481
40700,8139,3992,28569
40800,8139,4002,28659
40900,8140,4014,28746
41000,8140,4027,28833
41100,8141,4040,28919
41200,8143,4051,29006
41300,8144,4068,29088
41400,8146,4081,29173
41500,8146,4095,29259
41600,8146,4116,29338
41700,8146,4132,29422
41800,8146,4140,29514
41900,8146,4155,29599
42000,8146,4169,29685
42100,8146,4182,29772
42200,8146,4197,29857
42300,8146,4208,29946
42400,8146,4223,30031
42500,8147,4235,30118
42600,8149,4246,30205
42700,8150,4259,30291
42800,8150,4273,30377
42900,8151,4291,30458
43000,8151,4306,30543
43100,8151,4323,30626
43200,8151,4339,30710
43300,8151,4351,30798
43400,8153,4364,30883
43500,8153,4369,30978
43600,8153,4382,31065
43700,8153,4398,31149
43800,8153,4408,31239
43900,8153,4417,31330
44000,8153,4431,31416
44100,8153,4443,31504
44200,8153,4456,31591
44300,8153,4469,31678
44400,8154,4478,31768
44500,8154,4488,31858
44600,8155,4495,31950
44700,8155,4504,32041
44800,8155,4525,32120
44900,8157,4538,32205
45000,8157,4551,32292
45100,8157,4559,32384
45200,8157,4566,32477
45300,8157,4575,32568
45400,8157,4588,32655
45500,8159,4597,32744
45600,8159,4614,32827
45700,8159,4633,32908
45800,8160,4648,32992
45900,8160,4663,33077
46000,8161,4680,33159
46100,8161,4692,33247
46200,8161,4704,33335
46300,8161,4716,33423
46400,8162,4733,33505
46500,8162,4742,33596
46600,8162,4758,33680
46700,8163,4771,33766
46800,8163,4784,33853
46900,8163,4796,33941
47000,8163,4804,34033
47100,8163,4816,34121
47200,8163,4831,34206
47300,8164,4841,34295
47400,8164,4854,34382
47500,8164,4873,34463
47600,8165,4888,34547
47700,8166,4900,34634
47800,8167,4915,34718
47900,8168,4932,34800
48000,8168,4947,34885
48100,8168,4960,34972
48200,8169,4974,35057
48300,8169,4985,35146
48400,8170,4992,35238
48500,8170,5007,35323
48600,8170,5021,35409
48700,8170,5038,35492
48800,8170,5051,35579
48900,8170,5062,35668
49000,8170,5073,35757
49100,8170,5091,35839
49200,8170,5106,35924
49300,8170,5117,36013
49400,8170,5128,36102
49500,8170,5136,36194
49600,8170,5150,36280
49700,8170,5158,36372
49800,8170,5170,36460
49900,8171,5181,36548
50000,8171,5195,36634
50100,8171,5205,36724
50200,8171,5216,36813
50300,8171,5231,36898
50400,8173,5240,36987
50500,8173,5250,37077
50600,8173,5260,37167
50700,8173,5272,37255
50800,8174,5284,37342
50900,8174,5294,37432
51000,8174,5313,37513
51100,8174,5323,37603
51200,8175,5335,37690
51300,8175,5345,37780
51400,8175,5359,37866
51500,8175,5371,37954
51600,8175,5380,38045
51700,8175,5392,38133
51800,8175,5407,38218
51900,8176,5416,38308
52000,8176,5433,38391
52100,8176,5443,38481
52200,8176,5458,38566
52300,8176,5467,38657
52400,8176,5477,38747
52500,8177,5487,38836
52600,8177,5503,38920
52700,8177,5510,39013
52800,8177,5526,39097
52900,8177,5535,39188
53000,8178,5552,39270
53100,8178,5567,39355
53200,8178,5580,39442
53300,8178,5593,39529
53400,8178,5605,39617
53500,8179,5618,39703
53600,8179,5626,39795
53700,8179,5639,39882
53800,8179,5656,39965
53900,8179,5669,40052
54000,8179,5683,40138
54100,8179,5694,40227
54200,8179,5704,40317
54300,8179,5714,40407
54400,8179,5723,40498
54500,8179,5739,40582
54600,8180,5754,40666
54700,8180,5765,40755
54800,8180,5782,40838
54900,8180,5797,40923
55000,8180,5803,41017
55100,8180,5815,41105
55200,8180,5824,41196
55300,8180,5841,41279
55400,8181,5858,41361
55500,8181,5871,41448
55600,8181,5885,41534
55700,8182,5901,41617
55800,8182,5914,41704
55900,8182,5931,41787
56000,8183,5944,41873
56100,8183,5961,41956
56200,8183,5975,42042
56300,8183,5994,42123
56400,8183,6003,42214
56500,8184,6019,42297
56600,8184,6033,42383
56700,8184,6043,42473
56800,8184,6056,42560
56900,8184,6071,42645
57000,8184,6082,42734
57100,8185,6099,42816
57200,8185,6112,42903
57300,8185,6123,42992
57400,8185,6142,43073
57500,8185,6157,43158
57600,8185,6167,43248
57700,8185,6184,43331
57800,8185,6192,43423
57900,8185,6201,43514
58000,8185,6217,43598
58100,8185,6226,43689
58200,8185,6249,43766
58300,8185,6260,43855
58400,8185,6275,43940
58500,8185,6293,44022
58600,8185,6300,44115
58700,8185,6311,44204
58800,8185,6328,44287
58900,8185,6346,44369
59000,8185,6362,44453
59100,8185,6377,44538
59200,8186,6392,44622
59300,8186,6405,44709
59400,8186,6420,44794
59500,8186,6429,44885
59600,8187,6442,44971
59700,8187,6457,45056
59800,8187,6467,45146
59900,8188,6482,45230
60000,8188,6496,45316
60100,8188,6510,45402
60200,8188,6529,45483
60300,8188,6540,45572
60400,8188,6557,45655
60500,8188,6568,45744
60600,8188,6582,45830
60700,8188,6597,45915
60800,8188,6609,46003
60900,8188,6618,46094
61000,8188,6628,46184
61100,8188,6637,46275
61200,8188,6647,46365
61300,8188,6663,46449
61400,8188,6676,46536
61500,8188,6694,46618
61600,8188,6702,46710
61700,8188,6711,46801
61800,8188,6719,46893
61900,8189,6728,46983
62000,8189,6741,47070
62100,8189,6757,47154
62200,8189,6767,47244
62300,8189,6786,47325
62400,8189,6797,47414
62500,8189,6809,47502
62600,8189,6822,47589
62700,8189,6844,47667
62800,8189,6855,47756
62900,8189,6868,47843
63000,8189,6880,47931
63100,8189,6885,48026
63200,8189,6895,48116
63300,8189,6902,48209
63400,8189,6911,48300
63500,8189,6924,48387
63600,8189,6943,48468
63700,8189,6949,48562
63800,8189,6963,48648
63900,8189,6974,48737
64000,8189,6993,48818
64100,8189,7006,48905
64200,8189,7017,48994
64300,8189,7029,49082
64400,8189,7041,49170
64500,8189,7050,49261
64600,8189,7064,49347
64700,8190,7077,49433
64800,8190,7091,49519
64900,8190,7107,49603
65000,8190,7118,49692
65100,8190,7134,49776
65200,8190,7146,49864
65300,8190,7155,49955
65400,8190,7172,50038
65500,8190,7180,50130
65600,8190,7192,50218
65700,8190,7204,50306
65800,8190,7215,50395
65900,8190,7226,50484
66000,8190,7235,50575
66100,8190,7252,50658
66200,8190,7265,50745
66300,8190,7274,50836
66400,8190,7288,50922
66500,8190,7300,51010
66600,8190,7313,51097
66700,8190,7329,51181
66800,8190,7339,51271
66900,8190,7350,51360
67000,8190,7363,51447
67100,8190,7377,51533
67200,8190,7394,51616
67300,8190,7406,51704
67400,8190,7418,51792
67500,8190,7434,51876
67600,8190,7443,51967
67700,8190,7464,52046
67800,8190,7476,52134
67900,8190,7488,52222
68000,8190,7498,52312
68100,8190,7511,52399
68200,8190,7524,52486
68300,8190,7536,52574
68400,8190,7545,52665
68500,8190,7557,52753
68600,8191,7568,52841
68700,8191,7589,52920
68800,8191,7597,53012
68900,8191,7604,53105
69000,8191,7613,53196
69100,8191,7628,53281
69200,8191,7637,53372
69300,8191,7654,53455
69400,8191,7663,53546
69500,8191,7675,53634
69600,8191,7685,53724
69700,8191,7698,53811
69800,8191,7704,53905
69900,8191,7719,53990
70000,8191,7727,54082
70100,8191,7745,54164
70200,8191,7758,54251
70300,8191,7775,54334
70400,8191,7789,54420
70500,8191,7798,54511
70600,8191,7814,54595
70700,8191,7824,54685
70800,8191,7834,54775
70900,8191,7844,54865
71000,8191,7856,54953
71100,8191,7868,55041
71200,8191,7884,55125
71300,8191,7896,55213
71400,8191,7910,55299
71500,8191,7921,55388
71600,8191,7932,55477
71700,8191,7940,55569
71800,8191,7958,55651
71900,8191,7966,55743
72000,8191,7978,55831
72100,8191,7994,55915
72200,8191,8002,56007
72300,8191,8013,56096
72400,8191,8024,56185
72500,8191,8036,56273
72600,8192,8048,56360
72700,8192,8062,56446
72800,8192,8080,56528
72900,8192,8093,56615
73000,8192,8104,56704
73100,8192,8118,56790
73200,8192,8133,56875
73300,8192,8151,56957
73400,8192,8168,57040
73500,8192,8188,57120
73600,8192,8205,57203
73700,8192,8219,57289
73800,8192,8236,57372
73900,8192,8248,57460
74000,8192,8256,57552
74100,8192,8266,57642
74200,8192,8277,57731
74300,8192,8288,57820
74400,8192,8300,57908
74500,8192,8310,57998
74600,8192,8322,58086
74700,8192,8342,58166
74800,8192,8356,58252
74900,8192,8365,58343
75000,8192,8374,58434
75100,8192,8391,58517
75200,8192,8407,58601
75300,8192,8426,58682
75400,8192,8436,58772
75500,8192,8446,58862
75600,8192,8459,58949
75700,8192,8471,59037
75800,8192,8484,59124
75900,8192,8494,59214
76000,8192,8503,59305
76100,8192,8514,59394
76200,8192,8526,59482
76300,8192,8538,59570
76400,8192,8555,59653
76500,8192,8568,59740
76600,8192,8581,59827
76700,8192,8599,59909
76800,8192,8605,60003
76900,8192,8617,60091
77000,8192,8629,60179
77100,8192,8640,60268
77200,8192,8650,60358
77300,8192,8663,60445
77400,8192,8674,60534
77500,8192,8684,60624
77600,8192,8697,60711
77700,8192,8707,60801
77800,8192,8718,60890
77900,8192,8727,60981
78000,8192,8736,61072
78100,8192,8744,61164
78200,8192,8760,61248
78300,8192,8775,61333
78400,8192,8786,61422
78500,8192,8797,61511
78600,8192,8813,61595
78700,8192,8830,61678
78800,8192,8841,61767
78900,8192,8858,61850
79000,8192,8875,61933
79100,8192,8887,62021
79200,8192,8898,62110
79300,8192,8913,62195
79400,8192,8924,62284
79500,8192,8933,62375
79600,8192,8947,62461
79700,8192,8962,62546
79800,8192,8972,62636
79900,8192,8981,62727
80000,8192,8988,62820
80100,8192,9000,62908
80200,8192,9016,62992
80300,8192,9029,63079
80400,8192,9040,63168
80500,8192,9054,63254
80600,8192,9065,63343
80700,8192,9075,63433
80800,8192,9085,63523
80900,8192,9095,63613
81000,8192,9110,63698
81100,8192,9120,63788
81200,8192,9134,63874
81300,8192,9146,63962
81400,8192,9157,64051
81500,8192,9169,64139
81600,8192,9180,64228
81700,8192,9199,64309
81800,8192,9211,64397
81900,8192,9222,64486
82000,8192,9233,64575
82100,8192,9243,64665
82200,8192,9258,64750
82300,8192,9265,64843
82400,8192,9273,64935
82500,8192,9291,65017
82600,8192,9302,65106
82700,8192,9315,65193
82800,8192,9327,65281
82900,8192,9336,65372
83000,8192,9343,65465
83100,8192,9354,65554
83200,8192,9367,65641
83300,8192,9383,65725
83400,8192,9394,65814
83500,8192,9409,65899
83600,8192,9417,65991
83700,8192,9431,66077
83800,8192,9446,66162
83900,8192,9459,66249
84000,8192,9467,66341
84100,8192,9483,66425
84200,8192,9498,66510
84300,8192,9513,66595
84400,8192,9523,66685
84500,8192,9532,66776
84600,8192,9540,66868
84700,8192,9551,66957
84800,8192,9561,67047
84900,8192,9578,67130
85000,8192,9589,67219
85100,8192,9601,67307
85200,8192,9610,67398
85300,8192,9620,67488
85400,8192,9638,67570
85500,8192,9648,67660
85600,8192,9667,67741
85700,8192,9673,67835
85800,8192,9685,67923
85900,8192,9695,68013
86000,8192,9702,68106
86100,8192,9714,68194
86200,8192,9723,68285
86300,8192,9730,68378
86400,8192,9744,68464
86500,8192,9759,68549
86600,8192,9774,68634
86700,8192,9788,68720
86800,8192,9801,68807
86900,8192,9813,68895
87000,8192,9830,68978
87100,8192,9843,69065
87200,8192,9854,69154
87300,8192,9865,69243
87400,8192,9873,69335
87500,8192,9887,69421
87600,8192,9900,69508
87700,8192,9914,69594
87800,8192,9928,69680
87900,8192,9943,69765
88000,8192,9956,69852
88100,8192,9967,69941
88200,8192,9982,70026
88300,8192,9991,70117
88400,8192,9999,70209
88500,8192,10014,70294
88600,8192,10030,70378
88700,8192,10047,70461
88800,8192,10053,70555
88900,8192,10065,70643
89000,8192,10072,70736
89100,8192,10085,70823
89200,8192,10100,70908
89300,8192,10115,70993
89400,8192,10123,71085
89500,8192,10132,71176
89600,8192,10141,71267
89700,8192,10151,71357
89800,8192,10159,71449
89900,8192,10171,71537
90000,8192,10182,71626
90100,8192,10194,71714
90200,8192,10205,71803
90300,8192,10223,71885
90400,8192,10235,71973
90500,8192,10250,72058
90600,8192,10264,72144
90700,8192,10277,72231
90800,8192,10286,72322
90900,8192,10298,72410
91000,8192,10309,72499
91100,8192,10320,72588
91200,8192,10330,72678
91300,8192,10337,72771
91400,8192,10343,72865
91500,8192,10351,72957
91600,8192,10366,73042
91700,8192,10371,73137
91800,8192,10380,73228
91900,8192,10393,73315
92000,8192,10408,73400
92100,8192,10422,73486
92200,8192,10432,73576
92300,8192,10444,73664
92400,8192,10457,73751
92500,8192,10469,73839
92600,8192,10482,73926
92700,8192,10497,74011
92800,8192,10511,74097
92900,8192,10523,74185
93000,8192,10533,74275
93100,8192,10542,74366
93200,8192,10554,74454
93300,8192,10562,74546
93400,8192,10579,74629
93500,8192,10591,74717
93600,8192,10602,74806
93700,8192,10618,74890
93800,8192,10629,74979
93900,8192,10647,75061
94000,8192,10656,75152
94100,8192,10668,75240
94200,8192,10682,75326
94300,8192,10692,75416
94400,8192,10701,75507
94500,8192,10708,75600
94600,8192,10717,75691
94700,8192,10730,75778
94800,8192,10751,75857
94900,8192,10767,75941
95000,8192,10780,76028
95100,8192,10799,76109
95200,8192,10805,76203
95300,8192,10812,76296
95400,8192,10824,76384
95500,8192,10840,76468
95600,8192,10856,76552
95700,8192,10870,76638
95800,8192,10876,76732
95900,8192,10891,76817
96000,8192,10899,76909
96100,8192,10912,76996
96200,8192,10928,77080
96300,8192,10941,77167
96400,8192,10955,77253
96500,8192,10973,77335
96600,8192,10994,77414
96700,8192,11013,77495
96800,8192,11020,77588
96900,8192,11028,77680
97000,8192,11040,77768
97100,8192,11055,77853
97200,8192,11068,77940
97300,8192,11081,78027
97400,8192,11089,78119
97500,8192,11098,78210
97600,8192,11108,78300
97700,8192,11119,78389
97800,8192,11129,78479
97900,8192,11144,78564
98000,8192,11157,78651
98100,8192,11167,78741
98200,8192,11181,78827
98300,8192,11186,78922
98400,8192,11199,79009
98500,8192,11216,79092
98600,8192,11235,79173
98700,8192,11248,79260
98800,8192,11258,79350
98900,8192,11269,79439
99000,8192,11277,79531
99100,8192,11287,79621
99200,8192,11299,79709
99300,8192,11309,79799
99400,8192,11320,79888
99500,8192,11325,79983
99600,8192,11346,80062
99700,8192,11359,80149
99800,8192,11375,80233
99900,8192,11384,80324
100000,8192,11400,80408


==> old/submission 2/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	1
400	2
500	2
600	4
700	4
800	4
900	4
1000	6
1100	7
1200	8
1300	10
1400	12
1500	13
1600	15
1700	18
1800	20
1900	24
2000	31
2100	32
2200	33
2300	37
2400	41
2500	45
2600	48
2700	48
2800	53
2900	55
3000	57
3100	62
3200	69
3300	73
3400	76
3500	83
3600	90
3700	100
3800	103
3900	107
4000	110
4100	110
4200	117
4300	126
4400	138
4500	142
4600	146
4700	147
4800	153
4900	155
5000	155
5100	161
5200	166
5300	172
5400	175
5500	178
5600	190
5700	198
5800	205
5900	214
6000	223
6100	226
6200	230
6300	242
6400	245
6500	251
6600	258
6700	264
6800	271
6900	278
7000	286
7100	298
7200	301
7300	308
7400	318
7500	329
7600	339
7700	346
7800	353
7900	358
8000	365
8100	375
8200	384
8300	390
8400	403
8500	409
8600	414
8700	423
8800	429
8900	437
9000	446
9100	456
9200	461
9300	469
9400	477
9500	486
9600	498
9700	509
9800	519
9900	530
10000	541
10100	550
10200	559
10300	568
10400	578
10500	591
10600	601
10700	611
10800	619
10900	626
11000	631
11100	638
11200	646
11300	657
11400	663
11500	670
11600	677
11700	690
11800	700
11900	708
12000	716
12100	729
12200	735
12300	745
12400	753
12500	764
12600	775
12700	786
12800	798
12900	809
13000	819
13100	828
13200	835
13300	841
13400	856
13500	868
13600	878
13700	892
13800	898
13900	908
14000	919
14100	931
14200	946
14300	961
14400	966
14500	978
14600	986
14700	999
14800	1004
14900	1015
15000	1026
15100	1033
15200	1044
15300	1058
15400	1062
15500	1072
15600	1080
15700	1092
15800	1104
15900	1114
16000	1124
16100	1131
16200	1144
16300	1158
16400	1168
16500	1180
16600	1193
16700	1202
16800	1208
16900	1220
17000	1230
17100	1236
17200	1251
17300	1262
17400	1274
17500	1285
17600	1295
17700	1311
17800	1321
17900	1333
18000	1345
18100	1355
18200	1370
18300	1383
18400	1395
18500	1403
18600	1414
18700	1425
18800	1438
18900	1451
19000	1461
19100	1478
19200	1485
19300	1490
19400	1503
19500	1512
19600	1521
19700	1527
19800	1534
19900	1548
20000	1561
20100	1574
20200	1588
20300	1595
20400	1607
20500	1620
20600	1632
20700	1643
20800	1657
20900	1668
21000	1682
21100	1693
21200	1701
21300	1708
21400	1715
21500	1726
21600	1735
21700	1746
21800	1758
21900	1771
22000	1781
22100	1789
22200	1800
22300	1812
22400	1826
22500	1834
22600	1846
22700	1860
22800	1868
22900	1882
23000	1890
23100	1902
23200	1910
23300	1924
23400	1935
23500	1951
23600	1958
23700	1970
23800	1983
23900	1991
24000	2003
24100	2015
24200	2028
24300	2044
24400	2054
24500	2071
24600	2078
24700	2089
24800	2097
24900	2106
25000	2118
25100	2128
25200	2134
25300	2141
25400	2149
25500	2161
25600	2174
25700	2181
25800	2187
25900	2202
26000	2215
26100	2226
26200	2242
26300	2251
26400	2261
26500	2270
26600	2274
26700	2286
26800	2301
26900	2309
27000	2323
27100	2334
27200	2342
27300	2352
27400	2362
27500	2372
27600	2391
27700	2398
27800	2405
27900	2419
28000	2430
28100	2442
28200	2452
28300	2457
28400	2464
28500	2476
28600	2485
28700	2495
28800	2508
28900	2521
29000	2537
29100	2550
29200	2562
29300	2574
29400	2587
29500	2608
29600	2618
29700	2630
29800	2639
29900	2653
30000	2666
30100	2674
30200	2690
30300	2700
30400	2710
30500	2721
30600	2729
30700	2745
30800	2761
30900	2768
31000	2780
31100	2792
31200	2800
31300	2808
31400	2821
31500	2832
31600	2840
31700	2847
31800	2856
31900	2865
32000	2883
32100	2896
32200	2904
32300	2920
32400	2935
32500	2944
32600	2961
32700	2975
32800	2988
32900	2996
33000	3002
33100	3011
33200	3028
33300	3040
33400	3055
33500	3067
33600	3084
33700	3093
33800	3105
33900	3120
34000	3133
34100	3149
34200	3165
34300	3173
34400	3191
34500	3202
34600	3211
34700	3224
34800	3233
34900	3249
35000	3262
35100	3278
35200	3287
35300	3304
35400	3316
35500	3327
35600	3337
35700	3353
35800	3368
35900	3379
36000	3391
36100	3404
36200	3417
36300	3429
36400	3438
36500	3451
36600	3459
36700	3470
36800	3485
36900	3497
37000	3509
37100	3516
37200	3530
37300	3543
37400	3557
37500	3574
37600	3586
37700	3593
37800	3604
37900	3615
38000	3626
38100	3639
38200	3663
38300	3673
38400	3687
38500	3702
38600	3713
38700	3722
38800	3733
38900	3747
39000	3759
39100	3771
39200	3782
39300	3794
39400	3814
39500	3827
39600	3841
39700	3853
39800	3870
39900	3886
40000	3900
40100	3910
40200	3934
40300	3945
40400	3959
40500	3971
40600	3981
40700	3992
40800	4002
40900	4014
41000	4027
41100	4040
41200	4051
41300	4068
41400	4081
41500	4095
41600	4116
41700	4132
41800	4140
41900	4155
42000	4169
42100	4182
42200	4197
42300	4208
42400	4223
42500	4235
42600	4246
42700	4259
42800	4273
42900	4291
43000	4306
43100	4323
43200	4339
43300	4351
43400	4364
43500	4369
43600	4382
43700	4398
43800	4408
43900	4417
44000	4431
44100	4443
44200	4456
44300	4469
44400	4478
44500	4488
44600	4495
44700	4504
44800	4525
44900	4538
45000	4551
45100	4559
45200	4566
45300	4575
45400	4588
45500	4597
45600	4614
45700	4633
45800	4648
45900	4663
46000	4680
46100	4692
46200	4704
46300	4716
46400	4733
46500	4742
46600	4758
46700	4771
46800	4784
46900	4796
47000	4804
47100	4816
47200	4831
47300	4841
47400	4854
47500	4873
47600	4888
47700	4900
47800	4915
47900	4932
48000	4947
48100	4960
48200	4974
48300	4985
48400	4992
48500	5007
48600	5021
48700	5038
48800	5051
48900	5062
49000	5073
49100	5091
49200	5106
49300	5117
49400	5128
49500	5136
49600	5150
49700	5158
49800	5170
49900	5181
50000	5195
50100	5205
50200	5216
50300	5231
50400	5240
50500	5250
50600	5260
50700	5272
50800	5284
50900	5294
51000	5313
51100	5323
51200	5335
51300	5345
51400	5359
51500	5371
51600	5380
51700	5392
51800	5407
51900	5416
52000	5433
52100	5443
52200	5458
52300	5467
52400	5477
52500	5487
52600	5503
52700	5510
52800	5526
52900	5535
53000	5552
53100	5567
53200	5580
53300	5593
53400	5605
53500	5618
53600	5626
53700	5639
53800	5656
53900	5669
54000	5683
54100	5694
54200	5704
54300	5714
54400	5723
54500	5739
54600	5754
54700	5765
54800	5782
54900	5797
55000	5803
55100	5815
55200	5824
55300	5841
55400	5858
55500	5871
55600	5885
55700	5901
55800	5914
55900	5931
56000	5944
56100	5961
56200	5975
56300	5994
56400	6003
56500	6019
56600	6033
56700	6043
56800	6056
56900	6071
57000	6082
57100	6099
57200	6112
57300	6123
57400	6142
57500	6157
57600	6167
57700	6184
57800	6192
57900	6201
58000	6217
58100	6226
58200	6249
58300	6260
58400	6275
58500	6293
58600	6300
58700	6311
58800	6328
58900	6346
59000	6362
59100	6377
59200	6392
59300	6405
59400	6420
59500	6429
59600	6442
59700	6457
59800	6467
59900	6482
60000	6496
60100	6510
60200	6529
60300	6540
60400	6557
60500	6568
60600	6582
60700	6597
60800	6609
60900	6618
61000	6628
61100	6637
61200	6647
61300	6663
61400	6676
61500	6694
61600	6702
61700	6711
61800	6719
61900	6728
62000	6741
62100	6757
62200	6767
62300	6786
62400	6797
62500	6809
62600	6822
62700	6844
62800	6855
62900	6868
63000	6880
63100	6885
63200	6895
63300	6902
63400	6911
63500	6924
63600	6943
63700	6949
63800	6963
63900	6974
64000	6993
64100	7006
64200	7017
64300	7029
64400	7041
64500	7050
64600	7064
64700	7077
64800	7091
64900	7107
65000	7118
65100	7134
65200	7146
65300	7155
65400	7172
65500	7180
65600	7192
65700	7204
65800	7215
65900	7226
66000	7235
66100	7252
66200	7265
66300	7274
66400	7288
66500	7300
66600	7313
66700	7329
66800	7339
66900	7350
67000	7363
67100	7377
67200	7394
67300	7406
67400	7418
67500	7434
67600	7443
67700	7464
67800	7476
67900	7488
68000	7498
68100	7511
68200	7524
68300	7536
68400	7545
68500	7557
68600	7568
68700	7589
68800	7597
68900	7604
69000	7613
69100	7628
69200	7637
69300	7654
69400	7663
69500	7675
69600	7685
69700	7698
69800	7704
69900	7719
70000	7727
70100	7745
70200	7758
70300	7775
70400	7789
70500	7798
70600	7814
70700	7824
70800	7834
70900	7844
71000	7856
71100	7868
71200	7884
71300	7896
71400	7910
71500	7921
71600	7932
71700	7940
71800	7958
71900	7966
72000	7978
72100	7994
72200	8002
72300	8013
72400	8024
72500	8036
72600	8048
72700	8062
72800	8080
72900	8093
73000	8104
73100	8118
73200	8133
73300	8151
73400	8168
73500	8188
73600	8205
73700	8219
73800	8236
73900	8248
74000	8256
74100	8266
74200	8277
74300	8288
74400	8300
74500	8310
74600	8322
74700	8342
74800	8356
74900	8365
75000	8374
75100	8391
75200	8407
75300	8426
75400	8436
75500	8446
75600	8459
75700	8471
75800	8484
75900	8494
76000	8503
76100	8514
76200	8526
76300	8538
76400	8555
76500	8568
76600	8581
76700	8599
76800	8605
76900	8617
77000	8629
77100	8640
77200	8650
77300	8663
77400	8674
77500	8684
77600	8697
77700	8707
77800	8718
77900	8727
78000	8736
78100	8744
78200	8760
78300	8775
78400	8786
78500	8797
78600	8813
78700	8830
78800	8841
78900	8858
79000	8875
79100	8887
79200	8898
79300	8913
79400	8924
79500	8933
79600	8947
79700	8962
79800	8972
79900	8981
80000	8988
80100	9000
80200	9016
80300	9029
80400	9040
80500	9054
80600	9065
80700	9075
80800	9085
80900	9095
81000	9110
81100	9120
81200	9134
81300	9146
81400	9157
81500	9169
81600	9180
81700	9199
81800	9211
81900	9222
82000	9233
82100	9243
82200	9258
82300	9265
82400	9273
82500	9291
82600	9302
82700	9315
82800	9327
82900	9336
83000	9343
83100	9354
83200	9367
83300	9383
83400	9394
83500	9409
83600	9417
83700	9431
83800	9446
83900	9459
84000	9467
84100	9483
84200	9498
84300	9513
84400	9523
84500	9532
84600	9540
84700	9551
84800	9561
84900	9578
85000	9589
85100	9601
85200	9610
85300	9620
85400	9638
85500	9648
85600	9667
85700	9673
85800	9685
85900	9695
86000	9702
86100	9714
86200	9723
86300	9730
86400	9744
86500	9759
86600	9774
86700	9788
86800	9801
86900	9813
87000	9830
87100	9843
87200	9854
87300	9865
87400	9873
87500	9887
87600	9900
87700	9914
87800	9928
87900	9943
88000	9956
88100	9967
88200	9982
88300	9991
88400	9999
88500	10014
88600	10030
88700	10047
88800	10053
88900	10065
89000	10072
89100	10085
89200	10100
89300	10115
89400	10123
89500	10132
89600	10141
89700	10151
89800	10159
89900	10171
90000	10182
90100	10194
90200	10205
90300	10223
90400	10235
90500	10250
90600	10264
90700	10277
90800	10286
90900	10298
91000	10309
91100	10320
91200	10330
91300	10337
91400	10343
91500	10351
91600	10366
91700	10371
91800	10380
91900	10393
92000	10408
92100	10422
92200	10432
92300	10444
92400	10457
92500	10469
92600	10482
92700	10497
92800	10511
92900	10523
93000	10533
93100	10542
93200	10554
93300	10562
93400	10579
93500	10591
93600	10602
93700	10618
93800	10629
93900	10647
94000	10656
94100	10668
94200	10682
94300	10692
94400	10701
94500	10708
94600	10717
94700	10730
94800	10751
94900	10767
95000	10780
95100	10799
95200	10805
95300	10812
95400	10824
95500	10840
95600	10856
95700	10870
95800	10876
95900	10891
96000	10899
96100	10912
96200	10928
96300	10941
96400	10955
96500	10973
96600	10994
96700	11013
96800	11020
96900	11028
97000	11040
97100	11055
97200	11068
97300	11081
97400	11089
97500	11098
97600	11108
97700	11119
97800	11129
97900	11144
98000	11157
98100	11167
98200	11181
98300	11186
98400	11199
98500	11216
98600	11235
98700	11248
98800	11258
98900	11269
99000	11277
99100	11287
99200	11299
99300	11309
99400	11320
99500	11325
99600	11346
99700	11359
99800	11375
99900	11384
100000	11400


==> old/submission 2/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	196
300	293
400	389
500	483
600	573
700	664
800	754
900	848
1000	935
1100	1025
1200	1112
1300	1202
1400	1289
1500	1373
1600	1454
1700	1529
1800	1610
1900	1689
2000	1765
2100	1846
2200	1922
2300	2000
2400	2073
2500	2146
2600	2219
2700	2296
2800	2368
2900	2436
3000	2502
3100	2578
3200	2652
3300	2720
3400	2786
3500	2845
3600	2909
3700	2968
3800	3040
3900	3099
4000	3163
4100	3225
4200	3286
4300	3347
4400	3399
4500	3462
4600	3520
4700	3580
4800	3631
4900	3696
5000	3762
5100	3815
5200	3873
5300	3922
5400	3976
5500	4025
5600	4077
5700	4124
5800	4171
5900	4215
6000	4258
6100	4308
6200	4357
6300	4390
6400	4439
6500	4484
6600	4526
6700	4568
6800	4602
6900	4642
7000	4683
7100	4718
7200	4766
7300	4807
7400	4847
7500	4886
7600	4925
7700	4970
7800	5012
7900	5055
8000	5094
8100	5135
8200	5169
8300	5211
8400	5247
8500	5287
8600	5318
8700	5362
8800	5403
8900	5442
9000	5480
9100	5515
9200	5546
9300	5582
9400	5616
9500	5650
9600	5687
9700	5712
9800	5744
9900	5780
10000	5810
10100	5836
10200	5859
10300	5896
10400	5922
10500	5949
10600	5972
10700	6000
10800	6029
10900	6052
11000	6077
11100	6105
11200	6125
11300	6147
11400	6175
11500	6205
11600	6231
11700	6259
11800	6288
11900	6310
12000	6329
12100	6351
12200	6372
12300	6394
12400	6411
12500	6428
12600	6453
12700	6474
12800	6496
12900	6514
13000	6530
13100	6543
13200	6561
13300	6581
13400	6600
13500	6615
13600	6633
13700	6649
13800	6660
13900	6679
14000	6697
14100	6713
14200	6730
14300	6745
14400	6756
14500	6770
14600	6786
14700	6802
14800	6827
14900	6840
15000	6860
15100	6872
15200	6895
15300	6907
15400	6923
15500	6936
15600	6958
15700	6972
15800	6988
15900	7000
16000	7010
16100	7030
16200	7038
16300	7054
16400	7068
16500	7083
16600	7097
16700	7107
16800	7118
16900	7132
17000	7140
17100	7155
17200	7169
17300	7176
17400	7195
17500	7202
17600	7216
17700	7225
17800	7235
17900	7251
18000	7267
18100	7276
18200	7281
18300	7292
18400	7304
18500	7316
18600	7329
18700	7336
18800	7345
18900	7354
19000	7365
19100	7372
19200	7381
19300	7394
19400	7405
19500	7413
19600	7420
19700	7425
19800	7437
19900	7453
20000	7459
20100	7465
20200	7477
20300	7489
20400	7501
20500	7508
20600	7517
20700	7526
20800	7528
20900	7529
21000	7536
21100	7541
21200	7546
21300	7553
21400	7562
21500	7571
21600	7577
21700	7583
21800	7595
21900	7603
22000	7608
22100	7614
22200	7618
22300	7626
22400	7631
22500	7641
22600	7648
22700	7652
22800	7667
22900	7673
23000	7681
23100	7687
23200	7691
23300	7694
23400	7697
23500	7704
23600	7710
23700	7717
23800	7723
23900	7728
24000	7732
24100	7738
24200	7748
24300	7751
24400	7759
24500	7763
24600	7767
24700	7772
24800	7779
24900	7787
25000	7792
25100	7795
25200	7800
25300	7807
25400	7810
25500	7813
25600	7820
25700	7823
25800	7827
25900	7831
26000	7843
26100	7847
26200	7851
26300	7853
26400	7854
26500	7858
26600	7865
26700	7868
26800	7873
26900	7881
27000	7882
27100	7889
27200	7893
27300	7895
27400	7898
27500	7904
27600	7905
27700	7907
27800	7913
27900	7916
28000	7920
28100	7923
28200	7925
28300	7932
28400	7934
28500	7938
28600	7944
28700	7945
28800	7949
28900	7950
29000	7953
29100	7956
29200	7959
29300	7965
29400	7965
29500	7968
29600	7973
29700	7976
29800	7977
29900	7981
30000	7985
30100	7986
30200	7989
30300	7991
30400	7995
30500	8003
30600	8004
30700	8005
30800	8008
30900	8010
31000	8011
31100	8013
31200	8014
31300	8021
31400	8023
31500	8026
31600	8027
31700	8028
31800	8030
31900	8033
32000	8034
32100	8037
32200	8037
32300	8040
32400	8040
32500	8041
32600	8044
32700	8047
32800	8049
32900	8050
33000	8054
33100	8054
33200	8056
33300	8059
33400	8061
33500	8061
33600	8061
33700	8063
33800	8065
33900	8068
34000	8070
34100	8070
34200	8070
34300	8071
34400	8073
34500	8077
34600	8080
34700	8080
34800	8080
34900	8081
35000	8082
35100	8084
35200	8087
35300	8088
35400	8091
35500	8091
35600	8093
35700	8096
35800	8098
35900	8101
36000	8102
36100	8102
36200	8103
36300	8103
36400	8103
36500	8104
36600	8105
36700	8106
36800	8108
36900	8110
37000	8111
37100	8111
37200	8111
37300	8112
37400	8112
37500	8112
37600	8113
37700	8115
37800	8116
37900	8116
38000	8116
38100	8116
38200	8116
38300	8118
38400	8119
38500	8120
38600	8123
38700	8123
38800	8123
38900	8124
39000	8126
39100	8126
39200	8126
39300	8128
39400	8128
39500	8128
39600	8128
39700	8130
39800	8131
39900	8132
40000	8134
40100	8134
40200	8136
40300	8137
40400	8137
40500	8137
40600	8138
40700	8139
40800	8139
40900	8140
41000	8140
41100	8141
41200	8143
41300	8144
41400	8146
41500	8146
41600	8146
41700	8146
41800	8146
41900	8146
42000	8146
42100	8146
42200	8146
42300	8146
42400	8146
42500	8147
42600	8149
42700	8150
42800	8150
42900	8151
43000	8151
43100	8151
43200	8151
43300	8151
43400	8153
43500	8153
43600	8153
43700	8153
43800	8153
43900	8153
44000	8153
44100	8153
44200	8153
44300	8153
44400	8154
44500	8154
44600	8155
44700	8155
44800	8155
44900	8157
45000	8157
45100	8157
45200	8157
45300	8157
45400	8157
45500	8159
45600	8159
45700	8159
45800	8160
45900	8160
46000	8161
46100	8161
46200	8161
46300	8161
46400	8162
46500	8162
46600	8162
46700	8163
46800	8163
46900	8163
47000	8163
47100	8163
47200	8163
47300	8164
47400	8164
47500	8164
47600	8165
47700	8166
47800	8167
47900	8168
48000	8168
48100	8168
48200	8169
48300	8169
48400	8170
48500	8170
48600	8170
48700	8170
48800	8170
48900	8170
49000	8170
49100	8170
49200	8170
49300	8170
49400	8170
49500	8170
49600	8170
49700	8170
49800	8170
49900	8171
50000	8171
50100	8171
50200	8171
50300	8171
50400	8173
50500	8173
50600	8173
50700	8173
50800	8174
50900	8174
51000	8174
51100	8174
51200	8175
51300	8175
51400	8175
51500	8175
51600	8175
51700	8175
51800	8175
51900	8176
52000	8176
52100	8176
52200	8176
52300	8176
52400	8176
52500	8177
52600	8177
52700	8177
52800	8177
52900	8177
53000	8178
53100	8178
53200	8178
53300	8178
53400	8178
53500	8179
53600	8179
53700	8179
53800	8179
53900	8179
54000	8179
54100	8179
54200	8179
54300	8179
54400	8179
54500	8179
54600	8180
54700	8180
54800	8180
54900	8180
55000	8180
55100	8180
55200	8180
55300	8180
55400	8181
55500	8181
55600	8181
55700	8182
55800	8182
55900	8182
56000	8183
56100	8183
56200	8183
56300	8183
56400	8183
56500	8184
56600	8184
56700	8184
56800	8184
56900	8184
57000	8184
57100	8185
57200	8185
57300	8185
57400	8185
57500	8185
57600	8185
57700	8185
57800	8185
57900	8185
58000	8185
58100	8185
58200	8185
58300	8185
58400	8185
58500	8185
58600	8185
58700	8185
58800	8185
58900	8185
59000	8185
59100	8185
59200	8186
59300	8186
59400	8186
59500	8186
59600	8187
59700	8187
59800	8187
59900	8188
60000	8188
60100	8188
60200	8188
60300	8188
60400	8188
60500	8188
60600	8188
60700	8188
60800	8188
60900	8188
61000	8188
61100	8188
61200	8188
61300	8188
61400	8188
61500	8188
61600	8188
61700	8188
61800	8188
61900	8189
62000	8189
62100	8189
62200	8189
62300	8189
62400	8189
62500	8189
62600	8189
62700	8189
62800	8189
62900	8189
63000	8189
63100	8189
63200	8189
63300	8189
63400	8189
63500	8189
63600	8189
63700	8189
63800	8189
63900	8189
64000	8189
64100	8189
64200	8189
64300	8189
64400	8189
64500	8189
64600	8189
64700	8190
64800	8190
64900	8190
65000	8190
65100	8190
65200	8190
65300	8190
65400	8190
65500	8190
65600	8190
65700	8190
65800	8190
65900	8190
66000	8190
66100	8190
66200	8190
66300	8190
66400	8190
66500	8190
66600	8190
66700	8190
66800	8190
66900	8190
67000	8190
67100	8190
67200	8190
67300	8190
67400	8190
67500	8190
67600	8190
67700	8190
67800	8190
67900	8190
68000	8190
68100	8190
68200	8190
68300	8190
68400	8190
68500	8190
68600	8191
68700	8191
68800	8191
68900	8191
69000	8191
69100	8191
69200	8191
69300	8191
69400	8191
69500	8191
69600	8191
69700	8191
69800	8191
69900	8191
70000	8191
70100	8191
70200	8191
70300	8191
70400	8191
70500	8191
70600	8191
70700	8191
70800	8191
70900	8191
71000	8191
71100	8191
71200	8191
71300	8191
71400	8191
71500	8191
71600	8191
71700	8191
71800	8191
71900	8191
72000	8191
72100	8191
72200	8191
72300	8191
72400	8191
72500	8191
72600	8192
72700	8192
72800	8192
72900	8192
73000	8192
73100	8192
73200	8192
73300	8192
73400	8192
73500	8192
73600	8192
73700	8192
73800	8192
73900	8192
74000	8192
74100	8192
74200	8192
74300	8192
74400	8192
74500	8192
74600	8192
74700	8192
74800	8192
74900	8192
75000	8192
75100	8192
75200	8192
75300	8192
75400	8192
75500	8192
75600	8192
75700	8192
75800	8192
75900	8192
76000	8192
76100	8192
76200	8192
76300	8192
76400	8192
76500	8192
76600	8192
76700	8192
76800	8192
76900	8192
77000	8192
77100	8192
77200	8192
77300	8192
77400	8192
77500	8192
77600	8192
77700	8192
77800	8192
77900	8192
78000	8192
78100	8192
78200	8192
78300	8192
78400	8192
78500	8192
78600	8192
78700	8192
78800	8192
78900	8192
79000	8192
79100	8192
79200	8192
79300	8192
79400	8192
79500	8192
79600	8192
79700	8192
79800	8192
79900	8192
80000	8192
80100	8192
80200	8192
80300	8192
80400	8192
80500	8192
80600	8192
80700	8192
80800	8192
80900	8192
81000	8192
81100	8192
81200	8192
81300	8192
81400	8192
81500	8192
81600	8192
81700	8192
81800	8192
81900	8192
82000	8192
82100	8192
82200	8192
82300	8192
82400	8192
82500	8192
82600	8192
82700	8192
82800	8192
82900	8192
83000	8192
83100	8192
83200	8192
83300	8192
83400	8192
83500	8192
83600	8192
83700	8192
83800	8192
83900	8192
84000	8192
84100	8192
84200	8192
84300	8192
84400	8192
84500	8192
84600	8192
84700	8192
84800	8192
84900	8192
85000	8192
85100	8192
85200	8192
85300	8192
85400	8192
85500	8192
85600	8192
85700	8192
85800	8192
85900	8192
86000	8192
86100	8192
86200	8192
86300	8192
86400	8192
86500	8192
86600	8192
86700	8192
86800	8192
86900	8192
87000	8192
87100	8192
87200	8192
87300	8192
87400	8192
87500	8192
87600	8192
87700	8192
87800	8192
87900	8192
88000	8192
88100	8192
88200	8192
88300	8192
88400	8192
88500	8192
88600	8192
88700	8192
88800	8192
88900	8192
89000	8192
89100	8192
89200	8192
89300	8192
89400	8192
89500	8192
89600	8192
89700	8192
89800	8192
89900	8192
90000	8192
90100	8192
90200	8192
90300	8192
90400	8192
90500	8192
90600	8192
90700	8192
90800	8192
90900	8192
91000	8192
91100	8192
91200	8192
91300	8192
91400	8192
91500	8192
91600	8192
91700	8192
91800	8192
91900	8192
92000	8192
92100	8192
92200	8192
92300	8192
92400	8192
92500	8192
92600	8192
92700	8192
92800	8192
92900	8192
93000	8192
93100	8192
93200	8192
93300	8192
93400	8192
93500	8192
93600	8192
93700	8192
93800	8192
93900	8192
94000	8192
94100	8192
94200	8192
94300	8192
94400	8192
94500	8192
94600	8192
94700	8192
94800	8192
94900	8192
95000	8192
95100	8192
95200	8192
95300	8192
95400	8192
95500	8192
95600	8192
95700	8192
95800	8192
95900	8192
96000	8192
96100	8192
96200	8192
96300	8192
96400	8192
96500	8192
96600	8192
96700	8192
96800	8192
96900	8192
97000	8192
97100	8192
97200	8192
97300	8192
97400	8192
97500	8192
97600	8192
97700	8192
97800	8192
97900	8192
98000	8192
98100	8192
98200	8192
98300	8192
98400	8192
98500	8192
98600	8192
98700	8192
98800	8192
98900	8192
99000	8192
99100	8192
99200	8192
99300	8192
99400	8192
99500	8192
99600	8192
99700	8192
99800	8192
99900	8192
100000	8192


==> old/submission 2/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	4
300	6
400	9
500	15
600	23
700	32
800	42
900	48
1000	59
1100	68
1200	80
1300	88
1400	99
1500	114
1600	131
1700	153
1800	170
1900	187
2000	204
2100	222
2200	245
2300	263
2400	286
2500	309
2600	333
2700	356
2800	379
2900	409
3000	441
3100	460
3200	479
3300	507
3400	538
3500	572
3600	601
3700	632
3800	657
3900	694
4000	727
4100	765
4200	797
4300	827
4400	863
4500	896
4600	934
4700	973
4800	1016
4900	1049
5000	1083
5100	1124
5200	1161
5300	1206
5400	1249
5500	1297
5600	1333
5700	1378
5800	1424
5900	1471
6000	1519
6100	1566
6200	1613
6300	1668
6400	1716
6500	1765
6600	1816
6700	1868
6800	1927
6900	1980
7000	2031
7100	2084
7200	2133
7300	2185
7400	2235
7500	2285
7600	2336
7700	2384
7800	2435
7900	2487
8000	2541
8100	2590
8200	2647
8300	2699
8400	2750
8500	2804
8600	2868
8700	2915
8800	2968
8900	3021
9000	3074
9100	3129
9200	3193
9300	3249
9400	3307
9500	3364
9600	3415
9700	3479
9800	3537
9900	3590
10000	3649
10100	3714
10200	3782
10300	3836
10400	3900
10500	3960
10600	4027
10700	4089
10800	4152
10900	4222
11000	4292
11100	4357
11200	4429
11300	4496
11400	4562
11500	4625
11600	4692
11700	4751
11800	4812
11900	4882
12000	4955
12100	5020
12200	5093
12300	5161
12400	5236
12500	5308
12600	5372
12700	5440
12800	5506
12900	5577
13000	5651
13100	5729
13200	5804
13300	5878
13400	5944
13500	6017
13600	6089
13700	6159
13800	6242
13900	6313
14000	6384
14100	6456
14200	6524
14300	6594
14400	6678
14500	6752
14600	6828
14700	6899
14800	6969
14900	7045
15000	7114
15100	7195
15200	7261
15300	7335
15400	7415
15500	7492
15600	7562
15700	7636
15800	7708
15900	7786
16000	7866
16100	7939
16200	8018
16300	8088
16400	8164
16500	8237
16600	8310
16700	8391
16800	8474
16900	8548
17000	8630
17100	8709
17200	8780
17300	8862
17400	8931
17500	9013
17600	9089
17700	9164
17800	9244
17900	9316
18000	9388
18100	9469
18200	9549
18300	9625
18400	9701
18500	9781
18600	9857
18700	9939
18800	10017
18900	10095
19000	10174
19100	10250
19200	10334
19300	10416
19400	10492
19500	10575
19600	10659
19700	10748
19800	10829
19900	10899
20000	10980
20100	11061
20200	11135
20300	11216
20400	11292
20500	11372
20600	11451
20700	11531
20800	11615
20900	11703
21000	11782
21100	11866
21200	11953
21300	12039
21400	12123
21500	12203
21600	12288
21700	12371
21800	12447
21900	12526
22000	12611
22100	12697
22200	12782
22300	12862
22400	12943
22500	13025
22600	13106
22700	13188
22800	13265
22900	13345
23000	13429
23100	13511
23200	13599
23300	13682
23400	13768
23500	13845
23600	13932
23700	14013
23800	14094
23900	14181
24000	14265
24100	14347
24200	14424
24300	14505
24400	14587
24500	14666
24600	14755
24700	14839
24800	14924
24900	15007
25000	15090
25100	15177
25200	15266
25300	15352
25400	15441
25500	15526
25600	15606
25700	15696
25800	15786
25900	15867
26000	15942
26100	16027
26200	16107
26300	16196
26400	16285
26500	16372
26600	16461
26700	16546
26800	16626
26900	16710
27000	16795
27100	16877
27200	16965
27300	17053
27400	17140
27500	17224
27600	17304
27700	17395
27800	17482
27900	17565
28000	17650
28100	17735
28200	17823
28300	17911
28400	18002
28500	18086
28600	18171
28700	18260
28800	18343
28900	18429
29000	18510
29100	18594
29200	18679
29300	18761
29400	18848
29500	18924
29600	19009
29700	19094
29800	19184
29900	19266
30000	19349
30100	19440
30200	19521
30300	19609
30400	19695
30500	19776
30600	19867
30700	19950
30800	20031
30900	20122
31000	20209
31100	20295
31200	20386
31300	20471
31400	20556
31500	20642
31600	20733
31700	20825
31800	20914
31900	21002
32000	21083
32100	21167
32200	21259
32300	21340
32400	21425
32500	21515
32600	21595
32700	21678
32800	21763
32900	21854
33000	21944
33100	22035
33200	22116
33300	22201
33400	22284
33500	22372
33600	22455
33700	22544
33800	22630
33900	22712
34000	22797
34100	22881
34200	22965
34300	23056
34400	23136
34500	23221
34600	23309
34700	23396
34800	23487
34900	23570
35000	23656
35100	23738
35200	23826
35300	23908
35400	23993
35500	24082
35600	24170
35700	24251
35800	24334
35900	24420
36000	24507
36100	24594
36200	24680
36300	24768
36400	24859
36500	24945
36600	25036
36700	25124
36800	25207
36900	25293
37000	25380
37100	25473
37200	25559
37300	25645
37400	25731
37500	25814
37600	25901
37700	25992
37800	26080
37900	26169
38000	26258
38100	26345
38200	26421
38300	26509
38400	26594
38500	26678
38600	26764
38700	26855
38800	26944
38900	27029
39000	27115
39100	27203
39200	27292
39300	27378
39400	27458
39500	27545
39600	27631
39700	27717
39800	27799
39900	27882
40000	27966
40100	28056
40200	28130
40300	28218
40400	28304
40500	28392
40600	28481
40700	28569
40800	28659
40900	28746
41000	28833
41100	28919
41200	29006
41300	29088
41400	29173
41500	29259
41600	29338
41700	29422
41800	29514
41900	29599
42000	29685
42100	29772
42200	29857
42300	29946
42400	30031
42500	30118
42600	30205
42700	30291
42800	30377
42900	30458
43000	30543
43100	30626
43200	30710
43300	30798
43400	30883
43500	30978
43600	31065
43700	31149
43800	31239
43900	31330
44000	31416
44100	31504
44200	31591
44300	31678
44400	31768
44500	31858
44600	31950
44700	32041
44800	32120
44900	32205
45000	32292
45100	32384
45200	32477
45300	32568
45400	32655
45500	32744
45600	32827
45700	32908
45800	32992
45900	33077
46000	33159
46100	33247
46200	33335
46300	33423
46400	33505
46500	33596
46600	33680
46700	33766
46800	33853
46900	33941
47000	34033
47100	34121
47200	34206
47300	34295
47400	34382
47500	34463
47600	34547
47700	34634
47800	34718
47900	34800
48000	34885
48100	34972
48200	35057
48300	35146
48400	35238
48500	35323
48600	35409
48700	35492
48800	35579
48900	35668
49000	35757
49100	35839
49200	35924
49300	36013
49400	36102
49500	36194
49600	36280
49700	36372
49800	36460
49900	36548
50000	36634
50100	36724
50200	36813
50300	36898
50400	36987
50500	37077
50600	37167
50700	37255
50800	37342
50900	37432
51000	37513
51100	37603
51200	37690
51300	37780
51400	37866
51500	37954
51600	38045
51700	38133
51800	38218
51900	38308
52000	38391
52100	38481
52200	38566
52300	38657
52400	38747
52500	38836
52600	38920
52700	39013
52800	39097
52900	39188
53000	39270
53100	39355
53200	39442
53300	39529
53400	39617
53500	39703
53600	39795
53700	39882
53800	39965
53900	40052
54000	40138
54100	40227
54200	40317
54300	40407
54400	40498
54500	40582
54600	40666
54700	40755
54800	40838
54900	40923
55000	41017
55100	41105
55200	41196
55300	41279
55400	41361
55500	41448
55600	41534
55700	41617
55800	41704
55900	41787
56000	41873
56100	41956
56200	42042
56300	42123
56400	42214
56500	42297
56600	42383
56700	42473
56800	42560
56900	42645
57000	42734
57100	42816
57200	42903
57300	42992
57400	43073
57500	43158
57600	43248
57700	43331
57800	43423
57900	43514
58000	43598
58100	43689
58200	43766
58300	43855
58400	43940
58500	44022
58600	44115
58700	44204
58800	44287
58900	44369
59000	44453
59100	44538
59200	44622
59300	44709
59400	44794
59500	44885
59600	44971
59700	45056
59800	45146
59900	45230
60000	45316
60100	45402
60200	45483
60300	45572
60400	45655
60500	45744
60600	45830
60700	45915
60800	46003
60900	46094
61000	46184
61100	46275
61200	46365
61300	46449
61400	46536
61500	46618
61600	46710
61700	46801
61800	46893
61900	46983
62000	47070
62100	47154
62200	47244
62300	47325
62400	47414
62500	47502
62600	47589
62700	47667
62800	47756
62900	47843
63000	47931
63100	48026
63200	48116
63300	48209
63400	48300
63500	48387
63600	48468
63700	48562
63800	48648
63900	48737
64000	48818
64100	48905
64200	48994
64300	49082
64400	49170
64500	49261
64600	49347
64700	49433
64800	49519
64900	49603
65000	49692
65100	49776
65200	49864
65300	49955
65400	50038
65500	50130
65600	50218
65700	50306
65800	50395
65900	50484
66000	50575
66100	50658
66200	50745
66300	50836
66400	50922
66500	51010
66600	51097
66700	51181
66800	51271
66900	51360
67000	51447
67100	51533
67200	51616
67300	51704
67400	51792
67500	51876
67600	51967
67700	52046
67800	52134
67900	52222
68000	52312
68100	52399
68200	52486
68300	52574
68400	52665
68500	52753
68600	52841
68700	52920
68800	53012
68900	53105
69000	53196
69100	53281
69200	53372
69300	53455
69400	53546
69500	53634
69600	53724
69700	53811
69800	53905
69900	53990
70000	54082
70100	54164
70200	54251
70300	54334
70400	54420
70500	54511
70600	54595
70700	54685
70800	54775
70900	54865
71000	54953
71100	55041
71200	55125
71300	55213
71400	55299
71500	55388
71600	55477
71700	55569
71800	55651
71900	55743
72000	55831
72100	55915
72200	56007
72300	56096
72400	56185
72500	56273
72600	56360
72700	56446
72800	56528
72900	56615
73000	56704
73100	56790
73200	56875
73300	56957
73400	57040
73500	57120
73600	57203
73700	57289
73800	57372
73900	57460
74000	57552
74100	57642
74200	57731
74300	57820
74400	57908
74500	57998
74600	58086
74700	58166
74800	58252
74900	58343
75000	58434
75100	58517
75200	58601
75300	58682
75400	58772
75500	58862
75600	58949
75700	59037
75800	59124
75900	59214
76000	59305
76100	59394
76200	59482
76300	59570
76400	59653
76500	59740
76600	59827
76700	59909
76800	60003
76900	60091
77000	60179
77100	60268
77200	60358
77300	60445
77400	60534
77500	60624
77600	60711
77700	60801
77800	60890
77900	60981
78000	61072
78100	61164
78200	61248
78300	61333
78400	61422
78500	61511
78600	61595
78700	61678
78800	61767
78900	61850
79000	61933
79100	62021
79200	62110
79300	62195
79400	62284
79500	62375
79600	62461
79700	62546
79800	62636
79900	62727
80000	62820
80100	62908
80200	62992
80300	63079
80400	63168
80500	63254
80600	63343
80700	63433
80800	63523
80900	63613
81000	63698
81100	63788
81200	63874
81300	63962
81400	64051
81500	64139
81600	64228
81700	64309
81800	64397
81900	64486
82000	64575
82100	64665
82200	64750
82300	64843
82400	64935
82500	65017
82600	65106
82700	65193
82800	65281
82900	65372
83000	65465
83100	65554
83200	65641
83300	65725
83400	65814
83500	65899
83600	65991
83700	66077
83800	66162
83900	66249
84000	66341
84100	66425
84200	66510
84300	66595
84400	66685
84500	66776
84600	66868
84700	66957
84800	67047
84900	67130
85000	67219
85100	67307
85200	67398
85300	67488
85400	67570
85500	67660
85600	67741
85700	67835
85800	67923
85900	68013
86000	68106
86100	68194
86200	68285
86300	68378
86400	68464
86500	68549
86600	68634
86700	68720
86800	68807
86900	68895
87000	68978
87100	69065
87200	69154
87300	69243
87400	69335
87500	69421
87600	69508
87700	69594
87800	69680
87900	69765
88000	69852
88100	69941
88200	70026
88300	70117
88400	70209
88500	70294
88600	70378
88700	70461
88800	70555
88900	70643
89000	70736
89100	70823
89200	70908
89300	70993
89400	71085
89500	71176
89600	71267
89700	71357
89800	71449
89900	71537
90000	71626
90100	71714
90200	71803
90300	71885
90400	71973
90500	72058
90600	72144
90700	72231
90800	72322
90900	72410
91000	72499
91100	72588
91200	72678
91300	72771
91400	72865
91500	72957
91600	73042
91700	73137
91800	73228
91900	73315
92000	73400
92100	73486
92200	73576
92300	73664
92400	73751
92500	73839
92600	73926
92700	74011
92800	74097
92900	74185
93000	74275
93100	74366
93200	74454
93300	74546
93400	74629
93500	74717
93600	74806
93700	74890
93800	74979
93900	75061
94000	75152
94100	75240
94200	75326
94300	75416
94400	75507
94500	75600
94600	75691
94700	75778
94800	75857
94900	75941
95000	76028
95100	76109
95200	76203
95300	76296
95400	76384
95500	76468
95600	76552
95700	76638
95800	76732
95900	76817
96000	76909
96100	76996
96200	77080
96300	77167
96400	77253
96500	77335
96600	77414
96700	77495
96800	77588
96900	77680
97000	77768
97100	77853
97200	77940
97300	78027
97400	78119
97500	78210
97600	78300
97700	78389
97800	78479
97900	78564
98000	78651
98100	78741
98200	78827
98300	78922
98400	79009
98500	79092
98600	79173
98700	79260
98800	79350
98900	79439
99000	79531
99100	79621
99200	79709
99300	79799
99400	79888
99500	79983
99600	80062
99700	80149
99800	80233
99900	80324
100000	80408


==> old/submission 2/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,98,1,1
200,197,1,2
300,296,1,3
400,395,1,4
500,491,1,8
600,588,2,10
700,683,2,15
800,783,2,15
900,879,3,18
1000,976,3,21
1100,1069,3,28
1200,1159,5,36
1300,1251,5,44
1400,1342,6,52
1500,1426,7,67
1600,1516,9,75
1700,1607,9,84
1800,1697,9,94
1900,1790,10,100
2000,1881,11,108
2100,1971,12,117
2200,2053,15,132
2300,2144,16,140
2400,2226,20,154
2500,2314,21,165
2600,2399,23,178
2700,2483,24,193
2800,2570,27,203
2900,2657,28,215
3000,2735,32,233
3100,2818,34,248
3200,2901,36,263
3300,2985,39,276
3400,3073,40,287
3500,3158,42,300
3600,3239,44,317
3700,3321,45,334
3800,3400,48,352
3900,3478,51,371
4000,3551,57,392
4100,3635,61,404
4200,3712,64,424
4300,3788,70,442
4400,3867,72,461
4500,3940,75,485
4600,4012,78,510
4700,4087,81,532
4800,4159,87,554
4900,4229,92,579
5000,4295,94,611
5100,4368,99,633
5200,4436,104,660
5300,4515,106,679
5400,4590,114,696
5500,4650,119,731
5600,4720,124,756
5700,4794,126,780
5800,4864,131,805
5900,4935,135,830
6000,5007,137,856
6100,5081,142,877
6200,5151,143,906
6300,5214,151,935
6400,5283,155,962
6500,5348,160,992
6600,5409,162,1029
6700,5475,166,1059
6800,5546,170,1084
6900,5604,177,1119
7000,5669,181,1150
7100,5737,186,1177
7200,5799,192,1209
7300,5862,195,1243
7400,5929,199,1272
7500,5997,204,1299
7600,6054,214,1332
7700,6113,221,1366
7800,6172,228,1400
7900,6242,230,1428
8000,6312,233,1455
8100,6377,235,1488
8200,6433,237,1530
8300,6495,241,1564
8400,6549,247,1604
8500,6601,253,1646
8600,6665,257,1678
8700,6726,261,1713
8800,6782,265,1753
8900,6840,268,1792
9000,6899,275,1826
9100,6959,280,1861
9200,7012,286,1902
9300,7076,291,1933
9400,7132,297,1971
9500,7189,304,2007
9600,7245,307,2048
9700,7305,312,2083
9800,7364,322,2114
9900,7423,326,2151
10000,7482,329,2189
10100,7541,331,2228
10200,7590,337,2273
10300,7634,345,2321
10400,7693,354,2353
10500,7752,361,2387
10600,7804,365,2431
10700,7864,372,2464
10800,7923,378,2499
10900,7979,384,2537
11000,8023,390,2587
11100,8069,396,2635
11200,8118,405,2677
11300,8170,409,2721
11400,8210,419,2771
11500,8260,429,2811
11600,8308,435,2857
11700,8365,442,2893
11800,8414,449,2937
11900,8458,454,2988
12000,8503,462,3035
12100,8542,467,3091
12200,8586,471,3143
12300,8636,478,3186
12400,8691,487,3222
12500,8743,495,3262
12600,8792,502,3306
12700,8839,510,3351
12800,8885,515,3400
12900,8920,523,3457
13000,8971,533,3496
13100,9020,541,3539
13200,9062,552,3586
13300,9103,557,3640
13400,9154,563,3683
13500,9196,570,3734
13600,9239,581,3780
13700,9280,587,3833
13800,9316,594,3890
13900,9362,600,3938
14000,9396,611,3993
14100,9446,616,4038
14200,9482,625,4093
14300,9527,631,4142
14400,9572,639,4189
14500,9603,648,4249
14600,9649,654,4297
14700,9691,664,4345
14800,9726,675,4399
14900,9768,679,4453
15000,9813,691,4496
15100,9847,697,4556
15200,9889,704,4607
15300,9932,708,4660
15400,9967,716,4717
15500,10008,726,4766
15600,10045,733,4822
15700,10090,737,4873
15800,10133,742,4925
15900,10167,749,4984
16000,10209,757,5034
16100,10247,766,5087
16200,10287,776,5137
16300,10325,785,5190
16400,10363,793,5244
16500,10407,802,5291
16600,10440,809,5351
16700,10480,815,5405
16800,10512,824,5464
16900,10554,831,5515
17000,10596,839,5565
17100,10631,848,5621
17200,10669,856,5675
17300,10706,864,5730
17400,10738,873,5789
17500,10771,882,5847
17600,10805,889,5906
17700,10845,899,5956
17800,10876,910,6014
17900,10906,920,6074
18000,10943,926,6131
18100,10975,936,6189
18200,11004,943,6253
18300,11038,951,6311
18400,11075,961,6364
18500,11107,972,6421
18600,11140,983,6477
18700,11180,987,6533
18800,11220,997,6583
18900,11247,1011,6642
19000,11277,1019,6704
19100,11306,1028,6766
19200,11332,1035,6833
19300,11367,1042,6891
19400,11400,1047,6953
19500,11425,1057,7018
19600,11453,1069,7078
19700,11483,1075,7142
19800,11517,1085,7198
19900,11551,1094,7255
20000,11578,1100,7322
20100,11617,1108,7375
20200,11648,1117,7435
20300,11675,1123,7502
20400,11712,1133,7555
20500,11744,1142,7614
20600,11769,1156,7675
20700,11798,1163,7739
20800,11826,1169,7805
20900,11856,1185,7859
21000,11875,1195,7930
21100,11907,1202,7991
21200,11941,1209,8050
21300,11972,1216,8112
21400,12006,1228,8166
21500,12037,1235,8228
21600,12064,1245,8291
21700,12089,1256,8355
21800,12106,1269,8425
21900,12132,1278,8490
22000,12154,1284,8562
22100,12184,1295,8621
22200,12207,1304,8689
22300,12223,1317,8760
22400,12257,1326,8817
22500,12286,1334,8880
22600,12306,1346,8948
22700,12329,1355,9016
22800,12356,1363,9081
22900,12385,1373,9142
23000,12410,1383,9207
23100,12433,1392,9275
23200,12455,1403,9342
23300,12480,1408,9412
23400,12507,1416,9477
23500,12530,1423,9547
23600,12543,1429,9628
23700,12556,1444,9700
23800,12576,1451,9773
23900,12601,1460,9839
24000,12629,1471,9900
24100,12654,1479,9967
24200,12675,1490,10035
24300,12696,1503,10101
24400,12723,1510,10167
24500,12746,1521,10233
24600,12764,1536,10300
24700,12790,1546,10364
24800,12817,1558,10425
24900,12844,1569,10487
25000,12861,1578,10561
25100,12886,1586,10628
25200,12916,1595,10689
25300,12940,1606,10754
25400,12962,1619,10819
25500,12980,1625,10895
25600,12996,1634,10970
25700,13019,1642,11039
25800,13037,1655,11108
25900,13055,1663,11182
26000,13076,1674,11250
26100,13100,1681,11319
26200,13120,1694,11386
26300,13136,1708,11456
26400,13156,1716,11528
26500,13184,1728,11588
26600,13205,1736,11659
26700,13224,1740,11736
26800,13241,1753,11806
26900,13264,1765,11871
27000,13280,1777,11943
27100,13298,1789,12013
27200,13320,1802,12078
27300,13338,1811,12151
27400,13355,1823,12222
27500,13390,1831,12279
27600,13406,1841,12353
27700,13433,1850,12417
27800,13455,1859,12486
27900,13471,1870,12559
28000,13492,1881,12627
28100,13507,1895,12698
28200,13530,1905,12765
28300,13547,1914,12839
28400,13566,1926,12908
28500,13584,1941,12975
28600,13606,1952,13042
28700,13621,1965,13114
28800,13643,1977,13180
28900,13661,1989,13250
29000,13677,2000,13323
29100,13688,2014,13398
29200,13703,2028,13469
29300,13719,2038,13543
29400,13741,2046,13613
29500,13753,2052,13695
29600,13771,2058,13771
29700,13794,2070,13836
29800,13808,2079,13913
29900,13831,2084,13985
30000,13850,2091,14059
30100,13872,2099,14129
30200,13887,2109,14204
30300,13909,2120,14271
30400,13925,2129,14346
30500,13942,2141,14417
30600,13954,2157,14489
30700,13970,2165,14565
30800,13988,2178,14634
30900,13997,2189,14714
31000,14013,2194,14793
31100,14029,2206,14865
31200,14045,2223,14932
31300,14058,2227,15015
31400,14077,2236,15087
31500,14091,2248,15161
31600,14107,2253,15240
31700,14123,2265,15312
31800,14133,2275,15392
31900,14148,2284,15468
32000,14163,2297,15540
32100,14170,2314,15616
32200,14185,2324,15691
32300,14194,2329,15777
32400,14207,2341,15852
32500,14221,2354,15925
32600,14231,2362,16007
32700,14241,2369,16090
32800,14255,2383,16162
32900,14265,2393,16242
33000,14276,2410,16314
33100,14293,2420,16387
33200,14301,2428,16471
33300,14312,2441,16547
33400,14330,2457,16613
33500,14340,2471,16689
33600,14347,2481,16772
33700,14364,2491,16845
33800,14371,2499,16930
33900,14379,2510,17011
34000,14392,2518,17090
34100,14408,2532,17160
34200,14413,2548,17239
34300,14424,2558,17318
34400,14436,2569,17395
34500,14449,2574,17477
34600,14461,2589,17550
34700,14474,2604,17622
34800,14483,2609,17708
34900,14496,2623,17781
35000,14507,2630,17863
35100,14524,2639,17937
35200,14537,2647,18016
35300,14552,2660,18088
35400,14560,2677,18163
35500,14571,2690,18239
35600,14580,2704,18316
35700,14592,2715,18393
35800,14602,2726,18472
35900,14611,2738,18551
36000,14619,2748,18633
36100,14630,2762,18708
36200,14642,2774,18784
36300,14651,2786,18863
36400,14660,2795,18945
36500,14670,2807,19023
36600,14681,2818,19101
36700,14691,2827,19182
36800,14703,2832,19265
36900,14709,2845,19346
37000,14716,2858,19426
37100,14731,2868,19501
37200,14745,2874,19581
37300,14754,2890,19656
37400,14762,2903,19735
37500,14768,2914,19818
37600,14776,2924,19900
37700,14786,2937,19977
37800,14797,2943,20060
37900,14810,2950,20140
38000,14820,2960,20220
38100,14833,2976,20291
38200,14846,2989,20365
38300,14859,3002,20439
38400,14863,3011,20526
38500,14874,3025,20601
38600,14885,3037,20678
38700,14890,3049,20761
38800,14897,3061,20842
38900,14903,3070,20927
39000,14913,3085,21002
39100,14928,3100,21072
39200,14934,3107,21159
39300,14942,3115,21243
39400,14950,3126,21324
39500,14956,3138,21406
39600,14972,3146,21482
39700,14982,3165,21553
39800,14992,3175,21633
39900,15001,3192,21707
40000,15009,3205,21786
40100,15017,3222,21861
40200,15029,3235,21936
40300,15044,3247,22009
40400,15049,3258,22093
40500,15056,3270,22174
40600,15064,3283,22253
40700,15069,3293,22338
40800,15075,3303,22422
40900,15086,3310,22504
41000,15094,3323,22583
41100,15099,3332,22669
41200,15106,3343,22751
41300,15117,3358,22825
41400,15125,3370,22905
41500,15129,3380,22991
41600,15136,3394,23070
41700,15142,3409,23149
41800,15152,3413,23235
41900,15164,3425,23311
42000,15169,3437,23394
42100,15182,3454,23464
42200,15185,3465,23550
42300,15191,3474,23635
42400,15201,3482,23717
42500,15209,3492,23799
42600,15215,3504,23881
42700,15221,3519,23960
42800,15229,3528,24043
42900,15238,3543,24119
43000,15244,3550,24206
43100,15250,3563,24287
43200,15257,3577,24366
43300,15262,3588,24450
43400,15271,3607,24522
43500,15280,3619,24601
43600,15292,3633,24675
43700,15296,3643,24761
43800,15300,3651,24849
43900,15303,3665,24932
44000,15311,3673,25016
44100,15313,3684,25103
44200,15321,3698,25181
44300,15325,3708,25267
44400,15332,3720,25348
44500,15337,3732,25431
44600,15341,3747,25512
44700,15347,3761,25592
44800,15354,3773,25673
44900,15361,3784,25755
45000,15367,3796,25837
45100,15372,3808,25920
45200,15383,3820,25997
45300,15388,3828,26084
45400,15393,3843,26164
45500,15397,3858,26245
45600,15402,3862,26336
45700,15408,3873,26419
45800,15413,3883,26504
45900,15421,3893,26586
46000,15429,3907,26664
46100,15434,3920,26746
46200,15439,3933,26828
46300,15447,3938,26915
46400,15452,3947,27001
46500,15456,3957,27087
46600,15461,3968,27171
46700,15466,3980,27254
46800,15476,3987,27337
46900,15485,3999,27416
47000,15493,4009,27498
47100,15495,4019,27586
47200,15500,4031,27669
47300,15507,4046,27747
47400,15515,4057,27828
47500,15517,4068,27915
47600,15524,4080,27996
47700,15527,4092,28081
47800,15528,4108,28164
47900,15534,4117,28249
48000,15541,4130,28329
48100,15544,4143,28413
48200,15546,4158,28496
48300,15550,4165,28585
48400,15553,4177,28670
48500,15557,4194,28749
48600,15561,4206,28833
48700,15571,4212,28917
48800,15576,4225,28999
48900,15577,4235,29088
49000,15579,4248,29173
49100,15583,4257,29260
49200,15589,4272,29339
49300,15593,4284,29423
49400,15595,4298,29507
49500,15600,4309,29591
49600,15606,4320,29674
49700,15612,4334,29754
49800,15615,4341,29844
49900,15619,4358,29923
50000,15625,4370,30005
50100,15629,4382,30089
50200,15634,4390,30176
50300,15635,4398,30267
50400,15639,4405,30356
50500,15645,4418,30437
50600,15649,4430,30521
50700,15654,4444,30602
50800,15659,4457,30684
50900,15662,4471,30767
51000,15667,4479,30854
51100,15670,4495,30935
51200,15674,4506,31020
51300,15679,4517,31104
51400,15689,4533,31178
51500,15694,4540,31266
51600,15701,4551,31348
51700,15707,4563,31430
51800,15709,4572,31519
51900,15713,4587,31600
52000,15717,4601,31682
52100,15721,4611,31768
52200,15723,4619,31858
52300,15725,4627,31948
52400,15728,4647,32025
52500,15735,4661,32104
52600,15737,4675,32188
52700,15743,4691,32266
52800,15746,4701,32353
52900,15747,4708,32445
53000,15752,4716,32532
53100,15757,4730,32613
53200,15759,4749,32692
53300,15761,4758,32781
53400,15767,4766,32867
53500,15770,4772,32958
53600,15772,4783,33045
53700,15774,4791,33135
53800,15777,4803,33220
53900,15778,4815,33307
54000,15781,4825,33394
54100,15788,4833,33479
54200,15791,4844,33565
54300,15796,4856,33648
54400,15799,4870,33731
54500,15800,4878,33822
54600,15802,4892,33906
54700,15806,4901,33993
54800,15811,4912,34077
54900,15817,4924,34159
55000,15819,4937,34244
55100,15821,4949,34330
55200,15823,4957,34420
55300,15827,4970,34503
55400,15833,4979,34588
55500,15837,4994,34669
55600,15841,5007,34752
55700,15844,5014,34842
55800,15846,5028,34926
55900,15848,5039,35013
56000,15852,5057,35091
56100,15852,5067,35181
56200,15858,5073,35269
56300,15861,5085,35354
56400,15865,5093,35442
56500,15871,5102,35527
56600,15874,5118,35608
56700,15874,5129,35697
56800,15878,5138,35784
56900,15880,5152,35868
57000,15882,5161,35957
57100,15886,5175,36039
57200,15889,5190,36121
57300,15891,5203,36206
57400,15894,5216,36290
57500,15897,5225,36378
57600,15901,5233,36466
57700,15907,5246,36547
57800,15909,5261,36630
57900,15914,5275,36711
58000,15915,5284,36801
58100,15919,5297,36884
58200,15922,5310,36968
58300,15925,5320,37055
58400,15930,5332,37138
58500,15934,5342,37224
58600,15936,5350,37314
58700,15940,5362,37398
58800,15942,5373,37485
58900,15950,5386,37564
59000,15953,5396,37651
59100,15958,5415,37727
59200,15960,5426,37814
59300,15961,5442,37897
59400,15963,5450,37987
59500,15966,5461,38073
59600,15967,5470,38163
59700,15972,5483,38245
59800,15974,5498,38328
59900,15976,5509,38415
60000,15977,5521,38502
60100,15980,5537,38583
60200,15980,5554,38666
60300,15983,5565,38752
60400,15986,5576,38838
60500,15988,5586,38926
60600,15991,5601,39008
60700,15995,5613,39092
60800,15996,5626,39178
60900,15998,5638,39264
61000,16000,5651,39349
61100,16004,5659,39437
61200,16004,5673,39523
61300,16006,5689,39605
61400,16006,5703,39691
61500,16009,5713,39778
61600,16014,5723,39863
61700,16020,5738,39942
61800,16024,5749,40027
61900,16024,5764,40112
62000,16025,5773,40202
62100,16029,5795,40276
62200,16033,5810,40357
62300,16037,5818,40445
62400,16039,5830,40531
62500,16041,5838,40621
62600,16044,5848,40708
62700,16046,5856,40798
62800,16046,5866,40888
62900,16047,5876,40977
63000,16049,5887,41064
63100,16051,5902,41147
63200,16056,5913,41231
63300,16060,5924,41316
63400,16062,5940,41398
63500,16063,5956,41481
63600,16064,5968,41568
63700,16066,5983,41651
63800,16067,5996,41737
63900,16068,6015,41817
64000,16070,6030,41900
64100,16073,6036,41991
64200,16074,6047,42079
64300,16075,6065,42160
64400,16077,6075,42248
64500,16079,6085,42336
64600,16082,6097,42421
64700,16084,6113,42503
64800,16084,6129,42587
64900,16086,6143,42671
65000,16088,6156,42756
65100,16088,6168,42844
65200,16091,6183,42926
65300,16094,6200,43006
65400,16098,6220,43082
65500,16101,6235,43164
65600,16103,6247,43250
65700,16105,6259,43336
65800,16106,6266,43428
65900,16107,6282,43511
66000,16109,6293,43598
66100,16113,6307,43680
66200,16114,6320,43766
66300,16115,6325,43860
66400,16118,6340,43942
66500,16118,6353,44029
66600,16120,6370,44110
66700,16120,6387,44193
66800,16123,6396,44281
66900,16123,6408,44369
67000,16123,6416,44461
67100,16124,6427,44549
67200,16124,6439,44637
67300,16124,6454,44722
67400,16128,6468,44804
67500,16130,6477,44893
67600,16132,6489,44979
67700,16134,6499,45067
67800,16135,6512,45153
67900,16136,6521,45243
68000,16136,6534,45330
68100,16137,6552,45411
68200,16138,6561,45501
68300,16139,6572,45589
68400,16140,6584,45676
68500,16142,6596,45762
68600,16147,6612,45841
68700,16148,6620,45932
68800,16149,6634,46017
68900,16150,6647,46103
69000,16151,6658,46191
69100,16152,6666,46282
69200,16154,6678,46368
69300,16156,6696,46448
69400,16157,6707,46536
69500,16158,6724,46618
69600,16159,6733,46708
69700,16161,6748,46791
69800,16165,6757,46878
69900,16166,6771,46963
70000,16169,6778,47053
70100,16171,6787,47142
70200,16172,6799,47229
70300,16173,6811,47316
70400,16175,6823,47402
70500,16178,6833,47489
70600,16178,6851,47571
70700,16180,6863,47657
70800,16180,6870,47750
70900,16180,6879,47841
71000,16180,6889,47931
71100,16180,6901,48019
71200,16182,6912,48106
71300,16182,6924,48194
71400,16182,6940,48278
71500,16183,6953,48364
71600,16188,6959,48453
71700,16190,6974,48536
71800,16191,6993,48616
71900,16193,7007,48700
72000,16193,7015,48792
72100,16193,7033,48874
72200,16195,7044,48961
72300,16197,7053,49050
72400,16198,7062,49140
72500,16199,7070,49231
72600,16203,7075,49322
72700,16204,7084,49412
72800,16205,7098,49497
72900,16205,7115,49580
73000,16207,7123,49670
73100,16208,7134,49758
73200,16210,7148,49842
73300,16211,7161,49928
73400,16211,7171,50018
73500,16212,7184,50104
73600,16213,7193,50194
73700,16217,7202,50281
73800,16217,7214,50369
73900,16218,7224,50458
74000,16220,7233,50547
74100,16221,7242,50637
74200,16222,7255,50723
74300,16223,7268,50809
74400,16223,7277,50900
74500,16225,7290,50985
74600,16227,7308,51065
74700,16228,7322,51150
74800,16228,7335,51237
74900,16228,7347,51325
75000,16231,7357,51412
75100,16231,7369,51500
75200,16231,7376,51593
75300,16233,7390,51677
75400,16234,7400,51766
75500,16234,7412,51854
75600,16235,7423,51942
75700,16236,7437,52027
75800,16237,7453,52110
75900,16240,7459,52201
76000,16242,7469,52289
76100,16243,7477,52380
76200,16243,7489,52468
76300,16244,7502,52554
76400,16245,7515,52640
76500,16245,7529,52726
76600,16246,7541,52813
76700,16246,7555,52899
76800,16246,7573,52981
76900,16246,7581,53073
77000,16247,7593,53160
77100,16249,7601,53250
77200,16250,7611,53339
77300,16250,7623,53427
77400,16251,7638,53511
77500,16251,7649,53600
77600,16253,7664,53683
77700,16253,7680,53767
77800,16254,7691,53855
77900,16255,7707,53938
78000,16257,7717,54026
78100,16258,7729,54113
78200,16258,7742,54200
78300,16258,7753,54289
78400,16258,7767,54375
78500,16258,7783,54459
78600,16260,7791,54549
78700,16261,7804,54635
78800,16263,7817,54720
78900,16263,7825,54812
79000,16263,7841,54896
79100,16264,7858,54978
79200,16265,7870,55065
79300,16266,7890,55144
79400,16266,7896,55238
79500,16266,7908,55326
79600,16266,7924,55410
79700,16268,7944,55488
79800,16269,7958,55573
79900,16269,7972,55659
80000,16269,7987,55744
80100,16270,7995,55835
80200,16271,8002,55927
80300,16271,8009,56020
80400,16272,8023,56105
80500,16274,8032,56194
80600,16275,8049,56276
80700,16277,8066,56357
80800,16277,8076,56447
80900,16279,8087,56534
81000,16279,8099,56622
81100,16279,8114,56707
81200,16279,8127,56794
81300,16279,8151,56870
81400,16279,8164,56957
81500,16279,8175,57046
81600,16279,8192,57129
81700,16279,8203,57218
81800,16280,8219,57301
81900,16281,8242,57377
82000,16282,8257,57461
82100,16283,8267,57550
82200,16284,8281,57635
82300,16284,8289,57727
82400,16284,8308,57808
82500,16284,8320,57896
82600,16284,8327,57989
82700,16284,8342,58074
82800,16286,8355,58159
82900,16286,8366,58248
83000,16287,8380,58333
83100,16287,8392,58421
83200,16288,8407,58505
83300,16289,8420,58591
83400,16290,8433,58677
83500,16290,8445,58765
83600,16291,8458,58851
83700,16291,8463,58946
83800,16291,8476,59033
83900,16291,8489,59120
84000,16293,8501,59206
84100,16294,8513,59293
84200,16295,8525,59380
84300,16295,8541,59464
84400,16295,8549,59556
84500,16295,8571,59634
84600,16295,8585,59720
84700,16295,8600,59805
84800,16295,8603,59902
84900,16296,8615,59989
85000,16296,8631,60073
85100,16296,8647,60157
85200,16296,8658,60246
85300,16296,8669,60335
85400,16296,8684,60420
85500,16296,8697,60507
85600,16297,8708,60595
85700,16299,8723,60678
85800,16300,8738,60762
85900,16300,8749,60851
86000,16300,8763,60937
86100,16301,8783,61016
86200,16302,8792,61106
86300,16302,8804,61194
86400,16302,8819,61279
86500,16302,8828,61370
86600,16302,8843,61455
86700,16302,8858,61540
86800,16302,8868,61630
86900,16302,8880,61718
87000,16303,8895,61802
87100,16304,8907,61889
87200,16304,8922,61974
87300,16305,8934,62061
87400,16305,8946,62149
87500,16305,8966,62229
87600,16306,8979,62315
87700,16306,8992,62402
87800,16308,9008,62484
87900,16309,9025,62566
88000,16309,9037,62654
88100,16309,9051,62740
88200,16309,9062,62829
88300,16309,9072,62919
88400,16309,9085,63006
88500,16309,9103,63088
88600,16309,9119,63172
88700,16311,9130,63259
88800,16311,9146,63343
88900,16312,9158,63430
89000,16312,9177,63511
89100,16312,9190,63598
89200,16313,9203,63684
89300,16313,9213,63774
89400,16313,9225,63862
89500,16313,9240,63947
89600,16313,9256,64031
89700,16314,9265,64121
89800,16314,9281,64205
89900,16315,9300,64285
90000,16316,9308,64376
90100,16316,9327,64457
90200,16317,9342,64541
90300,16317,9354,64629
90400,16317,9372,64711
90500,16318,9379,64803
90600,16320,9393,64887
90700,16320,9405,64975
90800,16320,9417,65063
90900,16320,9429,65151
91000,16320,9446,65234
91100,16321,9459,65320
91200,16321,9472,65407
91300,16321,9487,65492
91400,16321,9503,65576
91500,16321,9516,65663
91600,16321,9524,65755
91700,16321,9532,65847
91800,16322,9538,65940
91900,16322,9551,66027
92000,16322,9563,66115
92100,16322,9576,66202
92200,16324,9591,66285
92300,16324,9606,66370
92400,16324,9626,66450
92500,16324,9641,66535
92600,16324,9651,66625
92700,16324,9660,66716
92800,16324,9679,66797
92900,16324,9696,66880
93000,16325,9710,66965
93100,16326,9722,67052
93200,16326,9738,67136
93300,16326,9749,67225
93400,16326,9759,67315
93500,16326,9775,67399
93600,16327,9785,67488
93700,16327,9792,67581
93800,16327,9802,67671
93900,16327,9815,67758
94000,16327,9828,67845
94100,16327,9841,67932
94200,16328,9863,68009
94300,16328,9874,68098
94400,16331,9882,68187
94500,16331,9895,68274
94600,16332,9908,68360
94700,16332,9927,68441
94800,16333,9938,68529
94900,16333,9946,68621
95000,16334,9959,68707
95100,16334,9973,68793
95200,16335,9981,68884
95300,16336,9994,68970
95400,16337,10011,69052
95500,16337,10025,69138
95600,16338,10041,69221
95700,16338,10059,69303
95800,16339,10072,69389
95900,16339,10087,69474
96000,16339,10106,69555
96100,16339,10121,69640
96200,16340,10130,69730
96300,16340,10139,69821
96400,16341,10150,69909
96500,16341,10161,69998
96600,16341,10169,70090
96700,16341,10180,70179
96800,16342,10196,70262
96900,16342,10204,70354
97000,16342,10216,70442
97100,16342,10229,70529
97200,16342,10244,70614
97300,16342,10265,70693
97400,16342,10280,70778
97500,16342,10302,70856
97600,16342,10318,70940
97700,16342,10331,71027
97800,16342,10346,71112
97900,16342,10355,71203
98000,16343,10366,71291
98100,16345,10372,71383
98200,16345,10385,71470
98300,16345,10391,71564
98400,16345,10403,71652
98500,16346,10410,71744
98600,16346,10420,71834
98700,16346,10434,71920
98800,16346,10458,71996
98900,16346,10470,72084
99000,16346,10476,72178
99100,16346,10489,72265
99200,16346,10497,72357
99300,16346,10510,72444
99400,16347,10518,72535
99500,16347,10530,72623
99600,16347,10545,72708
99700,16347,10553,72800
99800,16347,10563,72890
99900,16347,10577,72976
100000,16347,10589,73064


==> old/submission 2/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	1
300	1
400	1
500	1
600	2
700	2
800	2
900	3
1000	3
1100	3
1200	5
1300	5
1400	6
1500	7
1600	9
1700	9
1800	9
1900	10
2000	11
2100	12
2200	15
2300	16
2400	20
2500	21
2600	23
2700	24
2800	27
2900	28
3000	32
3100	34
3200	36
3300	39
3400	40
3500	42
3600	44
3700	45
3800	48
3900	51
4000	57
4100	61
4200	64
4300	70
4400	72
4500	75
4600	78
4700	81
4800	87
4900	92
5000	94
5100	99
5200	104
5300	106
5400	114
5500	119
5600	124
5700	126
5800	131
5900	135
6000	137
6100	142
6200	143
6300	151
6400	155
6500	160
6600	162
6700	166
6800	170
6900	177
7000	181
7100	186
7200	192
7300	195
7400	199
7500	204
7600	214
7700	221
7800	228
7900	230
8000	233
8100	235
8200	237
8300	241
8400	247
8500	253
8600	257
8700	261
8800	265
8900	268
9000	275
9100	280
9200	286
9300	291
9400	297
9500	304
9600	307
9700	312
9800	322
9900	326
10000	329
10100	331
10200	337
10300	345
10400	354
10500	361
10600	365
10700	372
10800	378
10900	384
11000	390
11100	396
11200	405
11300	409
11400	419
11500	429
11600	435
11700	442
11800	449
11900	454
12000	462
12100	467
12200	471
12300	478
12400	487
12500	495
12600	502
12700	510
12800	515
12900	523
13000	533
13100	541
13200	552
13300	557
13400	563
13500	570
13600	581
13700	587
13800	594
13900	600
14000	611
14100	616
14200	625
14300	631
14400	639
14500	648
14600	654
14700	664
14800	675
14900	679
15000	691
15100	697
15200	704
15300	708
15400	716
15500	726
15600	733
15700	737
15800	742
15900	749
16000	757
16100	766
16200	776
16300	785
16400	793
16500	802
16600	809
16700	815
16800	824
16900	831
17000	839
17100	848
17200	856
17300	864
17400	873
17500	882
17600	889
17700	899
17800	910
17900	920
18000	926
18100	936
18200	943
18300	951
18400	961
18500	972
18600	983
18700	987
18800	997
18900	1011
19000	1019
19100	1028
19200	1035
19300	1042
19400	1047
19500	1057
19600	1069
19700	1075
19800	1085
19900	1094
20000	1100
20100	1108
20200	1117
20300	1123
20400	1133
20500	1142
20600	1156
20700	1163
20800	1169
20900	1185
21000	1195
21100	1202
21200	1209
21300	1216
21400	1228
21500	1235
21600	1245
21700	1256
21800	1269
21900	1278
22000	1284
22100	1295
22200	1304
22300	1317
22400	1326
22500	1334
22600	1346
22700	1355
22800	1363
22900	1373
23000	1383
23100	1392
23200	1403
23300	1408
23400	1416
23500	1423
23600	1429
23700	1444
23800	1451
23900	1460
24000	1471
24100	1479
24200	1490
24300	1503
24400	1510
24500	1521
24600	1536
24700	1546
24800	1558
24900	1569
25000	1578
25100	1586
25200	1595
25300	1606
25400	1619
25500	1625
25600	1634
25700	1642
25800	1655
25900	1663
26000	1674
26100	1681
26200	1694
26300	1708
26400	1716
26500	1728
26600	1736
26700	1740
26800	1753
26900	1765
27000	1777
27100	1789
27200	1802
27300	1811
27400	1823
27500	1831
27600	1841
27700	1850
27800	1859
27900	1870
28000	1881
28100	1895
28200	1905
28300	1914
28400	1926
28500	1941
28600	1952
28700	1965
28800	1977
28900	1989
29000	2000
29100	2014
29200	2028
29300	2038
29400	2046
29500	2052
29600	2058
29700	2070
29800	2079
29900	2084
30000	2091
30100	2099
30200	2109
30300	2120
30400	2129
30500	2141
30600	2157
30700	2165
30800	2178
30900	2189
31000	2194
31100	2206
31200	2223
31300	2227
31400	2236
31500	2248
31600	2253
31700	2265
31800	2275
31900	2284
32000	2297
32100	2314
32200	2324
32300	2329
32400	2341
32500	2354
32600	2362
32700	2369
32800	2383
32900	2393
33000	2410
33100	2420
33200	2428
33300	2441
33400	2457
33500	2471
33600	2481
33700	2491
33800	2499
33900	2510
34000	2518
34100	2532
34200	2548
34300	2558
34400	2569
34500	2574
34600	2589
34700	2604
34800	2609
34900	2623
35000	2630
35100	2639
35200	2647
35300	2660
35400	2677
35500	2690
35600	2704
35700	2715
35800	2726
35900	2738
36000	2748
36100	2762
36200	2774
36300	2786
36400	2795
36500	2807
36600	2818
36700	2827
36800	2832
36900	2845
37000	2858
37100	2868
37200	2874
37300	2890
37400	2903
37500	2914
37600	2924
37700	2937
37800	2943
37900	2950
38000	2960
38100	2976
38200	2989
38300	3002
38400	3011
38500	3025
38600	3037
38700	3049
38800	3061
38900	3070
39000	3085
39100	3100
39200	3107
39300	3115
39400	3126
39500	3138
39600	3146
39700	3165
39800	3175
39900	3192
40000	3205
40100	3222
40200	3235
40300	3247
40400	3258
40500	3270
40600	3283
40700	3293
40800	3303
40900	3310
41000	3323
41100	3332
41200	3343
41300	3358
41400	3370
41500	3380
41600	3394
41700	3409
41800	3413
41900	3425
42000	3437
42100	3454
42200	3465
42300	3474
42400	3482
42500	3492
42600	3504
42700	3519
42800	3528
42900	3543
43000	3550
43100	3563
43200	3577
43300	3588
43400	3607
43500	3619
43600	3633
43700	3643
43800	3651
43900	3665
44000	3673
44100	3684
44200	3698
44300	3708
44400	3720
44500	3732
44600	3747
44700	3761
44800	3773
44900	3784
45000	3796
45100	3808
45200	3820
45300	3828
45400	3843
45500	3858
45600	3862
45700	3873
45800	3883
45900	3893
46000	3907
46100	3920
46200	3933
46300	3938
46400	3947
46500	3957
46600	3968
46700	3980
46800	3987
46900	3999
47000	4009
47100	4019
47200	4031
47300	4046
47400	4057
47500	4068
47600	4080
47700	4092
47800	4108
47900	4117
48000	4130
48100	4143
48200	4158
48300	4165
48400	4177
48500	4194
48600	4206
48700	4212
48800	4225
48900	4235
49000	4248
49100	4257
49200	4272
49300	4284
49400	4298
49500	4309
49600	4320
49700	4334
49800	4341
49900	4358
50000	4370
50100	4382
50200	4390
50300	4398
50400	4405
50500	4418
50600	4430
50700	4444
50800	4457
50900	4471
51000	4479
51100	4495
51200	4506
51300	4517
51400	4533
51500	4540
51600	4551
51700	4563
51800	4572
51900	4587
52000	4601
52100	4611
52200	4619
52300	4627
52400	4647
52500	4661
52600	4675
52700	4691
52800	4701
52900	4708
53000	4716
53100	4730
53200	4749
53300	4758
53400	4766
53500	4772
53600	4783
53700	4791
53800	4803
53900	4815
54000	4825
54100	4833
54200	4844
54300	4856
54400	4870
54500	4878
54600	4892
54700	4901
54800	4912
54900	4924
55000	4937
55100	4949
55200	4957
55300	4970
55400	4979
55500	4994
55600	5007
55700	5014
55800	5028
55900	5039
56000	5057
56100	5067
56200	5073
56300	5085
56400	5093
56500	5102
56600	5118
56700	5129
56800	5138
56900	5152
57000	5161
57100	5175
57200	5190
57300	5203
57400	5216
57500	5225
57600	5233
57700	5246
57800	5261
57900	5275
58000	5284
58100	5297
58200	5310
58300	5320
58400	5332
58500	5342
58600	5350
58700	5362
58800	5373
58900	5386
59000	5396
59100	5415
59200	5426
59300	5442
59400	5450
59500	5461
59600	5470
59700	5483
59800	5498
59900	5509
60000	5521
60100	5537
60200	5554
60300	5565
60400	5576
60500	5586
60600	5601
60700	5613
60800	5626
60900	5638
61000	5651
61100	5659
61200	5673
61300	5689
61400	5703
61500	5713
61600	5723
61700	5738
61800	5749
61900	5764
62000	5773
62100	5795
62200	5810
62300	5818
62400	5830
62500	5838
62600	5848
62700	5856
62800	5866
62900	5876
63000	5887
63100	5902
63200	5913
63300	5924
63400	5940
63500	5956
63600	5968
63700	5983
63800	5996
63900	6015
64000	6030
64100	6036
64200	6047
64300	6065
64400	6075
64500	6085
64600	6097
64700	6113
64800	6129
64900	6143
65000	6156
65100	6168
65200	6183
65300	6200
65400	6220
65500	6235
65600	6247
65700	6259
65800	6266
65900	6282
66000	6293
66100	6307
66200	6320
66300	6325
66400	6340
66500	6353
66600	6370
66700	6387
66800	6396
66900	6408
67000	6416
67100	6427
67200	6439
67300	6454
67400	6468
67500	6477
67600	6489
67700	6499
67800	6512
67900	6521
68000	6534
68100	6552
68200	6561
68300	6572
68400	6584
68500	6596
68600	6612
68700	6620
68800	6634
68900	6647
69000	6658
69100	6666
69200	6678
69300	6696
69400	6707
69500	6724
69600	6733
69700	6748
69800	6757
69900	6771
70000	6778
70100	6787
70200	6799
70300	6811
70400	6823
70500	6833
70600	6851
70700	6863
70800	6870
70900	6879
71000	6889
71100	6901
71200	6912
71300	6924
71400	6940
71500	6953
71600	6959
71700	6974
71800	6993
71900	7007
72000	7015
72100	7033
72200	7044
72300	7053
72400	7062
72500	7070
72600	7075
72700	7084
72800	7098
72900	7115
73000	7123
73100	7134
73200	7148
73300	7161
73400	7171
73500	7184
73600	7193
73700	7202
73800	7214
73900	7224
74000	7233
74100	7242
74200	7255
74300	7268
74400	7277
74500	7290
74600	7308
74700	7322
74800	7335
74900	7347
75000	7357
75100	7369
75200	7376
75300	7390
75400	7400
75500	7412
75600	7423
75700	7437
75800	7453
75900	7459
76000	7469
76100	7477
76200	7489
76300	7502
76400	7515
76500	7529
76600	7541
76700	7555
76800	7573
76900	7581
77000	7593
77100	7601
77200	7611
77300	7623
77400	7638
77500	7649
77600	7664
77700	7680
77800	7691
77900	7707
78000	7717
78100	7729
78200	7742
78300	7753
78400	7767
78500	7783
78600	7791
78700	7804
78800	7817
78900	7825
79000	7841
79100	7858
79200	7870
79300	7890
79400	7896
79500	7908
79600	7924
79700	7944
79800	7958
79900	7972
80000	7987
80100	7995
80200	8002
80300	8009
80400	8023
80500	8032
80600	8049
80700	8066
80800	8076
80900	8087
81000	8099
81100	8114
81200	8127
81300	8151
81400	8164
81500	8175
81600	8192
81700	8203
81800	8219
81900	8242
82000	8257
82100	8267
82200	8281
82300	8289
82400	8308
82500	8320
82600	8327
82700	8342
82800	8355
82900	8366
83000	8380
83100	8392
83200	8407
83300	8420
83400	8433
83500	8445
83600	8458
83700	8463
83800	8476
83900	8489
84000	8501
84100	8513
84200	8525
84300	8541
84400	8549
84500	8571
84600	8585
84700	8600
84800	8603
84900	8615
85000	8631
85100	8647
85200	8658
85300	8669
85400	8684
85500	8697
85600	8708
85700	8723
85800	8738
85900	8749
86000	8763
86100	8783
86200	8792
86300	8804
86400	8819
86500	8828
86600	8843
86700	8858
86800	8868
86900	8880
87000	8895
87100	8907
87200	8922
87300	8934
87400	8946
87500	8966
87600	8979
87700	8992
87800	9008
87900	9025
88000	9037
88100	9051
88200	9062
88300	9072
88400	9085
88500	9103
88600	9119
88700	9130
88800	9146
88900	9158
89000	9177
89100	9190
89200	9203
89300	9213
89400	9225
89500	9240
89600	9256
89700	9265
89800	9281
89900	9300
90000	9308
90100	9327
90200	9342
90300	9354
90400	9372
90500	9379
90600	9393
90700	9405
90800	9417
90900	9429
91000	9446
91100	9459
91200	9472
91300	9487
91400	9503
91500	9516
91600	9524
91700	9532
91800	9538
91900	9551
92000	9563
92100	9576
92200	9591
92300	9606
92400	9626
92500	9641
92600	9651
92700	9660
92800	9679
92900	9696
93000	9710
93100	9722
93200	9738
93300	9749
93400	9759
93500	9775
93600	9785
93700	9792
93800	9802
93900	9815
94000	9828
94100	9841
94200	9863
94300	9874
94400	9882
94500	9895
94600	9908
94700	9927
94800	9938
94900	9946
95000	9959
95100	9973
95200	9981
95300	9994
95400	10011
95500	10025
95600	10041
95700	10059
95800	10072
95900	10087
96000	10106
96100	10121
96200	10130
96300	10139
96400	10150
96500	10161
96600	10169
96700	10180
96800	10196
96900	10204
97000	10216
97100	10229
97200	10244
97300	10265
97400	10280
97500	10302
97600	10318
97700	10331
97800	10346
97900	10355
98000	10366
98100	10372
98200	10385
98300	10391
98400	10403
98500	10410
98600	10420
98700	10434
98800	10458
98900	10470
99000	10476
99100	10489
99200	10497
99300	10510
99400	10518
99500	10530
99600	10545
99700	10553
99800	10563
99900	10577
100000	10589


==> old/submission 2/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	98
200	197
300	296
400	395
500	491
600	588
700	683
800	783
900	879
1000	976
1100	1069
1200	1159
1300	1251
1400	1342
1500	1426
1600	1516
1700	1607
1800	1697
1900	1790
2000	1881
2100	1971
2200	2053
2300	2144
2400	2226
2500	2314
2600	2399
2700	2483
2800	2570
2900	2657
3000	2735
3100	2818
3200	2901
3300	2985
3400	3073
3500	3158
3600	3239
3700	3321
3800	3400
3900	3478
4000	3551
4100	3635
4200	3712
4300	3788
4400	3867
4500	3940
4600	4012
4700	4087
4800	4159
4900	4229
5000	4295
5100	4368
5200	4436
5300	4515
5400	4590
5500	4650
5600	4720
5700	4794
5800	4864
5900	4935
6000	5007
6100	5081
6200	5151
6300	5214
6400	5283
6500	5348
6600	5409
6700	5475
6800	5546
6900	5604
7000	5669
7100	5737
7200	5799
7300	5862
7400	5929
7500	5997
7600	6054
7700	6113
7800	6172
7900	6242
8000	6312
8100	6377
8200	6433
8300	6495
8400	6549
8500	6601
8600	6665
8700	6726
8800	6782
8900	6840
9000	6899
9100	6959
9200	7012
9300	7076
9400	7132
9500	7189
9600	7245
9700	7305
9800	7364
9900	7423
10000	7482
10100	7541
10200	7590
10300	7634
10400	7693
10500	7752
10600	7804
10700	7864
10800	7923
10900	7979
11000	8023
11100	8069
11200	8118
11300	8170
11400	8210
11500	8260
11600	8308
11700	8365
11800	8414
11900	8458
12000	8503
12100	8542
12200	8586
12300	8636
12400	8691
12500	8743
12600	8792
12700	8839
12800	8885
12900	8920
13000	8971
13100	9020
13200	9062
13300	9103
13400	9154
13500	9196
13600	9239
13700	9280
13800	9316
13900	9362
14000	9396
14100	9446
14200	9482
14300	9527
14400	9572
14500	9603
14600	9649
14700	9691
14800	9726
14900	9768
15000	9813
15100	9847
15200	9889
15300	9932
15400	9967
15500	10008
15600	10045
15700	10090
15800	10133
15900	10167
16000	10209
16100	10247
16200	10287
16300	10325
16400	10363
16500	10407
16600	10440
16700	10480
16800	10512
16900	10554
17000	10596
17100	10631
17200	10669
17300	10706
17400	10738
17500	10771
17600	10805
17700	10845
17800	10876
17900	10906
18000	10943
18100	10975
18200	11004
18300	11038
18400	11075
18500	11107
18600	11140
18700	11180
18800	11220
18900	11247
19000	11277
19100	11306
19200	11332
19300	11367
19400	11400
19500	11425
19600	11453
19700	11483
19800	11517
19900	11551
20000	11578
20100	11617
20200	11648
20300	11675
20400	11712
20500	11744
20600	11769
20700	11798
20800	11826
20900	11856
21000	11875
21100	11907
21200	11941
21300	11972
21400	12006
21500	12037
21600	12064
21700	12089
21800	12106
21900	12132
22000	12154
22100	12184
22200	12207
22300	12223
22400	12257
22500	12286
22600	12306
22700	12329
22800	12356
22900	12385
23000	12410
23100	12433
23200	12455
23300	12480
23400	12507
23500	12530
23600	12543
23700	12556
23800	12576
23900	12601
24000	12629
24100	12654
24200	12675
24300	12696
24400	12723
24500	12746
24600	12764
24700	12790
24800	12817
24900	12844
25000	12861
25100	12886
25200	12916
25300	12940
25400	12962
25500	12980
25600	12996
25700	13019
25800	13037
25900	13055
26000	13076
26100	13100
26200	13120
26300	13136
26400	13156
26500	13184
26600	13205
26700	13224
26800	13241
26900	13264
27000	13280
27100	13298
27200	13320
27300	13338
27400	13355
27500	13390
27600	13406
27700	13433
27800	13455
27900	13471
28000	13492
28100	13507
28200	13530
28300	13547
28400	13566
28500	13584
28600	13606
28700	13621
28800	13643
28900	13661
29000	13677
29100	13688
29200	13703
29300	13719
29400	13741
29500	13753
29600	13771
29700	13794
29800	13808
29900	13831
30000	13850
30100	13872
30200	13887
30300	13909
30400	13925
30500	13942
30600	13954
30700	13970
30800	13988
30900	13997
31000	14013
31100	14029
31200	14045
31300	14058
31400	14077
31500	14091
31600	14107
31700	14123
31800	14133
31900	14148
32000	14163
32100	14170
32200	14185
32300	14194
32400	14207
32500	14221
32600	14231
32700	14241
32800	14255
32900	14265
33000	14276
33100	14293
33200	14301
33300	14312
33400	14330
33500	14340
33600	14347
33700	14364
33800	14371
33900	14379
34000	14392
34100	14408
34200	14413
34300	14424
34400	14436
34500	14449
34600	14461
34700	14474
34800	14483
34900	14496
35000	14507
35100	14524
35200	14537
35300	14552
35400	14560
35500	14571
35600	14580
35700	14592
35800	14602
35900	14611
36000	14619
36100	14630
36200	14642
36300	14651
36400	14660
36500	14670
36600	14681
36700	14691
36800	14703
36900	14709
37000	14716
37100	14731
37200	14745
37300	14754
37400	14762
37500	14768
37600	14776
37700	14786
37800	14797
37900	14810
38000	14820
38100	14833
38200	14846
38300	14859
38400	14863
38500	14874
38600	14885
38700	14890
38800	14897
38900	14903
39000	14913
39100	14928
39200	14934
39300	14942
39400	14950
39500	14956
39600	14972
39700	14982
39800	14992
39900	15001
40000	15009
40100	15017
40200	15029
40300	15044
40400	15049
40500	15056
40600	15064
40700	15069
40800	15075
40900	15086
41000	15094
41100	15099
41200	15106
41300	15117
41400	15125
41500	15129
41600	15136
41700	15142
41800	15152
41900	15164
42000	15169
42100	15182
42200	15185
42300	15191
42400	15201
42500	15209
42600	15215
42700	15221
42800	15229
42900	15238
43000	15244
43100	15250
43200	15257
43300	15262
43400	15271
43500	15280
43600	15292
43700	15296
43800	15300
43900	15303
44000	15311
44100	15313
44200	15321
44300	15325
44400	15332
44500	15337
44600	15341
44700	15347
44800	15354
44900	15361
45000	15367
45100	15372
45200	15383
45300	15388
45400	15393
45500	15397
45600	15402
45700	15408
45800	15413
45900	15421
46000	15429
46100	15434
46200	15439
46300	15447
46400	15452
46500	15456
46600	15461
46700	15466
46800	15476
46900	15485
47000	15493
47100	15495
47200	15500
47300	15507
47400	15515
47500	15517
47600	15524
47700	15527
47800	15528
47900	15534
48000	15541
48100	15544
48200	15546
48300	15550
48400	15553
48500	15557
48600	15561
48700	15571
48800	15576
48900	15577
49000	15579
49100	15583
49200	15589
49300	15593
49400	15595
49500	15600
49600	15606
49700	15612
49800	15615
49900	15619
50000	15625
50100	15629
50200	15634
50300	15635
50400	15639
50500	15645
50600	15649
50700	15654
50800	15659
50900	15662
51000	15667
51100	15670
51200	15674
51300	15679
51400	15689
51500	15694
51600	15701
51700	15707
51800	15709
51900	15713
52000	15717
52100	15721
52200	15723
52300	15725
52400	15728
52500	15735
52600	15737
52700	15743
52800	15746
52900	15747
53000	15752
53100	15757
53200	15759
53300	15761
53400	15767
53500	15770
53600	15772
53700	15774
53800	15777
53900	15778
54000	15781
54100	15788
54200	15791
54300	15796
54400	15799
54500	15800
54600	15802
54700	15806
54800	15811
54900	15817
55000	15819
55100	15821
55200	15823
55300	15827
55400	15833
55500	15837
55600	15841
55700	15844
55800	15846
55900	15848
56000	15852
56100	15852
56200	15858
56300	15861
56400	15865
56500	15871
56600	15874
56700	15874
56800	15878
56900	15880
57000	15882
57100	15886
57200	15889
57300	15891
57400	15894
57500	15897
57600	15901
57700	15907
57800	15909
57900	15914
58000	15915
58100	15919
58200	15922
58300	15925
58400	15930
58500	15934
58600	15936
58700	15940
58800	15942
58900	15950
59000	15953
59100	15958
59200	15960
59300	15961
59400	15963
59500	15966
59600	15967
59700	15972
59800	15974
59900	15976
60000	15977
60100	15980
60200	15980
60300	15983
60400	15986
60500	15988
60600	15991
60700	15995
60800	15996
60900	15998
61000	16000
61100	16004
61200	16004
61300	16006
61400	16006
61500	16009
61600	16014
61700	16020
61800	16024
61900	16024
62000	16025
62100	16029
62200	16033
62300	16037
62400	16039
62500	16041
62600	16044
62700	16046
62800	16046
62900	16047
63000	16049
63100	16051
63200	16056
63300	16060
63400	16062
63500	16063
63600	16064
63700	16066
63800	16067
63900	16068
64000	16070
64100	16073
64200	16074
64300	16075
64400	16077
64500	16079
64600	16082
64700	16084
64800	16084
64900	16086
65000	16088
65100	16088
65200	16091
65300	16094
65400	16098
65500	16101
65600	16103
65700	16105
65800	16106
65900	16107
66000	16109
66100	16113
66200	16114
66300	16115
66400	16118
66500	16118
66600	16120
66700	16120
66800	16123
66900	16123
67000	16123
67100	16124
67200	16124
67300	16124
67400	16128
67500	16130
67600	16132
67700	16134
67800	16135
67900	16136
68000	16136
68100	16137
68200	16138
68300	16139
68400	16140
68500	16142
68600	16147
68700	16148
68800	16149
68900	16150
69000	16151
69100	16152
69200	16154
69300	16156
69400	16157
69500	16158
69600	16159
69700	16161
69800	16165
69900	16166
70000	16169
70100	16171
70200	16172
70300	16173
70400	16175
70500	16178
70600	16178
70700	16180
70800	16180
70900	16180
71000	16180
71100	16180
71200	16182
71300	16182
71400	16182
71500	16183
71600	16188
71700	16190
71800	16191
71900	16193
72000	16193
72100	16193
72200	16195
72300	16197
72400	16198
72500	16199
72600	16203
72700	16204
72800	16205
72900	16205
73000	16207
73100	16208
73200	16210
73300	16211
73400	16211
73500	16212
73600	16213
73700	16217
73800	16217
73900	16218
74000	16220
74100	16221
74200	16222
74300	16223
74400	16223
74500	16225
74600	16227
74700	16228
74800	16228
74900	16228
75000	16231
75100	16231
75200	16231
75300	16233
75400	16234
75500	16234
75600	16235
75700	16236
75800	16237
75900	16240
76000	16242
76100	16243
76200	16243
76300	16244
76400	16245
76500	16245
76600	16246
76700	16246
76800	16246
76900	16246
77000	16247
77100	16249
77200	16250
77300	16250
77400	16251
77500	16251
77600	16253
77700	16253
77800	16254
77900	16255
78000	16257
78100	16258
78200	16258
78300	16258
78400	16258
78500	16258
78600	16260
78700	16261
78800	16263
78900	16263
79000	16263
79100	16264
79200	16265
79300	16266
79400	16266
79500	16266
79600	16266
79700	16268
79800	16269
79900	16269
80000	16269
80100	16270
80200	16271
80300	16271
80400	16272
80500	16274
80600	16275
80700	16277
80800	16277
80900	16279
81000	16279
81100	16279
81200	16279
81300	16279
81400	16279
81500	16279
81600	16279
81700	16279
81800	16280
81900	16281
82000	16282
82100	16283
82200	16284
82300	16284
82400	16284
82500	16284
82600	16284
82700	16284
82800	16286
82900	16286
83000	16287
83100	16287
83200	16288
83300	16289
83400	16290
83500	16290
83600	16291
83700	16291
83800	16291
83900	16291
84000	16293
84100	16294
84200	16295
84300	16295
84400	16295
84500	16295
84600	16295
84700	16295
84800	16295
84900	16296
85000	16296
85100	16296
85200	16296
85300	16296
85400	16296
85500	16296
85600	16297
85700	16299
85800	16300
85900	16300
86000	16300
86100	16301
86200	16302
86300	16302
86400	16302
86500	16302
86600	16302
86700	16302
86800	16302
86900	16302
87000	16303
87100	16304
87200	16304
87300	16305
87400	16305
87500	16305
87600	16306
87700	16306
87800	16308
87900	16309
88000	16309
88100	16309
88200	16309
88300	16309
88400	16309
88500	16309
88600	16309
88700	16311
88800	16311
88900	16312
89000	16312
89100	16312
89200	16313
89300	16313
89400	16313
89500	16313
89600	16313
89700	16314
89800	16314
89900	16315
90000	16316
90100	16316
90200	16317
90300	16317
90400	16317
90500	16318
90600	16320
90700	16320
90800	16320
90900	16320
91000	16320
91100	16321
91200	16321
91300	16321
91400	16321
91500	16321
91600	16321
91700	16321
91800	16322
91900	16322
92000	16322
92100	16322
92200	16324
92300	16324
92400	16324
92500	16324
92600	16324
92700	16324
92800	16324
92900	16324
93000	16325
93100	16326
93200	16326
93300	16326
93400	16326
93500	16326
93600	16327
93700	16327
93800	16327
93900	16327
94000	16327
94100	16327
94200	16328
94300	16328
94400	16331
94500	16331
94600	16332
94700	16332
94800	16333
94900	16333
95000	16334
95100	16334
95200	16335
95300	16336
95400	16337
95500	16337
95600	16338
95700	16338
95800	16339
95900	16339
96000	16339
96100	16339
96200	16340
96300	16340
96400	16341
96500	16341
96600	16341
96700	16341
96800	16342
96900	16342
97000	16342
97100	16342
97200	16342
97300	16342
97400	16342
97500	16342
97600	16342
97700	16342
97800	16342
97900	16342
98000	16343
98100	16345
98200	16345
98300	16345
98400	16345
98500	16346
98600	16346
98700	16346
98800	16346
98900	16346
99000	16346
99100	16346
99200	16346
99300	16346
99400	16347
99500	16347
99600	16347
99700	16347
99800	16347
99900	16347
100000	16347


==> old/submission 2/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	2
300	3
400	4
500	8
600	10
700	15
800	15
900	18
1000	21
1100	28
1200	36
1300	44
1400	52
1500	67
1600	75
1700	84
1800	94
1900	100
2000	108
2100	117
2200	132
2300	140
2400	154
2500	165
2600	178
2700	193
2800	203
2900	215
3000	233
3100	248
3200	263
3300	276
3400	287
3500	300
3600	317
3700	334
3800	352
3900	371
4000	392
4100	404
4200	424
4300	442
4400	461
4500	485
4600	510
4700	532
4800	554
4900	579
5000	611
5100	633
5200	660
5300	679
5400	696
5500	731
5600	756
5700	780
5800	805
5900	830
6000	856
6100	877
6200	906
6300	935
6400	962
6500	992
6600	1029
6700	1059
6800	1084
6900	1119
7000	1150
7100	1177
7200	1209
7300	1243
7400	1272
7500	1299
7600	1332
7700	1366
7800	1400
7900	1428
8000	1455
8100	1488
8200	1530
8300	1564
8400	1604
8500	1646
8600	1678
8700	1713
8800	1753
8900	1792
9000	1826
9100	1861
9200	1902
9300	1933
9400	1971
9500	2007
9600	2048
9700	2083
9800	2114
9900	2151
10000	2189
10100	2228
10200	2273
10300	2321
10400	2353
10500	2387
10600	2431
10700	2464
10800	2499
10900	2537
11000	2587
11100	2635
11200	2677
11300	2721
11400	2771
11500	2811
11600	2857
11700	2893
11800	2937
11900	2988
12000	3035
12100	3091
12200	3143
12300	3186
12400	3222
12500	3262
12600	3306
12700	3351
12800	3400
12900	3457
13000	3496
13100	3539
13200	3586
13300	3640
13400	3683
13500	3734
13600	3780
13700	3833
13800	3890
13900	3938
14000	3993
14100	4038
14200	4093
14300	4142
14400	4189
14500	4249
14600	4297
14700	4345
14800	4399
14900	4453
15000	4496
15100	4556
15200	4607
15300	4660
15400	4717
15500	4766
15600	4822
15700	4873
15800	4925
15900	4984
16000	5034
16100	5087
16200	5137
16300	5190
16400	5244
16500	5291
16600	5351
16700	5405
16800	5464
16900	5515
17000	5565
17100	5621
17200	5675
17300	5730
17400	5789
17500	5847
17600	5906
17700	5956
17800	6014
17900	6074
18000	6131
18100	6189
18200	6253
18300	6311
18400	6364
18500	6421
18600	6477
18700	6533
18800	6583
18900	6642
19000	6704
19100	6766
19200	6833
19300	6891
19400	6953
19500	7018
19600	7078
19700	7142
19800	7198
19900	7255
20000	7322
20100	7375
20200	7435
20300	7502
20400	7555
20500	7614
20600	7675
20700	7739
20800	7805
20900	7859
21000	7930
21100	7991
21200	8050
21300	8112
21400	8166
21500	8228
21600	8291
21700	8355
21800	8425
21900	8490
22000	8562
22100	8621
22200	8689
22300	8760
22400	8817
22500	8880
22600	8948
22700	9016
22800	9081
22900	9142
23000	9207
23100	9275
23200	9342
23300	9412
23400	9477
23500	9547
23600	9628
23700	9700
23800	9773
23900	9839
24000	9900
24100	9967
24200	10035
24300	10101
24400	10167
24500	10233
24600	10300
24700	10364
24800	10425
24900	10487
25000	10561
25100	10628
25200	10689
25300	10754
25400	10819
25500	10895
25600	10970
25700	11039
25800	11108
25900	11182
26000	11250
26100	11319
26200	11386
26300	11456
26400	11528
26500	11588
26600	11659
26700	11736
26800	11806
26900	11871
27000	11943
27100	12013
27200	12078
27300	12151
27400	12222
27500	12279
27600	12353
27700	12417
27800	12486
27900	12559
28000	12627
28100	12698
28200	12765
28300	12839
28400	12908
28500	12975
28600	13042
28700	13114
28800	13180
28900	13250
29000	13323
29100	13398
29200	13469
29300	13543
29400	13613
29500	13695
29600	13771
29700	13836
29800	13913
29900	13985
30000	14059
30100	14129
30200	14204
30300	14271
30400	14346
30500	14417
30600	14489
30700	14565
30800	14634
30900	14714
31000	14793
31100	14865
31200	14932
31300	15015
31400	15087
31500	15161
31600	15240
31700	15312
31800	15392
31900	15468
32000	15540
32100	15616
32200	15691
32300	15777
32400	15852
32500	15925
32600	16007
32700	16090
32800	16162
32900	16242
33000	16314
33100	16387
33200	16471
33300	16547
33400	16613
33500	16689
33600	16772
33700	16845
33800	16930
33900	17011
34000	17090
34100	17160
34200	17239
34300	17318
34400	17395
34500	17477
34600	17550
34700	17622
34800	17708
34900	17781
35000	17863
35100	17937
35200	18016
35300	18088
35400	18163
35500	18239
35600	18316
35700	18393
35800	18472
35900	18551
36000	18633
36100	18708
36200	18784
36300	18863
36400	18945
36500	19023
36600	19101
36700	19182
36800	19265
36900	19346
37000	19426
37100	19501
37200	19581
37300	19656
37400	19735
37500	19818
37600	19900
37700	19977
37800	20060
37900	20140
38000	20220
38100	20291
38200	20365
38300	20439
38400	20526
38500	20601
38600	20678
38700	20761
38800	20842
38900	20927
39000	21002
39100	21072
39200	21159
39300	21243
39400	21324
39500	21406
39600	21482
39700	21553
39800	21633
39900	21707
40000	21786
40100	21861
40200	21936
40300	22009
40400	22093
40500	22174
40600	22253
40700	22338
40800	22422
40900	22504
41000	22583
41100	22669
41200	22751
41300	22825
41400	22905
41500	22991
41600	23070
41700	23149
41800	23235
41900	23311
42000	23394
42100	23464
42200	23550
42300	23635
42400	23717
42500	23799
42600	23881
42700	23960
42800	24043
42900	24119
43000	24206
43100	24287
43200	24366
43300	24450
43400	24522
43500	24601
43600	24675
43700	24761
43800	24849
43900	24932
44000	25016
44100	25103
44200	25181
44300	25267
44400	25348
44500	25431
44600	25512
44700	25592
44800	25673
44900	25755
45000	25837
45100	25920
45200	25997
45300	26084
45400	26164
45500	26245
45600	26336
45700	26419
45800	26504
45900	26586
46000	26664
46100	26746
46200	26828
46300	26915
46400	27001
46500	27087
46600	27171
46700	27254
46800	27337
46900	27416
47000	27498
47100	27586
47200	27669
47300	27747
47400	27828
47500	27915
47600	27996
47700	28081
47800	28164
47900	28249
48000	28329
48100	28413
48200	28496
48300	28585
48400	28670
48500	28749
48600	28833
48700	28917
48800	28999
48900	29088
49000	29173
49100	29260
49200	29339
49300	29423
49400	29507
49500	29591
49600	29674
49700	29754
49800	29844
49900	29923
50000	30005
50100	30089
50200	30176
50300	30267
50400	30356
50500	30437
50600	30521
50700	30602
50800	30684
50900	30767
51000	30854
51100	30935
51200	31020
51300	31104
51400	31178
51500	31266
51600	31348
51700	31430
51800	31519
51900	31600
52000	31682
52100	31768
52200	31858
52300	31948
52400	32025
52500	32104
52600	32188
52700	32266
52800	32353
52900	32445
53000	32532
53100	32613
53200	32692
53300	32781
53400	32867
53500	32958
53600	33045
53700	33135
53800	33220
53900	33307
54000	33394
54100	33479
54200	33565
54300	33648
54400	33731
54500	33822
54600	33906
54700	33993
54800	34077
54900	34159
55000	34244
55100	34330
55200	34420
55300	34503
55400	34588
55500	34669
55600	34752
55700	34842
55800	34926
55900	35013
56000	35091
56100	35181
56200	35269
56300	35354
56400	35442
56500	35527
56600	35608
56700	35697
56800	35784
56900	35868
57000	35957
57100	36039
57200	36121
57300	36206
57400	36290
57500	36378
57600	36466
57700	36547
57800	36630
57900	36711
58000	36801
58100	36884
58200	36968
58300	37055
58400	37138
58500	37224
58600	37314
58700	37398
58800	37485
58900	37564
59000	37651
59100	37727
59200	37814
59300	37897
59400	37987
59500	38073
59600	38163
59700	38245
59800	38328
59900	38415
60000	38502
60100	38583
60200	38666
60300	38752
60400	38838
60500	38926
60600	39008
60700	39092
60800	39178
60900	39264
61000	39349
61100	39437
61200	39523
61300	39605
61400	39691
61500	39778
61600	39863
61700	39942
61800	40027
61900	40112
62000	40202
62100	40276
62200	40357
62300	40445
62400	40531
62500	40621
62600	40708
62700	40798
62800	40888
62900	40977
63000	41064
63100	41147
63200	41231
63300	41316
63400	41398
63500	41481
63600	41568
63700	41651
63800	41737
63900	41817
64000	41900
64100	41991
64200	42079
64300	42160
64400	42248
64500	42336
64600	42421
64700	42503
64800	42587
64900	42671
65000	42756
65100	42844
65200	42926
65300	43006
65400	43082
65500	43164
65600	43250
65700	43336
65800	43428
65900	43511
66000	43598
66100	43680
66200	43766
66300	43860
66400	43942
66500	44029
66600	44110
66700	44193
66800	44281
66900	44369
67000	44461
67100	44549
67200	44637
67300	44722
67400	44804
67500	44893
67600	44979
67700	45067
67800	45153
67900	45243
68000	45330
68100	45411
68200	45501
68300	45589
68400	45676
68500	45762
68600	45841
68700	45932
68800	46017
68900	46103
69000	46191
69100	46282
69200	46368
69300	46448
69400	46536
69500	46618
69600	46708
69700	46791
69800	46878
69900	46963
70000	47053
70100	47142
70200	47229
70300	47316
70400	47402
70500	47489
70600	47571
70700	47657
70800	47750
70900	47841
71000	47931
71100	48019
71200	48106
71300	48194
71400	48278
71500	48364
71600	48453
71700	48536
71800	48616
71900	48700
72000	48792
72100	48874
72200	48961
72300	49050
72400	49140
72500	49231
72600	49322
72700	49412
72800	49497
72900	49580
73000	49670
73100	49758
73200	49842
73300	49928
73400	50018
73500	50104
73600	50194
73700	50281
73800	50369
73900	50458
74000	50547
74100	50637
74200	50723
74300	50809
74400	50900
74500	50985
74600	51065
74700	51150
74800	51237
74900	51325
75000	51412
75100	51500
75200	51593
75300	51677
75400	51766
75500	51854
75600	51942
75700	52027
75800	52110
75900	52201
76000	52289
76100	52380
76200	52468
76300	52554
76400	52640
76500	52726
76600	52813
76700	52899
76800	52981
76900	53073
77000	53160
77100	53250
77200	53339
77300	53427
77400	53511
77500	53600
77600	53683
77700	53767
77800	53855
77900	53938
78000	54026
78100	54113
78200	54200
78300	54289
78400	54375
78500	54459
78600	54549
78700	54635
78800	54720
78900	54812
79000	54896
79100	54978
79200	55065
79300	55144
79400	55238
79500	55326
79600	55410
79700	55488
79800	55573
79900	55659
80000	55744
80100	55835
80200	55927
80300	56020
80400	56105
80500	56194
80600	56276
80700	56357
80800	56447
80900	56534
81000	56622
81100	56707
81200	56794
81300	56870
81400	56957
81500	57046
81600	57129
81700	57218
81800	57301
81900	57377
82000	57461
82100	57550
82200	57635
82300	57727
82400	57808
82500	57896
82600	57989
82700	58074
82800	58159
82900	58248
83000	58333
83100	58421
83200	58505
83300	58591
83400	58677
83500	58765
83600	58851
83700	58946
83800	59033
83900	59120
84000	59206
84100	59293
84200	59380
84300	59464
84400	59556
84500	59634
84600	59720
84700	59805
84800	59902
84900	59989
85000	60073
85100	60157
85200	60246
85300	60335
85400	60420
85500	60507
85600	60595
85700	60678
85800	60762
85900	60851
86000	60937
86100	61016
86200	61106
86300	61194
86400	61279
86500	61370
86600	61455
86700	61540
86800	61630
86900	61718
87000	61802
87100	61889
87200	61974
87300	62061
87400	62149
87500	62229
87600	62315
87700	62402
87800	62484
87900	62566
88000	62654
88100	62740
88200	62829
88300	62919
88400	63006
88500	63088
88600	63172
88700	63259
88800	63343
88900	63430
89000	63511
89100	63598
89200	63684
89300	63774
89400	63862
89500	63947
89600	64031
89700	64121
89800	64205
89900	64285
90000	64376
90100	64457
90200	64541
90300	64629
90400	64711
90500	64803
90600	64887
90700	64975
90800	65063
90900	65151
91000	65234
91100	65320
91200	65407
91300	65492
91400	65576
91500	65663
91600	65755
91700	65847
91800	65940
91900	66027
92000	66115
92100	66202
92200	66285
92300	66370
92400	66450
92500	66535
92600	66625
92700	66716
92800	66797
92900	66880
93000	66965
93100	67052
93200	67136
93300	67225
93400	67315
93500	67399
93600	67488
93700	67581
93800	67671
93900	67758
94000	67845
94100	67932
94200	68009
94300	68098
94400	68187
94500	68274
94600	68360
94700	68441
94800	68529
94900	68621
95000	68707
95100	68793
95200	68884
95300	68970
95400	69052
95500	69138
95600	69221
95700	69303
95800	69389
95900	69474
96000	69555
96100	69640
96200	69730
96300	69821
96400	69909
96500	69998
96600	70090
96700	70179
96800	70262
96900	70354
97000	70442
97100	70529
97200	70614
97300	70693
97400	70778
97500	70856
97600	70940
97700	71027
97800	71112
97900	71203
98000	71291
98100	71383
98200	71470
98300	71564
98400	71652
98500	71744
98600	71834
98700	71920
98800	71996
98900	72084
99000	72178
99100	72265
99200	72357
99300	72444
99400	72535
99500	72623
99600	72708
99700	72800
99800	72890
99900	72976
100000	73064


==> old/submission 2/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,399,0,1
500,498,0,2
600,596,0,4
700,695,0,5
800,793,0,7
900,890,0,10
1000,989,0,11
1100,1085,0,15
1200,1181,0,19
1300,1277,1,22
1400,1371,2,27
1500,1466,2,32
1600,1561,2,37
1700,1656,2,42
1800,1751,2,47
1900,1842,4,54
2000,1935,5,60
2100,2031,5,64
2200,2123,5,72
2300,2216,5,79
2400,2312,5,83
2500,2408,5,87
2600,2500,5,95
2700,2595,5,100
2800,2689,6,105
2900,2775,7,118
3000,2867,8,125
3100,2958,8,134
3200,3043,9,148
3300,3133,10,157
3400,3225,10,165
3500,3316,10,174
3600,3405,12,183
3700,3494,12,194
3800,3580,14,206
3900,3668,14,218
4000,3754,16,230
4100,3844,17,239
4200,3936,18,246
4300,4025,19,256
4400,4114,19,267
4500,4205,20,275
4600,4292,23,285
4700,4380,24,296
4800,4470,25,305
4900,4557,28,315
5000,4643,29,328
5100,4725,30,345
5200,4804,32,364
5300,4883,33,384
5400,4966,34,400
5500,5049,36,415
5600,5128,40,432
5700,5212,43,445
5800,5304,43,453
5900,5388,44,468
6000,5464,48,488
6100,5554,50,496
6200,5638,51,511
6300,5722,52,526
6400,5803,55,542
6500,5886,56,558
6600,5966,62,572
6700,6055,63,582
6800,6137,64,599
6900,6217,68,615
7000,6294,71,635
7100,6380,73,647
7200,6466,74,660
7300,6546,77,677
7400,6625,81,694
7500,6708,81,711
7600,6788,85,727
7700,6868,87,745
7800,6952,88,760
7900,7031,89,780
8000,7113,90,797
8100,7190,92,818
8200,7267,94,839
8300,7346,97,857
8400,7430,98,872
8500,7505,101,894
8600,7580,106,914
8700,7654,109,937
8800,7727,113,960
8900,7799,116,985
9000,7876,121,1003
9100,7952,123,1025
9200,8030,126,1044
9300,8104,128,1068
9400,8172,136,1092
9500,8240,138,1122
9600,8316,141,1143
9700,8390,142,1168
9800,8467,145,1188
9900,8542,147,1211
10000,8622,150,1228
10100,8697,153,1250
10200,8768,155,1277
10300,8837,159,1304
10400,8911,161,1328
10500,8990,168,1342
10600,9061,171,1368
10700,9122,176,1402
10800,9187,180,1433
10900,9258,186,1456
11000,9332,189,1479
11100,9403,193,1504
11200,9477,195,1528
11300,9542,200,1558
11400,9612,203,1585
11500,9677,207,1616
11600,9743,209,1648
11700,9817,213,1670
11800,9891,215,1694
11900,9960,220,1720
12000,10031,222,1747
12100,10108,224,1768
12200,10187,226,1787
12300,10252,229,1819
12400,10318,235,1847
12500,10389,235,1876
12600,10455,241,1904
12700,10519,244,1937
12800,10580,253,1967
12900,10646,257,1997
13000,10710,261,2029
13100,10764,264,2072
13200,10837,266,2097
13300,10907,270,2123
13400,10966,273,2161
13500,11029,276,2195
13600,11095,282,2223
13700,11159,285,2256
13800,11220,291,2289
13900,11294,295,2311
14000,11357,298,2345
14100,11429,302,2369
14200,11496,307,2397
14300,11556,312,2432
14400,11618,316,2466
14500,11677,322,2501
14600,11739,324,2537
14700,11803,328,2569
14800,11874,330,2596
14900,11942,335,2623
15000,12009,337,2654
15100,12077,341,2682
15200,12140,344,2716
15300,12199,347,2754
15400,12264,354,2782
15500,12323,359,2818
15600,12391,363,2846
15700,12455,365,2880
15800,12518,369,2913
15900,12582,371,2947
16000,12644,373,2983
16100,12706,380,3014
16200,12763,384,3053
16300,12830,385,3085
16400,12890,393,3117
16500,12949,399,3152
16600,13011,403,3186
16700,13074,408,3218
16800,13132,413,3255
16900,13199,418,3283
17000,13261,422,3317
17100,13321,425,3354
17200,13378,428,3394
17300,13432,429,3439
17400,13494,434,3472
17500,13547,434,3519
17600,13597,442,3561
17700,13658,448,3594
17800,13716,453,3631
17900,13779,459,3662
18000,13837,463,3700
18100,13895,468,3737
18200,13957,472,3771
18300,14016,476,3808
18400,14069,480,3851
18500,14125,485,3890
18600,14189,492,3919
18700,14253,500,3947
18800,14315,507,3978
18900,14370,509,4021
19000,14427,515,4058
19100,14484,518,4098
19200,14544,523,4133
19300,14595,530,4175
19400,14656,536,4208
19500,14715,540,4245
19600,14768,547,4285
19700,14818,556,4326
19800,14869,563,4368
19900,14920,566,4414
20000,14967,568,4465
20100,15022,578,4500
20200,15077,585,4538
20300,15133,589,4578
20400,15178,594,4628
20500,15229,599,4672
20600,15273,604,4723
20700,15326,608,4766
20800,15374,610,4816
20900,15429,615,4856
21000,15492,622,4886
21100,15548,626,4926
21200,15597,635,4968
21300,15652,641,5007
21400,15700,645,5055
21500,15755,648,5097
21600,15814,655,5131
21700,15862,662,5176
21800,15916,668,5216
21900,15961,675,5264
22000,16011,677,5312
22100,16070,681,5349
22200,16120,687,5393
22300,16177,695,5428
22400,16227,702,5471
22500,16280,707,5513
22600,16329,711,5560
22700,16381,717,5602
22800,16429,723,5648
22900,16479,726,5695
23000,16527,731,5742
23100,16575,738,5787
23200,16625,745,5830
23300,16670,753,5877
23400,16729,757,5914
23500,16780,763,5957
23600,16834,767,5999
23700,16885,774,6041
23800,16939,780,6081
23900,16986,787,6127
24000,17031,799,6170
24100,17077,805,6218
24200,17123,811,6266
24300,17172,816,6312
24400,17223,825,6352
24500,17274,829,6397
24600,17322,833,6445
24700,17372,839,6489
24800,17417,843,6540
24900,17466,850,6584
25000,17509,861,6630
25100,17556,867,6677
25200,17604,872,6724
25300,17652,881,6767
25400,17698,891,6811
25500,17748,899,6853
25600,17789,906,6905
25700,17831,916,6953
25800,17879,926,6995
25900,17919,936,7045
26000,17959,940,7101
26100,18001,943,7156
26200,18046,952,7202
26300,18096,959,7245
26400,18145,962,7293
26500,18191,972,7337
26600,18244,982,7374
26700,18288,985,7427
26800,18333,990,7477
26900,18372,1000,7528
27000,18417,1009,7574
27100,18457,1018,7625
27200,18499,1028,7673
27300,18547,1040,7713
27400,18595,1050,7755
27500,18642,1055,7803
27600,18697,1063,7840
27700,18735,1068,7897
27800,18771,1078,7951
27900,18808,1084,8008
28000,18856,1092,8052
28100,18900,1097,8103
28200,18948,1109,8143
28300,18996,1114,8190
28400,19035,1125,8240
28500,19077,1137,8286
28600,19113,1142,8345
28700,19160,1151,8389
28800,19201,1154,8445
28900,19251,1158,8491
29000,19296,1165,8539
29100,19338,1174,8588
29200,19380,1181,8639
29300,19416,1186,8698
29400,19458,1194,8748
29500,19509,1199,8792
29600,19552,1204,8844
29700,19598,1207,8895
29800,19642,1216,8942
29900,19684,1220,8996
30000,19729,1226,9045
30100,19770,1231,9099
30200,19813,1239,9148
30300,19851,1245,9204
30400,19895,1250,9255
30500,19934,1257,9309
30600,19972,1265,9363
30700,20011,1276,9413
30800,20044,1286,9470
30900,20077,1295,9528
31000,20114,1301,9585
31100,20151,1309,9640
31200,20191,1319,9690
31300,20230,1328,9742
31400,20267,1335,9798
31500,20310,1341,9849
31600,20350,1349,9901
31700,20387,1357,9956
31800,20426,1366,10008
31900,20464,1374,10062
32000,20509,1382,10109
32100,20555,1389,10156
32200,20595,1397,10208
32300,20624,1401,10275
32400,20669,1404,10327
32500,20703,1411,10386
32600,20740,1416,10444
32700,20777,1424,10499
32800,20819,1431,10550
32900,20858,1435,10607
33000,20897,1443,10660
33100,20937,1449,10714
33200,20970,1456,10774
33300,21011,1466,10823
33400,21042,1477,10881
33500,21080,1484,10936
33600,21117,1495,10988
33700,21151,1508,11041
33800,21188,1515,11097
33900,21220,1524,11156
34000,21264,1527,11209
34100,21302,1535,11263
34200,21341,1545,11314
34300,21382,1548,11370
34400,21412,1554,11434
34500,21448,1561,11491
34600,21474,1568,11558
34700,21507,1575,11618
34800,21537,1584,11679
34900,21580,1596,11724
35000,21613,1602,11785
35100,21644,1610,11846
35200,21674,1615,11911
35300,21710,1622,11968
35400,21743,1631,12026
35500,21776,1639,12085
35600,21808,1649,12143
35700,21844,1657,12199
35800,21871,1665,12264
35900,21903,1674,12323
36000,21930,1681,12389
36100,21956,1691,12453
36200,21995,1698,12507
36300,22027,1705,12568
36400,22056,1715,12629
36500,22100,1724,12676
36600,22133,1734,12733
36700,22172,1741,12787
36800,22203,1748,12849
36900,22226,1760,12914
37000,22260,1766,12974
37100,22293,1773,13034
37200,22314,1783,13103
37300,22357,1787,13156
37400,22387,1796,13217
37500,22412,1806,13282
37600,22444,1814,13342
37700,22476,1825,13399
37800,22513,1831,13456
37900,22535,1842,13523
38000,22563,1847,13590
38100,22600,1857,13643
38200,22637,1865,13698
38300,22665,1870,13765
38400,22702,1878,13820
38500,22734,1890,13876
38600,22772,1896,13932
38700,22805,1903,13992
38800,22841,1909,14050
38900,22868,1923,14109
39000,22894,1932,14174
39100,22928,1935,14237
39200,22956,1944,14300
39300,22988,1951,14361
39400,23021,1957,14422
39500,23058,1967,14475
39600,23084,1978,14538
39700,23114,1988,14598
39800,23148,2000,14652
39900,23181,2007,14712
40000,23218,2017,14765
40100,23249,2025,14826
40200,23281,2034,14885
40300,23313,2043,14944
40400,23343,2050,15007
40500,23373,2056,15071
40600,23402,2067,15131
40700,23424,2082,15194
40800,23448,2091,15261
40900,23479,2097,15324
41000,23516,2104,15380
41100,23551,2111,15438
41200,23567,2124,15509
41300,23601,2130,15569
41400,23630,2137,15633
41500,23650,2147,15703
41600,23673,2151,15776
41700,23700,2158,15842
41800,23728,2171,15901
41900,23752,2180,15968
42000,23771,2190,16039
42100,23799,2198,16103
42200,23840,2205,16155
42300,23865,2219,16216
42400,23888,2227,16285
42500,23915,2232,16353
42600,23944,2242,16414
42700,23973,2250,16477
42800,23999,2260,16541
42900,24024,2268,16608
43000,24053,2277,16670
43100,24085,2280,16735
43200,24106,2296,16798
43300,24138,2305,16857
43400,24163,2311,16926
43500,24191,2318,16991
43600,24219,2325,17056
43700,24246,2332,17122
43800,24269,2338,17193
43900,24296,2346,17258
44000,24312,2356,17332
44100,24331,2370,17399
44200,24357,2384,17459
44300,24383,2392,17525
44400,24407,2399,17594
44500,24430,2408,17662
44600,24455,2417,17728
44700,24480,2424,17796
44800,24507,2434,17859
44900,24537,2440,17923
45000,24561,2449,17990
45100,24585,2458,18057
45200,24611,2469,18120
45300,24632,2479,18189
45400,24656,2486,18258
45500,24676,2498,18326
45600,24697,2509,18394
45700,24727,2510,18463
45800,24752,2518,18530
45900,24770,2524,18606
46000,24796,2533,18671
46100,24821,2546,18733
46200,24849,2556,18795
46300,24869,2565,18866
46400,24891,2573,18936
46500,24910,2585,19005
46600,24942,2595,19063
46700,24962,2607,19131
46800,24984,2611,19205
46900,25021,2625,19254
47000,25053,2635,19312
47100,25076,2646,19378
47200,25102,2658,19440
47300,25122,2665,19513
47400,25150,2671,19579
47500,25176,2680,19644
47600,25203,2694,19703
47700,25222,2707,19771
47800,25245,2720,19835
47900,25264,2725,19911
48000,25289,2733,19978
48100,25308,2744,20048
48200,25334,2755,20111
48300,25358,2765,20177
48400,25382,2776,20242
48500,25406,2788,20306
48600,25432,2796,20372
48700,25457,2807,20436
48800,25473,2814,20513
48900,25495,2823,20582
49000,25524,2830,20646
49100,25537,2840,20723
49200,25562,2851,20787
49300,25579,2863,20858
49400,25603,2873,20924
49500,25616,2888,20996
49600,25638,2895,21067
49700,25658,2905,21137
49800,25686,2916,21198
49900,25699,2927,21274
50000,25728,2936,21336
50100,25750,2944,21406
50200,25768,2954,21478
50300,25795,2963,21542
50400,25815,2970,21615
50500,25832,2976,21692
50600,25852,2989,21759
50700,25868,3000,21832
50800,25890,3011,21899
50900,25919,3019,21962
51000,25932,3028,22040
51100,25956,3036,22108
51200,25974,3045,22181
51300,25989,3056,22255
51400,26012,3068,22320
51500,26035,3075,22390
51600,26055,3088,22457
51700,26073,3094,22533
51800,26097,3105,22598
51900,26119,3114,22667
52000,26137,3121,22742
52100,26159,3131,22810
52200,26176,3137,22887
52300,26198,3147,22955
52400,26213,3156,23031
52500,26233,3166,23101
52600,26252,3172,23176
52700,26272,3183,23245
52800,26291,3198,23311
52900,26306,3208,23386
53000,26327,3222,23451
53100,26347,3233,23520
53200,26368,3236,23596
53300,26392,3247,23661
53400,26404,3256,23740
53500,26427,3259,23814
53600,26443,3271,23886
53700,26459,3276,23965
53800,26477,3287,24036
53900,26497,3296,24107
54000,26517,3307,24176
54100,26533,3315,24252
54200,26549,3325,24326
54300,26573,3336,24391
54400,26596,3343,24461
54500,26611,3350,24539
54600,26626,3360,24614
54700,26639,3366,24695
54800,26660,3374,24766
54900,26672,3383,24845
55000,26689,3402,24909
55100,26703,3414,24983
55200,26725,3423,25052
55300,26746,3430,25124
55400,26764,3440,25196
55500,26786,3449,25265
55600,26805,3463,25332
55700,26821,3475,25404
55800,26843,3487,25470
55900,26860,3494,25546
56000,26874,3501,25625
56100,26893,3510,25697
56200,26913,3520,25767
56300,26931,3536,25833
56400,26944,3544,25912
56500,26960,3551,25989
56600,26978,3558,26064
56700,26998,3569,26133
56800,27024,3581,26195
56900,27046,3592,26262
57000,27058,3604,26338
57100,27077,3614,26409
57200,27091,3627,26482
57300,27109,3642,26549
57400,27127,3654,26619
57500,27150,3668,26682
57600,27166,3679,26755
57700,27181,3685,26834
57800,27200,3699,26901
57900,27216,3710,26974
58000,27236,3716,27048
58100,27251,3726,27123
58200,27272,3737,27191
58300,27287,3744,27269
58400,27298,3758,27344
58500,27320,3772,27408
58600,27331,3779,27490
58700,27344,3791,27565
58800,27359,3804,27637
58900,27372,3809,27719
59000,27393,3820,27787
59100,27408,3828,27864
59200,27430,3839,27931
59300,27439,3852,28009
59400,27454,3860,28086
59500,27466,3870,28164
59600,27477,3881,28242
59700,27488,3893,28319
59800,27505,3902,28393
59900,27520,3914,28466
60000,27541,3921,28538
60100,27553,3938,28609
60200,27566,3956,28678
60300,27575,3970,28755
60400,27584,3983,28833
60500,27597,3993,28910
60600,27613,4005,28982
60700,27636,4016,29048
60800,27648,4025,29127
60900,27664,4035,29201
61000,27678,4048,29274
61100,27691,4057,29352
61200,27710,4066,29424
61300,27726,4076,29498
61400,27735,4083,29582
61500,27755,4096,29649
61600,27762,4108,29730
61700,27776,4116,29808
61800,27789,4127,29884
61900,27804,4136,29960
62000,27818,4155,30027
62100,27838,4170,30092
62200,27859,4177,30164
62300,27871,4183,30246
62400,27890,4191,30319
62500,27908,4203,30389
62600,27915,4215,30470
62700,27933,4224,30543
62800,27952,4234,30614
62900,27966,4243,30691
63000,27981,4252,30767
63100,28002,4260,30838
63200,28012,4274,30914
63300,28027,4284,30989
63400,28039,4299,31062
63500,28051,4310,31139
63600,28066,4324,31210
63700,28081,4334,31285
63800,28098,4343,31359
63900,28117,4358,31425
64000,28128,4370,31502
64100,28142,4384,31574
64200,28148,4394,31658
64300,28162,4408,31730
64400,28177,4423,31800
64500,28193,4436,31871
64600,28201,4451,31948
64700,28215,4461,32024
64800,28237,4468,32095
64900,28251,4480,32169
65000,28268,4488,32244
65100,28291,4499,32310
65200,28302,4505,32393
65300,28310,4525,32465
65400,28322,4536,32542
65500,28331,4549,32620
65600,28347,4553,32700
65700,28361,4560,32779
65800,28372,4571,32857
65900,28383,4582,32935
66000,28396,4596,33008
66100,28413,4607,33080
66200,28428,4620,33152
66300,28436,4632,33232
66400,28451,4645,33304
66500,28465,4656,33379
66600,28483,4669,33448
66700,28497,4681,33522
66800,28504,4693,33603
66900,28514,4702,33684
67000,28530,4711,33759
67100,28543,4720,33837
67200,28553,4731,33916
67300,28565,4744,33991
67400,28576,4757,34067
67500,28592,4765,34143
67600,28604,4773,34223
67700,28612,4784,34304
67800,28625,4796,34379
67900,28637,4807,34456
68000,28646,4819,34535
68100,28658,4829,34613
68200,28671,4845,34684
68300,28684,4852,34764
68400,28695,4861,34844
68500,28703,4871,34926
68600,28717,4884,34999
68700,28731,4899,35070
68800,28739,4908,35153
68900,28754,4920,35226
69000,28764,4929,35307
69100,28776,4940,35384
69200,28788,4952,35460
69300,28802,4959,35539
69400,28815,4969,35616
69500,28830,4977,35693
69600,28839,4988,35773
69700,28851,4998,35851
69800,28863,5008,35929
69900,28870,5018,36012
70000,28882,5027,36091
70100,28892,5037,36171
70200,28904,5048,36248
70300,28916,5057,36327
70400,28929,5068,36403
70500,28941,5078,36481
70600,28958,5088,36554
70700,28962,5101,36637
70800,28971,5112,36717
70900,28981,5127,36792
71000,28992,5136,36872
71100,29002,5147,36951
71200,29015,5151,37034
71300,29027,5160,37113
71400,29041,5167,37192
71500,29051,5178,37271
71600,29057,5186,37357
71700,29069,5195,37436
71800,29077,5206,37517
71900,29083,5218,37599
72000,29090,5230,37680
72100,29103,5243,37754
72200,29114,5255,37831
72300,29122,5261,37917
72400,29130,5274,37996
72500,29135,5288,38077
72600,29153,5294,38153
72700,29165,5304,38231
72800,29177,5313,38310
72900,29191,5322,38387
73000,29203,5334,38463
73100,29216,5346,38538
73200,29229,5353,38618
73300,29235,5367,38698
73400,29243,5376,38781
73500,29258,5382,38860
73600,29273,5388,38939
73700,29288,5397,39015
73800,29296,5407,39097
73900,29310,5418,39172
74000,29322,5425,39253
74100,29328,5437,39335
74200,29338,5445,39417
74300,29350,5452,39498
74400,29365,5467,39568
74500,29373,5486,39641
74600,29389,5495,39716
74700,29402,5512,39786
74800,29419,5525,39856
74900,29428,5536,39936
75000,29437,5547,40016
75100,29442,5560,40098
75200,29454,5572,40174
75300,29463,5585,40252
75400,29474,5597,40329
75500,29481,5602,40417
75600,29490,5618,40492
75700,29497,5628,40575
75800,29507,5638,40655
75900,29517,5655,40728
76000,29523,5668,40809
76100,29528,5679,40893
76200,29543,5689,40968
76300,29551,5699,41050
76400,29558,5713,41129
76500,29568,5723,41209
76600,29581,5732,41287
76700,29592,5749,41359
76800,29604,5761,41435
76900,29614,5770,41516
77000,29617,5784,41599
77100,29628,5796,41676
77200,29638,5805,41757
77300,29652,5817,41831
77400,29657,5833,41910
77500,29668,5846,41986
77600,29680,5859,42061
77700,29689,5875,42136
77800,29698,5888,42214
77900,29706,5902,42292
78000,29723,5913,42364
78100,29731,5922,42447
78200,29740,5937,42523
78300,29752,5944,42604
78400,29760,5946,42694
78500,29776,5956,42768
78600,29780,5969,42851
78700,29790,5983,42927
78800,29798,5991,43011
78900,29804,6008,43088
79000,29811,6030,43159
79100,29817,6041,43242
79200,29822,6057,43321
79300,29830,6067,43403
79400,29838,6078,43484
79500,29845,6090,43565
79600,29856,6101,43643
79700,29866,6112,43722
79800,29875,6125,43800
79900,29883,6135,43882
80000,29894,6149,43957
80100,29901,6159,44040
80200,29909,6171,44120
80300,29918,6183,44199
80400,29922,6189,44289
80500,29929,6199,44372
80600,29933,6208,44459
80700,29946,6219,44535
80800,29952,6232,44616
80900,29961,6240,44699
81000,29975,6246,44779
81100,29984,6258,44858
81200,29995,6265,44940
81300,30000,6273,45027
81400,30009,6284,45107
81500,30021,6296,45183
81600,30029,6310,45261
81700,30037,6322,45341
81800,30046,6335,45419
81900,30057,6354,45489
82000,30065,6365,45570
82100,30076,6372,45652
82200,30083,6382,45735
82300,30103,6389,45808
82400,30112,6402,45886
82500,30119,6413,45968
82600,30127,6421,46052
82700,30134,6433,46133
82800,30141,6444,46215
82900,30151,6454,46295
83000,30160,6462,46378
83100,30165,6471,46464
83200,30173,6486,46541
83300,30180,6501,46619
83400,30186,6516,46698
83500,30194,6528,46778
83600,30202,6548,46850
83700,30215,6561,46924
83800,30221,6575,47004
83900,30226,6591,47083
84000,30236,6603,47161
84100,30240,6615,47245
84200,30251,6630,47319
84300,30263,6641,47396
84400,30273,6650,47477
84500,30280,6657,47563
84600,30286,6669,47645
84700,30294,6677,47729
84800,30298,6692,47810
84900,30310,6704,47886
85000,30320,6709,47971
85100,30322,6719,48059
85200,30332,6729,48139
85300,30337,6741,48222
85400,30343,6756,48301
85500,30354,6771,48375
85600,30363,6780,48457
85700,30373,6799,48528
85800,30383,6810,48607
85900,30392,6822,48686
86000,30397,6831,48772
86100,30403,6848,48849
86200,30413,6860,48927
86300,30423,6870,49007
86400,30435,6882,49083
86500,30440,6897,49163
86600,30448,6912,49240
86700,30459,6922,49319
86800,30469,6934,49397
86900,30477,6942,49481
87000,30484,6957,49559
87100,30489,6973,49638
87200,30496,6983,49721
87300,30506,6987,49807
87400,30515,6998,49887
87500,30521,7010,49969
87600,30527,7025,50048
87700,30537,7039,50124
87800,30543,7049,50208
87900,30550,7059,50291
88000,30559,7069,50372
88100,30559,7087,50454
88200,30565,7099,50536
88300,30574,7114,50612
88400,30579,7123,50698
88500,30590,7139,50771
88600,30600,7151,50849
88700,30608,7162,50930
88800,30614,7179,51007
88900,30620,7186,51094
89000,30626,7197,51177
89100,30631,7213,51256
89200,30635,7221,51344
89300,30641,7237,51422
89400,30646,7252,51502
89500,30652,7268,51580
89600,30659,7284,51657
89700,30668,7295,51737
89800,30676,7307,51817
89900,30683,7323,51894
90000,30689,7328,51983
90100,30695,7337,52068
90200,30703,7347,52150
90300,30708,7352,52240
90400,30710,7362,52328
90500,30717,7377,52406
90600,30720,7383,52497
90700,30725,7395,52580
90800,30730,7403,52667
90900,30738,7416,52746
91000,30742,7429,52829
91100,30753,7442,52905
91200,30758,7460,52982
91300,30768,7473,53059
91400,30773,7486,53141
91500,30776,7494,53230
91600,30780,7509,53311
91700,30787,7522,53391
91800,30791,7535,53474
91900,30793,7546,53561
92000,30803,7556,53641
92100,30809,7567,53724
92200,30813,7580,53807
92300,30821,7592,53887
92400,30830,7601,53969
92500,30834,7614,54052
92600,30839,7631,54130
92700,30841,7641,54218
92800,30847,7656,54297
92900,30851,7671,54378
93000,30858,7678,54464
93100,30862,7687,54551
93200,30869,7700,54631
93300,30880,7714,54706
93400,30883,7725,54792
93500,30891,7735,54874
93600,30897,7749,54954
93700,30906,7766,55028
93800,30911,7779,55110
93900,30917,7794,55189
94000,30927,7802,55271
94100,30933,7812,55355
94200,30939,7825,55436
94300,30943,7837,55520
94400,30945,7851,55604
94500,30947,7861,55692
94600,30954,7873,55773
94700,30959,7890,55851
94800,30964,7900,55936
94900,30970,7916,56014
95000,30977,7926,56097
95100,30981,7939,56180
95200,30987,7952,56261
95300,30999,7958,56343
95400,31007,7976,56417
95500,31011,7990,56499
95600,31016,8002,56582
95700,31019,8015,56666
95800,31022,8027,56751
95900,31027,8040,56833
96000,31032,8052,56916
96100,31039,8066,56995
96200,31044,8081,57075
96300,31050,8093,57157
96400,31053,8102,57245
96500,31059,8106,57335
96600,31064,8118,57418
96700,31070,8130,57500
96800,31074,8146,57580
96900,31081,8154,57665
97000,31084,8166,57750
97100,31090,8173,57837
97200,31096,8187,57917
97300,31099,8198,58003
97400,31103,8215,58082
97500,31108,8229,58163
97600,31113,8240,58247
97700,31117,8251,58332
97800,31119,8266,58415
97900,31125,8282,58493
98000,31135,8292,58573
98100,31140,8306,58654
98200,31150,8317,58733
98300,31162,8331,58807
98400,31166,8345,58889
98500,31173,8356,58971
98600,31178,8375,59047
98700,31186,8385,59129
98800,31193,8399,59208
98900,31200,8407,59293
99000,31202,8420,59378
99100,31205,8430,59465
99200,31206,8445,59549
99300,31209,8454,59637
99400,31216,8463,59721
99500,31221,8477,59802
99600,31227,8490,59883
99700,31231,8496,59973
99800,31235,8506,60059
99900,31241,8516,60143
100000,31242,8526,60232


==> old/submission 2/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	1
1400	2
1500	2
1600	2
1700	2
1800	2
1900	4
2000	5
2100	5
2200	5
2300	5
2400	5
2500	5
2600	5
2700	5
2800	6
2900	7
3000	8
3100	8
3200	9
3300	10
3400	10
3500	10
3600	12
3700	12
3800	14
3900	14
4000	16
4100	17
4200	18
4300	19
4400	19
4500	20
4600	23
4700	24
4800	25
4900	28
5000	29
5100	30
5200	32
5300	33
5400	34
5500	36
5600	40
5700	43
5800	43
5900	44
6000	48
6100	50
6200	51
6300	52
6400	55
6500	56
6600	62
6700	63
6800	64
6900	68
7000	71
7100	73
7200	74
7300	77
7400	81
7500	81
7600	85
7700	87
7800	88
7900	89
8000	90
8100	92
8200	94
8300	97
8400	98
8500	101
8600	106
8700	109
8800	113
8900	116
9000	121
9100	123
9200	126
9300	128
9400	136
9500	138
9600	141
9700	142
9800	145
9900	147
10000	150
10100	153
10200	155
10300	159
10400	161
10500	168
10600	171
10700	176
10800	180
10900	186
11000	189
11100	193
11200	195
11300	200
11400	203
11500	207
11600	209
11700	213
11800	215
11900	220
12000	222
12100	224
12200	226
12300	229
12400	235
12500	235
12600	241
12700	244
12800	253
12900	257
13000	261
13100	264
13200	266
13300	270
13400	273
13500	276
13600	282
13700	285
13800	291
13900	295
14000	298
14100	302
14200	307
14300	312
14400	316
14500	322
14600	324
14700	328
14800	330
14900	335
15000	337
15100	341
15200	344
15300	347
15400	354
15500	359
15600	363
15700	365
15800	369
15900	371
16000	373
16100	380
16200	384
16300	385
16400	393
16500	399
16600	403
16700	408
16800	413
16900	418
17000	422
17100	425
17200	428
17300	429
17400	434
17500	434
17600	442
17700	448
17800	453
17900	459
18000	463
18100	468
18200	472
18300	476
18400	480
18500	485
18600	492
18700	500
18800	507
18900	509
19000	515
19100	518
19200	523
19300	530
19400	536
19500	540
19600	547
19700	556
19800	563
19900	566
20000	568
20100	578
20200	585
20300	589
20400	594
20500	599
20600	604
20700	608
20800	610
20900	615
21000	622
21100	626
21200	635
21300	641
21400	645
21500	648
21600	655
21700	662
21800	668
21900	675
22000	677
22100	681
22200	687
22300	695
22400	702
22500	707
22600	711
22700	717
22800	723
22900	726
23000	731
23100	738
23200	745
23300	753
23400	757
23500	763
23600	767
23700	774
23800	780
23900	787
24000	799
24100	805
24200	811
24300	816
24400	825
24500	829
24600	833
24700	839
24800	843
24900	850
25000	861
25100	867
25200	872
25300	881
25400	891
25500	899
25600	906
25700	916
25800	926
25900	936
26000	940
26100	943
26200	952
26300	959
26400	962
26500	972
26600	982
26700	985
26800	990
26900	1000
27000	1009
27100	1018
27200	1028
27300	1040
27400	1050
27500	1055
27600	1063
27700	1068
27800	1078
27900	1084
28000	1092
28100	1097
28200	1109
28300	1114
28400	1125
28500	1137
28600	1142
28700	1151
28800	1154
28900	1158
29000	1165
29100	1174
29200	1181
29300	1186
29400	1194
29500	1199
29600	1204
29700	1207
29800	1216
29900	1220
30000	1226
30100	1231
30200	1239
30300	1245
30400	1250
30500	1257
30600	1265
30700	1276
30800	1286
30900	1295
31000	1301
31100	1309
31200	1319
31300	1328
31400	1335
31500	1341
31600	1349
31700	1357
31800	1366
31900	1374
32000	1382
32100	1389
32200	1397
32300	1401
32400	1404
32500	1411
32600	1416
32700	1424
32800	1431
32900	1435
33000	1443
33100	1449
33200	1456
33300	1466
33400	1477
33500	1484
33600	1495
33700	1508
33800	1515
33900	1524
34000	1527
34100	1535
34200	1545
34300	1548
34400	1554
34500	1561
34600	1568
34700	1575
34800	1584
34900	1596
35000	1602
35100	1610
35200	1615
35300	1622
35400	1631
35500	1639
35600	1649
35700	1657
35800	1665
35900	1674
36000	1681
36100	1691
36200	1698
36300	1705
36400	1715
36500	1724
36600	1734
36700	1741
36800	1748
36900	1760
37000	1766
37100	1773
37200	1783
37300	1787
37400	1796
37500	1806
37600	1814
37700	1825
37800	1831
37900	1842
38000	1847
38100	1857
38200	1865
38300	1870
38400	1878
38500	1890
38600	1896
38700	1903
38800	1909
38900	1923
39000	1932
39100	1935
39200	1944
39300	1951
39400	1957
39500	1967
39600	1978
39700	1988
39800	2000
39900	2007
40000	2017
40100	2025
40200	2034
40300	2043
40400	2050
40500	2056
40600	2067
40700	2082
40800	2091
40900	2097
41000	2104
41100	2111
41200	2124
41300	2130
41400	2137
41500	2147
41600	2151
41700	2158
41800	2171
41900	2180
42000	2190
42100	2198
42200	2205
42300	2219
42400	2227
42500	2232
42600	2242
42700	2250
42800	2260
42900	2268
43000	2277
43100	2280
43200	2296
43300	2305
43400	2311
43500	2318
43600	2325
43700	2332
43800	2338
43900	2346
44000	2356
44100	2370
44200	2384
44300	2392
44400	2399
44500	2408
44600	2417
44700	2424
44800	2434
44900	2440
45000	2449
45100	2458
45200	2469
45300	2479
45400	2486
45500	2498
45600	2509
45700	2510
45800	2518
45900	2524
46000	2533
46100	2546
46200	2556
46300	2565
46400	2573
46500	2585
46600	2595
46700	2607
46800	2611
46900	2625
47000	2635
47100	2646
47200	2658
47300	2665
47400	2671
47500	2680
47600	2694
47700	2707
47800	2720
47900	2725
48000	2733
48100	2744
48200	2755
48300	2765
48400	2776
48500	2788
48600	2796
48700	2807
48800	2814
48900	2823
49000	2830
49100	2840
49200	2851
49300	2863
49400	2873
49500	2888
49600	2895
49700	2905
49800	2916
49900	2927
50000	2936
50100	2944
50200	2954
50300	2963
50400	2970
50500	2976
50600	2989
50700	3000
50800	3011
50900	3019
51000	3028
51100	3036
51200	3045
51300	3056
51400	3068
51500	3075
51600	3088
51700	3094
51800	3105
51900	3114
52000	3121
52100	3131
52200	3137
52300	3147
52400	3156
52500	3166
52600	3172
52700	3183
52800	3198
52900	3208
53000	3222
53100	3233
53200	3236
53300	3247
53400	3256
53500	3259
53600	3271
53700	3276
53800	3287
53900	3296
54000	3307
54100	3315
54200	3325
54300	3336
54400	3343
54500	3350
54600	3360
54700	3366
54800	3374
54900	3383
55000	3402
55100	3414
55200	3423
55300	3430
55400	3440
55500	3449
55600	3463
55700	3475
55800	3487
55900	3494
56000	3501
56100	3510
56200	3520
56300	3536
56400	3544
56500	3551
56600	3558
56700	3569
56800	3581
56900	3592
57000	3604
57100	3614
57200	3627
57300	3642
57400	3654
57500	3668
57600	3679
57700	3685
57800	3699
57900	3710
58000	3716
58100	3726
58200	3737
58300	3744
58400	3758
58500	3772
58600	3779
58700	3791
58800	3804
58900	3809
59000	3820
59100	3828
59200	3839
59300	3852
59400	3860
59500	3870
59600	3881
59700	3893
59800	3902
59900	3914
60000	3921
60100	3938
60200	3956
60300	3970
60400	3983
60500	3993
60600	4005
60700	4016
60800	4025
60900	4035
61000	4048
61100	4057
61200	4066
61300	4076
61400	4083
61500	4096
61600	4108
61700	4116
61800	4127
61900	4136
62000	4155
62100	4170
62200	4177
62300	4183
62400	4191
62500	4203
62600	4215
62700	4224
62800	4234
62900	4243
63000	4252
63100	4260
63200	4274
63300	4284
63400	4299
63500	4310
63600	4324
63700	4334
63800	4343
63900	4358
64000	4370
64100	4384
64200	4394
64300	4408
64400	4423
64500	4436
64600	4451
64700	4461
64800	4468
64900	4480
65000	4488
65100	4499
65200	4505
65300	4525
65400	4536
65500	4549
65600	4553
65700	4560
65800	4571
65900	4582
66000	4596
66100	4607
66200	4620
66300	4632
66400	4645
66500	4656
66600	4669
66700	4681
66800	4693
66900	4702
67000	4711
67100	4720
67200	4731
67300	4744
67400	4757
67500	4765
67600	4773
67700	4784
67800	4796
67900	4807
68000	4819
68100	4829
68200	4845
68300	4852
68400	4861
68500	4871
68600	4884
68700	4899
68800	4908
68900	4920
69000	4929
69100	4940
69200	4952
69300	4959
69400	4969
69500	4977
69600	4988
69700	4998
69800	5008
69900	5018
70000	5027
70100	5037
70200	5048
70300	5057
70400	5068
70500	5078
70600	5088
70700	5101
70800	5112
70900	5127
71000	5136
71100	5147
71200	5151
71300	5160
71400	5167
71500	5178
71600	5186
71700	5195
71800	5206
71900	5218
72000	5230
72100	5243
72200	5255
72300	5261
72400	5274
72500	5288
72600	5294
72700	5304
72800	5313
72900	5322
73000	5334
73100	5346
73200	5353
73300	5367
73400	5376
73500	5382
73600	5388
73700	5397
73800	5407
73900	5418
74000	5425
74100	5437
74200	5445
74300	5452
74400	5467
74500	5486
74600	5495
74700	5512
74800	5525
74900	5536
75000	5547
75100	5560
75200	5572
75300	5585
75400	5597
75500	5602
75600	5618
75700	5628
75800	5638
75900	5655
76000	5668
76100	5679
76200	5689
76300	5699
76400	5713
76500	5723
76600	5732
76700	5749
76800	5761
76900	5770
77000	5784
77100	5796
77200	5805
77300	5817
77400	5833
77500	5846
77600	5859
77700	5875
77800	5888
77900	5902
78000	5913
78100	5922
78200	5937
78300	5944
78400	5946
78500	5956
78600	5969
78700	5983
78800	5991
78900	6008
79000	6030
79100	6041
79200	6057
79300	6067
79400	6078
79500	6090
79600	6101
79700	6112
79800	6125
79900	6135
80000	6149
80100	6159
80200	6171
80300	6183
80400	6189
80500	6199
80600	6208
80700	6219
80800	6232
80900	6240
81000	6246
81100	6258
81200	6265
81300	6273
81400	6284
81500	6296
81600	6310
81700	6322
81800	6335
81900	6354
82000	6365
82100	6372
82200	6382
82300	6389
82400	6402
82500	6413
82600	6421
82700	6433
82800	6444
82900	6454
83000	6462
83100	6471
83200	6486
83300	6501
83400	6516
83500	6528
83600	6548
83700	6561
83800	6575
83900	6591
84000	6603
84100	6615
84200	6630
84300	6641
84400	6650
84500	6657
84600	6669
84700	6677
84800	6692
84900	6704
85000	6709
85100	6719
85200	6729
85300	6741
85400	6756
85500	6771
85600	6780
85700	6799
85800	6810
85900	6822
86000	6831
86100	6848
86200	6860
86300	6870
86400	6882
86500	6897
86600	6912
86700	6922
86800	6934
86900	6942
87000	6957
87100	6973
87200	6983
87300	6987
87400	6998
87500	7010
87600	7025
87700	7039
87800	7049
87900	7059
88000	7069
88100	7087
88200	7099
88300	7114
88400	7123
88500	7139
88600	7151
88700	7162
88800	7179
88900	7186
89000	7197
89100	7213
89200	7221
89300	7237
89400	7252
89500	7268
89600	7284
89700	7295
89800	7307
89900	7323
90000	7328
90100	7337
90200	7347
90300	7352
90400	7362
90500	7377
90600	7383
90700	7395
90800	7403
90900	7416
91000	7429
91100	7442
91200	7460
91300	7473
91400	7486
91500	7494
91600	7509
91700	7522
91800	7535
91900	7546
92000	7556
92100	7567
92200	7580
92300	7592
92400	7601
92500	7614
92600	7631
92700	7641
92800	7656
92900	7671
93000	7678
93100	7687
93200	7700
93300	7714
93400	7725
93500	7735
93600	7749
93700	7766
93800	7779
93900	7794
94000	7802
94100	7812
94200	7825
94300	7837
94400	7851
94500	7861
94600	7873
94700	7890
94800	7900
94900	7916
95000	7926
95100	7939
95200	7952
95300	7958
95400	7976
95500	7990
95600	8002
95700	8015
95800	8027
95900	8040
96000	8052
96100	8066
96200	8081
96300	8093
96400	8102
96500	8106
96600	8118
96700	8130
96800	8146
96900	8154
97000	8166
97100	8173
97200	8187
97300	8198
97400	8215
97500	8229
97600	8240
97700	8251
97800	8266
97900	8282
98000	8292
98100	8306
98200	8317
98300	8331
98400	8345
98500	8356
98600	8375
98700	8385
98800	8399
98900	8407
99000	8420
99100	8430
99200	8445
99300	8454
99400	8463
99500	8477
99600	8490
99700	8496
99800	8506
99900	8516
100000	8526


==> old/submission 2/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	399
500	498
600	596
700	695
800	793
900	890
1000	989
1100	1085
1200	1181
1300	1277
1400	1371
1500	1466
1600	1561
1700	1656
1800	1751
1900	1842
2000	1935
2100	2031
2200	2123
2300	2216
2400	2312
2500	2408
2600	2500
2700	2595
2800	2689
2900	2775
3000	2867
3100	2958
3200	3043
3300	3133
3400	3225
3500	3316
3600	3405
3700	3494
3800	3580
3900	3668
4000	3754
4100	3844
4200	3936
4300	4025
4400	4114
4500	4205
4600	4292
4700	4380
4800	4470
4900	4557
5000	4643
5100	4725
5200	4804
5300	4883
5400	4966
5500	5049
5600	5128
5700	5212
5800	5304
5900	5388
6000	5464
6100	5554
6200	5638
6300	5722
6400	5803
6500	5886
6600	5966
6700	6055
6800	6137
6900	6217
7000	6294
7100	6380
7200	6466
7300	6546
7400	6625
7500	6708
7600	6788
7700	6868
7800	6952
7900	7031
8000	7113
8100	7190
8200	7267
8300	7346
8400	7430
8500	7505
8600	7580
8700	7654
8800	7727
8900	7799
9000	7876
9100	7952
9200	8030
9300	8104
9400	8172
9500	8240
9600	8316
9700	8390
9800	8467
9900	8542
10000	8622
10100	8697
10200	8768
10300	8837
10400	8911
10500	8990
10600	9061
10700	9122
10800	9187
10900	9258
11000	9332
11100	9403
11200	9477
11300	9542
11400	9612
11500	9677
11600	9743
11700	9817
11800	9891
11900	9960
12000	10031
12100	10108
12200	10187
12300	10252
12400	10318
12500	10389
12600	10455
12700	10519
12800	10580
12900	10646
13000	10710
13100	10764
13200	10837
13300	10907
13400	10966
13500	11029
13600	11095
13700	11159
13800	11220
13900	11294
14000	11357
14100	11429
14200	11496
14300	11556
14400	11618
14500	11677
14600	11739
14700	11803
14800	11874
14900	11942
15000	12009
15100	12077
15200	12140
15300	12199
15400	12264
15500	12323
15600	12391
15700	12455
15800	12518
15900	12582
16000	12644
16100	12706
16200	12763
16300	12830
16400	12890
16500	12949
16600	13011
16700	13074
16800	13132
16900	13199
17000	13261
17100	13321
17200	13378
17300	13432
17400	13494
17500	13547
17600	13597
17700	13658
17800	13716
17900	13779
18000	13837
18100	13895
18200	13957
18300	14016
18400	14069
18500	14125
18600	14189
18700	14253
18800	14315
18900	14370
19000	14427
19100	14484
19200	14544
19300	14595
19400	14656
19500	14715
19600	14768
19700	14818
19800	14869
19900	14920
20000	14967
20100	15022
20200	15077
20300	15133
20400	15178
20500	15229
20600	15273
20700	15326
20800	15374
20900	15429
21000	15492
21100	15548
21200	15597
21300	15652
21400	15700
21500	15755
21600	15814
21700	15862
21800	15916
21900	15961
22000	16011
22100	16070
22200	16120
22300	16177
22400	16227
22500	16280
22600	16329
22700	16381
22800	16429
22900	16479
23000	16527
23100	16575
23200	16625
23300	16670
23400	16729
23500	16780
23600	16834
23700	16885
23800	16939
23900	16986
24000	17031
24100	17077
24200	17123
24300	17172
24400	17223
24500	17274
24600	17322
24700	17372
24800	17417
24900	17466
25000	17509
25100	17556
25200	17604
25300	17652
25400	17698
25500	17748
25600	17789
25700	17831
25800	17879
25900	17919
26000	17959
26100	18001
26200	18046
26300	18096
26400	18145
26500	18191
26600	18244
26700	18288
26800	18333
26900	18372
27000	18417
27100	18457
27200	18499
27300	18547
27400	18595
27500	18642
27600	18697
27700	18735
27800	18771
27900	18808
28000	18856
28100	18900
28200	18948
28300	18996
28400	19035
28500	19077
28600	19113
28700	19160
28800	19201
28900	19251
29000	19296
29100	19338
29200	19380
29300	19416
29400	19458
29500	19509
29600	19552
29700	19598
29800	19642
29900	19684
30000	19729
30100	19770
30200	19813
30300	19851
30400	19895
30500	19934
30600	19972
30700	20011
30800	20044
30900	20077
31000	20114
31100	20151
31200	20191
31300	20230
31400	20267
31500	20310
31600	20350
31700	20387
31800	20426
31900	20464
32000	20509
32100	20555
32200	20595
32300	20624
32400	20669
32500	20703
32600	20740
32700	20777
32800	20819
32900	20858
33000	20897
33100	20937
33200	20970
33300	21011
33400	21042
33500	21080
33600	21117
33700	21151
33800	21188
33900	21220
34000	21264
34100	21302
34200	21341
34300	21382
34400	21412
34500	21448
34600	21474
34700	21507
34800	21537
34900	21580
35000	21613
35100	21644
35200	21674
35300	21710
35400	21743
35500	21776
35600	21808
35700	21844
35800	21871
35900	21903
36000	21930
36100	21956
36200	21995
36300	22027
36400	22056
36500	22100
36600	22133
36700	22172
36800	22203
36900	22226
37000	22260
37100	22293
37200	22314
37300	22357
37400	22387
37500	22412
37600	22444
37700	22476
37800	22513
37900	22535
38000	22563
38100	22600
38200	22637
38300	22665
38400	22702
38500	22734
38600	22772
38700	22805
38800	22841
38900	22868
39000	22894
39100	22928
39200	22956
39300	22988
39400	23021
39500	23058
39600	23084
39700	23114
39800	23148
39900	23181
40000	23218
40100	23249
40200	23281
40300	23313
40400	23343
40500	23373
40600	23402
40700	23424
40800	23448
40900	23479
41000	23516
41100	23551
41200	23567
41300	23601
41400	23630
41500	23650
41600	23673
41700	23700
41800	23728
41900	23752
42000	23771
42100	23799
42200	23840
42300	23865
42400	23888
42500	23915
42600	23944
42700	23973
42800	23999
42900	24024
43000	24053
43100	24085
43200	24106
43300	24138
43400	24163
43500	24191
43600	24219
43700	24246
43800	24269
43900	24296
44000	24312
44100	24331
44200	24357
44300	24383
44400	24407
44500	24430
44600	24455
44700	24480
44800	24507
44900	24537
45000	24561
45100	24585
45200	24611
45300	24632
45400	24656
45500	24676
45600	24697
45700	24727
45800	24752
45900	24770
46000	24796
46100	24821
46200	24849
46300	24869
46400	24891
46500	24910
46600	24942
46700	24962
46800	24984
46900	25021
47000	25053
47100	25076
47200	25102
47300	25122
47400	25150
47500	25176
47600	25203
47700	25222
47800	25245
47900	25264
48000	25289
48100	25308
48200	25334
48300	25358
48400	25382
48500	25406
48600	25432
48700	25457
48800	25473
48900	25495
49000	25524
49100	25537
49200	25562
49300	25579
49400	25603
49500	25616
49600	25638
49700	25658
49800	25686
49900	25699
50000	25728
50100	25750
50200	25768
50300	25795
50400	25815
50500	25832
50600	25852
50700	25868
50800	25890
50900	25919
51000	25932
51100	25956
51200	25974
51300	25989
51400	26012
51500	26035
51600	26055
51700	26073
51800	26097
51900	26119
52000	26137
52100	26159
52200	26176
52300	26198
52400	26213
52500	26233
52600	26252
52700	26272
52800	26291
52900	26306
53000	26327
53100	26347
53200	26368
53300	26392
53400	26404
53500	26427
53600	26443
53700	26459
53800	26477
53900	26497
54000	26517
54100	26533
54200	26549
54300	26573
54400	26596
54500	26611
54600	26626
54700	26639
54800	26660
54900	26672
55000	26689
55100	26703
55200	26725
55300	26746
55400	26764
55500	26786
55600	26805
55700	26821
55800	26843
55900	26860
56000	26874
56100	26893
56200	26913
56300	26931
56400	26944
56500	26960
56600	26978
56700	26998
56800	27024
56900	27046
57000	27058
57100	27077
57200	27091
57300	27109
57400	27127
57500	27150
57600	27166
57700	27181
57800	27200
57900	27216
58000	27236
58100	27251
58200	27272
58300	27287
58400	27298
58500	27320
58600	27331
58700	27344
58800	27359
58900	27372
59000	27393
59100	27408
59200	27430
59300	27439
59400	27454
59500	27466
59600	27477
59700	27488
59800	27505
59900	27520
60000	27541
60100	27553
60200	27566
60300	27575
60400	27584
60500	27597
60600	27613
60700	27636
60800	27648
60900	27664
61000	27678
61100	27691
61200	27710
61300	27726
61400	27735
61500	27755
61600	27762
61700	27776
61800	27789
61900	27804
62000	27818
62100	27838
62200	27859
62300	27871
62400	27890
62500	27908
62600	27915
62700	27933
62800	27952
62900	27966
63000	27981
63100	28002
63200	28012
63300	28027
63400	28039
63500	28051
63600	28066
63700	28081
63800	28098
63900	28117
64000	28128
64100	28142
64200	28148
64300	28162
64400	28177
64500	28193
64600	28201
64700	28215
64800	28237
64900	28251
65000	28268
65100	28291
65200	28302
65300	28310
65400	28322
65500	28331
65600	28347
65700	28361
65800	28372
65900	28383
66000	28396
66100	28413
66200	28428
66300	28436
66400	28451
66500	28465
66600	28483
66700	28497
66800	28504
66900	28514
67000	28530
67100	28543
67200	28553
67300	28565
67400	28576
67500	28592
67600	28604
67700	28612
67800	28625
67900	28637
68000	28646
68100	28658
68200	28671
68300	28684
68400	28695
68500	28703
68600	28717
68700	28731
68800	28739
68900	28754
69000	28764
69100	28776
69200	28788
69300	28802
69400	28815
69500	28830
69600	28839
69700	28851
69800	28863
69900	28870
70000	28882
70100	28892
70200	28904
70300	28916
70400	28929
70500	28941
70600	28958
70700	28962
70800	28971
70900	28981
71000	28992
71100	29002
71200	29015
71300	29027
71400	29041
71500	29051
71600	29057
71700	29069
71800	29077
71900	29083
72000	29090
72100	29103
72200	29114
72300	29122
72400	29130
72500	29135
72600	29153
72700	29165
72800	29177
72900	29191
73000	29203
73100	29216
73200	29229
73300	29235
73400	29243
73500	29258
73600	29273
73700	29288
73800	29296
73900	29310
74000	29322
74100	29328
74200	29338
74300	29350
74400	29365
74500	29373
74600	29389
74700	29402
74800	29419
74900	29428
75000	29437
75100	29442
75200	29454
75300	29463
75400	29474
75500	29481
75600	29490
75700	29497
75800	29507
75900	29517
76000	29523
76100	29528
76200	29543
76300	29551
76400	29558
76500	29568
76600	29581
76700	29592
76800	29604
76900	29614
77000	29617
77100	29628
77200	29638
77300	29652
77400	29657
77500	29668
77600	29680
77700	29689
77800	29698
77900	29706
78000	29723
78100	29731
78200	29740
78300	29752
78400	29760
78500	29776
78600	29780
78700	29790
78800	29798
78900	29804
79000	29811
79100	29817
79200	29822
79300	29830
79400	29838
79500	29845
79600	29856
79700	29866
79800	29875
79900	29883
80000	29894
80100	29901
80200	29909
80300	29918
80400	29922
80500	29929
80600	29933
80700	29946
80800	29952
80900	29961
81000	29975
81100	29984
81200	29995
81300	30000
81400	30009
81500	30021
81600	30029
81700	30037
81800	30046
81900	30057
82000	30065
82100	30076
82200	30083
82300	30103
82400	30112
82500	30119
82600	30127
82700	30134
82800	30141
82900	30151
83000	30160
83100	30165
83200	30173
83300	30180
83400	30186
83500	30194
83600	30202
83700	30215
83800	30221
83900	30226
84000	30236
84100	30240
84200	30251
84300	30263
84400	30273
84500	30280
84600	30286
84700	30294
84800	30298
84900	30310
85000	30320
85100	30322
85200	30332
85300	30337
85400	30343
85500	30354
85600	30363
85700	30373
85800	30383
85900	30392
86000	30397
86100	30403
86200	30413
86300	30423
86400	30435
86500	30440
86600	30448
86700	30459
86800	30469
86900	30477
87000	30484
87100	30489
87200	30496
87300	30506
87400	30515
87500	30521
87600	30527
87700	30537
87800	30543
87900	30550
88000	30559
88100	30559
88200	30565
88300	30574
88400	30579
88500	30590
88600	30600
88700	30608
88800	30614
88900	30620
89000	30626
89100	30631
89200	30635
89300	30641
89400	30646
89500	30652
89600	30659
89700	30668
89800	30676
89900	30683
90000	30689
90100	30695
90200	30703
90300	30708
90400	30710
90500	30717
90600	30720
90700	30725
90800	30730
90900	30738
91000	30742
91100	30753
91200	30758
91300	30768
91400	30773
91500	30776
91600	30780
91700	30787
91800	30791
91900	30793
92000	30803
92100	30809
92200	30813
92300	30821
92400	30830
92500	30834
92600	30839
92700	30841
92800	30847
92900	30851
93000	30858
93100	30862
93200	30869
93300	30880
93400	30883
93500	30891
93600	30897
93700	30906
93800	30911
93900	30917
94000	30927
94100	30933
94200	30939
94300	30943
94400	30945
94500	30947
94600	30954
94700	30959
94800	30964
94900	30970
95000	30977
95100	30981
95200	30987
95300	30999
95400	31007
95500	31011
95600	31016
95700	31019
95800	31022
95900	31027
96000	31032
96100	31039
96200	31044
96300	31050
96400	31053
96500	31059
96600	31064
96700	31070
96800	31074
96900	31081
97000	31084
97100	31090
97200	31096
97300	31099
97400	31103
97500	31108
97600	31113
97700	31117
97800	31119
97900	31125
98000	31135
98100	31140
98200	31150
98300	31162
98400	31166
98500	31173
98600	31178
98700	31186
98800	31193
98900	31200
99000	31202
99100	31205
99200	31206
99300	31209
99400	31216
99500	31221
99600	31227
99700	31231
99800	31235
99900	31241
100000	31242


==> old/submission 2/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	1
500	2
600	4
700	5
800	7
900	10
1000	11
1100	15
1200	19
1300	22
1400	27
1500	32
1600	37
1700	42
1800	47
1900	54
2000	60
2100	64
2200	72
2300	79
2400	83
2500	87
2600	95
2700	100
2800	105
2900	118
3000	125
3100	134
3200	148
3300	157
3400	165
3500	174
3600	183
3700	194
3800	206
3900	218
4000	230
4100	239
4200	246
4300	256
4400	267
4500	275
4600	285
4700	296
4800	305
4900	315
5000	328
5100	345
5200	364
5300	384
5400	400
5500	415
5600	432
5700	445
5800	453
5900	468
6000	488
6100	496
6200	511
6300	526
6400	542
6500	558
6600	572
6700	582
6800	599
6900	615
7000	635
7100	647
7200	660
7300	677
7400	694
7500	711
7600	727
7700	745
7800	760
7900	780
8000	797
8100	818
8200	839
8300	857
8400	872
8500	894
8600	914
8700	937
8800	960
8900	985
9000	1003
9100	1025
9200	1044
9300	1068
9400	1092
9500	1122
9600	1143
9700	1168
9800	1188
9900	1211
10000	1228
10100	1250
10200	1277
10300	1304
10400	1328
10500	1342
10600	1368
10700	1402
10800	1433
10900	1456
11000	1479
11100	1504
11200	1528
11300	1558
11400	1585
11500	1616
11600	1648
11700	1670
11800	1694
11900	1720
12000	1747
12100	1768
12200	1787
12300	1819
12400	1847
12500	1876
12600	1904
12700	1937
12800	1967
12900	1997
13000	2029
13100	2072
13200	2097
13300	2123
13400	2161
13500	2195
13600	2223
13700	2256
13800	2289
13900	2311
14000	2345
14100	2369
14200	2397
14300	2432
14400	2466
14500	2501
14600	2537
14700	2569
14800	2596
14900	2623
15000	2654
15100	2682
15200	2716
15300	2754
15400	2782
15500	2818
15600	2846
15700	2880
15800	2913
15900	2947
16000	2983
16100	3014
16200	3053
16300	3085
16400	3117
16500	3152
16600	3186
16700	3218
16800	3255
16900	3283
17000	3317
17100	3354
17200	3394
17300	3439
17400	3472
17500	3519
17600	3561
17700	3594
17800	3631
17900	3662
18000	3700
18100	3737
18200	3771
18300	3808
18400	3851
18500	3890
18600	3919
18700	3947
18800	3978
18900	4021
19000	4058
19100	4098
19200	4133
19300	4175
19400	4208
19500	4245
19600	4285
19700	4326
19800	4368
19900	4414
20000	4465
20100	4500
20200	4538
20300	4578
20400	4628
20500	4672
20600	4723
20700	4766
20800	4816
20900	4856
21000	4886
21100	4926
21200	4968
21300	5007
21400	5055
21500	5097
21600	5131
21700	5176
21800	5216
21900	5264
22000	5312
22100	5349
22200	5393
22300	5428
22400	5471
22500	5513
22600	5560
22700	5602
22800	5648
22900	5695
23000	5742
23100	5787
23200	5830
23300	5877
23400	5914
23500	5957
23600	5999
23700	6041
23800	6081
23900	6127
24000	6170
24100	6218
24200	6266
24300	6312
24400	6352
24500	6397
24600	6445
24700	6489
24800	6540
24900	6584
25000	6630
25100	6677
25200	6724
25300	6767
25400	6811
25500	6853
25600	6905
25700	6953
25800	6995
25900	7045
26000	7101
26100	7156
26200	7202
26300	7245
26400	7293
26500	7337
26600	7374
26700	7427
26800	7477
26900	7528
27000	7574
27100	7625
27200	7673
27300	7713
27400	7755
27500	7803
27600	7840
27700	7897
27800	7951
27900	8008
28000	8052
28100	8103
28200	8143
28300	8190
28400	8240
28500	8286
28600	8345
28700	8389
28800	8445
28900	8491
29000	8539
29100	8588
29200	8639
29300	8698
29400	8748
29500	8792
29600	8844
29700	8895
29800	8942
29900	8996
30000	9045
30100	9099
30200	9148
30300	9204
30400	9255
30500	9309
30600	9363
30700	9413
30800	9470
30900	9528
31000	9585
31100	9640
31200	9690
31300	9742
31400	9798
31500	9849
31600	9901
31700	9956
31800	10008
31900	10062
32000	10109
32100	10156
32200	10208
32300	10275
32400	10327
32500	10386
32600	10444
32700	10499
32800	10550
32900	10607
33000	10660
33100	10714
33200	10774
33300	10823
33400	10881
33500	10936
33600	10988
33700	11041
33800	11097
33900	11156
34000	11209
34100	11263
34200	11314
34300	11370
34400	11434
34500	11491
34600	11558
34700	11618
34800	11679
34900	11724
35000	11785
35100	11846
35200	11911
35300	11968
35400	12026
35500	12085
35600	12143
35700	12199
35800	12264
35900	12323
36000	12389
36100	12453
36200	12507
36300	12568
36400	12629
36500	12676
36600	12733
36700	12787
36800	12849
36900	12914
37000	12974
37100	13034
37200	13103
37300	13156
37400	13217
37500	13282
37600	13342
37700	13399
37800	13456
37900	13523
38000	13590
38100	13643
38200	13698
38300	13765
38400	13820
38500	13876
38600	13932
38700	13992
38800	14050
38900	14109
39000	14174
39100	14237
39200	14300
39300	14361
39400	14422
39500	14475
39600	14538
39700	14598
39800	14652
39900	14712
40000	14765
40100	14826
40200	14885
40300	14944
40400	15007
40500	15071
40600	15131
40700	15194
40800	15261
40900	15324
41000	15380
41100	15438
41200	15509
41300	15569
41400	15633
41500	15703
41600	15776
41700	15842
41800	15901
41900	15968
42000	16039
42100	16103
42200	16155
42300	16216
42400	16285
42500	16353
42600	16414
42700	16477
42800	16541
42900	16608
43000	16670
43100	16735
43200	16798
43300	16857
43400	16926
43500	16991
43600	17056
43700	17122
43800	17193
43900	17258
44000	17332
44100	17399
44200	17459
44300	17525
44400	17594
44500	17662
44600	17728
44700	17796
44800	17859
44900	17923
45000	17990
45100	18057
45200	18120
45300	18189
45400	18258
45500	18326
45600	18394
45700	18463
45800	18530
45900	18606
46000	18671
46100	18733
46200	18795
46300	18866
46400	18936
46500	19005
46600	19063
46700	19131
46800	19205
46900	19254
47000	19312
47100	19378
47200	19440
47300	19513
47400	19579
47500	19644
47600	19703
47700	19771
47800	19835
47900	19911
48000	19978
48100	20048
48200	20111
48300	20177
48400	20242
48500	20306
48600	20372
48700	20436
48800	20513
48900	20582
49000	20646
49100	20723
49200	20787
49300	20858
49400	20924
49500	20996
49600	21067
49700	21137
49800	21198
49900	21274
50000	21336
50100	21406
50200	21478
50300	21542
50400	21615
50500	21692
50600	21759
50700	21832
50800	21899
50900	21962
51000	22040
51100	22108
51200	22181
51300	22255
51400	22320
51500	22390
51600	22457
51700	22533
51800	22598
51900	22667
52000	22742
52100	22810
52200	22887
52300	22955
52400	23031
52500	23101
52600	23176
52700	23245
52800	23311
52900	23386
53000	23451
53100	23520
53200	23596
53300	23661
53400	23740
53500	23814
53600	23886
53700	23965
53800	24036
53900	24107
54000	24176
54100	24252
54200	24326
54300	24391
54400	24461
54500	24539
54600	24614
54700	24695
54800	24766
54900	24845
55000	24909
55100	24983
55200	25052
55300	25124
55400	25196
55500	25265
55600	25332
55700	25404
55800	25470
55900	25546
56000	25625
56100	25697
56200	25767
56300	25833
56400	25912
56500	25989
56600	26064
56700	26133
56800	26195
56900	26262
57000	26338
57100	26409
57200	26482
57300	26549
57400	26619
57500	26682
57600	26755
57700	26834
57800	26901
57900	26974
58000	27048
58100	27123
58200	27191
58300	27269
58400	27344
58500	27408
58600	27490
58700	27565
58800	27637
58900	27719
59000	27787
59100	27864
59200	27931
59300	28009
59400	28086
59500	28164
59600	28242
59700	28319
59800	28393
59900	28466
60000	28538
60100	28609
60200	28678
60300	28755
60400	28833
60500	28910
60600	28982
60700	29048
60800	29127
60900	29201
61000	29274
61100	29352
61200	29424
61300	29498
61400	29582
61500	29649
61600	29730
61700	29808
61800	29884
61900	29960
62000	30027
62100	30092
62200	30164
62300	30246
62400	30319
62500	30389
62600	30470
62700	30543
62800	30614
62900	30691
63000	30767
63100	30838
63200	30914
63300	30989
63400	31062
63500	31139
63600	31210
63700	31285
63800	31359
63900	31425
64000	31502
64100	31574
64200	31658
64300	31730
64400	31800
64500	31871
64600	31948
64700	32024
64800	32095
64900	32169
65000	32244
65100	32310
65200	32393
65300	32465
65400	32542
65500	32620
65600	32700
65700	32779
65800	32857
65900	32935
66000	33008
66100	33080
66200	33152
66300	33232
66400	33304
66500	33379
66600	33448
66700	33522
66800	33603
66900	33684
67000	33759
67100	33837
67200	33916
67300	33991
67400	34067
67500	34143
67600	34223
67700	34304
67800	34379
67900	34456
68000	34535
68100	34613
68200	34684
68300	34764
68400	34844
68500	34926
68600	34999
68700	35070
68800	35153
68900	35226
69000	35307
69100	35384
69200	35460
69300	35539
69400	35616
69500	35693
69600	35773
69700	35851
69800	35929
69900	36012
70000	36091
70100	36171
70200	36248
70300	36327
70400	36403
70500	36481
70600	36554
70700	36637
70800	36717
70900	36792
71000	36872
71100	36951
71200	37034
71300	37113
71400	37192
71500	37271
71600	37357
71700	37436
71800	37517
71900	37599
72000	37680
72100	37754
72200	37831
72300	37917
72400	37996
72500	38077
72600	38153
72700	38231
72800	38310
72900	38387
73000	38463
73100	38538
73200	38618
73300	38698
73400	38781
73500	38860
73600	38939
73700	39015
73800	39097
73900	39172
74000	39253
74100	39335
74200	39417
74300	39498
74400	39568
74500	39641
74600	39716
74700	39786
74800	39856
74900	39936
75000	40016
75100	40098
75200	40174
75300	40252
75400	40329
75500	40417
75600	40492
75700	40575
75800	40655
75900	40728
76000	40809
76100	40893
76200	40968
76300	41050
76400	41129
76500	41209
76600	41287
76700	41359
76800	41435
76900	41516
77000	41599
77100	41676
77200	41757
77300	41831
77400	41910
77500	41986
77600	42061
77700	42136
77800	42214
77900	42292
78000	42364
78100	42447
78200	42523
78300	42604
78400	42694
78500	42768
78600	42851
78700	42927
78800	43011
78900	43088
79000	43159
79100	43242
79200	43321
79300	43403
79400	43484
79500	43565
79600	43643
79700	43722
79800	43800
79900	43882
80000	43957
80100	44040
80200	44120
80300	44199
80400	44289
80500	44372
80600	44459
80700	44535
80800	44616
80900	44699
81000	44779
81100	44858
81200	44940
81300	45027
81400	45107
81500	45183
81600	45261
81700	45341
81800	45419
81900	45489
82000	45570
82100	45652
82200	45735
82300	45808
82400	45886
82500	45968
82600	46052
82700	46133
82800	46215
82900	46295
83000	46378
83100	46464
83200	46541
83300	46619
83400	46698
83500	46778
83600	46850
83700	46924
83800	47004
83900	47083
84000	47161
84100	47245
84200	47319
84300	47396
84400	47477
84500	47563
84600	47645
84700	47729
84800	47810
84900	47886
85000	47971
85100	48059
85200	48139
85300	48222
85400	48301
85500	48375
85600	48457
85700	48528
85800	48607
85900	48686
86000	48772
86100	48849
86200	48927
86300	49007
86400	49083
86500	49163
86600	49240
86700	49319
86800	49397
86900	49481
87000	49559
87100	49638
87200	49721
87300	49807
87400	49887
87500	49969
87600	50048
87700	50124
87800	50208
87900	50291
88000	50372
88100	50454
88200	50536
88300	50612
88400	50698
88500	50771
88600	50849
88700	50930
88800	51007
88900	51094
89000	51177
89100	51256
89200	51344
89300	51422
89400	51502
89500	51580
89600	51657
89700	51737
89800	51817
89900	51894
90000	51983
90100	52068
90200	52150
90300	52240
90400	52328
90500	52406
90600	52497
90700	52580
90800	52667
90900	52746
91000	52829
91100	52905
91200	52982
91300	53059
91400	53141
91500	53230
91600	53311
91700	53391
91800	53474
91900	53561
92000	53641
92100	53724
92200	53807
92300	53887
92400	53969
92500	54052
92600	54130
92700	54218
92800	54297
92900	54378
93000	54464
93100	54551
93200	54631
93300	54706
93400	54792
93500	54874
93600	54954
93700	55028
93800	55110
93900	55189
94000	55271
94100	55355
94200	55436
94300	55520
94400	55604
94500	55692
94600	55773
94700	55851
94800	55936
94900	56014
95000	56097
95100	56180
95200	56261
95300	56343
95400	56417
95500	56499
95600	56582
95700	56666
95800	56751
95900	56833
96000	56916
96100	56995
96200	57075
96300	57157
96400	57245
96500	57335
96600	57418
96700	57500
96800	57580
96900	57665
97000	57750
97100	57837
97200	57917
97300	58003
97400	58082
97500	58163
97600	58247
97700	58332
97800	58415
97900	58493
98000	58573
98100	58654
98200	58733
98300	58807
98400	58889
98500	58971
98600	59047
98700	59129
98800	59208
98900	59293
99000	59378
99100	59465
99200	59549
99300	59637
99400	59721
99500	59802
99600	59883
99700	59973
99800	60059
99900	60143
100000	60232


==> old/submission 2/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,400,0,0
500,496,0,4
600,596,0,4
700,695,0,5
800,794,0,6
900,893,0,7
1000,990,0,10
1100,1089,1,10
1200,1186,1,13
1300,1283,1,16
1400,1379,2,19
1500,1476,2,22
1600,1574,2,24
1700,1670,3,27
1800,1768,3,29
1900,1866,3,31
2000,1959,3,38
2100,2055,5,40
2200,2150,6,44
2300,2247,6,47
2400,2346,6,48
2500,2442,6,52
2600,2537,6,57
2700,2635,6,59
2800,2731,6,63
2900,2829,7,64
3000,2926,7,67
3100,3021,8,71
3200,3109,9,82
3300,3205,9,86
3400,3300,11,89
3500,3396,11,93
3600,3490,13,97
3700,3584,13,103
3800,3682,14,104
3900,3775,15,110
4000,3869,15,116
4100,3965,16,119
4200,4062,17,121
4300,4157,19,124
4400,4253,19,128
4500,4351,19,130
4600,4441,20,139
4700,4531,21,148
4800,4622,23,155
4900,4708,26,166
5000,4800,28,172
5100,4895,28,177
5200,4989,28,183
5300,5080,29,191
5400,5175,30,195
5500,5268,30,202
5600,5361,32,207
5700,5457,32,211
5800,5549,33,218
5900,5637,35,228
6000,5729,37,234
6100,5822,37,241
6200,5903,42,255
6300,5994,42,264
6400,6083,45,272
6500,6174,47,279
6600,6258,49,293
6700,6349,49,302
6800,6442,49,309
6900,6534,52,314
7000,6619,53,328
7100,6709,54,337
7200,6800,55,345
7300,6889,55,356
7400,6973,56,371
7500,7066,56,378
7600,7156,58,386
7700,7247,58,395
7800,7334,59,407
7900,7424,60,416
8000,7510,61,429
8100,7595,63,442
8200,7682,63,455
8300,7768,66,466
8400,7857,66,477
8500,7940,69,491
8600,8029,70,501
8700,8114,71,515
8800,8201,73,526
8900,8291,74,535
9000,8384,76,540
9100,8470,78,552
9200,8557,78,565
9300,8648,78,574
9400,8735,79,586
9500,8822,80,598
9600,8905,80,615
9700,8996,81,623
9800,9083,83,634
9900,9165,86,649
10000,9251,87,662
10100,9329,90,681
10200,9410,92,698
10300,9499,93,708
10400,9579,96,725
10500,9663,98,739
10600,9751,100,749
10700,9837,100,763
10800,9925,101,774
10900,10013,102,785
11000,10095,102,803
11100,10172,104,824
11200,10258,106,836
11300,10338,108,854
11400,10417,112,871
11500,10501,113,886
11600,10587,115,898
11700,10664,121,915
11800,10747,125,928
11900,10839,125,936
12000,10920,131,949
12100,11003,133,964
12200,11089,134,977
12300,11172,136,992
12400,11268,137,995
12500,11345,140,1015
12600,11434,141,1025
12700,11510,146,1044
12800,11591,147,1062
12900,11671,152,1077
13000,11756,154,1090
13100,11837,159,1104
13200,11924,161,1115
13300,12008,165,1127
13400,12085,168,1147
13500,12172,171,1157
13600,12251,175,1174
13700,12332,178,1190
13800,12413,184,1203
13900,12495,184,1221
14000,12572,190,1238
14100,12656,191,1253
14200,12741,193,1266
14300,12816,194,1290
14400,12896,198,1306
14500,12981,198,1321
14600,13054,201,1345
14700,13139,203,1358
14800,13220,204,1376
14900,13299,209,1392
15000,13384,211,1405
15100,13458,214,1428
15200,13533,217,1450
15300,13612,223,1465
15400,13687,223,1490
15500,13767,224,1509
15600,13838,225,1537
15700,13913,231,1556
15800,14000,232,1568
15900,14079,234,1587
16000,14158,239,1603
16100,14233,243,1624
16200,14307,247,1646
16300,14390,249,1661
16400,14468,254,1678
16500,14547,257,1696
16600,14625,257,1718
16700,14707,257,1736
16800,14787,257,1756
16900,14863,258,1779
17000,14937,264,1799
17100,15017,267,1816
17200,15085,271,1844
17300,15155,275,1870
17400,15236,278,1886
17500,15320,284,1896
17600,15398,284,1918
17700,15479,286,1935
17800,15555,292,1953
17900,15627,294,1979
18000,15709,296,1995
18100,15784,298,2018
18200,15855,303,2042
18300,15929,308,2063
18400,16007,311,2082
18500,16082,312,2106
18600,16161,313,2126
18700,16239,317,2144
18800,16323,318,2159
18900,16397,319,2184
19000,16469,323,2208
19100,16542,326,2232
19200,16615,328,2257
19300,16692,332,2276
19400,16768,339,2293
19500,16841,341,2318
19600,16918,345,2337
19700,16987,352,2361
19800,17064,356,2380
19900,17131,359,2410
20000,17210,361,2429
20100,17280,364,2456
20200,17354,366,2480
20300,17430,371,2499
20400,17507,374,2519
20500,17578,379,2543
20600,17647,383,2570
20700,17721,389,2590
20800,17797,391,2612
20900,17879,395,2626
21000,17956,398,2646
21100,18025,404,2671
21200,18094,411,2695
21300,18173,415,2712
21400,18243,420,2737
21500,18323,423,2754
21600,18392,427,2781
21700,18456,431,2813
21800,18534,435,2831
21900,18606,438,2856
22000,18677,445,2878
22100,18756,447,2897
22200,18825,449,2926
22300,18898,453,2949
22400,18968,456,2976
22500,19045,459,2996
22600,19125,462,3013
22700,19195,465,3040
22800,19267,468,3065
22900,19329,470,3101
23000,19404,474,3122
23100,19478,477,3145
23200,19545,480,3175
23300,19617,482,3201
23400,19674,489,3237
23500,19744,493,3263
23600,19814,497,3289
23700,19885,499,3316
23800,19956,504,3340
23900,20027,508,3365
24000,20101,511,3388
24100,20176,513,3411
24200,20241,518,3441
24300,20315,521,3464
24400,20386,522,3492
24500,20449,526,3525
24600,20511,530,3559
24700,20578,535,3587
24800,20642,537,3621
24900,20710,541,3649
25000,20778,545,3677
25100,20853,551,3696
25200,20913,558,3729
25300,20976,562,3762
25400,21039,567,3794
25500,21100,573,3827
25600,21173,576,3851
25700,21246,578,3876
25800,21320,580,3900
25900,21386,585,3929
26000,21457,588,3955
26100,21522,590,3988
26200,21591,594,4015
26300,21660,599,4041
26400,21732,601,4067
26500,21811,605,4084
26600,21875,611,4114
26700,21931,615,4154
26800,21991,625,4184
26900,22053,627,4220
27000,22116,632,4252
27100,22182,635,4283
27200,22243,640,4317
27300,22310,643,4347
27400,22371,650,4379
27500,22442,654,4404
27600,22514,656,4430
27700,22569,660,4471
27800,22642,664,4494
27900,22711,666,4523
28000,22777,670,4553
28100,22849,675,4576
28200,22917,683,4600
28300,22983,690,4627
28400,23051,694,4655
28500,23113,698,4689
28600,23174,705,4721
28700,23234,711,4755
28800,23300,713,4787
28900,23365,716,4819
29000,23435,720,4845
29100,23508,722,4870
29200,23575,726,4899
29300,23637,732,4931
29400,23702,736,4962
29500,23766,739,4995
29600,23833,743,5024
29700,23902,751,5047
29800,23965,756,5079
29900,24033,759,5108
30000,24092,764,5144
30100,24162,767,5171
30200,24222,772,5206
30300,24287,774,5239
30400,24356,781,5263
30500,24425,783,5292
30600,24487,789,5324
30700,24552,794,5354
30800,24608,804,5388
30900,24671,811,5418
31000,24733,816,5451
31100,24793,821,5486
31200,24852,831,5517
31300,24918,840,5542
31400,24981,848,5571
31500,25046,853,5601
31600,25106,858,5636
31700,25166,862,5672
31800,25237,864,5699
31900,25297,868,5735
32000,25366,874,5760
32100,25424,879,5797
32200,25483,885,5832
32300,25544,890,5866
32400,25602,896,5902
32500,25671,899,5930
32600,25730,904,5966
32700,25797,905,5998
32800,25852,907,6041
32900,25912,912,6076
33000,25980,915,6105
33100,26036,919,6145
33200,26096,921,6183
33300,26157,923,6220
33400,26220,929,6251
33500,26282,934,6284
33600,26337,939,6324
33700,26398,946,6356
33800,26462,955,6383
33900,26526,961,6413
34000,26588,967,6445
34100,26653,971,6476
34200,26716,974,6510
34300,26779,975,6546
34400,26836,983,6581
34500,26897,985,6618
34600,26959,988,6653
34700,27024,991,6685
34800,27094,996,6710
34900,27161,999,6740
35000,27216,1003,6781
35100,27276,1006,6818
35200,27335,1011,6854
35300,27394,1016,6890
35400,27456,1019,6925
35500,27507,1022,6971
35600,27564,1026,7010
35700,27614,1030,7056
35800,27672,1035,7093
35900,27730,1040,7130
36000,27780,1049,7171
36100,27839,1053,7208
36200,27899,1059,7242
36300,27953,1067,7280
36400,28020,1070,7310
36500,28078,1078,7344
36600,28142,1084,7374
36700,28207,1088,7405
36800,28266,1096,7438
36900,28317,1099,7484
37000,28381,1103,7516
37100,28431,1107,7562
37200,28488,1111,7601
37300,28550,1117,7633
37400,28604,1121,7675
37500,28662,1123,7715
37600,28708,1129,7763
37700,28763,1133,7804
37800,28813,1140,7847
37900,28862,1147,7891
38000,28918,1150,7932
38100,28974,1158,7968
38200,29033,1161,8006
38300,29086,1164,8050
38400,29135,1176,8089
38500,29186,1182,8132
38600,29245,1184,8171
38700,29299,1191,8210
38800,29353,1194,8253
38900,29402,1199,8299
39000,29458,1202,8340
39100,29521,1204,8375
39200,29577,1208,8415
39300,29629,1215,8456
39400,29692,1220,8488
39500,29746,1228,8526
39600,29799,1233,8568
39700,29848,1245,8607
39800,29908,1248,8644
39900,29963,1258,8679
40000,30015,1266,8719
40100,30069,1270,8761
40200,30122,1277,8801
40300,30179,1284,8837
40400,30226,1290,8884
40500,30273,1298,8929
40600,30324,1303,8973
40700,30369,1310,9021
40800,30428,1315,9057
40900,30478,1318,9104
41000,30528,1326,9146
41100,30592,1336,9172
41200,30642,1343,9215
41300,30692,1349,9259
41400,30746,1356,9298
41500,30801,1362,9337
41600,30841,1371,9388
41700,30896,1377,9427
41800,30945,1383,9472
41900,31000,1395,9505
42000,31056,1401,9543
42100,31105,1407,9588
42200,31157,1416,9627
42300,31211,1422,9667
42400,31271,1429,9700
42500,31325,1434,9741
42600,31375,1442,9783
42700,31433,1447,9820
42800,31487,1449,9864
42900,31545,1453,9902
43000,31596,1462,9942
43100,31649,1468,9983
43200,31695,1476,10029
43300,31748,1479,10073
43400,31793,1484,10123
43500,31839,1488,10173
43600,31893,1495,10212
43700,31951,1501,10248
43800,32003,1509,10288
43900,32050,1515,10335
44000,32094,1521,10385
44100,32147,1526,10427
44200,32194,1534,10472
44300,32244,1540,10516
44400,32302,1545,10553
44500,32348,1552,10600
44600,32383,1557,10660
44700,32442,1562,10696
44800,32486,1571,10743
44900,32542,1578,10780
45000,32590,1586,10824
45100,32638,1596,10866
45200,32691,1600,10909
45300,32736,1609,10955
45400,32785,1617,10998
45500,32835,1622,11043
45600,32886,1629,11085
45700,32935,1639,11126
45800,32980,1648,11172
45900,33025,1652,11223
46000,33078,1659,11263
46100,33135,1666,11299
46200,33187,1670,11343
46300,33235,1679,11386
46400,33283,1687,11430
46500,33335,1696,11469
46600,33389,1702,11509
46700,33445,1709,11546
46800,33490,1718,11592
46900,33544,1722,11634
47000,33577,1730,11693
47100,33631,1735,11734
47200,33688,1739,11773
47300,33733,1743,11824
47400,33782,1748,11870
47500,33833,1754,11913
47600,33884,1759,11957
47700,33927,1766,12007
47800,33975,1774,12051
47900,34011,1784,12105
48000,34057,1792,12151
48100,34105,1796,12199
48200,34160,1801,12239
48300,34205,1806,12289
48400,34252,1819,12329
48500,34298,1825,12377
48600,34341,1837,12422
48700,34386,1842,12472
48800,34437,1850,12513
48900,34479,1855,12566
49000,34518,1861,12621
49100,34568,1869,12663
49200,34612,1873,12715
49300,34667,1877,12756
49400,34716,1885,12799
49500,34759,1892,12849
49600,34806,1904,12890
49700,34850,1914,12936
49800,34898,1918,12984
49900,34942,1928,13030
50000,34993,1938,13069
50100,35043,1943,13114
50200,35088,1949,13163
50300,35133,1958,13209
50400,35185,1964,13251
50500,35231,1971,13298
50600,35272,1977,13351
50700,35327,1984,13389
50800,35381,1986,13433
50900,35425,1992,13483
51000,35473,2003,13524
51100,35524,2012,13564
51200,35565,2018,13617
51300,35610,2022,13668
51400,35658,2033,13709
51500,35702,2045,13753
51600,35754,2049,13797
51700,35795,2060,13845
51800,35849,2065,13886
51900,35894,2070,13936
52000,35948,2072,13980
52100,35986,2083,14031
52200,36032,2093,14075
52300,36082,2096,14122
52400,36118,2105,14177
52500,36164,2113,14223
52600,36212,2117,14271
52700,36261,2121,14318
52800,36308,2129,14363
52900,36347,2135,14418
53000,36394,2144,14462
53100,36438,2151,14511
53200,36480,2158,14562
53300,36514,2168,14618
53400,36558,2173,14669
53500,36601,2181,14718
53600,36640,2185,14775
53700,36676,2197,14827
53800,36722,2205,14873
53900,36774,2210,14916
54000,36826,2216,14958
54100,36879,2223,14998
54200,36921,2230,15049
54300,36964,2238,15098
54400,37004,2246,15150
54500,37046,2256,15198
54600,37092,2261,15247
54700,37130,2267,15303
54800,37174,2270,15356
54900,37208,2274,15418
55000,37248,2281,15471
55100,37301,2288,15511
55200,37343,2296,15561
55300,37382,2301,15617
55400,37432,2309,15659
55500,37478,2316,15706
55600,37521,2322,15757
55700,37555,2332,15813
55800,37598,2338,15864
55900,37647,2344,15909
56000,37678,2353,15969
56100,37721,2354,16025
56200,37767,2364,16069
56300,37809,2371,16120
56400,37854,2379,16167
56500,37896,2388,16216
56600,37933,2397,16270
56700,37975,2402,16323
56800,38008,2409,16383
56900,38046,2418,16436
57000,38083,2428,16489
57100,38126,2434,16540
57200,38166,2442,16592
57300,38215,2445,16640
57400,38256,2453,16691
57500,38297,2457,16746
57600,38337,2463,16800
57700,38383,2471,16846
57800,38421,2483,16896
57900,38466,2488,16946
58000,38505,2496,16999
58100,38547,2505,17048
58200,38590,2518,17092
58300,38628,2530,17142
58400,38665,2545,17190
58500,38709,2554,17237
58600,38758,2561,17281
58700,38801,2571,17328
58800,38833,2575,17392
58900,38871,2582,17447
59000,38914,2583,17503
59100,38948,2591,17561
59200,38988,2602,17610
59300,39028,2613,17659
59400,39068,2618,17714
59500,39112,2621,17767
59600,39162,2629,17809
59700,39206,2640,17854
59800,39241,2654,17905
59900,39280,2662,17958
60000,39320,2669,18011
60100,39357,2674,18069
60200,39403,2677,18120
60300,39450,2684,18166
60400,39491,2688,18221
60500,39531,2697,18272
60600,39564,2707,18329
60700,39598,2714,18388
60800,39641,2722,18437
60900,39676,2730,18494
61000,39713,2743,18544
61100,39749,2753,18598
61200,39782,2763,18655
61300,39812,2776,18712
61400,39853,2782,18765
61500,39891,2791,18818
61600,39923,2796,18881
61700,39955,2811,18934
61800,39995,2821,18984
61900,40021,2829,19050
62000,40064,2840,19096
62100,40099,2851,19150
62200,40136,2861,19203
62300,40172,2867,19261
62400,40221,2871,19308
62500,40261,2878,19361
62600,40301,2883,19416
62700,40337,2891,19472
62800,40383,2897,19520
62900,40421,2904,19575
63000,40458,2914,19628
63100,40498,2919,19683
63200,40540,2925,19735
63300,40578,2935,19787
63400,40618,2942,19840
63500,40661,2948,19891
63600,40693,2958,19949
63700,40732,2964,20004
63800,40770,2972,20058
63900,40807,2974,20119
64000,40835,2980,20185
64100,40866,2986,20248
64200,40899,2993,20308
64300,40940,3000,20360
64400,40973,3008,20419
64500,41007,3023,20470
64600,41054,3030,20516
64700,41085,3038,20577
64800,41121,3046,20633
64900,41160,3051,20689
65000,41201,3056,20743
65100,41232,3063,20805
65200,41269,3069,20862
65300,41307,3074,20919
65400,41332,3080,20988
65500,41374,3083,21043
65600,41411,3090,21099
65700,41447,3100,21153
65800,41487,3109,21204
65900,41523,3116,21261
66000,41558,3125,21317
66100,41595,3132,21373
66200,41629,3137,21434
66300,41671,3148,21481
66400,41718,3157,21525
66500,41758,3163,21579
66600,41802,3170,21628
66700,41829,3177,21694
66800,41870,3184,21746
66900,41906,3193,21801
67000,41941,3202,21857
67100,41975,3208,21917
67200,42003,3218,21979
67300,42038,3226,22036
67400,42070,3236,22094
67500,42102,3243,22155
67600,42133,3253,22214
67700,42168,3264,22268
67800,42205,3272,22323
67900,42239,3277,22384
68000,42278,3283,22439
68100,42321,3290,22489
68200,42356,3299,22545
68300,42386,3308,22606
68400,42427,3315,22658
68500,42456,3324,22720
68600,42493,3331,22776
68700,42530,3340,22830
68800,42561,3350,22889
68900,42590,3360,22950
69000,42617,3371,23012
69100,42650,3382,23068
69200,42687,3387,23126
69300,42723,3395,23182
69400,42756,3404,23240
69500,42796,3416,23288
69600,42825,3423,23352
69700,42862,3433,23405
69800,42898,3444,23458
69900,42938,3450,23512
70000,42970,3458,23572
70100,43001,3463,23636
70200,43035,3471,23694
70300,43071,3481,23748
70400,43106,3491,23803
70500,43137,3501,23862
70600,43169,3508,23923
70700,43200,3515,23985
70800,43231,3523,24046
70900,43264,3529,24107
71000,43303,3539,24158
71100,43343,3545,24212
71200,43371,3554,24275
71300,43408,3560,24332
71400,43436,3563,24401
71500,43472,3567,24461
71600,43503,3581,24516
71700,43537,3585,24578
71800,43565,3593,24642
71900,43599,3598,24703
72000,43626,3604,24770
72100,43660,3613,24827
72200,43689,3623,24888
72300,43722,3631,24947
72400,43755,3638,25007
72500,43793,3645,25062
72600,43837,3651,25112
72700,43871,3661,25168
72800,43900,3669,25231
72900,43932,3678,25290
73000,43965,3689,25346
73100,43995,3701,25404
73200,44033,3710,25457
73300,44072,3714,25514
73400,44105,3727,25568
73500,44147,3735,25618
73600,44175,3742,25683
73700,44200,3756,25744
73800,44236,3761,25803
73900,44270,3767,25863
74000,44298,3777,25925
74100,44336,3785,25979
74200,44374,3796,26030
74300,44414,3803,26083
74400,44443,3814,26143
74500,44480,3827,26193
74600,44506,3834,26260
74700,44534,3842,26324
74800,44564,3849,26387
74900,44595,3854,26451
75000,44629,3860,26511
75100,44664,3866,26570
75200,44697,3869,26634
75300,44728,3873,26699
75400,44772,3879,26749
75500,44801,3889,26810
75600,44829,3894,26877
75700,44871,3898,26931
75800,44906,3904,26990
75900,44931,3915,27054
76000,44960,3928,27112
76100,44991,3934,27175
76200,45020,3944,27236
76300,45056,3955,27289
76400,45087,3965,27348
76500,45129,3973,27398
76600,45153,3981,27466
76700,45184,3995,27521
76800,45211,4000,27589
76900,45239,4003,27658
77000,45275,4013,27712
77100,45313,4016,27771
77200,45340,4029,27831
77300,45364,4039,27897
77400,45401,4049,27950
77500,45434,4060,28006
77600,45461,4066,28073
77700,45488,4076,28136
77800,45515,4089,28196
77900,45545,4099,28256
78000,45574,4105,28321
78100,45607,4112,28381
78200,45633,4116,28451
78300,45669,4121,28510
78400,45699,4129,28572
78500,45733,4138,28629
78600,45763,4150,28687
78700,45787,4164,28749
78800,45823,4170,28807
78900,45853,4178,28869
79000,45888,4185,28927
79100,45906,4193,29001
79200,45940,4196,29064
79300,45968,4202,29130
79400,45996,4209,29195
79500,46024,4216,29260
79600,46057,4221,29322
79700,46093,4228,29379
79800,46124,4236,29440
79900,46160,4243,29497
80000,46189,4253,29558
80100,46220,4266,29614
80200,46253,4276,29671
80300,46287,4287,29726
80400,46312,4300,29788
80500,46334,4309,29857
80600,46368,4321,29911
80700,46394,4332,29974
80800,46421,4336,30043
80900,46447,4351,30102
81000,46472,4361,30167
81100,46507,4368,30225
81200,46537,4379,30284
81300,46564,4387,30349
81400,46598,4404,30398
81500,46626,4411,30463
81600,46647,4423,30530
81700,46678,4426,30596
81800,46703,4437,30660
81900,46732,4446,30722
82000,46767,4452,30781
82100,46802,4456,30842
82200,46834,4459,30907
82300,46867,4473,30960
82400,46889,4482,31029
82500,46917,4490,31093
82600,46951,4499,31150
82700,46976,4503,31221
82800,46999,4506,31295
82900,47034,4513,31353
83000,47065,4521,31414
83100,47088,4527,31485
83200,47115,4534,31551
83300,47149,4542,31609
83400,47174,4557,31669
83500,47201,4566,31733
83600,47225,4578,31797
83700,47248,4588,31864
83800,47276,4595,31929
83900,47303,4603,31994
84000,47334,4612,32054
84100,47363,4621,32116
84200,47385,4631,32184
84300,47415,4633,32252
84400,47431,4640,32329
84500,47454,4650,32396
84600,47481,4661,32458
84700,47510,4672,32518
84800,47540,4679,32581
84900,47557,4691,32652
85000,47580,4699,32721
85100,47610,4710,32780
85200,47639,4719,32842
85300,47662,4728,32910
85400,47692,4739,32969
85500,47717,4747,33036
85600,47743,4757,33100
85700,47771,4764,33165
85800,47793,4772,33235
85900,47817,4780,33303
86000,47841,4790,33369
86100,47868,4796,33436
86200,47898,4806,33496
86300,47927,4816,33557
86400,47955,4827,33618
86500,47988,4834,33678
86600,48010,4846,33744
86700,48036,4854,33810
86800,48065,4863,33872
86900,48092,4874,33934
87000,48122,4882,33996
87100,48152,4896,34052
87200,48176,4903,34121
87300,48202,4914,34184
87400,48229,4923,34248
87500,48255,4931,34314
87600,48285,4938,34377
87700,48315,4944,34441
87800,48337,4953,34510
87900,48357,4960,34583
88000,48385,4968,34647
88100,48411,4976,34713
88200,48436,4987,34777
88300,48468,4995,34837
88400,48491,5006,34903
88500,48518,5014,34968
88600,48544,5021,35035
88700,48567,5031,35102
88800,48590,5038,35172
88900,48614,5042,35244
89000,48645,5045,35310
89100,48672,5058,35370
89200,48702,5071,35427
89300,48728,5083,35489
89400,48754,5095,35551
89500,48783,5104,35613
89600,48808,5114,35678
89700,48829,5126,35745
89800,48843,5135,35822
89900,48868,5145,35887
90000,48896,5156,35948
90100,48927,5165,36008
90200,48952,5173,36075
90300,48974,5181,36145
90400,48996,5190,36214
90500,49019,5201,36280
90600,49040,5208,36352
90700,49056,5219,36425
90800,49084,5223,36493
90900,49108,5230,36562
91000,49126,5238,36636
91100,49158,5243,36699
91200,49189,5249,36762
91300,49212,5259,36829
91400,49237,5269,36894
91500,49262,5278,36960
91600,49286,5291,37023
91700,49307,5302,37091
91800,49334,5313,37153
91900,49358,5325,37217
92000,49374,5335,37291
92100,49401,5346,37353
92200,49428,5353,37419
92300,49446,5363,37491
92400,49469,5372,37559
92500,49492,5381,37627
92600,49513,5392,37695
92700,49534,5403,37763
92800,49558,5413,37829
92900,49581,5425,37894
93000,49604,5436,37960
93100,49621,5448,38031
93200,49638,5458,38104
93300,49661,5466,38173
93400,49689,5473,38238
93500,49716,5492,38292
93600,49735,5508,38357
93700,49762,5520,38418
93800,49792,5531,38477
93900,49814,5536,38550
94000,49837,5545,38618
94100,49860,5550,38690
94200,49878,5557,38765
94300,49894,5563,38843
94400,49919,5570,38911
94500,49941,5580,38979
94600,49967,5589,39044
94700,49989,5596,39115
94800,50015,5611,39174
94900,50044,5623,39233
95000,50067,5631,39302
95100,50085,5643,39372
95200,50112,5657,39431
95300,50134,5664,39502
95400,50156,5677,39567
95500,50183,5687,39630
95600,50202,5695,39703
95700,50228,5707,39765
95800,50251,5713,39836
95900,50274,5724,39902
96000,50299,5734,39967
96100,50325,5744,40031
96200,50346,5752,40102
96300,50365,5769,40166
96400,50393,5781,40226
96500,50422,5787,40291
96600,50445,5795,40360
96700,50470,5801,40429
96800,50490,5813,40497
96900,50512,5823,40565
97000,50533,5836,40631
97100,50560,5847,40693
97200,50585,5859,40756
97300,50613,5866,40821
97400,50631,5875,40894
97500,50647,5888,40965
97600,50673,5900,41027
97700,50692,5910,41098
97800,50716,5920,41164
97900,50749,5927,41224
98000,50775,5937,41288
98100,50798,5950,41352
98200,50822,5962,41416
98300,50851,5971,41478
98400,50867,5983,41550
98500,50890,5993,41617
98600,50915,6003,41682
98700,50939,6012,41749
98800,50958,6026,41816
98900,50979,6036,41885
99000,50996,6043,41961
99100,51015,6051,42034
99200,51044,6062,42094
99300,51067,6069,42164
99400,51090,6081,42229
99500,51111,6090,42299
99600,51136,6102,42362
99700,51158,6112,42430
99800,51180,6119,42501
99900,51205,6130,42565
100000,51225,6144,42631


==> old/submission 2/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	1
1200	1
1300	1
1400	2
1500	2
1600	2
1700	3
1800	3
1900	3
2000	3
2100	5
2200	6
2300	6
2400	6
2500	6
2600	6
2700	6
2800	6
2900	7
3000	7
3100	8
3200	9
3300	9
3400	11
3500	11
3600	13
3700	13
3800	14
3900	15
4000	15
4100	16
4200	17
4300	19
4400	19
4500	19
4600	20
4700	21
4800	23
4900	26
5000	28
5100	28
5200	28
5300	29
5400	30
5500	30
5600	32
5700	32
5800	33
5900	35
6000	37
6100	37
6200	42
6300	42
6400	45
6500	47
6600	49
6700	49
6800	49
6900	52
7000	53
7100	54
7200	55
7300	55
7400	56
7500	56
7600	58
7700	58
7800	59
7900	60
8000	61
8100	63
8200	63
8300	66
8400	66
8500	69
8600	70
8700	71
8800	73
8900	74
9000	76
9100	78
9200	78
9300	78
9400	79
9500	80
9600	80
9700	81
9800	83
9900	86
10000	87
10100	90
10200	92
10300	93
10400	96
10500	98
10600	100
10700	100
10800	101
10900	102
11000	102
11100	104
11200	106
11300	108
11400	112
11500	113
11600	115
11700	121
11800	125
11900	125
12000	131
12100	133
12200	134
12300	136
12400	137
12500	140
12600	141
12700	146
12800	147
12900	152
13000	154
13100	159
13200	161
13300	165
13400	168
13500	171
13600	175
13700	178
13800	184
13900	184
14000	190
14100	191
14200	193
14300	194
14400	198
14500	198
14600	201
14700	203
14800	204
14900	209
15000	211
15100	214
15200	217
15300	223
15400	223
15500	224
15600	225
15700	231
15800	232
15900	234
16000	239
16100	243
16200	247
16300	249
16400	254
16500	257
16600	257
16700	257
16800	257
16900	258
17000	264
17100	267
17200	271
17300	275
17400	278
17500	284
17600	284
17700	286
17800	292
17900	294
18000	296
18100	298
18200	303
18300	308
18400	311
18500	312
18600	313
18700	317
18800	318
18900	319
19000	323
19100	326
19200	328
19300	332
19400	339
19500	341
19600	345
19700	352
19800	356
19900	359
20000	361
20100	364
20200	366
20300	371
20400	374
20500	379
20600	383
20700	389
20800	391
20900	395
21000	398
21100	404
21200	411
21300	415
21400	420
21500	423
21600	427
21700	431
21800	435
21900	438
22000	445
22100	447
22200	449
22300	453
22400	456
22500	459
22600	462
22700	465
22800	468
22900	470
23000	474
23100	477
23200	480
23300	482
23400	489
23500	493
23600	497
23700	499
23800	504
23900	508
24000	511
24100	513
24200	518
24300	521
24400	522
24500	526
24600	530
24700	535
24800	537
24900	541
25000	545
25100	551
25200	558
25300	562
25400	567
25500	573
25600	576
25700	578
25800	580
25900	585
26000	588
26100	590
26200	594
26300	599
26400	601
26500	605
26600	611
26700	615
26800	625
26900	627
27000	632
27100	635
27200	640
27300	643
27400	650
27500	654
27600	656
27700	660
27800	664
27900	666
28000	670
28100	675
28200	683
28300	690
28400	694
28500	698
28600	705
28700	711
28800	713
28900	716
29000	720
29100	722
29200	726
29300	732
29400	736
29500	739
29600	743
29700	751
29800	756
29900	759
30000	764
30100	767
30200	772
30300	774
30400	781
30500	783
30600	789
30700	794
30800	804
30900	811
31000	816
31100	821
31200	831
31300	840
31400	848
31500	853
31600	858
31700	862
31800	864
31900	868
32000	874
32100	879
32200	885
32300	890
32400	896
32500	899
32600	904
32700	905
32800	907
32900	912
33000	915
33100	919
33200	921
33300	923
33400	929
33500	934
33600	939
33700	946
33800	955
33900	961
34000	967
34100	971
34200	974
34300	975
34400	983
34500	985
34600	988
34700	991
34800	996
34900	999
35000	1003
35100	1006
35200	1011
35300	1016
35400	1019
35500	1022
35600	1026
35700	1030
35800	1035
35900	1040
36000	1049
36100	1053
36200	1059
36300	1067
36400	1070
36500	1078
36600	1084
36700	1088
36800	1096
36900	1099
37000	1103
37100	1107
37200	1111
37300	1117
37400	1121
37500	1123
37600	1129
37700	1133
37800	1140
37900	1147
38000	1150
38100	1158
38200	1161
38300	1164
38400	1176
38500	1182
38600	1184
38700	1191
38800	1194
38900	1199
39000	1202
39100	1204
39200	1208
39300	1215
39400	1220
39500	1228
39600	1233
39700	1245
39800	1248
39900	1258
40000	1266
40100	1270
40200	1277
40300	1284
40400	1290
40500	1298
40600	1303
40700	1310
40800	1315
40900	1318
41000	1326
41100	1336
41200	1343
41300	1349
41400	1356
41500	1362
41600	1371
41700	1377
41800	1383
41900	1395
42000	1401
42100	1407
42200	1416
42300	1422
42400	1429
42500	1434
42600	1442
42700	1447
42800	1449
42900	1453
43000	1462
43100	1468
43200	1476
43300	1479
43400	1484
43500	1488
43600	1495
43700	1501
43800	1509
43900	1515
44000	1521
44100	1526
44200	1534
44300	1540
44400	1545
44500	1552
44600	1557
44700	1562
44800	1571
44900	1578
45000	1586
45100	1596
45200	1600
45300	1609
45400	1617
45500	1622
45600	1629
45700	1639
45800	1648
45900	1652
46000	1659
46100	1666
46200	1670
46300	1679
46400	1687
46500	1696
46600	1702
46700	1709
46800	1718
46900	1722
47000	1730
47100	1735
47200	1739
47300	1743
47400	1748
47500	1754
47600	1759
47700	1766
47800	1774
47900	1784
48000	1792
48100	1796
48200	1801
48300	1806
48400	1819
48500	1825
48600	1837
48700	1842
48800	1850
48900	1855
49000	1861
49100	1869
49200	1873
49300	1877
49400	1885
49500	1892
49600	1904
49700	1914
49800	1918
49900	1928
50000	1938
50100	1943
50200	1949
50300	1958
50400	1964
50500	1971
50600	1977
50700	1984
50800	1986
50900	1992
51000	2003
51100	2012
51200	2018
51300	2022
51400	2033
51500	2045
51600	2049
51700	2060
51800	2065
51900	2070
52000	2072
52100	2083
52200	2093
52300	2096
52400	2105
52500	2113
52600	2117
52700	2121
52800	2129
52900	2135
53000	2144
53100	2151
53200	2158
53300	2168
53400	2173
53500	2181
53600	2185
53700	2197
53800	2205
53900	2210
54000	2216
54100	2223
54200	2230
54300	2238
54400	2246
54500	2256
54600	2261
54700	2267
54800	2270
54900	2274
55000	2281
55100	2288
55200	2296
55300	2301
55400	2309
55500	2316
55600	2322
55700	2332
55800	2338
55900	2344
56000	2353
56100	2354
56200	2364
56300	2371
56400	2379
56500	2388
56600	2397
56700	2402
56800	2409
56900	2418
57000	2428
57100	2434
57200	2442
57300	2445
57400	2453
57500	2457
57600	2463
57700	2471
57800	2483
57900	2488
58000	2496
58100	2505
58200	2518
58300	2530
58400	2545
58500	2554
58600	2561
58700	2571
58800	2575
58900	2582
59000	2583
59100	2591
59200	2602
59300	2613
59400	2618
59500	2621
59600	2629
59700	2640
59800	2654
59900	2662
60000	2669
60100	2674
60200	2677
60300	2684
60400	2688
60500	2697
60600	2707
60700	2714
60800	2722
60900	2730
61000	2743
61100	2753
61200	2763
61300	2776
61400	2782
61500	2791
61600	2796
61700	2811
61800	2821
61900	2829
62000	2840
62100	2851
62200	2861
62300	2867
62400	2871
62500	2878
62600	2883
62700	2891
62800	2897
62900	2904
63000	2914
63100	2919
63200	2925
63300	2935
63400	2942
63500	2948
63600	2958
63700	2964
63800	2972
63900	2974
64000	2980
64100	2986
64200	2993
64300	3000
64400	3008
64500	3023
64600	3030
64700	3038
64800	3046
64900	3051
65000	3056
65100	3063
65200	3069
65300	3074
65400	3080
65500	3083
65600	3090
65700	3100
65800	3109
65900	3116
66000	3125
66100	3132
66200	3137
66300	3148
66400	3157
66500	3163
66600	3170
66700	3177
66800	3184
66900	3193
67000	3202
67100	3208
67200	3218
67300	3226
67400	3236
67500	3243
67600	3253
67700	3264
67800	3272
67900	3277
68000	3283
68100	3290
68200	3299
68300	3308
68400	3315
68500	3324
68600	3331
68700	3340
68800	3350
68900	3360
69000	3371
69100	3382
69200	3387
69300	3395
69400	3404
69500	3416
69600	3423
69700	3433
69800	3444
69900	3450
70000	3458
70100	3463
70200	3471
70300	3481
70400	3491
70500	3501
70600	3508
70700	3515
70800	3523
70900	3529
71000	3539
71100	3545
71200	3554
71300	3560
71400	3563
71500	3567
71600	3581
71700	3585
71800	3593
71900	3598
72000	3604
72100	3613
72200	3623
72300	3631
72400	3638
72500	3645
72600	3651
72700	3661
72800	3669
72900	3678
73000	3689
73100	3701
73200	3710
73300	3714
73400	3727
73500	3735
73600	3742
73700	3756
73800	3761
73900	3767
74000	3777
74100	3785
74200	3796
74300	3803
74400	3814
74500	3827
74600	3834
74700	3842
74800	3849
74900	3854
75000	3860
75100	3866
75200	3869
75300	3873
75400	3879
75500	3889
75600	3894
75700	3898
75800	3904
75900	3915
76000	3928
76100	3934
76200	3944
76300	3955
76400	3965
76500	3973
76600	3981
76700	3995
76800	4000
76900	4003
77000	4013
77100	4016
77200	4029
77300	4039
77400	4049
77500	4060
77600	4066
77700	4076
77800	4089
77900	4099
78000	4105
78100	4112
78200	4116
78300	4121
78400	4129
78500	4138
78600	4150
78700	4164
78800	4170
78900	4178
79000	4185
79100	4193
79200	4196
79300	4202
79400	4209
79500	4216
79600	4221
79700	4228
79800	4236
79900	4243
80000	4253
80100	4266
80200	4276
80300	4287
80400	4300
80500	4309
80600	4321
80700	4332
80800	4336
80900	4351
81000	4361
81100	4368
81200	4379
81300	4387
81400	4404
81500	4411
81600	4423
81700	4426
81800	4437
81900	4446
82000	4452
82100	4456
82200	4459
82300	4473
82400	4482
82500	4490
82600	4499
82700	4503
82800	4506
82900	4513
83000	4521
83100	4527
83200	4534
83300	4542
83400	4557
83500	4566
83600	4578
83700	4588
83800	4595
83900	4603
84000	4612
84100	4621
84200	4631
84300	4633
84400	4640
84500	4650
84600	4661
84700	4672
84800	4679
84900	4691
85000	4699
85100	4710
85200	4719
85300	4728
85400	4739
85500	4747
85600	4757
85700	4764
85800	4772
85900	4780
86000	4790
86100	4796
86200	4806
86300	4816
86400	4827
86500	4834
86600	4846
86700	4854
86800	4863
86900	4874
87000	4882
87100	4896
87200	4903
87300	4914
87400	4923
87500	4931
87600	4938
87700	4944
87800	4953
87900	4960
88000	4968
88100	4976
88200	4987
88300	4995
88400	5006
88500	5014
88600	5021
88700	5031
88800	5038
88900	5042
89000	5045
89100	5058
89200	5071
89300	5083
89400	5095
89500	5104
89600	5114
89700	5126
89800	5135
89900	5145
90000	5156
90100	5165
90200	5173
90300	5181
90400	5190
90500	5201
90600	5208
90700	5219
90800	5223
90900	5230
91000	5238
91100	5243
91200	5249
91300	5259
91400	5269
91500	5278
91600	5291
91700	5302
91800	5313
91900	5325
92000	5335
92100	5346
92200	5353
92300	5363
92400	5372
92500	5381
92600	5392
92700	5403
92800	5413
92900	5425
93000	5436
93100	5448
93200	5458
93300	5466
93400	5473
93500	5492
93600	5508
93700	5520
93800	5531
93900	5536
94000	5545
94100	5550
94200	5557
94300	5563
94400	5570
94500	5580
94600	5589
94700	5596
94800	5611
94900	5623
95000	5631
95100	5643
95200	5657
95300	5664
95400	5677
95500	5687
95600	5695
95700	5707
95800	5713
95900	5724
96000	5734
96100	5744
96200	5752
96300	5769
96400	5781
96500	5787
96600	5795
96700	5801
96800	5813
96900	5823
97000	5836
97100	5847
97200	5859
97300	5866
97400	5875
97500	5888
97600	5900
97700	5910
97800	5920
97900	5927
98000	5937
98100	5950
98200	5962
98300	5971
98400	5983
98500	5993
98600	6003
98700	6012
98800	6026
98900	6036
99000	6043
99100	6051
99200	6062
99300	6069
99400	6081
99500	6090
99600	6102
99700	6112
99800	6119
99900	6130
100000	6144


==> old/submission 2/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	400
500	496
600	596
700	695
800	794
900	893
1000	990
1100	1089
1200	1186
1300	1283
1400	1379
1500	1476
1600	1574
1700	1670
1800	1768
1900	1866
2000	1959
2100	2055
2200	2150
2300	2247
2400	2346
2500	2442
2600	2537
2700	2635
2800	2731
2900	2829
3000	2926
3100	3021
3200	3109
3300	3205
3400	3300
3500	3396
3600	3490
3700	3584
3800	3682
3900	3775
4000	3869
4100	3965
4200	4062
4300	4157
4400	4253
4500	4351
4600	4441
4700	4531
4800	4622
4900	4708
5000	4800
5100	4895
5200	4989
5300	5080
5400	5175
5500	5268
5600	5361
5700	5457
5800	5549
5900	5637
6000	5729
6100	5822
6200	5903
6300	5994
6400	6083
6500	6174
6600	6258
6700	6349
6800	6442
6900	6534
7000	6619
7100	6709
7200	6800
7300	6889
7400	6973
7500	7066
7600	7156
7700	7247
7800	7334
7900	7424
8000	7510
8100	7595
8200	7682
8300	7768
8400	7857
8500	7940
8600	8029
8700	8114
8800	8201
8900	8291
9000	8384
9100	8470
9200	8557
9300	8648
9400	8735
9500	8822
9600	8905
9700	8996
9800	9083
9900	9165
10000	9251
10100	9329
10200	9410
10300	9499
10400	9579
10500	9663
10600	9751
10700	9837
10800	9925
10900	10013
11000	10095
11100	10172
11200	10258
11300	10338
11400	10417
11500	10501
11600	10587
11700	10664
11800	10747
11900	10839
12000	10920
12100	11003
12200	11089
12300	11172
12400	11268
12500	11345
12600	11434
12700	11510
12800	11591
12900	11671
13000	11756
13100	11837
13200	11924
13300	12008
13400	12085
13500	12172
13600	12251
13700	12332
13800	12413
13900	12495
14000	12572
14100	12656
14200	12741
14300	12816
14400	12896
14500	12981
14600	13054
14700	13139
14800	13220
14900	13299
15000	13384
15100	13458
15200	13533
15300	13612
15400	13687
15500	13767
15600	13838
15700	13913
15800	14000
15900	14079
16000	14158
16100	14233
16200	14307
16300	14390
16400	14468
16500	14547
16600	14625
16700	14707
16800	14787
16900	14863
17000	14937
17100	15017
17200	15085
17300	15155
17400	15236
17500	15320
17600	15398
17700	15479
17800	15555
17900	15627
18000	15709
18100	15784
18200	15855
18300	15929
18400	16007
18500	16082
18600	16161
18700	16239
18800	16323
18900	16397
19000	16469
19100	16542
19200	16615
19300	16692
19400	16768
19500	16841
19600	16918
19700	16987
19800	17064
19900	17131
20000	17210
20100	17280
20200	17354
20300	17430
20400	17507
20500	17578
20600	17647
20700	17721
20800	17797
20900	17879
21000	17956
21100	18025
21200	18094
21300	18173
21400	18243
21500	18323
21600	18392
21700	18456
21800	18534
21900	18606
22000	18677
22100	18756
22200	18825
22300	18898
22400	18968
22500	19045
22600	19125
22700	19195
22800	19267
22900	19329
23000	19404
23100	19478
23200	19545
23300	19617
23400	19674
23500	19744
23600	19814
23700	19885
23800	19956
23900	20027
24000	20101
24100	20176
24200	20241
24300	20315
24400	20386
24500	20449
24600	20511
24700	20578
24800	20642
24900	20710
25000	20778
25100	20853
25200	20913
25300	20976
25400	21039
25500	21100
25600	21173
25700	21246
25800	21320
25900	21386
26000	21457
26100	21522
26200	21591
26300	21660
26400	21732
26500	21811
26600	21875
26700	21931
26800	21991
26900	22053
27000	22116
27100	22182
27200	22243
27300	22310
27400	22371
27500	22442
27600	22514
27700	22569
27800	22642
27900	22711
28000	22777
28100	22849
28200	22917
28300	22983
28400	23051
28500	23113
28600	23174
28700	23234
28800	23300
28900	23365
29000	23435
29100	23508
29200	23575
29300	23637
29400	23702
29500	23766
29600	23833
29700	23902
29800	23965
29900	24033
30000	24092
30100	24162
30200	24222
30300	24287
30400	24356
30500	24425
30600	24487
30700	24552
30800	24608
30900	24671
31000	24733
31100	24793
31200	24852
31300	24918
31400	24981
31500	25046
31600	25106
31700	25166
31800	25237
31900	25297
32000	25366
32100	25424
32200	25483
32300	25544
32400	25602
32500	25671
32600	25730
32700	25797
32800	25852
32900	25912
33000	25980
33100	26036
33200	26096
33300	26157
33400	26220
33500	26282
33600	26337
33700	26398
33800	26462
33900	26526
34000	26588
34100	26653
34200	26716
34300	26779
34400	26836
34500	26897
34600	26959
34700	27024
34800	27094
34900	27161
35000	27216
35100	27276
35200	27335
35300	27394
35400	27456
35500	27507
35600	27564
35700	27614
35800	27672
35900	27730
36000	27780
36100	27839
36200	27899
36300	27953
36400	28020
36500	28078
36600	28142
36700	28207
36800	28266
36900	28317
37000	28381
37100	28431
37200	28488
37300	28550
37400	28604
37500	28662
37600	28708
37700	28763
37800	28813
37900	28862
38000	28918
38100	28974
38200	29033
38300	29086
38400	29135
38500	29186
38600	29245
38700	29299
38800	29353
38900	29402
39000	29458
39100	29521
39200	29577
39300	29629
39400	29692
39500	29746
39600	29799
39700	29848
39800	29908
39900	29963
40000	30015
40100	30069
40200	30122
40300	30179
40400	30226
40500	30273
40600	30324
40700	30369
40800	30428
40900	30478
41000	30528
41100	30592
41200	30642
41300	30692
41400	30746
41500	30801
41600	30841
41700	30896
41800	30945
41900	31000
42000	31056
42100	31105
42200	31157
42300	31211
42400	31271
42500	31325
42600	31375
42700	31433
42800	31487
42900	31545
43000	31596
43100	31649
43200	31695
43300	31748
43400	31793
43500	31839
43600	31893
43700	31951
43800	32003
43900	32050
44000	32094
44100	32147
44200	32194
44300	32244
44400	32302
44500	32348
44600	32383
44700	32442
44800	32486
44900	32542
45000	32590
45100	32638
45200	32691
45300	32736
45400	32785
45500	32835
45600	32886
45700	32935
45800	32980
45900	33025
46000	33078
46100	33135
46200	33187
46300	33235
46400	33283
46500	33335
46600	33389
46700	33445
46800	33490
46900	33544
47000	33577
47100	33631
47200	33688
47300	33733
47400	33782
47500	33833
47600	33884
47700	33927
47800	33975
47900	34011
48000	34057
48100	34105
48200	34160
48300	34205
48400	34252
48500	34298
48600	34341
48700	34386
48800	34437
48900	34479
49000	34518
49100	34568
49200	34612
49300	34667
49400	34716
49500	34759
49600	34806
49700	34850
49800	34898
49900	34942
50000	34993
50100	35043
50200	35088
50300	35133
50400	35185
50500	35231
50600	35272
50700	35327
50800	35381
50900	35425
51000	35473
51100	35524
51200	35565
51300	35610
51400	35658
51500	35702
51600	35754
51700	35795
51800	35849
51900	35894
52000	35948
52100	35986
52200	36032
52300	36082
52400	36118
52500	36164
52600	36212
52700	36261
52800	36308
52900	36347
53000	36394
53100	36438
53200	36480
53300	36514
53400	36558
53500	36601
53600	36640
53700	36676
53800	36722
53900	36774
54000	36826
54100	36879
54200	36921
54300	36964
54400	37004
54500	37046
54600	37092
54700	37130
54800	37174
54900	37208
55000	37248
55100	37301
55200	37343
55300	37382
55400	37432
55500	37478
55600	37521
55700	37555
55800	37598
55900	37647
56000	37678
56100	37721
56200	37767
56300	37809
56400	37854
56500	37896
56600	37933
56700	37975
56800	38008
56900	38046
57000	38083
57100	38126
57200	38166
57300	38215
57400	38256
57500	38297
57600	38337
57700	38383
57800	38421
57900	38466
58000	38505
58100	38547
58200	38590
58300	38628
58400	38665
58500	38709
58600	38758
58700	38801
58800	38833
58900	38871
59000	38914
59100	38948
59200	38988
59300	39028
59400	39068
59500	39112
59600	39162
59700	39206
59800	39241
59900	39280
60000	39320
60100	39357
60200	39403
60300	39450
60400	39491
60500	39531
60600	39564
60700	39598
60800	39641
60900	39676
61000	39713
61100	39749
61200	39782
61300	39812
61400	39853
61500	39891
61600	39923
61700	39955
61800	39995
61900	40021
62000	40064
62100	40099
62200	40136
62300	40172
62400	40221
62500	40261
62600	40301
62700	40337
62800	40383
62900	40421
63000	40458
63100	40498
63200	40540
63300	40578
63400	40618
63500	40661
63600	40693
63700	40732
63800	40770
63900	40807
64000	40835
64100	40866
64200	40899
64300	40940
64400	40973
64500	41007
64600	41054
64700	41085
64800	41121
64900	41160
65000	41201
65100	41232
65200	41269
65300	41307
65400	41332
65500	41374
65600	41411
65700	41447
65800	41487
65900	41523
66000	41558
66100	41595
66200	41629
66300	41671
66400	41718
66500	41758
66600	41802
66700	41829
66800	41870
66900	41906
67000	41941
67100	41975
67200	42003
67300	42038
67400	42070
67500	42102
67600	42133
67700	42168
67800	42205
67900	42239
68000	42278
68100	42321
68200	42356
68300	42386
68400	42427
68500	42456
68600	42493
68700	42530
68800	42561
68900	42590
69000	42617
69100	42650
69200	42687
69300	42723
69400	42756
69500	42796
69600	42825
69700	42862
69800	42898
69900	42938
70000	42970
70100	43001
70200	43035
70300	43071
70400	43106
70500	43137
70600	43169
70700	43200
70800	43231
70900	43264
71000	43303
71100	43343
71200	43371
71300	43408
71400	43436
71500	43472
71600	43503
71700	43537
71800	43565
71900	43599
72000	43626
72100	43660
72200	43689
72300	43722
72400	43755
72500	43793
72600	43837
72700	43871
72800	43900
72900	43932
73000	43965
73100	43995
73200	44033
73300	44072
73400	44105
73500	44147
73600	44175
73700	44200
73800	44236
73900	44270
74000	44298
74100	44336
74200	44374
74300	44414
74400	44443
74500	44480
74600	44506
74700	44534
74800	44564
74900	44595
75000	44629
75100	44664
75200	44697
75300	44728
75400	44772
75500	44801
75600	44829
75700	44871
75800	44906
75900	44931
76000	44960
76100	44991
76200	45020
76300	45056
76400	45087
76500	45129
76600	45153
76700	45184
76800	45211
76900	45239
77000	45275
77100	45313
77200	45340
77300	45364
77400	45401
77500	45434
77600	45461
77700	45488
77800	45515
77900	45545
78000	45574
78100	45607
78200	45633
78300	45669
78400	45699
78500	45733
78600	45763
78700	45787
78800	45823
78900	45853
79000	45888
79100	45906
79200	45940
79300	45968
79400	45996
79500	46024
79600	46057
79700	46093
79800	46124
79900	46160
80000	46189
80100	46220
80200	46253
80300	46287
80400	46312
80500	46334
80600	46368
80700	46394
80800	46421
80900	46447
81000	46472
81100	46507
81200	46537
81300	46564
81400	46598
81500	46626
81600	46647
81700	46678
81800	46703
81900	46732
82000	46767
82100	46802
82200	46834
82300	46867
82400	46889
82500	46917
82600	46951
82700	46976
82800	46999
82900	47034
83000	47065
83100	47088
83200	47115
83300	47149
83400	47174
83500	47201
83600	47225
83700	47248
83800	47276
83900	47303
84000	47334
84100	47363
84200	47385
84300	47415
84400	47431
84500	47454
84600	47481
84700	47510
84800	47540
84900	47557
85000	47580
85100	47610
85200	47639
85300	47662
85400	47692
85500	47717
85600	47743
85700	47771
85800	47793
85900	47817
86000	47841
86100	47868
86200	47898
86300	47927
86400	47955
86500	47988
86600	48010
86700	48036
86800	48065
86900	48092
87000	48122
87100	48152
87200	48176
87300	48202
87400	48229
87500	48255
87600	48285
87700	48315
87800	48337
87900	48357
88000	48385
88100	48411
88200	48436
88300	48468
88400	48491
88500	48518
88600	48544
88700	48567
88800	48590
88900	48614
89000	48645
89100	48672
89200	48702
89300	48728
89400	48754
89500	48783
89600	48808
89700	48829
89800	48843
89900	48868
90000	48896
90100	48927
90200	48952
90300	48974
90400	48996
90500	49019
90600	49040
90700	49056
90800	49084
90900	49108
91000	49126
91100	49158
91200	49189
91300	49212
91400	49237
91500	49262
91600	49286
91700	49307
91800	49334
91900	49358
92000	49374
92100	49401
92200	49428
92300	49446
92400	49469
92500	49492
92600	49513
92700	49534
92800	49558
92900	49581
93000	49604
93100	49621
93200	49638
93300	49661
93400	49689
93500	49716
93600	49735
93700	49762
93800	49792
93900	49814
94000	49837
94100	49860
94200	49878
94300	49894
94400	49919
94500	49941
94600	49967
94700	49989
94800	50015
94900	50044
95000	50067
95100	50085
95200	50112
95300	50134
95400	50156
95500	50183
95600	50202
95700	50228
95800	50251
95900	50274
96000	50299
96100	50325
96200	50346
96300	50365
96400	50393
96500	50422
96600	50445
96700	50470
96800	50490
96900	50512
97000	50533
97100	50560
97200	50585
97300	50613
97400	50631
97500	50647
97600	50673
97700	50692
97800	50716
97900	50749
98000	50775
98100	50798
98200	50822
98300	50851
98400	50867
98500	50890
98600	50915
98700	50939
98800	50958
98900	50979
99000	50996
99100	51015
99200	51044
99300	51067
99400	51090
99500	51111
99600	51136
99700	51158
99800	51180
99900	51205
100000	51225


==> old/submission 2/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	4
600	4
700	5
800	6
900	7
1000	10
1100	10
1200	13
1300	16
1400	19
1500	22
1600	24
1700	27
1800	29
1900	31
2000	38
2100	40
2200	44
2300	47
2400	48
2500	52
2600	57
2700	59
2800	63
2900	64
3000	67
3100	71
3200	82
3300	86
3400	89
3500	93
3600	97
3700	103
3800	104
3900	110
4000	116
4100	119
4200	121
4300	124
4400	128
4500	130
4600	139
4700	148
4800	155
4900	166
5000	172
5100	177
5200	183
5300	191
5400	195
5500	202
5600	207
5700	211
5800	218
5900	228
6000	234
6100	241
6200	255
6300	264
6400	272
6500	279
6600	293
6700	302
6800	309
6900	314
7000	328
7100	337
7200	345
7300	356
7400	371
7500	378
7600	386
7700	395
7800	407
7900	416
8000	429
8100	442
8200	455
8300	466
8400	477
8500	491
8600	501
8700	515
8800	526
8900	535
9000	540
9100	552
9200	565
9300	574
9400	586
9500	598
9600	615
9700	623
9800	634
9900	649
10000	662
10100	681
10200	698
10300	708
10400	725
10500	739
10600	749
10700	763
10800	774
10900	785
11000	803
11100	824
11200	836
11300	854
11400	871
11500	886
11600	898
11700	915
11800	928
11900	936
12000	949
12100	964
12200	977
12300	992
12400	995
12500	1015
12600	1025
12700	1044
12800	1062
12900	1077
13000	1090
13100	1104
13200	1115
13300	1127
13400	1147
13500	1157
13600	1174
13700	1190
13800	1203
13900	1221
14000	1238
14100	1253
14200	1266
14300	1290
14400	1306
14500	1321
14600	1345
14700	1358
14800	1376
14900	1392
15000	1405
15100	1428
15200	1450
15300	1465
15400	1490
15500	1509
15600	1537
15700	1556
15800	1568
15900	1587
16000	1603
16100	1624
16200	1646
16300	1661
16400	1678
16500	1696
16600	1718
16700	1736
16800	1756
16900	1779
17000	1799
17100	1816
17200	1844
17300	1870
17400	1886
17500	1896
17600	1918
17700	1935
17800	1953
17900	1979
18000	1995
18100	2018
18200	2042
18300	2063
18400	2082
18500	2106
18600	2126
18700	2144
18800	2159
18900	2184
19000	2208
19100	2232
19200	2257
19300	2276
19400	2293
19500	2318
19600	2337
19700	2361
19800	2380
19900	2410
20000	2429
20100	2456
20200	2480
20300	2499
20400	2519
20500	2543
20600	2570
20700	2590
20800	2612
20900	2626
21000	2646
21100	2671
21200	2695
21300	2712
21400	2737
21500	2754
21600	2781
21700	2813
21800	2831
21900	2856
22000	2878
22100	2897
22200	2926
22300	2949
22400	2976
22500	2996
22600	3013
22700	3040
22800	3065
22900	3101
23000	3122
23100	3145
23200	3175
23300	3201
23400	3237
23500	3263
23600	3289
23700	3316
23800	3340
23900	3365
24000	3388
24100	3411
24200	3441
24300	3464
24400	3492
24500	3525
24600	3559
24700	3587
24800	3621
24900	3649
25000	3677
25100	3696
25200	3729
25300	3762
25400	3794
25500	3827
25600	3851
25700	3876
25800	3900
25900	3929
26000	3955
26100	3988
26200	4015
26300	4041
26400	4067
26500	4084
26600	4114
26700	4154
26800	4184
26900	4220
27000	4252
27100	4283
27200	4317
27300	4347
27400	4379
27500	4404
27600	4430
27700	4471
27800	4494
27900	4523
28000	4553
28100	4576
28200	4600
28300	4627
28400	4655
28500	4689
28600	4721
28700	4755
28800	4787
28900	4819
29000	4845
29100	4870
29200	4899
29300	4931
29400	4962
29500	4995
29600	5024
29700	5047
29800	5079
29900	5108
30000	5144
30100	5171
30200	5206
30300	5239
30400	5263
30500	5292
30600	5324
30700	5354
30800	5388
30900	5418
31000	5451
31100	5486
31200	5517
31300	5542
31400	5571
31500	5601
31600	5636
31700	5672
31800	5699
31900	5735
32000	5760
32100	5797
32200	5832
32300	5866
32400	5902
32500	5930
32600	5966
32700	5998
32800	6041
32900	6076
33000	6105
33100	6145
33200	6183
33300	6220
33400	6251
33500	6284
33600	6324
33700	6356
33800	6383
33900	6413
34000	6445
34100	6476
34200	6510
34300	6546
34400	6581
34500	6618
34600	6653
34700	6685
34800	6710
34900	6740
35000	6781
35100	6818
35200	6854
35300	6890
35400	6925
35500	6971
35600	7010
35700	7056
35800	7093
35900	7130
36000	7171
36100	7208
36200	7242
36300	7280
36400	7310
36500	7344
36600	7374
36700	7405
36800	7438
36900	7484
37000	7516
37100	7562
37200	7601
37300	7633
37400	7675
37500	7715
37600	7763
37700	7804
37800	7847
37900	7891
38000	7932
38100	7968
38200	8006
38300	8050
38400	8089
38500	8132
38600	8171
38700	8210
38800	8253
38900	8299
39000	8340
39100	8375
39200	8415
39300	8456
39400	8488
39500	8526
39600	8568
39700	8607
39800	8644
39900	8679
40000	8719
40100	8761
40200	8801
40300	8837
40400	8884
40500	8929
40600	8973
40700	9021
40800	9057
40900	9104
41000	9146
41100	9172
41200	9215
41300	9259
41400	9298
41500	9337
41600	9388
41700	9427
41800	9472
41900	9505
42000	9543
42100	9588
42200	9627
42300	9667
42400	9700
42500	9741
42600	9783
42700	9820
42800	9864
42900	9902
43000	9942
43100	9983
43200	10029
43300	10073
43400	10123
43500	10173
43600	10212
43700	10248
43800	10288
43900	10335
44000	10385
44100	10427
44200	10472
44300	10516
44400	10553
44500	10600
44600	10660
44700	10696
44800	10743
44900	10780
45000	10824
45100	10866
45200	10909
45300	10955
45400	10998
45500	11043
45600	11085
45700	11126
45800	11172
45900	11223
46000	11263
46100	11299
46200	11343
46300	11386
46400	11430
46500	11469
46600	11509
46700	11546
46800	11592
46900	11634
47000	11693
47100	11734
47200	11773
47300	11824
47400	11870
47500	11913
47600	11957
47700	12007
47800	12051
47900	12105
48000	12151
48100	12199
48200	12239
48300	12289
48400	12329
48500	12377
48600	12422
48700	12472
48800	12513
48900	12566
49000	12621
49100	12663
49200	12715
49300	12756
49400	12799
49500	12849
49600	12890
49700	12936
49800	12984
49900	13030
50000	13069
50100	13114
50200	13163
50300	13209
50400	13251
50500	13298
50600	13351
50700	13389
50800	13433
50900	13483
51000	13524
51100	13564
51200	13617
51300	13668
51400	13709
51500	13753
51600	13797
51700	13845
51800	13886
51900	13936
52000	13980
52100	14031
52200	14075
52300	14122
52400	14177
52500	14223
52600	14271
52700	14318
52800	14363
52900	14418
53000	14462
53100	14511
53200	14562
53300	14618
53400	14669
53500	14718
53600	14775
53700	14827
53800	14873
53900	14916
54000	14958
54100	14998
54200	15049
54300	15098
54400	15150
54500	15198
54600	15247
54700	15303
54800	15356
54900	15418
55000	15471
55100	15511
55200	15561
55300	15617
55400	15659
55500	15706
55600	15757
55700	15813
55800	15864
55900	15909
56000	15969
56100	16025
56200	16069
56300	16120
56400	16167
56500	16216
56600	16270
56700	16323
56800	16383
56900	16436
57000	16489
57100	16540
57200	16592
57300	16640
57400	16691
57500	16746
57600	16800
57700	16846
57800	16896
57900	16946
58000	16999
58100	17048
58200	17092
58300	17142
58400	17190
58500	17237
58600	17281
58700	17328
58800	17392
58900	17447
59000	17503
59100	17561
59200	17610
59300	17659
59400	17714
59500	17767
59600	17809
59700	17854
59800	17905
59900	17958
60000	18011
60100	18069
60200	18120
60300	18166
60400	18221
60500	18272
60600	18329
60700	18388
60800	18437
60900	18494
61000	18544
61100	18598
61200	18655
61300	18712
61400	18765
61500	18818
61600	18881
61700	18934
61800	18984
61900	19050
62000	19096
62100	19150
62200	19203
62300	19261
62400	19308
62500	19361
62600	19416
62700	19472
62800	19520
62900	19575
63000	19628
63100	19683
63200	19735
63300	19787
63400	19840
63500	19891
63600	19949
63700	20004
63800	20058
63900	20119
64000	20185
64100	20248
64200	20308
64300	20360
64400	20419
64500	20470
64600	20516
64700	20577
64800	20633
64900	20689
65000	20743
65100	20805
65200	20862
65300	20919
65400	20988
65500	21043
65600	21099
65700	21153
65800	21204
65900	21261
66000	21317
66100	21373
66200	21434
66300	21481
66400	21525
66500	21579
66600	21628
66700	21694
66800	21746
66900	21801
67000	21857
67100	21917
67200	21979
67300	22036
67400	22094
67500	22155
67600	22214
67700	22268
67800	22323
67900	22384
68000	22439
68100	22489
68200	22545
68300	22606
68400	22658
68500	22720
68600	22776
68700	22830
68800	22889
68900	22950
69000	23012
69100	23068
69200	23126
69300	23182
69400	23240
69500	23288
69600	23352
69700	23405
69800	23458
69900	23512
70000	23572
70100	23636
70200	23694
70300	23748
70400	23803
70500	23862
70600	23923
70700	23985
70800	24046
70900	24107
71000	24158
71100	24212
71200	24275
71300	24332
71400	24401
71500	24461
71600	24516
71700	24578
71800	24642
71900	24703
72000	24770
72100	24827
72200	24888
72300	24947
72400	25007
72500	25062
72600	25112
72700	25168
72800	25231
72900	25290
73000	25346
73100	25404
73200	25457
73300	25514
73400	25568
73500	25618
73600	25683
73700	25744
73800	25803
73900	25863
74000	25925
74100	25979
74200	26030
74300	26083
74400	26143
74500	26193
74600	26260
74700	26324
74800	26387
74900	26451
75000	26511
75100	26570
75200	26634
75300	26699
75400	26749
75500	26810
75600	26877
75700	26931
75800	26990
75900	27054
76000	27112
76100	27175
76200	27236
76300	27289
76400	27348
76500	27398
76600	27466
76700	27521
76800	27589
76900	27658
77000	27712
77100	27771
77200	27831
77300	27897
77400	27950
77500	28006
77600	28073
77700	28136
77800	28196
77900	28256
78000	28321
78100	28381
78200	28451
78300	28510
78400	28572
78500	28629
78600	28687
78700	28749
78800	28807
78900	28869
79000	28927
79100	29001
79200	29064
79300	29130
79400	29195
79500	29260
79600	29322
79700	29379
79800	29440
79900	29497
80000	29558
80100	29614
80200	29671
80300	29726
80400	29788
80500	29857
80600	29911
80700	29974
80800	30043
80900	30102
81000	30167
81100	30225
81200	30284
81300	30349
81400	30398
81500	30463
81600	30530
81700	30596
81800	30660
81900	30722
82000	30781
82100	30842
82200	30907
82300	30960
82400	31029
82500	31093
82600	31150
82700	31221
82800	31295
82900	31353
83000	31414
83100	31485
83200	31551
83300	31609
83400	31669
83500	31733
83600	31797
83700	31864
83800	31929
83900	31994
84000	32054
84100	32116
84200	32184
84300	32252
84400	32329
84500	32396
84600	32458
84700	32518
84800	32581
84900	32652
85000	32721
85100	32780
85200	32842
85300	32910
85400	32969
85500	33036
85600	33100
85700	33165
85800	33235
85900	33303
86000	33369
86100	33436
86200	33496
86300	33557
86400	33618
86500	33678
86600	33744
86700	33810
86800	33872
86900	33934
87000	33996
87100	34052
87200	34121
87300	34184
87400	34248
87500	34314
87600	34377
87700	34441
87800	34510
87900	34583
88000	34647
88100	34713
88200	34777
88300	34837
88400	34903
88500	34968
88600	35035
88700	35102
88800	35172
88900	35244
89000	35310
89100	35370
89200	35427
89300	35489
89400	35551
89500	35613
89600	35678
89700	35745
89800	35822
89900	35887
90000	35948
90100	36008
90200	36075
90300	36145
90400	36214
90500	36280
90600	36352
90700	36425
90800	36493
90900	36562
91000	36636
91100	36699
91200	36762
91300	36829
91400	36894
91500	36960
91600	37023
91700	37091
91800	37153
91900	37217
92000	37291
92100	37353
92200	37419
92300	37491
92400	37559
92500	37627
92600	37695
92700	37763
92800	37829
92900	37894
93000	37960
93100	38031
93200	38104
93300	38173
93400	38238
93500	38292
93600	38357
93700	38418
93800	38477
93900	38550
94000	38618
94100	38690
94200	38765
94300	38843
94400	38911
94500	38979
94600	39044
94700	39115
94800	39174
94900	39233
95000	39302
95100	39372
95200	39431
95300	39502
95400	39567
95500	39630
95600	39703
95700	39765
95800	39836
95900	39902
96000	39967
96100	40031
96200	40102
96300	40166
96400	40226
96500	40291
96600	40360
96700	40429
96800	40497
96900	40565
97000	40631
97100	40693
97200	40756
97300	40821
97400	40894
97500	40965
97600	41027
97700	41098
97800	41164
97900	41224
98000	41288
98100	41352
98200	41416
98300	41478
98400	41550
98500	41617
98600	41682
98700	41749
98800	41816
98900	41885
99000	41961
99100	42034
99200	42094
99300	42164
99400	42229
99500	42299
99600	42362
99700	42430
99800	42501
99900	42565
100000	42631


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,198,2,0
300,298,2,0
400,396,4,0
500,495,5,0
600,591,9,0
700,687,13,0
800,785,15,0
900,877,23,0
1000,969,31,0
1100,1063,37,0
1200,1159,41,0
1300,1251,49,0
1400,1344,56,0
1500,1435,65,0
1600,1529,71,0
1700,1616,84,0
1800,1705,95,0
1900,1793,107,0
2000,1883,117,0
2100,1969,131,0
2200,2050,150,0
2300,2140,160,0
2400,2222,178,0
2500,2302,198,0
2600,2391,209,0
2700,2478,222,0
2800,2559,241,0
2900,2646,254,0
3000,2728,272,0
3100,2811,289,0
3200,2898,302,0
3300,2985,315,0
3400,3063,337,0
3500,3146,354,0
3600,3228,372,0
3700,3311,389,0
3800,3389,411,0
3900,3462,438,0
4000,3542,458,0
4100,3622,478,0
4200,3685,515,0
4300,3768,532,0
4400,3847,553,0
4500,3919,581,0
4600,3998,602,0
4700,4077,623,0
4800,4150,650,0
4900,4220,680,0
5000,4292,708,0
5100,4365,735,0
5200,4436,764,0
5300,4508,792,0
5400,4576,824,0
5500,4644,856,0
5600,4713,887,0
5700,4781,919,0
5800,4859,941,0
5900,4928,972,0
6000,4998,1002,0
6100,5069,1031,0
6200,5139,1061,0
6300,5204,1096,0
6400,5278,1122,0
6500,5345,1155,0
6600,5414,1186,0
6700,5484,1216,0
6800,5548,1252,0
6900,5615,1285,0
7000,5677,1323,0
7100,5748,1352,0
7200,5812,1388,0
7300,5881,1419,0
7400,5950,1450,0
7500,6011,1489,0
7600,6076,1524,0
7700,6146,1554,0
7800,6204,1596,0
7900,6266,1634,0
8000,6332,1668,0
8100,6393,1707,0
8200,6453,1747,0
8300,6509,1791,0
8400,6568,1832,0
8500,6620,1880,0
8600,6679,1921,0
8700,6740,1960,0
8800,6795,2005,0
8900,6849,2051,0
9000,6904,2096,0
9100,6960,2140,0
9200,7013,2187,0
9300,7071,2229,0
9400,7128,2272,0
9500,7189,2311,0
9600,7241,2359,0
9700,7296,2404,0
9800,7348,2452,0
9900,7411,2489,0
10000,7463,2537,0
10100,7506,2594,0
10200,7558,2642,0
10300,7609,2691,0
10400,7660,2740,0
10500,7714,2786,0
10600,7773,2827,0
10700,7826,2874,0
10800,7878,2922,0
10900,7930,2970,0
11000,7987,3013,0
11100,8041,3059,0
11200,8097,3103,0
11300,8136,3164,0
11400,8191,3209,0
11500,8243,3257,0
11600,8302,3298,0
11700,8350,3350,0
11800,8405,3395,0
11900,8456,3444,0
12000,8504,3496,0
12100,8560,3540,0
12200,8615,3585,0
12300,8652,3648,0
12400,8695,3705,0
12500,8743,3757,0
12600,8789,3811,0
12700,8829,3871,0
12800,8875,3925,0
12900,8931,3969,0
13000,8984,4016,0
13100,9033,4067,0
13200,9084,4116,0
13300,9132,4168,0
13400,9173,4227,0
13500,9215,4285,0
13600,9264,4336,0
13700,9304,4396,0
13800,9351,4449,0
13900,9399,4501,0
14000,9443,4557,0
14100,9483,4617,0
14200,9528,4672,0
14300,9572,4728,0
14400,9623,4777,0
14500,9670,4830,0
14600,9715,4885,0
14700,9755,4945,0
14800,9790,5010,0
14900,9831,5069,0
15000,9865,5135,0
15100,9898,5202,0
15200,9934,5266,0
15300,9973,5327,0
15400,10013,5387,0
15500,10051,5449,0
15600,10090,5510,0
15700,10118,5582,0
15800,10157,5643,0
15900,10195,5705,0
16000,10233,5767,0
16100,10270,5830,0
16200,10311,5889,0
16300,10339,5961,0
16400,10374,6026,0
16500,10421,6079,0
16600,10461,6139,0
16700,10498,6202,0
16800,10537,6263,0
16900,10574,6326,0
17000,10615,6385,0
17100,10649,6451,0
17200,10680,6520,0
17300,10716,6584,0
17400,10758,6642,0
17500,10796,6704,0
17600,10829,6771,0
17700,10858,6842,0
17800,10888,6912,0
17900,10927,6973,0
18000,10961,7039,0
18100,10994,7106,0
18200,11033,7167,0
18300,11068,7232,0
18400,11098,7302,0
18500,11127,7373,0
18600,11152,7448,0
18700,11180,7520,0
18800,11205,7595,0
18900,11237,7663,0
19000,11266,7734,0
19100,11295,7805,0
19200,11323,7877,0
19300,11353,7947,0
19400,11392,8008,0
19500,11428,8072,0
19600,11457,8143,0
19700,11485,8215,0
19800,11524,8276,0
19900,11556,8344,0
20000,11585,8415,0
20100,11612,8488,0
20200,11641,8559,0
20300,11667,8633,0
20400,11701,8699,0
20500,11729,8771,0
20600,11761,8839,0
20700,11796,8904,0
20800,11824,8976,0
20900,11856,9044,0
21000,11887,9113,0
21100,11916,9184,0
21200,11938,9262,0
21300,11963,9337,0
21400,11990,9410,0
21500,12006,9494,0
21600,12029,9571,0
21700,12052,9648,0
21800,12083,9717,0
21900,12106,9794,0
22000,12135,9865,0
22100,12156,9944,0
22200,12187,10013,0
22300,12204,10096,0
22400,12227,10173,0
22500,12255,10245,0
22600,12277,10323,0
22700,12297,10403,0
22800,12322,10478,0
22900,12344,10556,0
23000,12376,10624,0
23100,12397,10703,0
23200,12415,10785,0
23300,12442,10858,0
23400,12462,10938,0
23500,12481,11019,0
23600,12503,11097,0
23700,12527,11173,0
23800,12549,11251,0
23900,12572,11328,0
24000,12597,11403,0
24100,12623,11477,0
24200,12640,11560,0
24300,12666,11634,0
24400,12694,11706,0
24500,12716,11784,0
24600,12738,11862,0
24700,12753,11947,0
24800,12780,12020,0
24900,12805,12095,0
25000,12826,12174,0
25100,12841,12259,0
25200,12860,12340,0
25300,12883,12417,0
25400,12906,12494,0
25500,12928,12572,0
25600,12941,12659,0
25700,12960,12740,0
25800,12981,12819,0
25900,12999,12901,0
26000,13018,12982,0
26100,13041,13059,0
26200,13064,13136,0
26300,13092,13208,0
26400,13121,13279,0
26500,13144,13356,0
26600,13164,13436,0
26700,13182,13518,0
26800,13204,13596,0
26900,13234,13666,0
27000,13252,13748,0
27100,13269,13831,0
27200,13279,13921,0
27300,13298,14002,0
27400,13320,14080,0
27500,13336,14164,0
27600,13357,14243,0
27700,13377,14323,0
27800,13394,14406,0
27900,13410,14490,0
28000,13425,14575,0
28100,13439,14661,0
28200,13455,14745,0
28300,13472,14828,0
28400,13488,14912,0
28500,13505,14995,0
28600,13520,15080,0
28700,13538,15162,0
28800,13553,15247,0
28900,13575,15325,0
29000,13591,15409,0
29100,13615,15485,0
29200,13635,15565,0
29300,13649,15651,0
29400,13665,15735,0
29500,13677,15823,0
29600,13692,15908,0
29700,13706,15994,0
29800,13719,16081,0
29900,13743,16157,0
30000,13758,16242,0
30100,13770,16330,0
30200,13788,16412,0
30300,13807,16493,0
30400,13816,16584,0
30500,13833,16667,0
30600,13846,16754,0
30700,13867,16833,0
30800,13881,16919,0
30900,13901,16999,0
31000,13915,17085,0
31100,13931,17169,0
31200,13942,17258,0
31300,13962,17338,0
31400,13982,17418,0
31500,14000,17500,0
31600,14015,17585,0
31700,14026,17674,0
31800,14039,17761,0
31900,14056,17844,0
32000,14070,17930,0
32100,14082,18018,0
32200,14094,18106,0
32300,14115,18185,0
32400,14132,18268,0
32500,14146,18354,0
32600,14159,18441,0
32700,14172,18528,0
32800,14183,18617,0
32900,14200,18700,0
33000,14213,18787,0
33100,14231,18869,0
33200,14246,18954,0
33300,14262,19038,0
33400,14269,19131,0
33500,14281,19219,0
33600,14295,19305,0
33700,14307,19393,0
33800,14325,19475,0
33900,14340,19560,0
34000,14352,19648,0
34100,14361,19739,0
34200,14375,19825,0
34300,14390,19910,0
34400,14398,20002,0
34500,14417,20083,0
34600,14427,20173,0
34700,14437,20263,0
34800,14458,20342,0
34900,14472,20428,0
35000,14477,20523,0
35100,14487,20613,0
35200,14506,20694,0
35300,14515,20785,0
35400,14531,20869,0
35500,14536,20964,0
35600,14545,21055,0
35700,14559,21141,0
35800,14567,21233,0
35900,14575,21325,0
36000,14584,21416,0
36100,14595,21505,0
36200,14602,21598,0
36300,14607,21693,0
36400,14620,21780,0
36500,14629,21871,0
36600,14641,21959,0
36700,14650,22050,0
36800,14660,22140,0
36900,14663,22237,0
37000,14676,22324,0
37100,14689,22411,0
37200,14700,22500,0
37300,14713,22587,0
37400,14721,22679,0
37500,14728,22772,0
37600,14735,22865,0
37700,14743,22957,0
37800,14759,23041,0
37900,14773,23127,0
38000,14785,23215,0
38100,14794,23306,0
38200,14802,23398,0
38300,14810,23490,0
38400,14824,23576,0
38500,14838,23662,0
38600,14846,23754,0
38700,14854,23846,0
38800,14861,23939,0
38900,14871,24029,0
39000,14882,24118,0
39100,14891,24209,0
39200,14900,24300,0
39300,14908,24392,0
39400,14918,24482,0
39500,14931,24569,0
39600,14943,24657,0
39700,14949,24751,0
39800,14958,24842,0
39900,14969,24931,0
40000,14976,25024,0
40100,14988,25112,0
40200,14993,25207,0
40300,14998,25302,0
40400,15006,25394,0
40500,15017,25483,0
40600,15028,25572,0
40700,15030,25670,0
40800,15038,25762,0
40900,15046,25854,0
41000,15061,25939,0
41100,15069,26031,0
41200,15078,26122,0
41300,15084,26216,0
41400,15091,26309,0
41500,15100,26400,0
41600,15111,26489,0
41700,15119,26581,0
41800,15122,26678,0
41900,15127,26773,0
42000,15136,26864,0
42100,15143,26957,0
42200,15152,27048,0
42300,15164,27136,0
42400,15170,27230,0
42500,15176,27324,0
42600,15187,27413,0
42700,15194,27506,0
42800,15201,27599,0
42900,15204,27696,0
43000,15211,27789,0
43100,15215,27885,0
43200,15220,27980,0
43300,15230,28070,0
43400,15237,28163,0
43500,15244,28256,0
43600,15250,28350,0
43700,15255,28445,0
43800,15261,28539,0
43900,15271,28629,0
44000,15280,28720,0
44100,15288,28812,0
44200,15294,28906,0
44300,15302,28998,0
44400,15307,29093,0
44500,15313,29187,0
44600,15325,29275,0
44700,15333,29367,0
44800,15340,29460,0
44900,15345,29555,0
45000,15349,29651,0
45100,15351,29749,0
45200,15356,29844,0
45300,15359,29941,0
45400,15361,30039,0
45500,15369,30131,0
45600,15376,30224,0
45700,15377,30323,0
45800,15383,30417,0
45900,15387,30513,0
46000,15394,30606,0
46100,15398,30702,0
46200,15406,30794,0
46300,15412,30888,0
46400,15420,30980,0
46500,15426,31074,0
46600,15430,31170,0
46700,15436,31264,0
46800,15444,31356,0
46900,15447,31453,0
47000,15455,31545,0
47100,15461,31639,0
47200,15467,31733,0
47300,15472,31828,0
47400,15476,31924,0
47500,15483,32017,0
47600,15490,32110,0
47700,15493,32207,0
47800,15495,32305,0
47900,15499,32401,0
48000,15504,32496,0
48100,15509,32591,0
48200,15514,32686,0
48300,15518,32782,0
48400,15524,32876,0
48500,15533,32967,0
48600,15538,33062,0
48700,15543,33157,0
48800,15549,33251,0
48900,15555,33345,0
49000,15556,33444,0
49100,15563,33537,0
49200,15570,33630,0
49300,15577,33723,0
49400,15583,33817,0
49500,15589,33911,0
49600,15597,34003,0
49700,15604,34096,0
49800,15607,34193,0
49900,15611,34289,0
50000,15615,34385,0
50100,15619,34481,0
50200,15622,34578,0
50300,15625,34675,0
50400,15630,34770,0
50500,15634,34866,0
50600,15639,34961,0
50700,15646,35054,0
50800,15647,35153,0
50900,15650,35250,0
51000,15658,35342,0
51100,15664,35436,0
51200,15667,35533,0
51300,15672,35628,0
51400,15676,35724,0
51500,15680,35820,0
51600,15685,35915,0
51700,15694,36006,0
51800,15697,36103,0
51900,15699,36201,0
52000,15702,36298,0
52100,15705,36395,0
52200,15708,36492,0
52300,15710,36590,0
52400,15714,36686,0
52500,15718,36782,0
52600,15720,36880,0
52700,15724,36976,0
52800,15727,37073,0
52900,15730,37170,0
53000,15733,37267,0
53100,15734,37366,0
53200,15736,37464,0
53300,15742,37558,0
53400,15745,37655,0
53500,15749,37751,0
53600,15753,37847,0
53700,15756,37944,0
53800,15760,38040,0
53900,15763,38137,0
54000,15763,38237,0
54100,15764,38336,0
54200,15766,38434,0
54300,15770,38530,0
54400,15772,38628,0
54500,15773,38727,0
54600,15776,38824,0
54700,15781,38919,0
54800,15785,39015,0
54900,15786,39114,0
55000,15788,39212,0
55100,15790,39310,0
55200,15792,39408,0
55300,15795,39505,0
55400,15797,39603,0
55500,15802,39698,0
55600,15804,39796,0
55700,15811,39889,0
55800,15814,39986,0
55900,15815,40085,0
56000,15821,40179,0
56100,15824,40276,0
56200,15828,40372,0
56300,15830,40470,0
56400,15834,40566,0
56500,15839,40661,0
56600,15844,40756,0
56700,15844,40856,0
56800,15850,40950,0
56900,15853,41047,0
57000,15855,41145,0
57100,15860,41240,0
57200,15862,41338,0
57300,15866,41434,0
57400,15873,41527,0
57500,15874,41626,0
57600,15875,41725,0
57700,15875,41825,0
57800,15876,41924,0
57900,15879,42021,0
58000,15882,42118,0
58100,15885,42215,0
58200,15889,42311,0
58300,15893,42407,0
58400,15897,42503,0
58500,15900,42600,0
58600,15902,42698,0
58700,15906,42794,0
58800,15908,42892,0
58900,15911,42989,0
59000,15915,43085,0
59100,15917,43183,0
59200,15921,43279,0
59300,15921,43379,0
59400,15921,43479,0
59500,15923,43577,0
59600,15925,43675,0
59700,15927,43773,0
59800,15929,43871,0
59900,15931,43969,0
60000,15935,44065,0
60100,15936,44164,0
60200,15937,44263,0
60300,15944,44356,0
60400,15947,44453,0
60500,15950,44550,0
60600,15952,44648,0
60700,15956,44744,0
60800,15959,44841,0
60900,15962,44938,0
61000,15966,45034,0
61100,15968,45132,0
61200,15969,45231,0
61300,15970,45330,0
61400,15972,45428,0
61500,15976,45524,0
61600,15978,45622,0
61700,15979,45721,0
61800,15982,45818,0
61900,15984,45916,0
62000,15986,46014,0
62100,15987,46113,0
62200,15988,46212,0
62300,15991,46309,0
62400,15995,46405,0
62500,15997,46503,0
62600,15999,46601,0
62700,16000,46700,0
62800,16001,46799,0
62900,16003,46897,0
63000,16007,46993,0
63100,16010,47090,0
63200,16013,47187,0
63300,16014,47286,0
63400,16016,47384,0
63500,16018,47482,0
63600,16022,47578,0
63700,16023,47677,0
63800,16026,47774,0
63900,16028,47872,0
64000,16028,47972,0
64100,16029,48071,0
64200,16031,48169,0
64300,16034,48266,0
64400,16036,48364,0
64500,16038,48462,0
64600,16039,48561,0
64700,16043,48657,0
64800,16045,48755,0
64900,16046,48854,0
65000,16048,48952,0
65100,16049,49051,0
65200,16049,49151,0
65300,16053,49247,0
65400,16054,49346,0
65500,16056,49444,0
65600,16057,49543,0
65700,16060,49640,0
65800,16061,49739,0
65900,16063,49837,0
66000,16064,49936,0
66100,16066,50034,0
66200,16068,50132,0
66300,16069,50231,0
66400,16071,50329,0
66500,16074,50426,0
66600,16077,50523,0
66700,16078,50622,0
66800,16082,50718,0
66900,16085,50815,0
67000,16087,50913,0
67100,16091,51009,0
67200,16092,51108,0
67300,16094,51206,0
67400,16094,51306,0
67500,16095,51405,0
67600,16097,51503,0
67700,16098,51602,0
67800,16100,51700,0
67900,16101,51799,0
68000,16102,51898,0
68100,16103,51997,0
68200,16103,52097,0
68300,16103,52197,0
68400,16103,52297,0
68500,16105,52395,0
68600,16106,52494,0
68700,16109,52591,0
68800,16111,52689,0
68900,16112,52788,0
69000,16114,52886,0
69100,16115,52985,0
69200,16116,53084,0
69300,16118,53182,0
69400,16120,53280,0
69500,16121,53379,0
69600,16123,53477,0
69700,16124,53576,0
69800,16124,53676,0
69900,16125,53775,0
70000,16126,53874,0
70100,16128,53972,0
70200,16132,54068,0
70300,16133,54167,0
70400,16136,54264,0
70500,16138,54362,0
70600,16140,54460,0
70700,16141,54559,0
70800,16143,54657,0
70900,16143,54757,0
71000,16144,54856,0
71100,16145,54955,0
71200,16145,55055,0
71300,16148,55152,0
71400,16148,55252,0
71500,16150,55350,0
71600,16152,55448,0
71700,16154,55546,0
71800,16156,55644,0
71900,16157,55743,0
72000,16158,55842,0
72100,16160,55940,0
72200,16160,56040,0
72300,16160,56140,0
72400,16160,56240,0
72500,16161,56339,0
72600,16162,56438,0
72700,16162,56538,0
72800,16163,56637,0
72900,16165,56735,0
73000,16168,56832,0
73100,16168,56932,0
73200,16169,57031,0
73300,16169,57131,0
73400,16171,57229,0
73500,16171,57329,0
73600,16173,57427,0
73700,16174,57526,0
73800,16175,57625,0
73900,16176,57724,0
74000,16176,57824,0
74100,16178,57922,0
74200,16178,58022,0
74300,16179,58121,0
74400,16181,58219,0
74500,16181,58319,0
74600,16184,58416,0
74700,16186,58514,0
74800,16187,58613,0
74900,16188,58712,0
75000,16188,58812,0
75100,16190,58910,0
75200,16190,59010,0
75300,16192,59108,0
75400,16192,59208,0
75500,16194,59306,0
75600,16196,59404,0
75700,16197,59503,0
75800,16198,59602,0
75900,16199,59701,0
76000,16203,59797,0
76100,16205,59895,0
76200,16206,59994,0
76300,16207,60093,0
76400,16209,60191,0
76500,16210,60290,0
76600,16210,60390,0
76700,16210,60490,0
76800,16211,60589,0
76900,16212,60688,0
77000,16213,60787,0
77100,16214,60886,0
77200,16214,60986,0
77300,16214,61086,0
77400,16214,61186,0
77500,16215,61285,0
77600,16215,61385,0
77700,16216,61484,0
77800,16217,61583,0
77900,16218,61682,0
78000,16219,61781,0
78100,16221,61879,0
78200,16222,61978,0
78300,16223,62077,0
78400,16224,62176,0
78500,16224,62276,0
78600,16224,62376,0
78700,16225,62475,0
78800,16227,62573,0
78900,16230,62670,0
79000,16231,62769,0
79100,16231,62869,0
79200,16232,62968,0
79300,16232,63068,0
79400,16233,63167,0
79500,16235,63265,0
79600,16235,63365,0
79700,16235,63465,0
79800,16236,63564,0
79900,16237,63663,0
80000,16238,63762,0
80100,16238,63862,0
80200,16238,63962,0
80300,16238,64062,0
80400,16240,64160,0
80500,16240,64260,0
80600,16241,64359,0
80700,16243,64457,0
80800,16243,64557,0
80900,16243,64657,0
81000,16243,64757,0
81100,16244,64856,0
81200,16244,64956,0
81300,16245,65055,0
81400,16246,65154,0
81500,16247,65253,0
81600,16247,65353,0
81700,16247,65453,0
81800,16250,65550,0
81900,16251,65649,0
82000,16252,65748,0
82100,16253,65847,0
82200,16253,65947,0
82300,16254,66046,0
82400,16254,66146,0
82500,16254,66246,0
82600,16254,66346,0
82700,16255,66445,0
82800,16255,66545,0
82900,16256,66644,0
83000,16257,66743,0
83100,16258,66842,0
83200,16259,66941,0
83300,16260,67040,0
83400,16260,67140,0
83500,16261,67239,0
83600,16261,67339,0
83700,16262,67438,0
83800,16262,67538,0
83900,16263,67637,0
84000,16264,67736,0
84100,16264,67836,0
84200,16265,67935,0
84300,16266,68034,0
84400,16267,68133,0
84500,16268,68232,0
84600,16269,68331,0
84700,16272,68428,0
84800,16272,68528,0
84900,16273,68627,0
85000,16274,68726,0
85100,16274,68826,0
85200,16274,68926,0
85300,16274,69026,0
85400,16275,69125,0
85500,16276,69224,0
85600,16276,69324,0
85700,16276,69424,0
85800,16278,69522,0
85900,16278,69622,0
86000,16278,69722,0
86100,16278,69822,0
86200,16279,69921,0
86300,16281,70019,0
86400,16282,70118,0
86500,16282,70218,0
86600,16283,70317,0
86700,16284,70416,0
86800,16287,70513,0
86900,16288,70612,0
87000,16288,70712,0
87100,16290,70810,0
87200,16290,70910,0
87300,16291,71009,0
87400,16292,71108,0
87500,16292,71208,0
87600,16294,71306,0
87700,16295,71405,0
87800,16296,71504,0
87900,16298,71602,0
88000,16298,71702,0
88100,16299,71801,0
88200,16299,71901,0
88300,16301,71999,0
88400,16302,72098,0
88500,16302,72198,0
88600,16303,72297,0
88700,16304,72396,0
88800,16304,72496,0
88900,16305,72595,0
89000,16305,72695,0
89100,16305,72795,0
89200,16306,72894,0
89300,16306,72994,0
89400,16306,73094,0
89500,16306,73194,0
89600,16306,73294,0
89700,16307,73393,0
89800,16307,73493,0
89900,16307,73593,0
90000,16309,73691,0
90100,16309,73791,0
90200,16310,73890,0
90300,16310,73990,0
90400,16310,74090,0
90500,16310,74190,0
90600,16310,74290,0
90700,16310,74390,0
90800,16310,74490,0
90900,16310,74590,0
91000,16310,74690,0
91100,16311,74789,0
91200,16312,74888,0
91300,16312,74988,0
91400,16312,75088,0
91500,16312,75188,0
91600,16312,75288,0
91700,16312,75388,0
91800,16312,75488,0
91900,16313,75587,0
92000,16313,75687,0
92100,16314,75786,0
92200,16314,75886,0
92300,16314,75986,0
92400,16314,76086,0
92500,16314,76186,0
92600,16314,76286,0
92700,16315,76385,0
92800,16317,76483,0
92900,16317,76583,0
93000,16317,76683,0
93100,16317,76783,0
93200,16317,76883,0
93300,16318,76982,0
93400,16319,77081,0
93500,16320,77180,0
93600,16320,77280,0
93700,16320,77380,0
93800,16321,77479,0
93900,16321,77579,0
94000,16321,77679,0
94100,16321,77779,0
94200,16321,77879,0
94300,16321,77979,0
94400,16321,78079,0
94500,16321,78179,0
94600,16322,78278,0
94700,16323,78377,0
94800,16323,78477,0
94900,16324,78576,0
95000,16324,78676,0
95100,16324,78776,0
95200,16324,78876,0
95300,16324,78976,0
95400,16325,79075,0
95500,16325,79175,0
95600,16325,79275,0
95700,16325,79375,0
95800,16325,79475,0
95900,16326,79574,0
96000,16326,79674,0
96100,16326,79774,0
96200,16326,79874,0
96300,16326,79974,0
96400,16327,80073,0
96500,16328,80172,0
96600,16329,80271,0
96700,16330,80370,0
96800,16330,80470,0
96900,16331,80569,0
97000,16333,80667,0
97100,16333,80767,0
97200,16333,80867,0
97300,16333,80967,0
97400,16333,81067,0
97500,16333,81167,0
97600,16333,81267,0
97700,16334,81366,0
97800,16334,81466,0
97900,16334,81566,0
98000,16334,81666,0
98100,16335,81765,0
98200,16335,81865,0
98300,16335,81965,0
98400,16335,82065,0
98500,16335,82165,0
98600,16335,82265,0
98700,16335,82365,0
98800,16335,82465,0
98900,16335,82565,0
99000,16335,82665,0
99100,16335,82765,0
99200,16335,82865,0
99300,16335,82965,0
99400,16335,83065,0
99500,16336,83164,0
99600,16337,83263,0
99700,16337,83363,0
99800,16338,83462,0
99900,16338,83562,0
100000,16340,83660,0


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	2
300	2
400	4
500	5
600	9
700	13
800	15
900	23
1000	31
1100	37
1200	41
1300	49
1400	56
1500	65
1600	71
1700	84
1800	95
1900	107
2000	117
2100	131
2200	150
2300	160
2400	178
2500	198
2600	209
2700	222
2800	241
2900	254
3000	272
3100	289
3200	302
3300	315
3400	337
3500	354
3600	372
3700	389
3800	411
3900	438
4000	458
4100	478
4200	515
4300	532
4400	553
4500	581
4600	602
4700	623
4800	650
4900	680
5000	708
5100	735
5200	764
5300	792
5400	824
5500	856
5600	887
5700	919
5800	941
5900	972
6000	1002
6100	1031
6200	1061
6300	1096
6400	1122
6500	1155
6600	1186
6700	1216
6800	1252
6900	1285
7000	1323
7100	1352
7200	1388
7300	1419
7400	1450
7500	1489
7600	1524
7700	1554
7800	1596
7900	1634
8000	1668
8100	1707
8200	1747
8300	1791
8400	1832
8500	1880
8600	1921
8700	1960
8800	2005
8900	2051
9000	2096
9100	2140
9200	2187
9300	2229
9400	2272
9500	2311
9600	2359
9700	2404
9800	2452
9900	2489
10000	2537
10100	2594
10200	2642
10300	2691
10400	2740
10500	2786
10600	2827
10700	2874
10800	2922
10900	2970
11000	3013
11100	3059
11200	3103
11300	3164
11400	3209
11500	3257
11600	3298
11700	3350
11800	3395
11900	3444
12000	3496
12100	3540
12200	3585
12300	3648
12400	3705
12500	3757
12600	3811
12700	3871
12800	3925
12900	3969
13000	4016
13100	4067
13200	4116
13300	4168
13400	4227
13500	4285
13600	4336
13700	4396
13800	4449
13900	4501
14000	4557
14100	4617
14200	4672
14300	4728
14400	4777
14500	4830
14600	4885
14700	4945
14800	5010
14900	5069
15000	5135
15100	5202
15200	5266
15300	5327
15400	5387
15500	5449
15600	5510
15700	5582
15800	5643
15900	5705
16000	5767
16100	5830
16200	5889
16300	5961
16400	6026
16500	6079
16600	6139
16700	6202
16800	6263
16900	6326
17000	6385
17100	6451
17200	6520
17300	6584
17400	6642
17500	6704
17600	6771
17700	6842
17800	6912
17900	6973
18000	7039
18100	7106
18200	7167
18300	7232
18400	7302
18500	7373
18600	7448
18700	7520
18800	7595
18900	7663
19000	7734
19100	7805
19200	7877
19300	7947
19400	8008
19500	8072
19600	8143
19700	8215
19800	8276
19900	8344
20000	8415
20100	8488
20200	8559
20300	8633
20400	8699
20500	8771
20600	8839
20700	8904
20800	8976
20900	9044
21000	9113
21100	9184
21200	9262
21300	9337
21400	9410
21500	9494
21600	9571
21700	9648
21800	9717
21900	9794
22000	9865
22100	9944
22200	10013
22300	10096
22400	10173
22500	10245
22600	10323
22700	10403
22800	10478
22900	10556
23000	10624
23100	10703
23200	10785
23300	10858
23400	10938
23500	11019
23600	11097
23700	11173
23800	11251
23900	11328
24000	11403
24100	11477
24200	11560
24300	11634
24400	11706
24500	11784
24600	11862
24700	11947
24800	12020
24900	12095
25000	12174
25100	12259
25200	12340
25300	12417
25400	12494
25500	12572
25600	12659
25700	12740
25800	12819
25900	12901
26000	12982
26100	13059
26200	13136
26300	13208
26400	13279
26500	13356
26600	13436
26700	13518
26800	13596
26900	13666
27000	13748
27100	13831
27200	13921
27300	14002
27400	14080
27500	14164
27600	14243
27700	14323
27800	14406
27900	14490
28000	14575
28100	14661
28200	14745
28300	14828
28400	14912
28500	14995
28600	15080
28700	15162
28800	15247
28900	15325
29000	15409
29100	15485
29200	15565
29300	15651
29400	15735
29500	15823
29600	15908
29700	15994
29800	16081
29900	16157
30000	16242
30100	16330
30200	16412
30300	16493
30400	16584
30500	16667
30600	16754
30700	16833
30800	16919
30900	16999
31000	17085
31100	17169
31200	17258
31300	17338
31400	17418
31500	17500
31600	17585
31700	17674
31800	17761
31900	17844
32000	17930
32100	18018
32200	18106
32300	18185
32400	18268
32500	18354
32600	18441
32700	18528
32800	18617
32900	18700
33000	18787
33100	18869
33200	18954
33300	19038
33400	19131
33500	19219
33600	19305
33700	19393
33800	19475
33900	19560
34000	19648
34100	19739
34200	19825
34300	19910
34400	20002
34500	20083
34600	20173
34700	20263
34800	20342
34900	20428
35000	20523
35100	20613
35200	20694
35300	20785
35400	20869
35500	20964
35600	21055
35700	21141
35800	21233
35900	21325
36000	21416
36100	21505
36200	21598
36300	21693
36400	21780
36500	21871
36600	21959
36700	22050
36800	22140
36900	22237
37000	22324
37100	22411
37200	22500
37300	22587
37400	22679
37500	22772
37600	22865
37700	22957
37800	23041
37900	23127
38000	23215
38100	23306
38200	23398
38300	23490
38400	23576
38500	23662
38600	23754
38700	23846
38800	23939
38900	24029
39000	24118
39100	24209
39200	24300
39300	24392
39400	24482
39500	24569
39600	24657
39700	24751
39800	24842
39900	24931
40000	25024
40100	25112
40200	25207
40300	25302
40400	25394
40500	25483
40600	25572
40700	25670
40800	25762
40900	25854
41000	25939
41100	26031
41200	26122
41300	26216
41400	26309
41500	26400
41600	26489
41700	26581
41800	26678
41900	26773
42000	26864
42100	26957
42200	27048
42300	27136
42400	27230
42500	27324
42600	27413
42700	27506
42800	27599
42900	27696
43000	27789
43100	27885
43200	27980
43300	28070
43400	28163
43500	28256
43600	28350
43700	28445
43800	28539
43900	28629
44000	28720
44100	28812
44200	28906
44300	28998
44400	29093
44500	29187
44600	29275
44700	29367
44800	29460
44900	29555
45000	29651
45100	29749
45200	29844
45300	29941
45400	30039
45500	30131
45600	30224
45700	30323
45800	30417
45900	30513
46000	30606
46100	30702
46200	30794
46300	30888
46400	30980
46500	31074
46600	31170
46700	31264
46800	31356
46900	31453
47000	31545
47100	31639
47200	31733
47300	31828
47400	31924
47500	32017
47600	32110
47700	32207
47800	32305
47900	32401
48000	32496
48100	32591
48200	32686
48300	32782
48400	32876
48500	32967
48600	33062
48700	33157
48800	33251
48900	33345
49000	33444
49100	33537
49200	33630
49300	33723
49400	33817
49500	33911
49600	34003
49700	34096
49800	34193
49900	34289
50000	34385
50100	34481
50200	34578
50300	34675
50400	34770
50500	34866
50600	34961
50700	35054
50800	35153
50900	35250
51000	35342
51100	35436
51200	35533
51300	35628
51400	35724
51500	35820
51600	35915
51700	36006
51800	36103
51900	36201
52000	36298
52100	36395
52200	36492
52300	36590
52400	36686
52500	36782
52600	36880
52700	36976
52800	37073
52900	37170
53000	37267
53100	37366
53200	37464
53300	37558
53400	37655
53500	37751
53600	37847
53700	37944
53800	38040
53900	38137
54000	38237
54100	38336
54200	38434
54300	38530
54400	38628
54500	38727
54600	38824
54700	38919
54800	39015
54900	39114
55000	39212
55100	39310
55200	39408
55300	39505
55400	39603
55500	39698
55600	39796
55700	39889
55800	39986
55900	40085
56000	40179
56100	40276
56200	40372
56300	40470
56400	40566
56500	40661
56600	40756
56700	40856
56800	40950
56900	41047
57000	41145
57100	41240
57200	41338
57300	41434
57400	41527
57500	41626
57600	41725
57700	41825
57800	41924
57900	42021
58000	42118
58100	42215
58200	42311
58300	42407
58400	42503
58500	42600
58600	42698
58700	42794
58800	42892
58900	42989
59000	43085
59100	43183
59200	43279
59300	43379
59400	43479
59500	43577
59600	43675
59700	43773
59800	43871
59900	43969
60000	44065
60100	44164
60200	44263
60300	44356
60400	44453
60500	44550
60600	44648
60700	44744
60800	44841
60900	44938
61000	45034
61100	45132
61200	45231
61300	45330
61400	45428
61500	45524
61600	45622
61700	45721
61800	45818
61900	45916
62000	46014
62100	46113
62200	46212
62300	46309
62400	46405
62500	46503
62600	46601
62700	46700
62800	46799
62900	46897
63000	46993
63100	47090
63200	47187
63300	47286
63400	47384
63500	47482
63600	47578
63700	47677
63800	47774
63900	47872
64000	47972
64100	48071
64200	48169
64300	48266
64400	48364
64500	48462
64600	48561
64700	48657
64800	48755
64900	48854
65000	48952
65100	49051
65200	49151
65300	49247
65400	49346
65500	49444
65600	49543
65700	49640
65800	49739
65900	49837
66000	49936
66100	50034
66200	50132
66300	50231
66400	50329
66500	50426
66600	50523
66700	50622
66800	50718
66900	50815
67000	50913
67100	51009
67200	51108
67300	51206
67400	51306
67500	51405
67600	51503
67700	51602
67800	51700
67900	51799
68000	51898
68100	51997
68200	52097
68300	52197
68400	52297
68500	52395
68600	52494
68700	52591
68800	52689
68900	52788
69000	52886
69100	52985
69200	53084
69300	53182
69400	53280
69500	53379
69600	53477
69700	53576
69800	53676
69900	53775
70000	53874
70100	53972
70200	54068
70300	54167
70400	54264
70500	54362
70600	54460
70700	54559
70800	54657
70900	54757
71000	54856
71100	54955
71200	55055
71300	55152
71400	55252
71500	55350
71600	55448
71700	55546
71800	55644
71900	55743
72000	55842
72100	55940
72200	56040
72300	56140
72400	56240
72500	56339
72600	56438
72700	56538
72800	56637
72900	56735
73000	56832
73100	56932
73200	57031
73300	57131
73400	57229
73500	57329
73600	57427
73700	57526
73800	57625
73900	57724
74000	57824
74100	57922
74200	58022
74300	58121
74400	58219
74500	58319
74600	58416
74700	58514
74800	58613
74900	58712
75000	58812
75100	58910
75200	59010
75300	59108
75400	59208
75500	59306
75600	59404
75700	59503
75800	59602
75900	59701
76000	59797
76100	59895
76200	59994
76300	60093
76400	60191
76500	60290
76600	60390
76700	60490
76800	60589
76900	60688
77000	60787
77100	60886
77200	60986
77300	61086
77400	61186
77500	61285
77600	61385
77700	61484
77800	61583
77900	61682
78000	61781
78100	61879
78200	61978
78300	62077
78400	62176
78500	62276
78600	62376
78700	62475
78800	62573
78900	62670
79000	62769
79100	62869
79200	62968
79300	63068
79400	63167
79500	63265
79600	63365
79700	63465
79800	63564
79900	63663
80000	63762
80100	63862
80200	63962
80300	64062
80400	64160
80500	64260
80600	64359
80700	64457
80800	64557
80900	64657
81000	64757
81100	64856
81200	64956
81300	65055
81400	65154
81500	65253
81600	65353
81700	65453
81800	65550
81900	65649
82000	65748
82100	65847
82200	65947
82300	66046
82400	66146
82500	66246
82600	66346
82700	66445
82800	66545
82900	66644
83000	66743
83100	66842
83200	66941
83300	67040
83400	67140
83500	67239
83600	67339
83700	67438
83800	67538
83900	67637
84000	67736
84100	67836
84200	67935
84300	68034
84400	68133
84500	68232
84600	68331
84700	68428
84800	68528
84900	68627
85000	68726
85100	68826
85200	68926
85300	69026
85400	69125
85500	69224
85600	69324
85700	69424
85800	69522
85900	69622
86000	69722
86100	69822
86200	69921
86300	70019
86400	70118
86500	70218
86600	70317
86700	70416
86800	70513
86900	70612
87000	70712
87100	70810
87200	70910
87300	71009
87400	71108
87500	71208
87600	71306
87700	71405
87800	71504
87900	71602
88000	71702
88100	71801
88200	71901
88300	71999
88400	72098
88500	72198
88600	72297
88700	72396
88800	72496
88900	72595
89000	72695
89100	72795
89200	72894
89300	72994
89400	73094
89500	73194
89600	73294
89700	73393
89800	73493
89900	73593
90000	73691
90100	73791
90200	73890
90300	73990
90400	74090
90500	74190
90600	74290
90700	74390
90800	74490
90900	74590
91000	74690
91100	74789
91200	74888
91300	74988
91400	75088
91500	75188
91600	75288
91700	75388
91800	75488
91900	75587
92000	75687
92100	75786
92200	75886
92300	75986
92400	76086
92500	76186
92600	76286
92700	76385
92800	76483
92900	76583
93000	76683
93100	76783
93200	76883
93300	76982
93400	77081
93500	77180
93600	77280
93700	77380
93800	77479
93900	77579
94000	77679
94100	77779
94200	77879
94300	77979
94400	78079
94500	78179
94600	78278
94700	78377
94800	78477
94900	78576
95000	78676
95100	78776
95200	78876
95300	78976
95400	79075
95500	79175
95600	79275
95700	79375
95800	79475
95900	79574
96000	79674
96100	79774
96200	79874
96300	79974
96400	80073
96500	80172
96600	80271
96700	80370
96800	80470
96900	80569
97000	80667
97100	80767
97200	80867
97300	80967
97400	81067
97500	81167
97600	81267
97700	81366
97800	81466
97900	81566
98000	81666
98100	81765
98200	81865
98300	81965
98400	82065
98500	82165
98600	82265
98700	82365
98800	82465
98900	82565
99000	82665
99100	82765
99200	82865
99300	82965
99400	83065
99500	83164
99600	83263
99700	83363
99800	83462
99900	83562
100000	83660


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	198
300	298
400	396
500	495
600	591
700	687
800	785
900	877
1000	969
1100	1063
1200	1159
1300	1251
1400	1344
1500	1435
1600	1529
1700	1616
1800	1705
1900	1793
2000	1883
2100	1969
2200	2050
2300	2140
2400	2222
2500	2302
2600	2391
2700	2478
2800	2559
2900	2646
3000	2728
3100	2811
3200	2898
3300	2985
3400	3063
3500	3146
3600	3228
3700	3311
3800	3389
3900	3462
4000	3542
4100	3622
4200	3685
4300	3768
4400	3847
4500	3919
4600	3998
4700	4077
4800	4150
4900	4220
5000	4292
5100	4365
5200	4436
5300	4508
5400	4576
5500	4644
5600	4713
5700	4781
5800	4859
5900	4928
6000	4998
6100	5069
6200	5139
6300	5204
6400	5278
6500	5345
6600	5414
6700	5484
6800	5548
6900	5615
7000	5677
7100	5748
7200	5812
7300	5881
7400	5950
7500	6011
7600	6076
7700	6146
7800	6204
7900	6266
8000	6332
8100	6393
8200	6453
8300	6509
8400	6568
8500	6620
8600	6679
8700	6740
8800	6795
8900	6849
9000	6904
9100	6960
9200	7013
9300	7071
9400	7128
9500	7189
9600	7241
9700	7296
9800	7348
9900	7411
10000	7463
10100	7506
10200	7558
10300	7609
10400	7660
10500	7714
10600	7773
10700	7826
10800	7878
10900	7930
11000	7987
11100	8041
11200	8097
11300	8136
11400	8191
11500	8243
11600	8302
11700	8350
11800	8405
11900	8456
12000	8504
12100	8560
12200	8615
12300	8652
12400	8695
12500	8743
12600	8789
12700	8829
12800	8875
12900	8931
13000	8984
13100	9033
13200	9084
13300	9132
13400	9173
13500	9215
13600	9264
13700	9304
13800	9351
13900	9399
14000	9443
14100	9483
14200	9528
14300	9572
14400	9623
14500	9670
14600	9715
14700	9755
14800	9790
14900	9831
15000	9865
15100	9898
15200	9934
15300	9973
15400	10013
15500	10051
15600	10090
15700	10118
15800	10157
15900	10195
16000	10233
16100	10270
16200	10311
16300	10339
16400	10374
16500	10421
16600	10461
16700	10498
16800	10537
16900	10574
17000	10615
17100	10649
17200	10680
17300	10716
17400	10758
17500	10796
17600	10829
17700	10858
17800	10888
17900	10927
18000	10961
18100	10994
18200	11033
18300	11068
18400	11098
18500	11127
18600	11152
18700	11180
18800	11205
18900	11237
19000	11266
19100	11295
19200	11323
19300	11353
19400	11392
19500	11428
19600	11457
19700	11485
19800	11524
19900	11556
20000	11585
20100	11612
20200	11641
20300	11667
20400	11701
20500	11729
20600	11761
20700	11796
20800	11824
20900	11856
21000	11887
21100	11916
21200	11938
21300	11963
21400	11990
21500	12006
21600	12029
21700	12052
21800	12083
21900	12106
22000	12135
22100	12156
22200	12187
22300	12204
22400	12227
22500	12255
22600	12277
22700	12297
22800	12322
22900	12344
23000	12376
23100	12397
23200	12415
23300	12442
23400	12462
23500	12481
23600	12503
23700	12527
23800	12549
23900	12572
24000	12597
24100	12623
24200	12640
24300	12666
24400	12694
24500	12716
24600	12738
24700	12753
24800	12780
24900	12805
25000	12826
25100	12841
25200	12860
25300	12883
25400	12906
25500	12928
25600	12941
25700	12960
25800	12981
25900	12999
26000	13018
26100	13041
26200	13064
26300	13092
26400	13121
26500	13144
26600	13164
26700	13182
26800	13204
26900	13234
27000	13252
27100	13269
27200	13279
27300	13298
27400	13320
27500	13336
27600	13357
27700	13377
27800	13394
27900	13410
28000	13425
28100	13439
28200	13455
28300	13472
28400	13488
28500	13505
28600	13520
28700	13538
28800	13553
28900	13575
29000	13591
29100	13615
29200	13635
29300	13649
29400	13665
29500	13677
29600	13692
29700	13706
29800	13719
29900	13743
30000	13758
30100	13770
30200	13788
30300	13807
30400	13816
30500	13833
30600	13846
30700	13867
30800	13881
30900	13901
31000	13915
31100	13931
31200	13942
31300	13962
31400	13982
31500	14000
31600	14015
31700	14026
31800	14039
31900	14056
32000	14070
32100	14082
32200	14094
32300	14115
32400	14132
32500	14146
32600	14159
32700	14172
32800	14183
32900	14200
33000	14213
33100	14231
33200	14246
33300	14262
33400	14269
33500	14281
33600	14295
33700	14307
33800	14325
33900	14340
34000	14352
34100	14361
34200	14375
34300	14390
34400	14398
34500	14417
34600	14427
34700	14437
34800	14458
34900	14472
35000	14477
35100	14487
35200	14506
35300	14515
35400	14531
35500	14536
35600	14545
35700	14559
35800	14567
35900	14575
36000	14584
36100	14595
36200	14602
36300	14607
36400	14620
36500	14629
36600	14641
36700	14650
36800	14660
36900	14663
37000	14676
37100	14689
37200	14700
37300	14713
37400	14721
37500	14728
37600	14735
37700	14743
37800	14759
37900	14773
38000	14785
38100	14794
38200	14802
38300	14810
38400	14824
38500	14838
38600	14846
38700	14854
38800	14861
38900	14871
39000	14882
39100	14891
39200	14900
39300	14908
39400	14918
39500	14931
39600	14943
39700	14949
39800	14958
39900	14969
40000	14976
40100	14988
40200	14993
40300	14998
40400	15006
40500	15017
40600	15028
40700	15030
40800	15038
40900	15046
41000	15061
41100	15069
41200	15078
41300	15084
41400	15091
41500	15100
41600	15111
41700	15119
41800	15122
41900	15127
42000	15136
42100	15143
42200	15152
42300	15164
42400	15170
42500	15176
42600	15187
42700	15194
42800	15201
42900	15204
43000	15211
43100	15215
43200	15220
43300	15230
43400	15237
43500	15244
43600	15250
43700	15255
43800	15261
43900	15271
44000	15280
44100	15288
44200	15294
44300	15302
44400	15307
44500	15313
44600	15325
44700	15333
44800	15340
44900	15345
45000	15349
45100	15351
45200	15356
45300	15359
45400	15361
45500	15369
45600	15376
45700	15377
45800	15383
45900	15387
46000	15394
46100	15398
46200	15406
46300	15412
46400	15420
46500	15426
46600	15430
46700	15436
46800	15444
46900	15447
47000	15455
47100	15461
47200	15467
47300	15472
47400	15476
47500	15483
47600	15490
47700	15493
47800	15495
47900	15499
48000	15504
48100	15509
48200	15514
48300	15518
48400	15524
48500	15533
48600	15538
48700	15543
48800	15549
48900	15555
49000	15556
49100	15563
49200	15570
49300	15577
49400	15583
49500	15589
49600	15597
49700	15604
49800	15607
49900	15611
50000	15615
50100	15619
50200	15622
50300	15625
50400	15630
50500	15634
50600	15639
50700	15646
50800	15647
50900	15650
51000	15658
51100	15664
51200	15667
51300	15672
51400	15676
51500	15680
51600	15685
51700	15694
51800	15697
51900	15699
52000	15702
52100	15705
52200	15708
52300	15710
52400	15714
52500	15718
52600	15720
52700	15724
52800	15727
52900	15730
53000	15733
53100	15734
53200	15736
53300	15742
53400	15745
53500	15749
53600	15753
53700	15756
53800	15760
53900	15763
54000	15763
54100	15764
54200	15766
54300	15770
54400	15772
54500	15773
54600	15776
54700	15781
54800	15785
54900	15786
55000	15788
55100	15790
55200	15792
55300	15795
55400	15797
55500	15802
55600	15804
55700	15811
55800	15814
55900	15815
56000	15821
56100	15824
56200	15828
56300	15830
56400	15834
56500	15839
56600	15844
56700	15844
56800	15850
56900	15853
57000	15855
57100	15860
57200	15862
57300	15866
57400	15873
57500	15874
57600	15875
57700	15875
57800	15876
57900	15879
58000	15882
58100	15885
58200	15889
58300	15893
58400	15897
58500	15900
58600	15902
58700	15906
58800	15908
58900	15911
59000	15915
59100	15917
59200	15921
59300	15921
59400	15921
59500	15923
59600	15925
59700	15927
59800	15929
59900	15931
60000	15935
60100	15936
60200	15937
60300	15944
60400	15947
60500	15950
60600	15952
60700	15956
60800	15959
60900	15962
61000	15966
61100	15968
61200	15969
61300	15970
61400	15972
61500	15976
61600	15978
61700	15979
61800	15982
61900	15984
62000	15986
62100	15987
62200	15988
62300	15991
62400	15995
62500	15997
62600	15999
62700	16000
62800	16001
62900	16003
63000	16007
63100	16010
63200	16013
63300	16014
63400	16016
63500	16018
63600	16022
63700	16023
63800	16026
63900	16028
64000	16028
64100	16029
64200	16031
64300	16034
64400	16036
64500	16038
64600	16039
64700	16043
64800	16045
64900	16046
65000	16048
65100	16049
65200	16049
65300	16053
65400	16054
65500	16056
65600	16057
65700	16060
65800	16061
65900	16063
66000	16064
66100	16066
66200	16068
66300	16069
66400	16071
66500	16074
66600	16077
66700	16078
66800	16082
66900	16085
67000	16087
67100	16091
67200	16092
67300	16094
67400	16094
67500	16095
67600	16097
67700	16098
67800	16100
67900	16101
68000	16102
68100	16103
68200	16103
68300	16103
68400	16103
68500	16105
68600	16106
68700	16109
68800	16111
68900	16112
69000	16114
69100	16115
69200	16116
69300	16118
69400	16120
69500	16121
69600	16123
69700	16124
69800	16124
69900	16125
70000	16126
70100	16128
70200	16132
70300	16133
70400	16136
70500	16138
70600	16140
70700	16141
70800	16143
70900	16143
71000	16144
71100	16145
71200	16145
71300	16148
71400	16148
71500	16150
71600	16152
71700	16154
71800	16156
71900	16157
72000	16158
72100	16160
72200	16160
72300	16160
72400	16160
72500	16161
72600	16162
72700	16162
72800	16163
72900	16165
73000	16168
73100	16168
73200	16169
73300	16169
73400	16171
73500	16171
73600	16173
73700	16174
73800	16175
73900	16176
74000	16176
74100	16178
74200	16178
74300	16179
74400	16181
74500	16181
74600	16184
74700	16186
74800	16187
74900	16188
75000	16188
75100	16190
75200	16190
75300	16192
75400	16192
75500	16194
75600	16196
75700	16197
75800	16198
75900	16199
76000	16203
76100	16205
76200	16206
76300	16207
76400	16209
76500	16210
76600	16210
76700	16210
76800	16211
76900	16212
77000	16213
77100	16214
77200	16214
77300	16214
77400	16214
77500	16215
77600	16215
77700	16216
77800	16217
77900	16218
78000	16219
78100	16221
78200	16222
78300	16223
78400	16224
78500	16224
78600	16224
78700	16225
78800	16227
78900	16230
79000	16231
79100	16231
79200	16232
79300	16232
79400	16233
79500	16235
79600	16235
79700	16235
79800	16236
79900	16237
80000	16238
80100	16238
80200	16238
80300	16238
80400	16240
80500	16240
80600	16241
80700	16243
80800	16243
80900	16243
81000	16243
81100	16244
81200	16244
81300	16245
81400	16246
81500	16247
81600	16247
81700	16247
81800	16250
81900	16251
82000	16252
82100	16253
82200	16253
82300	16254
82400	16254
82500	16254
82600	16254
82700	16255
82800	16255
82900	16256
83000	16257
83100	16258
83200	16259
83300	16260
83400	16260
83500	16261
83600	16261
83700	16262
83800	16262
83900	16263
84000	16264
84100	16264
84200	16265
84300	16266
84400	16267
84500	16268
84600	16269
84700	16272
84800	16272
84900	16273
85000	16274
85100	16274
85200	16274
85300	16274
85400	16275
85500	16276
85600	16276
85700	16276
85800	16278
85900	16278
86000	16278
86100	16278
86200	16279
86300	16281
86400	16282
86500	16282
86600	16283
86700	16284
86800	16287
86900	16288
87000	16288
87100	16290
87200	16290
87300	16291
87400	16292
87500	16292
87600	16294
87700	16295
87800	16296
87900	16298
88000	16298
88100	16299
88200	16299
88300	16301
88400	16302
88500	16302
88600	16303
88700	16304
88800	16304
88900	16305
89000	16305
89100	16305
89200	16306
89300	16306
89400	16306
89500	16306
89600	16306
89700	16307
89800	16307
89900	16307
90000	16309
90100	16309
90200	16310
90300	16310
90400	16310
90500	16310
90600	16310
90700	16310
90800	16310
90900	16310
91000	16310
91100	16311
91200	16312
91300	16312
91400	16312
91500	16312
91600	16312
91700	16312
91800	16312
91900	16313
92000	16313
92100	16314
92200	16314
92300	16314
92400	16314
92500	16314
92600	16314
92700	16315
92800	16317
92900	16317
93000	16317
93100	16317
93200	16317
93300	16318
93400	16319
93500	16320
93600	16320
93700	16320
93800	16321
93900	16321
94000	16321
94100	16321
94200	16321
94300	16321
94400	16321
94500	16321
94600	16322
94700	16323
94800	16323
94900	16324
95000	16324
95100	16324
95200	16324
95300	16324
95400	16325
95500	16325
95600	16325
95700	16325
95800	16325
95900	16326
96000	16326
96100	16326
96200	16326
96300	16326
96400	16327
96500	16328
96600	16329
96700	16330
96800	16330
96900	16331
97000	16333
97100	16333
97200	16333
97300	16333
97400	16333
97500	16333
97600	16333
97700	16334
97800	16334
97900	16334
98000	16334
98100	16335
98200	16335
98300	16335
98400	16335
98500	16335
98600	16335
98700	16335
98800	16335
98900	16335
99000	16335
99100	16335
99200	16335
99300	16335
99400	16335
99500	16336
99600	16337
99700	16337
99800	16338
99900	16338
100000	16340


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	0
1400	0
1500	0
1600	0
1700	0
1800	0
1900	0
2000	0
2100	0
2200	0
2300	0
2400	0
2500	0
2600	0
2700	0
2800	0
2900	0
3000	0
3100	0
3200	0
3300	0
3400	0
3500	0
3600	0
3700	0
3800	0
3900	0
4000	0
4100	0
4200	0
4300	0
4400	0
4500	0
4600	0
4700	0
4800	0
4900	0
5000	0
5100	0
5200	0
5300	0
5400	0
5500	0
5600	0
5700	0
5800	0
5900	0
6000	0
6100	0
6200	0
6300	0
6400	0
6500	0
6600	0
6700	0
6800	0
6900	0
7000	0
7100	0
7200	0
7300	0
7400	0
7500	0
7600	0
7700	0
7800	0
7900	0
8000	0
8100	0
8200	0
8300	0
8400	0
8500	0
8600	0
8700	0
8800	0
8900	0
9000	0
9100	0
9200	0
9300	0
9400	0
9500	0
9600	0
9700	0
9800	0
9900	0
10000	0
10100	0
10200	0
10300	0
10400	0
10500	0
10600	0
10700	0
10800	0
10900	0
11000	0
11100	0
11200	0
11300	0
11400	0
11500	0
11600	0
11700	0
11800	0
11900	0
12000	0
12100	0
12200	0
12300	0
12400	0
12500	0
12600	0
12700	0
12800	0
12900	0
13000	0
13100	0
13200	0
13300	0
13400	0
13500	0
13600	0
13700	0
13800	0
13900	0
14000	0
14100	0
14200	0
14300	0
14400	0
14500	0
14600	0
14700	0
14800	0
14900	0
15000	0
15100	0
15200	0
15300	0
15400	0
15500	0
15600	0
15700	0
15800	0
15900	0
16000	0
16100	0
16200	0
16300	0
16400	0
16500	0
16600	0
16700	0
16800	0
16900	0
17000	0
17100	0
17200	0
17300	0
17400	0
17500	0
17600	0
17700	0
17800	0
17900	0
18000	0
18100	0
18200	0
18300	0
18400	0
18500	0
18600	0
18700	0
18800	0
18900	0
19000	0
19100	0
19200	0
19300	0
19400	0
19500	0
19600	0
19700	0
19800	0
19900	0
20000	0
20100	0
20200	0
20300	0
20400	0
20500	0
20600	0
20700	0
20800	0
20900	0
21000	0
21100	0
21200	0
21300	0
21400	0
21500	0
21600	0
21700	0
21800	0
21900	0
22000	0
22100	0
22200	0
22300	0
22400	0
22500	0
22600	0
22700	0
22800	0
22900	0
23000	0
23100	0
23200	0
23300	0
23400	0
23500	0
23600	0
23700	0
23800	0
23900	0
24000	0
24100	0
24200	0
24300	0
24400	0
24500	0
24600	0
24700	0
24800	0
24900	0
25000	0
25100	0
25200	0
25300	0
25400	0
25500	0
25600	0
25700	0
25800	0
25900	0
26000	0
26100	0
26200	0
26300	0
26400	0
26500	0
26600	0
26700	0
26800	0
26900	0
27000	0
27100	0
27200	0
27300	0
27400	0
27500	0
27600	0
27700	0
27800	0
27900	0
28000	0
28100	0
28200	0
28300	0
28400	0
28500	0
28600	0
28700	0
28800	0
28900	0
29000	0
29100	0
29200	0
29300	0
29400	0
29500	0
29600	0
29700	0
29800	0
29900	0
30000	0
30100	0
30200	0
30300	0
30400	0
30500	0
30600	0
30700	0
30800	0
30900	0
31000	0
31100	0
31200	0
31300	0
31400	0
31500	0
31600	0
31700	0
31800	0
31900	0
32000	0
32100	0
32200	0
32300	0
32400	0
32500	0
32600	0
32700	0
32800	0
32900	0
33000	0
33100	0
33200	0
33300	0
33400	0
33500	0
33600	0
33700	0
33800	0
33900	0
34000	0
34100	0
34200	0
34300	0
34400	0
34500	0
34600	0
34700	0
34800	0
34900	0
35000	0
35100	0
35200	0
35300	0
35400	0
35500	0
35600	0
35700	0
35800	0
35900	0
36000	0
36100	0
36200	0
36300	0
36400	0
36500	0
36600	0
36700	0
36800	0
36900	0
37000	0
37100	0
37200	0
37300	0
37400	0
37500	0
37600	0
37700	0
37800	0
37900	0
38000	0
38100	0
38200	0
38300	0
38400	0
38500	0
38600	0
38700	0
38800	0
38900	0
39000	0
39100	0
39200	0
39300	0
39400	0
39500	0
39600	0
39700	0
39800	0
39900	0
40000	0
40100	0
40200	0
40300	0
40400	0
40500	0
40600	0
40700	0
40800	0
40900	0
41000	0
41100	0
41200	0
41300	0
41400	0
41500	0
41600	0
41700	0
41800	0
41900	0
42000	0
42100	0
42200	0
42300	0
42400	0
42500	0
42600	0
42700	0
42800	0
42900	0
43000	0
43100	0
43200	0
43300	0
43400	0
43500	0
43600	0
43700	0
43800	0
43900	0
44000	0
44100	0
44200	0
44300	0
44400	0
44500	0
44600	0
44700	0
44800	0
44900	0
45000	0
45100	0
45200	0
45300	0
45400	0
45500	0
45600	0
45700	0
45800	0
45900	0
46000	0
46100	0
46200	0
46300	0
46400	0
46500	0
46600	0
46700	0
46800	0
46900	0
47000	0
47100	0
47200	0
47300	0
47400	0
47500	0
47600	0
47700	0
47800	0
47900	0
48000	0
48100	0
48200	0
48300	0
48400	0
48500	0
48600	0
48700	0
48800	0
48900	0
49000	0
49100	0
49200	0
49300	0
49400	0
49500	0
49600	0
49700	0
49800	0
49900	0
50000	0
50100	0
50200	0
50300	0
50400	0
50500	0
50600	0
50700	0
50800	0
50900	0
51000	0
51100	0
51200	0
51300	0
51400	0
51500	0
51600	0
51700	0
51800	0
51900	0
52000	0
52100	0
52200	0
52300	0
52400	0
52500	0
52600	0
52700	0
52800	0
52900	0
53000	0
53100	0
53200	0
53300	0
53400	0
53500	0
53600	0
53700	0
53800	0
53900	0
54000	0
54100	0
54200	0
54300	0
54400	0
54500	0
54600	0
54700	0
54800	0
54900	0
55000	0
55100	0
55200	0
55300	0
55400	0
55500	0
55600	0
55700	0
55800	0
55900	0
56000	0
56100	0
56200	0
56300	0
56400	0
56500	0
56600	0
56700	0
56800	0
56900	0
57000	0
57100	0
57200	0
57300	0
57400	0
57500	0
57600	0
57700	0
57800	0
57900	0
58000	0
58100	0
58200	0
58300	0
58400	0
58500	0
58600	0
58700	0
58800	0
58900	0
59000	0
59100	0
59200	0
59300	0
59400	0
59500	0
59600	0
59700	0
59800	0
59900	0
60000	0
60100	0
60200	0
60300	0
60400	0
60500	0
60600	0
60700	0
60800	0
60900	0
61000	0
61100	0
61200	0
61300	0
61400	0
61500	0
61600	0
61700	0
61800	0
61900	0
62000	0
62100	0
62200	0
62300	0
62400	0
62500	0
62600	0
62700	0
62800	0
62900	0
63000	0
63100	0
63200	0
63300	0
63400	0
63500	0
63600	0
63700	0
63800	0
63900	0
64000	0
64100	0
64200	0
64300	0
64400	0
64500	0
64600	0
64700	0
64800	0
64900	0
65000	0
65100	0
65200	0
65300	0
65400	0
65500	0
65600	0
65700	0
65800	0
65900	0
66000	0
66100	0
66200	0
66300	0
66400	0
66500	0
66600	0
66700	0
66800	0
66900	0
67000	0
67100	0
67200	0
67300	0
67400	0
67500	0
67600	0
67700	0
67800	0
67900	0
68000	0
68100	0
68200	0
68300	0
68400	0
68500	0
68600	0
68700	0
68800	0
68900	0
69000	0
69100	0
69200	0
69300	0
69400	0
69500	0
69600	0
69700	0
69800	0
69900	0
70000	0
70100	0
70200	0
70300	0
70400	0
70500	0
70600	0
70700	0
70800	0
70900	0
71000	0
71100	0
71200	0
71300	0
71400	0
71500	0
71600	0
71700	0
71800	0
71900	0
72000	0
72100	0
72200	0
72300	0
72400	0
72500	0
72600	0
72700	0
72800	0
72900	0
73000	0
73100	0
73200	0
73300	0
73400	0
73500	0
73600	0
73700	0
73800	0
73900	0
74000	0
74100	0
74200	0
74300	0
74400	0
74500	0
74600	0
74700	0
74800	0
74900	0
75000	0
75100	0
75200	0
75300	0
75400	0
75500	0
75600	0
75700	0
75800	0
75900	0
76000	0
76100	0
76200	0
76300	0
76400	0
76500	0
76600	0
76700	0
76800	0
76900	0
77000	0
77100	0
77200	0
77300	0
77400	0
77500	0
77600	0
77700	0
77800	0
77900	0
78000	0
78100	0
78200	0
78300	0
78400	0
78500	0
78600	0
78700	0
78800	0
78900	0
79000	0
79100	0
79200	0
79300	0
79400	0
79500	0
79600	0
79700	0
79800	0
79900	0
80000	0
80100	0
80200	0
80300	0
80400	0
80500	0
80600	0
80700	0
80800	0
80900	0
81000	0
81100	0
81200	0
81300	0
81400	0
81500	0
81600	0
81700	0
81800	0
81900	0
82000	0
82100	0
82200	0
82300	0
82400	0
82500	0
82600	0
82700	0
82800	0
82900	0
83000	0
83100	0
83200	0
83300	0
83400	0
83500	0
83600	0
83700	0
83800	0
83900	0
84000	0
84100	0
84200	0
84300	0
84400	0
84500	0
84600	0
84700	0
84800	0
84900	0
85000	0
85100	0
85200	0
85300	0
85400	0
85500	0
85600	0
85700	0
85800	0
85900	0
86000	0
86100	0
86200	0
86300	0
86400	0
86500	0
86600	0
86700	0
86800	0
86900	0
87000	0
87100	0
87200	0
87300	0
87400	0
87500	0
87600	0
87700	0
87800	0
87900	0
88000	0
88100	0
88200	0
88300	0
88400	0
88500	0
88600	0
88700	0
88800	0
88900	0
89000	0
89100	0
89200	0
89300	0
89400	0
89500	0
89600	0
89700	0
89800	0
89900	0
90000	0
90100	0
90200	0
90300	0
90400	0
90500	0
90600	0
90700	0
90800	0
90900	0
91000	0
91100	0
91200	0
91300	0
91400	0
91500	0
91600	0
91700	0
91800	0
91900	0
92000	0
92100	0
92200	0
92300	0
92400	0
92500	0
92600	0
92700	0
92800	0
92900	0
93000	0
93100	0
93200	0
93300	0
93400	0
93500	0
93600	0
93700	0
93800	0
93900	0
94000	0
94100	0
94200	0
94300	0
94400	0
94500	0
94600	0
94700	0
94800	0
94900	0
95000	0
95100	0
95200	0
95300	0
95400	0
95500	0
95600	0
95700	0
95800	0
95900	0
96000	0
96100	0
96200	0
96300	0
96400	0
96500	0
96600	0
96700	0
96800	0
96900	0
97000	0
97100	0
97200	0
97300	0
97400	0
97500	0
97600	0
97700	0
97800	0
97900	0
98000	0
98100	0
98200	0
98300	0
98400	0
98500	0
98600	0
98700	0
98800	0
98900	0
99000	0
99100	0
99200	0
99300	0
99400	0
99500	0
99600	0
99700	0
99800	0
99900	0
100000	0


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,1,0
200,198,2,0
300,295,3,2
400,393,4,3
500,489,5,6
600,585,8,7
700,675,12,13
800,768,14,18
900,864,14,22
1000,960,15,25
1100,1054,19,27
1200,1147,24,29
1300,1239,29,32
1400,1328,36,36
1500,1420,41,39
1600,1515,43,42
1700,1602,48,50
1800,1689,52,59
1900,1774,59,67
2000,1864,64,72
2100,1956,68,76
2200,2045,74,81
2300,2127,86,87
2400,2210,95,95
2500,2294,101,105
2600,2378,110,112
2700,2454,122,124
2800,2538,130,132
2900,2621,140,139
3000,2706,146,148
3100,2788,152,160
3200,2868,159,173
3300,2949,168,183
3400,3033,179,188
3500,3113,187,200
3600,3195,199,206
3700,3267,216,217
3800,3349,223,228
3900,3424,231,245
4000,3503,241,256
4100,3587,247,266
4200,3659,258,283
4300,3732,268,300
4400,3813,277,310
4500,3895,282,323
4600,3970,297,333
4700,4051,306,343
4800,4132,316,352
4900,4206,324,370
5000,4274,336,390
5100,4348,350,402
5200,4421,363,416
5300,4496,376,428
5400,4563,400,437
5500,4636,412,452
5600,4707,427,466
5700,4775,444,481
5800,4852,459,489
5900,4921,475,504
6000,4982,498,520
6100,5058,510,532
6200,5126,525,549
6300,5194,544,562
6400,5261,558,581
6500,5328,572,600
6600,5400,585,615
6700,5475,602,623
6800,5549,615,636
6900,5613,631,656
7000,5681,643,676
7100,5745,664,691
7200,5811,682,707
7300,5877,698,725
7400,5939,716,745
7500,5998,738,764
7600,6056,759,785
7700,6117,778,805
7800,6175,799,826
7900,6223,825,852
8000,6284,844,872
8100,6344,865,891
8200,6409,881,910
8300,6475,896,929
8400,6541,913,946
8500,6608,935,957
8600,6665,952,983
8700,6721,972,1007
8800,6776,992,1032
8900,6833,1016,1051
9000,6899,1036,1065
9100,6967,1050,1083
9200,7022,1070,1108
9300,7073,1099,1128
9400,7136,1118,1146
9500,7195,1136,1169
9600,7253,1159,1188
9700,7310,1175,1215
9800,7372,1193,1235
9900,7427,1213,1260
10000,7479,1239,1282
10100,7527,1271,1302
10200,7583,1297,1320
10300,7628,1325,1347
10400,7677,1353,1370
10500,7725,1381,1394
10600,7780,1400,1420
10700,7831,1425,1444
10800,7886,1447,1467
10900,7939,1466,1495
11000,7987,1492,1521
11100,8032,1515,1553
11200,8084,1532,1584
11300,8135,1556,1609
11400,8177,1581,1642
11500,8224,1604,1672
11600,8278,1620,1702
11700,8319,1644,1737
11800,8364,1684,1752
11900,8411,1709,1780
12000,8453,1738,1809
12100,8503,1758,1839
12200,8554,1786,1860
12300,8607,1818,1875
12400,8664,1836,1900
12500,8710,1866,1924
12600,8764,1885,1951
12700,8814,1911,1975
12800,8852,1944,2004
12900,8889,1975,2036
13000,8933,2002,2065
13100,8977,2024,2099
13200,9018,2056,2126
13300,9060,2080,2160
13400,9102,2103,2195
13500,9141,2137,2222
13600,9199,2163,2238
13700,9249,2190,2261
13800,9296,2213,2291
13900,9338,2245,2317
14000,9384,2277,2339
14100,9425,2312,2363
14200,9469,2343,2388
14300,9515,2367,2418
14400,9556,2393,2451
14500,9597,2427,2476
14600,9636,2454,2510
14700,9677,2486,2537
14800,9722,2513,2565
14900,9773,2533,2594
15000,9824,2555,2621
15100,9861,2584,2655
15200,9902,2612,2686
15300,9941,2649,2710
15400,9976,2683,2741
15500,10014,2719,2767
15600,10052,2750,2798
15700,10099,2773,2828
15800,10131,2808,2861
15900,10174,2838,2888
16000,10205,2871,2924
16100,10241,2903,2956
16200,10279,2937,2984
16300,10316,2969,3015
16400,10359,2998,3043
16500,10396,3030,3074
16600,10442,3057,3101
16700,10479,3092,3129
16800,10509,3118,3173
16900,10546,3148,3206
17000,10580,3186,3234
17100,10608,3226,3266
17200,10638,3268,3294
17300,10679,3292,3329
17400,10714,3317,3369
17500,10754,3350,3396
17600,10790,3374,3436
17700,10826,3403,3471
17800,10858,3434,3508
17900,10891,3465,3544
18000,10921,3507,3572
18100,10955,3541,3604
18200,10978,3578,3644
18300,11011,3610,3679
18400,11044,3643,3713
18500,11078,3678,3744
18600,11113,3708,3779
18700,11139,3745,3816
18800,11170,3780,3850
18900,11203,3807,3890
19000,11227,3839,3934
19100,11257,3874,3969
19200,11274,3923,4003
19300,11307,3959,4034
19400,11345,3992,4063
19500,11372,4029,4099
19600,11410,4064,4126
19700,11441,4101,4158
19800,11469,4138,4193
19900,11494,4178,4228
20000,11521,4218,4261
20100,11546,4255,4299
20200,11575,4291,4334
20300,11601,4336,4363
20400,11637,4371,4392
20500,11669,4408,4423
20600,11700,4444,4456
20700,11734,4470,4496
20800,11759,4507,4534
20900,11781,4546,4573
21000,11808,4587,4605
21100,11845,4619,4636
21200,11873,4659,4668
21300,11899,4692,4709
21400,11934,4724,4742
21500,11964,4759,4777
21600,11992,4788,4820
21700,12027,4820,4853
21800,12059,4854,4887
21900,12092,4882,4926
22000,12113,4915,4972
22100,12131,4953,5016
22200,12155,4992,5053
22300,12183,5036,5081
22400,12205,5074,5121
22500,12225,5110,5165
22600,12245,5149,5206
22700,12274,5185,5241
22800,12299,5220,5281
22900,12319,5263,5318
23000,12337,5309,5354
23100,12359,5347,5394
23200,12379,5383,5438
23300,12406,5421,5473
23400,12424,5456,5520
23500,12451,5497,5552
23600,12474,5535,5591
23700,12497,5581,5622
23800,12517,5620,5663
23900,12533,5662,5705
24000,12551,5704,5745
24100,12570,5747,5783
24200,12597,5785,5818
24300,12617,5819,5864
24400,12638,5855,5907
24500,12660,5890,5950
24600,12683,5933,5984
24700,12707,5962,6031
24800,12725,5992,6083
24900,12756,6029,6115
25000,12775,6068,6157
25100,12798,6098,6204
25200,12815,6142,6243
25300,12838,6180,6282
25400,12857,6220,6323
25500,12873,6266,6361
25600,12896,6308,6396
25700,12917,6343,6440
25800,12931,6387,6482
25900,12957,6426,6517
26000,12987,6459,6554
26100,13009,6496,6595
26200,13032,6538,6630
26300,13053,6580,6667
26400,13069,6620,6711
26500,13083,6663,6754
26600,13097,6703,6800
26700,13116,6739,6845
26800,13129,6777,6894
26900,13148,6811,6941
27000,13170,6854,6976
27100,13190,6895,7015
27200,13215,6929,7056
27300,13239,6965,7096
27400,13256,7004,7140
27500,13279,7041,7180
27600,13297,7080,7223
27700,13316,7122,7262
27800,13336,7162,7302
27900,13356,7208,7336
28000,13372,7245,7383
28100,13386,7291,7423
28200,13406,7336,7458
28300,13417,7382,7501
28400,13434,7427,7539
28500,13452,7473,7575
28600,13473,7513,7614
28700,13485,7551,7664
28800,13501,7593,7706
28900,13520,7643,7737
29000,13534,7697,7769
29100,13556,7743,7801
29200,13578,7790,7832
29300,13597,7834,7869
29400,13610,7883,7907
29500,13626,7926,7948
29600,13643,7971,7986
29700,13657,8009,8034
29800,13680,8051,8069
29900,13706,8093,8101
30000,13727,8135,8138
30100,13750,8170,8180
30200,13766,8210,8224
30300,13782,8247,8271
30400,13796,8290,8314
30500,13813,8334,8353
30600,13833,8373,8394
30700,13849,8413,8438
30800,13860,8466,8474
30900,13874,8514,8512
31000,13897,8551,8552
31100,13911,8599,8590
31200,13925,8645,8630
31300,13941,8689,8670
31400,13958,8735,8707
31500,13974,8779,8747
31600,13988,8819,8793
31700,14006,8861,8833
31800,14024,8900,8876
31900,14041,8946,8913
32000,14057,8979,8964
32100,14071,9017,9012
32200,14085,9065,9050
32300,14093,9116,9091
32400,14105,9165,9130
32500,14116,9204,9180
32600,14130,9259,9211
32700,14145,9295,9260
32800,14162,9329,9309
32900,14177,9372,9351
33000,14193,9415,9392
33100,14205,9460,9435
33200,14217,9500,9483
33300,14236,9543,9521
33400,14253,9586,9561
33500,14268,9634,9598
33600,14274,9679,9647
33700,14288,9712,9700
33800,14301,9751,9748
33900,14310,9787,9803
34000,14325,9836,9839
34100,14343,9880,9877
34200,14358,9931,9911
34300,14374,9972,9954
34400,14385,10018,9997
34500,14396,10060,10044
34600,14406,10110,10084
34700,14413,10167,10120
34800,14421,10219,10160
34900,14430,10261,10209
35000,14441,10306,10253
35100,14447,10360,10293
35200,14456,10420,10324
35300,14471,10463,10366
35400,14484,10509,10407
35500,14493,10552,10455
35600,14503,10601,10496
35700,14520,10638,10542
35800,14531,10679,10590
35900,14544,10721,10635
36000,14559,10764,10677
36100,14566,10820,10714
36200,14574,10869,10757
36300,14588,10917,10795
36400,14597,10963,10840
36500,14610,11006,10884
36600,14620,11052,10928
36700,14634,11104,10962
36800,14642,11153,11005
36900,14649,11204,11047
37000,14663,11245,11092
37100,14675,11286,11139
37200,14685,11327,11188
37300,14697,11371,11232
37400,14705,11417,11278
37500,14713,11449,11338
37600,14722,11497,11381
37700,14732,11542,11426
37800,14742,11589,11469
37900,14753,11630,11517
38000,14763,11680,11557
38100,14774,11735,11591
38200,14783,11782,11635
38300,14793,11831,11676
38400,14806,11878,11716
38500,14814,11926,11760
38600,14823,11978,11799
38700,14825,12028,11847
38800,14841,12068,11891
38900,14849,12115,11936
39000,14858,12158,11984
39100,14869,12207,12024
39200,14880,12258,12062
39300,14890,12297,12113
39400,14897,12344,12159
39500,14910,12390,12200
39600,14917,12434,12249
39700,14927,12479,12294
39800,14932,12520,12348
39900,14937,12563,12400
40000,14947,12602,12451
40100,14954,12643,12503
40200,14962,12689,12549
40300,14966,12725,12609
40400,14975,12776,12649
40500,14984,12822,12694
40600,14988,12863,12749
40700,15000,12914,12786
40800,15012,12962,12826
40900,15019,13016,12865
41000,15032,13064,12904
41100,15043,13107,12950
41200,15053,13152,12995
41300,15066,13196,13038
41400,15075,13227,13098
41500,15083,13270,13147
41600,15090,13308,13202
41700,15102,13356,13242
41800,15108,13402,13290
41900,15118,13448,13334
42000,15126,13496,13378
42100,15138,13542,13420
42200,15144,13587,13469
42300,15154,13636,13510
42400,15164,13680,13556
42500,15173,13730,13597
42600,15179,13773,13648
42700,15188,13815,13697
42800,15200,13865,13735
42900,15206,13914,13780
43000,15216,13961,13823
43100,15225,14011,13864
43200,15233,14058,13909
43300,15238,14100,13962
43400,15245,14143,14012
43500,15250,14191,14059
43600,15259,14237,14104
43700,15263,14286,14151
43800,15272,14327,14201
43900,15278,14377,14245
44000,15288,14424,14288
44100,15294,14470,14336
44200,15300,14517,14383
44300,15312,14566,14422
44400,15320,14609,14471
44500,15322,14659,14519
44600,15328,14709,14563
44700,15337,14755,14608
44800,15349,14805,14646
44900,15356,14842,14702
45000,15361,14891,14748
45100,15368,14939,14793
45200,15373,14983,14844
45300,15378,15032,14890
45400,15385,15072,14943
45500,15392,15114,14994
45600,15400,15157,15043
45700,15410,15206,15084
45800,15414,15247,15139
45900,15420,15290,15190
46000,15425,15333,15242
46100,15431,15388,15281
46200,15439,15431,15330
46300,15446,15474,15380
46400,15452,15523,15425
46500,15457,15568,15475
46600,15466,15615,15519
46700,15474,15672,15554
46800,15478,15730,15592
46900,15482,15775,15643
47000,15491,15816,15693
47100,15495,15865,15740
47200,15503,15918,15779
47300,15511,15960,15829
47400,15515,16010,15875
47500,15527,16053,15920
47600,15528,16104,15968
47700,15532,16157,16011
47800,15535,16198,16067
47900,15542,16251,16107
48000,15544,16303,16153
48100,15549,16349,16202
48200,15553,16400,16247
48300,15557,16442,16301
48400,15568,16490,16342
48500,15572,16531,16397
48600,15579,16578,16443
48700,15593,16626,16481
48800,15600,16678,16522
48900,15607,16730,16563
49000,15613,16779,16608
49100,15615,16832,16653
49200,15619,16870,16711
49300,15629,16913,16758
49400,15635,16961,16804
49500,15638,17004,16858
49600,15642,17045,16913
49700,15648,17091,16961
49800,15650,17136,17014
49900,15656,17188,17056
50000,15658,17241,17101
50100,15664,17296,17140
50200,15667,17342,17191
50300,15671,17388,17241
50400,15674,17429,17297
50500,15678,17474,17348
50600,15682,17515,17403
50700,15686,17569,17445
50800,15688,17615,17497
50900,15691,17666,17543
51000,15692,17714,17594
51100,15695,17757,17648
51200,15700,17805,17695
51300,15703,17856,17741
51400,15712,17907,17781
51500,15716,17956,17828
51600,15717,18010,17873
51700,15722,18054,17924
51800,15728,18099,17973
51900,15733,18137,18030
52000,15735,18186,18079
52100,15740,18235,18125
52200,15743,18287,18170
52300,15749,18336,18215
52400,15753,18384,18263
52500,15756,18423,18321
52600,15762,18463,18375
52700,15766,18516,18418
52800,15770,18559,18471
52900,15771,18604,18525
53000,15774,18658,18568
53100,15775,18711,18614
53200,15780,18759,18661
53300,15782,18812,18706
53400,15784,18869,18747
53500,15787,18920,18793
53600,15788,18974,18838
53700,15793,19025,18882
53800,15796,19064,18940
53900,15800,19105,18995
54000,15808,19150,19042
54100,15814,19198,19088
54200,15816,19253,19131
54300,15817,19295,19188
54400,15822,19350,19228
54500,15824,19405,19271
54600,15828,19458,19314
54700,15832,19507,19361
54800,15836,19553,19411
54900,15837,19597,19466
55000,15839,19649,19512
55100,15842,19694,19564
55200,15847,19742,19611
55300,15848,19787,19665
55400,15850,19842,19708
55500,15853,19888,19759
55600,15854,19947,19799
55700,15859,19993,19848
55800,15864,20041,19895
55900,15865,20099,19936
56000,15867,20159,19974
56100,15874,20206,20020
56200,15876,20263,20061
56300,15876,20313,20111
56400,15881,20361,20158
56500,15886,20403,20211
56600,15890,20444,20266
56700,15894,20490,20316
56800,15899,20536,20365
56900,15901,20584,20415
57000,15905,20624,20471
57100,15907,20669,20524
57200,15910,20720,20570
57300,15916,20769,20615
57400,15918,20820,20662
57500,15921,20874,20705
57600,15925,20914,20761
57700,15926,20967,20807
57800,15930,21017,20853
57900,15931,21065,20904
58000,15933,21116,20951
58100,15933,21173,20994
58200,15935,21224,21041
58300,15938,21272,21090
58400,15940,21332,21128
58500,15940,21378,21182
58600,15942,21428,21230
58700,15945,21479,21276
58800,15947,21525,21328
58900,15949,21574,21377
59000,15950,21623,21427
59100,15952,21672,21476
59200,15954,21715,21531
59300,15954,21765,21581
59400,15956,21812,21632
59500,15959,21862,21679
59600,15962,21915,21723
59700,15964,21968,21768
59800,15969,22016,21815
59900,15969,22063,21868
60000,15972,22104,21924
60100,15975,22153,21972
60200,15979,22203,22018
60300,15980,22258,22062
60400,15981,22302,22117
60500,15982,22350,22168
60600,15982,22402,22216
60700,15985,22459,22256
60800,15987,22508,22305
60900,15992,22559,22349
61000,15995,22609,22396
61100,15997,22651,22452
61200,15999,22702,22499
61300,16002,22752,22546
61400,16002,22808,22590
61500,16003,22854,22643
61600,16006,22896,22698
61700,16009,22939,22752
61800,16012,22993,22795
61900,16014,23035,22851
62000,16016,23087,22897
62100,16018,23132,22950
62200,16021,23189,22990
62300,16023,23233,23044
62400,16025,23281,23094
62500,16026,23328,23146
62600,16027,23376,23197
62700,16031,23428,23241
62800,16034,23476,23290
62900,16035,23532,23333
63000,16038,23575,23387
63100,16041,23626,23433
63200,16042,23688,23470
63300,16043,23736,23521
63400,16045,23785,23570
63500,16046,23829,23625
63600,16048,23881,23671
63700,16049,23940,23711
63800,16051,23986,23763
63900,16052,24030,23818
64000,16054,24080,23866
64100,16057,24125,23918
64200,16059,24184,23957
64300,16061,24239,24000
64400,16063,24287,24050
64500,16065,24335,24100
64600,16067,24381,24152
64700,16068,24424,24208
64800,16070,24473,24257
64900,16075,24523,24302
65000,16075,24574,24351
65100,16077,24637,24386
65200,16078,24688,24434
65300,16079,24734,24487
65400,16080,24787,24533
65500,16083,24835,24582
65600,16085,24880,24635
65700,16087,24923,24690
65800,16087,24973,24740
65900,16089,25027,24784
66000,16091,25085,24824
66100,16093,25133,24874
66200,16095,25187,24918
66300,16096,25237,24967
66400,16100,25280,25020
66500,16102,25328,25070
66600,16103,25376,25121
66700,16104,25424,25172
66800,16107,25474,25219
66900,16108,25531,25261
67000,16110,25571,25319
67100,16112,25618,25370
67200,16113,25667,25420
67300,16114,25725,25461
67400,16116,25771,25513
67500,16121,25816,25563
67600,16123,25874,25603
67700,16125,25930,25645
67800,16128,25975,25697
67900,16128,26024,25748
68000,16130,26071,25799
68100,16133,26122,25845
68200,16134,26173,25893
68300,16134,26225,25941
68400,16134,26276,25990
68500,16134,26330,26036
68600,16135,26395,26070
68700,16135,26459,26106
68800,16137,26500,26163
68900,16139,26541,26220
69000,16141,26587,26272
69100,16141,26625,26334
69200,16143,26667,26390
69300,16143,26712,26445
69400,16145,26767,26488
69500,16148,26810,26542
69600,16149,26859,26592
69700,16149,26910,26641
69800,16150,26966,26684
69900,16150,27018,26732
70000,16150,27062,26788
70100,16154,27104,26842
70200,16155,27156,26889
70300,16159,27204,26937
70400,16160,27252,26988
70500,16160,27304,27036
70600,16162,27353,27085
70700,16162,27401,27137
70800,16164,27449,27187
70900,16165,27488,27247
71000,16166,27549,27285
71100,16166,27598,27336
71200,16169,27650,27381
71300,16169,27700,27431
71400,16171,27741,27488
71500,16172,27787,27541
71600,16175,27830,27595
71700,16176,27874,27650
71800,16178,27921,27701
71900,16179,27967,27754
72000,16181,28013,27806
72100,16181,28063,27856
72200,16181,28110,27909
72300,16183,28158,27959
72400,16185,28208,28007
72500,16187,28254,28059
72600,16190,28308,28102
72700,16190,28363,28147
72800,16192,28418,28190
72900,16195,28467,28238
73000,16195,28524,28281
73100,16195,28576,28329
73200,16196,28626,28378
73300,16197,28673,28430
73400,16197,28728,28475
73500,16198,28785,28517
73600,16200,28838,28562
73700,16200,28888,28612
73800,16200,28943,28657
73900,16202,28993,28705
74000,16203,29042,28755
74100,16206,29089,28805
74200,16208,29138,28854
74300,16209,29185,28906
74400,16210,29237,28953
74500,16213,29283,29004
74600,16213,29335,29052
74700,16213,29386,29101
74800,16214,29441,29145
74900,16215,29492,29193
75000,16216,29547,29237
75100,16218,29596,29286
75200,16218,29650,29332
75300,16219,29696,29385
75400,16219,29748,29433
75500,16222,29797,29481
75600,16222,29855,29523
75700,16222,29903,29575
75800,16222,29962,29616
75900,16223,30010,29667
76000,16224,30059,29717
76100,16224,30107,29769
76200,16224,30158,29818
76300,16225,30205,29870
76400,16227,30252,29921
76500,16227,30309,29964
76600,16228,30361,30011
76700,16230,30410,30060
76800,16230,30461,30109
76900,16230,30510,30160
77000,16231,30561,30208
77100,16231,30613,30256
77200,16233,30659,30308
77300,16234,30698,30368
77400,16235,30742,30423
77500,16237,30788,30475
77600,16238,30830,30532
77700,16238,30876,30586
77800,16239,30929,30632
77900,16239,30984,30677
78000,16239,31042,30719
78100,16240,31093,30767
78200,16241,31138,30821
78300,16242,31186,30872
78400,16242,31233,30925
78500,16244,31284,30972
78600,16244,31335,31021
78700,16245,31387,31068
78800,16245,31430,31125
78900,16245,31480,31175
79000,16247,31523,31230
79100,16248,31577,31275
79200,16248,31628,31324
79300,16250,31675,31375
79400,16250,31717,31433
79500,16250,31773,31477
79600,16251,31827,31522
79700,16251,31882,31567
79800,16251,31940,31609
79900,16251,31986,31663
80000,16252,32026,31722
80100,16252,32079,31769
80200,16253,32130,31817
80300,16254,32179,31867
80400,16256,32226,31918
80500,16256,32270,31974
80600,16256,32324,32020
80700,16257,32375,32068
80800,16258,32427,32115
80900,16259,32479,32162
81000,16259,32528,32213
81100,16260,32581,32259
81200,16260,32637,32303
81300,16260,32684,32356
81400,16261,32738,32401
81500,16261,32784,32455
81600,16261,32840,32499
81700,16261,32892,32547
81800,16262,32941,32597
81900,16263,32988,32649
82000,16264,33043,32693
82100,16266,33098,32736
82200,16267,33144,32789
82300,16269,33201,32830
82400,16269,33256,32875
82500,16269,33308,32923
82600,16269,33351,32980
82700,16270,33400,33030
82800,16271,33453,33076
82900,16271,33509,33120
83000,16273,33557,33170
83100,16273,33607,33220
83200,16275,33655,33270
83300,16276,33706,33318
83400,16276,33763,33361
83500,16277,33820,33403
83600,16277,33867,33456
83700,16278,33917,33505
83800,16279,33972,33549
83900,16280,34021,33599
84000,16280,34079,33641
84100,16280,34128,33692
84200,16282,34177,33741
84300,16283,34229,33788
84400,16284,34281,33835
84500,16285,34330,33885
84600,16286,34378,33936
84700,16286,34425,33989
84800,16286,34470,34044
84900,16287,34522,34091
85000,16287,34571,34142
85100,16287,34617,34196
85200,16288,34667,34245
85300,16290,34719,34291
85400,16291,34772,34337
85500,16291,34831,34378
85600,16291,34879,34430
85700,16293,34932,34475
85800,16293,34976,34531
85900,16293,35022,34585
86000,16294,35062,34644
86100,16294,35110,34696
86200,16295,35159,34746
86300,16296,35204,34800
86400,16296,35262,34842
86500,16296,35301,34903
86600,16296,35355,34949
86700,16297,35401,35002
86800,16297,35449,35054
86900,16298,35497,35105
87000,16298,35546,35156
87100,16298,35585,35217
87200,16299,35634,35267
87300,16299,35682,35319
87400,16300,35728,35372
87500,16301,35782,35417
87600,16301,35830,35469
87700,16301,35872,35527
87800,16302,35925,35573
87900,16303,35981,35616
88000,16303,36028,35669
88100,16304,36074,35722
88200,16304,36130,35766
88300,16304,36183,35813
88400,16304,36230,35866
88500,16304,36279,35917
88600,16304,36323,35973
88700,16304,36373,36023
88800,16304,36426,36070
88900,16305,36476,36119
89000,16305,36520,36175
89100,16305,36561,36234
89200,16306,36606,36288
89300,16306,36660,36334
89400,16306,36711,36383
89500,16307,36759,36434
89600,16307,36809,36484
89700,16308,36867,36525
89800,16308,36917,36575
89900,16308,36968,36624
90000,16309,37017,36674
90100,16309,37066,36725
90200,16311,37116,36773
90300,16312,37164,36824
90400,16312,37221,36867
90500,16312,37268,36920
90600,16312,37317,36971
90700,16312,37361,37027
90800,16314,37408,37078
90900,16315,37464,37121
91000,16315,37521,37164
91100,16315,37571,37214
91200,16315,37624,37261
91300,16315,37674,37311
91400,16316,37722,37362
91500,16316,37767,37417
91600,16316,37823,37461
91700,16316,37877,37507
91800,16317,37920,37563
91900,16317,37973,37610
92000,16318,38023,37659
92100,16318,38069,37713
92200,16318,38121,37761
92300,16318,38169,37813
92400,16318,38226,37856
92500,16320,38272,37908
92600,16320,38317,37963
92700,16320,38365,38015
92800,16320,38409,38071
92900,16321,38460,38119
93000,16321,38504,38175
93100,16321,38553,38226
93200,16321,38601,38278
93300,16321,38651,38328
93400,16321,38701,38378
93500,16323,38742,38435
93600,16323,38798,38479
93700,16324,38848,38528
93800,16324,38901,38575
93900,16324,38952,38624
94000,16325,38996,38679
94100,16325,39044,38731
94200,16326,39105,38769
94300,16326,39153,38821
94400,16326,39193,38881
94500,16326,39238,38936
94600,16326,39285,38989
94700,16326,39328,39046
94800,16327,39386,39087
94900,16327,39444,39129
95000,16327,39488,39185
95100,16327,39538,39235
95200,16327,39586,39287
95300,16328,39630,39342
95400,16328,39673,39399
95500,16328,39721,39451
95600,16328,39777,39495
95700,16328,39827,39545
95800,16328,39883,39589
95900,16329,39932,39639
96000,16329,39985,39686
96100,16329,40023,39748
96200,16330,40078,39792
96300,16330,40124,39846
96400,16331,40176,39893
96500,16331,40228,39941
96600,16331,40273,39996
96700,16331,40316,40053
96800,16332,40379,40089
96900,16333,40427,40140
97000,16334,40472,40194
97100,16334,40522,40244
97200,16335,40569,40296
97300,16335,40623,40342
97400,16336,40671,40393
97500,16336,40714,40450
97600,16336,40765,40499
97700,16336,40817,40547
97800,16336,40863,40601
97900,16336,40910,40654
98000,16336,40956,40708
98100,16336,41009,40755
98200,16337,41056,40807
98300,16338,41105,40857
98400,16338,41158,40904
98500,16338,41201,40961
98600,16339,41252,41009
98700,16339,41302,41059
98800,16339,41352,41109
98900,16340,41404,41156
99000,16340,41457,41203
99100,16340,41514,41246
99200,16340,41568,41292
99300,16341,41616,41343
99400,16341,41665,41394
99500,16342,41710,41448
99600,16342,41761,41497
99700,16342,41809,41549
99800,16342,41859,41599
99900,16342,41912,41646
100000,16342,41952,41706


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	2
300	3
400	4
500	5
600	8
700	12
800	14
900	14
1000	15
1100	19
1200	24
1300	29
1400	36
1500	41
1600	43
1700	48
1800	52
1900	59
2000	64
2100	68
2200	74
2300	86
2400	95
2500	101
2600	110
2700	122
2800	130
2900	140
3000	146
3100	152
3200	159
3300	168
3400	179
3500	187
3600	199
3700	216
3800	223
3900	231
4000	241
4100	247
4200	258
4300	268
4400	277
4500	282
4600	297
4700	306
4800	316
4900	324
5000	336
5100	350
5200	363
5300	376
5400	400
5500	412
5600	427
5700	444
5800	459
5900	475
6000	498
6100	510
6200	525
6300	544
6400	558
6500	572
6600	585
6700	602
6800	615
6900	631
7000	643
7100	664
7200	682
7300	698
7400	716
7500	738
7600	759
7700	778
7800	799
7900	825
8000	844
8100	865
8200	881
8300	896
8400	913
8500	935
8600	952
8700	972
8800	992
8900	1016
9000	1036
9100	1050
9200	1070
9300	1099
9400	1118
9500	1136
9600	1159
9700	1175
9800	1193
9900	1213
10000	1239
10100	1271
10200	1297
10300	1325
10400	1353
10500	1381
10600	1400
10700	1425
10800	1447
10900	1466
11000	1492
11100	1515
11200	1532
11300	1556
11400	1581
11500	1604
11600	1620
11700	1644
11800	1684
11900	1709
12000	1738
12100	1758
12200	1786
12300	1818
12400	1836
12500	1866
12600	1885
12700	1911
12800	1944
12900	1975
13000	2002
13100	2024
13200	2056
13300	2080
13400	2103
13500	2137
13600	2163
13700	2190
13800	2213
13900	2245
14000	2277
14100	2312
14200	2343
14300	2367
14400	2393
14500	2427
14600	2454
14700	2486
14800	2513
14900	2533
15000	2555
15100	2584
15200	2612
15300	2649
15400	2683
15500	2719
15600	2750
15700	2773
15800	2808
15900	2838
16000	2871
16100	2903
16200	2937
16300	2969
16400	2998
16500	3030
16600	3057
16700	3092
16800	3118
16900	3148
17000	3186
17100	3226
17200	3268
17300	3292
17400	3317
17500	3350
17600	3374
17700	3403
17800	3434
17900	3465
18000	3507
18100	3541
18200	3578
18300	3610
18400	3643
18500	3678
18600	3708
18700	3745
18800	3780
18900	3807
19000	3839
19100	3874
19200	3923
19300	3959
19400	3992
19500	4029
19600	4064
19700	4101
19800	4138
19900	4178
20000	4218
20100	4255
20200	4291
20300	4336
20400	4371
20500	4408
20600	4444
20700	4470
20800	4507
20900	4546
21000	4587
21100	4619
21200	4659
21300	4692
21400	4724
21500	4759
21600	4788
21700	4820
21800	4854
21900	4882
22000	4915
22100	4953
22200	4992
22300	5036
22400	5074
22500	5110
22600	5149
22700	5185
22800	5220
22900	5263
23000	5309
23100	5347
23200	5383
23300	5421
23400	5456
23500	5497
23600	5535
23700	5581
23800	5620
23900	5662
24000	5704
24100	5747
24200	5785
24300	5819
24400	5855
24500	5890
24600	5933
24700	5962
24800	5992
24900	6029
25000	6068
25100	6098
25200	6142
25300	6180
25400	6220
25500	6266
25600	6308
25700	6343
25800	6387
25900	6426
26000	6459
26100	6496
26200	6538
26300	6580
26400	6620
26500	6663
26600	6703
26700	6739
26800	6777
26900	6811
27000	6854
27100	6895
27200	6929
27300	6965
27400	7004
27500	7041
27600	7080
27700	7122
27800	7162
27900	7208
28000	7245
28100	7291
28200	7336
28300	7382
28400	7427
28500	7473
28600	7513
28700	7551
28800	7593
28900	7643
29000	7697
29100	7743
29200	7790
29300	7834
29400	7883
29500	7926
29600	7971
29700	8009
29800	8051
29900	8093
30000	8135
30100	8170
30200	8210
30300	8247
30400	8290
30500	8334
30600	8373
30700	8413
30800	8466
30900	8514
31000	8551
31100	8599
31200	8645
31300	8689
31400	8735
31500	8779
31600	8819
31700	8861
31800	8900
31900	8946
32000	8979
32100	9017
32200	9065
32300	9116
32400	9165
32500	9204
32600	9259
32700	9295
32800	9329
32900	9372
33000	9415
33100	9460
33200	9500
33300	9543
33400	9586
33500	9634
33600	9679
33700	9712
33800	9751
33900	9787
34000	9836
34100	9880
34200	9931
34300	9972
34400	10018
34500	10060
34600	10110
34700	10167
34800	10219
34900	10261
35000	10306
35100	10360
35200	10420
35300	10463
35400	10509
35500	10552
35600	10601
35700	10638
35800	10679
35900	10721
36000	10764
36100	10820
36200	10869
36300	10917
36400	10963
36500	11006
36600	11052
36700	11104
36800	11153
36900	11204
37000	11245
37100	11286
37200	11327
37300	11371
37400	11417
37500	11449
37600	11497
37700	11542
37800	11589
37900	11630
38000	11680
38100	11735
38200	11782
38300	11831
38400	11878
38500	11926
38600	11978
38700	12028
38800	12068
38900	12115
39000	12158
39100	12207
39200	12258
39300	12297
39400	12344
39500	12390
39600	12434
39700	12479
39800	12520
39900	12563
40000	12602
40100	12643
40200	12689
40300	12725
40400	12776
40500	12822
40600	12863
40700	12914
40800	12962
40900	13016
41000	13064
41100	13107
41200	13152
41300	13196
41400	13227
41500	13270
41600	13308
41700	13356
41800	13402
41900	13448
42000	13496
42100	13542
42200	13587
42300	13636
42400	13680
42500	13730
42600	13773
42700	13815
42800	13865
42900	13914
43000	13961
43100	14011
43200	14058
43300	14100
43400	14143
43500	14191
43600	14237
43700	14286
43800	14327
43900	14377
44000	14424
44100	14470
44200	14517
44300	14566
44400	14609
44500	14659
44600	14709
44700	14755
44800	14805
44900	14842
45000	14891
45100	14939
45200	14983
45300	15032
45400	15072
45500	15114
45600	15157
45700	15206
45800	15247
45900	15290
46000	15333
46100	15388
46200	15431
46300	15474
46400	15523
46500	15568
46600	15615
46700	15672
46800	15730
46900	15775
47000	15816
47100	15865
47200	15918
47300	15960
47400	16010
47500	16053
47600	16104
47700	16157
47800	16198
47900	16251
48000	16303
48100	16349
48200	16400
48300	16442
48400	16490
48500	16531
48600	16578
48700	16626
48800	16678
48900	16730
49000	16779
49100	16832
49200	16870
49300	16913
49400	16961
49500	17004
49600	17045
49700	17091
49800	17136
49900	17188
50000	17241
50100	17296
50200	17342
50300	17388
50400	17429
50500	17474
50600	17515
50700	17569
50800	17615
50900	17666
51000	17714
51100	17757
51200	17805
51300	17856
51400	17907
51500	17956
51600	18010
51700	18054
51800	18099
51900	18137
52000	18186
52100	18235
52200	18287
52300	18336
52400	18384
52500	18423
52600	18463
52700	18516
52800	18559
52900	18604
53000	18658
53100	18711
53200	18759
53300	18812
53400	18869
53500	18920
53600	18974
53700	19025
53800	19064
53900	19105
54000	19150
54100	19198
54200	19253
54300	19295
54400	19350
54500	19405
54600	19458
54700	19507
54800	19553
54900	19597
55000	19649
55100	19694
55200	19742
55300	19787
55400	19842
55500	19888
55600	19947
55700	19993
55800	20041
55900	20099
56000	20159
56100	20206
56200	20263
56300	20313
56400	20361
56500	20403
56600	20444
56700	20490
56800	20536
56900	20584
57000	20624
57100	20669
57200	20720
57300	20769
57400	20820
57500	20874
57600	20914
57700	20967
57800	21017
57900	21065
58000	21116
58100	21173
58200	21224
58300	21272
58400	21332
58500	21378
58600	21428
58700	21479
58800	21525
58900	21574
59000	21623
59100	21672
59200	21715
59300	21765
59400	21812
59500	21862
59600	21915
59700	21968
59800	22016
59900	22063
60000	22104
60100	22153
60200	22203
60300	22258
60400	22302
60500	22350
60600	22402
60700	22459
60800	22508
60900	22559
61000	22609
61100	22651
61200	22702
61300	22752
61400	22808
61500	22854
61600	22896
61700	22939
61800	22993
61900	23035
62000	23087
62100	23132
62200	23189
62300	23233
62400	23281
62500	23328
62600	23376
62700	23428
62800	23476
62900	23532
63000	23575
63100	23626
63200	23688
63300	23736
63400	23785
63500	23829
63600	23881
63700	23940
63800	23986
63900	24030
64000	24080
64100	24125
64200	24184
64300	24239
64400	24287
64500	24335
64600	24381
64700	24424
64800	24473
64900	24523
65000	24574
65100	24637
65200	24688
65300	24734
65400	24787
65500	24835
65600	24880
65700	24923
65800	24973
65900	25027
66000	25085
66100	25133
66200	25187
66300	25237
66400	25280
66500	25328
66600	25376
66700	25424
66800	25474
66900	25531
67000	25571
67100	25618
67200	25667
67300	25725
67400	25771
67500	25816
67600	25874
67700	25930
67800	25975
67900	26024
68000	26071
68100	26122
68200	26173
68300	26225
68400	26276
68500	26330
68600	26395
68700	26459
68800	26500
68900	26541
69000	26587
69100	26625
69200	26667
69300	26712
69400	26767
69500	26810
69600	26859
69700	26910
69800	26966
69900	27018
70000	27062
70100	27104
70200	27156
70300	27204
70400	27252
70500	27304
70600	27353
70700	27401
70800	27449
70900	27488
71000	27549
71100	27598
71200	27650
71300	27700
71400	27741
71500	27787
71600	27830
71700	27874
71800	27921
71900	27967
72000	28013
72100	28063
72200	28110
72300	28158
72400	28208
72500	28254
72600	28308
72700	28363
72800	28418
72900	28467
73000	28524
73100	28576
73200	28626
73300	28673
73400	28728
73500	28785
73600	28838
73700	28888
73800	28943
73900	28993
74000	29042
74100	29089
74200	29138
74300	29185
74400	29237
74500	29283
74600	29335
74700	29386
74800	29441
74900	29492
75000	29547
75100	29596
75200	29650
75300	29696
75400	29748
75500	29797
75600	29855
75700	29903
75800	29962
75900	30010
76000	30059
76100	30107
76200	30158
76300	30205
76400	30252
76500	30309
76600	30361
76700	30410
76800	30461
76900	30510
77000	30561
77100	30613
77200	30659
77300	30698
77400	30742
77500	30788
77600	30830
77700	30876
77800	30929
77900	30984
78000	31042
78100	31093
78200	31138
78300	31186
78400	31233
78500	31284
78600	31335
78700	31387
78800	31430
78900	31480
79000	31523
79100	31577
79200	31628
79300	31675
79400	31717
79500	31773
79600	31827
79700	31882
79800	31940
79900	31986
80000	32026
80100	32079
80200	32130
80300	32179
80400	32226
80500	32270
80600	32324
80700	32375
80800	32427
80900	32479
81000	32528
81100	32581
81200	32637
81300	32684
81400	32738
81500	32784
81600	32840
81700	32892
81800	32941
81900	32988
82000	33043
82100	33098
82200	33144
82300	33201
82400	33256
82500	33308
82600	33351
82700	33400
82800	33453
82900	33509
83000	33557
83100	33607
83200	33655
83300	33706
83400	33763
83500	33820
83600	33867
83700	33917
83800	33972
83900	34021
84000	34079
84100	34128
84200	34177
84300	34229
84400	34281
84500	34330
84600	34378
84700	34425
84800	34470
84900	34522
85000	34571
85100	34617
85200	34667
85300	34719
85400	34772
85500	34831
85600	34879
85700	34932
85800	34976
85900	35022
86000	35062
86100	35110
86200	35159
86300	35204
86400	35262
86500	35301
86600	35355
86700	35401
86800	35449
86900	35497
87000	35546
87100	35585
87200	35634
87300	35682
87400	35728
87500	35782
87600	35830
87700	35872
87800	35925
87900	35981
88000	36028
88100	36074
88200	36130
88300	36183
88400	36230
88500	36279
88600	36323
88700	36373
88800	36426
88900	36476
89000	36520
89100	36561
89200	36606
89300	36660
89400	36711
89500	36759
89600	36809
89700	36867
89800	36917
89900	36968
90000	37017
90100	37066
90200	37116
90300	37164
90400	37221
90500	37268
90600	37317
90700	37361
90800	37408
90900	37464
91000	37521
91100	37571
91200	37624
91300	37674
91400	37722
91500	37767
91600	37823
91700	37877
91800	37920
91900	37973
92000	38023
92100	38069
92200	38121
92300	38169
92400	38226
92500	38272
92600	38317
92700	38365
92800	38409
92900	38460
93000	38504
93100	38553
93200	38601
93300	38651
93400	38701
93500	38742
93600	38798
93700	38848
93800	38901
93900	38952
94000	38996
94100	39044
94200	39105
94300	39153
94400	39193
94500	39238
94600	39285
94700	39328
94800	39386
94900	39444
95000	39488
95100	39538
95200	39586
95300	39630
95400	39673
95500	39721
95600	39777
95700	39827
95800	39883
95900	39932
96000	39985
96100	40023
96200	40078
96300	40124
96400	40176
96500	40228
96600	40273
96700	40316
96800	40379
96900	40427
97000	40472
97100	40522
97200	40569
97300	40623
97400	40671
97500	40714
97600	40765
97700	40817
97800	40863
97900	40910
98000	40956
98100	41009
98200	41056
98300	41105
98400	41158
98500	41201
98600	41252
98700	41302
98800	41352
98900	41404
99000	41457
99100	41514
99200	41568
99300	41616
99400	41665
99500	41710
99600	41761
99700	41809
99800	41859
99900	41912
100000	41952


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	198
300	295
400	393
500	489
600	585
700	675
800	768
900	864
1000	960
1100	1054
1200	1147
1300	1239
1400	1328
1500	1420
1600	1515
1700	1602
1800	1689
1900	1774
2000	1864
2100	1956
2200	2045
2300	2127
2400	2210
2500	2294
2600	2378
2700	2454
2800	2538
2900	2621
3000	2706
3100	2788
3200	2868
3300	2949
3400	3033
3500	3113
3600	3195
3700	3267
3800	3349
3900	3424
4000	3503
4100	3587
4200	3659
4300	3732
4400	3813
4500	3895
4600	3970
4700	4051
4800	4132
4900	4206
5000	4274
5100	4348
5200	4421
5300	4496
5400	4563
5500	4636
5600	4707
5700	4775
5800	4852
5900	4921
6000	4982
6100	5058
6200	5126
6300	5194
6400	5261
6500	5328
6600	5400
6700	5475
6800	5549
6900	5613
7000	5681
7100	5745
7200	5811
7300	5877
7400	5939
7500	5998
7600	6056
7700	6117
7800	6175
7900	6223
8000	6284
8100	6344
8200	6409
8300	6475
8400	6541
8500	6608
8600	6665
8700	6721
8800	6776
8900	6833
9000	6899
9100	6967
9200	7022
9300	7073
9400	7136
9500	7195
9600	7253
9700	7310
9800	7372
9900	7427
10000	7479
10100	7527
10200	7583
10300	7628
10400	7677
10500	7725
10600	7780
10700	7831
10800	7886
10900	7939
11000	7987
11100	8032
11200	8084
11300	8135
11400	8177
11500	8224
11600	8278
11700	8319
11800	8364
11900	8411
12000	8453
12100	8503
12200	8554
12300	8607
12400	8664
12500	8710
12600	8764
12700	8814
12800	8852
12900	8889
13000	8933
13100	8977
13200	9018
13300	9060
13400	9102
13500	9141
13600	9199
13700	9249
13800	9296
13900	9338
14000	9384
14100	9425
14200	9469
14300	9515
14400	9556
14500	9597
14600	9636
14700	9677
14800	9722
14900	9773
15000	9824
15100	9861
15200	9902
15300	9941
15400	9976
15500	10014
15600	10052
15700	10099
15800	10131
15900	10174
16000	10205
16100	10241
16200	10279
16300	10316
16400	10359
16500	10396
16600	10442
16700	10479
16800	10509
16900	10546
17000	10580
17100	10608
17200	10638
17300	10679
17400	10714
17500	10754
17600	10790
17700	10826
17800	10858
17900	10891
18000	10921
18100	10955
18200	10978
18300	11011
18400	11044
18500	11078
18600	11113
18700	11139
18800	11170
18900	11203
19000	11227
19100	11257
19200	11274
19300	11307
19400	11345
19500	11372
19600	11410
19700	11441
19800	11469
19900	11494
20000	11521
20100	11546
20200	11575
20300	11601
20400	11637
20500	11669
20600	11700
20700	11734
20800	11759
20900	11781
21000	11808
21100	11845
21200	11873
21300	11899
21400	11934
21500	11964
21600	11992
21700	12027
21800	12059
21900	12092
22000	12113
22100	12131
22200	12155
22300	12183
22400	12205
22500	12225
22600	12245
22700	12274
22800	12299
22900	12319
23000	12337
23100	12359
23200	12379
23300	12406
23400	12424
23500	12451
23600	12474
23700	12497
23800	12517
23900	12533
24000	12551
24100	12570
24200	12597
24300	12617
24400	12638
24500	12660
24600	12683
24700	12707
24800	12725
24900	12756
25000	12775
25100	12798
25200	12815
25300	12838
25400	12857
25500	12873
25600	12896
25700	12917
25800	12931
25900	12957
26000	12987
26100	13009
26200	13032
26300	13053
26400	13069
26500	13083
26600	13097
26700	13116
26800	13129
26900	13148
27000	13170
27100	13190
27200	13215
27300	13239
27400	13256
27500	13279
27600	13297
27700	13316
27800	13336
27900	13356
28000	13372
28100	13386
28200	13406
28300	13417
28400	13434
28500	13452
28600	13473
28700	13485
28800	13501
28900	13520
29000	13534
29100	13556
29200	13578
29300	13597
29400	13610
29500	13626
29600	13643
29700	13657
29800	13680
29900	13706
30000	13727
30100	13750
30200	13766
30300	13782
30400	13796
30500	13813
30600	13833
30700	13849
30800	13860
30900	13874
31000	13897
31100	13911
31200	13925
31300	13941
31400	13958
31500	13974
31600	13988
31700	14006
31800	14024
31900	14041
32000	14057
32100	14071
32200	14085
32300	14093
32400	14105
32500	14116
32600	14130
32700	14145
32800	14162
32900	14177
33000	14193
33100	14205
33200	14217
33300	14236
33400	14253
33500	14268
33600	14274
33700	14288
33800	14301
33900	14310
34000	14325
34100	14343
34200	14358
34300	14374
34400	14385
34500	14396
34600	14406
34700	14413
34800	14421
34900	14430
35000	14441
35100	14447
35200	14456
35300	14471
35400	14484
35500	14493
35600	14503
35700	14520
35800	14531
35900	14544
36000	14559
36100	14566
36200	14574
36300	14588
36400	14597
36500	14610
36600	14620
36700	14634
36800	14642
36900	14649
37000	14663
37100	14675
37200	14685
37300	14697
37400	14705
37500	14713
37600	14722
37700	14732
37800	14742
37900	14753
38000	14763
38100	14774
38200	14783
38300	14793
38400	14806
38500	14814
38600	14823
38700	14825
38800	14841
38900	14849
39000	14858
39100	14869
39200	14880
39300	14890
39400	14897
39500	14910
39600	14917
39700	14927
39800	14932
39900	14937
40000	14947
40100	14954
40200	14962
40300	14966
40400	14975
40500	14984
40600	14988
40700	15000
40800	15012
40900	15019
41000	15032
41100	15043
41200	15053
41300	15066
41400	15075
41500	15083
41600	15090
41700	15102
41800	15108
41900	15118
42000	15126
42100	15138
42200	15144
42300	15154
42400	15164
42500	15173
42600	15179
42700	15188
42800	15200
42900	15206
43000	15216
43100	15225
43200	15233
43300	15238
43400	15245
43500	15250
43600	15259
43700	15263
43800	15272
43900	15278
44000	15288
44100	15294
44200	15300
44300	15312
44400	15320
44500	15322
44600	15328
44700	15337
44800	15349
44900	15356
45000	15361
45100	15368
45200	15373
45300	15378
45400	15385
45500	15392
45600	15400
45700	15410
45800	15414
45900	15420
46000	15425
46100	15431
46200	15439
46300	15446
46400	15452
46500	15457
46600	15466
46700	15474
46800	15478
46900	15482
47000	15491
47100	15495
47200	15503
47300	15511
47400	15515
47500	15527
47600	15528
47700	15532
47800	15535
47900	15542
48000	15544
48100	15549
48200	15553
48300	15557
48400	15568
48500	15572
48600	15579
48700	15593
48800	15600
48900	15607
49000	15613
49100	15615
49200	15619
49300	15629
49400	15635
49500	15638
49600	15642
49700	15648
49800	15650
49900	15656
50000	15658
50100	15664
50200	15667
50300	15671
50400	15674
50500	15678
50600	15682
50700	15686
50800	15688
50900	15691
51000	15692
51100	15695
51200	15700
51300	15703
51400	15712
51500	15716
51600	15717
51700	15722
51800	15728
51900	15733
52000	15735
52100	15740
52200	15743
52300	15749
52400	15753
52500	15756
52600	15762
52700	15766
52800	15770
52900	15771
53000	15774
53100	15775
53200	15780
53300	15782
53400	15784
53500	15787
53600	15788
53700	15793
53800	15796
53900	15800
54000	15808
54100	15814
54200	15816
54300	15817
54400	15822
54500	15824
54600	15828
54700	15832
54800	15836
54900	15837
55000	15839
55100	15842
55200	15847
55300	15848
55400	15850
55500	15853
55600	15854
55700	15859
55800	15864
55900	15865
56000	15867
56100	15874
56200	15876
56300	15876
56400	15881
56500	15886
56600	15890
56700	15894
56800	15899
56900	15901
57000	15905
57100	15907
57200	15910
57300	15916
57400	15918
57500	15921
57600	15925
57700	15926
57800	15930
57900	15931
58000	15933
58100	15933
58200	15935
58300	15938
58400	15940
58500	15940
58600	15942
58700	15945
58800	15947
58900	15949
59000	15950
59100	15952
59200	15954
59300	15954
59400	15956
59500	15959
59600	15962
59700	15964
59800	15969
59900	15969
60000	15972
60100	15975
60200	15979
60300	15980
60400	15981
60500	15982
60600	15982
60700	15985
60800	15987
60900	15992
61000	15995
61100	15997
61200	15999
61300	16002
61400	16002
61500	16003
61600	16006
61700	16009
61800	16012
61900	16014
62000	16016
62100	16018
62200	16021
62300	16023
62400	16025
62500	16026
62600	16027
62700	16031
62800	16034
62900	16035
63000	16038
63100	16041
63200	16042
63300	16043
63400	16045
63500	16046
63600	16048
63700	16049
63800	16051
63900	16052
64000	16054
64100	16057
64200	16059
64300	16061
64400	16063
64500	16065
64600	16067
64700	16068
64800	16070
64900	16075
65000	16075
65100	16077
65200	16078
65300	16079
65400	16080
65500	16083
65600	16085
65700	16087
65800	16087
65900	16089
66000	16091
66100	16093
66200	16095
66300	16096
66400	16100
66500	16102
66600	16103
66700	16104
66800	16107
66900	16108
67000	16110
67100	16112
67200	16113
67300	16114
67400	16116
67500	16121
67600	16123
67700	16125
67800	16128
67900	16128
68000	16130
68100	16133
68200	16134
68300	16134
68400	16134
68500	16134
68600	16135
68700	16135
68800	16137
68900	16139
69000	16141
69100	16141
69200	16143
69300	16143
69400	16145
69500	16148
69600	16149
69700	16149
69800	16150
69900	16150
70000	16150
70100	16154
70200	16155
70300	16159
70400	16160
70500	16160
70600	16162
70700	16162
70800	16164
70900	16165
71000	16166
71100	16166
71200	16169
71300	16169
71400	16171
71500	16172
71600	16175
71700	16176
71800	16178
71900	16179
72000	16181
72100	16181
72200	16181
72300	16183
72400	16185
72500	16187
72600	16190
72700	16190
72800	16192
72900	16195
73000	16195
73100	16195
73200	16196
73300	16197
73400	16197
73500	16198
73600	16200
73700	16200
73800	16200
73900	16202
74000	16203
74100	16206
74200	16208
74300	16209
74400	16210
74500	16213
74600	16213
74700	16213
74800	16214
74900	16215
75000	16216
75100	16218
75200	16218
75300	16219
75400	16219
75500	16222
75600	16222
75700	16222
75800	16222
75900	16223
76000	16224
76100	16224
76200	16224
76300	16225
76400	16227
76500	16227
76600	16228
76700	16230
76800	16230
76900	16230
77000	16231
77100	16231
77200	16233
77300	16234
77400	16235
77500	16237
77600	16238
77700	16238
77800	16239
77900	16239
78000	16239
78100	16240
78200	16241
78300	16242
78400	16242
78500	16244
78600	16244
78700	16245
78800	16245
78900	16245
79000	16247
79100	16248
79200	16248
79300	16250
79400	16250
79500	16250
79600	16251
79700	16251
79800	16251
79900	16251
80000	16252
80100	16252
80200	16253
80300	16254
80400	16256
80500	16256
80600	16256
80700	16257
80800	16258
80900	16259
81000	16259
81100	16260
81200	16260
81300	16260
81400	16261
81500	16261
81600	16261
81700	16261
81800	16262
81900	16263
82000	16264
82100	16266
82200	16267
82300	16269
82400	16269
82500	16269
82600	16269
82700	16270
82800	16271
82900	16271
83000	16273
83100	16273
83200	16275
83300	16276
83400	16276
83500	16277
83600	16277
83700	16278
83800	16279
83900	16280
84000	16280
84100	16280
84200	16282
84300	16283
84400	16284
84500	16285
84600	16286
84700	16286
84800	16286
84900	16287
85000	16287
85100	16287
85200	16288
85300	16290
85400	16291
85500	16291
85600	16291
85700	16293
85800	16293
85900	16293
86000	16294
86100	16294
86200	16295
86300	16296
86400	16296
86500	16296
86600	16296
86700	16297
86800	16297
86900	16298
87000	16298
87100	16298
87200	16299
87300	16299
87400	16300
87500	16301
87600	16301
87700	16301
87800	16302
87900	16303
88000	16303
88100	16304
88200	16304
88300	16304
88400	16304
88500	16304
88600	16304
88700	16304
88800	16304
88900	16305
89000	16305
89100	16305
89200	16306
89300	16306
89400	16306
89500	16307
89600	16307
89700	16308
89800	16308
89900	16308
90000	16309
90100	16309
90200	16311
90300	16312
90400	16312
90500	16312
90600	16312
90700	16312
90800	16314
90900	16315
91000	16315
91100	16315
91200	16315
91300	16315
91400	16316
91500	16316
91600	16316
91700	16316
91800	16317
91900	16317
92000	16318
92100	16318
92200	16318
92300	16318
92400	16318
92500	16320
92600	16320
92700	16320
92800	16320
92900	16321
93000	16321
93100	16321
93200	16321
93300	16321
93400	16321
93500	16323
93600	16323
93700	16324
93800	16324
93900	16324
94000	16325
94100	16325
94200	16326
94300	16326
94400	16326
94500	16326
94600	16326
94700	16326
94800	16327
94900	16327
95000	16327
95100	16327
95200	16327
95300	16328
95400	16328
95500	16328
95600	16328
95700	16328
95800	16328
95900	16329
96000	16329
96100	16329
96200	16330
96300	16330
96400	16331
96500	16331
96600	16331
96700	16331
96800	16332
96900	16333
97000	16334
97100	16334
97200	16335
97300	16335
97400	16336
97500	16336
97600	16336
97700	16336
97800	16336
97900	16336
98000	16336
98100	16336
98200	16337
98300	16338
98400	16338
98500	16338
98600	16339
98700	16339
98800	16339
98900	16340
99000	16340
99100	16340
99200	16340
99300	16341
99400	16341
99500	16342
99600	16342
99700	16342
99800	16342
99900	16342
100000	16342


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	2
400	3
500	6
600	7
700	13
800	18
900	22
1000	25
1100	27
1200	29
1300	32
1400	36
1500	39
1600	42
1700	50
1800	59
1900	67
2000	72
2100	76
2200	81
2300	87
2400	95
2500	105
2600	112
2700	124
2800	132
2900	139
3000	148
3100	160
3200	173
3300	183
3400	188
3500	200
3600	206
3700	217
3800	228
3900	245
4000	256
4100	266
4200	283
4300	300
4400	310
4500	323
4600	333
4700	343
4800	352
4900	370
5000	390
5100	402
5200	416
5300	428
5400	437
5500	452
5600	466
5700	481
5800	489
5900	504
6000	520
6100	532
6200	549
6300	562
6400	581
6500	600
6600	615
6700	623
6800	636
6900	656
7000	676
7100	691
7200	707
7300	725
7400	745
7500	764
7600	785
7700	805
7800	826
7900	852
8000	872
8100	891
8200	910
8300	929
8400	946
8500	957
8600	983
8700	1007
8800	1032
8900	1051
9000	1065
9100	1083
9200	1108
9300	1128
9400	1146
9500	1169
9600	1188
9700	1215
9800	1235
9900	1260
10000	1282
10100	1302
10200	1320
10300	1347
10400	1370
10500	1394
10600	1420
10700	1444
10800	1467
10900	1495
11000	1521
11100	1553
11200	1584
11300	1609
11400	1642
11500	1672
11600	1702
11700	1737
11800	1752
11900	1780
12000	1809
12100	1839
12200	1860
12300	1875
12400	1900
12500	1924
12600	1951
12700	1975
12800	2004
12900	2036
13000	2065
13100	2099
13200	2126
13300	2160
13400	2195
13500	2222
13600	2238
13700	2261
13800	2291
13900	2317
14000	2339
14100	2363
14200	2388
14300	2418
14400	2451
14500	2476
14600	2510
14700	2537
14800	2565
14900	2594
15000	2621
15100	2655
15200	2686
15300	2710
15400	2741
15500	2767
15600	2798
15700	2828
15800	2861
15900	2888
16000	2924
16100	2956
16200	2984
16300	3015
16400	3043
16500	3074
16600	3101
16700	3129
16800	3173
16900	3206
17000	3234
17100	3266
17200	3294
17300	3329
17400	3369
17500	3396
17600	3436
17700	3471
17800	3508
17900	3544
18000	3572
18100	3604
18200	3644
18300	3679
18400	3713
18500	3744
18600	3779
18700	3816
18800	3850
18900	3890
19000	3934
19100	3969
19200	4003
19300	4034
19400	4063
19500	4099
19600	4126
19700	4158
19800	4193
19900	4228
20000	4261
20100	4299
20200	4334
20300	4363
20400	4392
20500	4423
20600	4456
20700	4496
20800	4534
20900	4573
21000	4605
21100	4636
21200	4668
21300	4709
21400	4742
21500	4777
21600	4820
21700	4853
21800	4887
21900	4926
22000	4972
22100	5016
22200	5053
22300	5081
22400	5121
22500	5165
22600	5206
22700	5241
22800	5281
22900	5318
23000	5354
23100	5394
23200	5438
23300	5473
23400	5520
23500	5552
23600	5591
23700	5622
23800	5663
23900	5705
24000	5745
24100	5783
24200	5818
24300	5864
24400	5907
24500	5950
24600	5984
24700	6031
24800	6083
24900	6115
25000	6157
25100	6204
25200	6243
25300	6282
25400	6323
25500	6361
25600	6396
25700	6440
25800	6482
25900	6517
26000	6554
26100	6595
26200	6630
26300	6667
26400	6711
26500	6754
26600	6800
26700	6845
26800	6894
26900	6941
27000	6976
27100	7015
27200	7056
27300	7096
27400	7140
27500	7180
27600	7223
27700	7262
27800	7302
27900	7336
28000	7383
28100	7423
28200	7458
28300	7501
28400	7539
28500	7575
28600	7614
28700	7664
28800	7706
28900	7737
29000	7769
29100	7801
29200	7832
29300	7869
29400	7907
29500	7948
29600	7986
29700	8034
29800	8069
29900	8101
30000	8138
30100	8180
30200	8224
30300	8271
30400	8314
30500	8353
30600	8394
30700	8438
30800	8474
30900	8512
31000	8552
31100	8590
31200	8630
31300	8670
31400	8707
31500	8747
31600	8793
31700	8833
31800	8876
31900	8913
32000	8964
32100	9012
32200	9050
32300	9091
32400	9130
32500	9180
32600	9211
32700	9260
32800	9309
32900	9351
33000	9392
33100	9435
33200	9483
33300	9521
33400	9561
33500	9598
33600	9647
33700	9700
33800	9748
33900	9803
34000	9839
34100	9877
34200	9911
34300	9954
34400	9997
34500	10044
34600	10084
34700	10120
34800	10160
34900	10209
35000	10253
35100	10293
35200	10324
35300	10366
35400	10407
35500	10455
35600	10496
35700	10542
35800	10590
35900	10635
36000	10677
36100	10714
36200	10757
36300	10795
36400	10840
36500	10884
36600	10928
36700	10962
36800	11005
36900	11047
37000	11092
37100	11139
37200	11188
37300	11232
37400	11278
37500	11338
37600	11381
37700	11426
37800	11469
37900	11517
38000	11557
38100	11591
38200	11635
38300	11676
38400	11716
38500	11760
38600	11799
38700	11847
38800	11891
38900	11936
39000	11984
39100	12024
39200	12062
39300	12113
39400	12159
39500	12200
39600	12249
39700	12294
39800	12348
39900	12400
40000	12451
40100	12503
40200	12549
40300	12609
40400	12649
40500	12694
40600	12749
40700	12786
40800	12826
40900	12865
41000	12904
41100	12950
41200	12995
41300	13038
41400	13098
41500	13147
41600	13202
41700	13242
41800	13290
41900	13334
42000	13378
42100	13420
42200	13469
42300	13510
42400	13556
42500	13597
42600	13648
42700	13697
42800	13735
42900	13780
43000	13823
43100	13864
43200	13909
43300	13962
43400	14012
43500	14059
43600	14104
43700	14151
43800	14201
43900	14245
44000	14288
44100	14336
44200	14383
44300	14422
44400	14471
44500	14519
44600	14563
44700	14608
44800	14646
44900	14702
45000	14748
45100	14793
45200	14844
45300	14890
45400	14943
45500	14994
45600	15043
45700	15084
45800	15139
45900	15190
46000	15242
46100	15281
46200	15330
46300	15380
46400	15425
46500	15475
46600	15519
46700	15554
46800	15592
46900	15643
47000	15693
47100	15740
47200	15779
47300	15829
47400	15875
47500	15920
47600	15968
47700	16011
47800	16067
47900	16107
48000	16153
48100	16202
48200	16247
48300	16301
48400	16342
48500	16397
48600	16443
48700	16481
48800	16522
48900	16563
49000	16608
49100	16653
49200	16711
49300	16758
49400	16804
49500	16858
49600	16913
49700	16961
49800	17014
49900	17056
50000	17101
50100	17140
50200	17191
50300	17241
50400	17297
50500	17348
50600	17403
50700	17445
50800	17497
50900	17543
51000	17594
51100	17648
51200	17695
51300	17741
51400	17781
51500	17828
51600	17873
51700	17924
51800	17973
51900	18030
52000	18079
52100	18125
52200	18170
52300	18215
52400	18263
52500	18321
52600	18375
52700	18418
52800	18471
52900	18525
53000	18568
53100	18614
53200	18661
53300	18706
53400	18747
53500	18793
53600	18838
53700	18882
53800	18940
53900	18995
54000	19042
54100	19088
54200	19131
54300	19188
54400	19228
54500	19271
54600	19314
54700	19361
54800	19411
54900	19466
55000	19512
55100	19564
55200	19611
55300	19665
55400	19708
55500	19759
55600	19799
55700	19848
55800	19895
55900	19936
56000	19974
56100	20020
56200	20061
56300	20111
56400	20158
56500	20211
56600	20266
56700	20316
56800	20365
56900	20415
57000	20471
57100	20524
57200	20570
57300	20615
57400	20662
57500	20705
57600	20761
57700	20807
57800	20853
57900	20904
58000	20951
58100	20994
58200	21041
58300	21090
58400	21128
58500	21182
58600	21230
58700	21276
58800	21328
58900	21377
59000	21427
59100	21476
59200	21531
59300	21581
59400	21632
59500	21679
59600	21723
59700	21768
59800	21815
59900	21868
60000	21924
60100	21972
60200	22018
60300	22062
60400	22117
60500	22168
60600	22216
60700	22256
60800	22305
60900	22349
61000	22396
61100	22452
61200	22499
61300	22546
61400	22590
61500	22643
61600	22698
61700	22752
61800	22795
61900	22851
62000	22897
62100	22950
62200	22990
62300	23044
62400	23094
62500	23146
62600	23197
62700	23241
62800	23290
62900	23333
63000	23387
63100	23433
63200	23470
63300	23521
63400	23570
63500	23625
63600	23671
63700	23711
63800	23763
63900	23818
64000	23866
64100	23918
64200	23957
64300	24000
64400	24050
64500	24100
64600	24152
64700	24208
64800	24257
64900	24302
65000	24351
65100	24386
65200	24434
65300	24487
65400	24533
65500	24582
65600	24635
65700	24690
65800	24740
65900	24784
66000	24824
66100	24874
66200	24918
66300	24967
66400	25020
66500	25070
66600	25121
66700	25172
66800	25219
66900	25261
67000	25319
67100	25370
67200	25420
67300	25461
67400	25513
67500	25563
67600	25603
67700	25645
67800	25697
67900	25748
68000	25799
68100	25845
68200	25893
68300	25941
68400	25990
68500	26036
68600	26070
68700	26106
68800	26163
68900	26220
69000	26272
69100	26334
69200	26390
69300	26445
69400	26488
69500	26542
69600	26592
69700	26641
69800	26684
69900	26732
70000	26788
70100	26842
70200	26889
70300	26937
70400	26988
70500	27036
70600	27085
70700	27137
70800	27187
70900	27247
71000	27285
71100	27336
71200	27381
71300	27431
71400	27488
71500	27541
71600	27595
71700	27650
71800	27701
71900	27754
72000	27806
72100	27856
72200	27909
72300	27959
72400	28007
72500	28059
72600	28102
72700	28147
72800	28190
72900	28238
73000	28281
73100	28329
73200	28378
73300	28430
73400	28475
73500	28517
73600	28562
73700	28612
73800	28657
73900	28705
74000	28755
74100	28805
74200	28854
74300	28906
74400	28953
74500	29004
74600	29052
74700	29101
74800	29145
74900	29193
75000	29237
75100	29286
75200	29332
75300	29385
75400	29433
75500	29481
75600	29523
75700	29575
75800	29616
75900	29667
76000	29717
76100	29769
76200	29818
76300	29870
76400	29921
76500	29964
76600	30011
76700	30060
76800	30109
76900	30160
77000	30208
77100	30256
77200	30308
77300	30368
77400	30423
77500	30475
77600	30532
77700	30586
77800	30632
77900	30677
78000	30719
78100	30767
78200	30821
78300	30872
78400	30925
78500	30972
78600	31021
78700	31068
78800	31125
78900	31175
79000	31230
79100	31275
79200	31324
79300	31375
79400	31433
79500	31477
79600	31522
79700	31567
79800	31609
79900	31663
80000	31722
80100	31769
80200	31817
80300	31867
80400	31918
80500	31974
80600	32020
80700	32068
80800	32115
80900	32162
81000	32213
81100	32259
81200	32303
81300	32356
81400	32401
81500	32455
81600	32499
81700	32547
81800	32597
81900	32649
82000	32693
82100	32736
82200	32789
82300	32830
82400	32875
82500	32923
82600	32980
82700	33030
82800	33076
82900	33120
83000	33170
83100	33220
83200	33270
83300	33318
83400	33361
83500	33403
83600	33456
83700	33505
83800	33549
83900	33599
84000	33641
84100	33692
84200	33741
84300	33788
84400	33835
84500	33885
84600	33936
84700	33989
84800	34044
84900	34091
85000	34142
85100	34196
85200	34245
85300	34291
85400	34337
85500	34378
85600	34430
85700	34475
85800	34531
85900	34585
86000	34644
86100	34696
86200	34746
86300	34800
86400	34842
86500	34903
86600	34949
86700	35002
86800	35054
86900	35105
87000	35156
87100	35217
87200	35267
87300	35319
87400	35372
87500	35417
87600	35469
87700	35527
87800	35573
87900	35616
88000	35669
88100	35722
88200	35766
88300	35813
88400	35866
88500	35917
88600	35973
88700	36023
88800	36070
88900	36119
89000	36175
89100	36234
89200	36288
89300	36334
89400	36383
89500	36434
89600	36484
89700	36525
89800	36575
89900	36624
90000	36674
90100	36725
90200	36773
90300	36824
90400	36867
90500	36920
90600	36971
90700	37027
90800	37078
90900	37121
91000	37164
91100	37214
91200	37261
91300	37311
91400	37362
91500	37417
91600	37461
91700	37507
91800	37563
91900	37610
92000	37659
92100	37713
92200	37761
92300	37813
92400	37856
92500	37908
92600	37963
92700	38015
92800	38071
92900	38119
93000	38175
93100	38226
93200	38278
93300	38328
93400	38378
93500	38435
93600	38479
93700	38528
93800	38575
93900	38624
94000	38679
94100	38731
94200	38769
94300	38821
94400	38881
94500	38936
94600	38989
94700	39046
94800	39087
94900	39129
95000	39185
95100	39235
95200	39287
95300	39342
95400	39399
95500	39451
95600	39495
95700	39545
95800	39589
95900	39639
96000	39686
96100	39748
96200	39792
96300	39846
96400	39893
96500	39941
96600	39996
96700	40053
96800	40089
96900	40140
97000	40194
97100	40244
97200	40296
97300	40342
97400	40393
97500	40450
97600	40499
97700	40547
97800	40601
97900	40654
98000	40708
98100	40755
98200	40807
98300	40857
98400	40904
98500	40961
98600	41009
98700	41059
98800	41109
98900	41156
99000	41203
99100	41246
99200	41292
99300	41343
99400	41394
99500	41448
99600	41497
99700	41549
99800	41599
99900	41646
100000	41706


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,199,0,1
300,297,1,2
400,394,3,3
500,492,3,5
600,585,5,10
700,683,5,12
800,780,5,15
900,878,5,17
1000,974,7,19
1100,1067,8,25
1200,1162,9,29
1300,1258,11,31
1400,1351,13,36
1500,1443,14,43
1600,1530,17,53
1700,1619,21,60
1800,1708,23,69
1900,1791,27,82
2000,1875,34,91
2100,1967,35,98
2200,2055,37,108
2300,2143,41,116
2400,2228,45,127
2500,2312,49,139
2600,2398,52,150
2700,2486,52,162
2800,2570,57,173
2900,2656,60,184
3000,2739,63,198
3100,2825,68,207
3200,2912,75,213
3300,2993,79,228
3400,3082,82,236
3500,3160,91,249
3600,3239,99,262
3700,3313,110,277
3800,3396,114,290
3900,3475,118,307
4000,3556,121,323
4100,3641,121,338
4200,3717,128,355
4300,3792,138,370
4400,3859,150,391
4500,3938,155,407
4600,4019,161,420
4700,4103,163,434
4800,4166,171,463
4900,4246,174,480
5000,4327,175,498
5100,4398,182,520
5200,4478,188,534
5300,4552,195,553
5400,4633,198,569
5500,4701,201,598
5600,4771,213,616
5700,4842,222,636
5800,4907,230,663
5900,4970,239,691
6000,5040,249,711
6100,5114,252,734
6200,5186,256,758
6300,5242,270,788
6400,5314,276,810
6500,5379,283,838
6600,5442,291,867
6700,5501,299,900
6800,5565,308,927
6900,5635,316,949
7000,5702,325,973
7100,5763,337,1000
7200,5836,341,1023
7300,5898,352,1050
7400,5959,364,1077
7500,6021,376,1103
7600,6086,387,1127
7700,6150,394,1156
7800,6209,403,1188
7900,6275,410,1215
8000,6335,417,1248
8100,6399,429,1272
8200,6454,441,1305
8300,6518,450,1332
8400,6576,464,1360
8500,6640,474,1386
8600,6698,483,1419
8700,6762,495,1443
8800,6821,503,1476
8900,6881,511,1508
9000,6941,520,1539
9100,7003,533,1564
9200,7063,538,1599
9300,7124,548,1628
9400,7186,557,1657
9500,7244,568,1688
9600,7301,583,1716
9700,7354,597,1749
9800,7407,610,1783
9900,7462,622,1816
10000,7517,637,1846
10100,7568,648,1884
10200,7614,662,1924
10300,7678,675,1947
10400,7724,687,1989
10500,7779,706,2015
10600,7827,719,2054
10700,7879,732,2089
10800,7934,741,2125
10900,7980,752,2168
11000,8029,758,2213
11100,8083,769,2248
11200,8129,778,2293
11300,8171,797,2332
11400,8221,807,2372
11500,8271,816,2413
11600,8323,827,2450
11700,8375,842,2483
11800,8422,859,2519
11900,8466,875,2559
12000,8513,889,2598
12100,8560,905,2635
12200,8610,916,2674
12300,8654,929,2717
12400,8694,940,2766
12500,8738,953,2809
12600,8785,968,2847
12700,8836,982,2882
12800,8884,996,2920
12900,8924,1013,2963
13000,8970,1027,3003
13100,9009,1039,3052
13200,9058,1048,3094
13300,9106,1059,3135
13400,9149,1077,3174
13500,9186,1095,3219
13600,9229,1109,3262
13700,9267,1127,3306
13800,9306,1139,3355
13900,9342,1153,3405
14000,9381,1166,3453
14100,9418,1180,3502
14200,9462,1198,3540
14300,9499,1217,3584
14400,9543,1228,3629
14500,9583,1245,3672
14600,9618,1260,3722
14700,9653,1277,3770
14800,9710,1286,3804
14900,9750,1303,3847
15000,9785,1316,3899
15100,9826,1325,3949
15200,9870,1342,3988
15300,9905,1362,4033
15400,9947,1371,4082
15500,9984,1383,4133
15600,10023,1394,4183
15700,10059,1410,4231
15800,10101,1425,4274
15900,10138,1440,4322
16000,10173,1454,4373
16100,10220,1463,4417
16200,10258,1482,4460
16300,10292,1502,4506
16400,10329,1513,4558
16500,10371,1531,4598
16600,10408,1547,4645
16700,10445,1559,4696
16800,10485,1571,4744
16900,10528,1588,4784
17000,10564,1601,4835
17100,10602,1616,4882
17200,10637,1637,4926
17300,10663,1657,4980
17400,10702,1674,5024
17500,10737,1695,5068
17600,10778,1713,5109
17700,10807,1736,5157
17800,10833,1753,5214
17900,10867,1770,5263
18000,10898,1788,5314
18100,10926,1804,5370
18200,10951,1822,5427
18300,10987,1843,5470
18400,11019,1861,5520
18500,11054,1878,5568
18600,11079,1895,5626
18700,11114,1914,5672
18800,11150,1931,5719
18900,11186,1951,5763
19000,11214,1970,5816
19100,11246,1990,5864
19200,11277,2004,5919
19300,11308,2014,5978
19400,11331,2033,6036
19500,11357,2046,6097
19600,11393,2058,6149
19700,11421,2070,6209
19800,11452,2083,6265
19900,11488,2107,6305
20000,11516,2125,6359
20100,11538,2144,6418
20200,11576,2161,6463
20300,11609,2171,6520
20400,11638,2188,6574
20500,11667,2210,6623
20600,11690,2227,6683
20700,11712,2247,6741
20800,11728,2265,6807
20900,11750,2283,6867
21000,11783,2301,6916
21100,11813,2321,6966
21200,11846,2334,7020
21300,11873,2354,7073
21400,11906,2370,7124
21500,11931,2386,7183
21600,11962,2397,7241
21700,11992,2409,7299
21800,12017,2431,7352
21900,12038,2448,7414
22000,12066,2469,7465
22100,12094,2484,7522
22200,12112,2505,7583
22300,12135,2532,7633
22400,12154,2556,7690
22500,12180,2569,7751
22600,12208,2585,7807
22700,12237,2610,7853
22800,12274,2621,7905
22900,12294,2645,7961
23000,12323,2660,8017
23100,12349,2684,8067
23200,12375,2703,8122
23300,12400,2725,8175
23400,12421,2742,8237
23500,12445,2760,8295
23600,12466,2778,8356
23700,12496,2796,8408
23800,12517,2816,8467
23900,12542,2838,8520
24000,12566,2857,8577
24100,12595,2882,8623
24200,12621,2901,8678
24300,12645,2927,8728
24400,12669,2948,8783
24500,12691,2969,8840
24600,12720,2986,8894
24700,12746,3004,8950
24800,12770,3021,9009
24900,12798,3042,9060
25000,12823,3062,9115
25100,12843,3079,9178
25200,12871,3095,9234
25300,12898,3108,9294
25400,12920,3125,9355
25500,12940,3145,9415
25600,12961,3164,9475
25700,12981,3180,9539
25800,12995,3198,9607
25900,13017,3222,9661
26000,13046,3241,9713
26100,13071,3261,9768
26200,13086,3286,9828
26300,13109,3303,9888
26400,13131,3320,9949
26500,13155,3337,10008
26600,13177,3353,10070
26700,13191,3375,10134
26800,13210,3396,10194
26900,13232,3418,10250
27000,13248,3441,10311
27100,13272,3467,10361
27200,13291,3480,10429
27300,13306,3503,10491
27400,13322,3523,10555
27500,13343,3541,10616
27600,13357,3569,10674
27700,13371,3583,10746
27800,13396,3595,10809
27900,13409,3617,10874
28000,13428,3636,10936
28100,13441,3658,11001
28200,13458,3677,11065
28300,13482,3695,11123
28400,13507,3714,11179
28500,13527,3737,11236
28600,13552,3753,11295
28700,13577,3776,11347
28800,13598,3796,11406
28900,13616,3816,11468
29000,13629,3840,11531
29100,13646,3859,11595
29200,13661,3879,11660
29300,13683,3900,11717
29400,13691,3924,11785
29500,13706,3952,11842
29600,13719,3974,11907
29700,13739,3999,11962
29800,13751,4017,12032
29900,13768,4042,12090
30000,13783,4060,12157
30100,13797,4077,12226
30200,13814,4102,12284
30300,13832,4123,12345
30400,13851,4146,12403
30500,13871,4164,12465
30600,13889,4183,12528
30700,13899,4205,12596
30800,13908,4231,12661
30900,13920,4248,12732
31000,13938,4269,12793
31100,13955,4287,12858
31200,13965,4307,12928
31300,13977,4319,13004
31400,13986,4339,13075
31500,14005,4354,13141
31600,14018,4373,13209
31700,14032,4389,13279
31800,14042,4403,13355
31900,14059,4423,13418
32000,14073,4450,13477
32100,14087,4472,13541
32200,14106,4490,13604
32300,14121,4514,13665
32400,14129,4537,13734
32500,14138,4551,13811
32600,14153,4582,13865
32700,14166,4608,13926
32800,14180,4628,13992
32900,14189,4644,14067
33000,14200,4667,14133
33100,14215,4688,14197
33200,14230,4709,14261
33300,14243,4726,14331
33400,14256,4750,14394
33500,14277,4770,14453
33600,14287,4796,14517
33700,14297,4816,14587
33800,14307,4837,14656
33900,14323,4858,14719
34000,14329,4881,14790
34100,14344,4910,14846
34200,14362,4937,14901
34300,14373,4957,14970
34400,14382,4984,15034
34500,14399,5010,15091
34600,14417,5028,15155
34700,14431,5048,15221
34800,14446,5066,15288
34900,14458,5089,15353
35000,14464,5111,15425
35100,14475,5134,15491
35200,14483,5160,15557
35300,14498,5185,15617
35400,14513,5205,15682
35500,14522,5226,15752
35600,14533,5249,15818
35700,14542,5270,15888
35800,14553,5299,15948
35900,14564,5322,16014
36000,14578,5345,16077
36100,14591,5367,16142
36200,14601,5394,16205
36300,14608,5422,16270
36400,14616,5440,16344
36500,14624,5465,16411
36600,14639,5485,16476
36700,14652,5510,16538
36800,14663,5533,16604
36900,14678,5551,16671
37000,14690,5573,16737
37100,14703,5591,16806
37200,14711,5609,16880
37300,14726,5632,16942
37400,14736,5657,17007
37500,14741,5682,17077
37600,14756,5699,17145
37700,14769,5718,17213
37800,14781,5746,17273
37900,14795,5771,17334
38000,14805,5797,17398
38100,14815,5818,17467
38200,14828,5847,17525
38300,14837,5868,17595
38400,14845,5894,17661
38500,14851,5919,17730
38600,14860,5944,17796
38700,14871,5962,17867
38800,14882,5984,17934
38900,14892,6004,18004
39000,14905,6026,18069
39100,14911,6046,18143
39200,14923,6062,18215
39300,14932,6082,18286
39400,14945,6112,18343
39500,14949,6133,18418
39600,14956,6158,18486
39700,14967,6178,18555
39800,14971,6205,18624
39900,14982,6229,18689
40000,14994,6250,18756
40100,15001,6269,18830
40200,15009,6302,18889
40300,15016,6328,18956
40400,15026,6351,19023
40500,15031,6374,19095
40600,15041,6391,19168
40700,15051,6412,19237
40800,15064,6425,19311
40900,15072,6448,19380
41000,15080,6467,19453
41100,15085,6493,19522
41200,15094,6514,19592
41300,15099,6537,19664
41400,15107,6557,19736
41500,15120,6580,19800
41600,15127,6607,19866
41700,15129,6634,19937
41800,15138,6655,20007
41900,15145,6680,20075
42000,15152,6704,20144
42100,15158,6728,20214
42200,15161,6752,20287
42300,15167,6773,20360
42400,15174,6797,20429
42500,15181,6818,20501
42600,15191,6839,20570
42700,15204,6866,20630
42800,15211,6889,20700
42900,15218,6914,20768
43000,15222,6944,20834
43100,15227,6971,20902
43200,15233,6996,20971
43300,15236,7019,21045
43400,15243,7047,21110
43500,15256,7061,21183
43600,15258,7087,21255
43700,15261,7111,21328
43800,15269,7135,21396
43900,15276,7154,21470
44000,15279,7184,21537
44100,15286,7207,21607
44200,15289,7233,21678
44300,15292,7260,21748
44400,15299,7274,21827
44500,15310,7291,21899
44600,15317,7312,21971
44700,15326,7330,22044
44800,15330,7359,22111
44900,15338,7382,22180
45000,15346,7404,22250
45100,15354,7421,22325
45200,15357,7444,22399
45300,15367,7465,22468
45400,15376,7486,22538
45500,15385,7504,22611
45600,15387,7529,22684
45700,15391,7562,22747
45800,15395,7586,22819
45900,15400,7609,22891
46000,15405,7639,22956
46100,15412,7660,23028
46200,15419,7682,23099
46300,15422,7709,23169
46400,15424,7732,23244
46500,15428,7753,23319
46600,15429,7785,23386
46700,15431,7807,23462
46800,15439,7827,23534
46900,15445,7852,23603
47000,15453,7873,23674
47100,15456,7895,23749
47200,15462,7921,23817
47300,15465,7944,23891
47400,15466,7968,23966
47500,15471,8000,24029
47600,15478,8028,24094
47700,15488,8048,24164
47800,15497,8075,24228
47900,15501,8101,24298
48000,15508,8128,24364
48100,15512,8150,24438
48200,15519,8179,24502
48300,15523,8203,24574
48400,15532,8219,24649
48500,15541,8240,24719
48600,15544,8259,24797
48700,15548,8283,24869
48800,15551,8309,24940
48900,15554,8326,25020
49000,15556,8344,25100
49100,15564,8373,25163
49200,15569,8398,25233
49300,15575,8422,25303
49400,15577,8446,25377
49500,15581,8463,25456
49600,15586,8492,25522
49700,15591,8514,25595
49800,15594,8534,25672
49900,15602,8554,25744
50000,15608,8576,25816
50100,15610,8601,25889
50200,15614,8623,25963
50300,15620,8647,26033
50400,15626,8672,26102
50500,15630,8691,26179
50600,15636,8709,26255
50700,15639,8733,26328
50800,15644,8754,26402
50900,15649,8782,26469
51000,15654,8814,26532
51100,15657,8833,26610
51200,15660,8854,26686
51300,15664,8870,26766
51400,15668,8893,26839
51500,15670,8916,26914
51600,15672,8935,26993
51700,15679,8958,27063
51800,15683,8984,27133
51900,15687,9005,27208
52000,15689,9038,27273
52100,15693,9060,27347
52200,15699,9083,27418
52300,15703,9106,27491
52400,15707,9131,27562
52500,15710,9149,27641
52600,15713,9174,27713
52700,15720,9193,27787
52800,15724,9229,27847
52900,15727,9249,27924
53000,15732,9282,27986
53100,15738,9303,28059
53200,15746,9327,28127
53300,15750,9350,28200
53400,15755,9377,28268
53500,15758,9398,28344
53600,15761,9421,28418
53700,15767,9449,28484
53800,15767,9477,28556
53900,15770,9507,28623
54000,15772,9532,28696
54100,15778,9551,28771
54200,15785,9576,28839
54300,15791,9597,28912
54400,15793,9616,28991
54500,15800,9641,29059
54600,15807,9666,29127
54700,15810,9691,29199
54800,15814,9716,29270
54900,15817,9742,29341
55000,15821,9765,29414
55100,15826,9785,29489
55200,15827,9805,29568
55300,15829,9835,29636
55400,15831,9866,29703
55500,15833,9893,29774
55600,15836,9920,29844
55700,15838,9950,29912
55800,15842,9977,29981
55900,15843,10003,30054
56000,15847,10028,30125
56100,15855,10053,30192
56200,15860,10075,30265
56300,15863,10106,30331
56400,15865,10130,30405
56500,15869,10155,30476
56600,15870,10184,30546
56700,15873,10210,30617
56800,15874,10235,30691
56900,15880,10257,30763
57000,15880,10279,30841
57100,15881,10300,30919
57200,15882,10326,30992
57300,15888,10350,31062
57400,15891,10379,31130
57500,15894,10403,31203
57600,15899,10424,31277
57700,15905,10449,31346
57800,15912,10471,31417
57900,15914,10492,31494
58000,15918,10518,31564
58100,15920,10541,31639
58200,15921,10572,31707
58300,15924,10595,31781
58400,15924,10621,31855
58500,15927,10646,31927
58600,15931,10666,32003
58700,15933,10690,32077
58800,15935,10715,32150
58900,15936,10753,32211
59000,15939,10778,32283
59100,15941,10806,32353
59200,15946,10830,32424
59300,15948,10865,32487
59400,15950,10893,32557
59500,15953,10917,32630
59600,15958,10945,32697
59700,15960,10976,32764
59800,15962,10996,32842
59900,15965,11021,32914
60000,15965,11051,32984
60100,15968,11079,33053
60200,15972,11113,33115
60300,15977,11136,33187
60400,15982,11166,33252
60500,15983,11192,33325
60600,15985,11224,33391
60700,15985,11248,33467
60800,15986,11274,33540
60900,15988,11296,33616
61000,15991,11317,33692
61100,15991,11343,33766
61200,15995,11367,33838
61300,16001,11391,33908
61400,16002,11416,33982
61500,16006,11444,34050
61600,16010,11467,34123
61700,16012,11490,34198
61800,16014,11515,34271
61900,16017,11535,34348
62000,16020,11559,34421
62100,16023,11592,34485
62200,16025,11616,34559
62300,16030,11648,34622
62400,16030,11672,34698
62500,16035,11696,34769
62600,16037,11716,34847
62700,16039,11749,34912
62800,16041,11773,34986
62900,16042,11800,35058
63000,16043,11825,35132
63100,16046,11839,35215
63200,16050,11859,35291
63300,16051,11881,35368
63400,16051,11906,35443
63500,16053,11928,35519
63600,16056,11956,35588
63700,16059,11971,35670
63800,16061,11993,35746
63900,16064,12019,35817
64000,16065,12047,35888
64100,16067,12077,35956
64200,16069,12101,36030
64300,16072,12127,36101
64400,16074,12152,36174
64500,16078,12173,36249
64600,16080,12203,36317
64700,16082,12227,36391
64800,16085,12249,36466
64900,16088,12275,36537
65000,16091,12301,36608
65100,16091,12328,36681
65200,16092,12351,36757
65300,16093,12377,36830
65400,16095,12402,36903
65500,16098,12422,36980
65600,16101,12447,37052
65700,16103,12472,37125
65800,16104,12499,37197
65900,16105,12521,37274
66000,16106,12539,37355
66100,16106,12571,37423
66200,16106,12598,37496
66300,16109,12617,37574
66400,16109,12644,37647
66500,16110,12669,37721
66600,16111,12690,37799
66700,16113,12718,37869
66800,16115,12735,37950
66900,16118,12758,38024
67000,16118,12782,38100
67100,16119,12812,38169
67200,16121,12837,38242
67300,16124,12861,38315
67400,16127,12878,38395
67500,16130,12906,38464
67600,16132,12930,38538
67700,16133,12965,38602
67800,16134,12993,38673
67900,16134,13019,38747
68000,16136,13041,38823
68100,16136,13068,38896
68200,16136,13097,38967
68300,16136,13122,39042
68400,16138,13144,39118
68500,16139,13167,39194
68600,16143,13186,39271
68700,16144,13217,39339
68800,16145,13237,39418
68900,16146,13256,39498
69000,16148,13275,39577
69100,16148,13306,39646
69200,16152,13329,39719
69300,16155,13357,39788
69400,16157,13379,39864
69500,16160,13401,39939
69600,16161,13425,40014
69700,16163,13452,40085
69800,16168,13468,40164
69900,16169,13496,40235
70000,16170,13515,40315
70100,16170,13546,40384
70200,16171,13568,40461
70300,16171,13596,40533
70400,16172,13617,40611
70500,16173,13636,40691
70600,16174,13665,40761
70700,16175,13684,40841
70800,16175,13704,40921
70900,16175,13730,40995
71000,16175,13754,41071
71100,16176,13776,41148
71200,16178,13802,41220
71300,16178,13828,41294
71400,16180,13855,41365
71500,16181,13872,41447
71600,16184,13902,41514
71700,16186,13925,41589
71800,16186,13951,41663
71900,16188,13984,41728
72000,16189,14007,41804
72100,16190,14031,41879
72200,16190,14054,41956
72300,16190,14079,42031
72400,16193,14102,42105
72500,16193,14130,42177
72600,16195,14155,42250
72700,16197,14176,42327
72800,16199,14203,42398
72900,16200,14227,42473
73000,16200,14249,42551
73100,16200,14269,42631
73200,16200,14298,42702
73300,16201,14331,42768
73400,16202,14357,42841
73500,16203,14391,42906
73600,16204,14421,42975
73700,16205,14448,43047
73800,16206,14478,43116
73900,16207,14505,43188
74000,16207,14532,43261
74100,16208,14556,43336
74200,16209,14583,43408
74300,16211,14605,43484
74400,16213,14628,43559
74500,16213,14653,43634
74600,16214,14680,43706
74700,16215,14715,43770
74800,16215,14738,43847
74900,16215,14757,43928
75000,16215,14777,44008
75100,16215,14802,44083
75200,16215,14827,44158
75300,16216,14859,44225
75400,16219,14887,44294
75500,16219,14909,44372
75600,16219,14933,44448
75700,16219,14956,44525
75800,16219,14978,44603
75900,16219,15004,44677
76000,16220,15033,44747
76100,16220,15052,44828
76200,16220,15080,44900
76300,16221,15099,44980
76400,16222,15127,45051
76500,16223,15149,45128
76600,16224,15170,45206
76700,16227,15199,45274
76800,16227,15219,45354
76900,16228,15243,45429
77000,16228,15268,45504
77100,16228,15291,45581
77200,16229,15308,45663
77300,16230,15331,45739
77400,16231,15353,45816
77500,16232,15377,45891
77600,16232,15401,45967
77700,16235,15420,46045
77800,16236,15445,46119
77900,16236,15467,46197
78000,16236,15486,46278
78100,16237,15502,46361
78200,16238,15534,46428
78300,16238,15558,46504
78400,16238,15583,46579
78500,16238,15603,46659
78600,16238,15632,46730
78700,16240,15656,46804
78800,16240,15681,46879
78900,16241,15712,46947
79000,16241,15740,47019
79100,16242,15764,47094
79200,16243,15784,47173
79300,16243,15809,47248
79400,16244,15829,47327
79500,16245,15848,47407
79600,16245,15878,47477
79700,16245,15903,47552
79800,16247,15925,47628
79900,16247,15947,47706
80000,16248,15965,47787
80100,16250,15991,47859
80200,16252,16018,47930
80300,16253,16045,48002
80400,16253,16063,48084
80500,16253,16085,48162
80600,16254,16108,48238
80700,16255,16132,48313
80800,16256,16161,48383
80900,16257,16175,48468
81000,16258,16205,48537
81100,16261,16225,48614
81200,16262,16253,48685
81300,16262,16274,48764
81400,16263,16299,48838
81500,16263,16323,48914
81600,16265,16343,48992
81700,16267,16371,49062
81800,16267,16395,49138
81900,16269,16412,49219
82000,16270,16436,49294
82100,16270,16459,49371
82200,16270,16482,49448
82300,16271,16503,49526
82400,16272,16524,49604
82500,16273,16555,49672
82600,16276,16579,49745
82700,16277,16605,49818
82800,16277,16629,49894
82900,16280,16648,49972
83000,16282,16661,50057
83100,16282,16686,50132
83200,16282,16714,50204
83300,16282,16744,50274
83400,16285,16770,50345
83500,16287,16796,50417
83600,16288,16816,50496
83700,16289,16840,50571
83800,16290,16868,50642
83900,16290,16890,50720
84000,16290,16915,50795
84100,16292,16939,50869
84200,16293,16971,50936
84300,16293,16993,51014
84400,16295,17019,51086
84500,16296,17040,51164
84600,16296,17067,51237
84700,16299,17090,51311
84800,16299,17108,51393
84900,16300,17135,51465
85000,16301,17158,51541
85100,16302,17181,51617
85200,16302,17206,51692
85300,16304,17224,51772
85400,16304,17258,51838
85500,16304,17281,51915
85600,16304,17309,51987
85700,16305,17327,52068
85800,16305,17354,52141
85900,16306,17376,52218
86000,16306,17400,52294
86100,16306,17424,52370
86200,16307,17450,52443
86300,16307,17470,52523
86400,16307,17506,52587
86500,16308,17531,52661
86600,16309,17552,52739
86700,16309,17585,52806
86800,16309,17607,52884
86900,16309,17632,52959
87000,16309,17660,53031
87100,16311,17691,53098
87200,16311,17720,53169
87300,16311,17745,53244
87400,16311,17773,53316
87500,16313,17803,53384
87600,16313,17824,53463
87700,16313,17852,53535
87800,16314,17873,53613
87900,16314,17896,53690
88000,16314,17921,53765
88100,16314,17945,53841
88200,16315,17973,53912
88300,16316,17990,53994
88400,16316,18010,54074
88500,16316,18033,54151
88600,16317,18060,54223
88700,16318,18093,54289
88800,16319,18109,54372
88900,16320,18136,54444
89000,16320,18156,54524
89100,16320,18184,54596
89200,16321,18214,54665
89300,16321,18241,54738
89400,16321,18260,54819
89500,16321,18277,54902
89600,16321,18297,54982
89700,16321,18316,55063
89800,16322,18338,55140
89900,16323,18366,55211
90000,16324,18388,55288
90100,16324,18415,55361
90200,16324,18441,55435
90300,16324,18473,55503
90400,16324,18495,55581
90500,16324,18518,55658
90600,16324,18547,55729
90700,16325,18576,55799
90800,16326,18599,55875
90900,16326,18623,55951
91000,16327,18647,56026
91100,16327,18670,56103
91200,16327,18693,56180
91300,16327,18709,56264
91400,16327,18731,56342
91500,16327,18748,56425
91600,16329,18772,56499
91700,16329,18793,56578
91800,16329,18816,56655
91900,16330,18837,56733
92000,16330,18865,56805
92100,16330,18887,56883
92200,16330,18910,56960
92300,16331,18936,57033
92400,16332,18958,57110
92500,16333,18982,57185
92600,16333,19008,57259
92700,16333,19034,57333
92800,16333,19060,57407
92900,16333,19080,57487
93000,16333,19105,57562
93100,16333,19126,57641
93200,16333,19155,57712
93300,16333,19177,57790
93400,16334,19208,57858
93500,16334,19225,57941
93600,16334,19246,58020
93700,16334,19280,58086
93800,16334,19307,58159
93900,16336,19335,58229
94000,16336,19354,58310
94100,16338,19379,58383
94200,16338,19401,58461
94300,16338,19427,58535
94400,16338,19445,58617
94500,16338,19466,58696
94600,16340,19486,58774
94700,16340,19509,58851
94800,16340,19539,58921
94900,16340,19565,58995
95000,16340,19588,59072
95100,16340,19613,59147
95200,16340,19634,59226
95300,16341,19648,59311
95400,16341,19672,59387
95500,16342,19698,59460
95600,16342,19726,59532
95700,16342,19748,59610
95800,16342,19766,59692
95900,16342,19798,59760
96000,16342,19819,59839
96100,16342,19844,59914
96200,16342,19870,59988
96300,16342,19894,60064
96400,16343,19919,60138
96500,16344,19953,60203
96600,16344,19986,60270
96700,16344,20023,60333
96800,16344,20042,60414
96900,16344,20060,60496
97000,16344,20083,60573
97100,16344,20112,60644
97200,16344,20139,60717
97300,16344,20165,60791
97400,16345,20186,60869
97500,16345,20208,60947
97600,16346,20232,61022
97700,16346,20251,61103
97800,16346,20274,61180
97900,16346,20302,61252
98000,16346,20324,61330
98100,16347,20344,61409
98200,16347,20375,61478
98300,16347,20386,61567
98400,16347,20410,61643
98500,16347,20443,61710
98600,16347,20472,61781
98700,16347,20498,61855
98800,16347,20517,61936
98900,16349,20541,62010
99000,16349,20565,62086
99100,16350,20587,62163
99200,16350,20606,62244
99300,16350,20626,62324
99400,16350,20653,62397
99500,16350,20670,62480
99600,16350,20700,62550
99700,16350,20724,62626
99800,16350,20753,62697
99900,16350,20772,62778
100000,16350,20798,62852


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	1
400	3
500	3
600	5
700	5
800	5
900	5
1000	7
1100	8
1200	9
1300	11
1400	13
1500	14
1600	17
1700	21
1800	23
1900	27
2000	34
2100	35
2200	37
2300	41
2400	45
2500	49
2600	52
2700	52
2800	57
2900	60
3000	63
3100	68
3200	75
3300	79
3400	82
3500	91
3600	99
3700	110
3800	114
3900	118
4000	121
4100	121
4200	128
4300	138
4400	150
4500	155
4600	161
4700	163
4800	171
4900	174
5000	175
5100	182
5200	188
5300	195
5400	198
5500	201
5600	213
5700	222
5800	230
5900	239
6000	249
6100	252
6200	256
6300	270
6400	276
6500	283
6600	291
6700	299
6800	308
6900	316
7000	325
7100	337
7200	341
7300	352
7400	364
7500	376
7600	387
7700	394
7800	403
7900	410
8000	417
8100	429
8200	441
8300	450
8400	464
8500	474
8600	483
8700	495
8800	503
8900	511
9000	520
9100	533
9200	538
9300	548
9400	557
9500	568
9600	583
9700	597
9800	610
9900	622
10000	637
10100	648
10200	662
10300	675
10400	687
10500	706
10600	719
10700	732
10800	741
10900	752
11000	758
11100	769
11200	778
11300	797
11400	807
11500	816
11600	827
11700	842
11800	859
11900	875
12000	889
12100	905
12200	916
12300	929
12400	940
12500	953
12600	968
12700	982
12800	996
12900	1013
13000	1027
13100	1039
13200	1048
13300	1059
13400	1077
13500	1095
13600	1109
13700	1127
13800	1139
13900	1153
14000	1166
14100	1180
14200	1198
14300	1217
14400	1228
14500	1245
14600	1260
14700	1277
14800	1286
14900	1303
15000	1316
15100	1325
15200	1342
15300	1362
15400	1371
15500	1383
15600	1394
15700	1410
15800	1425
15900	1440
16000	1454
16100	1463
16200	1482
16300	1502
16400	1513
16500	1531
16600	1547
16700	1559
16800	1571
16900	1588
17000	1601
17100	1616
17200	1637
17300	1657
17400	1674
17500	1695
17600	1713
17700	1736
17800	1753
17900	1770
18000	1788
18100	1804
18200	1822
18300	1843
18400	1861
18500	1878
18600	1895
18700	1914
18800	1931
18900	1951
19000	1970
19100	1990
19200	2004
19300	2014
19400	2033
19500	2046
19600	2058
19700	2070
19800	2083
19900	2107
20000	2125
20100	2144
20200	2161
20300	2171
20400	2188
20500	2210
20600	2227
20700	2247
20800	2265
20900	2283
21000	2301
21100	2321
21200	2334
21300	2354
21400	2370
21500	2386
21600	2397
21700	2409
21800	2431
21900	2448
22000	2469
22100	2484
22200	2505
22300	2532
22400	2556
22500	2569
22600	2585
22700	2610
22800	2621
22900	2645
23000	2660
23100	2684
23200	2703
23300	2725
23400	2742
23500	2760
23600	2778
23700	2796
23800	2816
23900	2838
24000	2857
24100	2882
24200	2901
24300	2927
24400	2948
24500	2969
24600	2986
24700	3004
24800	3021
24900	3042
25000	3062
25100	3079
25200	3095
25300	3108
25400	3125
25500	3145
25600	3164
25700	3180
25800	3198
25900	3222
26000	3241
26100	3261
26200	3286
26300	3303
26400	3320
26500	3337
26600	3353
26700	3375
26800	3396
26900	3418
27000	3441
27100	3467
27200	3480
27300	3503
27400	3523
27500	3541
27600	3569
27700	3583
27800	3595
27900	3617
28000	3636
28100	3658
28200	3677
28300	3695
28400	3714
28500	3737
28600	3753
28700	3776
28800	3796
28900	3816
29000	3840
29100	3859
29200	3879
29300	3900
29400	3924
29500	3952
29600	3974
29700	3999
29800	4017
29900	4042
30000	4060
30100	4077
30200	4102
30300	4123
30400	4146
30500	4164
30600	4183
30700	4205
30800	4231
30900	4248
31000	4269
31100	4287
31200	4307
31300	4319
31400	4339
31500	4354
31600	4373
31700	4389
31800	4403
31900	4423
32000	4450
32100	4472
32200	4490
32300	4514
32400	4537
32500	4551
32600	4582
32700	4608
32800	4628
32900	4644
33000	4667
33100	4688
33200	4709
33300	4726
33400	4750
33500	4770
33600	4796
33700	4816
33800	4837
33900	4858
34000	4881
34100	4910
34200	4937
34300	4957
34400	4984
34500	5010
34600	5028
34700	5048
34800	5066
34900	5089
35000	5111
35100	5134
35200	5160
35300	5185
35400	5205
35500	5226
35600	5249
35700	5270
35800	5299
35900	5322
36000	5345
36100	5367
36200	5394
36300	5422
36400	5440
36500	5465
36600	5485
36700	5510
36800	5533
36900	5551
37000	5573
37100	5591
37200	5609
37300	5632
37400	5657
37500	5682
37600	5699
37700	5718
37800	5746
37900	5771
38000	5797
38100	5818
38200	5847
38300	5868
38400	5894
38500	5919
38600	5944
38700	5962
38800	5984
38900	6004
39000	6026
39100	6046
39200	6062
39300	6082
39400	6112
39500	6133
39600	6158
39700	6178
39800	6205
39900	6229
40000	6250
40100	6269
40200	6302
40300	6328
40400	6351
40500	6374
40600	6391
40700	6412
40800	6425
40900	6448
41000	6467
41100	6493
41200	6514
41300	6537
41400	6557
41500	6580
41600	6607
41700	6634
41800	6655
41900	6680
42000	6704
42100	6728
42200	6752
42300	6773
42400	6797
42500	6818
42600	6839
42700	6866
42800	6889
42900	6914
43000	6944
43100	6971
43200	6996
43300	7019
43400	7047
43500	7061
43600	7087
43700	7111
43800	7135
43900	7154
44000	7184
44100	7207
44200	7233
44300	7260
44400	7274
44500	7291
44600	7312
44700	7330
44800	7359
44900	7382
45000	7404
45100	7421
45200	7444
45300	7465
45400	7486
45500	7504
45600	7529
45700	7562
45800	7586
45900	7609
46000	7639
46100	7660
46200	7682
46300	7709
46400	7732
46500	7753
46600	7785
46700	7807
46800	7827
46900	7852
47000	7873
47100	7895
47200	7921
47300	7944
47400	7968
47500	8000
47600	8028
47700	8048
47800	8075
47900	8101
48000	8128
48100	8150
48200	8179
48300	8203
48400	8219
48500	8240
48600	8259
48700	8283
48800	8309
48900	8326
49000	8344
49100	8373
49200	8398
49300	8422
49400	8446
49500	8463
49600	8492
49700	8514
49800	8534
49900	8554
50000	8576
50100	8601
50200	8623
50300	8647
50400	8672
50500	8691
50600	8709
50700	8733
50800	8754
50900	8782
51000	8814
51100	8833
51200	8854
51300	8870
51400	8893
51500	8916
51600	8935
51700	8958
51800	8984
51900	9005
52000	9038
52100	9060
52200	9083
52300	9106
52400	9131
52500	9149
52600	9174
52700	9193
52800	9229
52900	9249
53000	9282
53100	9303
53200	9327
53300	9350
53400	9377
53500	9398
53600	9421
53700	9449
53800	9477
53900	9507
54000	9532
54100	9551
54200	9576
54300	9597
54400	9616
54500	9641
54600	9666
54700	9691
54800	9716
54900	9742
55000	9765
55100	9785
55200	9805
55300	9835
55400	9866
55500	9893
55600	9920
55700	9950
55800	9977
55900	10003
56000	10028
56100	10053
56200	10075
56300	10106
56400	10130
56500	10155
56600	10184
56700	10210
56800	10235
56900	10257
57000	10279
57100	10300
57200	10326
57300	10350
57400	10379
57500	10403
57600	10424
57700	10449
57800	10471
57900	10492
58000	10518
58100	10541
58200	10572
58300	10595
58400	10621
58500	10646
58600	10666
58700	10690
58800	10715
58900	10753
59000	10778
59100	10806
59200	10830
59300	10865
59400	10893
59500	10917
59600	10945
59700	10976
59800	10996
59900	11021
60000	11051
60100	11079
60200	11113
60300	11136
60400	11166
60500	11192
60600	11224
60700	11248
60800	11274
60900	11296
61000	11317
61100	11343
61200	11367
61300	11391
61400	11416
61500	11444
61600	11467
61700	11490
61800	11515
61900	11535
62000	11559
62100	11592
62200	11616
62300	11648
62400	11672
62500	11696
62600	11716
62700	11749
62800	11773
62900	11800
63000	11825
63100	11839
63200	11859
63300	11881
63400	11906
63500	11928
63600	11956
63700	11971
63800	11993
63900	12019
64000	12047
64100	12077
64200	12101
64300	12127
64400	12152
64500	12173
64600	12203
64700	12227
64800	12249
64900	12275
65000	12301
65100	12328
65200	12351
65300	12377
65400	12402
65500	12422
65600	12447
65700	12472
65800	12499
65900	12521
66000	12539
66100	12571
66200	12598
66300	12617
66400	12644
66500	12669
66600	12690
66700	12718
66800	12735
66900	12758
67000	12782
67100	12812
67200	12837
67300	12861
67400	12878
67500	12906
67600	12930
67700	12965
67800	12993
67900	13019
68000	13041
68100	13068
68200	13097
68300	13122
68400	13144
68500	13167
68600	13186
68700	13217
68800	13237
68900	13256
69000	13275
69100	13306
69200	13329
69300	13357
69400	13379
69500	13401
69600	13425
69700	13452
69800	13468
69900	13496
70000	13515
70100	13546
70200	13568
70300	13596
70400	13617
70500	13636
70600	13665
70700	13684
70800	13704
70900	13730
71000	13754
71100	13776
71200	13802
71300	13828
71400	13855
71500	13872
71600	13902
71700	13925
71800	13951
71900	13984
72000	14007
72100	14031
72200	14054
72300	14079
72400	14102
72500	14130
72600	14155
72700	14176
72800	14203
72900	14227
73000	14249
73100	14269
73200	14298
73300	14331
73400	14357
73500	14391
73600	14421
73700	14448
73800	14478
73900	14505
74000	14532
74100	14556
74200	14583
74300	14605
74400	14628
74500	14653
74600	14680
74700	14715
74800	14738
74900	14757
75000	14777
75100	14802
75200	14827
75300	14859
75400	14887
75500	14909
75600	14933
75700	14956
75800	14978
75900	15004
76000	15033
76100	15052
76200	15080
76300	15099
76400	15127
76500	15149
76600	15170
76700	15199
76800	15219
76900	15243
77000	15268
77100	15291
77200	15308
77300	15331
77400	15353
77500	15377
77600	15401
77700	15420
77800	15445
77900	15467
78000	15486
78100	15502
78200	15534
78300	15558
78400	15583
78500	15603
78600	15632
78700	15656
78800	15681
78900	15712
79000	15740
79100	15764
79200	15784
79300	15809
79400	15829
79500	15848
79600	15878
79700	15903
79800	15925
79900	15947
80000	15965
80100	15991
80200	16018
80300	16045
80400	16063
80500	16085
80600	16108
80700	16132
80800	16161
80900	16175
81000	16205
81100	16225
81200	16253
81300	16274
81400	16299
81500	16323
81600	16343
81700	16371
81800	16395
81900	16412
82000	16436
82100	16459
82200	16482
82300	16503
82400	16524
82500	16555
82600	16579
82700	16605
82800	16629
82900	16648
83000	16661
83100	16686
83200	16714
83300	16744
83400	16770
83500	16796
83600	16816
83700	16840
83800	16868
83900	16890
84000	16915
84100	16939
84200	16971
84300	16993
84400	17019
84500	17040
84600	17067
84700	17090
84800	17108
84900	17135
85000	17158
85100	17181
85200	17206
85300	17224
85400	17258
85500	17281
85600	17309
85700	17327
85800	17354
85900	17376
86000	17400
86100	17424
86200	17450
86300	17470
86400	17506
86500	17531
86600	17552
86700	17585
86800	17607
86900	17632
87000	17660
87100	17691
87200	17720
87300	17745
87400	17773
87500	17803
87600	17824
87700	17852
87800	17873
87900	17896
88000	17921
88100	17945
88200	17973
88300	17990
88400	18010
88500	18033
88600	18060
88700	18093
88800	18109
88900	18136
89000	18156
89100	18184
89200	18214
89300	18241
89400	18260
89500	18277
89600	18297
89700	18316
89800	18338
89900	18366
90000	18388
90100	18415
90200	18441
90300	18473
90400	18495
90500	18518
90600	18547
90700	18576
90800	18599
90900	18623
91000	18647
91100	18670
91200	18693
91300	18709
91400	18731
91500	18748
91600	18772
91700	18793
91800	18816
91900	18837
92000	18865
92100	18887
92200	18910
92300	18936
92400	18958
92500	18982
92600	19008
92700	19034
92800	19060
92900	19080
93000	19105
93100	19126
93200	19155
93300	19177
93400	19208
93500	19225
93600	19246
93700	19280
93800	19307
93900	19335
94000	19354
94100	19379
94200	19401
94300	19427
94400	19445
94500	19466
94600	19486
94700	19509
94800	19539
94900	19565
95000	19588
95100	19613
95200	19634
95300	19648
95400	19672
95500	19698
95600	19726
95700	19748
95800	19766
95900	19798
96000	19819
96100	19844
96200	19870
96300	19894
96400	19919
96500	19953
96600	19986
96700	20023
96800	20042
96900	20060
97000	20083
97100	20112
97200	20139
97300	20165
97400	20186
97500	20208
97600	20232
97700	20251
97800	20274
97900	20302
98000	20324
98100	20344
98200	20375
98300	20386
98400	20410
98500	20443
98600	20472
98700	20498
98800	20517
98900	20541
99000	20565
99100	20587
99200	20606
99300	20626
99400	20653
99500	20670
99600	20700
99700	20724
99800	20753
99900	20772
100000	20798


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	199
300	297
400	394
500	492
600	585
700	683
800	780
900	878
1000	974
1100	1067
1200	1162
1300	1258
1400	1351
1500	1443
1600	1530
1700	1619
1800	1708
1900	1791
2000	1875
2100	1967
2200	2055
2300	2143
2400	2228
2500	2312
2600	2398
2700	2486
2800	2570
2900	2656
3000	2739
3100	2825
3200	2912
3300	2993
3400	3082
3500	3160
3600	3239
3700	3313
3800	3396
3900	3475
4000	3556
4100	3641
4200	3717
4300	3792
4400	3859
4500	3938
4600	4019
4700	4103
4800	4166
4900	4246
5000	4327
5100	4398
5200	4478
5300	4552
5400	4633
5500	4701
5600	4771
5700	4842
5800	4907
5900	4970
6000	5040
6100	5114
6200	5186
6300	5242
6400	5314
6500	5379
6600	5442
6700	5501
6800	5565
6900	5635
7000	5702
7100	5763
7200	5836
7300	5898
7400	5959
7500	6021
7600	6086
7700	6150
7800	6209
7900	6275
8000	6335
8100	6399
8200	6454
8300	6518
8400	6576
8500	6640
8600	6698
8700	6762
8800	6821
8900	6881
9000	6941
9100	7003
9200	7063
9300	7124
9400	7186
9500	7244
9600	7301
9700	7354
9800	7407
9900	7462
10000	7517
10100	7568
10200	7614
10300	7678
10400	7724
10500	7779
10600	7827
10700	7879
10800	7934
10900	7980
11000	8029
11100	8083
11200	8129
11300	8171
11400	8221
11500	8271
11600	8323
11700	8375
11800	8422
11900	8466
12000	8513
12100	8560
12200	8610
12300	8654
12400	8694
12500	8738
12600	8785
12700	8836
12800	8884
12900	8924
13000	8970
13100	9009
13200	9058
13300	9106
13400	9149
13500	9186
13600	9229
13700	9267
13800	9306
13900	9342
14000	9381
14100	9418
14200	9462
14300	9499
14400	9543
14500	9583
14600	9618
14700	9653
14800	9710
14900	9750
15000	9785
15100	9826
15200	9870
15300	9905
15400	9947
15500	9984
15600	10023
15700	10059
15800	10101
15900	10138
16000	10173
16100	10220
16200	10258
16300	10292
16400	10329
16500	10371
16600	10408
16700	10445
16800	10485
16900	10528
17000	10564
17100	10602
17200	10637
17300	10663
17400	10702
17500	10737
17600	10778
17700	10807
17800	10833
17900	10867
18000	10898
18100	10926
18200	10951
18300	10987
18400	11019
18500	11054
18600	11079
18700	11114
18800	11150
18900	11186
19000	11214
19100	11246
19200	11277
19300	11308
19400	11331
19500	11357
19600	11393
19700	11421
19800	11452
19900	11488
20000	11516
20100	11538
20200	11576
20300	11609
20400	11638
20500	11667
20600	11690
20700	11712
20800	11728
20900	11750
21000	11783
21100	11813
21200	11846
21300	11873
21400	11906
21500	11931
21600	11962
21700	11992
21800	12017
21900	12038
22000	12066
22100	12094
22200	12112
22300	12135
22400	12154
22500	12180
22600	12208
22700	12237
22800	12274
22900	12294
23000	12323
23100	12349
23200	12375
23300	12400
23400	12421
23500	12445
23600	12466
23700	12496
23800	12517
23900	12542
24000	12566
24100	12595
24200	12621
24300	12645
24400	12669
24500	12691
24600	12720
24700	12746
24800	12770
24900	12798
25000	12823
25100	12843
25200	12871
25300	12898
25400	12920
25500	12940
25600	12961
25700	12981
25800	12995
25900	13017
26000	13046
26100	13071
26200	13086
26300	13109
26400	13131
26500	13155
26600	13177
26700	13191
26800	13210
26900	13232
27000	13248
27100	13272
27200	13291
27300	13306
27400	13322
27500	13343
27600	13357
27700	13371
27800	13396
27900	13409
28000	13428
28100	13441
28200	13458
28300	13482
28400	13507
28500	13527
28600	13552
28700	13577
28800	13598
28900	13616
29000	13629
29100	13646
29200	13661
29300	13683
29400	13691
29500	13706
29600	13719
29700	13739
29800	13751
29900	13768
30000	13783
30100	13797
30200	13814
30300	13832
30400	13851
30500	13871
30600	13889
30700	13899
30800	13908
30900	13920
31000	13938
31100	13955
31200	13965
31300	13977
31400	13986
31500	14005
31600	14018
31700	14032
31800	14042
31900	14059
32000	14073
32100	14087
32200	14106
32300	14121
32400	14129
32500	14138
32600	14153
32700	14166
32800	14180
32900	14189
33000	14200
33100	14215
33200	14230
33300	14243
33400	14256
33500	14277
33600	14287
33700	14297
33800	14307
33900	14323
34000	14329
34100	14344
34200	14362
34300	14373
34400	14382
34500	14399
34600	14417
34700	14431
34800	14446
34900	14458
35000	14464
35100	14475
35200	14483
35300	14498
35400	14513
35500	14522
35600	14533
35700	14542
35800	14553
35900	14564
36000	14578
36100	14591
36200	14601
36300	14608
36400	14616
36500	14624
36600	14639
36700	14652
36800	14663
36900	14678
37000	14690
37100	14703
37200	14711
37300	14726
37400	14736
37500	14741
37600	14756
37700	14769
37800	14781
37900	14795
38000	14805
38100	14815
38200	14828
38300	14837
38400	14845
38500	14851
38600	14860
38700	14871
38800	14882
38900	14892
39000	14905
39100	14911
39200	14923
39300	14932
39400	14945
39500	14949
39600	14956
39700	14967
39800	14971
39900	14982
40000	14994
40100	15001
40200	15009
40300	15016
40400	15026
40500	15031
40600	15041
40700	15051
40800	15064
40900	15072
41000	15080
41100	15085
41200	15094
41300	15099
41400	15107
41500	15120
41600	15127
41700	15129
41800	15138
41900	15145
42000	15152
42100	15158
42200	15161
42300	15167
42400	15174
42500	15181
42600	15191
42700	15204
42800	15211
42900	15218
43000	15222
43100	15227
43200	15233
43300	15236
43400	15243
43500	15256
43600	15258
43700	15261
43800	15269
43900	15276
44000	15279
44100	15286
44200	15289
44300	15292
44400	15299
44500	15310
44600	15317
44700	15326
44800	15330
44900	15338
45000	15346
45100	15354
45200	15357
45300	15367
45400	15376
45500	15385
45600	15387
45700	15391
45800	15395
45900	15400
46000	15405
46100	15412
46200	15419
46300	15422
46400	15424
46500	15428
46600	15429
46700	15431
46800	15439
46900	15445
47000	15453
47100	15456
47200	15462
47300	15465
47400	15466
47500	15471
47600	15478
47700	15488
47800	15497
47900	15501
48000	15508
48100	15512
48200	15519
48300	15523
48400	15532
48500	15541
48600	15544
48700	15548
48800	15551
48900	15554
49000	15556
49100	15564
49200	15569
49300	15575
49400	15577
49500	15581
49600	15586
49700	15591
49800	15594
49900	15602
50000	15608
50100	15610
50200	15614
50300	15620
50400	15626
50500	15630
50600	15636
50700	15639
50800	15644
50900	15649
51000	15654
51100	15657
51200	15660
51300	15664
51400	15668
51500	15670
51600	15672
51700	15679
51800	15683
51900	15687
52000	15689
52100	15693
52200	15699
52300	15703
52400	15707
52500	15710
52600	15713
52700	15720
52800	15724
52900	15727
53000	15732
53100	15738
53200	15746
53300	15750
53400	15755
53500	15758
53600	15761
53700	15767
53800	15767
53900	15770
54000	15772
54100	15778
54200	15785
54300	15791
54400	15793
54500	15800
54600	15807
54700	15810
54800	15814
54900	15817
55000	15821
55100	15826
55200	15827
55300	15829
55400	15831
55500	15833
55600	15836
55700	15838
55800	15842
55900	15843
56000	15847
56100	15855
56200	15860
56300	15863
56400	15865
56500	15869
56600	15870
56700	15873
56800	15874
56900	15880
57000	15880
57100	15881
57200	15882
57300	15888
57400	15891
57500	15894
57600	15899
57700	15905
57800	15912
57900	15914
58000	15918
58100	15920
58200	15921
58300	15924
58400	15924
58500	15927
58600	15931
58700	15933
58800	15935
58900	15936
59000	15939
59100	15941
59200	15946
59300	15948
59400	15950
59500	15953
59600	15958
59700	15960
59800	15962
59900	15965
60000	15965
60100	15968
60200	15972
60300	15977
60400	15982
60500	15983
60600	15985
60700	15985
60800	15986
60900	15988
61000	15991
61100	15991
61200	15995
61300	16001
61400	16002
61500	16006
61600	16010
61700	16012
61800	16014
61900	16017
62000	16020
62100	16023
62200	16025
62300	16030
62400	16030
62500	16035
62600	16037
62700	16039
62800	16041
62900	16042
63000	16043
63100	16046
63200	16050
63300	16051
63400	16051
63500	16053
63600	16056
63700	16059
63800	16061
63900	16064
64000	16065
64100	16067
64200	16069
64300	16072
64400	16074
64500	16078
64600	16080
64700	16082
64800	16085
64900	16088
65000	16091
65100	16091
65200	16092
65300	16093
65400	16095
65500	16098
65600	16101
65700	16103
65800	16104
65900	16105
66000	16106
66100	16106
66200	16106
66300	16109
66400	16109
66500	16110
66600	16111
66700	16113
66800	16115
66900	16118
67000	16118
67100	16119
67200	16121
67300	16124
67400	16127
67500	16130
67600	16132
67700	16133
67800	16134
67900	16134
68000	16136
68100	16136
68200	16136
68300	16136
68400	16138
68500	16139
68600	16143
68700	16144
68800	16145
68900	16146
69000	16148
69100	16148
69200	16152
69300	16155
69400	16157
69500	16160
69600	16161
69700	16163
69800	16168
69900	16169
70000	16170
70100	16170
70200	16171
70300	16171
70400	16172
70500	16173
70600	16174
70700	16175
70800	16175
70900	16175
71000	16175
71100	16176
71200	16178
71300	16178
71400	16180
71500	16181
71600	16184
71700	16186
71800	16186
71900	16188
72000	16189
72100	16190
72200	16190
72300	16190
72400	16193
72500	16193
72600	16195
72700	16197
72800	16199
72900	16200
73000	16200
73100	16200
73200	16200
73300	16201
73400	16202
73500	16203
73600	16204
73700	16205
73800	16206
73900	16207
74000	16207
74100	16208
74200	16209
74300	16211
74400	16213
74500	16213
74600	16214
74700	16215
74800	16215
74900	16215
75000	16215
75100	16215
75200	16215
75300	16216
75400	16219
75500	16219
75600	16219
75700	16219
75800	16219
75900	16219
76000	16220
76100	16220
76200	16220
76300	16221
76400	16222
76500	16223
76600	16224
76700	16227
76800	16227
76900	16228
77000	16228
77100	16228
77200	16229
77300	16230
77400	16231
77500	16232
77600	16232
77700	16235
77800	16236
77900	16236
78000	16236
78100	16237
78200	16238
78300	16238
78400	16238
78500	16238
78600	16238
78700	16240
78800	16240
78900	16241
79000	16241
79100	16242
79200	16243
79300	16243
79400	16244
79500	16245
79600	16245
79700	16245
79800	16247
79900	16247
80000	16248
80100	16250
80200	16252
80300	16253
80400	16253
80500	16253
80600	16254
80700	16255
80800	16256
80900	16257
81000	16258
81100	16261
81200	16262
81300	16262
81400	16263
81500	16263
81600	16265
81700	16267
81800	16267
81900	16269
82000	16270
82100	16270
82200	16270
82300	16271
82400	16272
82500	16273
82600	16276
82700	16277
82800	16277
82900	16280
83000	16282
83100	16282
83200	16282
83300	16282
83400	16285
83500	16287
83600	16288
83700	16289
83800	16290
83900	16290
84000	16290
84100	16292
84200	16293
84300	16293
84400	16295
84500	16296
84600	16296
84700	16299
84800	16299
84900	16300
85000	16301
85100	16302
85200	16302
85300	16304
85400	16304
85500	16304
85600	16304
85700	16305
85800	16305
85900	16306
86000	16306
86100	16306
86200	16307
86300	16307
86400	16307
86500	16308
86600	16309
86700	16309
86800	16309
86900	16309
87000	16309
87100	16311
87200	16311
87300	16311
87400	16311
87500	16313
87600	16313
87700	16313
87800	16314
87900	16314
88000	16314
88100	16314
88200	16315
88300	16316
88400	16316
88500	16316
88600	16317
88700	16318
88800	16319
88900	16320
89000	16320
89100	16320
89200	16321
89300	16321
89400	16321
89500	16321
89600	16321
89700	16321
89800	16322
89900	16323
90000	16324
90100	16324
90200	16324
90300	16324
90400	16324
90500	16324
90600	16324
90700	16325
90800	16326
90900	16326
91000	16327
91100	16327
91200	16327
91300	16327
91400	16327
91500	16327
91600	16329
91700	16329
91800	16329
91900	16330
92000	16330
92100	16330
92200	16330
92300	16331
92400	16332
92500	16333
92600	16333
92700	16333
92800	16333
92900	16333
93000	16333
93100	16333
93200	16333
93300	16333
93400	16334
93500	16334
93600	16334
93700	16334
93800	16334
93900	16336
94000	16336
94100	16338
94200	16338
94300	16338
94400	16338
94500	16338
94600	16340
94700	16340
94800	16340
94900	16340
95000	16340
95100	16340
95200	16340
95300	16341
95400	16341
95500	16342
95600	16342
95700	16342
95800	16342
95900	16342
96000	16342
96100	16342
96200	16342
96300	16342
96400	16343
96500	16344
96600	16344
96700	16344
96800	16344
96900	16344
97000	16344
97100	16344
97200	16344
97300	16344
97400	16345
97500	16345
97600	16346
97700	16346
97800	16346
97900	16346
98000	16346
98100	16347
98200	16347
98300	16347
98400	16347
98500	16347
98600	16347
98700	16347
98800	16347
98900	16349
99000	16349
99100	16350
99200	16350
99300	16350
99400	16350
99500	16350
99600	16350
99700	16350
99800	16350
99900	16350
100000	16350


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	1
300	2
400	3
500	5
600	10
700	12
800	15
900	17
1000	19
1100	25
1200	29
1300	31
1400	36
1500	43
1600	53
1700	60
1800	69
1900	82
2000	91
2100	98
2200	108
2300	116
2400	127
2500	139
2600	150
2700	162
2800	173
2900	184
3000	198
3100	207
3200	213
3300	228
3400	236
3500	249
3600	262
3700	277
3800	290
3900	307
4000	323
4100	338
4200	355
4300	370
4400	391
4500	407
4600	420
4700	434
4800	463
4900	480
5000	498
5100	520
5200	534
5300	553
5400	569
5500	598
5600	616
5700	636
5800	663
5900	691
6000	711
6100	734
6200	758
6300	788
6400	810
6500	838
6600	867
6700	900
6800	927
6900	949
7000	973
7100	1000
7200	1023
7300	1050
7400	1077
7500	1103
7600	1127
7700	1156
7800	1188
7900	1215
8000	1248
8100	1272
8200	1305
8300	1332
8400	1360
8500	1386
8600	1419
8700	1443
8800	1476
8900	1508
9000	1539
9100	1564
9200	1599
9300	1628
9400	1657
9500	1688
9600	1716
9700	1749
9800	1783
9900	1816
10000	1846
10100	1884
10200	1924
10300	1947
10400	1989
10500	2015
10600	2054
10700	2089
10800	2125
10900	2168
11000	2213
11100	2248
11200	2293
11300	2332
11400	2372
11500	2413
11600	2450
11700	2483
11800	2519
11900	2559
12000	2598
12100	2635
12200	2674
12300	2717
12400	2766
12500	2809
12600	2847
12700	2882
12800	2920
12900	2963
13000	3003
13100	3052
13200	3094
13300	3135
13400	3174
13500	3219
13600	3262
13700	3306
13800	3355
13900	3405
14000	3453
14100	3502
14200	3540
14300	3584
14400	3629
14500	3672
14600	3722
14700	3770
14800	3804
14900	3847
15000	3899
15100	3949
15200	3988
15300	4033
15400	4082
15500	4133
15600	4183
15700	4231
15800	4274
15900	4322
16000	4373
16100	4417
16200	4460
16300	4506
16400	4558
16500	4598
16600	4645
16700	4696
16800	4744
16900	4784
17000	4835
17100	4882
17200	4926
17300	4980
17400	5024
17500	5068
17600	5109
17700	5157
17800	5214
17900	5263
18000	5314
18100	5370
18200	5427
18300	5470
18400	5520
18500	5568
18600	5626
18700	5672
18800	5719
18900	5763
19000	5816
19100	5864
19200	5919
19300	5978
19400	6036
19500	6097
19600	6149
19700	6209
19800	6265
19900	6305
20000	6359
20100	6418
20200	6463
20300	6520
20400	6574
20500	6623
20600	6683
20700	6741
20800	6807
20900	6867
21000	6916
21100	6966
21200	7020
21300	7073
21400	7124
21500	7183
21600	7241
21700	7299
21800	7352
21900	7414
22000	7465
22100	7522
22200	7583
22300	7633
22400	7690
22500	7751
22600	7807
22700	7853
22800	7905
22900	7961
23000	8017
23100	8067
23200	8122
23300	8175
23400	8237
23500	8295
23600	8356
23700	8408
23800	8467
23900	8520
24000	8577
24100	8623
24200	8678
24300	8728
24400	8783
24500	8840
24600	8894
24700	8950
24800	9009
24900	9060
25000	9115
25100	9178
25200	9234
25300	9294
25400	9355
25500	9415
25600	9475
25700	9539
25800	9607
25900	9661
26000	9713
26100	9768
26200	9828
26300	9888
26400	9949
26500	10008
26600	10070
26700	10134
26800	10194
26900	10250
27000	10311
27100	10361
27200	10429
27300	10491
27400	10555
27500	10616
27600	10674
27700	10746
27800	10809
27900	10874
28000	10936
28100	11001
28200	11065
28300	11123
28400	11179
28500	11236
28600	11295
28700	11347
28800	11406
28900	11468
29000	11531
29100	11595
29200	11660
29300	11717
29400	11785
29500	11842
29600	11907
29700	11962
29800	12032
29900	12090
30000	12157
30100	12226
30200	12284
30300	12345
30400	12403
30500	12465
30600	12528
30700	12596
30800	12661
30900	12732
31000	12793
31100	12858
31200	12928
31300	13004
31400	13075
31500	13141
31600	13209
31700	13279
31800	13355
31900	13418
32000	13477
32100	13541
32200	13604
32300	13665
32400	13734
32500	13811
32600	13865
32700	13926
32800	13992
32900	14067
33000	14133
33100	14197
33200	14261
33300	14331
33400	14394
33500	14453
33600	14517
33700	14587
33800	14656
33900	14719
34000	14790
34100	14846
34200	14901
34300	14970
34400	15034
34500	15091
34600	15155
34700	15221
34800	15288
34900	15353
35000	15425
35100	15491
35200	15557
35300	15617
35400	15682
35500	15752
35600	15818
35700	15888
35800	15948
35900	16014
36000	16077
36100	16142
36200	16205
36300	16270
36400	16344
36500	16411
36600	16476
36700	16538
36800	16604
36900	16671
37000	16737
37100	16806
37200	16880
37300	16942
37400	17007
37500	17077
37600	17145
37700	17213
37800	17273
37900	17334
38000	17398
38100	17467
38200	17525
38300	17595
38400	17661
38500	17730
38600	17796
38700	17867
38800	17934
38900	18004
39000	18069
39100	18143
39200	18215
39300	18286
39400	18343
39500	18418
39600	18486
39700	18555
39800	18624
39900	18689
40000	18756
40100	18830
40200	18889
40300	18956
40400	19023
40500	19095
40600	19168
40700	19237
40800	19311
40900	19380
41000	19453
41100	19522
41200	19592
41300	19664
41400	19736
41500	19800
41600	19866
41700	19937
41800	20007
41900	20075
42000	20144
42100	20214
42200	20287
42300	20360
42400	20429
42500	20501
42600	20570
42700	20630
42800	20700
42900	20768
43000	20834
43100	20902
43200	20971
43300	21045
43400	21110
43500	21183
43600	21255
43700	21328
43800	21396
43900	21470
44000	21537
44100	21607
44200	21678
44300	21748
44400	21827
44500	21899
44600	21971
44700	22044
44800	22111
44900	22180
45000	22250
45100	22325
45200	22399
45300	22468
45400	22538
45500	22611
45600	22684
45700	22747
45800	22819
45900	22891
46000	22956
46100	23028
46200	23099
46300	23169
46400	23244
46500	23319
46600	23386
46700	23462
46800	23534
46900	23603
47000	23674
47100	23749
47200	23817
47300	23891
47400	23966
47500	24029
47600	24094
47700	24164
47800	24228
47900	24298
48000	24364
48100	24438
48200	24502
48300	24574
48400	24649
48500	24719
48600	24797
48700	24869
48800	24940
48900	25020
49000	25100
49100	25163
49200	25233
49300	25303
49400	25377
49500	25456
49600	25522
49700	25595
49800	25672
49900	25744
50000	25816
50100	25889
50200	25963
50300	26033
50400	26102
50500	26179
50600	26255
50700	26328
50800	26402
50900	26469
51000	26532
51100	26610
51200	26686
51300	26766
51400	26839
51500	26914
51600	26993
51700	27063
51800	27133
51900	27208
52000	27273
52100	27347
52200	27418
52300	27491
52400	27562
52500	27641
52600	27713
52700	27787
52800	27847
52900	27924
53000	27986
53100	28059
53200	28127
53300	28200
53400	28268
53500	28344
53600	28418
53700	28484
53800	28556
53900	28623
54000	28696
54100	28771
54200	28839
54300	28912
54400	28991
54500	29059
54600	29127
54700	29199
54800	29270
54900	29341
55000	29414
55100	29489
55200	29568
55300	29636
55400	29703
55500	29774
55600	29844
55700	29912
55800	29981
55900	30054
56000	30125
56100	30192
56200	30265
56300	30331
56400	30405
56500	30476
56600	30546
56700	30617
56800	30691
56900	30763
57000	30841
57100	30919
57200	30992
57300	31062
57400	31130
57500	31203
57600	31277
57700	31346
57800	31417
57900	31494
58000	31564
58100	31639
58200	31707
58300	31781
58400	31855
58500	31927
58600	32003
58700	32077
58800	32150
58900	32211
59000	32283
59100	32353
59200	32424
59300	32487
59400	32557
59500	32630
59600	32697
59700	32764
59800	32842
59900	32914
60000	32984
60100	33053
60200	33115
60300	33187
60400	33252
60500	33325
60600	33391
60700	33467
60800	33540
60900	33616
61000	33692
61100	33766
61200	33838
61300	33908
61400	33982
61500	34050
61600	34123
61700	34198
61800	34271
61900	34348
62000	34421
62100	34485
62200	34559
62300	34622
62400	34698
62500	34769
62600	34847
62700	34912
62800	34986
62900	35058
63000	35132
63100	35215
63200	35291
63300	35368
63400	35443
63500	35519
63600	35588
63700	35670
63800	35746
63900	35817
64000	35888
64100	35956
64200	36030
64300	36101
64400	36174
64500	36249
64600	36317
64700	36391
64800	36466
64900	36537
65000	36608
65100	36681
65200	36757
65300	36830
65400	36903
65500	36980
65600	37052
65700	37125
65800	37197
65900	37274
66000	37355
66100	37423
66200	37496
66300	37574
66400	37647
66500	37721
66600	37799
66700	37869
66800	37950
66900	38024
67000	38100
67100	38169
67200	38242
67300	38315
67400	38395
67500	38464
67600	38538
67700	38602
67800	38673
67900	38747
68000	38823
68100	38896
68200	38967
68300	39042
68400	39118
68500	39194
68600	39271
68700	39339
68800	39418
68900	39498
69000	39577
69100	39646
69200	39719
69300	39788
69400	39864
69500	39939
69600	40014
69700	40085
69800	40164
69900	40235
70000	40315
70100	40384
70200	40461
70300	40533
70400	40611
70500	40691
70600	40761
70700	40841
70800	40921
70900	40995
71000	41071
71100	41148
71200	41220
71300	41294
71400	41365
71500	41447
71600	41514
71700	41589
71800	41663
71900	41728
72000	41804
72100	41879
72200	41956
72300	42031
72400	42105
72500	42177
72600	42250
72700	42327
72800	42398
72900	42473
73000	42551
73100	42631
73200	42702
73300	42768
73400	42841
73500	42906
73600	42975
73700	43047
73800	43116
73900	43188
74000	43261
74100	43336
74200	43408
74300	43484
74400	43559
74500	43634
74600	43706
74700	43770
74800	43847
74900	43928
75000	44008
75100	44083
75200	44158
75300	44225
75400	44294
75500	44372
75600	44448
75700	44525
75800	44603
75900	44677
76000	44747
76100	44828
76200	44900
76300	44980
76400	45051
76500	45128
76600	45206
76700	45274
76800	45354
76900	45429
77000	45504
77100	45581
77200	45663
77300	45739
77400	45816
77500	45891
77600	45967
77700	46045
77800	46119
77900	46197
78000	46278
78100	46361
78200	46428
78300	46504
78400	46579
78500	46659
78600	46730
78700	46804
78800	46879
78900	46947
79000	47019
79100	47094
79200	47173
79300	47248
79400	47327
79500	47407
79600	47477
79700	47552
79800	47628
79900	47706
80000	47787
80100	47859
80200	47930
80300	48002
80400	48084
80500	48162
80600	48238
80700	48313
80800	48383
80900	48468
81000	48537
81100	48614
81200	48685
81300	48764
81400	48838
81500	48914
81600	48992
81700	49062
81800	49138
81900	49219
82000	49294
82100	49371
82200	49448
82300	49526
82400	49604
82500	49672
82600	49745
82700	49818
82800	49894
82900	49972
83000	50057
83100	50132
83200	50204
83300	50274
83400	50345
83500	50417
83600	50496
83700	50571
83800	50642
83900	50720
84000	50795
84100	50869
84200	50936
84300	51014
84400	51086
84500	51164
84600	51237
84700	51311
84800	51393
84900	51465
85000	51541
85100	51617
85200	51692
85300	51772
85400	51838
85500	51915
85600	51987
85700	52068
85800	52141
85900	52218
86000	52294
86100	52370
86200	52443
86300	52523
86400	52587
86500	52661
86600	52739
86700	52806
86800	52884
86900	52959
87000	53031
87100	53098
87200	53169
87300	53244
87400	53316
87500	53384
87600	53463
87700	53535
87800	53613
87900	53690
88000	53765
88100	53841
88200	53912
88300	53994
88400	54074
88500	54151
88600	54223
88700	54289
88800	54372
88900	54444
89000	54524
89100	54596
89200	54665
89300	54738
89400	54819
89500	54902
89600	54982
89700	55063
89800	55140
89900	55211
90000	55288
90100	55361
90200	55435
90300	55503
90400	55581
90500	55658
90600	55729
90700	55799
90800	55875
90900	55951
91000	56026
91100	56103
91200	56180
91300	56264
91400	56342
91500	56425
91600	56499
91700	56578
91800	56655
91900	56733
92000	56805
92100	56883
92200	56960
92300	57033
92400	57110
92500	57185
92600	57259
92700	57333
92800	57407
92900	57487
93000	57562
93100	57641
93200	57712
93300	57790
93400	57858
93500	57941
93600	58020
93700	58086
93800	58159
93900	58229
94000	58310
94100	58383
94200	58461
94300	58535
94400	58617
94500	58696
94600	58774
94700	58851
94800	58921
94900	58995
95000	59072
95100	59147
95200	59226
95300	59311
95400	59387
95500	59460
95600	59532
95700	59610
95800	59692
95900	59760
96000	59839
96100	59914
96200	59988
96300	60064
96400	60138
96500	60203
96600	60270
96700	60333
96800	60414
96900	60496
97000	60573
97100	60644
97200	60717
97300	60791
97400	60869
97500	60947
97600	61022
97700	61103
97800	61180
97900	61252
98000	61330
98100	61409
98200	61478
98300	61567
98400	61643
98500	61710
98600	61781
98700	61855
98800	61936
98900	62010
99000	62086
99100	62163
99200	62244
99300	62324
99400	62397
99500	62480
99600	62550
99700	62626
99800	62697
99900	62778
100000	62852


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,98,1,1
200,197,1,2
300,296,1,3
400,395,1,4
500,491,1,8
600,588,2,10
700,683,2,15
800,783,2,15
900,879,3,18
1000,976,3,21
1100,1069,3,28
1200,1159,5,36
1300,1251,5,44
1400,1342,6,52
1500,1426,7,67
1600,1516,9,75
1700,1607,9,84
1800,1697,9,94
1900,1790,10,100
2000,1881,11,108
2100,1971,12,117
2200,2053,15,132
2300,2144,16,140
2400,2226,20,154
2500,2314,21,165
2600,2399,23,178
2700,2483,24,193
2800,2570,27,203
2900,2657,28,215
3000,2735,32,233
3100,2818,34,248
3200,2901,36,263
3300,2985,39,276
3400,3073,40,287
3500,3158,42,300
3600,3239,44,317
3700,3321,45,334
3800,3400,48,352
3900,3478,51,371
4000,3551,57,392
4100,3635,61,404
4200,3712,64,424
4300,3788,70,442
4400,3867,72,461
4500,3940,75,485
4600,4012,78,510
4700,4087,81,532
4800,4159,87,554
4900,4229,92,579
5000,4295,94,611
5100,4368,99,633
5200,4436,104,660
5300,4515,106,679
5400,4590,114,696
5500,4650,119,731
5600,4720,124,756
5700,4794,126,780
5800,4864,131,805
5900,4935,135,830
6000,5007,137,856
6100,5081,142,877
6200,5151,143,906
6300,5214,151,935
6400,5283,155,962
6500,5348,160,992
6600,5409,162,1029
6700,5475,166,1059
6800,5546,170,1084
6900,5604,177,1119
7000,5669,181,1150
7100,5737,186,1177
7200,5799,192,1209
7300,5862,195,1243
7400,5929,199,1272
7500,5997,204,1299
7600,6054,214,1332
7700,6113,221,1366
7800,6172,228,1400
7900,6242,230,1428
8000,6312,233,1455
8100,6377,235,1488
8200,6433,237,1530
8300,6495,241,1564
8400,6549,247,1604
8500,6601,253,1646
8600,6665,257,1678
8700,6726,261,1713
8800,6782,265,1753
8900,6840,268,1792
9000,6899,275,1826
9100,6959,280,1861
9200,7012,286,1902
9300,7076,291,1933
9400,7132,297,1971
9500,7189,304,2007
9600,7245,307,2048
9700,7305,312,2083
9800,7364,322,2114
9900,7423,326,2151
10000,7482,329,2189
10100,7541,331,2228
10200,7590,337,2273
10300,7634,345,2321
10400,7693,354,2353
10500,7752,361,2387
10600,7804,365,2431
10700,7864,372,2464
10800,7923,378,2499
10900,7979,384,2537
11000,8023,390,2587
11100,8069,396,2635
11200,8118,405,2677
11300,8170,409,2721
11400,8210,419,2771
11500,8260,429,2811
11600,8308,435,2857
11700,8365,442,2893
11800,8414,449,2937
11900,8458,454,2988
12000,8503,462,3035
12100,8542,467,3091
12200,8586,471,3143
12300,8636,478,3186
12400,8691,487,3222
12500,8743,495,3262
12600,8792,502,3306
12700,8839,510,3351
12800,8885,515,3400
12900,8920,523,3457
13000,8971,533,3496
13100,9020,541,3539
13200,9062,552,3586
13300,9103,557,3640
13400,9154,563,3683
13500,9196,570,3734
13600,9239,581,3780
13700,9280,587,3833
13800,9316,594,3890
13900,9362,600,3938
14000,9396,611,3993
14100,9446,616,4038
14200,9482,625,4093
14300,9527,631,4142
14400,9572,639,4189
14500,9603,648,4249
14600,9649,654,4297
14700,9691,664,4345
14800,9726,675,4399
14900,9768,679,4453
15000,9813,691,4496
15100,9847,697,4556
15200,9889,704,4607
15300,9932,708,4660
15400,9967,716,4717
15500,10008,726,4766
15600,10045,733,4822
15700,10090,737,4873
15800,10133,742,4925
15900,10167,749,4984
16000,10209,757,5034
16100,10247,766,5087
16200,10287,776,5137
16300,10325,785,5190
16400,10363,793,5244
16500,10407,802,5291
16600,10440,809,5351
16700,10480,815,5405
16800,10512,824,5464
16900,10554,831,5515
17000,10596,839,5565
17100,10631,848,5621
17200,10669,856,5675
17300,10706,864,5730
17400,10738,873,5789
17500,10771,882,5847
17600,10805,889,5906
17700,10845,899,5956
17800,10876,910,6014
17900,10906,920,6074
18000,10943,926,6131
18100,10975,936,6189
18200,11004,943,6253
18300,11038,951,6311
18400,11075,961,6364
18500,11107,972,6421
18600,11140,983,6477
18700,11180,987,6533
18800,11220,997,6583
18900,11247,1011,6642
19000,11277,1019,6704
19100,11306,1028,6766
19200,11332,1035,6833
19300,11367,1042,6891
19400,11400,1047,6953
19500,11425,1057,7018
19600,11453,1069,7078
19700,11483,1075,7142
19800,11517,1085,7198
19900,11551,1094,7255
20000,11578,1100,7322
20100,11617,1108,7375
20200,11648,1117,7435
20300,11675,1123,7502
20400,11712,1133,7555
20500,11744,1142,7614
20600,11769,1156,7675
20700,11798,1163,7739
20800,11826,1169,7805
20900,11856,1185,7859
21000,11875,1195,7930
21100,11907,1202,7991
21200,11941,1209,8050
21300,11972,1216,8112
21400,12006,1228,8166
21500,12037,1235,8228
21600,12064,1245,8291
21700,12089,1256,8355
21800,12106,1269,8425
21900,12132,1278,8490
22000,12154,1284,8562
22100,12184,1295,8621
22200,12207,1304,8689
22300,12223,1317,8760
22400,12257,1326,8817
22500,12286,1334,8880
22600,12306,1346,8948
22700,12329,1355,9016
22800,12356,1363,9081
22900,12385,1373,9142
23000,12410,1383,9207
23100,12433,1392,9275
23200,12455,1403,9342
23300,12480,1408,9412
23400,12507,1416,9477
23500,12530,1423,9547
23600,12543,1429,9628
23700,12556,1444,9700
23800,12576,1451,9773
23900,12601,1460,9839
24000,12629,1471,9900
24100,12654,1479,9967
24200,12675,1490,10035
24300,12696,1503,10101
24400,12723,1510,10167
24500,12746,1521,10233
24600,12764,1536,10300
24700,12790,1546,10364
24800,12817,1558,10425
24900,12844,1569,10487
25000,12861,1578,10561
25100,12886,1586,10628
25200,12916,1595,10689
25300,12940,1606,10754
25400,12962,1619,10819
25500,12980,1625,10895
25600,12996,1634,10970
25700,13019,1642,11039
25800,13037,1655,11108
25900,13055,1663,11182
26000,13076,1674,11250
26100,13100,1681,11319
26200,13120,1694,11386
26300,13136,1708,11456
26400,13156,1716,11528
26500,13184,1728,11588
26600,13205,1736,11659
26700,13224,1740,11736
26800,13241,1753,11806
26900,13264,1765,11871
27000,13280,1777,11943
27100,13298,1789,12013
27200,13320,1802,12078
27300,13338,1811,12151
27400,13355,1823,12222
27500,13390,1831,12279
27600,13406,1841,12353
27700,13433,1850,12417
27800,13455,1859,12486
27900,13471,1870,12559
28000,13492,1881,12627
28100,13507,1895,12698
28200,13530,1905,12765
28300,13547,1914,12839
28400,13566,1926,12908
28500,13584,1941,12975
28600,13606,1952,13042
28700,13621,1965,13114
28800,13643,1977,13180
28900,13661,1989,13250
29000,13677,2000,13323
29100,13688,2014,13398
29200,13703,2028,13469
29300,13719,2038,13543
29400,13741,2046,13613
29500,13753,2052,13695
29600,13771,2058,13771
29700,13794,2070,13836
29800,13808,2079,13913
29900,13831,2084,13985
30000,13850,2091,14059
30100,13872,2099,14129
30200,13887,2109,14204
30300,13909,2120,14271
30400,13925,2129,14346
30500,13942,2141,14417
30600,13954,2157,14489
30700,13970,2165,14565
30800,13988,2178,14634
30900,13997,2189,14714
31000,14013,2194,14793
31100,14029,2206,14865
31200,14045,2223,14932
31300,14058,2227,15015
31400,14077,2236,15087
31500,14091,2248,15161
31600,14107,2253,15240
31700,14123,2265,15312
31800,14133,2275,15392
31900,14148,2284,15468
32000,14163,2297,15540
32100,14170,2314,15616
32200,14185,2324,15691
32300,14194,2329,15777
32400,14207,2341,15852
32500,14221,2354,15925
32600,14231,2362,16007
32700,14241,2369,16090
32800,14255,2383,16162
32900,14265,2393,16242
33000,14276,2410,16314
33100,14293,2420,16387
33200,14301,2428,16471
33300,14312,2441,16547
33400,14330,2457,16613
33500,14340,2471,16689
33600,14347,2481,16772
33700,14364,2491,16845
33800,14371,2499,16930
33900,14379,2510,17011
34000,14392,2518,17090
34100,14408,2532,17160
34200,14413,2548,17239
34300,14424,2558,17318
34400,14436,2569,17395
34500,14449,2574,17477
34600,14461,2589,17550
34700,14474,2604,17622
34800,14483,2609,17708
34900,14496,2623,17781
35000,14507,2630,17863
35100,14524,2639,17937
35200,14537,2647,18016
35300,14552,2660,18088
35400,14560,2677,18163
35500,14571,2690,18239
35600,14580,2704,18316
35700,14592,2715,18393
35800,14602,2726,18472
35900,14611,2738,18551
36000,14619,2748,18633
36100,14630,2762,18708
36200,14642,2774,18784
36300,14651,2786,18863
36400,14660,2795,18945
36500,14670,2807,19023
36600,14681,2818,19101
36700,14691,2827,19182
36800,14703,2832,19265
36900,14709,2845,19346
37000,14716,2858,19426
37100,14731,2868,19501
37200,14745,2874,19581
37300,14754,2890,19656
37400,14762,2903,19735
37500,14768,2914,19818
37600,14776,2924,19900
37700,14786,2937,19977
37800,14797,2943,20060
37900,14810,2950,20140
38000,14820,2960,20220
38100,14833,2976,20291
38200,14846,2989,20365
38300,14859,3002,20439
38400,14863,3011,20526
38500,14874,3025,20601
38600,14885,3037,20678
38700,14890,3049,20761
38800,14897,3061,20842
38900,14903,3070,20927
39000,14913,3085,21002
39100,14928,3100,21072
39200,14934,3107,21159
39300,14942,3115,21243
39400,14950,3126,21324
39500,14956,3138,21406
39600,14972,3146,21482
39700,14982,3165,21553
39800,14992,3175,21633
39900,15001,3192,21707
40000,15009,3205,21786
40100,15017,3222,21861
40200,15029,3235,21936
40300,15044,3247,22009
40400,15049,3258,22093
40500,15056,3270,22174
40600,15064,3283,22253
40700,15069,3293,22338
40800,15075,3303,22422
40900,15086,3310,22504
41000,15094,3323,22583
41100,15099,3332,22669
41200,15106,3343,22751
41300,15117,3358,22825
41400,15125,3370,22905
41500,15129,3380,22991
41600,15136,3394,23070
41700,15142,3409,23149
41800,15152,3413,23235
41900,15164,3425,23311
42000,15169,3437,23394
42100,15182,3454,23464
42200,15185,3465,23550
42300,15191,3474,23635
42400,15201,3482,23717
42500,15209,3492,23799
42600,15215,3504,23881
42700,15221,3519,23960
42800,15229,3528,24043
42900,15238,3543,24119
43000,15244,3550,24206
43100,15250,3563,24287
43200,15257,3577,24366
43300,15262,3588,24450
43400,15271,3607,24522
43500,15280,3619,24601
43600,15292,3633,24675
43700,15296,3643,24761
43800,15300,3651,24849
43900,15303,3665,24932
44000,15311,3673,25016
44100,15313,3684,25103
44200,15321,3698,25181
44300,15325,3708,25267
44400,15332,3720,25348
44500,15337,3732,25431
44600,15341,3747,25512
44700,15347,3761,25592
44800,15354,3773,25673
44900,15361,3784,25755
45000,15367,3796,25837
45100,15372,3808,25920
45200,15383,3820,25997
45300,15388,3828,26084
45400,15393,3843,26164
45500,15397,3858,26245
45600,15402,3862,26336
45700,15408,3873,26419
45800,15413,3883,26504
45900,15421,3893,26586
46000,15429,3907,26664
46100,15434,3920,26746
46200,15439,3933,26828
46300,15447,3938,26915
46400,15452,3947,27001
46500,15456,3957,27087
46600,15461,3968,27171
46700,15466,3980,27254
46800,15476,3987,27337
46900,15485,3999,27416
47000,15493,4009,27498
47100,15495,4019,27586
47200,15500,4031,27669
47300,15507,4046,27747
47400,15515,4057,27828
47500,15517,4068,27915
47600,15524,4080,27996
47700,15527,4092,28081
47800,15528,4108,28164
47900,15534,4117,28249
48000,15541,4130,28329
48100,15544,4143,28413
48200,15546,4158,28496
48300,15550,4165,28585
48400,15553,4177,28670
48500,15557,4194,28749
48600,15561,4206,28833
48700,15571,4212,28917
48800,15576,4225,28999
48900,15577,4235,29088
49000,15579,4248,29173
49100,15583,4257,29260
49200,15589,4272,29339
49300,15593,4284,29423
49400,15595,4298,29507
49500,15600,4309,29591
49600,15606,4320,29674
49700,15612,4334,29754
49800,15615,4341,29844
49900,15619,4358,29923
50000,15625,4370,30005
50100,15629,4382,30089
50200,15634,4390,30176
50300,15635,4398,30267
50400,15639,4405,30356
50500,15645,4418,30437
50600,15649,4430,30521
50700,15654,4444,30602
50800,15659,4457,30684
50900,15662,4471,30767
51000,15667,4479,30854
51100,15670,4495,30935
51200,15674,4506,31020
51300,15679,4517,31104
51400,15689,4533,31178
51500,15694,4540,31266
51600,15701,4551,31348
51700,15707,4563,31430
51800,15709,4572,31519
51900,15713,4587,31600
52000,15717,4601,31682
52100,15721,4611,31768
52200,15723,4619,31858
52300,15725,4627,31948
52400,15728,4647,32025
52500,15735,4661,32104
52600,15737,4675,32188
52700,15743,4691,32266
52800,15746,4701,32353
52900,15747,4708,32445
53000,15752,4716,32532
53100,15757,4730,32613
53200,15759,4749,32692
53300,15761,4758,32781
53400,15767,4766,32867
53500,15770,4772,32958
53600,15772,4783,33045
53700,15774,4791,33135
53800,15777,4803,33220
53900,15778,4815,33307
54000,15781,4825,33394
54100,15788,4833,33479
54200,15791,4844,33565
54300,15796,4856,33648
54400,15799,4870,33731
54500,15800,4878,33822
54600,15802,4892,33906
54700,15806,4901,33993
54800,15811,4912,34077
54900,15817,4924,34159
55000,15819,4937,34244
55100,15821,4949,34330
55200,15823,4957,34420
55300,15827,4970,34503
55400,15833,4979,34588
55500,15837,4994,34669
55600,15841,5007,34752
55700,15844,5014,34842
55800,15846,5028,34926
55900,15848,5039,35013
56000,15852,5057,35091
56100,15852,5067,35181
56200,15858,5073,35269
56300,15861,5085,35354
56400,15865,5093,35442
56500,15871,5102,35527
56600,15874,5118,35608
56700,15874,5129,35697
56800,15878,5138,35784
56900,15880,5152,35868
57000,15882,5161,35957
57100,15886,5175,36039
57200,15889,5190,36121
57300,15891,5203,36206
57400,15894,5216,36290
57500,15897,5225,36378
57600,15901,5233,36466
57700,15907,5246,36547
57800,15909,5261,36630
57900,15914,5275,36711
58000,15915,5284,36801
58100,15919,5297,36884
58200,15922,5310,36968
58300,15925,5320,37055
58400,15930,5332,37138
58500,15934,5342,37224
58600,15936,5350,37314
58700,15940,5362,37398
58800,15942,5373,37485
58900,15950,5386,37564
59000,15953,5396,37651
59100,15958,5415,37727
59200,15960,5426,37814
59300,15961,5442,37897
59400,15963,5450,37987
59500,15966,5461,38073
59600,15967,5470,38163
59700,15972,5483,38245
59800,15974,5498,38328
59900,15976,5509,38415
60000,15977,5521,38502
60100,15980,5537,38583
60200,15980,5554,38666
60300,15983,5565,38752
60400,15986,5576,38838
60500,15988,5586,38926
60600,15991,5601,39008
60700,15995,5613,39092
60800,15996,5626,39178
60900,15998,5638,39264
61000,16000,5651,39349
61100,16004,5659,39437
61200,16004,5673,39523
61300,16006,5689,39605
61400,16006,5703,39691
61500,16009,5713,39778
61600,16014,5723,39863
61700,16020,5738,39942
61800,16024,5749,40027
61900,16024,5764,40112
62000,16025,5773,40202
62100,16029,5795,40276
62200,16033,5810,40357
62300,16037,5818,40445
62400,16039,5830,40531
62500,16041,5838,40621
62600,16044,5848,40708
62700,16046,5856,40798
62800,16046,5866,40888
62900,16047,5876,40977
63000,16049,5887,41064
63100,16051,5902,41147
63200,16056,5913,41231
63300,16060,5924,41316
63400,16062,5940,41398
63500,16063,5956,41481
63600,16064,5968,41568
63700,16066,5983,41651
63800,16067,5996,41737
63900,16068,6015,41817
64000,16070,6030,41900
64100,16073,6036,41991
64200,16074,6047,42079
64300,16075,6065,42160
64400,16077,6075,42248
64500,16079,6085,42336
64600,16082,6097,42421
64700,16084,6113,42503
64800,16084,6129,42587
64900,16086,6143,42671
65000,16088,6156,42756
65100,16088,6168,42844
65200,16091,6183,42926
65300,16094,6200,43006
65400,16098,6220,43082
65500,16101,6235,43164
65600,16103,6247,43250
65700,16105,6259,43336
65800,16106,6266,43428
65900,16107,6282,43511
66000,16109,6293,43598
66100,16113,6307,43680
66200,16114,6320,43766
66300,16115,6325,43860
66400,16118,6340,43942
66500,16118,6353,44029
66600,16120,6370,44110
66700,16120,6387,44193
66800,16123,6396,44281
66900,16123,6408,44369
67000,16123,6416,44461
67100,16124,6427,44549
67200,16124,6439,44637
67300,16124,6454,44722
67400,16128,6468,44804
67500,16130,6477,44893
67600,16132,6489,44979
67700,16134,6499,45067
67800,16135,6512,45153
67900,16136,6521,45243
68000,16136,6534,45330
68100,16137,6552,45411
68200,16138,6561,45501
68300,16139,6572,45589
68400,16140,6584,45676
68500,16142,6596,45762
68600,16147,6612,45841
68700,16148,6620,45932
68800,16149,6634,46017
68900,16150,6647,46103
69000,16151,6658,46191
69100,16152,6666,46282
69200,16154,6678,46368
69300,16156,6696,46448
69400,16157,6707,46536
69500,16158,6724,46618
69600,16159,6733,46708
69700,16161,6748,46791
69800,16165,6757,46878
69900,16166,6771,46963
70000,16169,6778,47053
70100,16171,6787,47142
70200,16172,6799,47229
70300,16173,6811,47316
70400,16175,6823,47402
70500,16178,6833,47489
70600,16178,6851,47571
70700,16180,6863,47657
70800,16180,6870,47750
70900,16180,6879,47841
71000,16180,6889,47931
71100,16180,6901,48019
71200,16182,6912,48106
71300,16182,6924,48194
71400,16182,6940,48278
71500,16183,6953,48364
71600,16188,6959,48453
71700,16190,6974,48536
71800,16191,6993,48616
71900,16193,7007,48700
72000,16193,7015,48792
72100,16193,7033,48874
72200,16195,7044,48961
72300,16197,7053,49050
72400,16198,7062,49140
72500,16199,7070,49231
72600,16203,7075,49322
72700,16204,7084,49412
72800,16205,7098,49497
72900,16205,7115,49580
73000,16207,7123,49670
73100,16208,7134,49758
73200,16210,7148,49842
73300,16211,7161,49928
73400,16211,7171,50018
73500,16212,7184,50104
73600,16213,7193,50194
73700,16217,7202,50281
73800,16217,7214,50369
73900,16218,7224,50458
74000,16220,7233,50547
74100,16221,7242,50637
74200,16222,7255,50723
74300,16223,7268,50809
74400,16223,7277,50900
74500,16225,7290,50985
74600,16227,7308,51065
74700,16228,7322,51150
74800,16228,7335,51237
74900,16228,7347,51325
75000,16231,7357,51412
75100,16231,7369,51500
75200,16231,7376,51593
75300,16233,7390,51677
75400,16234,7400,51766
75500,16234,7412,51854
75600,16235,7423,51942
75700,16236,7437,52027
75800,16237,7453,52110
75900,16240,7459,52201
76000,16242,7469,52289
76100,16243,7477,52380
76200,16243,7489,52468
76300,16244,7502,52554
76400,16245,7515,52640
76500,16245,7529,52726
76600,16246,7541,52813
76700,16246,7555,52899
76800,16246,7573,52981
76900,16246,7581,53073
77000,16247,7593,53160
77100,16249,7601,53250
77200,16250,7611,53339
77300,16250,7623,53427
77400,16251,7638,53511
77500,16251,7649,53600
77600,16253,7664,53683
77700,16253,7680,53767
77800,16254,7691,53855
77900,16255,7707,53938
78000,16257,7717,54026
78100,16258,7729,54113
78200,16258,7742,54200
78300,16258,7753,54289
78400,16258,7767,54375
78500,16258,7783,54459
78600,16260,7791,54549
78700,16261,7804,54635
78800,16263,7817,54720
78900,16263,7825,54812
79000,16263,7841,54896
79100,16264,7858,54978
79200,16265,7870,55065
79300,16266,7890,55144
79400,16266,7896,55238
79500,16266,7908,55326
79600,16266,7924,55410
79700,16268,7944,55488
79800,16269,7958,55573
79900,16269,7972,55659
80000,16269,7987,55744
80100,16270,7995,55835
80200,16271,8002,55927
80300,16271,8009,56020
80400,16272,8023,56105
80500,16274,8032,56194
80600,16275,8049,56276
80700,16277,8066,56357
80800,16277,8076,56447
80900,16279,8087,56534
81000,16279,8099,56622
81100,16279,8114,56707
81200,16279,8127,56794
81300,16279,8151,56870
81400,16279,8164,56957
81500,16279,8175,57046
81600,16279,8192,57129
81700,16279,8203,57218
81800,16280,8219,57301
81900,16281,8242,57377
82000,16282,8257,57461
82100,16283,8267,57550
82200,16284,8281,57635
82300,16284,8289,57727
82400,16284,8308,57808
82500,16284,8320,57896
82600,16284,8327,57989
82700,16284,8342,58074
82800,16286,8355,58159
82900,16286,8366,58248
83000,16287,8380,58333
83100,16287,8392,58421
83200,16288,8407,58505
83300,16289,8420,58591
83400,16290,8433,58677
83500,16290,8445,58765
83600,16291,8458,58851
83700,16291,8463,58946
83800,16291,8476,59033
83900,16291,8489,59120
84000,16293,8501,59206
84100,16294,8513,59293
84200,16295,8525,59380
84300,16295,8541,59464
84400,16295,8549,59556
84500,16295,8571,59634
84600,16295,8585,59720
84700,16295,8600,59805
84800,16295,8603,59902
84900,16296,8615,59989
85000,16296,8631,60073
85100,16296,8647,60157
85200,16296,8658,60246
85300,16296,8669,60335
85400,16296,8684,60420
85500,16296,8697,60507
85600,16297,8708,60595
85700,16299,8723,60678
85800,16300,8738,60762
85900,16300,8749,60851
86000,16300,8763,60937
86100,16301,8783,61016
86200,16302,8792,61106
86300,16302,8804,61194
86400,16302,8819,61279
86500,16302,8828,61370
86600,16302,8843,61455
86700,16302,8858,61540
86800,16302,8868,61630
86900,16302,8880,61718
87000,16303,8895,61802
87100,16304,8907,61889
87200,16304,8922,61974
87300,16305,8934,62061
87400,16305,8946,62149
87500,16305,8966,62229
87600,16306,8979,62315
87700,16306,8992,62402
87800,16308,9008,62484
87900,16309,9025,62566
88000,16309,9037,62654
88100,16309,9051,62740
88200,16309,9062,62829
88300,16309,9072,62919
88400,16309,9085,63006
88500,16309,9103,63088
88600,16309,9119,63172
88700,16311,9130,63259
88800,16311,9146,63343
88900,16312,9158,63430
89000,16312,9177,63511
89100,16312,9190,63598
89200,16313,9203,63684
89300,16313,9213,63774
89400,16313,9225,63862
89500,16313,9240,63947
89600,16313,9256,64031
89700,16314,9265,64121
89800,16314,9281,64205
89900,16315,9300,64285
90000,16316,9308,64376
90100,16316,9327,64457
90200,16317,9342,64541
90300,16317,9354,64629
90400,16317,9372,64711
90500,16318,9379,64803
90600,16320,9393,64887
90700,16320,9405,64975
90800,16320,9417,65063
90900,16320,9429,65151
91000,16320,9446,65234
91100,16321,9459,65320
91200,16321,9472,65407
91300,16321,9487,65492
91400,16321,9503,65576
91500,16321,9516,65663
91600,16321,9524,65755
91700,16321,9532,65847
91800,16322,9538,65940
91900,16322,9551,66027
92000,16322,9563,66115
92100,16322,9576,66202
92200,16324,9591,66285
92300,16324,9606,66370
92400,16324,9626,66450
92500,16324,9641,66535
92600,16324,9651,66625
92700,16324,9660,66716
92800,16324,9679,66797
92900,16324,9696,66880
93000,16325,9710,66965
93100,16326,9722,67052
93200,16326,9738,67136
93300,16326,9749,67225
93400,16326,9759,67315
93500,16326,9775,67399
93600,16327,9785,67488
93700,16327,9792,67581
93800,16327,9802,67671
93900,16327,9815,67758
94000,16327,9828,67845
94100,16327,9841,67932
94200,16328,9863,68009
94300,16328,9874,68098
94400,16331,9882,68187
94500,16331,9895,68274
94600,16332,9908,68360
94700,16332,9927,68441
94800,16333,9938,68529
94900,16333,9946,68621
95000,16334,9959,68707
95100,16334,9973,68793
95200,16335,9981,68884
95300,16336,9994,68970
95400,16337,10011,69052
95500,16337,10025,69138
95600,16338,10041,69221
95700,16338,10059,69303
95800,16339,10072,69389
95900,16339,10087,69474
96000,16339,10106,69555
96100,16339,10121,69640
96200,16340,10130,69730
96300,16340,10139,69821
96400,16341,10150,69909
96500,16341,10161,69998
96600,16341,10169,70090
96700,16341,10180,70179
96800,16342,10196,70262
96900,16342,10204,70354
97000,16342,10216,70442
97100,16342,10229,70529
97200,16342,10244,70614
97300,16342,10265,70693
97400,16342,10280,70778
97500,16342,10302,70856
97600,16342,10318,70940
97700,16342,10331,71027
97800,16342,10346,71112
97900,16342,10355,71203
98000,16343,10366,71291
98100,16345,10372,71383
98200,16345,10385,71470
98300,16345,10391,71564
98400,16345,10403,71652
98500,16346,10410,71744
98600,16346,10420,71834
98700,16346,10434,71920
98800,16346,10458,71996
98900,16346,10470,72084
99000,16346,10476,72178
99100,16346,10489,72265
99200,16346,10497,72357
99300,16346,10510,72444
99400,16347,10518,72535
99500,16347,10530,72623
99600,16347,10545,72708
99700,16347,10553,72800
99800,16347,10563,72890
99900,16347,10577,72976
100000,16347,10589,73064


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	1
300	1
400	1
500	1
600	2
700	2
800	2
900	3
1000	3
1100	3
1200	5
1300	5
1400	6
1500	7
1600	9
1700	9
1800	9
1900	10
2000	11
2100	12
2200	15
2300	16
2400	20
2500	21
2600	23
2700	24
2800	27
2900	28
3000	32
3100	34
3200	36
3300	39
3400	40
3500	42
3600	44
3700	45
3800	48
3900	51
4000	57
4100	61
4200	64
4300	70
4400	72
4500	75
4600	78
4700	81
4800	87
4900	92
5000	94
5100	99
5200	104
5300	106
5400	114
5500	119
5600	124
5700	126
5800	131
5900	135
6000	137
6100	142
6200	143
6300	151
6400	155
6500	160
6600	162
6700	166
6800	170
6900	177
7000	181
7100	186
7200	192
7300	195
7400	199
7500	204
7600	214
7700	221
7800	228
7900	230
8000	233
8100	235
8200	237
8300	241
8400	247
8500	253
8600	257
8700	261
8800	265
8900	268
9000	275
9100	280
9200	286
9300	291
9400	297
9500	304
9600	307
9700	312
9800	322
9900	326
10000	329
10100	331
10200	337
10300	345
10400	354
10500	361
10600	365
10700	372
10800	378
10900	384
11000	390
11100	396
11200	405
11300	409
11400	419
11500	429
11600	435
11700	442
11800	449
11900	454
12000	462
12100	467
12200	471
12300	478
12400	487
12500	495
12600	502
12700	510
12800	515
12900	523
13000	533
13100	541
13200	552
13300	557
13400	563
13500	570
13600	581
13700	587
13800	594
13900	600
14000	611
14100	616
14200	625
14300	631
14400	639
14500	648
14600	654
14700	664
14800	675
14900	679
15000	691
15100	697
15200	704
15300	708
15400	716
15500	726
15600	733
15700	737
15800	742
15900	749
16000	757
16100	766
16200	776
16300	785
16400	793
16500	802
16600	809
16700	815
16800	824
16900	831
17000	839
17100	848
17200	856
17300	864
17400	873
17500	882
17600	889
17700	899
17800	910
17900	920
18000	926
18100	936
18200	943
18300	951
18400	961
18500	972
18600	983
18700	987
18800	997
18900	1011
19000	1019
19100	1028
19200	1035
19300	1042
19400	1047
19500	1057
19600	1069
19700	1075
19800	1085
19900	1094
20000	1100
20100	1108
20200	1117
20300	1123
20400	1133
20500	1142
20600	1156
20700	1163
20800	1169
20900	1185
21000	1195
21100	1202
21200	1209
21300	1216
21400	1228
21500	1235
21600	1245
21700	1256
21800	1269
21900	1278
22000	1284
22100	1295
22200	1304
22300	1317
22400	1326
22500	1334
22600	1346
22700	1355
22800	1363
22900	1373
23000	1383
23100	1392
23200	1403
23300	1408
23400	1416
23500	1423
23600	1429
23700	1444
23800	1451
23900	1460
24000	1471
24100	1479
24200	1490
24300	1503
24400	1510
24500	1521
24600	1536
24700	1546
24800	1558
24900	1569
25000	1578
25100	1586
25200	1595
25300	1606
25400	1619
25500	1625
25600	1634
25700	1642
25800	1655
25900	1663
26000	1674
26100	1681
26200	1694
26300	1708
26400	1716
26500	1728
26600	1736
26700	1740
26800	1753
26900	1765
27000	1777
27100	1789
27200	1802
27300	1811
27400	1823
27500	1831
27600	1841
27700	1850
27800	1859
27900	1870
28000	1881
28100	1895
28200	1905
28300	1914
28400	1926
28500	1941
28600	1952
28700	1965
28800	1977
28900	1989
29000	2000
29100	2014
29200	2028
29300	2038
29400	2046
29500	2052
29600	2058
29700	2070
29800	2079
29900	2084
30000	2091
30100	2099
30200	2109
30300	2120
30400	2129
30500	2141
30600	2157
30700	2165
30800	2178
30900	2189
31000	2194
31100	2206
31200	2223
31300	2227
31400	2236
31500	2248
31600	2253
31700	2265
31800	2275
31900	2284
32000	2297
32100	2314
32200	2324
32300	2329
32400	2341
32500	2354
32600	2362
32700	2369
32800	2383
32900	2393
33000	2410
33100	2420
33200	2428
33300	2441
33400	2457
33500	2471
33600	2481
33700	2491
33800	2499
33900	2510
34000	2518
34100	2532
34200	2548
34300	2558
34400	2569
34500	2574
34600	2589
34700	2604
34800	2609
34900	2623
35000	2630
35100	2639
35200	2647
35300	2660
35400	2677
35500	2690
35600	2704
35700	2715
35800	2726
35900	2738
36000	2748
36100	2762
36200	2774
36300	2786
36400	2795
36500	2807
36600	2818
36700	2827
36800	2832
36900	2845
37000	2858
37100	2868
37200	2874
37300	2890
37400	2903
37500	2914
37600	2924
37700	2937
37800	2943
37900	2950
38000	2960
38100	2976
38200	2989
38300	3002
38400	3011
38500	3025
38600	3037
38700	3049
38800	3061
38900	3070
39000	3085
39100	3100
39200	3107
39300	3115
39400	3126
39500	3138
39600	3146
39700	3165
39800	3175
39900	3192
40000	3205
40100	3222
40200	3235
40300	3247
40400	3258
40500	3270
40600	3283
40700	3293
40800	3303
40900	3310
41000	3323
41100	3332
41200	3343
41300	3358
41400	3370
41500	3380
41600	3394
41700	3409
41800	3413
41900	3425
42000	3437
42100	3454
42200	3465
42300	3474
42400	3482
42500	3492
42600	3504
42700	3519
42800	3528
42900	3543
43000	3550
43100	3563
43200	3577
43300	3588
43400	3607
43500	3619
43600	3633
43700	3643
43800	3651
43900	3665
44000	3673
44100	3684
44200	3698
44300	3708
44400	3720
44500	3732
44600	3747
44700	3761
44800	3773
44900	3784
45000	3796
45100	3808
45200	3820
45300	3828
45400	3843
45500	3858
45600	3862
45700	3873
45800	3883
45900	3893
46000	3907
46100	3920
46200	3933
46300	3938
46400	3947
46500	3957
46600	3968
46700	3980
46800	3987
46900	3999
47000	4009
47100	4019
47200	4031
47300	4046
47400	4057
47500	4068
47600	4080
47700	4092
47800	4108
47900	4117
48000	4130
48100	4143
48200	4158
48300	4165
48400	4177
48500	4194
48600	4206
48700	4212
48800	4225
48900	4235
49000	4248
49100	4257
49200	4272
49300	4284
49400	4298
49500	4309
49600	4320
49700	4334
49800	4341
49900	4358
50000	4370
50100	4382
50200	4390
50300	4398
50400	4405
50500	4418
50600	4430
50700	4444
50800	4457
50900	4471
51000	4479
51100	4495
51200	4506
51300	4517
51400	4533
51500	4540
51600	4551
51700	4563
51800	4572
51900	4587
52000	4601
52100	4611
52200	4619
52300	4627
52400	4647
52500	4661
52600	4675
52700	4691
52800	4701
52900	4708
53000	4716
53100	4730
53200	4749
53300	4758
53400	4766
53500	4772
53600	4783
53700	4791
53800	4803
53900	4815
54000	4825
54100	4833
54200	4844
54300	4856
54400	4870
54500	4878
54600	4892
54700	4901
54800	4912
54900	4924
55000	4937
55100	4949
55200	4957
55300	4970
55400	4979
55500	4994
55600	5007
55700	5014
55800	5028
55900	5039
56000	5057
56100	5067
56200	5073
56300	5085
56400	5093
56500	5102
56600	5118
56700	5129
56800	5138
56900	5152
57000	5161
57100	5175
57200	5190
57300	5203
57400	5216
57500	5225
57600	5233
57700	5246
57800	5261
57900	5275
58000	5284
58100	5297
58200	5310
58300	5320
58400	5332
58500	5342
58600	5350
58700	5362
58800	5373
58900	5386
59000	5396
59100	5415
59200	5426
59300	5442
59400	5450
59500	5461
59600	5470
59700	5483
59800	5498
59900	5509
60000	5521
60100	5537
60200	5554
60300	5565
60400	5576
60500	5586
60600	5601
60700	5613
60800	5626
60900	5638
61000	5651
61100	5659
61200	5673
61300	5689
61400	5703
61500	5713
61600	5723
61700	5738
61800	5749
61900	5764
62000	5773
62100	5795
62200	5810
62300	5818
62400	5830
62500	5838
62600	5848
62700	5856
62800	5866
62900	5876
63000	5887
63100	5902
63200	5913
63300	5924
63400	5940
63500	5956
63600	5968
63700	5983
63800	5996
63900	6015
64000	6030
64100	6036
64200	6047
64300	6065
64400	6075
64500	6085
64600	6097
64700	6113
64800	6129
64900	6143
65000	6156
65100	6168
65200	6183
65300	6200
65400	6220
65500	6235
65600	6247
65700	6259
65800	6266
65900	6282
66000	6293
66100	6307
66200	6320
66300	6325
66400	6340
66500	6353
66600	6370
66700	6387
66800	6396
66900	6408
67000	6416
67100	6427
67200	6439
67300	6454
67400	6468
67500	6477
67600	6489
67700	6499
67800	6512
67900	6521
68000	6534
68100	6552
68200	6561
68300	6572
68400	6584
68500	6596
68600	6612
68700	6620
68800	6634
68900	6647
69000	6658
69100	6666
69200	6678
69300	6696
69400	6707
69500	6724
69600	6733
69700	6748
69800	6757
69900	6771
70000	6778
70100	6787
70200	6799
70300	6811
70400	6823
70500	6833
70600	6851
70700	6863
70800	6870
70900	6879
71000	6889
71100	6901
71200	6912
71300	6924
71400	6940
71500	6953
71600	6959
71700	6974
71800	6993
71900	7007
72000	7015
72100	7033
72200	7044
72300	7053
72400	7062
72500	7070
72600	7075
72700	7084
72800	7098
72900	7115
73000	7123
73100	7134
73200	7148
73300	7161
73400	7171
73500	7184
73600	7193
73700	7202
73800	7214
73900	7224
74000	7233
74100	7242
74200	7255
74300	7268
74400	7277
74500	7290
74600	7308
74700	7322
74800	7335
74900	7347
75000	7357
75100	7369
75200	7376
75300	7390
75400	7400
75500	7412
75600	7423
75700	7437
75800	7453
75900	7459
76000	7469
76100	7477
76200	7489
76300	7502
76400	7515
76500	7529
76600	7541
76700	7555
76800	7573
76900	7581
77000	7593
77100	7601
77200	7611
77300	7623
77400	7638
77500	7649
77600	7664
77700	7680
77800	7691
77900	7707
78000	7717
78100	7729
78200	7742
78300	7753
78400	7767
78500	7783
78600	7791
78700	7804
78800	7817
78900	7825
79000	7841
79100	7858
79200	7870
79300	7890
79400	7896
79500	7908
79600	7924
79700	7944
79800	7958
79900	7972
80000	7987
80100	7995
80200	8002
80300	8009
80400	8023
80500	8032
80600	8049
80700	8066
80800	8076
80900	8087
81000	8099
81100	8114
81200	8127
81300	8151
81400	8164
81500	8175
81600	8192
81700	8203
81800	8219
81900	8242
82000	8257
82100	8267
82200	8281
82300	8289
82400	8308
82500	8320
82600	8327
82700	8342
82800	8355
82900	8366
83000	8380
83100	8392
83200	8407
83300	8420
83400	8433
83500	8445
83600	8458
83700	8463
83800	8476
83900	8489
84000	8501
84100	8513
84200	8525
84300	8541
84400	8549
84500	8571
84600	8585
84700	8600
84800	8603
84900	8615
85000	8631
85100	8647
85200	8658
85300	8669
85400	8684
85500	8697
85600	8708
85700	8723
85800	8738
85900	8749
86000	8763
86100	8783
86200	8792
86300	8804
86400	8819
86500	8828
86600	8843
86700	8858
86800	8868
86900	8880
87000	8895
87100	8907
87200	8922
87300	8934
87400	8946
87500	8966
87600	8979
87700	8992
87800	9008
87900	9025
88000	9037
88100	9051
88200	9062
88300	9072
88400	9085
88500	9103
88600	9119
88700	9130
88800	9146
88900	9158
89000	9177
89100	9190
89200	9203
89300	9213
89400	9225
89500	9240
89600	9256
89700	9265
89800	9281
89900	9300
90000	9308
90100	9327
90200	9342
90300	9354
90400	9372
90500	9379
90600	9393
90700	9405
90800	9417
90900	9429
91000	9446
91100	9459
91200	9472
91300	9487
91400	9503
91500	9516
91600	9524
91700	9532
91800	9538
91900	9551
92000	9563
92100	9576
92200	9591
92300	9606
92400	9626
92500	9641
92600	9651
92700	9660
92800	9679
92900	9696
93000	9710
93100	9722
93200	9738
93300	9749
93400	9759
93500	9775
93600	9785
93700	9792
93800	9802
93900	9815
94000	9828
94100	9841
94200	9863
94300	9874
94400	9882
94500	9895
94600	9908
94700	9927
94800	9938
94900	9946
95000	9959
95100	9973
95200	9981
95300	9994
95400	10011
95500	10025
95600	10041
95700	10059
95800	10072
95900	10087
96000	10106
96100	10121
96200	10130
96300	10139
96400	10150
96500	10161
96600	10169
96700	10180
96800	10196
96900	10204
97000	10216
97100	10229
97200	10244
97300	10265
97400	10280
97500	10302
97600	10318
97700	10331
97800	10346
97900	10355
98000	10366
98100	10372
98200	10385
98300	10391
98400	10403
98500	10410
98600	10420
98700	10434
98800	10458
98900	10470
99000	10476
99100	10489
99200	10497
99300	10510
99400	10518
99500	10530
99600	10545
99700	10553
99800	10563
99900	10577
100000	10589


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	98
200	197
300	296
400	395
500	491
600	588
700	683
800	783
900	879
1000	976
1100	1069
1200	1159
1300	1251
1400	1342
1500	1426
1600	1516
1700	1607
1800	1697
1900	1790
2000	1881
2100	1971
2200	2053
2300	2144
2400	2226
2500	2314
2600	2399
2700	2483
2800	2570
2900	2657
3000	2735
3100	2818
3200	2901
3300	2985
3400	3073
3500	3158
3600	3239
3700	3321
3800	3400
3900	3478
4000	3551
4100	3635
4200	3712
4300	3788
4400	3867
4500	3940
4600	4012
4700	4087
4800	4159
4900	4229
5000	4295
5100	4368
5200	4436
5300	4515
5400	4590
5500	4650
5600	4720
5700	4794
5800	4864
5900	4935
6000	5007
6100	5081
6200	5151
6300	5214
6400	5283
6500	5348
6600	5409
6700	5475
6800	5546
6900	5604
7000	5669
7100	5737
7200	5799
7300	5862
7400	5929
7500	5997
7600	6054
7700	6113
7800	6172
7900	6242
8000	6312
8100	6377
8200	6433
8300	6495
8400	6549
8500	6601
8600	6665
8700	6726
8800	6782
8900	6840
9000	6899
9100	6959
9200	7012
9300	7076
9400	7132
9500	7189
9600	7245
9700	7305
9800	7364
9900	7423
10000	7482
10100	7541
10200	7590
10300	7634
10400	7693
10500	7752
10600	7804
10700	7864
10800	7923
10900	7979
11000	8023
11100	8069
11200	8118
11300	8170
11400	8210
11500	8260
11600	8308
11700	8365
11800	8414
11900	8458
12000	8503
12100	8542
12200	8586
12300	8636
12400	8691
12500	8743
12600	8792
12700	8839
12800	8885
12900	8920
13000	8971
13100	9020
13200	9062
13300	9103
13400	9154
13500	9196
13600	9239
13700	9280
13800	9316
13900	9362
14000	9396
14100	9446
14200	9482
14300	9527
14400	9572
14500	9603
14600	9649
14700	9691
14800	9726
14900	9768
15000	9813
15100	9847
15200	9889
15300	9932
15400	9967
15500	10008
15600	10045
15700	10090
15800	10133
15900	10167
16000	10209
16100	10247
16200	10287
16300	10325
16400	10363
16500	10407
16600	10440
16700	10480
16800	10512
16900	10554
17000	10596
17100	10631
17200	10669
17300	10706
17400	10738
17500	10771
17600	10805
17700	10845
17800	10876
17900	10906
18000	10943
18100	10975
18200	11004
18300	11038
18400	11075
18500	11107
18600	11140
18700	11180
18800	11220
18900	11247
19000	11277
19100	11306
19200	11332
19300	11367
19400	11400
19500	11425
19600	11453
19700	11483
19800	11517
19900	11551
20000	11578
20100	11617
20200	11648
20300	11675
20400	11712
20500	11744
20600	11769
20700	11798
20800	11826
20900	11856
21000	11875
21100	11907
21200	11941
21300	11972
21400	12006
21500	12037
21600	12064
21700	12089
21800	12106
21900	12132
22000	12154
22100	12184
22200	12207
22300	12223
22400	12257
22500	12286
22600	12306
22700	12329
22800	12356
22900	12385
23000	12410
23100	12433
23200	12455
23300	12480
23400	12507
23500	12530
23600	12543
23700	12556
23800	12576
23900	12601
24000	12629
24100	12654
24200	12675
24300	12696
24400	12723
24500	12746
24600	12764
24700	12790
24800	12817
24900	12844
25000	12861
25100	12886
25200	12916
25300	12940
25400	12962
25500	12980
25600	12996
25700	13019
25800	13037
25900	13055
26000	13076
26100	13100
26200	13120
26300	13136
26400	13156
26500	13184
26600	13205
26700	13224
26800	13241
26900	13264
27000	13280
27100	13298
27200	13320
27300	13338
27400	13355
27500	13390
27600	13406
27700	13433
27800	13455
27900	13471
28000	13492
28100	13507
28200	13530
28300	13547
28400	13566
28500	13584
28600	13606
28700	13621
28800	13643
28900	13661
29000	13677
29100	13688
29200	13703
29300	13719
29400	13741
29500	13753
29600	13771
29700	13794
29800	13808
29900	13831
30000	13850
30100	13872
30200	13887
30300	13909
30400	13925
30500	13942
30600	13954
30700	13970
30800	13988
30900	13997
31000	14013
31100	14029
31200	14045
31300	14058
31400	14077
31500	14091
31600	14107
31700	14123
31800	14133
31900	14148
32000	14163
32100	14170
32200	14185
32300	14194
32400	14207
32500	14221
32600	14231
32700	14241
32800	14255
32900	14265
33000	14276
33100	14293
33200	14301
33300	14312
33400	14330
33500	14340
33600	14347
33700	14364
33800	14371
33900	14379
34000	14392
34100	14408
34200	14413
34300	14424
34400	14436
34500	14449
34600	14461
34700	14474
34800	14483
34900	14496
35000	14507
35100	14524
35200	14537
35300	14552
35400	14560
35500	14571
35600	14580
35700	14592
35800	14602
35900	14611
36000	14619
36100	14630
36200	14642
36300	14651
36400	14660
36500	14670
36600	14681
36700	14691
36800	14703
36900	14709
37000	14716
37100	14731
37200	14745
37300	14754
37400	14762
37500	14768
37600	14776
37700	14786
37800	14797
37900	14810
38000	14820
38100	14833
38200	14846
38300	14859
38400	14863
38500	14874
38600	14885
38700	14890
38800	14897
38900	14903
39000	14913
39100	14928
39200	14934
39300	14942
39400	14950
39500	14956
39600	14972
39700	14982
39800	14992
39900	15001
40000	15009
40100	15017
40200	15029
40300	15044
40400	15049
40500	15056
40600	15064
40700	15069
40800	15075
40900	15086
41000	15094
41100	15099
41200	15106
41300	15117
41400	15125
41500	15129
41600	15136
41700	15142
41800	15152
41900	15164
42000	15169
42100	15182
42200	15185
42300	15191
42400	15201
42500	15209
42600	15215
42700	15221
42800	15229
42900	15238
43000	15244
43100	15250
43200	15257
43300	15262
43400	15271
43500	15280
43600	15292
43700	15296
43800	15300
43900	15303
44000	15311
44100	15313
44200	15321
44300	15325
44400	15332
44500	15337
44600	15341
44700	15347
44800	15354
44900	15361
45000	15367
45100	15372
45200	15383
45300	15388
45400	15393
45500	15397
45600	15402
45700	15408
45800	15413
45900	15421
46000	15429
46100	15434
46200	15439
46300	15447
46400	15452
46500	15456
46600	15461
46700	15466
46800	15476
46900	15485
47000	15493
47100	15495
47200	15500
47300	15507
47400	15515
47500	15517
47600	15524
47700	15527
47800	15528
47900	15534
48000	15541
48100	15544
48200	15546
48300	15550
48400	15553
48500	15557
48600	15561
48700	15571
48800	15576
48900	15577
49000	15579
49100	15583
49200	15589
49300	15593
49400	15595
49500	15600
49600	15606
49700	15612
49800	15615
49900	15619
50000	15625
50100	15629
50200	15634
50300	15635
50400	15639
50500	15645
50600	15649
50700	15654
50800	15659
50900	15662
51000	15667
51100	15670
51200	15674
51300	15679
51400	15689
51500	15694
51600	15701
51700	15707
51800	15709
51900	15713
52000	15717
52100	15721
52200	15723
52300	15725
52400	15728
52500	15735
52600	15737
52700	15743
52800	15746
52900	15747
53000	15752
53100	15757
53200	15759
53300	15761
53400	15767
53500	15770
53600	15772
53700	15774
53800	15777
53900	15778
54000	15781
54100	15788
54200	15791
54300	15796
54400	15799
54500	15800
54600	15802
54700	15806
54800	15811
54900	15817
55000	15819
55100	15821
55200	15823
55300	15827
55400	15833
55500	15837
55600	15841
55700	15844
55800	15846
55900	15848
56000	15852
56100	15852
56200	15858
56300	15861
56400	15865
56500	15871
56600	15874
56700	15874
56800	15878
56900	15880
57000	15882
57100	15886
57200	15889
57300	15891
57400	15894
57500	15897
57600	15901
57700	15907
57800	15909
57900	15914
58000	15915
58100	15919
58200	15922
58300	15925
58400	15930
58500	15934
58600	15936
58700	15940
58800	15942
58900	15950
59000	15953
59100	15958
59200	15960
59300	15961
59400	15963
59500	15966
59600	15967
59700	15972
59800	15974
59900	15976
60000	15977
60100	15980
60200	15980
60300	15983
60400	15986
60500	15988
60600	15991
60700	15995
60800	15996
60900	15998
61000	16000
61100	16004
61200	16004
61300	16006
61400	16006
61500	16009
61600	16014
61700	16020
61800	16024
61900	16024
62000	16025
62100	16029
62200	16033
62300	16037
62400	16039
62500	16041
62600	16044
62700	16046
62800	16046
62900	16047
63000	16049
63100	16051
63200	16056
63300	16060
63400	16062
63500	16063
63600	16064
63700	16066
63800	16067
63900	16068
64000	16070
64100	16073
64200	16074
64300	16075
64400	16077
64500	16079
64600	16082
64700	16084
64800	16084
64900	16086
65000	16088
65100	16088
65200	16091
65300	16094
65400	16098
65500	16101
65600	16103
65700	16105
65800	16106
65900	16107
66000	16109
66100	16113
66200	16114
66300	16115
66400	16118
66500	16118
66600	16120
66700	16120
66800	16123
66900	16123
67000	16123
67100	16124
67200	16124
67300	16124
67400	16128
67500	16130
67600	16132
67700	16134
67800	16135
67900	16136
68000	16136
68100	16137
68200	16138
68300	16139
68400	16140
68500	16142
68600	16147
68700	16148
68800	16149
68900	16150
69000	16151
69100	16152
69200	16154
69300	16156
69400	16157
69500	16158
69600	16159
69700	16161
69800	16165
69900	16166
70000	16169
70100	16171
70200	16172
70300	16173
70400	16175
70500	16178
70600	16178
70700	16180
70800	16180
70900	16180
71000	16180
71100	16180
71200	16182
71300	16182
71400	16182
71500	16183
71600	16188
71700	16190
71800	16191
71900	16193
72000	16193
72100	16193
72200	16195
72300	16197
72400	16198
72500	16199
72600	16203
72700	16204
72800	16205
72900	16205
73000	16207
73100	16208
73200	16210
73300	16211
73400	16211
73500	16212
73600	16213
73700	16217
73800	16217
73900	16218
74000	16220
74100	16221
74200	16222
74300	16223
74400	16223
74500	16225
74600	16227
74700	16228
74800	16228
74900	16228
75000	16231
75100	16231
75200	16231
75300	16233
75400	16234
75500	16234
75600	16235
75700	16236
75800	16237
75900	16240
76000	16242
76100	16243
76200	16243
76300	16244
76400	16245
76500	16245
76600	16246
76700	16246
76800	16246
76900	16246
77000	16247
77100	16249
77200	16250
77300	16250
77400	16251
77500	16251
77600	16253
77700	16253
77800	16254
77900	16255
78000	16257
78100	16258
78200	16258
78300	16258
78400	16258
78500	16258
78600	16260
78700	16261
78800	16263
78900	16263
79000	16263
79100	16264
79200	16265
79300	16266
79400	16266
79500	16266
79600	16266
79700	16268
79800	16269
79900	16269
80000	16269
80100	16270
80200	16271
80300	16271
80400	16272
80500	16274
80600	16275
80700	16277
80800	16277
80900	16279
81000	16279
81100	16279
81200	16279
81300	16279
81400	16279
81500	16279
81600	16279
81700	16279
81800	16280
81900	16281
82000	16282
82100	16283
82200	16284
82300	16284
82400	16284
82500	16284
82600	16284
82700	16284
82800	16286
82900	16286
83000	16287
83100	16287
83200	16288
83300	16289
83400	16290
83500	16290
83600	16291
83700	16291
83800	16291
83900	16291
84000	16293
84100	16294
84200	16295
84300	16295
84400	16295
84500	16295
84600	16295
84700	16295
84800	16295
84900	16296
85000	16296
85100	16296
85200	16296
85300	16296
85400	16296
85500	16296
85600	16297
85700	16299
85800	16300
85900	16300
86000	16300
86100	16301
86200	16302
86300	16302
86400	16302
86500	16302
86600	16302
86700	16302
86800	16302
86900	16302
87000	16303
87100	16304
87200	16304
87300	16305
87400	16305
87500	16305
87600	16306
87700	16306
87800	16308
87900	16309
88000	16309
88100	16309
88200	16309
88300	16309
88400	16309
88500	16309
88600	16309
88700	16311
88800	16311
88900	16312
89000	16312
89100	16312
89200	16313
89300	16313
89400	16313
89500	16313
89600	16313
89700	16314
89800	16314
89900	16315
90000	16316
90100	16316
90200	16317
90300	16317
90400	16317
90500	16318
90600	16320
90700	16320
90800	16320
90900	16320
91000	16320
91100	16321
91200	16321
91300	16321
91400	16321
91500	16321
91600	16321
91700	16321
91800	16322
91900	16322
92000	16322
92100	16322
92200	16324
92300	16324
92400	16324
92500	16324
92600	16324
92700	16324
92800	16324
92900	16324
93000	16325
93100	16326
93200	16326
93300	16326
93400	16326
93500	16326
93600	16327
93700	16327
93800	16327
93900	16327
94000	16327
94100	16327
94200	16328
94300	16328
94400	16331
94500	16331
94600	16332
94700	16332
94800	16333
94900	16333
95000	16334
95100	16334
95200	16335
95300	16336
95400	16337
95500	16337
95600	16338
95700	16338
95800	16339
95900	16339
96000	16339
96100	16339
96200	16340
96300	16340
96400	16341
96500	16341
96600	16341
96700	16341
96800	16342
96900	16342
97000	16342
97100	16342
97200	16342
97300	16342
97400	16342
97500	16342
97600	16342
97700	16342
97800	16342
97900	16342
98000	16343
98100	16345
98200	16345
98300	16345
98400	16345
98500	16346
98600	16346
98700	16346
98800	16346
98900	16346
99000	16346
99100	16346
99200	16346
99300	16346
99400	16347
99500	16347
99600	16347
99700	16347
99800	16347
99900	16347
100000	16347


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	2
300	3
400	4
500	8
600	10
700	15
800	15
900	18
1000	21
1100	28
1200	36
1300	44
1400	52
1500	67
1600	75
1700	84
1800	94
1900	100
2000	108
2100	117
2200	132
2300	140
2400	154
2500	165
2600	178
2700	193
2800	203
2900	215
3000	233
3100	248
3200	263
3300	276
3400	287
3500	300
3600	317
3700	334
3800	352
3900	371
4000	392
4100	404
4200	424
4300	442
4400	461
4500	485
4600	510
4700	532
4800	554
4900	579
5000	611
5100	633
5200	660
5300	679
5400	696
5500	731
5600	756
5700	780
5800	805
5900	830
6000	856
6100	877
6200	906
6300	935
6400	962
6500	992
6600	1029
6700	1059
6800	1084
6900	1119
7000	1150
7100	1177
7200	1209
7300	1243
7400	1272
7500	1299
7600	1332
7700	1366
7800	1400
7900	1428
8000	1455
8100	1488
8200	1530
8300	1564
8400	1604
8500	1646
8600	1678
8700	1713
8800	1753
8900	1792
9000	1826
9100	1861
9200	1902
9300	1933
9400	1971
9500	2007
9600	2048
9700	2083
9800	2114
9900	2151
10000	2189
10100	2228
10200	2273
10300	2321
10400	2353
10500	2387
10600	2431
10700	2464
10800	2499
10900	2537
11000	2587
11100	2635
11200	2677
11300	2721
11400	2771
11500	2811
11600	2857
11700	2893
11800	2937
11900	2988
12000	3035
12100	3091
12200	3143
12300	3186
12400	3222
12500	3262
12600	3306
12700	3351
12800	3400
12900	3457
13000	3496
13100	3539
13200	3586
13300	3640
13400	3683
13500	3734
13600	3780
13700	3833
13800	3890
13900	3938
14000	3993
14100	4038
14200	4093
14300	4142
14400	4189
14500	4249
14600	4297
14700	4345
14800	4399
14900	4453
15000	4496
15100	4556
15200	4607
15300	4660
15400	4717
15500	4766
15600	4822
15700	4873
15800	4925
15900	4984
16000	5034
16100	5087
16200	5137
16300	5190
16400	5244
16500	5291
16600	5351
16700	5405
16800	5464
16900	5515
17000	5565
17100	5621
17200	5675
17300	5730
17400	5789
17500	5847
17600	5906
17700	5956
17800	6014
17900	6074
18000	6131
18100	6189
18200	6253
18300	6311
18400	6364
18500	6421
18600	6477
18700	6533
18800	6583
18900	6642
19000	6704
19100	6766
19200	6833
19300	6891
19400	6953
19500	7018
19600	7078
19700	7142
19800	7198
19900	7255
20000	7322
20100	7375
20200	7435
20300	7502
20400	7555
20500	7614
20600	7675
20700	7739
20800	7805
20900	7859
21000	7930
21100	7991
21200	8050
21300	8112
21400	8166
21500	8228
21600	8291
21700	8355
21800	8425
21900	8490
22000	8562
22100	8621
22200	8689
22300	8760
22400	8817
22500	8880
22600	8948
22700	9016
22800	9081
22900	9142
23000	9207
23100	9275
23200	9342
23300	9412
23400	9477
23500	9547
23600	9628
23700	9700
23800	9773
23900	9839
24000	9900
24100	9967
24200	10035
24300	10101
24400	10167
24500	10233
24600	10300
24700	10364
24800	10425
24900	10487
25000	10561
25100	10628
25200	10689
25300	10754
25400	10819
25500	10895
25600	10970
25700	11039
25800	11108
25900	11182
26000	11250
26100	11319
26200	11386
26300	11456
26400	11528
26500	11588
26600	11659
26700	11736
26800	11806
26900	11871
27000	11943
27100	12013
27200	12078
27300	12151
27400	12222
27500	12279
27600	12353
27700	12417
27800	12486
27900	12559
28000	12627
28100	12698
28200	12765
28300	12839
28400	12908
28500	12975
28600	13042
28700	13114
28800	13180
28900	13250
29000	13323
29100	13398
29200	13469
29300	13543
29400	13613
29500	13695
29600	13771
29700	13836
29800	13913
29900	13985
30000	14059
30100	14129
30200	14204
30300	14271
30400	14346
30500	14417
30600	14489
30700	14565
30800	14634
30900	14714
31000	14793
31100	14865
31200	14932
31300	15015
31400	15087
31500	15161
31600	15240
31700	15312
31800	15392
31900	15468
32000	15540
32100	15616
32200	15691
32300	15777
32400	15852
32500	15925
32600	16007
32700	16090
32800	16162
32900	16242
33000	16314
33100	16387
33200	16471
33300	16547
33400	16613
33500	16689
33600	16772
33700	16845
33800	16930
33900	17011
34000	17090
34100	17160
34200	17239
34300	17318
34400	17395
34500	17477
34600	17550
34700	17622
34800	17708
34900	17781
35000	17863
35100	17937
35200	18016
35300	18088
35400	18163
35500	18239
35600	18316
35700	18393
35800	18472
35900	18551
36000	18633
36100	18708
36200	18784
36300	18863
36400	18945
36500	19023
36600	19101
36700	19182
36800	19265
36900	19346
37000	19426
37100	19501
37200	19581
37300	19656
37400	19735
37500	19818
37600	19900
37700	19977
37800	20060
37900	20140
38000	20220
38100	20291
38200	20365
38300	20439
38400	20526
38500	20601
38600	20678
38700	20761
38800	20842
38900	20927
39000	21002
39100	21072
39200	21159
39300	21243
39400	21324
39500	21406
39600	21482
39700	21553
39800	21633
39900	21707
40000	21786
40100	21861
40200	21936
40300	22009
40400	22093
40500	22174
40600	22253
40700	22338
40800	22422
40900	22504
41000	22583
41100	22669
41200	22751
41300	22825
41400	22905
41500	22991
41600	23070
41700	23149
41800	23235
41900	23311
42000	23394
42100	23464
42200	23550
42300	23635
42400	23717
42500	23799
42600	23881
42700	23960
42800	24043
42900	24119
43000	24206
43100	24287
43200	24366
43300	24450
43400	24522
43500	24601
43600	24675
43700	24761
43800	24849
43900	24932
44000	25016
44100	25103
44200	25181
44300	25267
44400	25348
44500	25431
44600	25512
44700	25592
44800	25673
44900	25755
45000	25837
45100	25920
45200	25997
45300	26084
45400	26164
45500	26245
45600	26336
45700	26419
45800	26504
45900	26586
46000	26664
46100	26746
46200	26828
46300	26915
46400	27001
46500	27087
46600	27171
46700	27254
46800	27337
46900	27416
47000	27498
47100	27586
47200	27669
47300	27747
47400	27828
47500	27915
47600	27996
47700	28081
47800	28164
47900	28249
48000	28329
48100	28413
48200	28496
48300	28585
48400	28670
48500	28749
48600	28833
48700	28917
48800	28999
48900	29088
49000	29173
49100	29260
49200	29339
49300	29423
49400	29507
49500	29591
49600	29674
49700	29754
49800	29844
49900	29923
50000	30005
50100	30089
50200	30176
50300	30267
50400	30356
50500	30437
50600	30521
50700	30602
50800	30684
50900	30767
51000	30854
51100	30935
51200	31020
51300	31104
51400	31178
51500	31266
51600	31348
51700	31430
51800	31519
51900	31600
52000	31682
52100	31768
52200	31858
52300	31948
52400	32025
52500	32104
52600	32188
52700	32266
52800	32353
52900	32445
53000	32532
53100	32613
53200	32692
53300	32781
53400	32867
53500	32958
53600	33045
53700	33135
53800	33220
53900	33307
54000	33394
54100	33479
54200	33565
54300	33648
54400	33731
54500	33822
54600	33906
54700	33993
54800	34077
54900	34159
55000	34244
55100	34330
55200	34420
55300	34503
55400	34588
55500	34669
55600	34752
55700	34842
55800	34926
55900	35013
56000	35091
56100	35181
56200	35269
56300	35354
56400	35442
56500	35527
56600	35608
56700	35697
56800	35784
56900	35868
57000	35957
57100	36039
57200	36121
57300	36206
57400	36290
57500	36378
57600	36466
57700	36547
57800	36630
57900	36711
58000	36801
58100	36884
58200	36968
58300	37055
58400	37138
58500	37224
58600	37314
58700	37398
58800	37485
58900	37564
59000	37651
59100	37727
59200	37814
59300	37897
59400	37987
59500	38073
59600	38163
59700	38245
59800	38328
59900	38415
60000	38502
60100	38583
60200	38666
60300	38752
60400	38838
60500	38926
60600	39008
60700	39092
60800	39178
60900	39264
61000	39349
61100	39437
61200	39523
61300	39605
61400	39691
61500	39778
61600	39863
61700	39942
61800	40027
61900	40112
62000	40202
62100	40276
62200	40357
62300	40445
62400	40531
62500	40621
62600	40708
62700	40798
62800	40888
62900	40977
63000	41064
63100	41147
63200	41231
63300	41316
63400	41398
63500	41481
63600	41568
63700	41651
63800	41737
63900	41817
64000	41900
64100	41991
64200	42079
64300	42160
64400	42248
64500	42336
64600	42421
64700	42503
64800	42587
64900	42671
65000	42756
65100	42844
65200	42926
65300	43006
65400	43082
65500	43164
65600	43250
65700	43336
65800	43428
65900	43511
66000	43598
66100	43680
66200	43766
66300	43860
66400	43942
66500	44029
66600	44110
66700	44193
66800	44281
66900	44369
67000	44461
67100	44549
67200	44637
67300	44722
67400	44804
67500	44893
67600	44979
67700	45067
67800	45153
67900	45243
68000	45330
68100	45411
68200	45501
68300	45589
68400	45676
68500	45762
68600	45841
68700	45932
68800	46017
68900	46103
69000	46191
69100	46282
69200	46368
69300	46448
69400	46536
69500	46618
69600	46708
69700	46791
69800	46878
69900	46963
70000	47053
70100	47142
70200	47229
70300	47316
70400	47402
70500	47489
70600	47571
70700	47657
70800	47750
70900	47841
71000	47931
71100	48019
71200	48106
71300	48194
71400	48278
71500	48364
71600	48453
71700	48536
71800	48616
71900	48700
72000	48792
72100	48874
72200	48961
72300	49050
72400	49140
72500	49231
72600	49322
72700	49412
72800	49497
72900	49580
73000	49670
73100	49758
73200	49842
73300	49928
73400	50018
73500	50104
73600	50194
73700	50281
73800	50369
73900	50458
74000	50547
74100	50637
74200	50723
74300	50809
74400	50900
74500	50985
74600	51065
74700	51150
74800	51237
74900	51325
75000	51412
75100	51500
75200	51593
75300	51677
75400	51766
75500	51854
75600	51942
75700	52027
75800	52110
75900	52201
76000	52289
76100	52380
76200	52468
76300	52554
76400	52640
76500	52726
76600	52813
76700	52899
76800	52981
76900	53073
77000	53160
77100	53250
77200	53339
77300	53427
77400	53511
77500	53600
77600	53683
77700	53767
77800	53855
77900	53938
78000	54026
78100	54113
78200	54200
78300	54289
78400	54375
78500	54459
78600	54549
78700	54635
78800	54720
78900	54812
79000	54896
79100	54978
79200	55065
79300	55144
79400	55238
79500	55326
79600	55410
79700	55488
79800	55573
79900	55659
80000	55744
80100	55835
80200	55927
80300	56020
80400	56105
80500	56194
80600	56276
80700	56357
80800	56447
80900	56534
81000	56622
81100	56707
81200	56794
81300	56870
81400	56957
81500	57046
81600	57129
81700	57218
81800	57301
81900	57377
82000	57461
82100	57550
82200	57635
82300	57727
82400	57808
82500	57896
82600	57989
82700	58074
82800	58159
82900	58248
83000	58333
83100	58421
83200	58505
83300	58591
83400	58677
83500	58765
83600	58851
83700	58946
83800	59033
83900	59120
84000	59206
84100	59293
84200	59380
84300	59464
84400	59556
84500	59634
84600	59720
84700	59805
84800	59902
84900	59989
85000	60073
85100	60157
85200	60246
85300	60335
85400	60420
85500	60507
85600	60595
85700	60678
85800	60762
85900	60851
86000	60937
86100	61016
86200	61106
86300	61194
86400	61279
86500	61370
86600	61455
86700	61540
86800	61630
86900	61718
87000	61802
87100	61889
87200	61974
87300	62061
87400	62149
87500	62229
87600	62315
87700	62402
87800	62484
87900	62566
88000	62654
88100	62740
88200	62829
88300	62919
88400	63006
88500	63088
88600	63172
88700	63259
88800	63343
88900	63430
89000	63511
89100	63598
89200	63684
89300	63774
89400	63862
89500	63947
89600	64031
89700	64121
89800	64205
89900	64285
90000	64376
90100	64457
90200	64541
90300	64629
90400	64711
90500	64803
90600	64887
90700	64975
90800	65063
90900	65151
91000	65234
91100	65320
91200	65407
91300	65492
91400	65576
91500	65663
91600	65755
91700	65847
91800	65940
91900	66027
92000	66115
92100	66202
92200	66285
92300	66370
92400	66450
92500	66535
92600	66625
92700	66716
92800	66797
92900	66880
93000	66965
93100	67052
93200	67136
93300	67225
93400	67315
93500	67399
93600	67488
93700	67581
93800	67671
93900	67758
94000	67845
94100	67932
94200	68009
94300	68098
94400	68187
94500	68274
94600	68360
94700	68441
94800	68529
94900	68621
95000	68707
95100	68793
95200	68884
95300	68970
95400	69052
95500	69138
95600	69221
95700	69303
95800	69389
95900	69474
96000	69555
96100	69640
96200	69730
96300	69821
96400	69909
96500	69998
96600	70090
96700	70179
96800	70262
96900	70354
97000	70442
97100	70529
97200	70614
97300	70693
97400	70778
97500	70856
97600	70940
97700	71027
97800	71112
97900	71203
98000	71291
98100	71383
98200	71470
98300	71564
98400	71652
98500	71744
98600	71834
98700	71920
98800	71996
98900	72084
99000	72178
99100	72265
99200	72357
99300	72444
99400	72535
99500	72623
99600	72708
99700	72800
99800	72890
99900	72976
100000	73064


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,397,0,3
500,493,0,7
600,590,0,10
700,685,0,15
800,780,0,20
900,876,0,24
1000,972,0,28
1100,1064,0,36
1200,1156,0,44
1300,1249,1,50
1400,1339,2,59
1500,1430,2,68
1600,1523,2,75
1700,1615,2,83
1800,1707,2,91
1900,1791,4,105
2000,1878,5,117
2100,1970,5,125
2200,2060,5,135
2300,2144,5,151
2400,2234,5,161
2500,2325,5,170
2600,2410,5,185
2700,2497,5,198
2800,2586,6,208
2900,2665,7,228
3000,2747,8,245
3100,2827,8,265
3200,2904,9,287
3300,2986,10,304
3400,3073,10,317
3500,3158,10,332
3600,3236,12,352
3700,3313,12,375
3800,3383,14,403
3900,3456,14,430
4000,3529,16,455
4100,3609,17,474
4200,3685,18,497
4300,3767,19,514
4400,3842,19,539
4500,3923,19,558
4600,3996,21,583
4700,4074,22,604
4800,4152,23,625
4900,4230,25,645
5000,4302,26,672
5100,4369,27,704
5200,4437,29,734
5300,4506,30,764
5400,4571,31,798
5500,4647,33,820
5600,4716,37,847
5700,4785,40,875
5800,4853,40,907
5900,4927,41,932
6000,4992,45,963
6100,5064,47,989
6200,5134,48,1018
6300,5201,49,1050
6400,5266,52,1082
6500,5338,53,1109
6600,5402,58,1140
6700,5475,59,1166
6800,5545,60,1195
6900,5610,63,1227
7000,5671,66,1263
7100,5739,68,1293
7200,5804,69,1327
7300,5870,72,1358
7400,5933,75,1392
7500,6000,75,1425
7600,6064,78,1458
7700,6131,80,1489
7800,6192,81,1527
7900,6254,82,1564
8000,6315,83,1602
8100,6373,85,1642
8200,6432,87,1681
8300,6494,90,1716
8400,6555,91,1754
8500,6613,94,1793
8600,6667,98,1835
8700,6724,101,1875
8800,6778,105,1917
8900,6833,108,1959
9000,6893,112,1995
9100,6949,112,2039
9200,7010,114,2076
9300,7073,116,2111
9400,7131,124,2145
9500,7178,126,2196
9600,7231,129,2240
9700,7284,130,2286
9800,7340,133,2327
9900,7395,135,2370
10000,7453,138,2409
10100,7515,140,2445
10200,7565,142,2493
10300,7622,146,2532
10400,7677,148,2575
10500,7728,155,2617
10600,7777,158,2665
10700,7825,162,2713
10800,7872,164,2764
10900,7925,170,2805
11000,7981,173,2846
11100,8037,177,2886
11200,8094,179,2927
11300,8138,184,2978
11400,8188,186,3026
11500,8228,190,3082
11600,8276,192,3132
11700,8327,196,3177
11800,8388,198,3214
11900,8434,201,3265
12000,8488,203,3309
12100,8547,205,3348
12200,8597,206,3397
12300,8638,209,3453
12400,8679,214,3507
12500,8723,214,3563
12600,8772,218,3610
12700,8815,221,3664
12800,8853,225,3722
12900,8900,229,3771
13000,8953,233,3814
13100,8985,236,3879
13200,9034,237,3929
13300,9084,240,3976
13400,9119,243,4038
13500,9160,246,4094
13600,9203,251,4146
13700,9239,254,4207
13800,9280,255,4265
13900,9331,257,4312
14000,9366,260,4374
14100,9415,263,4422
14200,9464,267,4469
14300,9501,272,4527
14400,9543,275,4582
14500,9586,281,4633
14600,9628,283,4689
14700,9669,285,4746
14800,9708,286,4806
14900,9742,289,4869
15000,9786,290,4924
15100,9827,293,4980
15200,9867,294,5039
15300,9900,297,5103
15400,9944,303,5153
15500,9985,307,5208
15600,10032,310,5258
15700,10071,312,5317
15800,10110,315,5375
15900,10145,316,5439
16000,10178,318,5504
16100,10226,322,5552
16200,10262,325,5613
16300,10305,326,5669
16400,10345,333,5722
16500,10379,339,5782
16600,10417,341,5842
16700,10455,346,5899
16800,10494,350,5956
16900,10531,354,6015
17000,10576,357,6067
17100,10608,359,6133
17200,10650,360,6190
17300,10688,361,6251
17400,10722,362,6316
17500,10755,362,6383
17600,10783,368,6449
17700,10819,372,6509
17800,10854,376,6570
17900,10896,381,6623
18000,10931,385,6684
18100,10966,389,6745
18200,10997,393,6810
18300,11030,395,6875
18400,11055,398,6947
18500,11087,402,7011
18600,11127,408,7065
18700,11159,416,7125
18800,11197,421,7182
18900,11232,422,7246
19000,11266,427,7307
19100,11297,430,7373
19200,11337,434,7429
19300,11366,441,7493
19400,11395,446,7559
19500,11427,448,7625
19600,11458,455,7687
19700,11484,460,7756
19800,11508,466,7826
19900,11533,469,7898
20000,11561,471,7968
20100,11593,479,8028
20200,11625,485,8090
20300,11652,488,8160
20400,11672,493,8235
20500,11698,498,8304
20600,11724,502,8374
20700,11752,505,8443
20800,11775,507,8518
20900,11804,511,8585
21000,11836,516,8648
21100,11864,519,8717
21200,11887,527,8786
21300,11922,533,8845
21400,11944,536,8920
21500,11966,538,8996
21600,11990,542,9068
21700,12016,547,9137
21800,12042,552,9206
21900,12069,557,9274
22000,12100,559,9341
22100,12130,562,9408
22200,12155,568,9477
22300,12185,575,9540
22400,12213,579,9608
22500,12239,583,9678
22600,12263,584,9753
22700,12285,589,9826
22800,12302,595,9903
22900,12333,596,9971
23000,12361,600,10039
23100,12388,606,10106
23200,12409,613,10178
23300,12434,617,10249
23400,12462,619,10319
23500,12484,624,10392
23600,12509,627,10464
23700,12540,633,10527
23800,12566,638,10596
23900,12590,644,10666
24000,12611,652,10737
24100,12632,656,10812
24200,12656,660,10884
24300,12682,665,10953
24400,12707,671,11022
24500,12731,673,11096
24600,12760,677,11163
24700,12782,681,11237
24800,12799,684,11317
24900,12826,688,11386
25000,12848,695,11457
25100,12868,700,11532
25200,12894,703,11603
25300,12914,711,11675
25400,12931,718,11751
25500,12955,724,11821
25600,12977,728,11895
25700,12996,735,11969
25800,13022,741,12037
25900,13041,747,12112
26000,13058,750,12192
26100,13075,751,12274
26200,13091,759,12350
26300,13116,764,12420
26400,13134,765,12501
26500,13160,775,12565
26600,13184,782,12634
26700,13205,784,12711
26800,13228,788,12784
26900,13245,796,12859
27000,13263,801,12936
27100,13287,808,13005
27200,13304,814,13082
27300,13324,823,13153
27400,13348,829,13223
27500,13366,832,13302
27600,13396,836,13368
27700,13405,837,13458
27800,13417,845,13538
27900,13436,848,13616
28000,13455,855,13690
28100,13476,860,13764
28200,13501,870,13829
28300,13521,874,13905
28400,13540,881,13979
28500,13565,890,14045
28600,13580,895,14125
28700,13600,901,14199
28800,13619,904,14277
28900,13638,907,14355
29000,13658,911,14431
29100,13673,918,14509
29200,13696,923,14581
29300,13719,927,14654
29400,13732,932,14736
29500,13757,934,14809
29600,13771,939,14890
29700,13795,940,14965
29800,13809,945,15046
29900,13818,949,15133
30000,13840,955,15205
30100,13856,960,15284
30200,13872,965,15363
30300,13891,967,15442
30400,13905,970,15525
30500,13922,975,15603
30600,13931,982,15687
30700,13947,988,15765
30800,13955,995,15850
30900,13970,1002,15928
31000,13984,1007,16009
31100,13991,1014,16095
31200,14002,1021,16177
31300,14018,1026,16256
31400,14033,1031,16336
31500,14046,1036,16418
31600,14058,1041,16501
31700,14073,1044,16583
31800,14088,1052,16660
31900,14105,1057,16738
32000,14124,1065,16811
32100,14141,1068,16891
32200,14151,1075,16974
32300,14163,1078,17059
32400,14177,1080,17143
32500,14193,1084,17223
32600,14216,1088,17296
32700,14227,1094,17379
32800,14241,1100,17459
32900,14253,1104,17543
33000,14262,1111,17627
33100,14278,1114,17708
33200,14291,1117,17792
33300,14306,1124,17870
33400,14318,1132,17950
33500,14333,1138,18029
33600,14342,1145,18113
33700,14351,1153,18196
33800,14367,1158,18275
33900,14374,1165,18361
34000,14393,1167,18440
34100,14400,1171,18529
34200,14418,1177,18605
34300,14431,1180,18689
34400,14441,1182,18777
34500,14452,1187,18861
34600,14460,1191,18949
34700,14469,1197,19034
34800,14483,1204,19113
34900,14498,1210,19192
35000,14509,1215,19276
35100,14519,1223,19358
35200,14527,1228,19445
35300,14541,1232,19527
35400,14552,1239,19609
35500,14560,1245,19695
35600,14567,1249,19784
35700,14582,1255,19863
35800,14592,1260,19948
35900,14600,1266,20034
36000,14608,1272,20120
36100,14615,1277,20208
36200,14622,1281,20297
36300,14632,1287,20381
36400,14641,1294,20465
36500,14660,1300,20540
36600,14674,1305,20621
36700,14692,1309,20699
36800,14702,1314,20784
36900,14712,1323,20865
37000,14723,1328,20949
37100,14730,1332,21038
37200,14739,1338,21123
37300,14749,1340,21211
37400,14758,1346,21296
37500,14766,1353,21381
37600,14779,1358,21463
37700,14790,1366,21544
37800,14798,1371,21631
37900,14804,1379,21717
38000,14816,1382,21802
38100,14828,1387,21885
38200,14842,1391,21967
38300,14851,1391,22058
38400,14856,1397,22147
38500,14864,1406,22230
38600,14874,1407,22319
38700,14882,1412,22406
38800,14893,1415,22492
38900,14903,1423,22574
39000,14912,1430,22658
39100,14922,1433,22745
39200,14932,1439,22829
39300,14943,1442,22915
39400,14951,1445,23004
39500,14959,1454,23087
39600,14965,1462,23173
39700,14976,1469,23255
39800,14988,1476,23336
39900,14999,1480,23421
40000,15009,1488,23503
40100,15018,1493,23589
40200,15027,1497,23676
40300,15033,1504,23763
40400,15039,1510,23851
40500,15051,1515,23934
40600,15057,1521,24022
40700,15066,1531,24103
40800,15073,1538,24189
40900,15080,1543,24277
41000,15090,1545,24365
41100,15099,1548,24453
41200,15105,1556,24539
41300,15114,1559,24627
41400,15120,1563,24717
41500,15128,1569,24803
41600,15133,1572,24895
41700,15136,1573,24991
41800,15145,1583,25072
41900,15153,1590,25157
42000,15159,1596,25245
42100,15165,1600,25335
42200,15178,1607,25415
42300,15184,1615,25501
42400,15187,1619,25594
42500,15195,1621,25684
42600,15203,1628,25769
42700,15216,1634,25850
42800,15220,1641,25939
42900,15227,1645,26028
43000,15232,1650,26118
43100,15241,1652,26207
43200,15247,1664,26289
43300,15252,1669,26379
43400,15257,1673,26470
43500,15266,1678,26556
43600,15273,1681,26646
43700,15285,1687,26728
43800,15291,1691,26818
43900,15299,1696,26905
44000,15304,1701,26995
44100,15309,1709,27082
44200,15316,1718,27166
44300,15319,1724,27257
44400,15326,1728,27346
44500,15332,1735,27433
44600,15334,1740,27526
44700,15343,1746,27611
44800,15351,1751,27698
44900,15362,1754,27784
45000,15367,1758,27875
45100,15372,1763,27965
45200,15376,1770,28054
45300,15381,1775,28144
45400,15386,1778,28236
45500,15388,1783,28329
45600,15391,1786,28423
45700,15397,1787,28516
45800,15402,1793,28605
45900,15410,1796,28694
46000,15417,1799,28784
46100,15427,1809,28864
46200,15436,1816,28948
46300,15441,1824,29035
46400,15449,1830,29121
46500,15450,1838,29212
46600,15454,1844,29302
46700,15459,1851,29390
46800,15463,1852,29485
46900,15472,1860,29568
47000,15476,1867,29657
47100,15483,1873,29744
47200,15486,1884,29830
47300,15488,1889,29923
47400,15491,1891,30018
47500,15500,1897,30103
47600,15505,1903,30192
47700,15511,1911,30278
47800,15518,1919,30363
47900,15523,1921,30456
48000,15532,1927,30541
48100,15533,1934,30633
48200,15538,1942,30720
48300,15543,1948,30809
48400,15548,1955,30897
48500,15558,1965,30977
48600,15562,1971,31067
48700,15566,1978,31156
48800,15573,1983,31244
48900,15574,1989,31337
49000,15583,1993,31424
49100,15585,1996,31519
49200,15590,2000,31610
49300,15592,2006,31702
49400,15595,2011,31794
49500,15598,2023,31879
49600,15602,2026,31972
49700,15606,2032,32062
49800,15614,2037,32149
49900,15615,2044,32241
50000,15619,2048,32333
50100,15626,2051,32423
50200,15629,2056,32515
50300,15634,2059,32607
50400,15636,2063,32701
50500,15640,2067,32793
50600,15644,2077,32879
50700,15647,2085,32968
50800,15650,2092,33058
50900,15653,2094,33153
51000,15658,2098,33244
51100,15664,2101,33335
51200,15668,2109,33423
51300,15675,2116,33509
51400,15678,2122,33600
51500,15680,2124,33696
51600,15681,2132,33787
51700,15687,2135,33878
51800,15693,2144,33963
51900,15698,2149,34053
52000,15706,2151,34143
52100,15711,2158,34231
52200,15716,2163,34321
52300,15724,2169,34407
52400,15728,2176,34496
52500,15730,2182,34588
52600,15734,2187,34679
52700,15741,2193,34766
52800,15747,2204,34849
52900,15751,2208,34941
53000,15755,2215,35030
53100,15758,2224,35118
53200,15763,2226,35211
53300,15765,2234,35301
53400,15767,2240,35393
53500,15773,2241,35486
53600,15777,2248,35575
53700,15779,2251,35670
53800,15782,2257,35761
53900,15786,2264,35850
54000,15790,2268,35942
54100,15794,2271,36035
54200,15795,2278,36127
54300,15804,2283,36213
54400,15806,2288,36306
54500,15809,2293,36398
54600,15812,2299,36489
54700,15817,2303,36580
54800,15821,2308,36671
54900,15822,2311,36767
55000,15826,2320,36854
55100,15831,2328,36941
55200,15833,2333,37034
55300,15835,2337,37128
55400,15838,2343,37219
55500,15841,2349,37310
55600,15845,2355,37400
55700,15846,2362,37492
55800,15851,2367,37582
55900,15854,2370,37676
56000,15855,2376,37769
56100,15859,2383,37858
56200,15860,2391,37949
56300,15864,2402,38034
56400,15867,2405,38128
56500,15870,2411,38219
56600,15874,2415,38311
56700,15876,2419,38405
56800,15880,2427,38493
56900,15884,2433,38583
57000,15888,2441,38671
57100,15891,2447,38762
57200,15892,2454,38854
57300,15894,2460,38946
57400,15897,2468,39035
57500,15901,2477,39122
57600,15905,2482,39213
57700,15906,2486,39308
57800,15908,2496,39396
57900,15911,2501,39488
58000,15915,2504,39581
58100,15916,2508,39676
58200,15919,2512,39769
58300,15922,2515,39863
58400,15924,2521,39955
58500,15928,2527,40045
58600,15928,2530,40142
58700,15930,2537,40233
58800,15932,2546,40322
58900,15932,2548,40420
59000,15936,2556,40508
59100,15936,2563,40601
59200,15942,2570,40688
59300,15943,2579,40778
59400,15945,2585,40870
59500,15946,2589,40965
59600,15946,2596,41058
59700,15947,2603,41150
59800,15950,2609,41241
59900,15951,2616,41333
60000,15953,2620,41427
60100,15953,2632,41515
60200,15957,2641,41602
60300,15957,2647,41696
60400,15957,2656,41787
60500,15962,2662,41876
60600,15963,2667,41970
60700,15966,2674,42060
60800,15970,2679,42151
60900,15975,2686,42239
61000,15979,2693,42328
61100,15983,2698,42419
61200,15985,2705,42510
61300,15988,2711,42601
61400,15990,2715,42695
61500,15991,2723,42786
61600,15992,2728,42880
61700,15995,2732,42973
61800,15999,2739,43062
61900,16004,2744,43152
62000,16004,2758,43238
62100,16008,2766,43326
62200,16011,2770,43419
62300,16016,2774,43510
62400,16018,2779,43603
62500,16020,2789,43691
62600,16021,2796,43783
62700,16025,2801,43874
62800,16027,2806,43967
62900,16030,2813,44057
63000,16031,2819,44150
63100,16033,2823,44244
63200,16033,2833,44334
63300,16036,2840,44424
63400,16037,2848,44515
63500,16041,2856,44603
63600,16044,2864,44692
63700,16046,2869,44785
63800,16048,2875,44877
63900,16053,2884,44963
64000,16053,2887,45060
64100,16055,2896,45149
64200,16056,2903,45241
64300,16057,2910,45333
64400,16060,2919,45421
64500,16062,2929,45509
64600,16063,2938,45599
64700,16063,2942,45695
64800,16068,2946,45786
64900,16069,2952,45879
65000,16070,2958,45972
65100,16072,2964,46064
65200,16073,2966,46161
65300,16075,2977,46248
65400,16078,2982,46340
65500,16079,2990,46431
65600,16082,2994,46524
65700,16087,2995,46618
65800,16089,3002,46709
65900,16091,3006,46803
66000,16094,3015,46891
66100,16095,3023,46982
66200,16096,3032,47072
66300,16096,3038,47166
66400,16100,3044,47256
66500,16105,3051,47344
66600,16105,3058,47437
66700,16106,3066,47528
66800,16106,3073,47621
66900,16107,3079,47714
67000,16109,3084,47807
67100,16112,3091,47897
67200,16114,3099,47987
67300,16117,3106,48077
67400,16118,3111,48171
67500,16121,3116,48263
67600,16122,3122,48356
67700,16123,3130,48447
67800,16126,3133,48541
67900,16127,3140,48633
68000,16127,3146,48727
68100,16129,3151,48820
68200,16129,3157,48914
68300,16132,3160,49008
68400,16132,3165,49103
68500,16132,3173,49195
68600,16136,3181,49283
68700,16139,3188,49373
68800,16140,3193,49467
68900,16140,3196,49564
69000,16140,3199,49661
69100,16141,3205,49754
69200,16143,3213,49844
69300,16144,3218,49938
69400,16144,3221,50035
69500,16147,3226,50127
69600,16148,3232,50220
69700,16152,3236,50312
69800,16152,3245,50403
69900,16152,3250,50498
70000,16153,3255,50592
70100,16153,3261,50686
70200,16153,3265,50782
70300,16154,3272,50874
70400,16154,3276,50970
70500,16157,3282,51061
70600,16157,3288,51155
70700,16157,3296,51247
70800,16158,3304,51338
70900,16159,3312,51429
71000,16161,3320,51519
71100,16161,3328,51611
71200,16161,3331,51708
71300,16165,3335,51800
71400,16165,3341,51894
71500,16166,3346,51988
71600,16166,3353,52081
71700,16167,3358,52175
71800,16168,3366,52266
71900,16168,3372,52360
72000,16169,3377,52454
72100,16169,3383,52548
72200,16169,3391,52640
72300,16170,3396,52734
72400,16171,3404,52825
72500,16172,3410,52918
72600,16175,3414,53011
72700,16177,3419,53104
72800,16178,3426,53196
72900,16181,3430,53289
73000,16181,3435,53384
73100,16182,3440,53478
73200,16183,3444,53573
73300,16183,3452,53665
73400,16183,3455,53762
73500,16187,3460,53853
73600,16187,3463,53950
73700,16190,3467,54043
73800,16190,3473,54137
73900,16190,3482,54228
74000,16191,3487,54322
74100,16192,3496,54412
74200,16193,3502,54505
74300,16193,3508,54599
74400,16194,3516,54690
74500,16196,3529,54775
74600,16198,3533,54869
74700,16200,3541,54959
74800,16203,3547,55050
74900,16203,3551,55146
75000,16203,3556,55241
75100,16203,3562,55335
75200,16205,3568,55427
75300,16205,3571,55524
75400,16206,3578,55616
75500,16207,3580,55713
75600,16208,3591,55801
75700,16208,3596,55896
75800,16210,3602,55988
75900,16210,3611,56079
76000,16211,3619,56170
76100,16212,3627,56261
76200,16213,3634,56353
76300,16213,3638,56449
76400,16214,3645,56541
76500,16214,3651,56635
76600,16217,3656,56727
76700,16217,3663,56820
76800,16217,3668,56915
76900,16218,3673,57009
77000,16218,3679,57103
77100,16218,3683,57199
77200,16219,3688,57293
77300,16224,3694,57382
77400,16225,3705,57470
77500,16225,3713,57562
77600,16228,3721,57651
77700,16230,3732,57738
77800,16230,3741,57829
77900,16231,3749,57920
78000,16233,3755,58012
78100,16234,3759,58107
78200,16234,3768,58198
78300,16234,3773,58293
78400,16234,3774,58392
78500,16235,3778,58487
78600,16236,3789,58575
78700,16240,3800,58660
78800,16242,3804,58754
78900,16243,3813,58844
79000,16244,3822,58934
79100,16244,3830,59026
79200,16244,3840,59116
79300,16244,3843,59213
79400,16244,3851,59305
79500,16245,3858,59397
79600,16245,3866,59489
79700,16245,3874,59581
79800,16247,3885,59668
79900,16247,3892,59761
80000,16248,3901,59851
80100,16248,3908,59944
80200,16248,3915,60037
80300,16249,3924,60127
80400,16249,3927,60224
80500,16250,3932,60318
80600,16251,3935,60414
80700,16253,3940,60507
80800,16254,3947,60599
80900,16254,3951,60695
81000,16254,3952,60794
81100,16254,3958,60888
81200,16254,3963,60983
81300,16254,3968,61078
81400,16255,3974,61171
81500,16255,3981,61264
81600,16256,3988,61356
81700,16257,3992,61451
81800,16259,3999,61542
81900,16260,4008,61632
82000,16262,4016,61722
82100,16262,4019,61819
82200,16262,4024,61914
82300,16266,4027,62007
82400,16269,4037,62094
82500,16269,4042,62189
82600,16270,4046,62284
82700,16270,4051,62379
82800,16272,4059,62469
82900,16273,4064,62563
83000,16273,4067,62660
83100,16273,4072,62755
83200,16273,4082,62845
83300,16276,4092,62932
83400,16277,4100,63023
83500,16277,4106,63117
83600,16278,4116,63206
83700,16279,4123,63298
83800,16279,4131,63390
83900,16280,4142,63478
84000,16280,4148,63572
84100,16281,4155,63664
84200,16282,4162,63756
84300,16282,4170,63848
84400,16282,4176,63942
84500,16284,4178,64038
84600,16285,4181,64134
84700,16285,4187,64228
84800,16285,4196,64319
84900,16286,4203,64411
85000,16286,4208,64506
85100,16286,4211,64603
85200,16286,4217,64697
85300,16286,4224,64790
85400,16287,4231,64882
85500,16287,4240,64973
85600,16287,4244,65069
85700,16287,4255,65158
85800,16287,4263,65250
85900,16287,4273,65340
86000,16288,4279,65433
86100,16288,4289,65523
86200,16289,4292,65619
86300,16290,4298,65712
86400,16291,4305,65804
86500,16291,4313,65896
86600,16292,4317,65991
86700,16292,4321,66087
86800,16293,4327,66180
86900,16294,4330,66276
87000,16294,4337,66369
87100,16295,4347,66458
87200,16295,4353,66552
87300,16295,4354,66651
87400,16295,4360,66745
87500,16295,4368,66837
87600,16295,4380,66925
87700,16295,4387,67018
87800,16295,4394,67111
87900,16295,4401,67204
88000,16295,4404,67301
88100,16295,4413,67392
88200,16295,4421,67484
88300,16296,4426,67578
88400,16297,4432,67671
88500,16298,4445,67757
88600,16301,4450,67849
88700,16301,4453,67946
88800,16301,4461,68038
88900,16301,4465,68134
89000,16302,4471,68227
89100,16304,4479,68317
89200,16305,4485,68410
89300,16307,4492,68501
89400,16307,4499,68594
89500,16307,4504,68689
89600,16307,4516,68777
89700,16307,4521,68872
89800,16307,4527,68966
89900,16308,4539,69053
90000,16308,4543,69149
90100,16308,4548,69244
90200,16308,4553,69339
90300,16309,4556,69435
90400,16310,4563,69527
90500,16312,4571,69617
90600,16313,4573,69714
90700,16314,4584,69802
90800,16314,4589,69897
90900,16315,4596,69989
91000,16316,4603,70081
91100,16317,4610,70173
91200,16318,4619,70263
91300,16318,4625,70357
91400,16318,4630,70452
91500,16318,4635,70547
91600,16318,4644,70638
91700,16318,4651,70731
91800,16318,4657,70825
91900,16319,4668,70913
92000,16320,4673,71007
92100,16322,4678,71100
92200,16322,4685,71193
92300,16323,4691,71286
92400,16323,4697,71380
92500,16323,4703,71474
92600,16323,4716,71561
92700,16324,4722,71654
92800,16324,4730,71746
92900,16324,4737,71839
93000,16324,4741,71935
93100,16324,4747,72029
93200,16325,4754,72121
93300,16326,4761,72213
93400,16327,4769,72304
93500,16327,4777,72396
93600,16327,4785,72488
93700,16328,4795,72577
93800,16328,4802,72670
93900,16328,4810,72762
94000,16328,4815,72857
94100,16328,4824,72948
94200,16329,4830,73041
94300,16329,4837,73134
94400,16329,4845,73226
94500,16329,4853,73318
94600,16331,4860,73409
94700,16331,4869,73500
94800,16331,4877,73592
94900,16331,4882,73687
95000,16332,4885,73783
95100,16332,4893,73875
95200,16334,4902,73964
95300,16335,4904,74061
95400,16336,4912,74152
95500,16336,4918,74246
95600,16336,4924,74340
95700,16336,4930,74434
95800,16336,4939,74525
95900,16336,4947,74617
96000,16336,4954,74710
96100,16337,4962,74801
96200,16337,4971,74892
96300,16337,4974,74989
96400,16337,4978,75085
96500,16337,4981,75182
96600,16338,4987,75275
96700,16338,4992,75370
96800,16339,5002,75459
96900,16339,5007,75554
97000,16340,5013,75647
97100,16340,5016,75744
97200,16340,5025,75835
97300,16340,5031,75929
97400,16340,5041,76019
97500,16340,5050,76110
97600,16340,5056,76204
97700,16340,5062,76298
97800,16340,5074,76386
97900,16340,5080,76480
98000,16340,5085,76575
98100,16340,5090,76670
98200,16340,5095,76765
98300,16341,5102,76857
98400,16341,5109,76950
98500,16341,5113,77046
98600,16342,5122,77136
98700,16343,5129,77228
98800,16344,5138,77318
98900,16344,5142,77414
99000,16344,5145,77511
99100,16344,5152,77604
99200,16344,5161,77695
99300,16344,5165,77791
99400,16344,5170,77886
99500,16344,5179,77977
99600,16344,5190,78066
99700,16344,5190,78166
99800,16344,5197,78259
99900,16344,5203,78353
100000,16344,5206,78450


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	1
1400	2
1500	2
1600	2
1700	2
1800	2
1900	4
2000	5
2100	5
2200	5
2300	5
2400	5
2500	5
2600	5
2700	5
2800	6
2900	7
3000	8
3100	8
3200	9
3300	10
3400	10
3500	10
3600	12
3700	12
3800	14
3900	14
4000	16
4100	17
4200	18
4300	19
4400	19
4500	19
4600	21
4700	22
4800	23
4900	25
5000	26
5100	27
5200	29
5300	30
5400	31
5500	33
5600	37
5700	40
5800	40
5900	41
6000	45
6100	47
6200	48
6300	49
6400	52
6500	53
6600	58
6700	59
6800	60
6900	63
7000	66
7100	68
7200	69
7300	72
7400	75
7500	75
7600	78
7700	80
7800	81
7900	82
8000	83
8100	85
8200	87
8300	90
8400	91
8500	94
8600	98
8700	101
8800	105
8900	108
9000	112
9100	112
9200	114
9300	116
9400	124
9500	126
9600	129
9700	130
9800	133
9900	135
10000	138
10100	140
10200	142
10300	146
10400	148
10500	155
10600	158
10700	162
10800	164
10900	170
11000	173
11100	177
11200	179
11300	184
11400	186
11500	190
11600	192
11700	196
11800	198
11900	201
12000	203
12100	205
12200	206
12300	209
12400	214
12500	214
12600	218
12700	221
12800	225
12900	229
13000	233
13100	236
13200	237
13300	240
13400	243
13500	246
13600	251
13700	254
13800	255
13900	257
14000	260
14100	263
14200	267
14300	272
14400	275
14500	281
14600	283
14700	285
14800	286
14900	289
15000	290
15100	293
15200	294
15300	297
15400	303
15500	307
15600	310
15700	312
15800	315
15900	316
16000	318
16100	322
16200	325
16300	326
16400	333
16500	339
16600	341
16700	346
16800	350
16900	354
17000	357
17100	359
17200	360
17300	361
17400	362
17500	362
17600	368
17700	372
17800	376
17900	381
18000	385
18100	389
18200	393
18300	395
18400	398
18500	402
18600	408
18700	416
18800	421
18900	422
19000	427
19100	430
19200	434
19300	441
19400	446
19500	448
19600	455
19700	460
19800	466
19900	469
20000	471
20100	479
20200	485
20300	488
20400	493
20500	498
20600	502
20700	505
20800	507
20900	511
21000	516
21100	519
21200	527
21300	533
21400	536
21500	538
21600	542
21700	547
21800	552
21900	557
22000	559
22100	562
22200	568
22300	575
22400	579
22500	583
22600	584
22700	589
22800	595
22900	596
23000	600
23100	606
23200	613
23300	617
23400	619
23500	624
23600	627
23700	633
23800	638
23900	644
24000	652
24100	656
24200	660
24300	665
24400	671
24500	673
24600	677
24700	681
24800	684
24900	688
25000	695
25100	700
25200	703
25300	711
25400	718
25500	724
25600	728
25700	735
25800	741
25900	747
26000	750
26100	751
26200	759
26300	764
26400	765
26500	775
26600	782
26700	784
26800	788
26900	796
27000	801
27100	808
27200	814
27300	823
27400	829
27500	832
27600	836
27700	837
27800	845
27900	848
28000	855
28100	860
28200	870
28300	874
28400	881
28500	890
28600	895
28700	901
28800	904
28900	907
29000	911
29100	918
29200	923
29300	927
29400	932
29500	934
29600	939
29700	940
29800	945
29900	949
30000	955
30100	960
30200	965
30300	967
30400	970
30500	975
30600	982
30700	988
30800	995
30900	1002
31000	1007
31100	1014
31200	1021
31300	1026
31400	1031
31500	1036
31600	1041
31700	1044
31800	1052
31900	1057
32000	1065
32100	1068
32200	1075
32300	1078
32400	1080
32500	1084
32600	1088
32700	1094
32800	1100
32900	1104
33000	1111
33100	1114
33200	1117
33300	1124
33400	1132
33500	1138
33600	1145
33700	1153
33800	1158
33900	1165
34000	1167
34100	1171
34200	1177
34300	1180
34400	1182
34500	1187
34600	1191
34700	1197
34800	1204
34900	1210
35000	1215
35100	1223
35200	1228
35300	1232
35400	1239
35500	1245
35600	1249
35700	1255
35800	1260
35900	1266
36000	1272
36100	1277
36200	1281
36300	1287
36400	1294
36500	1300
36600	1305
36700	1309
36800	1314
36900	1323
37000	1328
37100	1332
37200	1338
37300	1340
37400	1346
37500	1353
37600	1358
37700	1366
37800	1371
37900	1379
38000	1382
38100	1387
38200	1391
38300	1391
38400	1397
38500	1406
38600	1407
38700	1412
38800	1415
38900	1423
39000	1430
39100	1433
39200	1439
39300	1442
39400	1445
39500	1454
39600	1462
39700	1469
39800	1476
39900	1480
40000	1488
40100	1493
40200	1497
40300	1504
40400	1510
40500	1515
40600	1521
40700	1531
40800	1538
40900	1543
41000	1545
41100	1548
41200	1556
41300	1559
41400	1563
41500	1569
41600	1572
41700	1573
41800	1583
41900	1590
42000	1596
42100	1600
42200	1607
42300	1615
42400	1619
42500	1621
42600	1628
42700	1634
42800	1641
42900	1645
43000	1650
43100	1652
43200	1664
43300	1669
43400	1673
43500	1678
43600	1681
43700	1687
43800	1691
43900	1696
44000	1701
44100	1709
44200	1718
44300	1724
44400	1728
44500	1735
44600	1740
44700	1746
44800	1751
44900	1754
45000	1758
45100	1763
45200	1770
45300	1775
45400	1778
45500	1783
45600	1786
45700	1787
45800	1793
45900	1796
46000	1799
46100	1809
46200	1816
46300	1824
46400	1830
46500	1838
46600	1844
46700	1851
46800	1852
46900	1860
47000	1867
47100	1873
47200	1884
47300	1889
47400	1891
47500	1897
47600	1903
47700	1911
47800	1919
47900	1921
48000	1927
48100	1934
48200	1942
48300	1948
48400	1955
48500	1965
48600	1971
48700	1978
48800	1983
48900	1989
49000	1993
49100	1996
49200	2000
49300	2006
49400	2011
49500	2023
49600	2026
49700	2032
49800	2037
49900	2044
50000	2048
50100	2051
50200	2056
50300	2059
50400	2063
50500	2067
50600	2077
50700	2085
50800	2092
50900	2094
51000	2098
51100	2101
51200	2109
51300	2116
51400	2122
51500	2124
51600	2132
51700	2135
51800	2144
51900	2149
52000	2151
52100	2158
52200	2163
52300	2169
52400	2176
52500	2182
52600	2187
52700	2193
52800	2204
52900	2208
53000	2215
53100	2224
53200	2226
53300	2234
53400	2240
53500	2241
53600	2248
53700	2251
53800	2257
53900	2264
54000	2268
54100	2271
54200	2278
54300	2283
54400	2288
54500	2293
54600	2299
54700	2303
54800	2308
54900	2311
55000	2320
55100	2328
55200	2333
55300	2337
55400	2343
55500	2349
55600	2355
55700	2362
55800	2367
55900	2370
56000	2376
56100	2383
56200	2391
56300	2402
56400	2405
56500	2411
56600	2415
56700	2419
56800	2427
56900	2433
57000	2441
57100	2447
57200	2454
57300	2460
57400	2468
57500	2477
57600	2482
57700	2486
57800	2496
57900	2501
58000	2504
58100	2508
58200	2512
58300	2515
58400	2521
58500	2527
58600	2530
58700	2537
58800	2546
58900	2548
59000	2556
59100	2563
59200	2570
59300	2579
59400	2585
59500	2589
59600	2596
59700	2603
59800	2609
59900	2616
60000	2620
60100	2632
60200	2641
60300	2647
60400	2656
60500	2662
60600	2667
60700	2674
60800	2679
60900	2686
61000	2693
61100	2698
61200	2705
61300	2711
61400	2715
61500	2723
61600	2728
61700	2732
61800	2739
61900	2744
62000	2758
62100	2766
62200	2770
62300	2774
62400	2779
62500	2789
62600	2796
62700	2801
62800	2806
62900	2813
63000	2819
63100	2823
63200	2833
63300	2840
63400	2848
63500	2856
63600	2864
63700	2869
63800	2875
63900	2884
64000	2887
64100	2896
64200	2903
64300	2910
64400	2919
64500	2929
64600	2938
64700	2942
64800	2946
64900	2952
65000	2958
65100	2964
65200	2966
65300	2977
65400	2982
65500	2990
65600	2994
65700	2995
65800	3002
65900	3006
66000	3015
66100	3023
66200	3032
66300	3038
66400	3044
66500	3051
66600	3058
66700	3066
66800	3073
66900	3079
67000	3084
67100	3091
67200	3099
67300	3106
67400	3111
67500	3116
67600	3122
67700	3130
67800	3133
67900	3140
68000	3146
68100	3151
68200	3157
68300	3160
68400	3165
68500	3173
68600	3181
68700	3188
68800	3193
68900	3196
69000	3199
69100	3205
69200	3213
69300	3218
69400	3221
69500	3226
69600	3232
69700	3236
69800	3245
69900	3250
70000	3255
70100	3261
70200	3265
70300	3272
70400	3276
70500	3282
70600	3288
70700	3296
70800	3304
70900	3312
71000	3320
71100	3328
71200	3331
71300	3335
71400	3341
71500	3346
71600	3353
71700	3358
71800	3366
71900	3372
72000	3377
72100	3383
72200	3391
72300	3396
72400	3404
72500	3410
72600	3414
72700	3419
72800	3426
72900	3430
73000	3435
73100	3440
73200	3444
73300	3452
73400	3455
73500	3460
73600	3463
73700	3467
73800	3473
73900	3482
74000	3487
74100	3496
74200	3502
74300	3508
74400	3516
74500	3529
74600	3533
74700	3541
74800	3547
74900	3551
75000	3556
75100	3562
75200	3568
75300	3571
75400	3578
75500	3580
75600	3591
75700	3596
75800	3602
75900	3611
76000	3619
76100	3627
76200	3634
76300	3638
76400	3645
76500	3651
76600	3656
76700	3663
76800	3668
76900	3673
77000	3679
77100	3683
77200	3688
77300	3694
77400	3705
77500	3713
77600	3721
77700	3732
77800	3741
77900	3749
78000	3755
78100	3759
78200	3768
78300	3773
78400	3774
78500	3778
78600	3789
78700	3800
78800	3804
78900	3813
79000	3822
79100	3830
79200	3840
79300	3843
79400	3851
79500	3858
79600	3866
79700	3874
79800	3885
79900	3892
80000	3901
80100	3908
80200	3915
80300	3924
80400	3927
80500	3932
80600	3935
80700	3940
80800	3947
80900	3951
81000	3952
81100	3958
81200	3963
81300	3968
81400	3974
81500	3981
81600	3988
81700	3992
81800	3999
81900	4008
82000	4016
82100	4019
82200	4024
82300	4027
82400	4037
82500	4042
82600	4046
82700	4051
82800	4059
82900	4064
83000	4067
83100	4072
83200	4082
83300	4092
83400	4100
83500	4106
83600	4116
83700	4123
83800	4131
83900	4142
84000	4148
84100	4155
84200	4162
84300	4170
84400	4176
84500	4178
84600	4181
84700	4187
84800	4196
84900	4203
85000	4208
85100	4211
85200	4217
85300	4224
85400	4231
85500	4240
85600	4244
85700	4255
85800	4263
85900	4273
86000	4279
86100	4289
86200	4292
86300	4298
86400	4305
86500	4313
86600	4317
86700	4321
86800	4327
86900	4330
87000	4337
87100	4347
87200	4353
87300	4354
87400	4360
87500	4368
87600	4380
87700	4387
87800	4394
87900	4401
88000	4404
88100	4413
88200	4421
88300	4426
88400	4432
88500	4445
88600	4450
88700	4453
88800	4461
88900	4465
89000	4471
89100	4479
89200	4485
89300	4492
89400	4499
89500	4504
89600	4516
89700	4521
89800	4527
89900	4539
90000	4543
90100	4548
90200	4553
90300	4556
90400	4563
90500	4571
90600	4573
90700	4584
90800	4589
90900	4596
91000	4603
91100	4610
91200	4619
91300	4625
91400	4630
91500	4635
91600	4644
91700	4651
91800	4657
91900	4668
92000	4673
92100	4678
92200	4685
92300	4691
92400	4697
92500	4703
92600	4716
92700	4722
92800	4730
92900	4737
93000	4741
93100	4747
93200	4754
93300	4761
93400	4769
93500	4777
93600	4785
93700	4795
93800	4802
93900	4810
94000	4815
94100	4824
94200	4830
94300	4837
94400	4845
94500	4853
94600	4860
94700	4869
94800	4877
94900	4882
95000	4885
95100	4893
95200	4902
95300	4904
95400	4912
95500	4918
95600	4924
95700	4930
95800	4939
95900	4947
96000	4954
96100	4962
96200	4971
96300	4974
96400	4978
96500	4981
96600	4987
96700	4992
96800	5002
96900	5007
97000	5013
97100	5016
97200	5025
97300	5031
97400	5041
97500	5050
97600	5056
97700	5062
97800	5074
97900	5080
98000	5085
98100	5090
98200	5095
98300	5102
98400	5109
98500	5113
98600	5122
98700	5129
98800	5138
98900	5142
99000	5145
99100	5152
99200	5161
99300	5165
99400	5170
99500	5179
99600	5190
99700	5190
99800	5197
99900	5203
100000	5206


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	397
500	493
600	590
700	685
800	780
900	876
1000	972
1100	1064
1200	1156
1300	1249
1400	1339
1500	1430
1600	1523
1700	1615
1800	1707
1900	1791
2000	1878
2100	1970
2200	2060
2300	2144
2400	2234
2500	2325
2600	2410
2700	2497
2800	2586
2900	2665
3000	2747
3100	2827
3200	2904
3300	2986
3400	3073
3500	3158
3600	3236
3700	3313
3800	3383
3900	3456
4000	3529
4100	3609
4200	3685
4300	3767
4400	3842
4500	3923
4600	3996
4700	4074
4800	4152
4900	4230
5000	4302
5100	4369
5200	4437
5300	4506
5400	4571
5500	4647
5600	4716
5700	4785
5800	4853
5900	4927
6000	4992
6100	5064
6200	5134
6300	5201
6400	5266
6500	5338
6600	5402
6700	5475
6800	5545
6900	5610
7000	5671
7100	5739
7200	5804
7300	5870
7400	5933
7500	6000
7600	6064
7700	6131
7800	6192
7900	6254
8000	6315
8100	6373
8200	6432
8300	6494
8400	6555
8500	6613
8600	6667
8700	6724
8800	6778
8900	6833
9000	6893
9100	6949
9200	7010
9300	7073
9400	7131
9500	7178
9600	7231
9700	7284
9800	7340
9900	7395
10000	7453
10100	7515
10200	7565
10300	7622
10400	7677
10500	7728
10600	7777
10700	7825
10800	7872
10900	7925
11000	7981
11100	8037
11200	8094
11300	8138
11400	8188
11500	8228
11600	8276
11700	8327
11800	8388
11900	8434
12000	8488
12100	8547
12200	8597
12300	8638
12400	8679
12500	8723
12600	8772
12700	8815
12800	8853
12900	8900
13000	8953
13100	8985
13200	9034
13300	9084
13400	9119
13500	9160
13600	9203
13700	9239
13800	9280
13900	9331
14000	9366
14100	9415
14200	9464
14300	9501
14400	9543
14500	9586
14600	9628
14700	9669
14800	9708
14900	9742
15000	9786
15100	9827
15200	9867
15300	9900
15400	9944
15500	9985
15600	10032
15700	10071
15800	10110
15900	10145
16000	10178
16100	10226
16200	10262
16300	10305
16400	10345
16500	10379
16600	10417
16700	10455
16800	10494
16900	10531
17000	10576
17100	10608
17200	10650
17300	10688
17400	10722
17500	10755
17600	10783
17700	10819
17800	10854
17900	10896
18000	10931
18100	10966
18200	10997
18300	11030
18400	11055
18500	11087
18600	11127
18700	11159
18800	11197
18900	11232
19000	11266
19100	11297
19200	11337
19300	11366
19400	11395
19500	11427
19600	11458
19700	11484
19800	11508
19900	11533
20000	11561
20100	11593
20200	11625
20300	11652
20400	11672
20500	11698
20600	11724
20700	11752
20800	11775
20900	11804
21000	11836
21100	11864
21200	11887
21300	11922
21400	11944
21500	11966
21600	11990
21700	12016
21800	12042
21900	12069
22000	12100
22100	12130
22200	12155
22300	12185
22400	12213
22500	12239
22600	12263
22700	12285
22800	12302
22900	12333
23000	12361
23100	12388
23200	12409
23300	12434
23400	12462
23500	12484
23600	12509
23700	12540
23800	12566
23900	12590
24000	12611
24100	12632
24200	12656
24300	12682
24400	12707
24500	12731
24600	12760
24700	12782
24800	12799
24900	12826
25000	12848
25100	12868
25200	12894
25300	12914
25400	12931
25500	12955
25600	12977
25700	12996
25800	13022
25900	13041
26000	13058
26100	13075
26200	13091
26300	13116
26400	13134
26500	13160
26600	13184
26700	13205
26800	13228
26900	13245
27000	13263
27100	13287
27200	13304
27300	13324
27400	13348
27500	13366
27600	13396
27700	13405
27800	13417
27900	13436
28000	13455
28100	13476
28200	13501
28300	13521
28400	13540
28500	13565
28600	13580
28700	13600
28800	13619
28900	13638
29000	13658
29100	13673
29200	13696
29300	13719
29400	13732
29500	13757
29600	13771
29700	13795
29800	13809
29900	13818
30000	13840
30100	13856
30200	13872
30300	13891
30400	13905
30500	13922
30600	13931
30700	13947
30800	13955
30900	13970
31000	13984
31100	13991
31200	14002
31300	14018
31400	14033
31500	14046
31600	14058
31700	14073
31800	14088
31900	14105
32000	14124
32100	14141
32200	14151
32300	14163
32400	14177
32500	14193
32600	14216
32700	14227
32800	14241
32900	14253
33000	14262
33100	14278
33200	14291
33300	14306
33400	14318
33500	14333
33600	14342
33700	14351
33800	14367
33900	14374
34000	14393
34100	14400
34200	14418
34300	14431
34400	14441
34500	14452
34600	14460
34700	14469
34800	14483
34900	14498
35000	14509
35100	14519
35200	14527
35300	14541
35400	14552
35500	14560
35600	14567
35700	14582
35800	14592
35900	14600
36000	14608
36100	14615
36200	14622
36300	14632
36400	14641
36500	14660
36600	14674
36700	14692
36800	14702
36900	14712
37000	14723
37100	14730
37200	14739
37300	14749
37400	14758
37500	14766
37600	14779
37700	14790
37800	14798
37900	14804
38000	14816
38100	14828
38200	14842
38300	14851
38400	14856
38500	14864
38600	14874
38700	14882
38800	14893
38900	14903
39000	14912
39100	14922
39200	14932
39300	14943
39400	14951
39500	14959
39600	14965
39700	14976
39800	14988
39900	14999
40000	15009
40100	15018
40200	15027
40300	15033
40400	15039
40500	15051
40600	15057
40700	15066
40800	15073
40900	15080
41000	15090
41100	15099
41200	15105
41300	15114
41400	15120
41500	15128
41600	15133
41700	15136
41800	15145
41900	15153
42000	15159
42100	15165
42200	15178
42300	15184
42400	15187
42500	15195
42600	15203
42700	15216
42800	15220
42900	15227
43000	15232
43100	15241
43200	15247
43300	15252
43400	15257
43500	15266
43600	15273
43700	15285
43800	15291
43900	15299
44000	15304
44100	15309
44200	15316
44300	15319
44400	15326
44500	15332
44600	15334
44700	15343
44800	15351
44900	15362
45000	15367
45100	15372
45200	15376
45300	15381
45400	15386
45500	15388
45600	15391
45700	15397
45800	15402
45900	15410
46000	15417
46100	15427
46200	15436
46300	15441
46400	15449
46500	15450
46600	15454
46700	15459
46800	15463
46900	15472
47000	15476
47100	15483
47200	15486
47300	15488
47400	15491
47500	15500
47600	15505
47700	15511
47800	15518
47900	15523
48000	15532
48100	15533
48200	15538
48300	15543
48400	15548
48500	15558
48600	15562
48700	15566
48800	15573
48900	15574
49000	15583
49100	15585
49200	15590
49300	15592
49400	15595
49500	15598
49600	15602
49700	15606
49800	15614
49900	15615
50000	15619
50100	15626
50200	15629
50300	15634
50400	15636
50500	15640
50600	15644
50700	15647
50800	15650
50900	15653
51000	15658
51100	15664
51200	15668
51300	15675
51400	15678
51500	15680
51600	15681
51700	15687
51800	15693
51900	15698
52000	15706
52100	15711
52200	15716
52300	15724
52400	15728
52500	15730
52600	15734
52700	15741
52800	15747
52900	15751
53000	15755
53100	15758
53200	15763
53300	15765
53400	15767
53500	15773
53600	15777
53700	15779
53800	15782
53900	15786
54000	15790
54100	15794
54200	15795
54300	15804
54400	15806
54500	15809
54600	15812
54700	15817
54800	15821
54900	15822
55000	15826
55100	15831
55200	15833
55300	15835
55400	15838
55500	15841
55600	15845
55700	15846
55800	15851
55900	15854
56000	15855
56100	15859
56200	15860
56300	15864
56400	15867
56500	15870
56600	15874
56700	15876
56800	15880
56900	15884
57000	15888
57100	15891
57200	15892
57300	15894
57400	15897
57500	15901
57600	15905
57700	15906
57800	15908
57900	15911
58000	15915
58100	15916
58200	15919
58300	15922
58400	15924
58500	15928
58600	15928
58700	15930
58800	15932
58900	15932
59000	15936
59100	15936
59200	15942
59300	15943
59400	15945
59500	15946
59600	15946
59700	15947
59800	15950
59900	15951
60000	15953
60100	15953
60200	15957
60300	15957
60400	15957
60500	15962
60600	15963
60700	15966
60800	15970
60900	15975
61000	15979
61100	15983
61200	15985
61300	15988
61400	15990
61500	15991
61600	15992
61700	15995
61800	15999
61900	16004
62000	16004
62100	16008
62200	16011
62300	16016
62400	16018
62500	16020
62600	16021
62700	16025
62800	16027
62900	16030
63000	16031
63100	16033
63200	16033
63300	16036
63400	16037
63500	16041
63600	16044
63700	16046
63800	16048
63900	16053
64000	16053
64100	16055
64200	16056
64300	16057
64400	16060
64500	16062
64600	16063
64700	16063
64800	16068
64900	16069
65000	16070
65100	16072
65200	16073
65300	16075
65400	16078
65500	16079
65600	16082
65700	16087
65800	16089
65900	16091
66000	16094
66100	16095
66200	16096
66300	16096
66400	16100
66500	16105
66600	16105
66700	16106
66800	16106
66900	16107
67000	16109
67100	16112
67200	16114
67300	16117
67400	16118
67500	16121
67600	16122
67700	16123
67800	16126
67900	16127
68000	16127
68100	16129
68200	16129
68300	16132
68400	16132
68500	16132
68600	16136
68700	16139
68800	16140
68900	16140
69000	16140
69100	16141
69200	16143
69300	16144
69400	16144
69500	16147
69600	16148
69700	16152
69800	16152
69900	16152
70000	16153
70100	16153
70200	16153
70300	16154
70400	16154
70500	16157
70600	16157
70700	16157
70800	16158
70900	16159
71000	16161
71100	16161
71200	16161
71300	16165
71400	16165
71500	16166
71600	16166
71700	16167
71800	16168
71900	16168
72000	16169
72100	16169
72200	16169
72300	16170
72400	16171
72500	16172
72600	16175
72700	16177
72800	16178
72900	16181
73000	16181
73100	16182
73200	16183
73300	16183
73400	16183
73500	16187
73600	16187
73700	16190
73800	16190
73900	16190
74000	16191
74100	16192
74200	16193
74300	16193
74400	16194
74500	16196
74600	16198
74700	16200
74800	16203
74900	16203
75000	16203
75100	16203
75200	16205
75300	16205
75400	16206
75500	16207
75600	16208
75700	16208
75800	16210
75900	16210
76000	16211
76100	16212
76200	16213
76300	16213
76400	16214
76500	16214
76600	16217
76700	16217
76800	16217
76900	16218
77000	16218
77100	16218
77200	16219
77300	16224
77400	16225
77500	16225
77600	16228
77700	16230
77800	16230
77900	16231
78000	16233
78100	16234
78200	16234
78300	16234
78400	16234
78500	16235
78600	16236
78700	16240
78800	16242
78900	16243
79000	16244
79100	16244
79200	16244
79300	16244
79400	16244
79500	16245
79600	16245
79700	16245
79800	16247
79900	16247
80000	16248
80100	16248
80200	16248
80300	16249
80400	16249
80500	16250
80600	16251
80700	16253
80800	16254
80900	16254
81000	16254
81100	16254
81200	16254
81300	16254
81400	16255
81500	16255
81600	16256
81700	16257
81800	16259
81900	16260
82000	16262
82100	16262
82200	16262
82300	16266
82400	16269
82500	16269
82600	16270
82700	16270
82800	16272
82900	16273
83000	16273
83100	16273
83200	16273
83300	16276
83400	16277
83500	16277
83600	16278
83700	16279
83800	16279
83900	16280
84000	16280
84100	16281
84200	16282
84300	16282
84400	16282
84500	16284
84600	16285
84700	16285
84800	16285
84900	16286
85000	16286
85100	16286
85200	16286
85300	16286
85400	16287
85500	16287
85600	16287
85700	16287
85800	16287
85900	16287
86000	16288
86100	16288
86200	16289
86300	16290
86400	16291
86500	16291
86600	16292
86700	16292
86800	16293
86900	16294
87000	16294
87100	16295
87200	16295
87300	16295
87400	16295
87500	16295
87600	16295
87700	16295
87800	16295
87900	16295
88000	16295
88100	16295
88200	16295
88300	16296
88400	16297
88500	16298
88600	16301
88700	16301
88800	16301
88900	16301
89000	16302
89100	16304
89200	16305
89300	16307
89400	16307
89500	16307
89600	16307
89700	16307
89800	16307
89900	16308
90000	16308
90100	16308
90200	16308
90300	16309
90400	16310
90500	16312
90600	16313
90700	16314
90800	16314
90900	16315
91000	16316
91100	16317
91200	16318
91300	16318
91400	16318
91500	16318
91600	16318
91700	16318
91800	16318
91900	16319
92000	16320
92100	16322
92200	16322
92300	16323
92400	16323
92500	16323
92600	16323
92700	16324
92800	16324
92900	16324
93000	16324
93100	16324
93200	16325
93300	16326
93400	16327
93500	16327
93600	16327
93700	16328
93800	16328
93900	16328
94000	16328
94100	16328
94200	16329
94300	16329
94400	16329
94500	16329
94600	16331
94700	16331
94800	16331
94900	16331
95000	16332
95100	16332
95200	16334
95300	16335
95400	16336
95500	16336
95600	16336
95700	16336
95800	16336
95900	16336
96000	16336
96100	16337
96200	16337
96300	16337
96400	16337
96500	16337
96600	16338
96700	16338
96800	16339
96900	16339
97000	16340
97100	16340
97200	16340
97300	16340
97400	16340
97500	16340
97600	16340
97700	16340
97800	16340
97900	16340
98000	16340
98100	16340
98200	16340
98300	16341
98400	16341
98500	16341
98600	16342
98700	16343
98800	16344
98900	16344
99000	16344
99100	16344
99200	16344
99300	16344
99400	16344
99500	16344
99600	16344
99700	16344
99800	16344
99900	16344
100000	16344


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	3
500	7
600	10
700	15
800	20
900	24
1000	28
1100	36
1200	44
1300	50
1400	59
1500	68
1600	75
1700	83
1800	91
1900	105
2000	117
2100	125
2200	135
2300	151
2400	161
2500	170
2600	185
2700	198
2800	208
2900	228
3000	245
3100	265
3200	287
3300	304
3400	317
3500	332
3600	352
3700	375
3800	403
3900	430
4000	455
4100	474
4200	497
4300	514
4400	539
4500	558
4600	583
4700	604
4800	625
4900	645
5000	672
5100	704
5200	734
5300	764
5400	798
5500	820
5600	847
5700	875
5800	907
5900	932
6000	963
6100	989
6200	1018
6300	1050
6400	1082
6500	1109
6600	1140
6700	1166
6800	1195
6900	1227
7000	1263
7100	1293
7200	1327
7300	1358
7400	1392
7500	1425
7600	1458
7700	1489
7800	1527
7900	1564
8000	1602
8100	1642
8200	1681
8300	1716
8400	1754
8500	1793
8600	1835
8700	1875
8800	1917
8900	1959
9000	1995
9100	2039
9200	2076
9300	2111
9400	2145
9500	2196
9600	2240
9700	2286
9800	2327
9900	2370
10000	2409
10100	2445
10200	2493
10300	2532
10400	2575
10500	2617
10600	2665
10700	2713
10800	2764
10900	2805
11000	2846
11100	2886
11200	2927
11300	2978
11400	3026
11500	3082
11600	3132
11700	3177
11800	3214
11900	3265
12000	3309
12100	3348
12200	3397
12300	3453
12400	3507
12500	3563
12600	3610
12700	3664
12800	3722
12900	3771
13000	3814
13100	3879
13200	3929
13300	3976
13400	4038
13500	4094
13600	4146
13700	4207
13800	4265
13900	4312
14000	4374
14100	4422
14200	4469
14300	4527
14400	4582
14500	4633
14600	4689
14700	4746
14800	4806
14900	4869
15000	4924
15100	4980
15200	5039
15300	5103
15400	5153
15500	5208
15600	5258
15700	5317
15800	5375
15900	5439
16000	5504
16100	5552
16200	5613
16300	5669
16400	5722
16500	5782
16600	5842
16700	5899
16800	5956
16900	6015
17000	6067
17100	6133
17200	6190
17300	6251
17400	6316
17500	6383
17600	6449
17700	6509
17800	6570
17900	6623
18000	6684
18100	6745
18200	6810
18300	6875
18400	6947
18500	7011
18600	7065
18700	7125
18800	7182
18900	7246
19000	7307
19100	7373
19200	7429
19300	7493
19400	7559
19500	7625
19600	7687
19700	7756
19800	7826
19900	7898
20000	7968
20100	8028
20200	8090
20300	8160
20400	8235
20500	8304
20600	8374
20700	8443
20800	8518
20900	8585
21000	8648
21100	8717
21200	8786
21300	8845
21400	8920
21500	8996
21600	9068
21700	9137
21800	9206
21900	9274
22000	9341
22100	9408
22200	9477
22300	9540
22400	9608
22500	9678
22600	9753
22700	9826
22800	9903
22900	9971
23000	10039
23100	10106
23200	10178
23300	10249
23400	10319
23500	10392
23600	10464
23700	10527
23800	10596
23900	10666
24000	10737
24100	10812
24200	10884
24300	10953
24400	11022
24500	11096
24600	11163
24700	11237
24800	11317
24900	11386
25000	11457
25100	11532
25200	11603
25300	11675
25400	11751
25500	11821
25600	11895
25700	11969
25800	12037
25900	12112
26000	12192
26100	12274
26200	12350
26300	12420
26400	12501
26500	12565
26600	12634
26700	12711
26800	12784
26900	12859
27000	12936
27100	13005
27200	13082
27300	13153
27400	13223
27500	13302
27600	13368
27700	13458
27800	13538
27900	13616
28000	13690
28100	13764
28200	13829
28300	13905
28400	13979
28500	14045
28600	14125
28700	14199
28800	14277
28900	14355
29000	14431
29100	14509
29200	14581
29300	14654
29400	14736
29500	14809
29600	14890
29700	14965
29800	15046
29900	15133
30000	15205
30100	15284
30200	15363
30300	15442
30400	15525
30500	15603
30600	15687
30700	15765
30800	15850
30900	15928
31000	16009
31100	16095
31200	16177
31300	16256
31400	16336
31500	16418
31600	16501
31700	16583
31800	16660
31900	16738
32000	16811
32100	16891
32200	16974
32300	17059
32400	17143
32500	17223
32600	17296
32700	17379
32800	17459
32900	17543
33000	17627
33100	17708
33200	17792
33300	17870
33400	17950
33500	18029
33600	18113
33700	18196
33800	18275
33900	18361
34000	18440
34100	18529
34200	18605
34300	18689
34400	18777
34500	18861
34600	18949
34700	19034
34800	19113
34900	19192
35000	19276
35100	19358
35200	19445
35300	19527
35400	19609
35500	19695
35600	19784
35700	19863
35800	19948
35900	20034
36000	20120
36100	20208
36200	20297
36300	20381
36400	20465
36500	20540
36600	20621
36700	20699
36800	20784
36900	20865
37000	20949
37100	21038
37200	21123
37300	21211
37400	21296
37500	21381
37600	21463
37700	21544
37800	21631
37900	21717
38000	21802
38100	21885
38200	21967
38300	22058
38400	22147
38500	22230
38600	22319
38700	22406
38800	22492
38900	22574
39000	22658
39100	22745
39200	22829
39300	22915
39400	23004
39500	23087
39600	23173
39700	23255
39800	23336
39900	23421
40000	23503
40100	23589
40200	23676
40300	23763
40400	23851
40500	23934
40600	24022
40700	24103
40800	24189
40900	24277
41000	24365
41100	24453
41200	24539
41300	24627
41400	24717
41500	24803
41600	24895
41700	24991
41800	25072
41900	25157
42000	25245
42100	25335
42200	25415
42300	25501
42400	25594
42500	25684
42600	25769
42700	25850
42800	25939
42900	26028
43000	26118
43100	26207
43200	26289
43300	26379
43400	26470
43500	26556
43600	26646
43700	26728
43800	26818
43900	26905
44000	26995
44100	27082
44200	27166
44300	27257
44400	27346
44500	27433
44600	27526
44700	27611
44800	27698
44900	27784
45000	27875
45100	27965
45200	28054
45300	28144
45400	28236
45500	28329
45600	28423
45700	28516
45800	28605
45900	28694
46000	28784
46100	28864
46200	28948
46300	29035
46400	29121
46500	29212
46600	29302
46700	29390
46800	29485
46900	29568
47000	29657
47100	29744
47200	29830
47300	29923
47400	30018
47500	30103
47600	30192
47700	30278
47800	30363
47900	30456
48000	30541
48100	30633
48200	30720
48300	30809
48400	30897
48500	30977
48600	31067
48700	31156
48800	31244
48900	31337
49000	31424
49100	31519
49200	31610
49300	31702
49400	31794
49500	31879
49600	31972
49700	32062
49800	32149
49900	32241
50000	32333
50100	32423
50200	32515
50300	32607
50400	32701
50500	32793
50600	32879
50700	32968
50800	33058
50900	33153
51000	33244
51100	33335
51200	33423
51300	33509
51400	33600
51500	33696
51600	33787
51700	33878
51800	33963
51900	34053
52000	34143
52100	34231
52200	34321
52300	34407
52400	34496
52500	34588
52600	34679
52700	34766
52800	34849
52900	34941
53000	35030
53100	35118
53200	35211
53300	35301
53400	35393
53500	35486
53600	35575
53700	35670
53800	35761
53900	35850
54000	35942
54100	36035
54200	36127
54300	36213
54400	36306
54500	36398
54600	36489
54700	36580
54800	36671
54900	36767
55000	36854
55100	36941
55200	37034
55300	37128
55400	37219
55500	37310
55600	37400
55700	37492
55800	37582
55900	37676
56000	37769
56100	37858
56200	37949
56300	38034
56400	38128
56500	38219
56600	38311
56700	38405
56800	38493
56900	38583
57000	38671
57100	38762
57200	38854
57300	38946
57400	39035
57500	39122
57600	39213
57700	39308
57800	39396
57900	39488
58000	39581
58100	39676
58200	39769
58300	39863
58400	39955
58500	40045
58600	40142
58700	40233
58800	40322
58900	40420
59000	40508
59100	40601
59200	40688
59300	40778
59400	40870
59500	40965
59600	41058
59700	41150
59800	41241
59900	41333
60000	41427
60100	41515
60200	41602
60300	41696
60400	41787
60500	41876
60600	41970
60700	42060
60800	42151
60900	42239
61000	42328
61100	42419
61200	42510
61300	42601
61400	42695
61500	42786
61600	42880
61700	42973
61800	43062
61900	43152
62000	43238
62100	43326
62200	43419
62300	43510
62400	43603
62500	43691
62600	43783
62700	43874
62800	43967
62900	44057
63000	44150
63100	44244
63200	44334
63300	44424
63400	44515
63500	44603
63600	44692
63700	44785
63800	44877
63900	44963
64000	45060
64100	45149
64200	45241
64300	45333
64400	45421
64500	45509
64600	45599
64700	45695
64800	45786
64900	45879
65000	45972
65100	46064
65200	46161
65300	46248
65400	46340
65500	46431
65600	46524
65700	46618
65800	46709
65900	46803
66000	46891
66100	46982
66200	47072
66300	47166
66400	47256
66500	47344
66600	47437
66700	47528
66800	47621
66900	47714
67000	47807
67100	47897
67200	47987
67300	48077
67400	48171
67500	48263
67600	48356
67700	48447
67800	48541
67900	48633
68000	48727
68100	48820
68200	48914
68300	49008
68400	49103
68500	49195
68600	49283
68700	49373
68800	49467
68900	49564
69000	49661
69100	49754
69200	49844
69300	49938
69400	50035
69500	50127
69600	50220
69700	50312
69800	50403
69900	50498
70000	50592
70100	50686
70200	50782
70300	50874
70400	50970
70500	51061
70600	51155
70700	51247
70800	51338
70900	51429
71000	51519
71100	51611
71200	51708
71300	51800
71400	51894
71500	51988
71600	52081
71700	52175
71800	52266
71900	52360
72000	52454
72100	52548
72200	52640
72300	52734
72400	52825
72500	52918
72600	53011
72700	53104
72800	53196
72900	53289
73000	53384
73100	53478
73200	53573
73300	53665
73400	53762
73500	53853
73600	53950
73700	54043
73800	54137
73900	54228
74000	54322
74100	54412
74200	54505
74300	54599
74400	54690
74500	54775
74600	54869
74700	54959
74800	55050
74900	55146
75000	55241
75100	55335
75200	55427
75300	55524
75400	55616
75500	55713
75600	55801
75700	55896
75800	55988
75900	56079
76000	56170
76100	56261
76200	56353
76300	56449
76400	56541
76500	56635
76600	56727
76700	56820
76800	56915
76900	57009
77000	57103
77100	57199
77200	57293
77300	57382
77400	57470
77500	57562
77600	57651
77700	57738
77800	57829
77900	57920
78000	58012
78100	58107
78200	58198
78300	58293
78400	58392
78500	58487
78600	58575
78700	58660
78800	58754
78900	58844
79000	58934
79100	59026
79200	59116
79300	59213
79400	59305
79500	59397
79600	59489
79700	59581
79800	59668
79900	59761
80000	59851
80100	59944
80200	60037
80300	60127
80400	60224
80500	60318
80600	60414
80700	60507
80800	60599
80900	60695
81000	60794
81100	60888
81200	60983
81300	61078
81400	61171
81500	61264
81600	61356
81700	61451
81800	61542
81900	61632
82000	61722
82100	61819
82200	61914
82300	62007
82400	62094
82500	62189
82600	62284
82700	62379
82800	62469
82900	62563
83000	62660
83100	62755
83200	62845
83300	62932
83400	63023
83500	63117
83600	63206
83700	63298
83800	63390
83900	63478
84000	63572
84100	63664
84200	63756
84300	63848
84400	63942
84500	64038
84600	64134
84700	64228
84800	64319
84900	64411
85000	64506
85100	64603
85200	64697
85300	64790
85400	64882
85500	64973
85600	65069
85700	65158
85800	65250
85900	65340
86000	65433
86100	65523
86200	65619
86300	65712
86400	65804
86500	65896
86600	65991
86700	66087
86800	66180
86900	66276
87000	66369
87100	66458
87200	66552
87300	66651
87400	66745
87500	66837
87600	66925
87700	67018
87800	67111
87900	67204
88000	67301
88100	67392
88200	67484
88300	67578
88400	67671
88500	67757
88600	67849
88700	67946
88800	68038
88900	68134
89000	68227
89100	68317
89200	68410
89300	68501
89400	68594
89500	68689
89600	68777
89700	68872
89800	68966
89900	69053
90000	69149
90100	69244
90200	69339
90300	69435
90400	69527
90500	69617
90600	69714
90700	69802
90800	69897
90900	69989
91000	70081
91100	70173
91200	70263
91300	70357
91400	70452
91500	70547
91600	70638
91700	70731
91800	70825
91900	70913
92000	71007
92100	71100
92200	71193
92300	71286
92400	71380
92500	71474
92600	71561
92700	71654
92800	71746
92900	71839
93000	71935
93100	72029
93200	72121
93300	72213
93400	72304
93500	72396
93600	72488
93700	72577
93800	72670
93900	72762
94000	72857
94100	72948
94200	73041
94300	73134
94400	73226
94500	73318
94600	73409
94700	73500
94800	73592
94900	73687
95000	73783
95100	73875
95200	73964
95300	74061
95400	74152
95500	74246
95600	74340
95700	74434
95800	74525
95900	74617
96000	74710
96100	74801
96200	74892
96300	74989
96400	75085
96500	75182
96600	75275
96700	75370
96800	75459
96900	75554
97000	75647
97100	75744
97200	75835
97300	75929
97400	76019
97500	76110
97600	76204
97700	76298
97800	76386
97900	76480
98000	76575
98100	76670
98200	76765
98300	76857
98400	76950
98500	77046
98600	77136
98700	77228
98800	77318
98900	77414
99000	77511
99100	77604
99200	77695
99300	77791
99400	77886
99500	77977
99600	78066
99700	78166
99800	78259
99900	78353
100000	78450


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,400,0,0
500,496,0,4
600,591,0,9
700,686,0,14
800,782,0,18
900,874,0,26
1000,968,0,32
1100,1063,1,36
1200,1154,1,45
1300,1246,1,53
1400,1332,2,66
1500,1425,2,73
1600,1517,2,81
1700,1607,3,90
1800,1696,3,101
1900,1784,3,113
2000,1864,3,133
2100,1955,5,140
2200,2041,6,153
2300,2132,6,162
2400,2224,6,170
2500,2314,6,180
2600,2404,6,190
2700,2485,6,209
2800,2568,6,226
2900,2656,7,237
3000,2745,7,248
3100,2830,7,263
3200,2908,8,284
3300,2987,8,305
3400,3067,10,323
3500,3151,10,339
3600,3231,12,357
3700,3306,12,382
3800,3388,13,399
3900,3470,14,416
4000,3551,14,435
4100,3624,15,461
4200,3709,16,475
4300,3791,17,492
4400,3871,17,512
4500,3949,17,534
4600,4025,18,557
4700,4097,19,584
4800,4169,21,610
4900,4248,24,628
5000,4315,26,659
5100,4395,26,679
5200,4464,26,710
5300,4541,26,733
5400,4613,27,760
5500,4685,27,788
5600,4755,29,816
5700,4831,29,840
5800,4902,30,868
5900,4973,32,895
6000,5043,34,923
6100,5114,34,952
6200,5177,39,984
6300,5240,39,1021
6400,5304,42,1054
6500,5369,44,1087
6600,5432,46,1122
6700,5502,46,1152
6800,5575,46,1179
6900,5646,48,1206
7000,5704,49,1247
7100,5768,50,1282
7200,5845,51,1304
7300,5903,51,1346
7400,5962,52,1386
7500,6031,52,1417
7600,6095,54,1451
7700,6159,54,1487
7800,6215,55,1530
7900,6283,56,1561
8000,6341,57,1602
8100,6397,59,1644
8200,6458,59,1683
8300,6513,62,1725
8400,6580,62,1758
8500,6642,64,1794
8600,6700,65,1835
8700,6754,66,1880
8800,6808,68,1924
8900,6863,69,1968
9000,6913,71,2016
9100,6962,73,2065
9200,7017,73,2110
9300,7081,73,2146
9400,7140,74,2186
9500,7197,74,2229
9600,7248,74,2278
9700,7308,74,2318
9800,7366,76,2358
9900,7412,79,2409
10000,7470,80,2450
10100,7513,82,2505
10200,7568,83,2549
10300,7630,84,2586
10400,7680,86,2634
10500,7733,88,2679
10600,7792,89,2719
10700,7838,89,2773
10800,7885,89,2826
10900,7942,90,2868
11000,7997,90,2913
11100,8047,92,2961
11200,8104,94,3002
11300,8153,96,3051
11400,8204,100,3096
11500,8251,101,3148
11600,8301,103,3196
11700,8349,107,3244
11800,8399,109,3292
11900,8452,109,3339
12000,8501,114,3385
12100,8541,116,3443
12200,8587,117,3496
12300,8635,119,3546
12400,8695,120,3585
12500,8737,123,3640
12600,8788,124,3688
12700,8827,128,3745
12800,8872,129,3799
12900,8925,133,3842
13000,8975,133,3892
13100,9019,137,3944
13200,9072,139,3989
13300,9112,143,4045
13400,9158,146,4096
13500,9211,149,4140
13600,9253,151,4196
13700,9291,154,4255
13800,9338,159,4303
13900,9386,159,4355
14000,9423,162,4415
14100,9466,163,4471
14200,9518,165,4517
14300,9567,166,4567
14400,9610,169,4621
14500,9656,169,4675
14600,9692,171,4737
14700,9743,172,4785
14800,9790,173,4837
14900,9828,176,4896
15000,9874,178,4948
15100,9905,181,5014
15200,9952,183,5065
15300,9993,188,5119
15400,10030,188,5182
15500,10067,188,5245
15600,10101,189,5310
15700,10136,194,5370
15800,10177,195,5428
15900,10213,197,5490
16000,10254,200,5546
16100,10292,203,5605
16200,10329,205,5666
16300,10366,205,5729
16400,10405,209,5786
16500,10434,212,5854
16600,10467,212,5921
16700,10507,212,5981
16800,10545,212,6043
16900,10578,213,6109
17000,10615,216,6169
17100,10644,219,6237
17200,10668,222,6310
17300,10698,225,6377
17400,10740,228,6432
17500,10780,232,6488
17600,10818,232,6550
17700,10847,233,6620
17800,10880,238,6682
17900,10911,239,6750
18000,10957,241,6802
18100,10986,243,6871
18200,11016,246,6938
18300,11050,248,7002
18400,11080,251,7069
18500,11112,251,7137
18600,11147,251,7202
18700,11176,253,7271
18800,11211,253,7336
18900,11236,254,7410
19000,11265,257,7478
19100,11299,260,7541
19200,11328,261,7611
19300,11363,264,7673
19400,11388,270,7742
19500,11413,271,7816
19600,11443,275,7882
19700,11474,281,7945
19800,11513,284,8003
19900,11537,286,8077
20000,11574,287,8139
20100,11593,290,8217
20200,11616,292,8292
20300,11650,296,8354
20400,11674,297,8429
20500,11698,300,8502
20600,11730,304,8566
20700,11754,308,8638
20800,11788,309,8703
20900,11825,312,8763
21000,11860,312,8828
21100,11885,315,8900
21200,11918,319,8963
21300,11940,323,9037
21400,11975,327,9098
21500,12002,330,9168
21600,12024,332,9244
21700,12052,335,9313
21800,12083,337,9380
21900,12109,338,9453
22000,12131,342,9527
22100,12162,344,9594
22200,12185,344,9671
22300,12208,347,9745
22400,12236,350,9814
22500,12260,353,9887
22600,12287,354,9959
22700,12316,355,10029
22800,12338,357,10105
22900,12356,358,10186
23000,12379,361,10260
23100,12404,363,10333
23200,12423,366,10411
23300,12451,368,10481
23400,12473,372,10555
23500,12500,375,10625
23600,12525,377,10698
23700,12541,378,10781
23800,12568,382,10850
23900,12599,383,10918
24000,12614,385,11001
24100,12640,387,11073
24200,12666,390,11144
24300,12694,391,11215
24400,12723,391,11286
24500,12738,394,11368
24600,12760,395,11445
24700,12789,398,11513
24800,12810,398,11592
24900,12833,401,11666
25000,12850,403,11747
25100,12882,406,11812
25200,12901,410,11889
25300,12918,413,11969
25400,12937,415,12048
25500,12954,419,12127
25600,12979,421,12200
25700,13007,423,12270
25800,13034,423,12343
25900,13057,428,12415
26000,13087,429,12484
26100,13101,430,12569
26200,13127,431,12642
26300,13148,433,12719
26400,13168,434,12798
26500,13190,436,12874
26600,13209,440,12951
26700,13223,444,13033
26800,13242,452,13106
26900,13253,454,13193
27000,13268,456,13276
27100,13283,458,13359
27200,13302,461,13437
27300,13322,462,13516
27400,13338,467,13595
27500,13359,469,13672
27600,13383,470,13747
27700,13396,470,13834
27800,13415,473,13912
27900,13432,474,13994
28000,13451,475,14074
28100,13472,480,14148
28200,13493,486,14221
28300,13505,489,14306
28400,13518,492,14390
28500,13531,495,14474
28600,13550,498,14552
28700,13568,501,14631
28800,13583,502,14715
28900,13598,504,14798
29000,13612,505,14883
29100,13637,507,14956
29200,13651,510,15039
29300,13669,512,15119
29400,13688,514,15198
29500,13702,514,15284
29600,13722,516,15362
29700,13740,519,15441
29800,13759,522,15519
29900,13778,522,15600
30000,13793,526,15681
30100,13816,528,15756
30200,13831,530,15839
30300,13851,532,15917
30400,13867,536,15997
30500,13881,537,16082
30600,13902,539,16159
30700,13926,540,16234
30800,13938,544,16318
30900,13961,548,16391
31000,13977,551,16472
31100,13988,555,16557
31200,14001,559,16640
31300,14010,566,16724
31400,14030,570,16800
31500,14043,571,16886
31600,14061,575,16964
31700,14075,577,17048
31800,14090,578,17132
31900,14111,581,17208
32000,14128,583,17289
32100,14142,586,17372
32200,14151,590,17459
32300,14164,594,17542
32400,14173,595,17632
32500,14191,596,17713
32600,14205,598,17797
32700,14214,599,17887
32800,14229,599,17972
32900,14236,600,18064
33000,14251,600,18149
33100,14263,601,18236
33200,14277,602,18321
33300,14289,603,18408
33400,14299,607,18494
33500,14305,609,18586
33600,14320,611,18669
33700,14334,617,18749
33800,14351,622,18827
33900,14367,627,18906
34000,14381,630,18989
34100,14398,632,19070
34200,14406,633,19161
34300,14418,633,19249
34400,14429,635,19336
34500,14439,636,19425
34600,14458,638,19504
34700,14469,639,19592
34800,14483,642,19675
34900,14498,643,19759
35000,14511,645,19844
35100,14522,647,19931
35200,14533,649,20018
35300,14545,651,20104
35400,14555,652,20193
35500,14566,654,20280
35600,14576,654,20370
35700,14586,654,20460
35800,14589,657,20554
35900,14601,660,20639
36000,14613,664,20723
36100,14621,666,20813
36200,14635,667,20898
36300,14644,672,20984
36400,14656,674,21070
36500,14664,680,21156
36600,14675,683,21242
36700,14686,685,21329
36800,14702,690,21408
36900,14716,691,21493
37000,14723,693,21584
37100,14728,696,21676
37200,14736,698,21766
37300,14741,702,21857
37400,14750,706,21944
37500,14760,708,22032
37600,14771,710,22119
37700,14777,710,22213
37800,14782,712,22306
37900,14787,716,22397
38000,14795,719,22486
38100,14806,723,22571
38200,14814,724,22662
38300,14821,727,22752
38400,14830,734,22836
38500,14845,736,22919
38600,14858,736,23006
38700,14872,741,23087
38800,14879,742,23179
38900,14885,745,23270
39000,14896,747,23357
39100,14905,748,23447
39200,14909,749,23542
39300,14912,753,23635
39400,14922,756,23722
39500,14931,762,23807
39600,14940,764,23896
39700,14950,768,23982
39800,14957,769,24074
39900,14965,775,24160
40000,14970,780,24250
40100,14975,782,24343
40200,14984,786,24430
40300,14995,790,24515
40400,15006,795,24599
40500,15015,801,24684
40600,15025,802,24773
40700,15030,804,24866
40800,15047,806,24947
40900,15054,807,25039
41000,15059,812,25129
41100,15070,817,25213
41200,15072,820,25308
41300,15084,821,25395
41400,15093,824,25483
41500,15103,825,25572
41600,15106,831,25663
41700,15116,832,25752
41800,15123,833,25844
41900,15125,839,25936
42000,15140,842,26018
42100,15151,845,26104
42200,15155,849,26196
42300,15165,854,26281
42400,15174,857,26369
42500,15185,861,26454
42600,15199,864,26537
42700,15204,866,26630
42800,15209,867,26724
42900,15218,868,26814
43000,15225,875,26900
43100,15229,878,26993
43200,15233,881,27086
43300,15245,881,27174
43400,15248,885,27267
43500,15257,887,27356
43600,15266,889,27445
43700,15270,891,27539
43800,15279,891,27630
43900,15285,896,27719
44000,15289,900,27811
44100,15297,902,27901
44200,15298,906,27996
44300,15304,909,28087
44400,15312,911,28177
44500,15317,913,28270
44600,15319,914,28367
44700,15329,915,28456
44800,15333,920,28547
44900,15339,922,28639
45000,15340,926,28734
45100,15344,934,28822
45200,15349,936,28915
45300,15358,939,29003
45400,15366,942,29092
45500,15372,944,29184
45600,15383,947,29270
45700,15394,951,29355
45800,15399,956,29445
45900,15403,959,29538
46000,15412,962,29626
46100,15425,964,29711
46200,15430,964,29806
46300,15435,970,29895
46400,15439,973,29988
46500,15444,976,30080
46600,15452,981,30167
46700,15455,982,30263
46800,15460,988,30352
46900,15463,992,30445
47000,15470,996,30534
47100,15474,999,30627
47200,15477,1002,30721
47300,15482,1004,30814
47400,15488,1007,30905
47500,15492,1010,30998
47600,15497,1012,31091
47700,15502,1017,31181
47800,15505,1019,31276
47900,15511,1024,31365
48000,15516,1027,31457
48100,15522,1029,31549
48200,15525,1031,31644
48300,15529,1034,31737
48400,15534,1043,31823
48500,15538,1047,31915
48600,15542,1049,32009
48700,15546,1050,32104
48800,15552,1055,32193
48900,15558,1058,32284
49000,15562,1059,32379
49100,15568,1062,32470
49200,15573,1065,32562
49300,15578,1067,32655
49400,15589,1072,32739
49500,15592,1076,32832
49600,15598,1082,32920
49700,15602,1086,33012
49800,15608,1089,33103
49900,15609,1093,33198
50000,15612,1098,33290
50100,15616,1101,33383
50200,15619,1104,33477
50300,15624,1107,33569
50400,15628,1110,33662
50500,15638,1112,33750
50600,15642,1116,33842
50700,15646,1120,33934
50800,15651,1121,34028
50900,15655,1125,34120
51000,15661,1133,34206
51100,15671,1139,34290
51200,15675,1141,34384
51300,15681,1141,34478
51400,15687,1148,34565
51500,15692,1155,34653
51600,15697,1158,34745
51700,15702,1165,34833
51800,15705,1167,34928
51900,15709,1169,35022
52000,15711,1170,35119
52100,15713,1174,35213
52200,15716,1180,35304
52300,15721,1181,35398
52400,15724,1188,35488
52500,15728,1194,35578
52600,15736,1197,35667
52700,15740,1200,35760
52800,15744,1204,35852
52900,15746,1205,35949
53000,15749,1209,36042
53100,15753,1214,36133
53200,15756,1216,36228
53300,15758,1220,36322
53400,15761,1222,36417
53500,15765,1226,36509
53600,15766,1228,36606
53700,15767,1231,36702
53800,15772,1236,36792
53900,15778,1237,36885
54000,15782,1242,36976
54100,15787,1244,37069
54200,15787,1249,37164
54300,15791,1252,37257
54400,15793,1254,37353
54500,15796,1257,37447
54600,15797,1260,37543
54700,15797,1263,37640
54800,15803,1263,37734
54900,15805,1264,37831
55000,15807,1267,37926
55100,15812,1268,38020
55200,15820,1269,38111
55300,15821,1271,38208
55400,15824,1275,38301
55500,15825,1279,38396
55600,15826,1282,38492
55700,15829,1288,38583
55800,15832,1293,38675
55900,15834,1295,38771
56000,15839,1298,38863
56100,15840,1298,38962
56200,15841,1301,39058
56300,15844,1307,39149
56400,15849,1311,39240
56500,15850,1313,39337
56600,15851,1319,39430
56700,15855,1322,39523
56800,15857,1326,39617
56900,15859,1331,39710
57000,15861,1334,39805
57100,15867,1335,39898
57200,15870,1337,39993
57300,15870,1338,40092
57400,15873,1340,40187
57500,15874,1341,40285
57600,15876,1344,40380
57700,15879,1345,40476
57800,15880,1350,40570
57900,15885,1353,40662
58000,15887,1356,40757
58100,15890,1360,40850
58200,15894,1367,40939
58300,15896,1375,41029
58400,15899,1382,41119
58500,15902,1386,41212
58600,15906,1387,41307
58700,15914,1394,41392
58800,15917,1395,41488
58900,15918,1400,41582
59000,15922,1400,41678
59100,15925,1406,41769
59200,15926,1410,41864
59300,15928,1414,41958
59400,15931,1415,42054
59500,15934,1417,42149
59600,15935,1422,42243
59700,15938,1427,42335
59800,15944,1432,42424
59900,15947,1434,42519
60000,15948,1437,42615
60100,15949,1437,42714
60200,15954,1437,42809
60300,15955,1441,42904
60400,15957,1444,42999
60500,15960,1447,43093
60600,15961,1452,43187
60700,15965,1455,43280
60800,15969,1460,43371
60900,15969,1461,43470
61000,15971,1467,43562
61100,15974,1470,43656
61200,15975,1475,43750
61300,15976,1481,43843
61400,15976,1483,43941
61500,15977,1485,44038
61600,15979,1489,44132
61700,15980,1498,44222
61800,15982,1502,44316
61900,15983,1505,44412
62000,15987,1510,44503
62100,15991,1513,44596
62200,15998,1520,44682
62300,15999,1523,44778
62400,16000,1525,44875
62500,16003,1528,44969
62600,16006,1528,45066
62700,16006,1531,45163
62800,16013,1533,45254
62900,16018,1537,45345
63000,16021,1541,45438
63100,16024,1543,45533
63200,16026,1546,45628
63300,16027,1550,45723
63400,16028,1554,45818
63500,16029,1557,45914
63600,16030,1560,46010
63700,16032,1563,46105
63800,16032,1566,46202
63900,16033,1568,46299
64000,16034,1570,46396
64100,16035,1572,46493
64200,16035,1574,46591
64300,16036,1576,46688
64400,16038,1580,46782
64500,16043,1584,46873
64600,16045,1584,46971
64700,16047,1587,47066
64800,16050,1590,47160
64900,16052,1591,47257
65000,16055,1592,47353
65100,16056,1594,47450
65200,16058,1595,47547
65300,16063,1599,47638
65400,16063,1600,47737
65500,16065,1601,47834
65600,16067,1604,47929
65700,16069,1608,48023
65800,16069,1609,48122
65900,16071,1611,48218
66000,16071,1617,48312
66100,16075,1619,48406
66200,16077,1620,48503
66300,16079,1623,48598
66400,16083,1627,48690
66500,16083,1627,48790
66600,16087,1631,48882
66700,16090,1635,48975
66800,16096,1638,49066
66900,16097,1644,49159
67000,16098,1647,49255
67100,16101,1649,49350
67200,16101,1653,49446
67300,16104,1655,49541
67400,16107,1656,49637
67500,16109,1660,49731
67600,16111,1664,49825
67700,16112,1665,49923
67800,16114,1667,50019
67900,16116,1669,50115
68000,16117,1671,50212
68100,16117,1673,50310
68200,16118,1678,50404
68300,16120,1683,50497
68400,16120,1687,50593
68500,16121,1688,50691
68600,16121,1691,50788
68700,16124,1693,50883
68800,16127,1696,50977
68900,16128,1698,51074
69000,16129,1701,51170
69100,16133,1708,51259
69200,16137,1710,51353
69300,16138,1713,51449
69400,16139,1720,51541
69500,16140,1725,51635
69600,16142,1727,51731
69700,16142,1728,51830
69800,16142,1733,51925
69900,16147,1737,52016
70000,16149,1739,52112
70100,16152,1740,52208
70200,16152,1742,52306
70300,16153,1746,52401
70400,16153,1753,52494
70500,16153,1754,52593
70600,16156,1756,52688
70700,16157,1760,52783
70800,16159,1763,52878
70900,16160,1764,52976
71000,16161,1766,53073
71100,16165,1769,53166
71200,16165,1774,53261
71300,16169,1778,53353
71400,16171,1778,53451
71500,16174,1779,53547
71600,16174,1784,53642
71700,16175,1786,53739
71800,16175,1791,53834
71900,16178,1793,53929
72000,16179,1795,54026
72100,16179,1799,54122
72200,16180,1803,54217
72300,16180,1806,54314
72400,16180,1811,54409
72500,16182,1814,54504
72600,16182,1818,54600
72700,16182,1822,54696
72800,16183,1823,54794
72900,16183,1827,54890
73000,16185,1832,54983
73100,16189,1835,55076
73200,16190,1840,55170
73300,16191,1841,55268
73400,16193,1847,55360
73500,16195,1850,55455
73600,16195,1851,55554
73700,16196,1859,55645
73800,16198,1861,55741
73900,16199,1864,55837
74000,16200,1868,55932
74100,16201,1872,56027
74200,16201,1878,56121
74300,16202,1882,56216
74400,16203,1886,56311
74500,16207,1888,56405
74600,16208,1892,56500
74700,16210,1896,56594
74800,16210,1899,56691
74900,16211,1900,56789
75000,16212,1903,56885
75100,16214,1904,56982
75200,16216,1904,57080
75300,16218,1906,57176
75400,16218,1909,57273
75500,16219,1911,57370
75600,16220,1913,57467
75700,16222,1914,57564
75800,16224,1916,57660
75900,16225,1918,57757
76000,16225,1926,57849
76100,16225,1927,57948
76200,16225,1929,58046
76300,16228,1932,58140
76400,16229,1937,58234
76500,16231,1942,58327
76600,16231,1947,58422
76700,16233,1950,58517
76800,16234,1952,58614
76900,16235,1955,58710
77000,16237,1960,58803
77100,16237,1960,58903
77200,16240,1965,58995
77300,16241,1969,59090
77400,16242,1973,59185
77500,16242,1978,59280
77600,16242,1978,59380
77700,16242,1981,59477
77800,16242,1986,59572
77900,16243,1990,59667
78000,16247,1991,59762
78100,16249,1996,59855
78200,16249,1997,59954
78300,16250,2000,60050
78400,16250,2001,60149
78500,16251,2004,60245
78600,16251,2009,60340
78700,16251,2013,60436
78800,16252,2013,60535
78900,16252,2018,60630
79000,16253,2023,60724
79100,16253,2026,60821
79200,16254,2028,60918
79300,16255,2029,61016
79400,16255,2033,61112
79500,16255,2033,61212
79600,16256,2035,61309
79700,16256,2039,61405
79800,16257,2042,61501
79900,16259,2045,61596
80000,16259,2048,61693
80100,16259,2053,61788
80200,16260,2057,61883
80300,16260,2060,61980
80400,16261,2064,62075
80500,16262,2069,62169
80600,16263,2074,62263
80700,16264,2078,62358
80800,16265,2079,62456
80900,16265,2084,62551
81000,16265,2090,62645
81100,16269,2094,62737
81200,16269,2097,62834
81300,16270,2098,62932
81400,16270,2104,63026
81500,16270,2105,63125
81600,16270,2108,63222
81700,16272,2109,63319
81800,16273,2115,63412
81900,16275,2117,63508
82000,16277,2119,63604
82100,16278,2119,63703
82200,16278,2119,63803
82300,16280,2121,63899
82400,16280,2124,63996
82500,16281,2126,64093
82600,16281,2129,64190
82700,16281,2130,64289
82800,16282,2132,64386
82900,16283,2133,64484
83000,16285,2136,64579
83100,16287,2139,64674
83200,16288,2146,64766
83300,16290,2149,64861
83400,16290,2155,64955
83500,16290,2159,65051
83600,16290,2163,65147
83700,16290,2168,65242
83800,16291,2168,65341
83900,16291,2172,65437
84000,16293,2173,65534
84100,16293,2179,65628
84200,16294,2181,65725
84300,16295,2182,65823
84400,16295,2185,65920
84500,16296,2190,66014
84600,16298,2194,66108
84700,16299,2199,66202
84800,16299,2202,66299
84900,16299,2205,66396
85000,16299,2210,66491
85100,16300,2214,66586
85200,16301,2216,66683
85300,16301,2218,66781
85400,16301,2219,66880
85500,16301,2220,66979
85600,16301,2223,67076
85700,16301,2227,67172
85800,16301,2229,67270
85900,16302,2230,67368
86000,16302,2233,67465
86100,16303,2236,67561
86200,16303,2240,67657
86300,16303,2243,67754
86400,16303,2249,67848
86500,16304,2251,67945
86600,16306,2254,68040
86700,16307,2257,68136
86800,16307,2259,68234
86900,16307,2262,68331
87000,16308,2264,68428
87100,16308,2270,68522
87200,16309,2271,68620
87300,16309,2274,68717
87400,16309,2277,68814
87500,16310,2280,68910
87600,16311,2284,69005
87700,16311,2285,69104
87800,16311,2288,69201
87900,16313,2291,69296
88000,16314,2293,69393
88100,16314,2294,69492
88200,16316,2297,69587
88300,16316,2300,69684
88400,16316,2306,69778
88500,16316,2311,69873
88600,16316,2312,69972
88700,16316,2313,70071
88800,16316,2315,70169
88900,16316,2317,70267
89000,16318,2318,70364
89100,16319,2321,70460
89200,16320,2325,70555
89300,16321,2327,70652
89400,16321,2330,70749
89500,16321,2334,70845
89600,16323,2335,70942
89700,16324,2338,71038
89800,16325,2342,71133
89900,16326,2347,71227
90000,16327,2349,71324
90100,16327,2352,71421
90200,16327,2355,71518
90300,16328,2360,71612
90400,16329,2361,71710
90500,16329,2366,71805
90600,16329,2369,71902
90700,16329,2373,71998
90800,16329,2375,72096
90900,16330,2376,72194
91000,16330,2379,72291
91100,16330,2381,72389
91200,16330,2383,72487
91300,16331,2387,72582
91400,16331,2393,72676
91500,16331,2395,72774
91600,16331,2399,72870
91700,16334,2405,72961
91800,16334,2406,73060
91900,16335,2411,73154
92000,16335,2417,73248
92100,16336,2419,73345
92200,16337,2421,73442
92300,16337,2426,73537
92400,16338,2429,73633
92500,16338,2433,73729
92600,16338,2438,73824
92700,16338,2438,73924
92800,16338,2440,74022
92900,16338,2446,74116
93000,16339,2451,74210
93100,16339,2453,74308
93200,16339,2455,74406
93300,16340,2459,74501
93400,16340,2463,74597
93500,16340,2471,74689
93600,16340,2479,74781
93700,16340,2486,74874
93800,16340,2488,74972
93900,16340,2491,75069
94000,16340,2496,75164
94100,16340,2498,75262
94200,16340,2500,75360
94300,16340,2502,75458
94400,16340,2504,75556
94500,16340,2508,75652
94600,16340,2511,75749
94700,16340,2514,75846
94800,16341,2518,75941
94900,16341,2521,76038
95000,16341,2525,76134
95100,16341,2529,76230
95200,16342,2536,76322
95300,16343,2537,76420
95400,16343,2540,76517
95500,16343,2544,76613
95600,16343,2547,76710
95700,16343,2552,76805
95800,16343,2554,76903
95900,16343,2559,76998
96000,16343,2564,77093
96100,16343,2565,77192
96200,16343,2567,77290
96300,16343,2574,77383
96400,16345,2579,77476
96500,16345,2582,77573
96600,16345,2585,77670
96700,16346,2586,77768
96800,16346,2589,77865
96900,16346,2592,77962
97000,16347,2596,78057
97100,16347,2603,78150
97200,16347,2607,78246
97300,16348,2610,78342
97400,16348,2613,78439
97500,16348,2618,78534
97600,16348,2624,78628
97700,16349,2626,78725
97800,16350,2629,78821
97900,16351,2630,78919
98000,16351,2631,79018
98100,16351,2634,79115
98200,16351,2636,79213
98300,16352,2639,79309
98400,16352,2641,79407
98500,16353,2645,79502
98600,16353,2647,79600
98700,16353,2651,79696
98800,16353,2657,79790
98900,16353,2659,79888
99000,16353,2662,79985
99100,16354,2662,80084
99200,16354,2664,80182
99300,16355,2666,80279
99400,16355,2668,80377
99500,16355,2669,80476
99600,16355,2674,80571
99700,16355,2676,80669
99800,16356,2680,80764
99900,16356,2681,80863
100000,16356,2684,80960


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	1
1200	1
1300	1
1400	2
1500	2
1600	2
1700	3
1800	3
1900	3
2000	3
2100	5
2200	6
2300	6
2400	6
2500	6
2600	6
2700	6
2800	6
2900	7
3000	7
3100	7
3200	8
3300	8
3400	10
3500	10
3600	12
3700	12
3800	13
3900	14
4000	14
4100	15
4200	16
4300	17
4400	17
4500	17
4600	18
4700	19
4800	21
4900	24
5000	26
5100	26
5200	26
5300	26
5400	27
5500	27
5600	29
5700	29
5800	30
5900	32
6000	34
6100	34
6200	39
6300	39
6400	42
6500	44
6600	46
6700	46
6800	46
6900	48
7000	49
7100	50
7200	51
7300	51
7400	52
7500	52
7600	54
7700	54
7800	55
7900	56
8000	57
8100	59
8200	59
8300	62
8400	62
8500	64
8600	65
8700	66
8800	68
8900	69
9000	71
9100	73
9200	73
9300	73
9400	74
9500	74
9600	74
9700	74
9800	76
9900	79
10000	80
10100	82
10200	83
10300	84
10400	86
10500	88
10600	89
10700	89
10800	89
10900	90
11000	90
11100	92
11200	94
11300	96
11400	100
11500	101
11600	103
11700	107
11800	109
11900	109
12000	114
12100	116
12200	117
12300	119
12400	120
12500	123
12600	124
12700	128
12800	129
12900	133
13000	133
13100	137
13200	139
13300	143
13400	146
13500	149
13600	151
13700	154
13800	159
13900	159
14000	162
14100	163
14200	165
14300	166
14400	169
14500	169
14600	171
14700	172
14800	173
14900	176
15000	178
15100	181
15200	183
15300	188
15400	188
15500	188
15600	189
15700	194
15800	195
15900	197
16000	200
16100	203
16200	205
16300	205
16400	209
16500	212
16600	212
16700	212
16800	212
16900	213
17000	216
17100	219
17200	222
17300	225
17400	228
17500	232
17600	232
17700	233
17800	238
17900	239
18000	241
18100	243
18200	246
18300	248
18400	251
18500	251
18600	251
18700	253
18800	253
18900	254
19000	257
19100	260
19200	261
19300	264
19400	270
19500	271
19600	275
19700	281
19800	284
19900	286
20000	287
20100	290
20200	292
20300	296
20400	297
20500	300
20600	304
20700	308
20800	309
20900	312
21000	312
21100	315
21200	319
21300	323
21400	327
21500	330
21600	332
21700	335
21800	337
21900	338
22000	342
22100	344
22200	344
22300	347
22400	350
22500	353
22600	354
22700	355
22800	357
22900	358
23000	361
23100	363
23200	366
23300	368
23400	372
23500	375
23600	377
23700	378
23800	382
23900	383
24000	385
24100	387
24200	390
24300	391
24400	391
24500	394
24600	395
24700	398
24800	398
24900	401
25000	403
25100	406
25200	410
25300	413
25400	415
25500	419
25600	421
25700	423
25800	423
25900	428
26000	429
26100	430
26200	431
26300	433
26400	434
26500	436
26600	440
26700	444
26800	452
26900	454
27000	456
27100	458
27200	461
27300	462
27400	467
27500	469
27600	470
27700	470
27800	473
27900	474
28000	475
28100	480
28200	486
28300	489
28400	492
28500	495
28600	498
28700	501
28800	502
28900	504
29000	505
29100	507
29200	510
29300	512
29400	514
29500	514
29600	516
29700	519
29800	522
29900	522
30000	526
30100	528
30200	530
30300	532
30400	536
30500	537
30600	539
30700	540
30800	544
30900	548
31000	551
31100	555
31200	559
31300	566
31400	570
31500	571
31600	575
31700	577
31800	578
31900	581
32000	583
32100	586
32200	590
32300	594
32400	595
32500	596
32600	598
32700	599
32800	599
32900	600
33000	600
33100	601
33200	602
33300	603
33400	607
33500	609
33600	611
33700	617
33800	622
33900	627
34000	630
34100	632
34200	633
34300	633
34400	635
34500	636
34600	638
34700	639
34800	642
34900	643
35000	645
35100	647
35200	649
35300	651
35400	652
35500	654
35600	654
35700	654
35800	657
35900	660
36000	664
36100	666
36200	667
36300	672
36400	674
36500	680
36600	683
36700	685
36800	690
36900	691
37000	693
37100	696
37200	698
37300	702
37400	706
37500	708
37600	710
37700	710
37800	712
37900	716
38000	719
38100	723
38200	724
38300	727
38400	734
38500	736
38600	736
38700	741
38800	742
38900	745
39000	747
39100	748
39200	749
39300	753
39400	756
39500	762
39600	764
39700	768
39800	769
39900	775
40000	780
40100	782
40200	786
40300	790
40400	795
40500	801
40600	802
40700	804
40800	806
40900	807
41000	812
41100	817
41200	820
41300	821
41400	824
41500	825
41600	831
41700	832
41800	833
41900	839
42000	842
42100	845
42200	849
42300	854
42400	857
42500	861
42600	864
42700	866
42800	867
42900	868
43000	875
43100	878
43200	881
43300	881
43400	885
43500	887
43600	889
43700	891
43800	891
43900	896
44000	900
44100	902
44200	906
44300	909
44400	911
44500	913
44600	914
44700	915
44800	920
44900	922
45000	926
45100	934
45200	936
45300	939
45400	942
45500	944
45600	947
45700	951
45800	956
45900	959
46000	962
46100	964
46200	964
46300	970
46400	973
46500	976
46600	981
46700	982
46800	988
46900	992
47000	996
47100	999
47200	1002
47300	1004
47400	1007
47500	1010
47600	1012
47700	1017
47800	1019
47900	1024
48000	1027
48100	1029
48200	1031
48300	1034
48400	1043
48500	1047
48600	1049
48700	1050
48800	1055
48900	1058
49000	1059
49100	1062
49200	1065
49300	1067
49400	1072
49500	1076
49600	1082
49700	1086
49800	1089
49900	1093
50000	1098
50100	1101
50200	1104
50300	1107
50400	1110
50500	1112
50600	1116
50700	1120
50800	1121
50900	1125
51000	1133
51100	1139
51200	1141
51300	1141
51400	1148
51500	1155
51600	1158
51700	1165
51800	1167
51900	1169
52000	1170
52100	1174
52200	1180
52300	1181
52400	1188
52500	1194
52600	1197
52700	1200
52800	1204
52900	1205
53000	1209
53100	1214
53200	1216
53300	1220
53400	1222
53500	1226
53600	1228
53700	1231
53800	1236
53900	1237
54000	1242
54100	1244
54200	1249
54300	1252
54400	1254
54500	1257
54600	1260
54700	1263
54800	1263
54900	1264
55000	1267
55100	1268
55200	1269
55300	1271
55400	1275
55500	1279
55600	1282
55700	1288
55800	1293
55900	1295
56000	1298
56100	1298
56200	1301
56300	1307
56400	1311
56500	1313
56600	1319
56700	1322
56800	1326
56900	1331
57000	1334
57100	1335
57200	1337
57300	1338
57400	1340
57500	1341
57600	1344
57700	1345
57800	1350
57900	1353
58000	1356
58100	1360
58200	1367
58300	1375
58400	1382
58500	1386
58600	1387
58700	1394
58800	1395
58900	1400
59000	1400
59100	1406
59200	1410
59300	1414
59400	1415
59500	1417
59600	1422
59700	1427
59800	1432
59900	1434
60000	1437
60100	1437
60200	1437
60300	1441
60400	1444
60500	1447
60600	1452
60700	1455
60800	1460
60900	1461
61000	1467
61100	1470
61200	1475
61300	1481
61400	1483
61500	1485
61600	1489
61700	1498
61800	1502
61900	1505
62000	1510
62100	1513
62200	1520
62300	1523
62400	1525
62500	1528
62600	1528
62700	1531
62800	1533
62900	1537
63000	1541
63100	1543
63200	1546
63300	1550
63400	1554
63500	1557
63600	1560
63700	1563
63800	1566
63900	1568
64000	1570
64100	1572
64200	1574
64300	1576
64400	1580
64500	1584
64600	1584
64700	1587
64800	1590
64900	1591
65000	1592
65100	1594
65200	1595
65300	1599
65400	1600
65500	1601
65600	1604
65700	1608
65800	1609
65900	1611
66000	1617
66100	1619
66200	1620
66300	1623
66400	1627
66500	1627
66600	1631
66700	1635
66800	1638
66900	1644
67000	1647
67100	1649
67200	1653
67300	1655
67400	1656
67500	1660
67600	1664
67700	1665
67800	1667
67900	1669
68000	1671
68100	1673
68200	1678
68300	1683
68400	1687
68500	1688
68600	1691
68700	1693
68800	1696
68900	1698
69000	1701
69100	1708
69200	1710
69300	1713
69400	1720
69500	1725
69600	1727
69700	1728
69800	1733
69900	1737
70000	1739
70100	1740
70200	1742
70300	1746
70400	1753
70500	1754
70600	1756
70700	1760
70800	1763
70900	1764
71000	1766
71100	1769
71200	1774
71300	1778
71400	1778
71500	1779
71600	1784
71700	1786
71800	1791
71900	1793
72000	1795
72100	1799
72200	1803
72300	1806
72400	1811
72500	1814
72600	1818
72700	1822
72800	1823
72900	1827
73000	1832
73100	1835
73200	1840
73300	1841
73400	1847
73500	1850
73600	1851
73700	1859
73800	1861
73900	1864
74000	1868
74100	1872
74200	1878
74300	1882
74400	1886
74500	1888
74600	1892
74700	1896
74800	1899
74900	1900
75000	1903
75100	1904
75200	1904
75300	1906
75400	1909
75500	1911
75600	1913
75700	1914
75800	1916
75900	1918
76000	1926
76100	1927
76200	1929
76300	1932
76400	1937
76500	1942
76600	1947
76700	1950
76800	1952
76900	1955
77000	1960
77100	1960
77200	1965
77300	1969
77400	1973
77500	1978
77600	1978
77700	1981
77800	1986
77900	1990
78000	1991
78100	1996
78200	1997
78300	2000
78400	2001
78500	2004
78600	2009
78700	2013
78800	2013
78900	2018
79000	2023
79100	2026
79200	2028
79300	2029
79400	2033
79500	2033
79600	2035
79700	2039
79800	2042
79900	2045
80000	2048
80100	2053
80200	2057
80300	2060
80400	2064
80500	2069
80600	2074
80700	2078
80800	2079
80900	2084
81000	2090
81100	2094
81200	2097
81300	2098
81400	2104
81500	2105
81600	2108
81700	2109
81800	2115
81900	2117
82000	2119
82100	2119
82200	2119
82300	2121
82400	2124
82500	2126
82600	2129
82700	2130
82800	2132
82900	2133
83000	2136
83100	2139
83200	2146
83300	2149
83400	2155
83500	2159
83600	2163
83700	2168
83800	2168
83900	2172
84000	2173
84100	2179
84200	2181
84300	2182
84400	2185
84500	2190
84600	2194
84700	2199
84800	2202
84900	2205
85000	2210
85100	2214
85200	2216
85300	2218
85400	2219
85500	2220
85600	2223
85700	2227
85800	2229
85900	2230
86000	2233
86100	2236
86200	2240
86300	2243
86400	2249
86500	2251
86600	2254
86700	2257
86800	2259
86900	2262
87000	2264
87100	2270
87200	2271
87300	2274
87400	2277
87500	2280
87600	2284
87700	2285
87800	2288
87900	2291
88000	2293
88100	2294
88200	2297
88300	2300
88400	2306
88500	2311
88600	2312
88700	2313
88800	2315
88900	2317
89000	2318
89100	2321
89200	2325
89300	2327
89400	2330
89500	2334
89600	2335
89700	2338
89800	2342
89900	2347
90000	2349
90100	2352
90200	2355
90300	2360
90400	2361
90500	2366
90600	2369
90700	2373
90800	2375
90900	2376
91000	2379
91100	2381
91200	2383
91300	2387
91400	2393
91500	2395
91600	2399
91700	2405
91800	2406
91900	2411
92000	2417
92100	2419
92200	2421
92300	2426
92400	2429
92500	2433
92600	2438
92700	2438
92800	2440
92900	2446
93000	2451
93100	2453
93200	2455
93300	2459
93400	2463
93500	2471
93600	2479
93700	2486
93800	2488
93900	2491
94000	2496
94100	2498
94200	2500
94300	2502
94400	2504
94500	2508
94600	2511
94700	2514
94800	2518
94900	2521
95000	2525
95100	2529
95200	2536
95300	2537
95400	2540
95500	2544
95600	2547
95700	2552
95800	2554
95900	2559
96000	2564
96100	2565
96200	2567
96300	2574
96400	2579
96500	2582
96600	2585
96700	2586
96800	2589
96900	2592
97000	2596
97100	2603
97200	2607
97300	2610
97400	2613
97500	2618
97600	2624
97700	2626
97800	2629
97900	2630
98000	2631
98100	2634
98200	2636
98300	2639
98400	2641
98500	2645
98600	2647
98700	2651
98800	2657
98900	2659
99000	2662
99100	2662
99200	2664
99300	2666
99400	2668
99500	2669
99600	2674
99700	2676
99800	2680
99900	2681
100000	2684


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	400
500	496
600	591
700	686
800	782
900	874
1000	968
1100	1063
1200	1154
1300	1246
1400	1332
1500	1425
1600	1517
1700	1607
1800	1696
1900	1784
2000	1864
2100	1955
2200	2041
2300	2132
2400	2224
2500	2314
2600	2404
2700	2485
2800	2568
2900	2656
3000	2745
3100	2830
3200	2908
3300	2987
3400	3067
3500	3151
3600	3231
3700	3306
3800	3388
3900	3470
4000	3551
4100	3624
4200	3709
4300	3791
4400	3871
4500	3949
4600	4025
4700	4097
4800	4169
4900	4248
5000	4315
5100	4395
5200	4464
5300	4541
5400	4613
5500	4685
5600	4755
5700	4831
5800	4902
5900	4973
6000	5043
6100	5114
6200	5177
6300	5240
6400	5304
6500	5369
6600	5432
6700	5502
6800	5575
6900	5646
7000	5704
7100	5768
7200	5845
7300	5903
7400	5962
7500	6031
7600	6095
7700	6159
7800	6215
7900	6283
8000	6341
8100	6397
8200	6458
8300	6513
8400	6580
8500	6642
8600	6700
8700	6754
8800	6808
8900	6863
9000	6913
9100	6962
9200	7017
9300	7081
9400	7140
9500	7197
9600	7248
9700	7308
9800	7366
9900	7412
10000	7470
10100	7513
10200	7568
10300	7630
10400	7680
10500	7733
10600	7792
10700	7838
10800	7885
10900	7942
11000	7997
11100	8047
11200	8104
11300	8153
11400	8204
11500	8251
11600	8301
11700	8349
11800	8399
11900	8452
12000	8501
12100	8541
12200	8587
12300	8635
12400	8695
12500	8737
12600	8788
12700	8827
12800	8872
12900	8925
13000	8975
13100	9019
13200	9072
13300	9112
13400	9158
13500	9211
13600	9253
13700	9291
13800	9338
13900	9386
14000	9423
14100	9466
14200	9518
14300	9567
14400	9610
14500	9656
14600	9692
14700	9743
14800	9790
14900	9828
15000	9874
15100	9905
15200	9952
15300	9993
15400	10030
15500	10067
15600	10101
15700	10136
15800	10177
15900	10213
16000	10254
16100	10292
16200	10329
16300	10366
16400	10405
16500	10434
16600	10467
16700	10507
16800	10545
16900	10578
17000	10615
17100	10644
17200	10668
17300	10698
17400	10740
17500	10780
17600	10818
17700	10847
17800	10880
17900	10911
18000	10957
18100	10986
18200	11016
18300	11050
18400	11080
18500	11112
18600	11147
18700	11176
18800	11211
18900	11236
19000	11265
19100	11299
19200	11328
19300	11363
19400	11388
19500	11413
19600	11443
19700	11474
19800	11513
19900	11537
20000	11574
20100	11593
20200	11616
20300	11650
20400	11674
20500	11698
20600	11730
20700	11754
20800	11788
20900	11825
21000	11860
21100	11885
21200	11918
21300	11940
21400	11975
21500	12002
21600	12024
21700	12052
21800	12083
21900	12109
22000	12131
22100	12162
22200	12185
22300	12208
22400	12236
22500	12260
22600	12287
22700	12316
22800	12338
22900	12356
23000	12379
23100	12404
23200	12423
23300	12451
23400	12473
23500	12500
23600	12525
23700	12541
23800	12568
23900	12599
24000	12614
24100	12640
24200	12666
24300	12694
24400	12723
24500	12738
24600	12760
24700	12789
24800	12810
24900	12833
25000	12850
25100	12882
25200	12901
25300	12918
25400	12937
25500	12954
25600	12979
25700	13007
25800	13034
25900	13057
26000	13087
26100	13101
26200	13127
26300	13148
26400	13168
26500	13190
26600	13209
26700	13223
26800	13242
26900	13253
27000	13268
27100	13283
27200	13302
27300	13322
27400	13338
27500	13359
27600	13383
27700	13396
27800	13415
27900	13432
28000	13451
28100	13472
28200	13493
28300	13505
28400	13518
28500	13531
28600	13550
28700	13568
28800	13583
28900	13598
29000	13612
29100	13637
29200	13651
29300	13669
29400	13688
29500	13702
29600	13722
29700	13740
29800	13759
29900	13778
30000	13793
30100	13816
30200	13831
30300	13851
30400	13867
30500	13881
30600	13902
30700	13926
30800	13938
30900	13961
31000	13977
31100	13988
31200	14001
31300	14010
31400	14030
31500	14043
31600	14061
31700	14075
31800	14090
31900	14111
32000	14128
32100	14142
32200	14151
32300	14164
32400	14173
32500	14191
32600	14205
32700	14214
32800	14229
32900	14236
33000	14251
33100	14263
33200	14277
33300	14289
33400	14299
33500	14305
33600	14320
33700	14334
33800	14351
33900	14367
34000	14381
34100	14398
34200	14406
34300	14418
34400	14429
34500	14439
34600	14458
34700	14469
34800	14483
34900	14498
35000	14511
35100	14522
35200	14533
35300	14545
35400	14555
35500	14566
35600	14576
35700	14586
35800	14589
35900	14601
36000	14613
36100	14621
36200	14635
36300	14644
36400	14656
36500	14664
36600	14675
36700	14686
36800	14702
36900	14716
37000	14723
37100	14728
37200	14736
37300	14741
37400	14750
37500	14760
37600	14771
37700	14777
37800	14782
37900	14787
38000	14795
38100	14806
38200	14814
38300	14821
38400	14830
38500	14845
38600	14858
38700	14872
38800	14879
38900	14885
39000	14896
39100	14905
39200	14909
39300	14912
39400	14922
39500	14931
39600	14940
39700	14950
39800	14957
39900	14965
40000	14970
40100	14975
40200	14984
40300	14995
40400	15006
40500	15015
40600	15025
40700	15030
40800	15047
40900	15054
41000	15059
41100	15070
41200	15072
41300	15084
41400	15093
41500	15103
41600	15106
41700	15116
41800	15123
41900	15125
42000	15140
42100	15151
42200	15155
42300	15165
42400	15174
42500	15185
42600	15199
42700	15204
42800	15209
42900	15218
43000	15225
43100	15229
43200	15233
43300	15245
43400	15248
43500	15257
43600	15266
43700	15270
43800	15279
43900	15285
44000	15289
44100	15297
44200	15298
44300	15304
44400	15312
44500	15317
44600	15319
44700	15329
44800	15333
44900	15339
45000	15340
45100	15344
45200	15349
45300	15358
45400	15366
45500	15372
45600	15383
45700	15394
45800	15399
45900	15403
46000	15412
46100	15425
46200	15430
46300	15435
46400	15439
46500	15444
46600	15452
46700	15455
46800	15460
46900	15463
47000	15470
47100	15474
47200	15477
47300	15482
47400	15488
47500	15492
47600	15497
47700	15502
47800	15505
47900	15511
48000	15516
48100	15522
48200	15525
48300	15529
48400	15534
48500	15538
48600	15542
48700	15546
48800	15552
48900	15558
49000	15562
49100	15568
49200	15573
49300	15578
49400	15589
49500	15592
49600	15598
49700	15602
49800	15608
49900	15609
50000	15612
50100	15616
50200	15619
50300	15624
50400	15628
50500	15638
50600	15642
50700	15646
50800	15651
50900	15655
51000	15661
51100	15671
51200	15675
51300	15681
51400	15687
51500	15692
51600	15697
51700	15702
51800	15705
51900	15709
52000	15711
52100	15713
52200	15716
52300	15721
52400	15724
52500	15728
52600	15736
52700	15740
52800	15744
52900	15746
53000	15749
53100	15753
53200	15756
53300	15758
53400	15761
53500	15765
53600	15766
53700	15767
53800	15772
53900	15778
54000	15782
54100	15787
54200	15787
54300	15791
54400	15793
54500	15796
54600	15797
54700	15797
54800	15803
54900	15805
55000	15807
55100	15812
55200	15820
55300	15821
55400	15824
55500	15825
55600	15826
55700	15829
55800	15832
55900	15834
56000	15839
56100	15840
56200	15841
56300	15844
56400	15849
56500	15850
56600	15851
56700	15855
56800	15857
56900	15859
57000	15861
57100	15867
57200	15870
57300	15870
57400	15873
57500	15874
57600	15876
57700	15879
57800	15880
57900	15885
58000	15887
58100	15890
58200	15894
58300	15896
58400	15899
58500	15902
58600	15906
58700	15914
58800	15917
58900	15918
59000	15922
59100	15925
59200	15926
59300	15928
59400	15931
59500	15934
59600	15935
59700	15938
59800	15944
59900	15947
60000	15948
60100	15949
60200	15954
60300	15955
60400	15957
60500	15960
60600	15961
60700	15965
60800	15969
60900	15969
61000	15971
61100	15974
61200	15975
61300	15976
61400	15976
61500	15977
61600	15979
61700	15980
61800	15982
61900	15983
62000	15987
62100	15991
62200	15998
62300	15999
62400	16000
62500	16003
62600	16006
62700	16006
62800	16013
62900	16018
63000	16021
63100	16024
63200	16026
63300	16027
63400	16028
63500	16029
63600	16030
63700	16032
63800	16032
63900	16033
64000	16034
64100	16035
64200	16035
64300	16036
64400	16038
64500	16043
64600	16045
64700	16047
64800	16050
64900	16052
65000	16055
65100	16056
65200	16058
65300	16063
65400	16063
65500	16065
65600	16067
65700	16069
65800	16069
65900	16071
66000	16071
66100	16075
66200	16077
66300	16079
66400	16083
66500	16083
66600	16087
66700	16090
66800	16096
66900	16097
67000	16098
67100	16101
67200	16101
67300	16104
67400	16107
67500	16109
67600	16111
67700	16112
67800	16114
67900	16116
68000	16117
68100	16117
68200	16118
68300	16120
68400	16120
68500	16121
68600	16121
68700	16124
68800	16127
68900	16128
69000	16129
69100	16133
69200	16137
69300	16138
69400	16139
69500	16140
69600	16142
69700	16142
69800	16142
69900	16147
70000	16149
70100	16152
70200	16152
70300	16153
70400	16153
70500	16153
70600	16156
70700	16157
70800	16159
70900	16160
71000	16161
71100	16165
71200	16165
71300	16169
71400	16171
71500	16174
71600	16174
71700	16175
71800	16175
71900	16178
72000	16179
72100	16179
72200	16180
72300	16180
72400	16180
72500	16182
72600	16182
72700	16182
72800	16183
72900	16183
73000	16185
73100	16189
73200	16190
73300	16191
73400	16193
73500	16195
73600	16195
73700	16196
73800	16198
73900	16199
74000	16200
74100	16201
74200	16201
74300	16202
74400	16203
74500	16207
74600	16208
74700	16210
74800	16210
74900	16211
75000	16212
75100	16214
75200	16216
75300	16218
75400	16218
75500	16219
75600	16220
75700	16222
75800	16224
75900	16225
76000	16225
76100	16225
76200	16225
76300	16228
76400	16229
76500	16231
76600	16231
76700	16233
76800	16234
76900	16235
77000	16237
77100	16237
77200	16240
77300	16241
77400	16242
77500	16242
77600	16242
77700	16242
77800	16242
77900	16243
78000	16247
78100	16249
78200	16249
78300	16250
78400	16250
78500	16251
78600	16251
78700	16251
78800	16252
78900	16252
79000	16253
79100	16253
79200	16254
79300	16255
79400	16255
79500	16255
79600	16256
79700	16256
79800	16257
79900	16259
80000	16259
80100	16259
80200	16260
80300	16260
80400	16261
80500	16262
80600	16263
80700	16264
80800	16265
80900	16265
81000	16265
81100	16269
81200	16269
81300	16270
81400	16270
81500	16270
81600	16270
81700	16272
81800	16273
81900	16275
82000	16277
82100	16278
82200	16278
82300	16280
82400	16280
82500	16281
82600	16281
82700	16281
82800	16282
82900	16283
83000	16285
83100	16287
83200	16288
83300	16290
83400	16290
83500	16290
83600	16290
83700	16290
83800	16291
83900	16291
84000	16293
84100	16293
84200	16294
84300	16295
84400	16295
84500	16296
84600	16298
84700	16299
84800	16299
84900	16299
85000	16299
85100	16300
85200	16301
85300	16301
85400	16301
85500	16301
85600	16301
85700	16301
85800	16301
85900	16302
86000	16302
86100	16303
86200	16303
86300	16303
86400	16303
86500	16304
86600	16306
86700	16307
86800	16307
86900	16307
87000	16308
87100	16308
87200	16309
87300	16309
87400	16309
87500	16310
87600	16311
87700	16311
87800	16311
87900	16313
88000	16314
88100	16314
88200	16316
88300	16316
88400	16316
88500	16316
88600	16316
88700	16316
88800	16316
88900	16316
89000	16318
89100	16319
89200	16320
89300	16321
89400	16321
89500	16321
89600	16323
89700	16324
89800	16325
89900	16326
90000	16327
90100	16327
90200	16327
90300	16328
90400	16329
90500	16329
90600	16329
90700	16329
90800	16329
90900	16330
91000	16330
91100	16330
91200	16330
91300	16331
91400	16331
91500	16331
91600	16331
91700	16334
91800	16334
91900	16335
92000	16335
92100	16336
92200	16337
92300	16337
92400	16338
92500	16338
92600	16338
92700	16338
92800	16338
92900	16338
93000	16339
93100	16339
93200	16339
93300	16340
93400	16340
93500	16340
93600	16340
93700	16340
93800	16340
93900	16340
94000	16340
94100	16340
94200	16340
94300	16340
94400	16340
94500	16340
94600	16340
94700	16340
94800	16341
94900	16341
95000	16341
95100	16341
95200	16342
95300	16343
95400	16343
95500	16343
95600	16343
95700	16343
95800	16343
95900	16343
96000	16343
96100	16343
96200	16343
96300	16343
96400	16345
96500	16345
96600	16345
96700	16346
96800	16346
96900	16346
97000	16347
97100	16347
97200	16347
97300	16348
97400	16348
97500	16348
97600	16348
97700	16349
97800	16350
97900	16351
98000	16351
98100	16351
98200	16351
98300	16352
98400	16352
98500	16353
98600	16353
98700	16353
98800	16353
98900	16353
99000	16353
99100	16354
99200	16354
99300	16355
99400	16355
99500	16355
99600	16355
99700	16355
99800	16356
99900	16356
100000	16356


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	4
600	9
700	14
800	18
900	26
1000	32
1100	36
1200	45
1300	53
1400	66
1500	73
1600	81
1700	90
1800	101
1900	113
2000	133
2100	140
2200	153
2300	162
2400	170
2500	180
2600	190
2700	209
2800	226
2900	237
3000	248
3100	263
3200	284
3300	305
3400	323
3500	339
3600	357
3700	382
3800	399
3900	416
4000	435
4100	461
4200	475
4300	492
4400	512
4500	534
4600	557
4700	584
4800	610
4900	628
5000	659
5100	679
5200	710
5300	733
5400	760
5500	788
5600	816
5700	840
5800	868
5900	895
6000	923
6100	952
6200	984
6300	1021
6400	1054
6500	1087
6600	1122
6700	1152
6800	1179
6900	1206
7000	1247
7100	1282
7200	1304
7300	1346
7400	1386
7500	1417
7600	1451
7700	1487
7800	1530
7900	1561
8000	1602
8100	1644
8200	1683
8300	1725
8400	1758
8500	1794
8600	1835
8700	1880
8800	1924
8900	1968
9000	2016
9100	2065
9200	2110
9300	2146
9400	2186
9500	2229
9600	2278
9700	2318
9800	2358
9900	2409
10000	2450
10100	2505
10200	2549
10300	2586
10400	2634
10500	2679
10600	2719
10700	2773
10800	2826
10900	2868
11000	2913
11100	2961
11200	3002
11300	3051
11400	3096
11500	3148
11600	3196
11700	3244
11800	3292
11900	3339
12000	3385
12100	3443
12200	3496
12300	3546
12400	3585
12500	3640
12600	3688
12700	3745
12800	3799
12900	3842
13000	3892
13100	3944
13200	3989
13300	4045
13400	4096
13500	4140
13600	4196
13700	4255
13800	4303
13900	4355
14000	4415
14100	4471
14200	4517
14300	4567
14400	4621
14500	4675
14600	4737
14700	4785
14800	4837
14900	4896
15000	4948
15100	5014
15200	5065
15300	5119
15400	5182
15500	5245
15600	5310
15700	5370
15800	5428
15900	5490
16000	5546
16100	5605
16200	5666
16300	5729
16400	5786
16500	5854
16600	5921
16700	5981
16800	6043
16900	6109
17000	6169
17100	6237
17200	6310
17300	6377
17400	6432
17500	6488
17600	6550
17700	6620
17800	6682
17900	6750
18000	6802
18100	6871
18200	6938
18300	7002
18400	7069
18500	7137
18600	7202
18700	7271
18800	7336
18900	7410
19000	7478
19100	7541
19200	7611
19300	7673
19400	7742
19500	7816
19600	7882
19700	7945
19800	8003
19900	8077
20000	8139
20100	8217
20200	8292
20300	8354
20400	8429
20500	8502
20600	8566
20700	8638
20800	8703
20900	8763
21000	8828
21100	8900
21200	8963
21300	9037
21400	9098
21500	9168
21600	9244
21700	9313
21800	9380
21900	9453
22000	9527
22100	9594
22200	9671
22300	9745
22400	9814
22500	9887
22600	9959
22700	10029
22800	10105
22900	10186
23000	10260
23100	10333
23200	10411
23300	10481
23400	10555
23500	10625
23600	10698
23700	10781
23800	10850
23900	10918
24000	11001
24100	11073
24200	11144
24300	11215
24400	11286
24500	11368
24600	11445
24700	11513
24800	11592
24900	11666
25000	11747
25100	11812
25200	11889
25300	11969
25400	12048
25500	12127
25600	12200
25700	12270
25800	12343
25900	12415
26000	12484
26100	12569
26200	12642
26300	12719
26400	12798
26500	12874
26600	12951
26700	13033
26800	13106
26900	13193
27000	13276
27100	13359
27200	13437
27300	13516
27400	13595
27500	13672
27600	13747
27700	13834
27800	13912
27900	13994
28000	14074
28100	14148
28200	14221
28300	14306
28400	14390
28500	14474
28600	14552
28700	14631
28800	14715
28900	14798
29000	14883
29100	14956
29200	15039
29300	15119
29400	15198
29500	15284
29600	15362
29700	15441
29800	15519
29900	15600
30000	15681
30100	15756
30200	15839
30300	15917
30400	15997
30500	16082
30600	16159
30700	16234
30800	16318
30900	16391
31000	16472
31100	16557
31200	16640
31300	16724
31400	16800
31500	16886
31600	16964
31700	17048
31800	17132
31900	17208
32000	17289
32100	17372
32200	17459
32300	17542
32400	17632
32500	17713
32600	17797
32700	17887
32800	17972
32900	18064
33000	18149
33100	18236
33200	18321
33300	18408
33400	18494
33500	18586
33600	18669
33700	18749
33800	18827
33900	18906
34000	18989
34100	19070
34200	19161
34300	19249
34400	19336
34500	19425
34600	19504
34700	19592
34800	19675
34900	19759
35000	19844
35100	19931
35200	20018
35300	20104
35400	20193
35500	20280
35600	20370
35700	20460
35800	20554
35900	20639
36000	20723
36100	20813
36200	20898
36300	20984
36400	21070
36500	21156
36600	21242
36700	21329
36800	21408
36900	21493
37000	21584
37100	21676
37200	21766
37300	21857
37400	21944
37500	22032
37600	22119
37700	22213
37800	22306
37900	22397
38000	22486
38100	22571
38200	22662
38300	22752
38400	22836
38500	22919
38600	23006
38700	23087
38800	23179
38900	23270
39000	23357
39100	23447
39200	23542
39300	23635
39400	23722
39500	23807
39600	23896
39700	23982
39800	24074
39900	24160
40000	24250
40100	24343
40200	24430
40300	24515
40400	24599
40500	24684
40600	24773
40700	24866
40800	24947
40900	25039
41000	25129
41100	25213
41200	25308
41300	25395
41400	25483
41500	25572
41600	25663
41700	25752
41800	25844
41900	25936
42000	26018
42100	26104
42200	26196
42300	26281
42400	26369
42500	26454
42600	26537
42700	26630
42800	26724
42900	26814
43000	26900
43100	26993
43200	27086
43300	27174
43400	27267
43500	27356
43600	27445
43700	27539
43800	27630
43900	27719
44000	27811
44100	27901
44200	27996
44300	28087
44400	28177
44500	28270
44600	28367
44700	28456
44800	28547
44900	28639
45000	28734
45100	28822
45200	28915
45300	29003
45400	29092
45500	29184
45600	29270
45700	29355
45800	29445
45900	29538
46000	29626
46100	29711
46200	29806
46300	29895
46400	29988
46500	30080
46600	30167
46700	30263
46800	30352
46900	30445
47000	30534
47100	30627
47200	30721
47300	30814
47400	30905
47500	30998
47600	31091
47700	31181
47800	31276
47900	31365
48000	31457
48100	31549
48200	31644
48300	31737
48400	31823
48500	31915
48600	32009
48700	32104
48800	32193
48900	32284
49000	32379
49100	32470
49200	32562
49300	32655
49400	32739
49500	32832
49600	32920
49700	33012
49800	33103
49900	33198
50000	33290
50100	33383
50200	33477
50300	33569
50400	33662
50500	33750
50600	33842
50700	33934
50800	34028
50900	34120
51000	34206
51100	34290
51200	34384
51300	34478
51400	34565
51500	34653
51600	34745
51700	34833
51800	34928
51900	35022
52000	35119
52100	35213
52200	35304
52300	35398
52400	35488
52500	35578
52600	35667
52700	35760
52800	35852
52900	35949
53000	36042
53100	36133
53200	36228
53300	36322
53400	36417
53500	36509
53600	36606
53700	36702
53800	36792
53900	36885
54000	36976
54100	37069
54200	37164
54300	37257
54400	37353
54500	37447
54600	37543
54700	37640
54800	37734
54900	37831
55000	37926
55100	38020
55200	38111
55300	38208
55400	38301
55500	38396
55600	38492
55700	38583
55800	38675
55900	38771
56000	38863
56100	38962
56200	39058
56300	39149
56400	39240
56500	39337
56600	39430
56700	39523
56800	39617
56900	39710
57000	39805
57100	39898
57200	39993
57300	40092
57400	40187
57500	40285
57600	40380
57700	40476
57800	40570
57900	40662
58000	40757
58100	40850
58200	40939
58300	41029
58400	41119
58500	41212
58600	41307
58700	41392
58800	41488
58900	41582
59000	41678
59100	41769
59200	41864
59300	41958
59400	42054
59500	42149
59600	42243
59700	42335
59800	42424
59900	42519
60000	42615
60100	42714
60200	42809
60300	42904
60400	42999
60500	43093
60600	43187
60700	43280
60800	43371
60900	43470
61000	43562
61100	43656
61200	43750
61300	43843
61400	43941
61500	44038
61600	44132
61700	44222
61800	44316
61900	44412
62000	44503
62100	44596
62200	44682
62300	44778
62400	44875
62500	44969
62600	45066
62700	45163
62800	45254
62900	45345
63000	45438
63100	45533
63200	45628
63300	45723
63400	45818
63500	45914
63600	46010
63700	46105
63800	46202
63900	46299
64000	46396
64100	46493
64200	46591
64300	46688
64400	46782
64500	46873
64600	46971
64700	47066
64800	47160
64900	47257
65000	47353
65100	47450
65200	47547
65300	47638
65400	47737
65500	47834
65600	47929
65700	48023
65800	48122
65900	48218
66000	48312
66100	48406
66200	48503
66300	48598
66400	48690
66500	48790
66600	48882
66700	48975
66800	49066
66900	49159
67000	49255
67100	49350
67200	49446
67300	49541
67400	49637
67500	49731
67600	49825
67700	49923
67800	50019
67900	50115
68000	50212
68100	50310
68200	50404
68300	50497
68400	50593
68500	50691
68600	50788
68700	50883
68800	50977
68900	51074
69000	51170
69100	51259
69200	51353
69300	51449
69400	51541
69500	51635
69600	51731
69700	51830
69800	51925
69900	52016
70000	52112
70100	52208
70200	52306
70300	52401
70400	52494
70500	52593
70600	52688
70700	52783
70800	52878
70900	52976
71000	53073
71100	53166
71200	53261
71300	53353
71400	53451
71500	53547
71600	53642
71700	53739
71800	53834
71900	53929
72000	54026
72100	54122
72200	54217
72300	54314
72400	54409
72500	54504
72600	54600
72700	54696
72800	54794
72900	54890
73000	54983
73100	55076
73200	55170
73300	55268
73400	55360
73500	55455
73600	55554
73700	55645
73800	55741
73900	55837
74000	55932
74100	56027
74200	56121
74300	56216
74400	56311
74500	56405
74600	56500
74700	56594
74800	56691
74900	56789
75000	56885
75100	56982
75200	57080
75300	57176
75400	57273
75500	57370
75600	57467
75700	57564
75800	57660
75900	57757
76000	57849
76100	57948
76200	58046
76300	58140
76400	58234
76500	58327
76600	58422
76700	58517
76800	58614
76900	58710
77000	58803
77100	58903
77200	58995
77300	59090
77400	59185
77500	59280
77600	59380
77700	59477
77800	59572
77900	59667
78000	59762
78100	59855
78200	59954
78300	60050
78400	60149
78500	60245
78600	60340
78700	60436
78800	60535
78900	60630
79000	60724
79100	60821
79200	60918
79300	61016
79400	61112
79500	61212
79600	61309
79700	61405
79800	61501
79900	61596
80000	61693
80100	61788
80200	61883
80300	61980
80400	62075
80500	62169
80600	62263
80700	62358
80800	62456
80900	62551
81000	62645
81100	62737
81200	62834
81300	62932
81400	63026
81500	63125
81600	63222
81700	63319
81800	63412
81900	63508
82000	63604
82100	63703
82200	63803
82300	63899
82400	63996
82500	64093
82600	64190
82700	64289
82800	64386
82900	64484
83000	64579
83100	64674
83200	64766
83300	64861
83400	64955
83500	65051
83600	65147
83700	65242
83800	65341
83900	65437
84000	65534
84100	65628
84200	65725
84300	65823
84400	65920
84500	66014
84600	66108
84700	66202
84800	66299
84900	66396
85000	66491
85100	66586
85200	66683
85300	66781
85400	66880
85500	66979
85600	67076
85700	67172
85800	67270
85900	67368
86000	67465
86100	67561
86200	67657
86300	67754
86400	67848
86500	67945
86600	68040
86700	68136
86800	68234
86900	68331
87000	68428
87100	68522
87200	68620
87300	68717
87400	68814
87500	68910
87600	69005
87700	69104
87800	69201
87900	69296
88000	69393
88100	69492
88200	69587
88300	69684
88400	69778
88500	69873
88600	69972
88700	70071
88800	70169
88900	70267
89000	70364
89100	70460
89200	70555
89300	70652
89400	70749
89500	70845
89600	70942
89700	71038
89800	71133
89900	71227
90000	71324
90100	71421
90200	71518
90300	71612
90400	71710
90500	71805
90600	71902
90700	71998
90800	72096
90900	72194
91000	72291
91100	72389
91200	72487
91300	72582
91400	72676
91500	72774
91600	72870
91700	72961
91800	73060
91900	73154
92000	73248
92100	73345
92200	73442
92300	73537
92400	73633
92500	73729
92600	73824
92700	73924
92800	74022
92900	74116
93000	74210
93100	74308
93200	74406
93300	74501
93400	74597
93500	74689
93600	74781
93700	74874
93800	74972
93900	75069
94000	75164
94100	75262
94200	75360
94300	75458
94400	75556
94500	75652
94600	75749
94700	75846
94800	75941
94900	76038
95000	76134
95100	76230
95200	76322
95300	76420
95400	76517
95500	76613
95600	76710
95700	76805
95800	76903
95900	76998
96000	77093
96100	77192
96200	77290
96300	77383
96400	77476
96500	77573
96600	77670
96700	77768
96800	77865
96900	77962
97000	78057
97100	78150
97200	78246
97300	78342
97400	78439
97500	78534
97600	78628
97700	78725
97800	78821
97900	78919
98000	79018
98100	79115
98200	79213
98300	79309
98400	79407
98500	79502
98600	79600
98700	79696
98800	79790
98900	79888
99000	79985
99100	80084
99200	80182
99300	80279
99400	80377
99500	80476
99600	80571
99700	80669
99800	80764
99900	80863
100000	80960


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,199,0,1
300,298,0,2
400,397,0,3
500,497,0,3
600,593,1,6
700,689,1,10
800,786,1,13
900,878,1,21
1000,971,1,28
1100,1068,1,31
1200,1164,1,35
1300,1258,3,39
1400,1349,3,48
1500,1440,3,57
1600,1529,3,68
1700,1617,3,80
1800,1705,3,92
1900,1794,3,103
2000,1877,3,120
2100,1969,3,128
2200,2057,3,140
2300,2141,4,155
2400,2222,4,174
2500,2313,5,182
2600,2406,5,189
2700,2494,5,201
2800,2580,6,214
2900,2667,6,227
3000,2751,6,243
3100,2839,8,253
3200,2926,8,266
3300,3006,8,286
3400,3086,8,306
3500,3166,9,325
3600,3255,10,335
3700,3329,10,361
3800,3406,10,384
3900,3484,11,405
4000,3559,12,429
4100,3627,12,461
4200,3709,12,479
4300,3785,12,503
4400,3861,12,527
4500,3934,12,554
4600,4006,12,582
4700,4081,13,606
4800,4156,13,631
4900,4236,13,651
5000,4315,13,672
5100,4394,13,693
5200,4475,13,712
5300,4549,13,738
5400,4616,13,771
5500,4687,13,800
5600,4757,13,830
5700,4832,14,854
5800,4897,14,889
5900,4966,14,920
6000,5032,14,954
6100,5105,17,978
6200,5164,17,1019
6300,5232,18,1050
6400,5298,18,1084
6500,5364,18,1118
6600,5430,19,1151
6700,5496,20,1184
6800,5567,20,1213
6900,5634,20,1246
7000,5696,21,1283
7100,5765,21,1314
7200,5829,23,1348
7300,5898,23,1379
7400,5966,24,1410
7500,6035,24,1441
7600,6099,24,1477
7700,6161,25,1514
7800,6226,25,1549
7900,6287,26,1587
8000,6347,26,1627
8100,6406,26,1668
8200,6462,28,1710
8300,6529,30,1741
8400,6592,30,1778
8500,6650,31,1819
8600,6711,32,1857
8700,6779,32,1889
8800,6832,33,1935
8900,6899,33,1968
9000,6950,36,2014
9100,7008,36,2056
9200,7070,37,2093
9300,7129,39,2132
9400,7194,39,2167
9500,7256,40,2204
9600,7307,41,2252
9700,7374,42,2284
9800,7434,42,2324
9900,7485,42,2373
10000,7537,43,2420
10100,7581,44,2475
10200,7646,46,2508
10300,7695,46,2559
10400,7747,48,2605
10500,7801,48,2651
10600,7853,48,2699
10700,7900,48,2752
10800,7955,49,2796
10900,7996,50,2854
11000,8044,52,2904
11100,8091,52,2957
11200,8139,53,3008
11300,8192,53,3055
11400,8242,53,3105
11500,8292,53,3155
11600,8338,53,3209
11700,8394,54,3252
11800,8439,54,3307
11900,8491,54,3355
12000,8534,55,3411
12100,8585,56,3459
12200,8649,56,3495
12300,8702,56,3542
12400,8745,56,3599
12500,8797,57,3646
12600,8838,58,3704
12700,8883,60,3757
12800,8933,61,3806
12900,8982,62,3856
13000,9026,64,3910
13100,9079,64,3957
13200,9123,65,4012
13300,9162,67,4071
13400,9219,70,4111
13500,9272,71,4157
13600,9311,72,4217
13700,9353,74,4273
13800,9389,75,4336
13900,9427,78,4395
14000,9462,79,4459
14100,9501,79,4520
14200,9540,79,4581
14300,9581,79,4640
14400,9625,80,4695
14500,9669,80,4751
14600,9705,81,4814
14700,9745,81,4874
14800,9789,82,4929
14900,9827,82,4991
15000,9873,83,5044
15100,9907,85,5108
15200,9947,85,5168
15300,9994,85,5221
15400,10041,85,5274
15500,10082,85,5333
15600,10114,85,5401
15700,10162,86,5452
15800,10195,89,5516
15900,10239,91,5570
16000,10270,92,5638
16100,10315,92,5693
16200,10361,92,5747
16300,10390,92,5818
16400,10427,93,5880
16500,10477,95,5928
16600,10514,96,5990
16700,10548,97,6055
16800,10585,97,6118
16900,10623,97,6180
17000,10654,98,6248
17100,10684,98,6318
17200,10720,101,6379
17300,10745,103,6452
17400,10769,103,6528
17500,10801,104,6595
17600,10840,105,6655
17700,10875,108,6717
17800,10905,109,6786
17900,10937,110,6853
18000,10966,110,6924
18100,10996,111,6993
18200,11025,111,7064
18300,11056,112,7132
18400,11095,114,7191
18500,11133,114,7253
18600,11167,114,7319
18700,11196,120,7384
18800,11230,121,7449
18900,11262,122,7516
19000,11299,123,7578
19100,11323,123,7654
19200,11355,126,7719
19300,11385,127,7788
19400,11416,127,7857
19500,11450,127,7923
19600,11485,127,7988
19700,11513,127,8060
19800,11544,127,8129
19900,11584,128,8188
20000,11612,128,8260
20100,11641,132,8327
20200,11672,135,8393
20300,11695,137,8468
20400,11724,137,8539
20500,11755,137,8608
20600,11777,138,8685
20700,11808,140,8752
20800,11835,142,8823
20900,11866,142,8892
21000,11891,143,8966
21100,11928,143,9029
21200,11952,144,9104
21300,11981,147,9172
21400,12006,148,9246
21500,12035,149,9316
21600,12056,152,9392
21700,12079,153,9468
21800,12105,154,9541
21900,12133,155,9612
22000,12158,156,9686
22100,12185,157,9758
22200,12222,159,9819
22300,12246,161,9893
22400,12264,161,9975
22500,12294,162,10044
22600,12321,164,10115
22700,12344,165,10191
22800,12371,165,10264
22900,12402,166,10332
23000,12429,168,10403
23100,12450,169,10481
23200,12476,170,10554
23300,12498,172,10630
23400,12521,175,10704
23500,12543,177,10780
23600,12566,178,10856
23700,12587,179,10934
23800,12604,180,11016
23900,12631,180,11089
24000,12647,182,11171
24100,12671,183,11246
24200,12693,184,11323
24300,12712,184,11404
24400,12733,186,11481
24500,12758,186,11556
24600,12773,186,11641
24700,12792,189,11719
24800,12817,190,11793
24900,12841,191,11868
25000,12870,191,11939
25100,12899,191,12010
25200,12928,191,12081
25300,12950,191,12159
25400,12965,194,12241
25500,12980,195,12325
25600,12998,196,12406
25700,13028,199,12473
25800,13053,201,12546
25900,13069,201,12630
26000,13090,203,12707
26100,13110,203,12787
26200,13133,207,12860
26300,13152,209,12939
26400,13177,209,13014
26500,13196,210,13094
26600,13210,210,13180
26700,13225,210,13265
26800,13242,212,13346
26900,13264,214,13422
27000,13284,215,13501
27100,13302,216,13582
27200,13320,217,13663
27300,13344,218,13738
27400,13371,218,13811
27500,13395,220,13885
27600,13416,222,13962
27700,13440,224,14036
27800,13460,225,14115
27900,13481,225,14194
28000,13499,228,14273
28100,13518,229,14353
28200,13537,230,14433
28300,13552,231,14517
28400,13568,232,14600
28500,13590,234,14676
28600,13606,237,14757
28700,13625,238,14837
28800,13638,240,14922
28900,13657,241,15002
29000,13677,242,15081
29100,13685,244,15171
29200,13702,246,15252
29300,13712,246,15342
29400,13728,246,15426
29500,13742,246,15512
29600,13759,248,15593
29700,13776,248,15676
29800,13788,249,15763
29900,13802,250,15848
30000,13813,252,15935
30100,13825,254,16021
30200,13847,257,16096
30300,13858,258,16184
30400,13871,258,16271
30500,13883,262,16355
30600,13896,263,16441
30700,13912,263,16525
30800,13926,264,16610
30900,13938,266,16696
31000,13952,269,16779
31100,13968,271,16861
31200,13982,272,16946
31300,13999,274,17027
31400,14010,277,17113
31500,14025,279,17196
31600,14035,279,17286
31700,14047,280,17373
31800,14069,283,17448
31900,14078,285,17537
32000,14094,285,17621
32100,14110,285,17705
32200,14123,287,17790
32300,14139,288,17873
32400,14153,289,17958
32500,14166,289,18045
32600,14173,290,18137
32700,14189,293,18218
32800,14207,295,18298
32900,14214,296,18390
33000,14228,297,18475
33100,14241,298,18561
33200,14256,298,18646
33300,14268,301,18731
33400,14280,301,18819
33500,14294,303,18903
33600,14306,305,18989
33700,14320,306,19074
33800,14333,308,19159
33900,14344,310,19246
34000,14359,312,19329
34100,14372,316,19412
34200,14384,319,19497
34300,14393,320,19587
34400,14406,320,19674
34500,14420,320,19760
34600,14431,321,19848
34700,14442,322,19936
34800,14456,324,20020
34900,14465,325,20110
35000,14479,325,20196
35100,14488,326,20286
35200,14503,326,20371
35300,14515,326,20459
35400,14526,329,20545
35500,14535,332,20633
35600,14548,332,20720
35700,14558,333,20809
35800,14574,333,20893
35900,14584,336,20980
36000,14593,336,21071
36100,14598,338,21164
36200,14611,342,21247
36300,14624,344,21332
36400,14637,347,21416
36500,14645,349,21506
36600,14664,352,21584
36700,14676,353,21671
36800,14689,353,21758
36900,14695,357,21848
37000,14704,358,21938
37100,14711,358,22031
37200,14719,360,22121
37300,14736,360,22204
37400,14749,362,22289
37500,14761,364,22375
37600,14772,365,22463
37700,14784,366,22550
37800,14799,368,22633
37900,14802,369,22729
38000,14805,370,22825
38100,14812,372,22916
38200,14820,372,23008
38300,14829,374,23097
38400,14842,377,23181
38500,14855,380,23265
38600,14862,381,23357
38700,14870,383,23447
38800,14881,384,23535
38900,14891,385,23624
39000,14902,386,23712
39100,14909,389,23802
39200,14915,391,23894
39300,14921,392,23987
39400,14926,393,24081
39500,14933,396,24171
39600,14942,398,24260
39700,14946,400,24354
39800,14954,400,24446
39900,14959,401,24540
40000,14965,401,24634
40100,14978,402,24720
40200,14989,404,24807
40300,14997,408,24895
40400,15006,410,24984
40500,15012,414,25074
40600,15019,418,25163
40700,15026,419,25255
40800,15035,420,25345
40900,15042,424,25434
41000,15054,424,25522
41100,15060,428,25612
41200,15066,429,25705
41300,15078,429,25793
41400,15085,429,25886
41500,15090,430,25980
41600,15098,432,26070
41700,15104,432,26164
41800,15115,434,26251
41900,15119,435,26346
42000,15124,436,26440
42100,15130,439,26531
42200,15146,440,26614
42300,15153,440,26707
42400,15158,441,26801
42500,15163,443,26894
42600,15170,449,26981
42700,15176,449,27075
42800,15181,449,27170
42900,15188,450,27262
43000,15193,450,27357
43100,15201,452,27447
43200,15205,454,27541
43300,15212,456,27632
43400,15215,458,27727
43500,15223,459,27818
43600,15232,460,27908
43700,15235,461,28004
43800,15247,461,28092
43900,15252,462,28186
44000,15261,464,28275
44100,15264,466,28370
44200,15271,467,28462
44300,15276,468,28556
44400,15282,469,28649
44500,15286,472,28742
44600,15298,475,28827
44700,15306,477,28917
44800,15312,478,29010
44900,15320,480,29100
45000,15328,481,29191
45100,15333,481,29286
45200,15336,484,29380
45300,15347,484,29469
45400,15350,486,29564
45500,15355,490,29655
45600,15358,493,29749
45700,15368,494,29838
45800,15371,494,29935
45900,15381,495,30024
46000,15392,496,30112
46100,15401,497,30202
46200,15401,499,30300
46300,15410,500,30390
46400,15418,505,30477
46500,15422,507,30571
46600,15433,508,30659
46700,15440,509,30751
46800,15447,512,30841
46900,15454,512,30934
47000,15458,513,31029
47100,15463,514,31123
47200,15467,515,31218
47300,15469,517,31314
47400,15475,518,31407
47500,15482,521,31497
47600,15489,523,31588
47700,15495,525,31680
47800,15496,528,31776
47900,15500,528,31872
48000,15502,529,31969
48100,15510,531,32059
48200,15514,531,32155
48300,15521,532,32247
48400,15528,532,32340
48500,15538,532,32430
48600,15541,534,32525
48700,15543,534,32623
48800,15544,537,32719
48900,15548,537,32815
49000,15553,537,32910
49100,15555,537,33008
49200,15559,539,33102
49300,15566,540,33194
49400,15568,542,33290
49500,15571,545,33384
49600,15578,545,33477
49700,15583,546,33571
49800,15589,548,33663
49900,15596,550,33754
50000,15600,552,33848
50100,15609,554,33937
50200,15611,554,34035
50300,15616,556,34128
50400,15619,559,34222
50500,15625,560,34315
50600,15629,562,34409
50700,15633,565,34502
50800,15639,566,34595
50900,15646,567,34687
51000,15652,568,34780
51100,15655,569,34876
51200,15662,571,34967
51300,15663,571,35066
51400,15670,573,35157
51500,15675,574,35251
51600,15679,575,35346
51700,15685,578,35437
51800,15691,579,35530
51900,15699,581,35620
52000,15707,582,35711
52100,15711,584,35805
52200,15716,584,35900
52300,15718,586,35996
52400,15724,587,36089
52500,15725,589,36186
52600,15728,592,36280
52700,15730,597,36373
52800,15733,600,36467
52900,15738,601,36561
53000,15741,601,36658
53100,15743,601,36756
53200,15746,603,36851
53300,15752,603,36945
53400,15758,603,37039
53500,15761,604,37135
53600,15762,605,37233
53700,15770,607,37323
53800,15772,608,37420
53900,15774,610,37516
54000,15774,613,37613
54100,15779,615,37706
54200,15785,615,37800
54300,15794,620,37886
54400,15794,620,37986
54500,15797,624,38079
54600,15801,625,38174
54700,15803,626,38271
54800,15805,627,38368
54900,15809,628,38463
55000,15811,631,38558
55100,15815,634,38651
55200,15820,635,38745
55300,15822,637,38841
55400,15826,639,38935
55500,15832,641,39027
55600,15835,642,39123
55700,15838,645,39217
55800,15841,647,39312
55900,15843,648,39409
56000,15847,649,39504
56100,15855,651,39594
56200,15858,651,39691
56300,15863,652,39785
56400,15867,653,39880
56500,15870,654,39976
56600,15876,656,40068
56700,15877,656,40167
56800,15880,658,40262
56900,15883,659,40358
57000,15883,664,40453
57100,15885,664,40551
57200,15888,664,40648
57300,15891,665,40744
57400,15894,667,40839
57500,15896,669,40935
57600,15899,669,41032
57700,15902,671,41127
57800,15910,671,41219
57900,15912,671,41317
58000,15915,672,41413
58100,15916,675,41509
58200,15921,676,41603
58300,15923,677,41700
58400,15927,679,41794
58500,15928,680,41892
58600,15929,681,41990
58700,15929,683,42088
58800,15933,684,42183
58900,15936,685,42279
59000,15938,687,42375
59100,15938,688,42474
59200,15941,691,42568
59300,15942,692,42666
59400,15947,693,42760
59500,15952,695,42853
59600,15957,695,42948
59700,15957,698,43045
59800,15959,701,43140
59900,15964,701,43235
60000,15967,702,43331
60100,15972,703,43425
60200,15973,705,43522
60300,15976,706,43618
60400,15978,710,43712
60500,15982,712,43806
60600,15988,717,43895
60700,15989,720,43991
60800,15991,723,44086
60900,15993,724,44183
61000,15995,725,44280
61100,15999,727,44374
61200,16002,728,44470
61300,16006,731,44563
61400,16007,731,44662
61500,16010,733,44757
61600,16010,736,44854
61700,16011,738,44951
61800,16013,738,45049
61900,16017,740,45143
62000,16018,742,45240
62100,16019,743,45338
62200,16022,745,45433
62300,16027,748,45525
62400,16028,748,45624
62500,16030,750,45720
62600,16030,750,45820
62700,16033,753,45914
62800,16035,753,46012
62900,16038,755,46107
63000,16039,755,46206
63100,16042,756,46302
63200,16044,759,46397
63300,16046,760,46494
63400,16051,761,46588
63500,16053,763,46684
63600,16056,764,46780
63700,16058,764,46878
63800,16060,767,46973
63900,16060,772,47068
64000,16062,773,47165
64100,16066,773,47261
64200,16067,773,47360
64300,16068,774,47458
64400,16071,774,47555
64500,16072,775,47653
64600,16072,775,47753
64700,16073,776,47851
64800,16074,776,47950
64900,16074,776,48050
65000,16076,776,48148
65100,16077,776,48247
65200,16081,776,48343
65300,16084,777,48439
65400,16084,778,48538
65500,16085,782,48633
65600,16088,782,48730
65700,16093,783,48824
65800,16094,784,48922
65900,16094,788,49018
66000,16098,788,49114
66100,16100,791,49209
66200,16101,793,49306
66300,16102,795,49403
66400,16103,796,49501
66500,16105,798,49597
66600,16108,801,49691
66700,16108,802,49790
66800,16110,804,49886
66900,16110,805,49985
67000,16112,808,50080
67100,16114,810,50176
67200,16116,810,50274
67300,16116,811,50373
67400,16118,813,50469
67500,16118,815,50567
67600,16119,816,50665
67700,16119,817,50764
67800,16119,819,50862
67900,16120,819,50961
68000,16122,820,51058
68100,16123,824,51153
68200,16124,826,51250
68300,16124,827,51349
68400,16125,828,51447
68500,16127,829,51544
68600,16127,829,51644
68700,16127,829,51744
68800,16128,832,51840
68900,16129,833,51938
69000,16129,834,52037
69100,16130,834,52136
69200,16130,836,52234
69300,16132,837,52331
69400,16133,839,52428
69500,16135,841,52524
69600,16136,842,52622
69700,16137,842,52721
69800,16138,843,52819
69900,16138,843,52919
70000,16140,845,53015
70100,16141,845,53114
70200,16141,847,53212
70300,16144,848,53308
70400,16145,850,53405
70500,16145,851,53504
70600,16149,853,53598
70700,16150,855,53695
70800,16152,857,53791
70900,16155,859,53886
71000,16157,862,53981
71100,16162,863,54075
71200,16162,865,54173
71300,16163,868,54269
71400,16165,869,54366
71500,16166,870,54464
71600,16170,872,54558
71700,16171,873,54656
71800,16171,873,54756
71900,16171,875,54854
72000,16172,875,54953
72100,16173,877,55050
72200,16174,880,55146
72300,16175,881,55244
72400,16176,881,55343
72500,16177,884,55439
72600,16180,885,55535
72700,16181,886,55633
72800,16183,888,55729
72900,16184,889,55827
73000,16185,889,55926
73100,16185,891,56024
73200,16187,892,56121
73300,16188,892,56220
73400,16188,895,56317
73500,16189,896,56415
73600,16191,896,56513
73700,16191,896,56613
73800,16191,897,56712
73900,16192,898,56810
74000,16192,899,56909
74100,16192,903,57005
74200,16192,904,57104
74300,16193,904,57203
74400,16194,904,57302
74500,16195,908,57397
74600,16199,909,57492
74700,16199,909,57592
74800,16200,910,57690
74900,16200,911,57789
75000,16201,914,57885
75100,16203,915,57982
75200,16204,915,58081
75300,16205,918,58177
75400,16207,919,58274
75500,16209,919,58372
75600,16212,919,58469
75700,16213,919,58568
75800,16213,919,58668
75900,16213,920,58767
76000,16215,921,58864
76100,16215,922,58963
76200,16216,923,59061
76300,16220,924,59156
76400,16220,925,59255
76500,16222,926,59352
76600,16223,927,59450
76700,16225,930,59545
76800,16226,933,59641
76900,16227,934,59739
77000,16228,936,59836
77100,16230,937,59933
77200,16230,940,60030
77300,16230,940,60130
77400,16231,943,60226
77500,16232,943,60325
77600,16233,944,60423
77700,16235,947,60518
77800,16235,947,60618
77900,16235,947,60718
78000,16235,951,60814
78100,16236,952,60912
78200,16237,954,61009
78300,16238,957,61105
78400,16239,958,61203
78500,16240,959,61301
78600,16241,962,61397
78700,16241,962,61497
78800,16241,962,61597
78900,16242,962,61696
79000,16243,962,61795
79100,16244,963,61893
79200,16246,963,61991
79300,16247,966,62087
79400,16247,969,62184
79500,16247,970,62283
79600,16247,971,62382
79700,16247,973,62480
79800,16248,975,62577
79900,16248,978,62674
80000,16249,981,62770
80100,16250,982,62868
80200,16250,982,62968
80300,16252,986,63062
80400,16252,989,63159
80500,16253,993,63254
80600,16253,995,63352
80700,16255,997,63448
80800,16256,1000,63544
80900,16256,1000,63644
81000,16256,1000,63744
81100,16257,1002,63841
81200,16258,1002,63940
81300,16258,1004,64038
81400,16259,1004,64137
81500,16259,1004,64237
81600,16259,1006,64335
81700,16261,1009,64430
81800,16261,1009,64530
81900,16262,1012,64626
82000,16263,1014,64723
82100,16265,1017,64818
82200,16266,1018,64916
82300,16266,1020,65014
82400,16266,1020,65114
82500,16268,1020,65212
82600,16268,1021,65311
82700,16268,1023,65409
82800,16268,1026,65506
82900,16268,1027,65605
83000,16269,1029,65702
83100,16269,1031,65800
83200,16269,1032,65899
83300,16269,1035,65996
83400,16270,1035,66095
83500,16271,1037,66192
83600,16271,1037,66292
83700,16271,1039,66390
83800,16272,1040,66488
83900,16272,1041,66587
84000,16273,1042,66685
84100,16274,1043,66783
84200,16274,1044,66882
84300,16274,1047,66979
84400,16276,1047,67077
84500,16277,1051,67172
84600,16278,1051,67271
84700,16278,1053,67369
84800,16279,1053,67468
84900,16279,1054,67567
85000,16279,1057,67664
85100,16280,1057,67763
85200,16281,1059,67860
85300,16282,1059,67959
85400,16282,1060,68058
85500,16282,1061,68157
85600,16283,1061,68256
85700,16283,1062,68355
85800,16285,1063,68452
85900,16286,1065,68549
86000,16286,1067,68647
86100,16287,1070,68743
86200,16287,1070,68843
86300,16287,1070,68943
86400,16287,1071,69042
86500,16287,1071,69142
86600,16287,1071,69242
86700,16287,1073,69340
86800,16289,1074,69437
86900,16290,1078,69532
87000,16291,1079,69630
87100,16292,1080,69728
87200,16293,1081,69826
87300,16293,1081,69926
87400,16293,1083,70024
87500,16293,1083,70124
87600,16293,1084,70223
87700,16294,1084,70322
87800,16294,1085,70421
87900,16295,1086,70519
88000,16295,1086,70619
88100,16296,1087,70717
88200,16296,1088,70816
88300,16296,1090,70914
88400,16297,1091,71012
88500,16297,1093,71110
88600,16297,1094,71209
88700,16297,1095,71308
88800,16298,1096,71406
88900,16298,1101,71501
89000,16298,1106,71596
89100,16299,1108,71693
89200,16300,1109,71791
89300,16300,1109,71891
89400,16300,1112,71988
89500,16300,1114,72086
89600,16300,1115,72185
89700,16300,1116,72284
89800,16302,1120,72378
89900,16303,1123,72474
90000,16303,1123,72574
90100,16303,1123,72674
90200,16305,1126,72769
90300,16306,1131,72863
90400,16307,1131,72962
90500,16309,1135,73056
90600,16310,1137,73153
90700,16310,1137,73253
90800,16310,1138,73352
90900,16312,1138,73450
91000,16312,1138,73550
91100,16312,1139,73649
91200,16313,1141,73746
91300,16313,1141,73846
91400,16313,1143,73944
91500,16315,1143,74042
91600,16315,1146,74139
91700,16316,1149,74235
91800,16318,1151,74331
91900,16319,1154,74427
92000,16319,1158,74523
92100,16319,1161,74620
92200,16319,1162,74719
92300,16319,1162,74819
92400,16319,1164,74917
92500,16319,1166,75015
92600,16320,1169,75111
92700,16320,1169,75211
92800,16320,1172,75308
92900,16321,1172,75407
93000,16321,1172,75507
93100,16321,1174,75605
93200,16323,1175,75702
93300,16325,1177,75798
93400,16326,1181,75893
93500,16326,1182,75992
93600,16327,1182,76091
93700,16327,1183,76190
93800,16328,1188,76284
93900,16329,1190,76381
94000,16329,1192,76479
94100,16329,1195,76576
94200,16329,1197,76674
94300,16329,1200,76771
94400,16329,1201,76870
94500,16329,1203,76968
94600,16330,1205,77065
94700,16331,1206,77163
94800,16331,1209,77260
94900,16331,1209,77360
95000,16331,1210,77459
95100,16332,1210,77558
95200,16332,1210,77658
95300,16332,1211,77757
95400,16332,1211,77857
95500,16332,1213,77955
95600,16332,1215,78053
95700,16332,1216,78152
95800,16332,1219,78249
95900,16333,1222,78345
96000,16333,1223,78444
96100,16333,1224,78543
96200,16334,1225,78641
96300,16334,1227,78739
96400,16334,1229,78837
96500,16334,1233,78933
96600,16334,1234,79032
96700,16334,1234,79132
96800,16334,1234,79232
96900,16334,1238,79328
97000,16334,1241,79425
97100,16334,1242,79524
97200,16334,1243,79623
97300,16334,1248,79718
97400,16334,1248,79818
97500,16334,1250,79916
97600,16334,1251,80015
97700,16334,1254,80112
97800,16334,1255,80211
97900,16334,1258,80308
98000,16334,1262,80404
98100,16334,1263,80503
98200,16334,1266,80600
98300,16334,1270,80696
98400,16334,1271,80795
98500,16334,1271,80895
98600,16334,1273,80993
98700,16334,1274,81092
98800,16334,1275,81191
98900,16334,1276,81290
99000,16335,1277,81388
99100,16335,1279,81486
99200,16335,1282,81583
99300,16336,1284,81680
99400,16336,1284,81780
99500,16336,1285,81879
99600,16339,1290,81971
99700,16339,1291,82070
99800,16339,1291,82170
99900,16339,1293,82268
100000,16339,1295,82366


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	1
700	1
800	1
900	1
1000	1
1100	1
1200	1
1300	3
1400	3
1500	3
1600	3
1700	3
1800	3
1900	3
2000	3
2100	3
2200	3
2300	4
2400	4
2500	5
2600	5
2700	5
2800	6
2900	6
3000	6
3100	8
3200	8
3300	8
3400	8
3500	9
3600	10
3700	10
3800	10
3900	11
4000	12
4100	12
4200	12
4300	12
4400	12
4500	12
4600	12
4700	13
4800	13
4900	13
5000	13
5100	13
5200	13
5300	13
5400	13
5500	13
5600	13
5700	14
5800	14
5900	14
6000	14
6100	17
6200	17
6300	18
6400	18
6500	18
6600	19
6700	20
6800	20
6900	20
7000	21
7100	21
7200	23
7300	23
7400	24
7500	24
7600	24
7700	25
7800	25
7900	26
8000	26
8100	26
8200	28
8300	30
8400	30
8500	31
8600	32
8700	32
8800	33
8900	33
9000	36
9100	36
9200	37
9300	39
9400	39
9500	40
9600	41
9700	42
9800	42
9900	42
10000	43
10100	44
10200	46
10300	46
10400	48
10500	48
10600	48
10700	48
10800	49
10900	50
11000	52
11100	52
11200	53
11300	53
11400	53
11500	53
11600	53
11700	54
11800	54
11900	54
12000	55
12100	56
12200	56
12300	56
12400	56
12500	57
12600	58
12700	60
12800	61
12900	62
13000	64
13100	64
13200	65
13300	67
13400	70
13500	71
13600	72
13700	74
13800	75
13900	78
14000	79
14100	79
14200	79
14300	79
14400	80
14500	80
14600	81
14700	81
14800	82
14900	82
15000	83
15100	85
15200	85
15300	85
15400	85
15500	85
15600	85
15700	86
15800	89
15900	91
16000	92
16100	92
16200	92
16300	92
16400	93
16500	95
16600	96
16700	97
16800	97
16900	97
17000	98
17100	98
17200	101
17300	103
17400	103
17500	104
17600	105
17700	108
17800	109
17900	110
18000	110
18100	111
18200	111
18300	112
18400	114
18500	114
18600	114
18700	120
18800	121
18900	122
19000	123
19100	123
19200	126
19300	127
19400	127
19500	127
19600	127
19700	127
19800	127
19900	128
20000	128
20100	132
20200	135
20300	137
20400	137
20500	137
20600	138
20700	140
20800	142
20900	142
21000	143
21100	143
21200	144
21300	147
21400	148
21500	149
21600	152
21700	153
21800	154
21900	155
22000	156
22100	157
22200	159
22300	161
22400	161
22500	162
22600	164
22700	165
22800	165
22900	166
23000	168
23100	169
23200	170
23300	172
23400	175
23500	177
23600	178
23700	179
23800	180
23900	180
24000	182
24100	183
24200	184
24300	184
24400	186
24500	186
24600	186
24700	189
24800	190
24900	191
25000	191
25100	191
25200	191
25300	191
25400	194
25500	195
25600	196
25700	199
25800	201
25900	201
26000	203
26100	203
26200	207
26300	209
26400	209
26500	210
26600	210
26700	210
26800	212
26900	214
27000	215
27100	216
27200	217
27300	218
27400	218
27500	220
27600	222
27700	224
27800	225
27900	225
28000	228
28100	229
28200	230
28300	231
28400	232
28500	234
28600	237
28700	238
28800	240
28900	241
29000	242
29100	244
29200	246
29300	246
29400	246
29500	246
29600	248
29700	248
29800	249
29900	250
30000	252
30100	254
30200	257
30300	258
30400	258
30500	262
30600	263
30700	263
30800	264
30900	266
31000	269
31100	271
31200	272
31300	274
31400	277
31500	279
31600	279
31700	280
31800	283
31900	285
32000	285
32100	285
32200	287
32300	288
32400	289
32500	289
32600	290
32700	293
32800	295
32900	296
33000	297
33100	298
33200	298
33300	301
33400	301
33500	303
33600	305
33700	306
33800	308
33900	310
34000	312
34100	316
34200	319
34300	320
34400	320
34500	320
34600	321
34700	322
34800	324
34900	325
35000	325
35100	326
35200	326
35300	326
35400	329
35500	332
35600	332
35700	333
35800	333
35900	336
36000	336
36100	338
36200	342
36300	344
36400	347
36500	349
36600	352
36700	353
36800	353
36900	357
37000	358
37100	358
37200	360
37300	360
37400	362
37500	364
37600	365
37700	366
37800	368
37900	369
38000	370
38100	372
38200	372
38300	374
38400	377
38500	380
38600	381
38700	383
38800	384
38900	385
39000	386
39100	389
39200	391
39300	392
39400	393
39500	396
39600	398
39700	400
39800	400
39900	401
40000	401
40100	402
40200	404
40300	408
40400	410
40500	414
40600	418
40700	419
40800	420
40900	424
41000	424
41100	428
41200	429
41300	429
41400	429
41500	430
41600	432
41700	432
41800	434
41900	435
42000	436
42100	439
42200	440
42300	440
42400	441
42500	443
42600	449
42700	449
42800	449
42900	450
43000	450
43100	452
43200	454
43300	456
43400	458
43500	459
43600	460
43700	461
43800	461
43900	462
44000	464
44100	466
44200	467
44300	468
44400	469
44500	472
44600	475
44700	477
44800	478
44900	480
45000	481
45100	481
45200	484
45300	484
45400	486
45500	490
45600	493
45700	494
45800	494
45900	495
46000	496
46100	497
46200	499
46300	500
46400	505
46500	507
46600	508
46700	509
46800	512
46900	512
47000	513
47100	514
47200	515
47300	517
47400	518
47500	521
47600	523
47700	525
47800	528
47900	528
48000	529
48100	531
48200	531
48300	532
48400	532
48500	532
48600	534
48700	534
48800	537
48900	537
49000	537
49100	537
49200	539
49300	540
49400	542
49500	545
49600	545
49700	546
49800	548
49900	550
50000	552
50100	554
50200	554
50300	556
50400	559
50500	560
50600	562
50700	565
50800	566
50900	567
51000	568
51100	569
51200	571
51300	571
51400	573
51500	574
51600	575
51700	578
51800	579
51900	581
52000	582
52100	584
52200	584
52300	586
52400	587
52500	589
52600	592
52700	597
52800	600
52900	601
53000	601
53100	601
53200	603
53300	603
53400	603
53500	604
53600	605
53700	607
53800	608
53900	610
54000	613
54100	615
54200	615
54300	620
54400	620
54500	624
54600	625
54700	626
54800	627
54900	628
55000	631
55100	634
55200	635
55300	637
55400	639
55500	641
55600	642
55700	645
55800	647
55900	648
56000	649
56100	651
56200	651
56300	652
56400	653
56500	654
56600	656
56700	656
56800	658
56900	659
57000	664
57100	664
57200	664
57300	665
57400	667
57500	669
57600	669
57700	671
57800	671
57900	671
58000	672
58100	675
58200	676
58300	677
58400	679
58500	680
58600	681
58700	683
58800	684
58900	685
59000	687
59100	688
59200	691
59300	692
59400	693
59500	695
59600	695
59700	698
59800	701
59900	701
60000	702
60100	703
60200	705
60300	706
60400	710
60500	712
60600	717
60700	720
60800	723
60900	724
61000	725
61100	727
61200	728
61300	731
61400	731
61500	733
61600	736
61700	738
61800	738
61900	740
62000	742
62100	743
62200	745
62300	748
62400	748
62500	750
62600	750
62700	753
62800	753
62900	755
63000	755
63100	756
63200	759
63300	760
63400	761
63500	763
63600	764
63700	764
63800	767
63900	772
64000	773
64100	773
64200	773
64300	774
64400	774
64500	775
64600	775
64700	776
64800	776
64900	776
65000	776
65100	776
65200	776
65300	777
65400	778
65500	782
65600	782
65700	783
65800	784
65900	788
66000	788
66100	791
66200	793
66300	795
66400	796
66500	798
66600	801
66700	802
66800	804
66900	805
67000	808
67100	810
67200	810
67300	811
67400	813
67500	815
67600	816
67700	817
67800	819
67900	819
68000	820
68100	824
68200	826
68300	827
68400	828
68500	829
68600	829
68700	829
68800	832
68900	833
69000	834
69100	834
69200	836
69300	837
69400	839
69500	841
69600	842
69700	842
69800	843
69900	843
70000	845
70100	845
70200	847
70300	848
70400	850
70500	851
70600	853
70700	855
70800	857
70900	859
71000	862
71100	863
71200	865
71300	868
71400	869
71500	870
71600	872
71700	873
71800	873
71900	875
72000	875
72100	877
72200	880
72300	881
72400	881
72500	884
72600	885
72700	886
72800	888
72900	889
73000	889
73100	891
73200	892
73300	892
73400	895
73500	896
73600	896
73700	896
73800	897
73900	898
74000	899
74100	903
74200	904
74300	904
74400	904
74500	908
74600	909
74700	909
74800	910
74900	911
75000	914
75100	915
75200	915
75300	918
75400	919
75500	919
75600	919
75700	919
75800	919
75900	920
76000	921
76100	922
76200	923
76300	924
76400	925
76500	926
76600	927
76700	930
76800	933
76900	934
77000	936
77100	937
77200	940
77300	940
77400	943
77500	943
77600	944
77700	947
77800	947
77900	947
78000	951
78100	952
78200	954
78300	957
78400	958
78500	959
78600	962
78700	962
78800	962
78900	962
79000	962
79100	963
79200	963
79300	966
79400	969
79500	970
79600	971
79700	973
79800	975
79900	978
80000	981
80100	982
80200	982
80300	986
80400	989
80500	993
80600	995
80700	997
80800	1000
80900	1000
81000	1000
81100	1002
81200	1002
81300	1004
81400	1004
81500	1004
81600	1006
81700	1009
81800	1009
81900	1012
82000	1014
82100	1017
82200	1018
82300	1020
82400	1020
82500	1020
82600	1021
82700	1023
82800	1026
82900	1027
83000	1029
83100	1031
83200	1032
83300	1035
83400	1035
83500	1037
83600	1037
83700	1039
83800	1040
83900	1041
84000	1042
84100	1043
84200	1044
84300	1047
84400	1047
84500	1051
84600	1051
84700	1053
84800	1053
84900	1054
85000	1057
85100	1057
85200	1059
85300	1059
85400	1060
85500	1061
85600	1061
85700	1062
85800	1063
85900	1065
86000	1067
86100	1070
86200	1070
86300	1070
86400	1071
86500	1071
86600	1071
86700	1073
86800	1074
86900	1078
87000	1079
87100	1080
87200	1081
87300	1081
87400	1083
87500	1083
87600	1084
87700	1084
87800	1085
87900	1086
88000	1086
88100	1087
88200	1088
88300	1090
88400	1091
88500	1093
88600	1094
88700	1095
88800	1096
88900	1101
89000	1106
89100	1108
89200	1109
89300	1109
89400	1112
89500	1114
89600	1115
89700	1116
89800	1120
89900	1123
90000	1123
90100	1123
90200	1126
90300	1131
90400	1131
90500	1135
90600	1137
90700	1137
90800	1138
90900	1138
91000	1138
91100	1139
91200	1141
91300	1141
91400	1143
91500	1143
91600	1146
91700	1149
91800	1151
91900	1154
92000	1158
92100	1161
92200	1162
92300	1162
92400	1164
92500	1166
92600	1169
92700	1169
92800	1172
92900	1172
93000	1172
93100	1174
93200	1175
93300	1177
93400	1181
93500	1182
93600	1182
93700	1183
93800	1188
93900	1190
94000	1192
94100	1195
94200	1197
94300	1200
94400	1201
94500	1203
94600	1205
94700	1206
94800	1209
94900	1209
95000	1210
95100	1210
95200	1210
95300	1211
95400	1211
95500	1213
95600	1215
95700	1216
95800	1219
95900	1222
96000	1223
96100	1224
96200	1225
96300	1227
96400	1229
96500	1233
96600	1234
96700	1234
96800	1234
96900	1238
97000	1241
97100	1242
97200	1243
97300	1248
97400	1248
97500	1250
97600	1251
97700	1254
97800	1255
97900	1258
98000	1262
98100	1263
98200	1266
98300	1270
98400	1271
98500	1271
98600	1273
98700	1274
98800	1275
98900	1276
99000	1277
99100	1279
99200	1282
99300	1284
99400	1284
99500	1285
99600	1290
99700	1291
99800	1291
99900	1293
100000	1295


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	199
300	298
400	397
500	497
600	593
700	689
800	786
900	878
1000	971
1100	1068
1200	1164
1300	1258
1400	1349
1500	1440
1600	1529
1700	1617
1800	1705
1900	1794
2000	1877
2100	1969
2200	2057
2300	2141
2400	2222
2500	2313
2600	2406
2700	2494
2800	2580
2900	2667
3000	2751
3100	2839
3200	2926
3300	3006
3400	3086
3500	3166
3600	3255
3700	3329
3800	3406
3900	3484
4000	3559
4100	3627
4200	3709
4300	3785
4400	3861
4500	3934
4600	4006
4700	4081
4800	4156
4900	4236
5000	4315
5100	4394
5200	4475
5300	4549
5400	4616
5500	4687
5600	4757
5700	4832
5800	4897
5900	4966
6000	5032
6100	5105
6200	5164
6300	5232
6400	5298
6500	5364
6600	5430
6700	5496
6800	5567
6900	5634
7000	5696
7100	5765
7200	5829
7300	5898
7400	5966
7500	6035
7600	6099
7700	6161
7800	6226
7900	6287
8000	6347
8100	6406
8200	6462
8300	6529
8400	6592
8500	6650
8600	6711
8700	6779
8800	6832
8900	6899
9000	6950
9100	7008
9200	7070
9300	7129
9400	7194
9500	7256
9600	7307
9700	7374
9800	7434
9900	7485
10000	7537
10100	7581
10200	7646
10300	7695
10400	7747
10500	7801
10600	7853
10700	7900
10800	7955
10900	7996
11000	8044
11100	8091
11200	8139
11300	8192
11400	8242
11500	8292
11600	8338
11700	8394
11800	8439
11900	8491
12000	8534
12100	8585
12200	8649
12300	8702
12400	8745
12500	8797
12600	8838
12700	8883
12800	8933
12900	8982
13000	9026
13100	9079
13200	9123
13300	9162
13400	9219
13500	9272
13600	9311
13700	9353
13800	9389
13900	9427
14000	9462
14100	9501
14200	9540
14300	9581
14400	9625
14500	9669
14600	9705
14700	9745
14800	9789
14900	9827
15000	9873
15100	9907
15200	9947
15300	9994
15400	10041
15500	10082
15600	10114
15700	10162
15800	10195
15900	10239
16000	10270
16100	10315
16200	10361
16300	10390
16400	10427
16500	10477
16600	10514
16700	10548
16800	10585
16900	10623
17000	10654
17100	10684
17200	10720
17300	10745
17400	10769
17500	10801
17600	10840
17700	10875
17800	10905
17900	10937
18000	10966
18100	10996
18200	11025
18300	11056
18400	11095
18500	11133
18600	11167
18700	11196
18800	11230
18900	11262
19000	11299
19100	11323
19200	11355
19300	11385
19400	11416
19500	11450
19600	11485
19700	11513
19800	11544
19900	11584
20000	11612
20100	11641
20200	11672
20300	11695
20400	11724
20500	11755
20600	11777
20700	11808
20800	11835
20900	11866
21000	11891
21100	11928
21200	11952
21300	11981
21400	12006
21500	12035
21600	12056
21700	12079
21800	12105
21900	12133
22000	12158
22100	12185
22200	12222
22300	12246
22400	12264
22500	12294
22600	12321
22700	12344
22800	12371
22900	12402
23000	12429
23100	12450
23200	12476
23300	12498
23400	12521
23500	12543
23600	12566
23700	12587
23800	12604
23900	12631
24000	12647
24100	12671
24200	12693
24300	12712
24400	12733
24500	12758
24600	12773
24700	12792
24800	12817
24900	12841
25000	12870
25100	12899
25200	12928
25300	12950
25400	12965
25500	12980
25600	12998
25700	13028
25800	13053
25900	13069
26000	13090
26100	13110
26200	13133
26300	13152
26400	13177
26500	13196
26600	13210
26700	13225
26800	13242
26900	13264
27000	13284
27100	13302
27200	13320
27300	13344
27400	13371
27500	13395
27600	13416
27700	13440
27800	13460
27900	13481
28000	13499
28100	13518
28200	13537
28300	13552
28400	13568
28500	13590
28600	13606
28700	13625
28800	13638
28900	13657
29000	13677
29100	13685
29200	13702
29300	13712
29400	13728
29500	13742
29600	13759
29700	13776
29800	13788
29900	13802
30000	13813
30100	13825
30200	13847
30300	13858
30400	13871
30500	13883
30600	13896
30700	13912
30800	13926
30900	13938
31000	13952
31100	13968
31200	13982
31300	13999
31400	14010
31500	14025
31600	14035
31700	14047
31800	14069
31900	14078
32000	14094
32100	14110
32200	14123
32300	14139
32400	14153
32500	14166
32600	14173
32700	14189
32800	14207
32900	14214
33000	14228
33100	14241
33200	14256
33300	14268
33400	14280
33500	14294
33600	14306
33700	14320
33800	14333
33900	14344
34000	14359
34100	14372
34200	14384
34300	14393
34400	14406
34500	14420
34600	14431
34700	14442
34800	14456
34900	14465
35000	14479
35100	14488
35200	14503
35300	14515
35400	14526
35500	14535
35600	14548
35700	14558
35800	14574
35900	14584
36000	14593
36100	14598
36200	14611
36300	14624
36400	14637
36500	14645
36600	14664
36700	14676
36800	14689
36900	14695
37000	14704
37100	14711
37200	14719
37300	14736
37400	14749
37500	14761
37600	14772
37700	14784
37800	14799
37900	14802
38000	14805
38100	14812
38200	14820
38300	14829
38400	14842
38500	14855
38600	14862
38700	14870
38800	14881
38900	14891
39000	14902
39100	14909
39200	14915
39300	14921
39400	14926
39500	14933
39600	14942
39700	14946
39800	14954
39900	14959
40000	14965
40100	14978
40200	14989
40300	14997
40400	15006
40500	15012
40600	15019
40700	15026
40800	15035
40900	15042
41000	15054
41100	15060
41200	15066
41300	15078
41400	15085
41500	15090
41600	15098
41700	15104
41800	15115
41900	15119
42000	15124
42100	15130
42200	15146
42300	15153
42400	15158
42500	15163
42600	15170
42700	15176
42800	15181
42900	15188
43000	15193
43100	15201
43200	15205
43300	15212
43400	15215
43500	15223
43600	15232
43700	15235
43800	15247
43900	15252
44000	15261
44100	15264
44200	15271
44300	15276
44400	15282
44500	15286
44600	15298
44700	15306
44800	15312
44900	15320
45000	15328
45100	15333
45200	15336
45300	15347
45400	15350
45500	15355
45600	15358
45700	15368
45800	15371
45900	15381
46000	15392
46100	15401
46200	15401
46300	15410
46400	15418
46500	15422
46600	15433
46700	15440
46800	15447
46900	15454
47000	15458
47100	15463
47200	15467
47300	15469
47400	15475
47500	15482
47600	15489
47700	15495
47800	15496
47900	15500
48000	15502
48100	15510
48200	15514
48300	15521
48400	15528
48500	15538
48600	15541
48700	15543
48800	15544
48900	15548
49000	15553
49100	15555
49200	15559
49300	15566
49400	15568
49500	15571
49600	15578
49700	15583
49800	15589
49900	15596
50000	15600
50100	15609
50200	15611
50300	15616
50400	15619
50500	15625
50600	15629
50700	15633
50800	15639
50900	15646
51000	15652
51100	15655
51200	15662
51300	15663
51400	15670
51500	15675
51600	15679
51700	15685
51800	15691
51900	15699
52000	15707
52100	15711
52200	15716
52300	15718
52400	15724
52500	15725
52600	15728
52700	15730
52800	15733
52900	15738
53000	15741
53100	15743
53200	15746
53300	15752
53400	15758
53500	15761
53600	15762
53700	15770
53800	15772
53900	15774
54000	15774
54100	15779
54200	15785
54300	15794
54400	15794
54500	15797
54600	15801
54700	15803
54800	15805
54900	15809
55000	15811
55100	15815
55200	15820
55300	15822
55400	15826
55500	15832
55600	15835
55700	15838
55800	15841
55900	15843
56000	15847
56100	15855
56200	15858
56300	15863
56400	15867
56500	15870
56600	15876
56700	15877
56800	15880
56900	15883
57000	15883
57100	15885
57200	15888
57300	15891
57400	15894
57500	15896
57600	15899
57700	15902
57800	15910
57900	15912
58000	15915
58100	15916
58200	15921
58300	15923
58400	15927
58500	15928
58600	15929
58700	15929
58800	15933
58900	15936
59000	15938
59100	15938
59200	15941
59300	15942
59400	15947
59500	15952
59600	15957
59700	15957
59800	15959
59900	15964
60000	15967
60100	15972
60200	15973
60300	15976
60400	15978
60500	15982
60600	15988
60700	15989
60800	15991
60900	15993
61000	15995
61100	15999
61200	16002
61300	16006
61400	16007
61500	16010
61600	16010
61700	16011
61800	16013
61900	16017
62000	16018
62100	16019
62200	16022
62300	16027
62400	16028
62500	16030
62600	16030
62700	16033
62800	16035
62900	16038
63000	16039
63100	16042
63200	16044
63300	16046
63400	16051
63500	16053
63600	16056
63700	16058
63800	16060
63900	16060
64000	16062
64100	16066
64200	16067
64300	16068
64400	16071
64500	16072
64600	16072
64700	16073
64800	16074
64900	16074
65000	16076
65100	16077
65200	16081
65300	16084
65400	16084
65500	16085
65600	16088
65700	16093
65800	16094
65900	16094
66000	16098
66100	16100
66200	16101
66300	16102
66400	16103
66500	16105
66600	16108
66700	16108
66800	16110
66900	16110
67000	16112
67100	16114
67200	16116
67300	16116
67400	16118
67500	16118
67600	16119
67700	16119
67800	16119
67900	16120
68000	16122
68100	16123
68200	16124
68300	16124
68400	16125
68500	16127
68600	16127
68700	16127
68800	16128
68900	16129
69000	16129
69100	16130
69200	16130
69300	16132
69400	16133
69500	16135
69600	16136
69700	16137
69800	16138
69900	16138
70000	16140
70100	16141
70200	16141
70300	16144
70400	16145
70500	16145
70600	16149
70700	16150
70800	16152
70900	16155
71000	16157
71100	16162
71200	16162
71300	16163
71400	16165
71500	16166
71600	16170
71700	16171
71800	16171
71900	16171
72000	16172
72100	16173
72200	16174
72300	16175
72400	16176
72500	16177
72600	16180
72700	16181
72800	16183
72900	16184
73000	16185
73100	16185
73200	16187
73300	16188
73400	16188
73500	16189
73600	16191
73700	16191
73800	16191
73900	16192
74000	16192
74100	16192
74200	16192
74300	16193
74400	16194
74500	16195
74600	16199
74700	16199
74800	16200
74900	16200
75000	16201
75100	16203
75200	16204
75300	16205
75400	16207
75500	16209
75600	16212
75700	16213
75800	16213
75900	16213
76000	16215
76100	16215
76200	16216
76300	16220
76400	16220
76500	16222
76600	16223
76700	16225
76800	16226
76900	16227
77000	16228
77100	16230
77200	16230
77300	16230
77400	16231
77500	16232
77600	16233
77700	16235
77800	16235
77900	16235
78000	16235
78100	16236
78200	16237
78300	16238
78400	16239
78500	16240
78600	16241
78700	16241
78800	16241
78900	16242
79000	16243
79100	16244
79200	16246
79300	16247
79400	16247
79500	16247
79600	16247
79700	16247
79800	16248
79900	16248
80000	16249
80100	16250
80200	16250
80300	16252
80400	16252
80500	16253
80600	16253
80700	16255
80800	16256
80900	16256
81000	16256
81100	16257
81200	16258
81300	16258
81400	16259
81500	16259
81600	16259
81700	16261
81800	16261
81900	16262
82000	16263
82100	16265
82200	16266
82300	16266
82400	16266
82500	16268
82600	16268
82700	16268
82800	16268
82900	16268
83000	16269
83100	16269
83200	16269
83300	16269
83400	16270
83500	16271
83600	16271
83700	16271
83800	16272
83900	16272
84000	16273
84100	16274
84200	16274
84300	16274
84400	16276
84500	16277
84600	16278
84700	16278
84800	16279
84900	16279
85000	16279
85100	16280
85200	16281
85300	16282
85400	16282
85500	16282
85600	16283
85700	16283
85800	16285
85900	16286
86000	16286
86100	16287
86200	16287
86300	16287
86400	16287
86500	16287
86600	16287
86700	16287
86800	16289
86900	16290
87000	16291
87100	16292
87200	16293
87300	16293
87400	16293
87500	16293
87600	16293
87700	16294
87800	16294
87900	16295
88000	16295
88100	16296
88200	16296
88300	16296
88400	16297
88500	16297
88600	16297
88700	16297
88800	16298
88900	16298
89000	16298
89100	16299
89200	16300
89300	16300
89400	16300
89500	16300
89600	16300
89700	16300
89800	16302
89900	16303
90000	16303
90100	16303
90200	16305
90300	16306
90400	16307
90500	16309
90600	16310
90700	16310
90800	16310
90900	16312
91000	16312
91100	16312
91200	16313
91300	16313
91400	16313
91500	16315
91600	16315
91700	16316
91800	16318
91900	16319
92000	16319
92100	16319
92200	16319
92300	16319
92400	16319
92500	16319
92600	16320
92700	16320
92800	16320
92900	16321
93000	16321
93100	16321
93200	16323
93300	16325
93400	16326
93500	16326
93600	16327
93700	16327
93800	16328
93900	16329
94000	16329
94100	16329
94200	16329
94300	16329
94400	16329
94500	16329
94600	16330
94700	16331
94800	16331
94900	16331
95000	16331
95100	16332
95200	16332
95300	16332
95400	16332
95500	16332
95600	16332
95700	16332
95800	16332
95900	16333
96000	16333
96100	16333
96200	16334
96300	16334
96400	16334
96500	16334
96600	16334
96700	16334
96800	16334
96900	16334
97000	16334
97100	16334
97200	16334
97300	16334
97400	16334
97500	16334
97600	16334
97700	16334
97800	16334
97900	16334
98000	16334
98100	16334
98200	16334
98300	16334
98400	16334
98500	16334
98600	16334
98700	16334
98800	16334
98900	16334
99000	16335
99100	16335
99200	16335
99300	16336
99400	16336
99500	16336
99600	16339
99700	16339
99800	16339
99900	16339
100000	16339


==> old/submission 2/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	1
300	2
400	3
500	3
600	6
700	10
800	13
900	21
1000	28
1100	31
1200	35
1300	39
1400	48
1500	57
1600	68
1700	80
1800	92
1900	103
2000	120
2100	128
2200	140
2300	155
2400	174
2500	182
2600	189
2700	201
2800	214
2900	227
3000	243
3100	253
3200	266
3300	286
3400	306
3500	325
3600	335
3700	361
3800	384
3900	405
4000	429
4100	461
4200	479
4300	503
4400	527
4500	554
4600	582
4700	606
4800	631
4900	651
5000	672
5100	693
5200	712
5300	738
5400	771
5500	800
5600	830
5700	854
5800	889
5900	920
6000	954
6100	978
6200	1019
6300	1050
6400	1084
6500	1118
6600	1151
6700	1184
6800	1213
6900	1246
7000	1283
7100	1314
7200	1348
7300	1379
7400	1410
7500	1441
7600	1477
7700	1514
7800	1549
7900	1587
8000	1627
8100	1668
8200	1710
8300	1741
8400	1778
8500	1819
8600	1857
8700	1889
8800	1935
8900	1968
9000	2014
9100	2056
9200	2093
9300	2132
9400	2167
9500	2204
9600	2252
9700	2284
9800	2324
9900	2373
10000	2420
10100	2475
10200	2508
10300	2559
10400	2605
10500	2651
10600	2699
10700	2752
10800	2796
10900	2854
11000	2904
11100	2957
11200	3008
11300	3055
11400	3105
11500	3155
11600	3209
11700	3252
11800	3307
11900	3355
12000	3411
12100	3459
12200	3495
12300	3542
12400	3599
12500	3646
12600	3704
12700	3757
12800	3806
12900	3856
13000	3910
13100	3957
13200	4012
13300	4071
13400	4111
13500	4157
13600	4217
13700	4273
13800	4336
13900	4395
14000	4459
14100	4520
14200	4581
14300	4640
14400	4695
14500	4751
14600	4814
14700	4874
14800	4929
14900	4991
15000	5044
15100	5108
15200	5168
15300	5221
15400	5274
15500	5333
15600	5401
15700	5452
15800	5516
15900	5570
16000	5638
16100	5693
16200	5747
16300	5818
16400	5880
16500	5928
16600	5990
16700	6055
16800	6118
16900	6180
17000	6248
17100	6318
17200	6379
17300	6452
17400	6528
17500	6595
17600	6655
17700	6717
17800	6786
17900	6853
18000	6924
18100	6993
18200	7064
18300	7132
18400	7191
18500	7253
18600	7319
18700	7384
18800	7449
18900	7516
19000	7578
19100	7654
19200	7719
19300	7788
19400	7857
19500	7923
19600	7988
19700	8060
19800	8129
19900	8188
20000	8260
20100	8327
20200	8393
20300	8468
20400	8539
20500	8608
20600	8685
20700	8752
20800	8823
20900	8892
21000	8966
21100	9029
21200	9104
21300	9172
21400	9246
21500	9316
21600	9392
21700	9468
21800	9541
21900	9612
22000	9686
22100	9758
22200	9819
22300	9893
22400	9975
22500	10044
22600	10115
22700	10191
22800	10264
22900	10332
23000	10403
23100	10481
23200	10554
23300	10630
23400	10704
23500	10780
23600	10856
23700	10934
23800	11016
23900	11089
24000	11171
24100	11246
24200	11323
24300	11404
24400	11481
24500	11556
24600	11641
24700	11719
24800	11793
24900	11868
25000	11939
25100	12010
25200	12081
25300	12159
25400	12241
25500	12325
25600	12406
25700	12473
25800	12546
25900	12630
26000	12707
26100	12787
26200	12860
26300	12939
26400	13014
26500	13094
26600	13180
26700	13265
26800	13346
26900	13422
27000	13501
27100	13582
27200	13663
27300	13738
27400	13811
27500	13885
27600	13962
27700	14036
27800	14115
27900	14194
28000	14273
28100	14353
28200	14433
28300	14517
28400	14600
28500	14676
28600	14757
28700	14837
28800	14922
28900	15002
29000	15081
29100	15171
29200	15252
29300	15342
29400	15426
29500	15512
29600	15593
29700	15676
29800	15763
29900	15848
30000	15935
30100	16021
30200	16096
30300	16184
30400	16271
30500	16355
30600	16441
30700	16525
30800	16610
30900	16696
31000	16779
31100	16861
31200	16946
31300	17027
31400	17113
31500	17196
31600	17286
31700	17373
31800	17448
31900	17537
32000	17621
32100	17705
32200	17790
32300	17873
32400	17958
32500	18045
32600	18137
32700	18218
32800	18298
32900	18390
33000	18475
33100	18561
33200	18646
33300	18731
33400	18819
33500	18903
33600	18989
33700	19074
33800	19159
33900	19246
34000	19329
34100	19412
34200	19497
34300	19587
34400	19674
34500	19760
34600	19848
34700	19936
34800	20020
34900	20110
35000	20196
35100	20286
35200	20371
35300	20459
35400	20545
35500	20633
35600	20720
35700	20809
35800	20893
35900	20980
36000	21071
36100	21164
36200	21247
36300	21332
36400	21416
36500	21506
36600	21584
36700	21671
36800	21758
36900	21848
37000	21938
37100	22031
37200	22121
37300	22204
37400	22289
37500	22375
37600	22463
37700	22550
37800	22633
37900	22729
38000	22825
38100	22916
38200	23008
38300	23097
38400	23181
38500	23265
38600	23357
38700	23447
38800	23535
38900	23624
39000	23712
39100	23802
39200	23894
39300	23987
39400	24081
39500	24171
39600	24260
39700	24354
39800	24446
39900	24540
40000	24634
40100	24720
40200	24807
40300	24895
40400	24984
40500	25074
40600	25163
40700	25255
40800	25345
40900	25434
41000	25522
41100	25612
41200	25705
41300	25793
41400	25886
41500	25980
41600	26070
41700	26164
41800	26251
41900	26346
42000	26440
42100	26531
42200	26614
42300	26707
42400	26801
42500	26894
42600	26981
42700	27075
42800	27170
42900	27262
43000	27357
43100	27447
43200	27541
43300	27632
43400	27727
43500	27818
43600	27908
43700	28004
43800	28092
43900	28186
44000	28275
44100	28370
44200	28462
44300	28556
44400	28649
44500	28742
44600	28827
44700	28917
44800	29010
44900	29100
45000	29191
45100	29286
45200	29380
45300	29469
45400	29564
45500	29655
45600	29749
45700	29838
45800	29935
45900	30024
46000	30112
46100	30202
46200	30300
46300	30390
46400	30477
46500	30571
46600	30659
46700	30751
46800	30841
46900	30934
47000	31029
47100	31123
47200	31218
47300	31314
47400	31407
47500	31497
47600	31588
47700	31680
47800	31776
47900	31872
48000	31969
48100	32059
48200	32155
48300	32247
48400	32340
48500	32430
48600	32525
48700	32623
48800	32719
48900	32815
49000	32910
49100	33008
49200	33102
49300	33194
49400	33290
49500	33384
49600	33477
49700	33571
49800	33663
49900	33754
50000	33848
50100	33937
50200	34035
50300	34128
50400	34222
50500	34315
50600	34409
50700	34502
50800	34595
50900	34687
51000	34780
51100	34876
51200	34967
51300	35066
51400	35157
51500	35251
51600	35346
51700	35437
51800	35530
51900	35620
52000	35711
52100	35805
52200	35900
52300	35996
52400	36089
52500	36186
52600	36280
52700	36373
52800	36467
52900	36561
53000	36658
53100	36756
53200	36851
53300	36945
53400	37039
53500	37135
53600	37233
53700	37323
53800	37420
53900	37516
54000	37613
54100	37706
54200	37800
54300	37886
54400	37986
54500	38079
54600	38174
54700	38271
54800	38368
54900	38463
55000	38558
55100	38651
55200	38745
55300	38841
55400	38935
55500	39027
55600	39123
55700	39217
55800	39312
55900	39409
56000	39504
56100	39594
56200	39691
56300	39785
56400	39880
56500	39976
56600	40068
56700	40167
56800	40262
56900	40358
57000	40453
57100	40551
57200	40648
57300	40744
57400	40839
57500	40935
57600	41032
57700	41127
57800	41219
57900	41317
58000	41413
58100	41509
58200	41603
58300	41700
58400	41794
58500	41892
58600	41990
58700	42088
58800	42183
58900	42279
59000	42375
59100	42474
59200	42568
59300	42666
59400	42760
59500	42853
59600	42948
59700	43045
59800	43140
59900	43235
60000	43331
60100	43425
60200	43522
60300	43618
60400	43712
60500	43806
60600	43895
60700	43991
60800	44086
60900	44183
61000	44280
61100	44374
61200	44470
61300	44563
61400	44662
61500	44757
61600	44854
61700	44951
61800	45049
61900	45143
62000	45240
62100	45338
62200	45433
62300	45525
62400	45624
62500	45720
62600	45820
62700	45914
62800	46012
62900	46107
63000	46206
63100	46302
63200	46397
63300	46494
63400	46588
63500	46684
63600	46780
63700	46878
63800	46973
63900	47068
64000	47165
64100	47261
64200	47360
64300	47458
64400	47555
64500	47653
64600	47753
64700	47851
64800	47950
64900	48050
65000	48148
65100	48247
65200	48343
65300	48439
65400	48538
65500	48633
65600	48730
65700	48824
65800	48922
65900	49018
66000	49114
66100	49209
66200	49306
66300	49403
66400	49501
66500	49597
66600	49691
66700	49790
66800	49886
66900	49985
67000	50080
67100	50176
67200	50274
67300	50373
67400	50469
67500	50567
67600	50665
67700	50764
67800	50862
67900	50961
68000	51058
68100	51153
68200	51250
68300	51349
68400	51447
68500	51544
68600	51644
68700	51744
68800	51840
68900	51938
69000	52037
69100	52136
69200	52234
69300	52331
69400	52428
69500	52524
69600	52622
69700	52721
69800	52819
69900	52919
70000	53015
70100	53114
70200	53212
70300	53308
70400	53405
70500	53504
70600	53598
70700	53695
70800	53791
70900	53886
71000	53981
71100	54075
71200	54173
71300	54269
71400	54366
71500	54464
71600	54558
71700	54656
71800	54756
71900	54854
72000	54953
72100	55050
72200	55146
72300	55244
72400	55343
72500	55439
72600	55535
72700	55633
72800	55729
72900	55827
73000	55926
73100	56024
73200	56121
73300	56220
73400	56317
73500	56415
73600	56513
73700	56613
73800	56712
73900	56810
74000	56909
74100	57005
74200	57104
74300	57203
74400	57302
74500	57397
74600	57492
74700	57592
74800	57690
74900	57789
75000	57885
75100	57982
75200	58081
75300	58177
75400	58274
75500	58372
75600	58469
75700	58568
75800	58668
75900	58767
76000	58864
76100	58963
76200	59061
76300	59156
76400	59255
76500	59352
76600	59450
76700	59545
76800	59641
76900	59739
77000	59836
77100	59933
77200	60030
77300	60130
77400	60226
77500	60325
77600	60423
77700	60518
77800	60618
77900	60718
78000	60814
78100	60912
78200	61009
78300	61105
78400	61203
78500	61301
78600	61397
78700	61497
78800	61597
78900	61696
79000	61795
79100	61893
79200	61991
79300	62087
79400	62184
79500	62283
79600	62382
79700	62480
79800	62577
79900	62674
80000	62770
80100	62868
80200	62968
80300	63062
80400	63159
80500	63254
80600	63352
80700	63448
80800	63544
80900	63644
81000	63744
81100	63841
81200	63940
81300	64038
81400	64137
81500	64237
81600	64335
81700	64430
81800	64530
81900	64626
82000	64723
82100	64818
82200	64916
82300	65014
82400	65114
82500	65212
82600	65311
82700	65409
82800	65506
82900	65605
83000	65702
83100	65800
83200	65899
83300	65996
83400	66095
83500	66192
83600	66292
83700	66390
83800	66488
83900	66587
84000	66685
84100	66783
84200	66882
84300	66979
84400	67077
84500	67172
84600	67271
84700	67369
84800	67468
84900	67567
85000	67664
85100	67763
85200	67860
85300	67959
85400	68058
85500	68157
85600	68256
85700	68355
85800	68452
85900	68549
86000	68647
86100	68743
86200	68843
86300	68943
86400	69042
86500	69142
86600	69242
86700	69340
86800	69437
86900	69532
87000	69630
87100	69728
87200	69826
87300	69926
87400	70024
87500	70124
87600	70223
87700	70322
87800	70421
87900	70519
88000	70619
88100	70717
88200	70816
88300	70914
88400	71012
88500	71110
88600	71209
88700	71308
88800	71406
88900	71501
89000	71596
89100	71693
89200	71791
89300	71891
89400	71988
89500	72086
89600	72185
89700	72284
89800	72378
89900	72474
90000	72574
90100	72674
90200	72769
90300	72863
90400	72962
90500	73056
90600	73153
90700	73253
90800	73352
90900	73450
91000	73550
91100	73649
91200	73746
91300	73846
91400	73944
91500	74042
91600	74139
91700	74235
91800	74331
91900	74427
92000	74523
92100	74620
92200	74719
92300	74819
92400	74917
92500	75015
92600	75111
92700	75211
92800	75308
92900	75407
93000	75507
93100	75605
93200	75702
93300	75798
93400	75893
93500	75992
93600	76091
93700	76190
93800	76284
93900	76381
94000	76479
94100	76576
94200	76674
94300	76771
94400	76870
94500	76968
94600	77065
94700	77163
94800	77260
94900	77360
95000	77459
95100	77558
95200	77658
95300	77757
95400	77857
95500	77955
95600	78053
95700	78152
95800	78249
95900	78345
96000	78444
96100	78543
96200	78641
96300	78739
96400	78837
96500	78933
96600	79032
96700	79132
96800	79232
96900	79328
97000	79425
97100	79524
97200	79623
97300	79718
97400	79818
97500	79916
97600	80015
97700	80112
97800	80211
97900	80308
98000	80404
98100	80503
98200	80600
98300	80696
98400	80795
98500	80895
98600	80993
98700	81092
98800	81191
98900	81290
99000	81388
99100	81486
99200	81583
99300	81680
99400	81780
99500	81879
99600	81971
99700	82070
99800	82170
99900	82268
100000	82366


==> old/submission 2/plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_p.dat <==
i	p
100	0.00
200	0.00
300	0.33
400	0.50
500	0.40
600	0.67
700	0.57
800	0.50
900	0.44
1000	0.60
1100	0.64
1200	0.67
1300	0.77
1400	0.86
1500	0.87
1600	0.94
1700	1.06
1800	1.11
1900	1.26
2000	1.55
2100	1.52
2200	1.50
2300	1.61
2400	1.71
2500	1.80
2600	1.85
2700	1.78
2800	1.89
2900	1.90
3000	1.90
3100	2.00
3200	2.16
3300	2.21
3400	2.24
3500	2.37
3600	2.50
3700	2.70
3800	2.71
3900	2.74
4000	2.75
4100	2.68
4200	2.79
4300	2.93
4400	3.14
4500	3.16
4600	3.17
4700	3.13
4800	3.19
4900	3.16
5000	3.10
5100	3.16
5200	3.19
5300	3.25
5400	3.24
5500	3.24
5600	3.39
5700	3.47
5800	3.53
5900	3.63
6000	3.72
6100	3.70
6200	3.71
6300	3.84
6400	3.83
6500	3.86
6600	3.91
6700	3.94
6800	3.99
6900	4.03
7000	4.09
7100	4.20
7200	4.18
7300	4.22
7400	4.30
7500	4.39
7600	4.46
7700	4.49
7800	4.53
7900	4.53
8000	4.56
8100	4.63
8200	4.68
8300	4.70
8400	4.80
8500	4.81
8600	4.81
8700	4.86
8800	4.88
8900	4.91
9000	4.96
9100	5.01
9200	5.01
9300	5.04
9400	5.07
9500	5.12
9600	5.19
9700	5.25
9800	5.30
9900	5.35
10000	5.41
10100	5.45
10200	5.48
10300	5.51
10400	5.56
10500	5.63
10600	5.67
10700	5.71
10800	5.73
10900	5.74
11000	5.74
11100	5.75
11200	5.77
11300	5.81
11400	5.82
11500	5.83
11600	5.84
11700	5.90
11800	5.93
11900	5.95
12000	5.97
12100	6.02
12200	6.02
12300	6.06
12400	6.07
12500	6.11
12600	6.15
12700	6.19
12800	6.23
12900	6.27
13000	6.30
13100	6.32
13200	6.33
13300	6.32
13400	6.39
13500	6.43
13600	6.46
13700	6.51
13800	6.51
13900	6.53
14000	6.56
14100	6.60
14200	6.66
14300	6.72
14400	6.71
14500	6.74
14600	6.75
14700	6.80
14800	6.78
14900	6.81
15000	6.84
15100	6.84
15200	6.87
15300	6.92
15400	6.90
15500	6.92
15600	6.92
15700	6.96
15800	6.99
15900	7.01
16000	7.03
16100	7.02
16200	7.06
16300	7.10
16400	7.12
16500	7.15
16600	7.19
16700	7.20
16800	7.19
16900	7.22
17000	7.24
17100	7.23
17200	7.27
17300	7.29
17400	7.32
17500	7.34
17600	7.36
17700	7.41
17800	7.42
17900	7.45
18000	7.47
18100	7.49
18200	7.53
18300	7.56
18400	7.58
18500	7.58
18600	7.60
18700	7.62
18800	7.65
18900	7.68
19000	7.69
19100	7.74
19200	7.73
19300	7.72
19400	7.75
19500	7.75
19600	7.76
19700	7.75
19800	7.75
19900	7.78
20000	7.80
20100	7.83
20200	7.86
20300	7.86
20400	7.88
20500	7.90
20600	7.92
20700	7.94
20800	7.97
20900	7.98
21000	8.01
21100	8.02
21200	8.02
21300	8.02
21400	8.01
21500	8.03
21600	8.03
21700	8.05
21800	8.06
21900	8.09
22000	8.10
22100	8.10
22200	8.11
22300	8.13
22400	8.15
22500	8.15
22600	8.17
22700	8.19
22800	8.19
22900	8.22
23000	8.22
23100	8.23
23200	8.23
23300	8.26
23400	8.27
23500	8.30
23600	8.30
23700	8.31
23800	8.33
23900	8.33
24000	8.35
24100	8.36
24200	8.38
24300	8.41
24400	8.42
24500	8.45
24600	8.45
24700	8.46
24800	8.46
24900	8.46
25000	8.47
25100	8.48
25200	8.47
25300	8.46
25400	8.46
25500	8.47
25600	8.49
25700	8.49
25800	8.48
25900	8.50
26000	8.52
26100	8.53
26200	8.56
26300	8.56
26400	8.56
26500	8.57
26600	8.55
26700	8.56
26800	8.59
26900	8.58
27000	8.60
27100	8.61
27200	8.61
27300	8.62
27400	8.62
27500	8.63
27600	8.66
27700	8.66
27800	8.65
27900	8.67
28000	8.68
28100	8.69
28200	8.70
28300	8.68
28400	8.68
28500	8.69
28600	8.69
28700	8.69
28800	8.71
28900	8.72
29000	8.75
29100	8.76
29200	8.77
29300	8.78
29400	8.80
29500	8.84
29600	8.84
29700	8.86
29800	8.86
29900	8.87
30000	8.89
30100	8.88
30200	8.91
30300	8.91
30400	8.91
30500	8.92
30600	8.92
30700	8.94
30800	8.96
30900	8.96
31000	8.97
31100	8.98
31200	8.97
31300	8.97
31400	8.98
31500	8.99
31600	8.99
31700	8.98
31800	8.98
31900	8.98
32000	9.01
32100	9.02
32200	9.02
32300	9.04
32400	9.06
32500	9.06
32600	9.08
32700	9.10
32800	9.11
32900	9.11
33000	9.10
33100	9.10
33200	9.12
33300	9.13
33400	9.15
33500	9.16
33600	9.18
33700	9.18
33800	9.19
33900	9.20
34000	9.21
34100	9.23
34200	9.25
34300	9.25
34400	9.28
34500	9.28
34600	9.28
34700	9.29
34800	9.29
34900	9.31
35000	9.32
35100	9.34
35200	9.34
35300	9.36
35400	9.37
35500	9.37
35600	9.37
35700	9.39
35800	9.41
35900	9.41
36000	9.42
36100	9.43
36200	9.44
36300	9.45
36400	9.45
36500	9.45
36600	9.45
36700	9.46
36800	9.47
36900	9.48
37000	9.48
37100	9.48
37200	9.49
37300	9.50
37400	9.51
37500	9.53
37600	9.54
37700	9.53
37800	9.53
37900	9.54
38000	9.54
38100	9.55
38200	9.59
38300	9.59
38400	9.60
38500	9.62
38600	9.62
38700	9.62
38800	9.62
38900	9.63
39000	9.64
39100	9.64
39200	9.65
39300	9.65
39400	9.68
39500	9.69
39600	9.70
39700	9.71
39800	9.72
39900	9.74
40000	9.75
40100	9.75
40200	9.79
40300	9.79
40400	9.80
40500	9.80
40600	9.81
40700	9.81
40800	9.81
40900	9.81
41000	9.82
41100	9.83
41200	9.83
41300	9.85
41400	9.86
41500	9.87
41600	9.89
41700	9.91
41800	9.90
41900	9.92
42000	9.93
42100	9.93
42200	9.95
42300	9.95
42400	9.96
42500	9.96
42600	9.97
42700	9.97
42800	9.98
42900	10.00
43000	10.01
43100	10.03
43200	10.04
43300	10.05
43400	10.06
43500	10.04
43600	10.05
43700	10.06
43800	10.06
43900	10.06
44000	10.07
44100	10.07
44200	10.08
44300	10.09
44400	10.09
44500	10.09
44600	10.08
44700	10.08
44800	10.10
44900	10.11
45000	10.11
45100	10.11
45200	10.10
45300	10.10
45400	10.11
45500	10.10
45600	10.12
45700	10.14
45800	10.15
45900	10.16
46000	10.17
46100	10.18
46200	10.18
46300	10.19
46400	10.20
46500	10.20
46600	10.21
46700	10.22
46800	10.22
46900	10.23
47000	10.22
47100	10.23
47200	10.24
47300	10.23
47400	10.24
47500	10.26
47600	10.27
47700	10.27
47800	10.28
47900	10.30
48000	10.31
48100	10.31
48200	10.32
48300	10.32
48400	10.31
48500	10.32
48600	10.33
48700	10.34
48800	10.35
48900	10.35
49000	10.35
49100	10.37
49200	10.38
49300	10.38
49400	10.38
49500	10.38
49600	10.38
49700	10.38
49800	10.38
49900	10.38
50000	10.39
50100	10.39
50200	10.39
50300	10.40
50400	10.40
50500	10.40
50600	10.40
50700	10.40
50800	10.40
50900	10.40
51000	10.42
51100	10.42
51200	10.42
51300	10.42
51400	10.43
51500	10.43
51600	10.43
51700	10.43
51800	10.44
51900	10.44
52000	10.45
52100	10.45
52200	10.46
52300	10.45
52400	10.45
52500	10.45
52600	10.46
52700	10.46
52800	10.47
52900	10.46
53000	10.48
53100	10.48
53200	10.49
53300	10.49
53400	10.50
53500	10.50
53600	10.50
53700	10.50
53800	10.51
53900	10.52
54000	10.52
54100	10.52
54200	10.52
54300	10.52
54400	10.52
54500	10.53
54600	10.54
54700	10.54
54800	10.55
54900	10.56
55000	10.55
55100	10.55
55200	10.55
55300	10.56
55400	10.57
55500	10.58
55600	10.58
55700	10.59
55800	10.60
55900	10.61
56000	10.61
56100	10.63
56200	10.63
56300	10.65
56400	10.64
56500	10.65
56600	10.66
56700	10.66
56800	10.66
56900	10.67
57000	10.67
57100	10.68
57200	10.69
57300	10.69
57400	10.70
57500	10.71
57600	10.71
57700	10.72
57800	10.71
57900	10.71
58000	10.72
58100	10.72
58200	10.74
58300	10.74
58400	10.74
58500	10.76
58600	10.75
58700	10.75
58800	10.76
58900	10.77
59000	10.78
59100	10.79
59200	10.80
59300	10.80
59400	10.81
59500	10.81
59600	10.81
59700	10.82
59800	10.81
59900	10.82
60000	10.83
60100	10.83
60200	10.85
60300	10.85
60400	10.86
60500	10.86
60600	10.86
60700	10.87
60800	10.87
60900	10.87
61000	10.87
61100	10.86
61200	10.86
61300	10.87
61400	10.87
61500	10.88
61600	10.88
61700	10.88
61800	10.87
61900	10.87
62000	10.87
62100	10.88
62200	10.88
62300	10.89
62400	10.89
62500	10.89
62600	10.90
62700	10.92
62800	10.92
62900	10.92
63000	10.92
63100	10.91
63200	10.91
63300	10.90
63400	10.90
63500	10.90
63600	10.92
63700	10.91
63800	10.91
63900	10.91
64000	10.93
64100	10.93
64200	10.93
64300	10.93
64400	10.93
64500	10.93
64600	10.93
64700	10.94
64800	10.94
64900	10.95
65000	10.95
65100	10.96
65200	10.96
65300	10.96
65400	10.97
65500	10.96
65600	10.96
65700	10.96
65800	10.97
65900	10.97
66000	10.96
66100	10.97
66200	10.97
66300	10.97
66400	10.98
66500	10.98
66600	10.98
66700	10.99
66800	10.99
66900	10.99
67000	10.99
67100	10.99
67200	11.00
67300	11.00
67400	11.01
67500	11.01
67600	11.01
67700	11.03
67800	11.03
67900	11.03
68000	11.03
68100	11.03
68200	11.03
68300	11.03
68400	11.03
68500	11.03
68600	11.03
68700	11.05
68800	11.04
68900	11.04
69000	11.03
69100	11.04
69200	11.04
69300	11.04
69400	11.04
69500	11.04
69600	11.04
69700	11.04
69800	11.04
69900	11.04
70000	11.04
70100	11.05
70200	11.05
70300	11.06
70400	11.06
70500	11.06
70600	11.07
70700	11.07
70800	11.06
70900	11.06
71000	11.06
71100	11.07
71200	11.07
71300	11.07
71400	11.08
71500	11.08
71600	11.08
71700	11.07
71800	11.08
71900	11.08
72000	11.08
72100	11.09
72200	11.08
72300	11.08
72400	11.08
72500	11.08
72600	11.09
72700	11.09
72800	11.10
72900	11.10
73000	11.10
73100	11.11
73200	11.11
73300	11.12
73400	11.13
73500	11.14
73600	11.15
73700	11.15
73800	11.16
73900	11.16
74000	11.16
74100	11.16
74200	11.15
74300	11.15
74400	11.16
74500	11.15
74600	11.16
74700	11.17
74800	11.17
74900	11.17
75000	11.17
75100	11.17
75200	11.18
75300	11.19
75400	11.19
75500	11.19
75600	11.19
75700	11.19
75800	11.19
75900	11.19
76000	11.19
76100	11.19
76200	11.19
76300	11.19
76400	11.20
76500	11.20
76600	11.20
76700	11.21
76800	11.20
76900	11.21
77000	11.21
77100	11.21
77200	11.20
77300	11.21
77400	11.21
77500	11.21
77600	11.21
77700	11.21
77800	11.21
77900	11.20
78000	11.20
78100	11.20
78200	11.20
78300	11.21
78400	11.21
78500	11.21
78600	11.21
78700	11.22
78800	11.22
78900	11.23
79000	11.23
79100	11.24
79200	11.23
79300	11.24
79400	11.24
79500	11.24
79600	11.24
79700	11.24
79800	11.24
79900	11.24
80000	11.23
80100	11.24
80200	11.24
80300	11.24
80400	11.24
80500	11.25
80600	11.25
80700	11.25
80800	11.24
80900	11.24
81000	11.25
81100	11.25
81200	11.25
81300	11.25
81400	11.25
81500	11.25
81600	11.25
81700	11.26
81800	11.26
81900	11.26
82000	11.26
82100	11.26
82200	11.26
82300	11.26
82400	11.25
82500	11.26
82600	11.26
82700	11.26
82800	11.26
82900	11.26
83000	11.26
83100	11.26
83200	11.26
83300	11.26
83400	11.26
83500	11.27
83600	11.26
83700	11.27
83800	11.27
83900	11.27
84000	11.27
84100	11.28
84200	11.28
84300	11.28
84400	11.28
84500	11.28
84600	11.28
84700	11.28
84800	11.27
84900	11.28
85000	11.28
85100	11.28
85200	11.28
85300	11.28
85400	11.29
85500	11.28
85600	11.29
85700	11.29
85800	11.29
85900	11.29
86000	11.28
86100	11.28
86200	11.28
86300	11.27
86400	11.28
86500	11.28
86600	11.29
86700	11.29
86800	11.29
86900	11.29
87000	11.30
87100	11.30
87200	11.30
87300	11.30
87400	11.30
87500	11.30
87600	11.30
87700	11.30
87800	11.31
87900	11.31
88000	11.31
88100	11.31
88200	11.32
88300	11.31
88400	11.31
88500	11.32
88600	11.32
88700	11.33
88800	11.32
88900	11.32
89000	11.32
89100	11.32
89200	11.32
89300	11.33
89400	11.32
89500	11.32
89600	11.32
89700	11.32
89800	11.31
89900	11.31
90000	11.31
90100	11.31
90200	11.31
90300	11.32
90400	11.32
90500	11.33
90600	11.33
90700	11.33
90800	11.33
90900	11.33
91000	11.33
91100	11.33
91200	11.33
91300	11.32
91400	11.32
91500	11.31
91600	11.32
91700	11.31
91800	11.31
91900	11.31
92000	11.31
92100	11.32
92200	11.31
92300	11.32
92400	11.32
92500	11.32
92600	11.32
92700	11.32
92800	11.33
92900	11.33
93000	11.33
93100	11.32
93200	11.32
93300	11.32
93400	11.33
93500	11.33
93600	11.33
93700	11.33
93800	11.33
93900	11.34
94000	11.34
94100	11.34
94200	11.34
94300	11.34
94400	11.34
94500	11.33
94600	11.33
94700	11.33
94800	11.34
94900	11.35
95000	11.35
95100	11.36
95200	11.35
95300	11.35
95400	11.35
95500	11.35
95600	11.36
95700	11.36
95800	11.35
95900	11.36
96000	11.35
96100	11.35
96200	11.36
96300	11.36
96400	11.36
96500	11.37
96600	11.38
96700	11.39
96800	11.38
96900	11.38
97000	11.38
97100	11.39
97200	11.39
97300	11.39
97400	11.39
97500	11.38
97600	11.38
97700	11.38
97800	11.38
97900	11.38
98000	11.38
98100	11.38
98200	11.39
98300	11.38
98400	11.38
98500	11.39
98600	11.39
98700	11.40
98800	11.39
98900	11.39
99000	11.39
99100	11.39
99200	11.39
99300	11.39
99400	11.39
99500	11.38
99600	11.39
99700	11.39
99800	11.40
99900	11.40
100000	11.40


==> old/submission 2/plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_s.dat <==
i	s
100	99.00
200	98.00
300	97.67
400	97.25
500	96.60
600	95.50
700	94.86
800	94.25
900	94.22
1000	93.50
1100	93.18
1200	92.67
1300	92.46
1400	92.07
1500	91.53
1600	90.88
1700	89.94
1800	89.44
1900	88.89
2000	88.25
2100	87.90
2200	87.36
2300	86.96
2400	86.38
2500	85.84
2600	85.35
2700	85.04
2800	84.57
2900	84.00
3000	83.40
3100	83.16
3200	82.88
3300	82.42
3400	81.94
3500	81.29
3600	80.81
3700	80.22
3800	80.00
3900	79.46
4000	79.08
4100	78.66
4200	78.24
4300	77.84
4400	77.25
4500	76.93
4600	76.52
4700	76.17
4800	75.65
4900	75.43
5000	75.24
5100	74.80
5200	74.48
5300	74.00
5400	73.63
5500	73.18
5600	72.80
5700	72.35
5800	71.91
5900	71.44
6000	70.97
6100	70.62
6200	70.27
6300	69.68
6400	69.36
6500	68.98
6600	68.58
6700	68.18
6800	67.68
6900	67.28
7000	66.90
7100	66.45
7200	66.19
7300	65.85
7400	65.50
7500	65.15
7600	64.80
7700	64.55
7800	64.26
7900	63.99
8000	63.67
8100	63.40
8200	63.04
8300	62.78
8400	62.46
8500	62.20
8600	61.84
8700	61.63
8800	61.40
8900	61.15
9000	60.89
9100	60.60
9200	60.28
9300	60.02
9400	59.74
9500	59.47
9600	59.24
9700	58.89
9800	58.61
9900	58.38
10000	58.10
10100	57.78
10200	57.44
10300	57.24
10400	56.94
10500	56.66
10600	56.34
10700	56.07
10800	55.82
10900	55.52
11000	55.25
11100	55.00
11200	54.69
11300	54.40
11400	54.17
11500	53.96
11600	53.72
11700	53.50
11800	53.29
11900	53.03
12000	52.74
12100	52.49
12200	52.23
12300	51.98
12400	51.70
12500	51.42
12600	51.21
12700	50.98
12800	50.75
12900	50.50
13000	50.23
13100	49.95
13200	49.70
13300	49.48
13400	49.25
13500	49.00
13600	48.77
13700	48.53
13800	48.26
13900	48.05
14000	47.84
14100	47.61
14200	47.39
14300	47.17
14400	46.92
14500	46.69
14600	46.48
14700	46.27
14800	46.13
14900	45.91
15000	45.73
15100	45.51
15200	45.36
15300	45.14
15400	44.95
15500	44.75
15600	44.60
15700	44.41
15800	44.23
15900	44.03
16000	43.81
16100	43.66
16200	43.44
16300	43.28
16400	43.10
16500	42.93
16600	42.75
16700	42.56
16800	42.37
16900	42.20
17000	42.00
17100	41.84
17200	41.68
17300	41.48
17400	41.35
17500	41.15
17600	41.00
17700	40.82
17800	40.65
17900	40.51
18000	40.37
18100	40.20
18200	40.01
18300	39.85
18400	39.70
18500	39.55
18600	39.40
18700	39.23
18800	39.07
18900	38.91
19000	38.76
19100	38.60
19200	38.44
19300	38.31
19400	38.17
19500	38.02
19600	37.86
19700	37.69
19800	37.56
19900	37.45
20000	37.30
20100	37.14
20200	37.01
20300	36.89
20400	36.77
20500	36.62
20600	36.49
20700	36.36
20800	36.19
20900	36.02
21000	35.89
21100	35.74
21200	35.59
21300	35.46
21400	35.34
21500	35.21
21600	35.08
21700	34.94
21800	34.84
21900	34.72
22000	34.58
22100	34.45
22200	34.32
22300	34.20
22400	34.07
22500	33.96
22600	33.84
22700	33.71
22800	33.63
22900	33.51
23000	33.40
23100	33.28
23200	33.15
23300	33.02
23400	32.89
23500	32.78
23600	32.67
23700	32.56
23800	32.45
23900	32.33
24000	32.22
24100	32.11
24200	32.02
24300	31.90
24400	31.80
24500	31.69
24600	31.57
24700	31.47
24800	31.37
24900	31.27
25000	31.17
25100	31.06
25200	30.95
25300	30.86
25400	30.75
25500	30.64
25600	30.55
25700	30.44
25800	30.34
25900	30.24
26000	30.17
26100	30.07
26200	29.97
26300	29.86
26400	29.75
26500	29.65
26600	29.57
26700	29.47
26800	29.38
26900	29.30
27000	29.19
27100	29.11
27200	29.02
27300	28.92
27400	28.82
27500	28.74
27600	28.64
27700	28.55
27800	28.46
27900	28.37
28000	28.29
28100	28.20
28200	28.10
28300	28.03
28400	27.94
28500	27.85
28600	27.78
28700	27.68
28800	27.60
28900	27.51
29000	27.42
29100	27.34
29200	27.26
29300	27.18
29400	27.09
29500	27.01
29600	26.94
29700	26.86
29800	26.77
29900	26.69
30000	26.62
30100	26.53
30200	26.45
30300	26.37
30400	26.30
30500	26.24
30600	26.16
30700	26.07
30800	26.00
30900	25.92
31000	25.84
31100	25.77
31200	25.69
31300	25.63
31400	25.55
31500	25.48
31600	25.40
31700	25.32
31800	25.25
31900	25.18
32000	25.11
32100	25.04
32200	24.96
32300	24.89
32400	24.81
32500	24.74
32600	24.67
32700	24.61
32800	24.54
32900	24.47
33000	24.41
33100	24.33
33200	24.27
33300	24.20
33400	24.13
33500	24.06
33600	23.99
33700	23.93
33800	23.86
33900	23.80
34000	23.74
34100	23.67
34200	23.60
34300	23.53
34400	23.47
34500	23.41
34600	23.35
34700	23.29
34800	23.22
34900	23.15
35000	23.09
35100	23.03
35200	22.97
35300	22.91
35400	22.86
35500	22.79
35600	22.73
35700	22.68
35800	22.62
35900	22.57
36000	22.51
36100	22.44
36200	22.38
36300	22.32
36400	22.26
36500	22.20
36600	22.14
36700	22.09
36800	22.03
36900	21.98
37000	21.92
37100	21.86
37200	21.80
37300	21.75
37400	21.69
37500	21.63
37600	21.58
37700	21.53
37800	21.47
37900	21.41
38000	21.36
38100	21.30
38200	21.25
38300	21.20
38400	21.14
38500	21.09
38600	21.04
38700	20.99
38800	20.94
38900	20.88
39000	20.84
39100	20.78
39200	20.73
39300	20.68
39400	20.63
39500	20.58
39600	20.53
39700	20.48
39800	20.43
39900	20.38
40000	20.34
40100	20.28
40200	20.24
40300	20.19
40400	20.14
40500	20.09
40600	20.04
40700	20.00
40800	19.95
40900	19.90
41000	19.85
41100	19.81
41200	19.76
41300	19.72
41400	19.68
41500	19.63
41600	19.58
41700	19.53
41800	19.49
41900	19.44
42000	19.40
42100	19.35
42200	19.30
42300	19.26
42400	19.21
42500	19.17
42600	19.13
42700	19.09
42800	19.04
42900	19.00
43000	18.96
43100	18.91
43200	18.87
43300	18.82
43400	18.79
43500	18.74
43600	18.70
43700	18.66
43800	18.61
43900	18.57
44000	18.53
44100	18.49
44200	18.45
44300	18.40
44400	18.36
44500	18.32
44600	18.28
44700	18.24
44800	18.20
44900	18.17
45000	18.13
45100	18.09
45200	18.05
45300	18.01
45400	17.97
45500	17.93
45600	17.89
45700	17.85
45800	17.82
45900	17.78
46000	17.74
46100	17.70
46200	17.66
46300	17.63
46400	17.59
46500	17.55
46600	17.52
46700	17.48
46800	17.44
46900	17.41
47000	17.37
47100	17.33
47200	17.29
47300	17.26
47400	17.22
47500	17.19
47600	17.15
47700	17.12
47800	17.09
47900	17.05
48000	17.02
48100	16.98
48200	16.95
48300	16.91
48400	16.88
48500	16.85
48600	16.81
48700	16.78
48800	16.74
48900	16.71
49000	16.67
49100	16.64
49200	16.61
49300	16.57
49400	16.54
49500	16.51
49600	16.47
49700	16.44
49800	16.41
49900	16.37
50000	16.34
50100	16.31
50200	16.28
50300	16.24
50400	16.22
50500	16.18
50600	16.15
50700	16.12
50800	16.09
50900	16.06
51000	16.03
51100	16.00
51200	15.97
51300	15.94
51400	15.90
51500	15.87
51600	15.84
51700	15.81
51800	15.78
51900	15.75
52000	15.72
52100	15.69
52200	15.66
52300	15.63
52400	15.60
52500	15.58
52600	15.55
52700	15.52
52800	15.49
52900	15.46
53000	15.43
53100	15.40
53200	15.37
53300	15.34
53400	15.31
53500	15.29
53600	15.26
53700	15.23
53800	15.20
53900	15.17
54000	15.15
54100	15.12
54200	15.09
54300	15.06
54400	15.03
54500	15.01
54600	14.98
54700	14.95
54800	14.93
54900	14.90
55000	14.87
55100	14.85
55200	14.82
55300	14.79
55400	14.77
55500	14.74
55600	14.71
55700	14.69
55800	14.66
55900	14.64
56000	14.61
56100	14.59
56200	14.56
56300	14.53
56400	14.51
56500	14.48
56600	14.46
56700	14.43
56800	14.41
56900	14.38
57000	14.36
57100	14.33
57200	14.31
57300	14.28
57400	14.26
57500	14.23
57600	14.21
57700	14.19
57800	14.16
57900	14.14
58000	14.11
58100	14.09
58200	14.06
58300	14.04
58400	14.02
58500	13.99
58600	13.97
58700	13.94
58800	13.92
58900	13.90
59000	13.87
59100	13.85
59200	13.83
59300	13.80
59400	13.78
59500	13.76
59600	13.74
59700	13.71
59800	13.69
59900	13.67
60000	13.65
60100	13.62
60200	13.60
60300	13.58
60400	13.56
60500	13.53
60600	13.51
60700	13.49
60800	13.47
60900	13.44
61000	13.42
61100	13.40
61200	13.38
61300	13.36
61400	13.34
61500	13.31
61600	13.29
61700	13.27
61800	13.25
61900	13.23
62000	13.21
62100	13.19
62200	13.17
62300	13.14
62400	13.12
62500	13.10
62600	13.08
62700	13.06
62800	13.04
62900	13.02
63000	13.00
63100	12.98
63200	12.96
63300	12.94
63400	12.92
63500	12.90
63600	12.88
63700	12.86
63800	12.84
63900	12.82
64000	12.80
64100	12.78
64200	12.76
64300	12.74
64400	12.72
64500	12.70
64600	12.68
64700	12.66
64800	12.64
64900	12.62
65000	12.60
65100	12.58
65200	12.56
65300	12.54
65400	12.52
65500	12.50
65600	12.48
65700	12.47
65800	12.45
65900	12.43
66000	12.41
66100	12.39
66200	12.37
66300	12.35
66400	12.33
66500	12.32
66600	12.30
66700	12.28
66800	12.26
66900	12.24
67000	12.22
67100	12.21
67200	12.19
67300	12.17
67400	12.15
67500	12.13
67600	12.12
67700	12.10
67800	12.08
67900	12.06
68000	12.04
68100	12.03
68200	12.01
68300	11.99
68400	11.97
68500	11.96
68600	11.94
68700	11.92
68800	11.91
68900	11.89
69000	11.87
69100	11.85
69200	11.84
69300	11.82
69400	11.80
69500	11.79
69600	11.77
69700	11.75
69800	11.73
69900	11.72
70000	11.70
70100	11.68
70200	11.67
70300	11.65
70400	11.63
70500	11.62
70600	11.60
70700	11.59
70800	11.57
70900	11.55
71000	11.54
71100	11.52
71200	11.50
71300	11.49
71400	11.47
71500	11.46
71600	11.44
71700	11.42
71800	11.41
71900	11.39
72000	11.38
72100	11.36
72200	11.34
72300	11.33
72400	11.31
72500	11.30
72600	11.28
72700	11.27
72800	11.25
72900	11.24
73000	11.22
73100	11.21
73200	11.19
73300	11.18
73400	11.16
73500	11.15
73600	11.13
73700	11.12
73800	11.10
73900	11.09
74000	11.07
74100	11.06
74200	11.04
74300	11.03
74400	11.01
74500	11.00
74600	10.98
74700	10.97
74800	10.95
74900	10.94
75000	10.92
75100	10.91
75200	10.89
75300	10.88
75400	10.86
75500	10.85
75600	10.84
75700	10.82
75800	10.81
75900	10.79
76000	10.78
76100	10.76
76200	10.75
76300	10.74
76400	10.72
76500	10.71
76600	10.69
76700	10.68
76800	10.67
76900	10.65
77000	10.64
77100	10.63
77200	10.61
77300	10.60
77400	10.58
77500	10.57
77600	10.56
77700	10.54
77800	10.53
77900	10.52
78000	10.50
78100	10.49
78200	10.48
78300	10.46
78400	10.45
78500	10.44
78600	10.42
78700	10.41
78800	10.40
78900	10.38
79000	10.37
79100	10.36
79200	10.34
79300	10.33
79400	10.32
79500	10.30
79600	10.29
79700	10.28
79800	10.27
79900	10.25
80000	10.24
80100	10.23
80200	10.21
80300	10.20
80400	10.19
80500	10.18
80600	10.16
80700	10.15
80800	10.14
80900	10.13
81000	10.11
81100	10.10
81200	10.09
81300	10.08
81400	10.06
81500	10.05
81600	10.04
81700	10.03
81800	10.01
81900	10.00
82000	9.99
82100	9.98
82200	9.97
82300	9.95
82400	9.94
82500	9.93
82600	9.92
82700	9.91
82800	9.89
82900	9.88
83000	9.87
83100	9.86
83200	9.85
83300	9.83
83400	9.82
83500	9.81
83600	9.80
83700	9.79
83800	9.78
83900	9.76
84000	9.75
84100	9.74
84200	9.73
84300	9.72
84400	9.71
84500	9.69
84600	9.68
84700	9.67
84800	9.66
84900	9.65
85000	9.64
85100	9.63
85200	9.62
85300	9.60
85400	9.59
85500	9.58
85600	9.57
85700	9.56
85800	9.55
85900	9.54
86000	9.53
86100	9.51
86200	9.50
86300	9.49
86400	9.48
86500	9.47
86600	9.46
86700	9.45
86800	9.44
86900	9.43
87000	9.42
87100	9.41
87200	9.39
87300	9.38
87400	9.37
87500	9.36
87600	9.35
87700	9.34
87800	9.33
87900	9.32
88000	9.31
88100	9.30
88200	9.29
88300	9.28
88400	9.27
88500	9.26
88600	9.25
88700	9.24
88800	9.23
88900	9.21
89000	9.20
89100	9.19
89200	9.18
89300	9.17
89400	9.16
89500	9.15
89600	9.14
89700	9.13
89800	9.12
89900	9.11
90000	9.10
90100	9.09
90200	9.08
90300	9.07
90400	9.06
90500	9.05
90600	9.04
90700	9.03
90800	9.02
90900	9.01
91000	9.00
91100	8.99
91200	8.98
91300	8.97
91400	8.96
91500	8.95
91600	8.94
91700	8.93
91800	8.92
91900	8.91
92000	8.90
92100	8.89
92200	8.89
92300	8.88
92400	8.87
92500	8.86
92600	8.85
92700	8.84
92800	8.83
92900	8.82
93000	8.81
93100	8.80
93200	8.79
93300	8.78
93400	8.77
93500	8.76
93600	8.75
93700	8.74
93800	8.73
93900	8.72
94000	8.71
94100	8.71
94200	8.70
94300	8.69
94400	8.68
94500	8.67
94600	8.66
94700	8.65
94800	8.64
94900	8.63
95000	8.62
95100	8.61
95200	8.61
95300	8.60
95400	8.59
95500	8.58
95600	8.57
95700	8.56
95800	8.55
95900	8.54
96000	8.53
96100	8.52
96200	8.52
96300	8.51
96400	8.50
96500	8.49
96600	8.48
96700	8.47
96800	8.46
96900	8.45
97000	8.45
97100	8.44
97200	8.43
97300	8.42
97400	8.41
97500	8.40
97600	8.39
97700	8.38
97800	8.38
97900	8.37
98000	8.36
98100	8.35
98200	8.34
98300	8.33
98400	8.33
98500	8.32
98600	8.31
98700	8.30
98800	8.29
98900	8.28
99000	8.27
99100	8.27
99200	8.26
99300	8.25
99400	8.24
99500	8.23
99600	8.22
99700	8.22
99800	8.21
99900	8.20
100000	8.19


==> old/submission 2/plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_v.dat <==
i	v
100	1.00
200	2.00
300	2.00
400	2.25
500	3.00
600	3.83
700	4.57
800	5.25
900	5.33
1000	5.90
1100	6.18
1200	6.67
1300	6.77
1400	7.07
1500	7.60
1600	8.19
1700	9.00
1800	9.44
1900	9.84
2000	10.20
2100	10.57
2200	11.14
2300	11.43
2400	11.92
2500	12.36
2600	12.81
2700	13.19
2800	13.54
2900	14.10
3000	14.70
3100	14.84
3200	14.97
3300	15.36
3400	15.82
3500	16.34
3600	16.69
3700	17.08
3800	17.29
3900	17.79
4000	18.18
4100	18.66
4200	18.98
4300	19.23
4400	19.61
4500	19.91
4600	20.30
4700	20.70
4800	21.17
4900	21.41
5000	21.66
5100	22.04
5200	22.33
5300	22.75
5400	23.13
5500	23.58
5600	23.80
5700	24.18
5800	24.55
5900	24.93
6000	25.32
6100	25.67
6200	26.02
6300	26.48
6400	26.81
6500	27.15
6600	27.52
6700	27.88
6800	28.34
6900	28.70
7000	29.01
7100	29.35
7200	29.62
7300	29.93
7400	30.20
7500	30.47
7600	30.74
7700	30.96
7800	31.22
7900	31.48
8000	31.76
8100	31.98
8200	32.28
8300	32.52
8400	32.74
8500	32.99
8600	33.35
8700	33.51
8800	33.73
8900	33.94
9000	34.16
9100	34.38
9200	34.71
9300	34.94
9400	35.18
9500	35.41
9600	35.57
9700	35.87
9800	36.09
9900	36.26
10000	36.49
10100	36.77
10200	37.08
10300	37.24
10400	37.50
10500	37.71
10600	37.99
10700	38.21
10800	38.44
10900	38.73
11000	39.02
11100	39.25
11200	39.54
11300	39.79
11400	40.02
11500	40.22
11600	40.45
11700	40.61
11800	40.78
11900	41.03
12000	41.29
12100	41.49
12200	41.75
12300	41.96
12400	42.23
12500	42.46
12600	42.63
12700	42.83
12800	43.02
12900	43.23
13000	43.47
13100	43.73
13200	43.97
13300	44.20
13400	44.36
13500	44.57
13600	44.77
13700	44.96
13800	45.23
13900	45.42
14000	45.60
14100	45.79
14200	45.94
14300	46.11
14400	46.38
14500	46.57
14600	46.77
14700	46.93
14800	47.09
14900	47.28
15000	47.43
15100	47.65
15200	47.77
15300	47.94
15400	48.15
15500	48.34
15600	48.47
15700	48.64
15800	48.78
15900	48.97
16000	49.16
16100	49.31
16200	49.49
16300	49.62
16400	49.78
16500	49.92
16600	50.06
16700	50.25
16800	50.44
16900	50.58
17000	50.76
17100	50.93
17200	51.05
17300	51.23
17400	51.33
17500	51.50
17600	51.64
17700	51.77
17800	51.93
17900	52.04
18000	52.16
18100	52.31
18200	52.47
18300	52.60
18400	52.72
18500	52.87
18600	52.99
18700	53.15
18800	53.28
18900	53.41
19000	53.55
19100	53.66
19200	53.82
19300	53.97
19400	54.08
19500	54.23
19600	54.38
19700	54.56
19800	54.69
19900	54.77
20000	54.90
20100	55.03
20200	55.12
20300	55.25
20400	55.35
20500	55.47
20600	55.59
20700	55.71
20800	55.84
20900	56.00
21000	56.10
21100	56.24
21200	56.38
21300	56.52
21400	56.65
21500	56.76
21600	56.89
21700	57.01
21800	57.10
21900	57.20
22000	57.32
22100	57.45
22200	57.58
22300	57.68
22400	57.78
22500	57.89
22600	57.99
22700	58.10
22800	58.18
22900	58.28
23000	58.39
23100	58.49
23200	58.62
23300	58.72
23400	58.84
23500	58.91
23600	59.03
23700	59.13
23800	59.22
23900	59.33
24000	59.44
24100	59.53
24200	59.60
24300	59.69
24400	59.78
24500	59.86
24600	59.98
24700	60.08
24800	60.18
24900	60.27
25000	60.36
25100	60.47
25200	60.58
25300	60.68
25400	60.79
25500	60.89
25600	60.96
25700	61.07
25800	61.19
25900	61.26
26000	61.32
26100	61.41
26200	61.48
26300	61.58
26400	61.69
26500	61.78
26600	61.88
26700	61.97
26800	62.04
26900	62.12
27000	62.20
27100	62.28
27200	62.37
27300	62.47
27400	62.55
27500	62.63
27600	62.70
27700	62.80
27800	62.88
27900	62.96
28000	63.04
28100	63.11
28200	63.20
28300	63.29
28400	63.39
28500	63.46
28600	63.53
28700	63.62
28800	63.69
28900	63.77
29000	63.83
29100	63.90
29200	63.97
29300	64.03
29400	64.11
29500	64.15
29600	64.22
29700	64.29
29800	64.38
29900	64.43
30000	64.50
30100	64.58
30200	64.64
30300	64.72
30400	64.79
30500	64.84
30600	64.92
30700	64.98
30800	65.04
30900	65.12
31000	65.19
31100	65.26
31200	65.34
31300	65.40
31400	65.46
31500	65.53
31600	65.61
31700	65.69
31800	65.77
31900	65.84
32000	65.88
32100	65.94
32200	66.02
32300	66.07
32400	66.13
32500	66.20
32600	66.24
32700	66.29
32800	66.35
32900	66.43
33000	66.50
33100	66.57
33200	66.61
33300	66.67
33400	66.72
33500	66.78
33600	66.83
33700	66.90
33800	66.95
33900	67.00
34000	67.05
34100	67.10
34200	67.15
34300	67.22
34400	67.26
34500	67.31
34600	67.37
34700	67.42
34800	67.49
34900	67.54
35000	67.59
35100	67.63
35200	67.69
35300	67.73
35400	67.78
35500	67.84
35600	67.89
35700	67.93
35800	67.97
35900	68.02
36000	68.08
36100	68.13
36200	68.18
36300	68.23
36400	68.29
36500	68.34
36600	68.40
36700	68.46
36800	68.50
36900	68.54
37000	68.59
37100	68.66
37200	68.71
37300	68.75
37400	68.80
37500	68.84
37600	68.89
37700	68.94
37800	68.99
37900	69.05
38000	69.10
38100	69.15
38200	69.16
38300	69.21
38400	69.26
38500	69.29
38600	69.34
38700	69.39
38800	69.44
38900	69.48
39000	69.53
39100	69.57
39200	69.62
39300	69.66
39400	69.69
39500	69.73
39600	69.78
39700	69.82
39800	69.85
39900	69.88
40000	69.92
40100	69.97
40200	69.98
40300	70.02
40400	70.06
40500	70.10
40600	70.15
40700	70.19
40800	70.24
40900	70.28
41000	70.32
41100	70.36
41200	70.40
41300	70.43
41400	70.47
41500	70.50
41600	70.52
41700	70.56
41800	70.61
41900	70.64
42000	70.68
42100	70.72
42200	70.75
42300	70.79
42400	70.83
42500	70.87
42600	70.90
42700	70.94
42800	70.97
42900	71.00
43000	71.03
43100	71.06
43200	71.09
43300	71.13
43400	71.16
43500	71.21
43600	71.25
43700	71.28
43800	71.32
43900	71.37
44000	71.40
44100	71.44
44200	71.47
44300	71.51
44400	71.55
44500	71.59
44600	71.64
44700	71.68
44800	71.70
44900	71.73
45000	71.76
45100	71.80
45200	71.85
45300	71.89
45400	71.93
45500	71.96
45600	71.99
45700	72.01
45800	72.03
45900	72.06
46000	72.08
46100	72.12
46200	72.15
46300	72.19
46400	72.21
46500	72.25
46600	72.27
46700	72.30
46800	72.34
46900	72.37
47000	72.41
47100	72.44
47200	72.47
47300	72.51
47400	72.54
47500	72.55
47600	72.58
47700	72.61
47800	72.63
47900	72.65
48000	72.68
48100	72.71
48200	72.73
48300	72.77
48400	72.81
48500	72.83
48600	72.86
48700	72.88
48800	72.91
48900	72.94
49000	72.97
49100	72.99
49200	73.02
49300	73.05
49400	73.08
49500	73.12
49600	73.15
49700	73.18
49800	73.21
49900	73.24
50000	73.27
50100	73.30
50200	73.33
50300	73.36
50400	73.39
50500	73.42
50600	73.45
50700	73.48
50800	73.51
50900	73.54
51000	73.55
51100	73.59
51200	73.61
51300	73.65
51400	73.67
51500	73.70
51600	73.73
51700	73.76
51800	73.78
51900	73.81
52000	73.83
52100	73.86
52200	73.88
52300	73.91
52400	73.94
52500	73.97
52600	73.99
52700	74.03
52800	74.05
52900	74.08
53000	74.09
53100	74.11
53200	74.14
53300	74.16
53400	74.19
53500	74.21
53600	74.24
53700	74.27
53800	74.28
53900	74.31
54000	74.33
54100	74.36
54200	74.39
54300	74.41
54400	74.44
54500	74.46
54600	74.48
54700	74.51
54800	74.52
54900	74.54
55000	74.58
55100	74.60
55200	74.63
55300	74.65
55400	74.66
55500	74.68
55600	74.70
55700	74.72
55800	74.74
55900	74.75
56000	74.77
56100	74.79
56200	74.81
56300	74.82
56400	74.85
56500	74.86
56600	74.88
56700	74.91
56800	74.93
56900	74.95
57000	74.97
57100	74.98
57200	75.01
57300	75.03
57400	75.04
57500	75.06
57600	75.08
57700	75.10
57800	75.13
57900	75.15
58000	75.17
58100	75.20
58200	75.20
58300	75.22
58400	75.24
58500	75.25
58600	75.28
58700	75.30
58800	75.32
58900	75.33
59000	75.34
59100	75.36
59200	75.38
59300	75.39
59400	75.41
59500	75.44
59600	75.45
59700	75.47
59800	75.49
59900	75.51
60000	75.53
60100	75.54
60200	75.55
60300	75.58
60400	75.59
60500	75.61
60600	75.63
60700	75.64
60800	75.66
60900	75.69
61000	75.71
61100	75.74
61200	75.76
61300	75.77
61400	75.79
61500	75.80
61600	75.83
61700	75.85
61800	75.88
61900	75.90
62000	75.92
62100	75.93
62200	75.95
62300	75.96
62400	75.98
62500	76.00
62600	76.02
62700	76.02
62800	76.04
62900	76.06
63000	76.08
63100	76.11
63200	76.13
63300	76.16
63400	76.18
63500	76.20
63600	76.21
63700	76.24
63800	76.25
63900	76.27
64000	76.28
64100	76.29
64200	76.31
64300	76.33
64400	76.35
64500	76.37
64600	76.39
64700	76.40
64800	76.42
64900	76.43
65000	76.45
65100	76.46
65200	76.48
65300	76.50
65400	76.51
65500	76.53
65600	76.55
65700	76.57
65800	76.59
65900	76.61
66000	76.63
66100	76.64
66200	76.65
66300	76.68
66400	76.69
66500	76.71
66600	76.72
66700	76.73
66800	76.75
66900	76.77
67000	76.79
67100	76.80
67200	76.81
67300	76.83
67400	76.84
67500	76.85
67600	76.87
67700	76.88
67800	76.89
67900	76.91
68000	76.93
68100	76.94
68200	76.96
68300	76.98
68400	77.00
68500	77.01
68600	77.03
68700	77.03
68800	77.05
68900	77.08
69000	77.10
69100	77.11
69200	77.13
69300	77.14
69400	77.16
69500	77.17
69600	77.19
69700	77.20
69800	77.23
69900	77.24
70000	77.26
70100	77.27
70200	77.28
70300	77.29
70400	77.30
70500	77.32
70600	77.33
70700	77.35
70800	77.37
70900	77.38
71000	77.40
71100	77.41
71200	77.42
71300	77.44
71400	77.45
71500	77.47
71600	77.48
71700	77.50
71800	77.51
71900	77.53
72000	77.54
72100	77.55
72200	77.57
72300	77.59
72400	77.60
72500	77.62
72600	77.63
72700	77.64
72800	77.65
72900	77.66
73000	77.68
73100	77.69
73200	77.70
73300	77.70
73400	77.71
73500	77.71
73600	77.72
73700	77.73
73800	77.74
73900	77.75
74000	77.77
74100	77.79
74200	77.80
74300	77.82
74400	77.83
74500	77.85
74600	77.86
74700	77.87
74800	77.88
74900	77.89
75000	77.91
75100	77.92
75200	77.93
75300	77.93
75400	77.95
75500	77.96
75600	77.97
75700	77.99
75800	78.00
75900	78.02
76000	78.03
76100	78.05
76200	78.06
76300	78.07
76400	78.08
76500	78.09
76600	78.10
76700	78.11
76800	78.13
76900	78.14
77000	78.15
77100	78.17
77200	78.18
77300	78.20
77400	78.21
77500	78.22
77600	78.24
77700	78.25
77800	78.26
77900	78.28
78000	78.30
78100	78.31
78200	78.32
78300	78.33
78400	78.34
78500	78.36
78600	78.37
78700	78.37
78800	78.38
78900	78.39
79000	78.40
79100	78.41
79200	78.42
79300	78.43
79400	78.44
79500	78.46
79600	78.47
79700	78.48
79800	78.49
79900	78.51
80000	78.53
80100	78.54
80200	78.54
80300	78.55
80400	78.57
80500	78.58
80600	78.59
80700	78.60
80800	78.62
80900	78.63
81000	78.64
81100	78.65
81200	78.66
81300	78.67
81400	78.69
81500	78.70
81600	78.71
81700	78.71
81800	78.72
81900	78.74
82000	78.75
82100	78.76
82200	78.77
82300	78.79
82400	78.80
82500	78.81
82600	78.82
82700	78.83
82800	78.84
82900	78.86
83000	78.87
83100	78.89
83200	78.90
83300	78.90
83400	78.91
83500	78.92
83600	78.94
83700	78.95
83800	78.95
83900	78.96
84000	78.98
84100	78.98
84200	78.99
84300	79.00
84400	79.01
84500	79.02
84600	79.04
84700	79.05
84800	79.06
84900	79.07
85000	79.08
85100	79.09
85200	79.11
85300	79.12
85400	79.12
85500	79.13
85600	79.14
85700	79.15
85800	79.16
85900	79.18
86000	79.19
86100	79.20
86200	79.22
86300	79.23
86400	79.24
86500	79.25
86600	79.25
86700	79.26
86800	79.27
86900	79.28
87000	79.29
87100	79.29
87200	79.31
87300	79.32
87400	79.33
87500	79.34
87600	79.35
87700	79.35
87800	79.36
87900	79.37
88000	79.38
88100	79.39
88200	79.39
88300	79.41
88400	79.42
88500	79.43
88600	79.43
88700	79.44
88800	79.45
88900	79.46
89000	79.48
89100	79.49
89200	79.49
89300	79.50
89400	79.51
89500	79.53
89600	79.54
89700	79.55
89800	79.56
89900	79.57
90000	79.58
90100	79.59
90200	79.60
90300	79.61
90400	79.62
90500	79.62
90600	79.63
90700	79.64
90800	79.65
90900	79.66
91000	79.67
91100	79.68
91200	79.69
91300	79.71
91400	79.72
91500	79.73
91600	79.74
91700	79.76
91800	79.77
91900	79.78
92000	79.78
92100	79.79
92200	79.80
92300	79.81
92400	79.82
92500	79.83
92600	79.83
92700	79.84
92800	79.85
92900	79.85
93000	79.87
93100	79.88
93200	79.89
93300	79.90
93400	79.90
93500	79.91
93600	79.92
93700	79.93
93800	79.93
93900	79.94
94000	79.95
94100	79.96
94200	79.96
94300	79.97
94400	79.99
94500	80.00
94600	80.01
94700	80.02
94800	80.02
94900	80.02
95000	80.03
95100	80.03
95200	80.05
95300	80.06
95400	80.07
95500	80.07
95600	80.08
95700	80.08
95800	80.10
95900	80.10
96000	80.11
96100	80.12
96200	80.12
96300	80.13
96400	80.14
96500	80.14
96600	80.14
96700	80.14
96800	80.15
96900	80.17
97000	80.17
97100	80.18
97200	80.19
97300	80.19
97400	80.20
97500	80.22
97600	80.23
97700	80.23
97800	80.24
97900	80.25
98000	80.26
98100	80.27
98200	80.27
98300	80.29
98400	80.29
98500	80.30
98600	80.30
98700	80.30
98800	80.31
98900	80.32
99000	80.33
99100	80.34
99200	80.35
99300	80.36
99400	80.37
99500	80.38
99600	80.38
99700	80.39
99800	80.39
99900	80.40
100000	80.41


==> old/submission 2/plots/marv1_marv1.dat <==
i	s
100	99
200	196
300	293
400	389
500	483
600	573
700	664
800	754
900	848
1000	935
1100	1025
1200	1112
1300	1202
1400	1289
1500	1373
1600	1454
1700	1529
1800	1610
1900	1689
2000	1765
2100	1846
2200	1922
2300	2000
2400	2073
2500	2146
2600	2219
2700	2296
2800	2368
2900	2436
3000	2502
3100	2578
3200	2652
3300	2720
3400	2786
3500	2845
3600	2909
3700	2968
3800	3040
3900	3099
4000	3163
4100	3225
4200	3286
4300	3347
4400	3399
4500	3462
4600	3520
4700	3580
4800	3631
4900	3696
5000	3762
5100	3815
5200	3873
5300	3922
5400	3976
5500	4025
5600	4077
5700	4124
5800	4171
5900	4215
6000	4258
6100	4308
6200	4357
6300	4390
6400	4439
6500	4484
6600	4526
6700	4568
6800	4602
6900	4642
7000	4683
7100	4718
7200	4766
7300	4807
7400	4847
7500	4886
7600	4925
7700	4970
7800	5012
7900	5055
8000	5094
8100	5135
8200	5169
8300	5211
8400	5247
8500	5287
8600	5318
8700	5362
8800	5403
8900	5442
9000	5480
9100	5515
9200	5546
9300	5582
9400	5616
9500	5650
9600	5687
9700	5712
9800	5744
9900	5780
10000	5810
10100	5836
10200	5859
10300	5896
10400	5922
10500	5949
10600	5972
10700	6000
10800	6029
10900	6052
11000	6077
11100	6105
11200	6125
11300	6147
11400	6175
11500	6205
11600	6231
11700	6259
11800	6288
11900	6310
12000	6329
12100	6351
12200	6372
12300	6394
12400	6411
12500	6428
12600	6453
12700	6474
12800	6496
12900	6514
13000	6530
13100	6543
13200	6561
13300	6581
13400	6600
13500	6615
13600	6633
13700	6649
13800	6660
13900	6679
14000	6697
14100	6713
14200	6730
14300	6745
14400	6756
14500	6770
14600	6786
14700	6802
14800	6827
14900	6840
15000	6860
15100	6872
15200	6895
15300	6907
15400	6923
15500	6936
15600	6958
15700	6972
15800	6988
15900	7000
16000	7010
16100	7030
16200	7038
16300	7054
16400	7068
16500	7083
16600	7097
16700	7107
16800	7118
16900	7132
17000	7140
17100	7155
17200	7169
17300	7176
17400	7195
17500	7202
17600	7216
17700	7225
17800	7235
17900	7251
18000	7267
18100	7276
18200	7281
18300	7292
18400	7304
18500	7316
18600	7329
18700	7336
18800	7345
18900	7354
19000	7365
19100	7372
19200	7381
19300	7394
19400	7405
19500	7413
19600	7420
19700	7425
19800	7437
19900	7453
20000	7459
20100	7465
20200	7477
20300	7489
20400	7501
20500	7508
20600	7517
20700	7526
20800	7528
20900	7529
21000	7536
21100	7541
21200	7546
21300	7553
21400	7562
21500	7571
21600	7577
21700	7583
21800	7595
21900	7603
22000	7608
22100	7614
22200	7618
22300	7626
22400	7631
22500	7641
22600	7648
22700	7652
22800	7667
22900	7673
23000	7681
23100	7687
23200	7691
23300	7694
23400	7697
23500	7704
23600	7710
23700	7717
23800	7723
23900	7728
24000	7732
24100	7738
24200	7748
24300	7751
24400	7759
24500	7763
24600	7767
24700	7772
24800	7779
24900	7787
25000	7792
25100	7795
25200	7800
25300	7807
25400	7810
25500	7813
25600	7820
25700	7823
25800	7827
25900	7831
26000	7843
26100	7847
26200	7851
26300	7853
26400	7854
26500	7858
26600	7865
26700	7868
26800	7873
26900	7881
27000	7882
27100	7889
27200	7893
27300	7895
27400	7898
27500	7904
27600	7905
27700	7907
27800	7913
27900	7916
28000	7920
28100	7923
28200	7925
28300	7932
28400	7934
28500	7938
28600	7944
28700	7945
28800	7949
28900	7950
29000	7953
29100	7956
29200	7959
29300	7965
29400	7965
29500	7968
29600	7973
29700	7976
29800	7977
29900	7981
30000	7985
30100	7986
30200	7989
30300	7991
30400	7995
30500	8003
30600	8004
30700	8005
30800	8008
30900	8010
31000	8011
31100	8013
31200	8014
31300	8021
31400	8023
31500	8026
31600	8027
31700	8028
31800	8030
31900	8033
32000	8034
32100	8037
32200	8037
32300	8040
32400	8040
32500	8041
32600	8044
32700	8047
32800	8049
32900	8050
33000	8054
33100	8054
33200	8056
33300	8059
33400	8061
33500	8061
33600	8061
33700	8063
33800	8065
33900	8068
34000	8070
34100	8070
34200	8070
34300	8071
34400	8073
34500	8077
34600	8080
34700	8080
34800	8080
34900	8081
35000	8082
35100	8084
35200	8087
35300	8088
35400	8091
35500	8091
35600	8093
35700	8096
35800	8098
35900	8101
36000	8102
36100	8102
36200	8103
36300	8103
36400	8103
36500	8104
36600	8105
36700	8106
36800	8108
36900	8110
37000	8111
37100	8111
37200	8111
37300	8112
37400	8112
37500	8112
37600	8113
37700	8115
37800	8116
37900	8116
38000	8116
38100	8116
38200	8116
38300	8118
38400	8119
38500	8120
38600	8123
38700	8123
38800	8123
38900	8124
39000	8126
39100	8126
39200	8126
39300	8128
39400	8128
39500	8128
39600	8128
39700	8130
39800	8131
39900	8132
40000	8134
40100	8134
40200	8136
40300	8137
40400	8137
40500	8137
40600	8138
40700	8139
40800	8139
40900	8140
41000	8140
41100	8141
41200	8143
41300	8144
41400	8146
41500	8146
41600	8146
41700	8146
41800	8146
41900	8146
42000	8146
42100	8146
42200	8146
42300	8146
42400	8146
42500	8147
42600	8149
42700	8150
42800	8150
42900	8151
43000	8151
43100	8151
43200	8151
43300	8151
43400	8153
43500	8153
43600	8153
43700	8153
43800	8153
43900	8153
44000	8153
44100	8153
44200	8153
44300	8153
44400	8154
44500	8154
44600	8155
44700	8155
44800	8155
44900	8157
45000	8157
45100	8157
45200	8157
45300	8157
45400	8157
45500	8159
45600	8159
45700	8159
45800	8160
45900	8160
46000	8161
46100	8161
46200	8161
46300	8161
46400	8162
46500	8162
46600	8162
46700	8163
46800	8163
46900	8163
47000	8163
47100	8163
47200	8163
47300	8164
47400	8164
47500	8164
47600	8165
47700	8166
47800	8167
47900	8168
48000	8168
48100	8168
48200	8169
48300	8169
48400	8170
48500	8170
48600	8170
48700	8170
48800	8170
48900	8170
49000	8170
49100	8170
49200	8170
49300	8170
49400	8170
49500	8170
49600	8170
49700	8170
49800	8170
49900	8171
50000	8171
50100	8171
50200	8171
50300	8171
50400	8173
50500	8173
50600	8173
50700	8173
50800	8174
50900	8174
51000	8174
51100	8174
51200	8175
51300	8175
51400	8175
51500	8175
51600	8175
51700	8175
51800	8175
51900	8176
52000	8176
52100	8176
52200	8176
52300	8176
52400	8176
52500	8177
52600	8177
52700	8177
52800	8177
52900	8177
53000	8178
53100	8178
53200	8178
53300	8178
53400	8178
53500	8179
53600	8179
53700	8179
53800	8179
53900	8179
54000	8179
54100	8179
54200	8179
54300	8179
54400	8179
54500	8179
54600	8180
54700	8180
54800	8180
54900	8180
55000	8180
55100	8180
55200	8180
55300	8180
55400	8181
55500	8181
55600	8181
55700	8182
55800	8182
55900	8182
56000	8183
56100	8183
56200	8183
56300	8183
56400	8183
56500	8184
56600	8184
56700	8184
56800	8184
56900	8184
57000	8184
57100	8185
57200	8185
57300	8185
57400	8185
57500	8185
57600	8185
57700	8185
57800	8185
57900	8185
58000	8185
58100	8185
58200	8185
58300	8185
58400	8185
58500	8185
58600	8185
58700	8185
58800	8185
58900	8185
59000	8185
59100	8185
59200	8186
59300	8186
59400	8186
59500	8186
59600	8187
59700	8187
59800	8187
59900	8188
60000	8188
60100	8188
60200	8188
60300	8188
60400	8188
60500	8188
60600	8188
60700	8188
60800	8188
60900	8188
61000	8188
61100	8188
61200	8188
61300	8188
61400	8188
61500	8188
61600	8188
61700	8188
61800	8188
61900	8189
62000	8189
62100	8189
62200	8189
62300	8189
62400	8189
62500	8189
62600	8189
62700	8189
62800	8189
62900	8189
63000	8189
63100	8189
63200	8189
63300	8189
63400	8189
63500	8189
63600	8189
63700	8189
63800	8189
63900	8189
64000	8189
64100	8189
64200	8189
64300	8189
64400	8189
64500	8189
64600	8189
64700	8190
64800	8190
64900	8190
65000	8190
65100	8190
65200	8190
65300	8190
65400	8190
65500	8190
65600	8190
65700	8190
65800	8190
65900	8190
66000	8190
66100	8190
66200	8190
66300	8190
66400	8190
66500	8190
66600	8190
66700	8190
66800	8190
66900	8190
67000	8190
67100	8190
67200	8190
67300	8190
67400	8190
67500	8190
67600	8190
67700	8190
67800	8190
67900	8190
68000	8190
68100	8190
68200	8190
68300	8190
68400	8190
68500	8190
68600	8191
68700	8191
68800	8191
68900	8191
69000	8191
69100	8191
69200	8191
69300	8191
69400	8191
69500	8191
69600	8191
69700	8191
69800	8191
69900	8191
70000	8191
70100	8191
70200	8191
70300	8191
70400	8191
70500	8191
70600	8191
70700	8191
70800	8191
70900	8191
71000	8191
71100	8191
71200	8191
71300	8191
71400	8191
71500	8191
71600	8191
71700	8191
71800	8191
71900	8191
72000	8191
72100	8191
72200	8191
72300	8191
72400	8191
72500	8191
72600	8192
72700	8192
72800	8192
72900	8192
73000	8192
73100	8192
73200	8192
73300	8192
73400	8192
73500	8192
73600	8192
73700	8192
73800	8192
73900	8192
74000	8192
74100	8192
74200	8192
74300	8192
74400	8192
74500	8192
74600	8192
74700	8192
74800	8192
74900	8192
75000	8192
75100	8192
75200	8192
75300	8192
75400	8192
75500	8192
75600	8192
75700	8192
75800	8192
75900	8192
76000	8192
76100	8192
76200	8192
76300	8192
76400	8192
76500	8192
76600	8192
76700	8192
76800	8192
76900	8192
77000	8192
77100	8192
77200	8192
77300	8192
77400	8192
77500	8192
77600	8192
77700	8192
77800	8192
77900	8192
78000	8192
78100	8192
78200	8192
78300	8192
78400	8192
78500	8192
78600	8192
78700	8192
78800	8192
78900	8192
79000	8192
79100	8192
79200	8192
79300	8192
79400	8192
79500	8192
79600	8192
79700	8192
79800	8192
79900	8192
80000	8192
80100	8192
80200	8192
80300	8192
80400	8192
80500	8192
80600	8192
80700	8192
80800	8192
80900	8192
81000	8192
81100	8192
81200	8192
81300	8192
81400	8192
81500	8192
81600	8192
81700	8192
81800	8192
81900	8192
82000	8192
82100	8192
82200	8192
82300	8192
82400	8192
82500	8192
82600	8192
82700	8192
82800	8192
82900	8192
83000	8192
83100	8192
83200	8192
83300	8192
83400	8192
83500	8192
83600	8192
83700	8192
83800	8192
83900	8192
84000	8192
84100	8192
84200	8192
84300	8192
84400	8192
84500	8192
84600	8192
84700	8192
84800	8192
84900	8192
85000	8192
85100	8192
85200	8192
85300	8192
85400	8192
85500	8192
85600	8192
85700	8192
85800	8192
85900	8192
86000	8192
86100	8192
86200	8192
86300	8192
86400	8192
86500	8192
86600	8192
86700	8192
86800	8192
86900	8192
87000	8192
87100	8192
87200	8192
87300	8192
87400	8192
87500	8192
87600	8192
87700	8192
87800	8192
87900	8192
88000	8192
88100	8192
88200	8192
88300	8192
88400	8192
88500	8192
88600	8192
88700	8192
88800	8192
88900	8192
89000	8192
89100	8192
89200	8192
89300	8192
89400	8192
89500	8192
89600	8192
89700	8192
89800	8192
89900	8192
90000	8192
90100	8192
90200	8192
90300	8192
90400	8192
90500	8192
90600	8192
90700	8192
90800	8192
90900	8192
91000	8192
91100	8192
91200	8192
91300	8192
91400	8192
91500	8192
91600	8192
91700	8192
91800	8192
91900	8192
92000	8192
92100	8192
92200	8192
92300	8192
92400	8192
92500	8192
92600	8192
92700	8192
92800	8192
92900	8192
93000	8192
93100	8192
93200	8192
93300	8192
93400	8192
93500	8192
93600	8192
93700	8192
93800	8192
93900	8192
94000	8192
94100	8192
94200	8192
94300	8192
94400	8192
94500	8192
94600	8192
94700	8192
94800	8192
94900	8192
95000	8192
95100	8192
95200	8192
95300	8192
95400	8192
95500	8192
95600	8192
95700	8192
95800	8192
95900	8192
96000	8192
96100	8192
96200	8192
96300	8192
96400	8192
96500	8192
96600	8192
96700	8192
96800	8192
96900	8192
97000	8192
97100	8192
97200	8192
97300	8192
97400	8192
97500	8192
97600	8192
97700	8192
97800	8192
97900	8192
98000	8192
98100	8192
98200	8192
98300	8192
98400	8192
98500	8192
98600	8192
98700	8192
98800	8192
98900	8192
99000	8192
99100	8192
99200	8192
99300	8192
99400	8192
99500	8192
99600	8192
99700	8192
99800	8192
99900	8192
100000	8192


==> old/submission 2/plots/marv2.csv <==
marv1
i,100,200,300,400,500,600,700,800,900,1000,1100,1200,1300,1400,1500,1600,1700,1800,1900,2000,2100,2200,2300,2400,2500,2600,2700,2800,2900,3000,3100,3200,3300,3400,3500,3600,3700,3800,3900,4000,4100,4200,4300,4400,4500,4600,4700,4800,4900,5000,5100,5200,5300,5400,5500,5600,5700,5800,5900,6000,6100,6200,6300,6400,6500,6600,6700,6800,6900,7000,7100,7200,7300,7400,7500,7600,7700,7800,7900,8000,8100,8200,8300,8400,8500,8600,8700,8800,8900,9000,9100,9200,9300,9400,9500,9600,9700,9800,9900,10000,10100,10200,10300,10400,10500,10600,10700,10800,10900,11000,11100,11200,11300,11400,11500,11600,11700,11800,11900,12000,12100,12200,12300,12400,12500,12600,12700,12800,12900,13000,13100,13200,13300,13400,13500,13600,13700,13800,13900,14000,14100,14200,14300,14400,14500,14600,14700,14800,14900,15000,15100,15200,15300,15400,15500,15600,15700,15800,15900,16000,16100,16200,16300,16400,16500,16600,16700,16800,16900,17000,17100,17200,17300,17400,17500,17600,17700,17800,17900,18000,18100,18200,18300,18400,18500,18600,18700,18800,18900,19000,19100,19200,19300,19400,19500,19600,19700,19800,19900,20000,20100,20200,20300,20400,20500,20600,20700,20800,20900,21000,21100,21200,21300,21400,21500,21600,21700,21800,21900,22000,22100,22200,22300,22400,22500,22600,22700,22800,22900,23000,23100,23200,23300,23400,23500,23600,23700,23800,23900,24000,24100,24200,24300,24400,24500,24600,24700,24800,24900,25000,25100,25200,25300,25400,25500,25600,25700,25800,25900,26000,26100,26200,26300,26400,26500,26600,26700,26800,26900,27000,27100,27200,27300,27400,27500,27600,27700,27800,27900,28000,28100,28200,28300,28400,28500,28600,28700,28800,28900,29000,29100,29200,29300,29400,29500,29600,29700,29800,29900,30000,30100,30200,30300,30400,30500,30600,30700,30800,30900,31000,31100,31200,31300,31400,31500,31600,31700,31800,31900,32000,32100,32200,32300,32400,32500,32600,32700,32800,32900,33000,33100,33200,33300,33400,33500,33600,33700,33800,33900,34000,34100,34200,34300,34400,34500,34600,34700,34800,34900,35000,35100,35200,35300,35400,35500,35600,35700,35800,35900,36000,36100,36200,36300,36400,36500,36600,36700,36800,36900,37000,37100,37200,37300,37400,37500,37600,37700,37800,37900,38000,38100,38200,38300,38400,38500,38600,38700,38800,38900,39000,39100,39200,39300,39400,39500,39600,39700,39800,39900,40000,40100,40200,40300,40400,40500,40600,40700,40800,40900,41000,41100,41200,41300,41400,41500,41600,41700,41800,41900,42000,42100,42200,42300,42400,42500,42600,42700,42800,42900,43000,43100,43200,43300,43400,43500,43600,43700,43800,43900,44000,44100,44200,44300,44400,44500,44600,44700,44800,44900,45000,45100,45200,45300,45400,45500,45600,45700,45800,45900,46000,46100,46200,46300,46400,46500,46600,46700,46800,46900,47000,47100,47200,47300,47400,47500,47600,47700,47800,47900,48000,48100,48200,48300,48400,48500,48600,48700,48800,48900,49000,49100,49200,49300,49400,49500,49600,49700,49800,49900,50000,50100,50200,50300,50400,50500,50600,50700,50800,50900,51000,51100,51200,51300,51400,51500,51600,51700,51800,51900,52000,52100,52200,52300,52400,52500,52600,52700,52800,52900,53000,53100,53200,53300,53400,53500,53600,53700,53800,53900,54000,54100,54200,54300,54400,54500,54600,54700,54800,54900,55000,55100,55200,55300,55400,55500,55600,55700,55800,55900,56000,56100,56200,56300,56400,56500,56600,56700,56800,56900,57000,57100,57200,57300,57400,57500,57600,57700,57800,57900,58000,58100,58200,58300,58400,58500,58600,58700,58800,58900,59000,59100,59200,59300,59400,59500,59600,59700,59800,59900,60000,60100,60200,60300,60400,60500,60600,60700,60800,60900,61000,61100,61200,61300,61400,61500,61600,61700,61800,61900,62000,62100,62200,62300,62400,62500,62600,62700,62800,62900,63000,63100,63200,63300,63400,63500,63600,63700,63800,63900,64000,64100,64200,64300,64400,64500,64600,64700,64800,64900,65000,65100,65200,65300,65400,65500,65600,65700,65800,65900,66000,66100,66200,66300,66400,66500,66600,66700,66800,66900,67000,67100,67200,67300,67400,67500,67600,67700,67800,67900,68000,68100,68200,68300,68400,68500,68600,68700,68800,68900,69000,69100,69200,69300,69400,69500,69600,69700,69800,69900,70000,70100,70200,70300,70400,70500,70600,70700,70800,70900,71000,71100,71200,71300,71400,71500,71600,71700,71800,71900,72000,72100,72200,72300,72400,72500,72600,72700,72800,72900,73000,73100,73200,73300,73400,73500,73600,73700,73800,73900,74000,74100,74200,74300,74400,74500,74600,74700,74800,74900,75000,75100,75200,75300,75400,75500,75600,75700,75800,75900,76000,76100,76200,76300,76400,76500,76600,76700,76800,76900,77000,77100,77200,77300,77400,77500,77600,77700,77800,77900,78000,78100,78200,78300,78400,78500,78600,78700,78800,78900,79000,79100,79200,79300,79400,79500,79600,79700,79800,79900,80000,80100,80200,80300,80400,80500,80600,80700,80800,80900,81000,81100,81200,81300,81400,81500,81600,81700,81800,81900,82000,82100,82200,82300,82400,82500,82600,82700,82800,82900,83000,83100,83200,83300,83400,83500,83600,83700,83800,83900,84000,84100,84200,84300,84400,84500,84600,84700,84800,84900,85000,85100,85200,85300,85400,85500,85600,85700,85800,85900,86000,86100,86200,86300,86400,86500,86600,86700,86800,86900,87000,87100,87200,87300,87400,87500,87600,87700,87800,87900,88000,88100,88200,88300,88400,88500,88600,88700,88800,88900,89000,89100,89200,89300,89400,89500,89600,89700,89800,89900,90000,90100,90200,90300,90400,90500,90600,90700,90800,90900,91000,91100,91200,91300,91400,91500,91600,91700,91800,91900,92000,92100,92200,92300,92400,92500,92600,92700,92800,92900,93000,93100,93200,93300,93400,93500,93600,93700,93800,93900,94000,94100,94200,94300,94400,94500,94600,94700,94800,94900,95000,95100,95200,95300,95400,95500,95600,95700,95800,95900,96000,96100,96200,96300,96400,96500,96600,96700,96800,96900,97000,97100,97200,97300,97400,97500,97600,97700,97800,97900,98000,98100,98200,98300,98400,98500,98600,98700,98800,98900,99000,99100,99200,99300,99400,99500,99600,99700,99800,99900,100000
p,0,0,1,2,2,4,4,4,4,6,7,8,10,12,13,15,18,20,24,31,32,33,37,41,45,48,48,53,55,57,62,69,73,76,83,90,100,103,107,110,110,117,126,138,142,146,147,153,155,155,161,166,172,175,178,190,198,205,214,223,226,230,242,245,251,258,264,271,278,286,298,301,308,318,329,339,346,353,358,365,375,384,390,403,409,414,423,429,437,446,456,461,469,477,486,498,509,519,530,541,550,559,568,578,591,601,611,619,626,631,638,646,657,663,670,677,690,700,708,716,729,735,745,753,764,775,786,798,809,819,828,835,841,856,868,878,892,898,908,919,931,946,961,966,978,986,999,1004,1015,1026,1033,1044,1058,1062,1072,1080,1092,1104,1114,1124,1131,1144,1158,1168,1180,1193,1202,1208,1220,1230,1236,1251,1262,1274,1285,1295,1311,1321,1333,1345,1355,1370,1383,1395,1403,1414,1425,1438,1451,1461,1478,1485,1490,1503,1512,1521,1527,1534,1548,1561,1574,1588,1595,1607,1620,1632,1643,1657,1668,1682,1693,1701,1708,1715,1726,1735,1746,1758,1771,1781,1789,1800,1812,1826,1834,1846,1860,1868,1882,1890,1902,1910,1924,1935,1951,1958,1970,1983,1991,2003,2015,2028,2044,2054,2071,2078,2089,2097,2106,2118,2128,2134,2141,2149,2161,2174,2181,2187,2202,2215,2226,2242,2251,2261,2270,2274,2286,2301,2309,2323,2334,2342,2352,2362,2372,2391,2398,2405,2419,2430,2442,2452,2457,2464,2476,2485,2495,2508,2521,2537,2550,2562,2574,2587,2608,2618,2630,2639,2653,2666,2674,2690,2700,2710,2721,2729,2745,2761,2768,2780,2792,2800,2808,2821,2832,2840,2847,2856,2865,2883,2896,2904,2920,2935,2944,2961,2975,2988,2996,3002,3011,3028,3040,3055,3067,3084,3093,3105,3120,3133,3149,3165,3173,3191,3202,3211,3224,3233,3249,3262,3278,3287,3304,3316,3327,3337,3353,3368,3379,3391,3404,3417,3429,3438,3451,3459,3470,3485,3497,3509,3516,3530,3543,3557,3574,3586,3593,3604,3615,3626,3639,3663,3673,3687,3702,3713,3722,3733,3747,3759,3771,3782,3794,3814,3827,3841,3853,3870,3886,3900,3910,3934,3945,3959,3971,3981,3992,4002,4014,4027,4040,4051,4068,4081,4095,4116,4132,4140,4155,4169,4182,4197,4208,4223,4235,4246,4259,4273,4291,4306,4323,4339,4351,4364,4369,4382,4398,4408,4417,4431,4443,4456,4469,4478,4488,4495,4504,4525,4538,4551,4559,4566,4575,4588,4597,4614,4633,4648,4663,4680,4692,4704,4716,4733,4742,4758,4771,4784,4796,4804,4816,4831,4841,4854,4873,4888,4900,4915,4932,4947,4960,4974,4985,4992,5007,5021,5038,5051,5062,5073,5091,5106,5117,5128,5136,5150,5158,5170,5181,5195,5205,5216,5231,5240,5250,5260,5272,5284,5294,5313,5323,5335,5345,5359,5371,5380,5392,5407,5416,5433,5443,5458,5467,5477,5487,5503,5510,5526,5535,5552,5567,5580,5593,5605,5618,5626,5639,5656,5669,5683,5694,5704,5714,5723,5739,5754,5765,5782,5797,5803,5815,5824,5841,5858,5871,5885,5901,5914,5931,5944,5961,5975,5994,6003,6019,6033,6043,6056,6071,6082,6099,6112,6123,6142,6157,6167,6184,6192,6201,6217,6226,6249,6260,6275,6293,6300,6311,6328,6346,6362,6377,6392,6405,6420,6429,6442,6457,6467,6482,6496,6510,6529,6540,6557,6568,6582,6597,6609,6618,6628,6637,6647,6663,6676,6694,6702,6711,6719,6728,6741,6757,6767,6786,6797,6809,6822,6844,6855,6868,6880,6885,6895,6902,6911,6924,6943,6949,6963,6974,6993,7006,7017,7029,7041,7050,7064,7077,7091,7107,7118,7134,7146,7155,7172,7180,7192,7204,7215,7226,7235,7252,7265,7274,7288,7300,7313,7329,7339,7350,7363,7377,7394,7406,7418,7434,7443,7464,7476,7488,7498,7511,7524,7536,7545,7557,7568,7589,7597,7604,7613,7628,7637,7654,7663,7675,7685,7698,7704,7719,7727,7745,7758,7775,7789,7798,7814,7824,7834,7844,7856,7868,7884,7896,7910,7921,7932,7940,7958,7966,7978,7994,8002,8013,8024,8036,8048,8062,8080,8093,8104,8118,8133,8151,8168,8188,8205,8219,8236,8248,8256,8266,8277,8288,8300,8310,8322,8342,8356,8365,8374,8391,8407,8426,8436,8446,8459,8471,8484,8494,8503,8514,8526,8538,8555,8568,8581,8599,8605,8617,8629,8640,8650,8663,8674,8684,8697,8707,8718,8727,8736,8744,8760,8775,8786,8797,8813,8830,8841,8858,8875,8887,8898,8913,8924,8933,8947,8962,8972,8981,8988,9000,9016,9029,9040,9054,9065,9075,9085,9095,9110,9120,9134,9146,9157,9169,9180,9199,9211,9222,9233,9243,9258,9265,9273,9291,9302,9315,9327,9336,9343,9354,9367,9383,9394,9409,9417,9431,9446,9459,9467,9483,9498,9513,9523,9532,9540,9551,9561,9578,9589,9601,9610,9620,9638,9648,9667,9673,9685,9695,9702,9714,9723,9730,9744,9759,9774,9788,9801,9813,9830,9843,9854,9865,9873,9887,9900,9914,9928,9943,9956,9967,9982,9991,9999,10014,10030,10047,10053,10065,10072,10085,10100,10115,10123,10132,10141,10151,10159,10171,10182,10194,10205,10223,10235,10250,10264,10277,10286,10298,10309,10320,10330,10337,10343,10351,10366,10371,10380,10393,10408,10422,10432,10444,10457,10469,10482,10497,10511,10523,10533,10542,10554,10562,10579,10591,10602,10618,10629,10647,10656,10668,10682,10692,10701,10708,10717,10730,10751,10767,10780,10799,10805,10812,10824,10840,10856,10870,10876,10891,10899,10912,10928,10941,10955,10973,10994,11013,11020,11028,11040,11055,11068,11081,11089,11098,11108,11119,11129,11144,11157,11167,11181,11186,11199,11216,11235,11248,11258,11269,11277,11287,11299,11309,11320,11325,11346,11359,11375,11384,11400
v,1,4,6,9,15,23,32,42,48,59,68,80,88,99,114,131,153,170,187,204,222,245,263,286,309,333,356,379,409,441,460,479,507,538,572,601,632,657,694,727,765,797,827,863,896,934,973,1016,1049,1083,1124,1161,1206,1249,1297,1333,1378,1424,1471,1519,1566,1613,1668,1716,1765,1816,1868,1927,1980,2031,2084,2133,2185,2235,2285,2336,2384,2435,2487,2541,2590,2647,2699,2750,2804,2868,2915,2968,3021,3074,3129,3193,3249,3307,3364,3415,3479,3537,3590,3649,3714,3782,3836,3900,3960,4027,4089,4152,4222,4292,4357,4429,4496,4562,4625,4692,4751,4812,4882,4955,5020,5093,5161,5236,5308,5372,5440,5506,5577,5651,5729,5804,5878,5944,6017,6089,6159,6242,6313,6384,6456,6524,6594,6678,6752,6828,6899,6969,7045,7114,7195,7261,7335,7415,7492,7562,7636,7708,7786,7866,7939,8018,8088,8164,8237,8310,8391,8474,8548,8630,8709,8780,8862,8931,9013,9089,9164,9244,9316,9388,9469,9549,9625,9701,9781,9857,9939,10017,10095,10174,10250,10334,10416,10492,10575,10659,10748,10829,10899,10980,11061,11135,11216,11292,11372,11451,11531,11615,11703,11782,11866,11953,12039,12123,12203,12288,12371,12447,12526,12611,12697,12782,12862,12943,13025,13106,13188,13265,13345,13429,13511,13599,13682,13768,13845,13932,14013,14094,14181,14265,14347,14424,14505,14587,14666,14755,14839,14924,15007,15090,15177,15266,15352,15441,15526,15606,15696,15786,15867,15942,16027,16107,16196,16285,16372,16461,16546,16626,16710,16795,16877,16965,17053,17140,17224,17304,17395,17482,17565,17650,17735,17823,17911,18002,18086,18171,18260,18343,18429,18510,18594,18679,18761,18848,18924,19009,19094,19184,19266,19349,19440,19521,19609,19695,19776,19867,19950,20031,20122,20209,20295,20386,20471,20556,20642,20733,20825,20914,21002,21083,21167,21259,21340,21425,21515,21595,21678,21763,21854,21944,22035,22116,22201,22284,22372,22455,22544,22630,22712,22797,22881,22965,23056,23136,23221,23309,23396,23487,23570,23656,23738,23826,23908,23993,24082,24170,24251,24334,24420,24507,24594,24680,24768,24859,24945,25036,25124,25207,25293,25380,25473,25559,25645,25731,25814,25901,25992,26080,26169,26258,26345,26421,26509,26594,26678,26764,26855,26944,27029,27115,27203,27292,27378,27458,27545,27631,27717,27799,27882,27966,28056,28130,28218,28304,28392,28481,28569,28659,28746,28833,28919,29006,29088,29173,29259,29338,29422,29514,29599,29685,29772,29857,29946,30031,30118,30205,30291,30377,30458,30543,30626,30710,30798,30883,30978,31065,31149,31239,31330,31416,31504,31591,31678,31768,31858,31950,32041,32120,32205,32292,32384,32477,32568,32655,32744,32827,32908,32992,33077,33159,33247,33335,33423,33505,33596,33680,33766,33853,33941,34033,34121,34206,34295,34382,34463,34547,34634,34718,34800,34885,34972,35057,35146,35238,35323,35409,35492,35579,35668,35757,35839,35924,36013,36102,36194,36280,36372,36460,36548,36634,36724,36813,36898,36987,37077,37167,37255,37342,37432,37513,37603,37690,37780,37866,37954,38045,38133,38218,38308,38391,38481,38566,38657,38747,38836,38920,39013,39097,39188,39270,39355,39442,39529,39617,39703,39795,39882,39965,40052,40138,40227,40317,40407,40498,40582,40666,40755,40838,40923,41017,41105,41196,41279,41361,41448,41534,41617,41704,41787,41873,41956,42042,42123,42214,42297,42383,42473,42560,42645,42734,42816,42903,42992,43073,43158,43248,43331,43423,43514,43598,43689,43766,43855,43940,44022,44115,44204,44287,44369,44453,44538,44622,44709,44794,44885,44971,45056,45146,45230,45316,45402,45483,45572,45655,45744,45830,45915,46003,46094,46184,46275,46365,46449,46536,46618,46710,46801,46893,46983,47070,47154,47244,47325,47414,47502,47589,47667,47756,47843,47931,48026,48116,48209,48300,48387,48468,48562,48648,48737,48818,48905,48994,49082,49170,49261,49347,49433,49519,49603,49692,49776,49864,49955,50038,50130,50218,50306,50395,50484,50575,50658,50745,50836,50922,51010,51097,51181,51271,51360,51447,51533,51616,51704,51792,51876,51967,52046,52134,52222,52312,52399,52486,52574,52665,52753,52841,52920,53012,53105,53196,53281,53372,53455,53546,53634,53724,53811,53905,53990,54082,54164,54251,54334,54420,54511,54595,54685,54775,54865,54953,55041,55125,55213,55299,55388,55477,55569,55651,55743,55831,55915,56007,56096,56185,56273,56360,56446,56528,56615,56704,56790,56875,56957,57040,57120,57203,57289,57372,57460,57552,57642,57731,57820,57908,57998,58086,58166,58252,58343,58434,58517,58601,58682,58772,58862,58949,59037,59124,59214,59305,59394,59482,59570,59653,59740,59827,59909,60003,60091,60179,60268,60358,60445,60534,60624,60711,60801,60890,60981,61072,61164,61248,61333,61422,61511,61595,61678,61767,61850,61933,62021,62110,62195,62284,62375,62461,62546,62636,62727,62820,62908,62992,63079,63168,63254,63343,63433,63523,63613,63698,63788,63874,63962,64051,64139,64228,64309,64397,64486,64575,64665,64750,64843,64935,65017,65106,65193,65281,65372,65465,65554,65641,65725,65814,65899,65991,66077,66162,66249,66341,66425,66510,66595,66685,66776,66868,66957,67047,67130,67219,67307,67398,67488,67570,67660,67741,67835,67923,68013,68106,68194,68285,68378,68464,68549,68634,68720,68807,68895,68978,69065,69154,69243,69335,69421,69508,69594,69680,69765,69852,69941,70026,70117,70209,70294,70378,70461,70555,70643,70736,70823,70908,70993,71085,71176,71267,71357,71449,71537,71626,71714,71803,71885,71973,72058,72144,72231,72322,72410,72499,72588,72678,72771,72865,72957,73042,73137,73228,73315,73400,73486,73576,73664,73751,73839,73926,74011,74097,74185,74275,74366,74454,74546,74629,74717,74806,74890,74979,75061,75152,75240,75326,75416,75507,75600,75691,75778,75857,75941,76028,76109,76203,76296,76384,76468,76552,76638,76732,76817,76909,76996,77080,77167,77253,77335,77414,77495,77588,77680,77768,77853,77940,78027,78119,78210,78300,78389,78479,78564,78651,78741,78827,78922,79009,79092,79173,79260,79350,79439,79531,79621,79709,79799,79888,79983,80062,80149,80233,80324,80408


==> old/submission 2/plots/marv2_marv1.dat <==
i	p
100	0
200	0
300	1
400	2
500	2
600	4
700	4
800	4
900	4
1000	6
1100	7
1200	8
1300	10
1400	12
1500	13
1600	15
1700	18
1800	20
1900	24
2000	31
2100	32
2200	33
2300	37
2400	41
2500	45
2600	48
2700	48
2800	53
2900	55
3000	57
3100	62
3200	69
3300	73
3400	76
3500	83
3600	90
3700	100
3800	103
3900	107
4000	110
4100	110
4200	117
4300	126
4400	138
4500	142
4600	146
4700	147
4800	153
4900	155
5000	155
5100	161
5200	166
5300	172
5400	175
5500	178
5600	190
5700	198
5800	205
5900	214
6000	223
6100	226
6200	230
6300	242
6400	245
6500	251
6600	258
6700	264
6800	271
6900	278
7000	286
7100	298
7200	301
7300	308
7400	318
7500	329
7600	339
7700	346
7800	353
7900	358
8000	365
8100	375
8200	384
8300	390
8400	403
8500	409
8600	414
8700	423
8800	429
8900	437
9000	446
9100	456
9200	461
9300	469
9400	477
9500	486
9600	498
9700	509
9800	519
9900	530
10000	541
10100	550
10200	559
10300	568
10400	578
10500	591
10600	601
10700	611
10800	619
10900	626
11000	631
11100	638
11200	646
11300	657
11400	663
11500	670
11600	677
11700	690
11800	700
11900	708
12000	716
12100	729
12200	735
12300	745
12400	753
12500	764
12600	775
12700	786
12800	798
12900	809
13000	819
13100	828
13200	835
13300	841
13400	856
13500	868
13600	878
13700	892
13800	898
13900	908
14000	919
14100	931
14200	946
14300	961
14400	966
14500	978
14600	986
14700	999
14800	1004
14900	1015
15000	1026
15100	1033
15200	1044
15300	1058
15400	1062
15500	1072
15600	1080
15700	1092
15800	1104
15900	1114
16000	1124
16100	1131
16200	1144
16300	1158
16400	1168
16500	1180
16600	1193
16700	1202
16800	1208
16900	1220
17000	1230
17100	1236
17200	1251
17300	1262
17400	1274
17500	1285
17600	1295
17700	1311
17800	1321
17900	1333
18000	1345
18100	1355
18200	1370
18300	1383
18400	1395
18500	1403
18600	1414
18700	1425
18800	1438
18900	1451
19000	1461
19100	1478
19200	1485
19300	1490
19400	1503
19500	1512
19600	1521
19700	1527
19800	1534
19900	1548
20000	1561
20100	1574
20200	1588
20300	1595
20400	1607
20500	1620
20600	1632
20700	1643
20800	1657
20900	1668
21000	1682
21100	1693
21200	1701
21300	1708
21400	1715
21500	1726
21600	1735
21700	1746
21800	1758
21900	1771
22000	1781
22100	1789
22200	1800
22300	1812
22400	1826
22500	1834
22600	1846
22700	1860
22800	1868
22900	1882
23000	1890
23100	1902
23200	1910
23300	1924
23400	1935
23500	1951
23600	1958
23700	1970
23800	1983
23900	1991
24000	2003
24100	2015
24200	2028
24300	2044
24400	2054
24500	2071
24600	2078
24700	2089
24800	2097
24900	2106
25000	2118
25100	2128
25200	2134
25300	2141
25400	2149
25500	2161
25600	2174
25700	2181
25800	2187
25900	2202
26000	2215
26100	2226
26200	2242
26300	2251
26400	2261
26500	2270
26600	2274
26700	2286
26800	2301
26900	2309
27000	2323
27100	2334
27200	2342
27300	2352
27400	2362
27500	2372
27600	2391
27700	2398
27800	2405
27900	2419
28000	2430
28100	2442
28200	2452
28300	2457
28400	2464
28500	2476
28600	2485
28700	2495
28800	2508
28900	2521
29000	2537
29100	2550
29200	2562
29300	2574
29400	2587
29500	2608
29600	2618
29700	2630
29800	2639
29900	2653
30000	2666
30100	2674
30200	2690
30300	2700
30400	2710
30500	2721
30600	2729
30700	2745
30800	2761
30900	2768
31000	2780
31100	2792
31200	2800
31300	2808
31400	2821
31500	2832
31600	2840
31700	2847
31800	2856
31900	2865
32000	2883
32100	2896
32200	2904
32300	2920
32400	2935
32500	2944
32600	2961
32700	2975
32800	2988
32900	2996
33000	3002
33100	3011
33200	3028
33300	3040
33400	3055
33500	3067
33600	3084
33700	3093
33800	3105
33900	3120
34000	3133
34100	3149
34200	3165
34300	3173
34400	3191
34500	3202
34600	3211
34700	3224
34800	3233
34900	3249
35000	3262
35100	3278
35200	3287
35300	3304
35400	3316
35500	3327
35600	3337
35700	3353
35800	3368
35900	3379
36000	3391
36100	3404
36200	3417
36300	3429
36400	3438
36500	3451
36600	3459
36700	3470
36800	3485
36900	3497
37000	3509
37100	3516
37200	3530
37300	3543
37400	3557
37500	3574
37600	3586
37700	3593
37800	3604
37900	3615
38000	3626
38100	3639
38200	3663
38300	3673
38400	3687
38500	3702
38600	3713
38700	3722
38800	3733
38900	3747
39000	3759
39100	3771
39200	3782
39300	3794
39400	3814
39500	3827
39600	3841
39700	3853
39800	3870
39900	3886
40000	3900
40100	3910
40200	3934
40300	3945
40400	3959
40500	3971
40600	3981
40700	3992
40800	4002
40900	4014
41000	4027
41100	4040
41200	4051
41300	4068
41400	4081
41500	4095
41600	4116
41700	4132
41800	4140
41900	4155
42000	4169
42100	4182
42200	4197
42300	4208
42400	4223
42500	4235
42600	4246
42700	4259
42800	4273
42900	4291
43000	4306
43100	4323
43200	4339
43300	4351
43400	4364
43500	4369
43600	4382
43700	4398
43800	4408
43900	4417
44000	4431
44100	4443
44200	4456
44300	4469
44400	4478
44500	4488
44600	4495
44700	4504
44800	4525
44900	4538
45000	4551
45100	4559
45200	4566
45300	4575
45400	4588
45500	4597
45600	4614
45700	4633
45800	4648
45900	4663
46000	4680
46100	4692
46200	4704
46300	4716
46400	4733
46500	4742
46600	4758
46700	4771
46800	4784
46900	4796
47000	4804
47100	4816
47200	4831
47300	4841
47400	4854
47500	4873
47600	4888
47700	4900
47800	4915
47900	4932
48000	4947
48100	4960
48200	4974
48300	4985
48400	4992
48500	5007
48600	5021
48700	5038
48800	5051
48900	5062
49000	5073
49100	5091
49200	5106
49300	5117
49400	5128
49500	5136
49600	5150
49700	5158
49800	5170
49900	5181
50000	5195
50100	5205
50200	5216
50300	5231
50400	5240
50500	5250
50600	5260
50700	5272
50800	5284
50900	5294
51000	5313
51100	5323
51200	5335
51300	5345
51400	5359
51500	5371
51600	5380
51700	5392
51800	5407
51900	5416
52000	5433
52100	5443
52200	5458
52300	5467
52400	5477
52500	5487
52600	5503
52700	5510
52800	5526
52900	5535
53000	5552
53100	5567
53200	5580
53300	5593
53400	5605
53500	5618
53600	5626
53700	5639
53800	5656
53900	5669
54000	5683
54100	5694
54200	5704
54300	5714
54400	5723
54500	5739
54600	5754
54700	5765
54800	5782
54900	5797
55000	5803
55100	5815
55200	5824
55300	5841
55400	5858
55500	5871
55600	5885
55700	5901
55800	5914
55900	5931
56000	5944
56100	5961
56200	5975
56300	5994
56400	6003
56500	6019
56600	6033
56700	6043
56800	6056
56900	6071
57000	6082
57100	6099
57200	6112
57300	6123
57400	6142
57500	6157
57600	6167
57700	6184
57800	6192
57900	6201
58000	6217
58100	6226
58200	6249
58300	6260
58400	6275
58500	6293
58600	6300
58700	6311
58800	6328
58900	6346
59000	6362
59100	6377
59200	6392
59300	6405
59400	6420
59500	6429
59600	6442
59700	6457
59800	6467
59900	6482
60000	6496
60100	6510
60200	6529
60300	6540
60400	6557
60500	6568
60600	6582
60700	6597
60800	6609
60900	6618
61000	6628
61100	6637
61200	6647
61300	6663
61400	6676
61500	6694
61600	6702
61700	6711
61800	6719
61900	6728
62000	6741
62100	6757
62200	6767
62300	6786
62400	6797
62500	6809
62600	6822
62700	6844
62800	6855
62900	6868
63000	6880
63100	6885
63200	6895
63300	6902
63400	6911
63500	6924
63600	6943
63700	6949
63800	6963
63900	6974
64000	6993
64100	7006
64200	7017
64300	7029
64400	7041
64500	7050
64600	7064
64700	7077
64800	7091
64900	7107
65000	7118
65100	7134
65200	7146
65300	7155
65400	7172
65500	7180
65600	7192
65700	7204
65800	7215
65900	7226
66000	7235
66100	7252
66200	7265
66300	7274
66400	7288
66500	7300
66600	7313
66700	7329
66800	7339
66900	7350
67000	7363
67100	7377
67200	7394
67300	7406
67400	7418
67500	7434
67600	7443
67700	7464
67800	7476
67900	7488
68000	7498
68100	7511
68200	7524
68300	7536
68400	7545
68500	7557
68600	7568
68700	7589
68800	7597
68900	7604
69000	7613
69100	7628
69200	7637
69300	7654
69400	7663
69500	7675
69600	7685
69700	7698
69800	7704
69900	7719
70000	7727
70100	7745
70200	7758
70300	7775
70400	7789
70500	7798
70600	7814
70700	7824
70800	7834
70900	7844
71000	7856
71100	7868
71200	7884
71300	7896
71400	7910
71500	7921
71600	7932
71700	7940
71800	7958
71900	7966
72000	7978
72100	7994
72200	8002
72300	8013
72400	8024
72500	8036
72600	8048
72700	8062
72800	8080
72900	8093
73000	8104
73100	8118
73200	8133
73300	8151
73400	8168
73500	8188
73600	8205
73700	8219
73800	8236
73900	8248
74000	8256
74100	8266
74200	8277
74300	8288
74400	8300
74500	8310
74600	8322
74700	8342
74800	8356
74900	8365
75000	8374
75100	8391
75200	8407
75300	8426
75400	8436
75500	8446
75600	8459
75700	8471
75800	8484
75900	8494
76000	8503
76100	8514
76200	8526
76300	8538
76400	8555
76500	8568
76600	8581
76700	8599
76800	8605
76900	8617
77000	8629
77100	8640
77200	8650
77300	8663
77400	8674
77500	8684
77600	8697
77700	8707
77800	8718
77900	8727
78000	8736
78100	8744
78200	8760
78300	8775
78400	8786
78500	8797
78600	8813
78700	8830
78800	8841
78900	8858
79000	8875
79100	8887
79200	8898
79300	8913
79400	8924
79500	8933
79600	8947
79700	8962
79800	8972
79900	8981
80000	8988
80100	9000
80200	9016
80300	9029
80400	9040
80500	9054
80600	9065
80700	9075
80800	9085
80900	9095
81000	9110
81100	9120
81200	9134
81300	9146
81400	9157
81500	9169
81600	9180
81700	9199
81800	9211
81900	9222
82000	9233
82100	9243
82200	9258
82300	9265
82400	9273
82500	9291
82600	9302
82700	9315
82800	9327
82900	9336
83000	9343
83100	9354
83200	9367
83300	9383
83400	9394
83500	9409
83600	9417
83700	9431
83800	9446
83900	9459
84000	9467
84100	9483
84200	9498
84300	9513
84400	9523
84500	9532
84600	9540
84700	9551
84800	9561
84900	9578
85000	9589
85100	9601
85200	9610
85300	9620
85400	9638
85500	9648
85600	9667
85700	9673
85800	9685
85900	9695
86000	9702
86100	9714
86200	9723
86300	9730
86400	9744
86500	9759
86600	9774
86700	9788
86800	9801
86900	9813
87000	9830
87100	9843
87200	9854
87300	9865
87400	9873
87500	9887
87600	9900
87700	9914
87800	9928
87900	9943
88000	9956
88100	9967
88200	9982
88300	9991
88400	9999
88500	10014
88600	10030
88700	10047
88800	10053
88900	10065
89000	10072
89100	10085
89200	10100
89300	10115
89400	10123
89500	10132
89600	10141
89700	10151
89800	10159
89900	10171
90000	10182
90100	10194
90200	10205
90300	10223
90400	10235
90500	10250
90600	10264
90700	10277
90800	10286
90900	10298
91000	10309
91100	10320
91200	10330
91300	10337
91400	10343
91500	10351
91600	10366
91700	10371
91800	10380
91900	10393
92000	10408
92100	10422
92200	10432
92300	10444
92400	10457
92500	10469
92600	10482
92700	10497
92800	10511
92900	10523
93000	10533
93100	10542
93200	10554
93300	10562
93400	10579
93500	10591
93600	10602
93700	10618
93800	10629
93900	10647
94000	10656
94100	10668
94200	10682
94300	10692
94400	10701
94500	10708
94600	10717
94700	10730
94800	10751
94900	10767
95000	10780
95100	10799
95200	10805
95300	10812
95400	10824
95500	10840
95600	10856
95700	10870
95800	10876
95900	10891
96000	10899
96100	10912
96200	10928
96300	10941
96400	10955
96500	10973
96600	10994
96700	11013
96800	11020
96900	11028
97000	11040
97100	11055
97200	11068
97300	11081
97400	11089
97500	11098
97600	11108
97700	11119
97800	11129
97900	11144
98000	11157
98100	11167
98200	11181
98300	11186
98400	11199
98500	11216
98600	11235
98700	11248
98800	11258
98900	11269
99000	11277
99100	11287
99200	11299
99300	11309
99400	11320
99500	11325
99600	11346
99700	11359
99800	11375
99900	11384
100000	11400


==> old/submission 2/plots/marv3_marv1.dat <==
i	v
100	1
200	4
300	6
400	9
500	15
600	23
700	32
800	42
900	48
1000	59
1100	68
1200	80
1300	88
1400	99
1500	114
1600	131
1700	153
1800	170
1900	187
2000	204
2100	222
2200	245
2300	263
2400	286
2500	309
2600	333
2700	356
2800	379
2900	409
3000	441
3100	460
3200	479
3300	507
3400	538
3500	572
3600	601
3700	632
3800	657
3900	694
4000	727
4100	765
4200	797
4300	827
4400	863
4500	896
4600	934
4700	973
4800	1016
4900	1049
5000	1083
5100	1124
5200	1161
5300	1206
5400	1249
5500	1297
5600	1333
5700	1378
5800	1424
5900	1471
6000	1519
6100	1566
6200	1613
6300	1668
6400	1716
6500	1765
6600	1816
6700	1868
6800	1927
6900	1980
7000	2031
7100	2084
7200	2133
7300	2185
7400	2235
7500	2285
7600	2336
7700	2384
7800	2435
7900	2487
8000	2541
8100	2590
8200	2647
8300	2699
8400	2750
8500	2804
8600	2868
8700	2915
8800	2968
8900	3021
9000	3074
9100	3129
9200	3193
9300	3249
9400	3307
9500	3364
9600	3415
9700	3479
9800	3537
9900	3590
10000	3649
10100	3714
10200	3782
10300	3836
10400	3900
10500	3960
10600	4027
10700	4089
10800	4152
10900	4222
11000	4292
11100	4357
11200	4429
11300	4496
11400	4562
11500	4625
11600	4692
11700	4751
11800	4812
11900	4882
12000	4955
12100	5020
12200	5093
12300	5161
12400	5236
12500	5308
12600	5372
12700	5440
12800	5506
12900	5577
13000	5651
13100	5729
13200	5804
13300	5878
13400	5944
13500	6017
13600	6089
13700	6159
13800	6242
13900	6313
14000	6384
14100	6456
14200	6524
14300	6594
14400	6678
14500	6752
14600	6828
14700	6899
14800	6969
14900	7045
15000	7114
15100	7195
15200	7261
15300	7335
15400	7415
15500	7492
15600	7562
15700	7636
15800	7708
15900	7786
16000	7866
16100	7939
16200	8018
16300	8088
16400	8164
16500	8237
16600	8310
16700	8391
16800	8474
16900	8548
17000	8630
17100	8709
17200	8780
17300	8862
17400	8931
17500	9013
17600	9089
17700	9164
17800	9244
17900	9316
18000	9388
18100	9469
18200	9549
18300	9625
18400	9701
18500	9781
18600	9857
18700	9939
18800	10017
18900	10095
19000	10174
19100	10250
19200	10334
19300	10416
19400	10492
19500	10575
19600	10659
19700	10748
19800	10829
19900	10899
20000	10980
20100	11061
20200	11135
20300	11216
20400	11292
20500	11372
20600	11451
20700	11531
20800	11615
20900	11703
21000	11782
21100	11866
21200	11953
21300	12039
21400	12123
21500	12203
21600	12288
21700	12371
21800	12447
21900	12526
22000	12611
22100	12697
22200	12782
22300	12862
22400	12943
22500	13025
22600	13106
22700	13188
22800	13265
22900	13345
23000	13429
23100	13511
23200	13599
23300	13682
23400	13768
23500	13845
23600	13932
23700	14013
23800	14094
23900	14181
24000	14265
24100	14347
24200	14424
24300	14505
24400	14587
24500	14666
24600	14755
24700	14839
24800	14924
24900	15007
25000	15090
25100	15177
25200	15266
25300	15352
25400	15441
25500	15526
25600	15606
25700	15696
25800	15786
25900	15867
26000	15942
26100	16027
26200	16107
26300	16196
26400	16285
26500	16372
26600	16461
26700	16546
26800	16626
26900	16710
27000	16795
27100	16877
27200	16965
27300	17053
27400	17140
27500	17224
27600	17304
27700	17395
27800	17482
27900	17565
28000	17650
28100	17735
28200	17823
28300	17911
28400	18002
28500	18086
28600	18171
28700	18260
28800	18343
28900	18429
29000	18510
29100	18594
29200	18679
29300	18761
29400	18848
29500	18924
29600	19009
29700	19094
29800	19184
29900	19266
30000	19349
30100	19440
30200	19521
30300	19609
30400	19695
30500	19776
30600	19867
30700	19950
30800	20031
30900	20122
31000	20209
31100	20295
31200	20386
31300	20471
31400	20556
31500	20642
31600	20733
31700	20825
31800	20914
31900	21002
32000	21083
32100	21167
32200	21259
32300	21340
32400	21425
32500	21515
32600	21595
32700	21678
32800	21763
32900	21854
33000	21944
33100	22035
33200	22116
33300	22201
33400	22284
33500	22372
33600	22455
33700	22544
33800	22630
33900	22712
34000	22797
34100	22881
34200	22965
34300	23056
34400	23136
34500	23221
34600	23309
34700	23396
34800	23487
34900	23570
35000	23656
35100	23738
35200	23826
35300	23908
35400	23993
35500	24082
35600	24170
35700	24251
35800	24334
35900	24420
36000	24507
36100	24594
36200	24680
36300	24768
36400	24859
36500	24945
36600	25036
36700	25124
36800	25207
36900	25293
37000	25380
37100	25473
37200	25559
37300	25645
37400	25731
37500	25814
37600	25901
37700	25992
37800	26080
37900	26169
38000	26258
38100	26345
38200	26421
38300	26509
38400	26594
38500	26678
38600	26764
38700	26855
38800	26944
38900	27029
39000	27115
39100	27203
39200	27292
39300	27378
39400	27458
39500	27545
39600	27631
39700	27717
39800	27799
39900	27882
40000	27966
40100	28056
40200	28130
40300	28218
40400	28304
40500	28392
40600	28481
40700	28569
40800	28659
40900	28746
41000	28833
41100	28919
41200	29006
41300	29088
41400	29173
41500	29259
41600	29338
41700	29422
41800	29514
41900	29599
42000	29685
42100	29772
42200	29857
42300	29946
42400	30031
42500	30118
42600	30205
42700	30291
42800	30377
42900	30458
43000	30543
43100	30626
43200	30710
43300	30798
43400	30883
43500	30978
43600	31065
43700	31149
43800	31239
43900	31330
44000	31416
44100	31504
44200	31591
44300	31678
44400	31768
44500	31858
44600	31950
44700	32041
44800	32120
44900	32205
45000	32292
45100	32384
45200	32477
45300	32568
45400	32655
45500	32744
45600	32827
45700	32908
45800	32992
45900	33077
46000	33159
46100	33247
46200	33335
46300	33423
46400	33505
46500	33596
46600	33680
46700	33766
46800	33853
46900	33941
47000	34033
47100	34121
47200	34206
47300	34295
47400	34382
47500	34463
47600	34547
47700	34634
47800	34718
47900	34800
48000	34885
48100	34972
48200	35057
48300	35146
48400	35238
48500	35323
48600	35409
48700	35492
48800	35579
48900	35668
49000	35757
49100	35839
49200	35924
49300	36013
49400	36102
49500	36194
49600	36280
49700	36372
49800	36460
49900	36548
50000	36634
50100	36724
50200	36813
50300	36898
50400	36987
50500	37077
50600	37167
50700	37255
50800	37342
50900	37432
51000	37513
51100	37603
51200	37690
51300	37780
51400	37866
51500	37954
51600	38045
51700	38133
51800	38218
51900	38308
52000	38391
52100	38481
52200	38566
52300	38657
52400	38747
52500	38836
52600	38920
52700	39013
52800	39097
52900	39188
53000	39270
53100	39355
53200	39442
53300	39529
53400	39617
53500	39703
53600	39795
53700	39882
53800	39965
53900	40052
54000	40138
54100	40227
54200	40317
54300	40407
54400	40498
54500	40582
54600	40666
54700	40755
54800	40838
54900	40923
55000	41017
55100	41105
55200	41196
55300	41279
55400	41361
55500	41448
55600	41534
55700	41617
55800	41704
55900	41787
56000	41873
56100	41956
56200	42042
56300	42123
56400	42214
56500	42297
56600	42383
56700	42473
56800	42560
56900	42645
57000	42734
57100	42816
57200	42903
57300	42992
57400	43073
57500	43158
57600	43248
57700	43331
57800	43423
57900	43514
58000	43598
58100	43689
58200	43766
58300	43855
58400	43940
58500	44022
58600	44115
58700	44204
58800	44287
58900	44369
59000	44453
59100	44538
59200	44622
59300	44709
59400	44794
59500	44885
59600	44971
59700	45056
59800	45146
59900	45230
60000	45316
60100	45402
60200	45483
60300	45572
60400	45655
60500	45744
60600	45830
60700	45915
60800	46003
60900	46094
61000	46184
61100	46275
61200	46365
61300	46449
61400	46536
61500	46618
61600	46710
61700	46801
61800	46893
61900	46983
62000	47070
62100	47154
62200	47244
62300	47325
62400	47414
62500	47502
62600	47589
62700	47667
62800	47756
62900	47843
63000	47931
63100	48026
63200	48116
63300	48209
63400	48300
63500	48387
63600	48468
63700	48562
63800	48648
63900	48737
64000	48818
64100	48905
64200	48994
64300	49082
64400	49170
64500	49261
64600	49347
64700	49433
64800	49519
64900	49603
65000	49692
65100	49776
65200	49864
65300	49955
65400	50038
65500	50130
65600	50218
65700	50306
65800	50395
65900	50484
66000	50575
66100	50658
66200	50745
66300	50836
66400	50922
66500	51010
66600	51097
66700	51181
66800	51271
66900	51360
67000	51447
67100	51533
67200	51616
67300	51704
67400	51792
67500	51876
67600	51967
67700	52046
67800	52134
67900	52222
68000	52312
68100	52399
68200	52486
68300	52574
68400	52665
68500	52753
68600	52841
68700	52920
68800	53012
68900	53105
69000	53196
69100	53281
69200	53372
69300	53455
69400	53546
69500	53634
69600	53724
69700	53811
69800	53905
69900	53990
70000	54082
70100	54164
70200	54251
70300	54334
70400	54420
70500	54511
70600	54595
70700	54685
70800	54775
70900	54865
71000	54953
71100	55041
71200	55125
71300	55213
71400	55299
71500	55388
71600	55477
71700	55569
71800	55651
71900	55743
72000	55831
72100	55915
72200	56007
72300	56096
72400	56185
72500	56273
72600	56360
72700	56446
72800	56528
72900	56615
73000	56704
73100	56790
73200	56875
73300	56957
73400	57040
73500	57120
73600	57203
73700	57289
73800	57372
73900	57460
74000	57552
74100	57642
74200	57731
74300	57820
74400	57908
74500	57998
74600	58086
74700	58166
74800	58252
74900	58343
75000	58434
75100	58517
75200	58601
75300	58682
75400	58772
75500	58862
75600	58949
75700	59037
75800	59124
75900	59214
76000	59305
76100	59394
76200	59482
76300	59570
76400	59653
76500	59740
76600	59827
76700	59909
76800	60003
76900	60091
77000	60179
77100	60268
77200	60358
77300	60445
77400	60534
77500	60624
77600	60711
77700	60801
77800	60890
77900	60981
78000	61072
78100	61164
78200	61248
78300	61333
78400	61422
78500	61511
78600	61595
78700	61678
78800	61767
78900	61850
79000	61933
79100	62021
79200	62110
79300	62195
79400	62284
79500	62375
79600	62461
79700	62546
79800	62636
79900	62727
80000	62820
80100	62908
80200	62992
80300	63079
80400	63168
80500	63254
80600	63343
80700	63433
80800	63523
80900	63613
81000	63698
81100	63788
81200	63874
81300	63962
81400	64051
81500	64139
81600	64228
81700	64309
81800	64397
81900	64486
82000	64575
82100	64665
82200	64750
82300	64843
82400	64935
82500	65017
82600	65106
82700	65193
82800	65281
82900	65372
83000	65465
83100	65554
83200	65641
83300	65725
83400	65814
83500	65899
83600	65991
83700	66077
83800	66162
83900	66249
84000	66341
84100	66425
84200	66510
84300	66595
84400	66685
84500	66776
84600	66868
84700	66957
84800	67047
84900	67130
85000	67219
85100	67307
85200	67398
85300	67488
85400	67570
85500	67660
85600	67741
85700	67835
85800	67923
85900	68013
86000	68106
86100	68194
86200	68285
86300	68378
86400	68464
86500	68549
86600	68634
86700	68720
86800	68807
86900	68895
87000	68978
87100	69065
87200	69154
87300	69243
87400	69335
87500	69421
87600	69508
87700	69594
87800	69680
87900	69765
88000	69852
88100	69941
88200	70026
88300	70117
88400	70209
88500	70294
88600	70378
88700	70461
88800	70555
88900	70643
89000	70736
89100	70823
89200	70908
89300	70993
89400	71085
89500	71176
89600	71267
89700	71357
89800	71449
89900	71537
90000	71626
90100	71714
90200	71803
90300	71885
90400	71973
90500	72058
90600	72144
90700	72231
90800	72322
90900	72410
91000	72499
91100	72588
91200	72678
91300	72771
91400	72865
91500	72957
91600	73042
91700	73137
91800	73228
91900	73315
92000	73400
92100	73486
92200	73576
92300	73664
92400	73751
92500	73839
92600	73926
92700	74011
92800	74097
92900	74185
93000	74275
93100	74366
93200	74454
93300	74546
93400	74629
93500	74717
93600	74806
93700	74890
93800	74979
93900	75061
94000	75152
94100	75240
94200	75326
94300	75416
94400	75507
94500	75600
94600	75691
94700	75778
94800	75857
94900	75941
95000	76028
95100	76109
95200	76203
95300	76296
95400	76384
95500	76468
95600	76552
95700	76638
95800	76732
95900	76817
96000	76909
96100	76996
96200	77080
96300	77167
96400	77253
96500	77335
96600	77414
96700	77495
96800	77588
96900	77680
97000	77768
97100	77853
97200	77940
97300	78027
97400	78119
97500	78210
97600	78300
97700	78389
97800	78479
97900	78564
98000	78651
98100	78741
98200	78827
98300	78922
98400	79009
98500	79092
98600	79173
98700	79260
98800	79350
98900	79439
99000	79531
99100	79621
99200	79709
99300	79799
99400	79888
99500	79983
99600	80062
99700	80149
99800	80233
99900	80324
100000	80408


==> old/submission 2/plots/runtime/1000/timings_both.dat <==
n	millisec
1	11
2	17
3	21
4	25
5	30
6	36
7	41
8	46
9	52
10	57
11	63
12	71
13	77
14	82
15	89
16	94
17	102
18	109
19	116
20	124
21	131
22	140
23	147
24	155
25	161
26	171
27	178
28	187
29	194
30	203
31	212
32	220
33	230
34	239
35	248
36	258
37	268
38	277
39	356
40	364
41	373
42	383
43	393
44	404
45	413
46	424
47	434
48	444
49	454
50	538
51	547
52	557
53	570
54	656
55	667
56	678
57	694
58	707
59	719
60	733
61	744
62	756
63	770
64	781
65	864
66	887
67	973
68	1059
69	1146
70	1158
71	1245
72	1258
73	1268
74	1358
75	1448
76	1459
77	1471
78	1488
79	1574
80	1666
81	1678
82	1768
83	1781
84	1795
85	1813
86	1826
87	1842
88	1857
89	1874
90	1888
91	1973
92	1988
93	2082
94	2095
95	2112
96	2207
97	2298
98	2310
99	2329
100	2347
101	2442
102	2455
103	2551
104	2571
105	2662
106	2677
107	2700
108	2715
109	2731
110	2749
111	2766
112	2784
113	2802
114	2817
115	2834
116	2926
117	2940
118	2959
119	2978
120	3065
121	3158
122	3174
123	3265
124	3357
125	3375
126	3398
127	3416
128	3436
129	3455
130	3473
131	3564
132	3662
133	3757
134	3774
135	3798
136	3816
137	3909
138	4004
139	4022
140	4117
141	4134
142	4229
143	4248
144	4272
145	4296
146	4315
147	4407
148	4425
149	4448
150	4466
151	4491
152	4513
153	4607
154	4625
155	4649
156	4672
157	4771
158	4867
159	4887
160	4913
161	5007
162	5029
163	5054
164	5076
165	5172
166	5266
167	5364
168	5459
169	5561
170	5582
171	5605
172	5631
173	5651
174	5673
175	5773
176	5873
177	5972
178	6070
179	6093
180	6187
181	6209
182	6303
183	6326
184	6351
185	6379
186	6475
187	6571
188	6680
189	6789
190	6889
191	6989
192	7012
193	7112
194	7211
195	7314
196	7414
197	7436
198	7461
199	7556
200	7586
201	7610
202	7703
203	7805
204	7828
205	7922
206	7947
207	8048
208	8071
209	8169
210	8196
211	8298
212	8403
213	8506
214	8529
215	8630
216	8652
217	8751
218	8778
219	8882
220	8982
221	9084
222	9182
223	9284
224	9384
225	9409
226	9510
227	9614
228	9715
229	9820
230	9917
231	9941
232	9967
233	9994
234	10101
235	10201
236	10228
237	10329
238	10424
239	10450
240	10556
241	10583
242	10614
243	10640
244	10737
245	10842
246	10870
247	10897
248	10927
249	10951
250	11052
251	11074
252	11101
253	11131
254	11229
255	11254
256	11357
257	11462
258	11563
259	11665
260	11772
261	11876
262	11983
263	12085
264	12184
265	12285
266	12390
267	12491
268	12595
269	12697
270	12720
271	12822
272	12923
273	13023
274	13126
275	13229
276	13333
277	13432
278	13538
279	13641
280	13742
281	13851
282	13884
283	13983
284	14083
285	14188
286	14289
287	14386
288	14486
289	14511
290	14606
291	14629
292	14724
293	14823
294	14920
295	15022
296	15117
297	15218
298	15314
299	15343
300	15445
301	15544
302	15575
303	15607
304	15638
305	15742
306	15763
307	15867
308	15966
309	16002
310	16032
311	16129
312	16157
313	16186
314	16284
315	16385
316	16416
317	16514
318	16548
319	16651
320	16760
321	16864
322	16967
323	17076
324	17182
325	17213
326	17310
327	17340
328	17371
329	17401
330	17432
331	17530
332	17636
333	17739
334	17771
335	17872
336	17978
337	18082
338	18192
339	18297
340	18397
341	18428
342	18529
343	18631
344	18661
345	18763
346	18868
347	18973
348	19005
349	19110
350	19214
351	19319
352	19429
353	19533
354	19637
355	19741
356	19772
357	19876
358	19908
359	20016
360	20042
361	20150
362	20250
363	20281
364	20386
365	20488
366	20599
367	20703
368	20809
369	20914
370	21032
371	21138
372	21169
373	21279
374	21392
375	21426
376	21529
377	21632
378	21730
379	21835
380	21944
381	22050
382	22159
383	22260
384	22366
385	22476
386	22585
387	22689
388	22790
389	22895
390	23000
391	23104
392	23207
393	23308
394	23413
395	23448
396	23549
397	23582
398	23690
399	23799
400	23905
401	24011
402	24048
403	24083
404	24187
405	24292
406	24395
407	24507
408	24611
409	24641
410	24746
411	24783
412	24883
413	24987
414	25093
415	25197
416	25231
417	25338
418	25440
419	25545
420	25650
421	25683
422	25787
423	25897
424	26002
425	26034
426	26140
427	26246
428	26351
429	26460
430	26569
431	26691
432	26803
433	26919
434	27020
435	27126
436	27158
437	27262
438	27295
439	27403
440	27511
441	27617
442	27657
443	27768
444	27878
445	27985
446	28093
447	28197
448	28302
449	28409
450	28523
451	28635
452	28742
453	28772
454	28809
455	28913
456	29018
457	29130
458	29234
459	29387
460	29549
461	29713
462	29876
463	30016
464	30065
465	30235
466	30359
467	30468
468	30584
469	30699
470	30828
471	30957
472	31086
473	31211
474	31359
475	31556
476	31765
477	31951
478	32011
479	32198
480	32335
481	32446
482	32556
483	32685
484	32834
485	32991
486	33138
487	33285
488	33336
489	33479
490	33611
491	33737
492	33836
493	33945
494	34053
495	34176
496	34280
497	34390
498	34495
499	34529
500	34630
501	34663
502	34773
503	34878
504	34913
505	35018
506	35126
507	35234
508	35350
509	35461
510	35571
511	35607
512	35712
513	35831
514	35939
515	35974
516	36079
517	36190
518	36297
519	36414
520	36450
521	36560
522	36674
523	36787
524	36900
525	37007
526	37125
527	37230
528	37341
529	37448
530	37555
531	37595
532	37626
533	37729
534	37838
535	37877
536	37983
537	38100
538	38203
539	38315
540	38425
541	38530
542	38645
543	38762
544	38872
545	38988
546	39095
547	39214
548	39332
549	39446
550	39551
551	39661
552	39770
553	39808
554	39911
555	40024
556	40132
557	40247
558	40290
559	40397
560	40503
561	40616
562	40657
563	40758
564	40902
565	41044
566	41184
567	41315
568	41433
569	41580
570	41709
571	41841
572	41954
573	42067
574	42195
575	42322
576	42456
577	42500
578	42633
579	42678
580	42715
581	42761
582	42876
583	42982
584	43088
585	43122
586	43226
587	43335
588	43438
589	43539
590	43646
591	43752
592	43881
593	44013
594	44147
595	44285
596	44409
597	44532
598	44654
599	44779
600	44926
601	44966
602	45101
603	45211
604	45331
605	45471
606	45603
607	45724
608	45831
609	45949
610	46063
611	46206
612	46348
613	46482
614	46616
615	46658
616	46787
617	46901
618	47071
619	47239
620	47372
621	47478
622	47584
623	47689
624	47792
625	47913
626	48076
627	48262
628	48425
629	48470
630	48597
631	48729
632	48862
633	48984
634	49028
635	49143
636	49274
637	49403
638	49541
639	49672
640	49800
641	49924
642	50043
643	50174
644	50307
645	50441
646	50556
647	50658
648	50762
649	50880
650	50989
651	51107
652	51219
653	51331
654	51454
655	51561
656	51679
657	51788
658	51896
659	52009
660	52120
661	52225
662	52331
663	52449
664	52560
665	52669
666	52792
667	52903
668	53017
669	53137
670	53246
671	53358
672	53469
673	53580
674	53697
675	53803
676	53908
677	54016
678	54125
679	54167
680	54283
681	54392
682	54504
683	54616
684	54653
685	54766
686	54874
687	54990
688	55026
689	55133
690	55237
691	55347
692	55461
693	55573
694	55686
695	55788
696	55898
697	55995
698	56098
699	56208
700	56333
701	56445
702	56548
703	56656
704	56769
705	56881
706	57018
707	57081
708	57256
709	57413
710	57577
711	57757
712	57948
713	58122
714	58256
715	58421
716	58590
717	58744
718	58866
719	59015
720	59176
721	59327
722	59381
723	59528
724	59671
725	59798
726	59952
727	60087
728	60225
729	60353
730	60464
731	60571
732	60612
733	60729
734	60843
735	60959
736	61085
737	61195
738	61233
739	61378
740	61501
741	61628
742	61743
743	61860
744	62002
745	62135
746	62272
747	62410
748	62532
749	62649
750	62763
751	62874
752	62977
753	63092
754	63202
755	63311
756	63413
757	63537
758	63692
759	63842
760	64022
761	64148
762	64281
763	64460
764	64595
765	64759
766	64950
767	65102
768	65280
769	65429
770	65590
771	65767
772	65946
773	66134
774	66269
775	66429
776	66559
777	66683
778	66797
779	66922
780	67066
781	67231
782	67403
783	67545
784	67662
785	67775
786	67902
787	68025
788	68148
789	68302
790	68430
791	68554
792	68659
793	68774
794	68888
795	69009
796	69131
797	69283
798	69432
799	69559
800	69675
801	69825
802	69890
803	70074
804	70298
805	70533
806	70731
807	70886
808	71040
809	71207
810	71418
811	71549
812	71659
813	71763
814	71874
815	71988
816	72112
817	72282
818	72398
819	72553
820	72662
821	72778
822	72908
823	73017
824	73122
825	73225
826	73348
827	73508
828	73623
829	73741
830	73843
831	73944
832	74048
833	74149
834	74253
835	74356
836	74459
837	74562
838	74662
839	74769
840	74872
841	74976
842	75079
843	75180
844	75284
845	75384
846	75492
847	75592
848	75702
849	75798
850	75894
851	75997
852	76103
853	76205
854	76309
855	76416
856	76522
857	76633
858	76746
859	76853
860	76954
861	77059
862	77164
863	77264
864	77377
865	77482
866	77591
867	77701
868	77805
869	77905
870	78012
871	78047
872	78083
873	78193
874	78297
875	78399
876	78503
877	78605
878	78707
879	78813
880	78912
881	79021
882	79128
883	79233
884	79347
885	79454
886	79564
887	79674
888	79775
889	79880
890	79987
891	80089
892	80188
893	80295
894	80398
895	80501
896	80602
897	80702
898	80800
899	80907
900	81019
901	81121
902	81229
903	81331
904	81433
905	81540
906	81642
907	81743
908	81850
909	81952
910	82059
911	82169
912	82272
913	82374
914	82484
915	82591
916	82695
917	82799
918	82902
919	83008
920	83117
921	83220
922	83324
923	83434
924	83541
925	83649
926	83756
927	83792
928	83900
929	84008
930	84110
931	84211
932	84314
933	84420
934	84532
935	84638
936	84742
937	84849
938	84949
939	85050
940	85151
941	85247
942	85353
943	85455
944	85556
945	85657
946	85757
947	85859
948	85962
949	86002
950	86107
951	86214
952	86319
953	86427
954	86539
955	86641
956	86682
957	86789
958	86915
959	87118
960	87327
961	87471
962	87594
963	87702
964	87815
965	87926
966	88035
967	88153
968	88268
969	88397
970	88442
971	88552
972	88660
973	88769
974	88874
975	88990
976	89102
977	89209
978	89317
979	89436
980	89543
981	89658
982	89767
983	89874
984	89985
985	90099
986	90210
987	90354
988	90521
989	90684
990	90848
991	91011
992	91177
993	91329
994	91451
995	91568
996	91681
997	91791
998	91898
999	92010
1000	92125


==> old/submission 2/plots/runtime/1000/timings_both_offline.dat <==
n	millisec
1	4
2	8
3	13
4	18
5	23
6	29
7	34
8	39
9	43
10	51
11	56
12	65
13	70
14	76
15	81
16	87
17	95
18	101
19	107
20	116
21	124
22	133
23	139
24	148
25	155
26	164
27	171
28	181
29	188
30	197
31	205
32	215
33	224
34	233
35	242
36	252
37	261
38	272
39	313
40	322
41	332
42	341
43	351
44	360
45	370
46	381
47	392
48	403
49	414
50	457
51	467
52	478
53	489
54	533
55	544
56	557
57	569
58	582
59	594
60	607
61	619
62	631
63	644
64	658
65	700
66	714
67	759
68	802
69	845
70	856
71	901
72	917
73	930
74	973
75	1019
76	1031
77	1045
78	1058
79	1102
80	1148
81	1161
82	1205
83	1219
84	1232
85	1247
86	1260
87	1273
88	1287
89	1302
90	1317
91	1364
92	1377
93	1426
94	1439
95	1454
96	1501
97	1550
98	1566
99	1584
100	1601
101	1649
102	1664
103	1711
104	1729
105	1776
106	1792
107	1810
108	1826
109	1841
110	1860
111	1875
112	1893
113	1912
114	1927
115	1944
116	1994
117	2009
118	2027
119	2044
120	2094
121	2139
122	2154
123	2204
124	2255
125	2274
126	2293
127	2314
128	2330
129	2351
130	2369
131	2421
132	2470
133	2524
134	2541
135	2561
136	2581
137	2632
138	2687
139	2708
140	2766
141	2783
142	2843
143	2862
144	2885
145	2907
146	2931
147	2981
148	3000
149	3023
150	3045
151	3069
152	3090
153	3147
154	3170
155	3190
156	3215
157	3273
158	3331
159	3352
160	3380
161	3433
162	3453
163	3481
164	3503
165	3558
166	3609
167	3663
168	3713
169	3767
170	3792
171	3815
172	3839
173	3863
174	3884
175	3940
176	3992
177	4049
178	4103
179	4123
180	4176
181	4197
182	4252
183	4273
184	4300
185	4325
186	4384
187	4439
188	4492
189	4552
190	4610
191	4663
192	4685
193	4741
194	4800
195	4858
196	4918
197	4953
198	4977
199	5031
200	5057
201	5082
202	5137
203	5192
204	5215
205	5268
206	5292
207	5348
208	5372
209	5428
210	5455
211	5508
212	5571
213	5630
214	5653
215	5712
216	5733
217	5792
218	5823
219	5882
220	5936
221	5993
222	6053
223	6111
224	6164
225	6187
226	6245
227	6300
228	6353
229	6413
230	6473
231	6496
232	6524
233	6551
234	6609
235	6668
236	6692
237	6750
238	6809
239	6835
240	6896
241	6926
242	6953
243	6981
244	7036
245	7091
246	7117
247	7145
248	7175
249	7201
250	7258
251	7279
252	7307
253	7337
254	7395
255	7420
256	7481
257	7543
258	7604
259	7664
260	7728
261	7791
262	7859
263	7921
264	7982
265	8044
266	8107
267	8166
268	8225
269	8285
270	8308
271	8370
272	8426
273	8485
274	8548
275	8607
276	8669
277	8729
278	8786
279	8847
280	8906
281	8966
282	8997
283	9056
284	9109
285	9167
286	9226
287	9282
288	9333
289	9356
290	9412
291	9435
292	9490
293	9549
294	9609
295	9665
296	9724
297	9783
298	9840
299	9869
300	9924
301	9981
302	10013
303	10043
304	10074
305	10130
306	10152
307	10213
308	10268
309	10305
310	10340
311	10400
312	10428
313	10460
314	10519
315	10581
316	10606
317	10674
318	10708
319	10767
320	10827
321	10889
322	10947
323	11003
324	11064
325	11090
326	11155
327	11185
328	11217
329	11249
330	11279
331	11337
332	11399
333	11462
334	11492
335	11550
336	11611
337	11670
338	11735
339	11797
340	11856
341	11885
342	11946
343	12002
344	12031
345	12093
346	12150
347	12211
348	12243
349	12304
350	12366
351	12426
352	12488
353	12549
354	12609
355	12676
356	12711
357	12781
358	12815
359	12888
360	12919
361	12986
362	13050
363	13085
364	13152
365	13219
366	13285
367	13348
368	13410
369	13472
370	13535
371	13596
372	13624
373	13697
374	13760
375	13789
376	13854
377	13913
378	13973
379	14033
380	14096
381	14158
382	14221
383	14281
384	14343
385	14406
386	14469
387	14532
388	14596
389	14659
390	14721
391	14783
392	14844
393	14903
394	14966
395	14997
396	15060
397	15091
398	15154
399	15219
400	15282
401	15346
402	15378
403	15415
404	15480
405	15544
406	15602
407	15665
408	15729
409	15754
410	15823
411	15859
412	15917
413	15979
414	16040
415	16101
416	16136
417	16199
418	16261
419	16318
420	16381
421	16413
422	16477
423	16537
424	16602
425	16633
426	16697
427	16759
428	16819
429	16886
430	16960
431	17024
432	17088
433	17158
434	17217
435	17275
436	17306
437	17366
438	17402
439	17460
440	17518
441	17582
442	17617
443	17680
444	17742
445	17803
446	17869
447	17930
448	17990
449	18050
450	18114
451	18177
452	18235
453	18266
454	18302
455	18363
456	18420
457	18483
458	18545
459	18601
460	18660
461	18721
462	18782
463	18843
464	18877
465	18939
466	19000
467	19062
468	19124
469	19183
470	19245
471	19306
472	19371
473	19430
474	19492
475	19553
476	19615
477	19678
478	19713
479	19778
480	19838
481	19901
482	19963
483	20028
484	20089
485	20152
486	20215
487	20281
488	20315
489	20381
490	20439
491	20505
492	20566
493	20630
494	20692
495	20754
496	20816
497	20877
498	20937
499	20968
500	21028
501	21061
502	21126
503	21185
504	21221
505	21283
506	21345
507	21409
508	21472
509	21536
510	21596
511	21629
512	21692
513	21758
514	21829
515	21870
516	21933
517	21997
518	22063
519	22127
520	22161
521	22231
522	22292
523	22357
524	22421
525	22484
526	22550
527	22614
528	22682
529	22748
530	22820
531	22857
532	22888
533	22955
534	23021
535	23060
536	23124
537	23196
538	23262
539	23327
540	23387
541	23446
542	23508
543	23573
544	23637
545	23703
546	23765
547	23831
548	23897
549	23961
550	24020
551	24085
552	24148
553	24182
554	24245
555	24311
556	24375
557	24441
558	24480
559	24540
560	24607
561	24676
562	24714
563	24783
564	24848
565	24916
566	24984
567	25052
568	25115
569	25176
570	25233
571	25294
572	25352
573	25416
574	25479
575	25543
576	25608
577	25636
578	25698
579	25733
580	25767
581	25799
582	25864
583	25922
584	25986
585	26022
586	26083
587	26146
588	26207
589	26266
590	26331
591	26394
592	26455
593	26516
594	26583
595	26651
596	26717
597	26786
598	26850
599	26913
600	26977
601	27008
602	27087
603	27179
604	27256
605	27319
606	27386
607	27455
608	27523
609	27604
610	27670
611	27743
612	27816
613	27896
614	27960
615	27995
616	28063
617	28131
618	28197
619	28266
620	28338
621	28404
622	28467
623	28533
624	28600
625	28668
626	28736
627	28801
628	28870
629	28918
630	28980
631	29051
632	29118
633	29185
634	29227
635	29296
636	29371
637	29463
638	29545
639	29624
640	29690
641	29764
642	29831
643	29898
644	29965
645	30033
646	30099
647	30162
648	30228
649	30299
650	30373
651	30443
652	30511
653	30586
654	30656
655	30726
656	30797
657	30869
658	30938
659	31003
660	31071
661	31138
662	31210
663	31281
664	31354
665	31422
666	31489
667	31561
668	31628
669	31696
670	31765
671	31835
672	31904
673	31970
674	32036
675	32102
676	32167
677	32232
678	32299
679	32345
680	32416
681	32486
682	32555
683	32637
684	32683
685	32753
686	32833
687	32908
688	32940
689	33018
690	33086
691	33158
692	33234
693	33313
694	33384
695	33446
696	33514
697	33575
698	33639
699	33706
700	33765
701	33831
702	33893
703	33960
704	34028
705	34091
706	34155
707	34197
708	34263
709	34326
710	34391
711	34451
712	34517
713	34588
714	34654
715	34722
716	34786
717	34852
718	34919
719	34986
720	35052
721	35118
722	35153
723	35216
724	35284
725	35355
726	35424
727	35491
728	35561
729	35627
730	35691
731	35758
732	35797
733	35865
734	35932
735	35996
736	36065
737	36129
738	36166
739	36235
740	36300
741	36370
742	36437
743	36506
744	36578
745	36647
746	36715
747	36784
748	36853
749	36919
750	36986
751	37051
752	37115
753	37184
754	37252
755	37319
756	37385
757	37452
758	37519
759	37598
760	37667
761	37736
762	37806
763	37872
764	37935
765	38006
766	38077
767	38149
768	38221
769	38289
770	38360
771	38433
772	38497
773	38564
774	38636
775	38705
776	38771
777	38834
778	38898
779	38970
780	39039
781	39108
782	39177
783	39252
784	39325
785	39403
786	39479
787	39562
788	39658
789	39764
790	39867
791	39979
792	40078
793	40157
794	40256
795	40419
796	40506
797	40616
798	40728
799	40832
800	40938
801	41039
802	41096
803	41194
804	41281
805	41350
806	41421
807	41486
808	41587
809	41694
810	41812
811	41911
812	42026
813	42125
814	42227
815	42336
816	42441
817	42540
818	42631
819	42765
820	42894
821	43047
822	43174
823	43259
824	43341
825	43412
826	43488
827	43566
828	43629
829	43696
830	43788
831	43888
832	44007
833	44138
834	44261
835	44377
836	44510
837	44623
838	44748
839	44814
840	44885
841	44957
842	45030
843	45101
844	45173
845	45243
846	45312
847	45379
848	45448
849	45510
850	45575
851	45641
852	45711
853	45776
854	45847
855	45916
856	45983
857	46048
858	46112
859	46198
860	46309
861	46406
862	46519
863	46610
864	46731
865	46832
866	46908
867	46997
868	47107
869	47206
870	47274
871	47315
872	47358
873	47442
874	47512
875	47587
876	47655
877	47723
878	47793
879	47864
880	47927
881	47995
882	48067
883	48134
884	48207
885	48274
886	48341
887	48415
888	48481
889	48557
890	48626
891	48697
892	48760
893	48837
894	48906
895	48974
896	49043
897	49111
898	49180
899	49244
900	49314
901	49378
902	49457
903	49527
904	49595
905	49663
906	49728
907	49797
908	49864
909	49935
910	50004
911	50073
912	50145
913	50251
914	50371
915	50464
916	50527
917	50601
918	50673
919	50747
920	50818
921	50915
922	50989
923	51062
924	51131
925	51201
926	51274
927	51316
928	51388
929	51459
930	51533
931	51607
932	51700
933	51820
934	51902
935	51969
936	52035
937	52100
938	52166
939	52271
940	52389
941	52495
942	52619
943	52755
944	52874
945	53007
946	53119
947	53235
948	53358
949	53441
950	53538
951	53658
952	53784
953	53859
954	53929
955	53993
956	54039
957	54106
958	54176
959	54266
960	54375
961	54483
962	54587
963	54702
964	54829
965	54927
966	55024
967	55141
968	55211
969	55286
970	55329
971	55401
972	55469
973	55535
974	55608
975	55680
976	55749
977	55816
978	55882
979	55953
980	56018
981	56090
982	56159
983	56227
984	56298
985	56369
986	56441
987	56511
988	56578
989	56644
990	56713
991	56781
992	56851
993	56924
994	56994
995	57064
996	57142
997	57230
998	57304
999	57369
1000	57438


==> old/submission 2/plots/runtime/1000/timings_naive.dat <==
n	millisec
1	36
2	69
3	101
4	136
5	171
6	202
7	238
8	275
9	311
10	349
11	386
12	420
13	453
14	488
15	523
16	558
17	593
18	628
19	664
20	701
21	745
22	789
23	828
24	864
25	900
26	936
27	972
28	1009
29	1046
30	1085
31	1122
32	1160
33	1198
34	1234
35	1272
36	1308
37	1347
38	1387
39	1479
40	1519
41	1557
42	1596
43	1634
44	1672
45	1713
46	1756
47	1796
48	1836
49	1875
50	1973
51	2013
52	2055
53	2095
54	2189
55	2231
56	2276
57	2318
58	2359
59	2404
60	2449
61	2499
62	2540
63	2582
64	2626
65	2722
66	2770
67	2870
68	2974
69	3076
70	3121
71	3221
72	3269
73	3312
74	3412
75	3516
76	3563
77	3607
78	3654
79	3761
80	3867
81	3912
82	4017
83	4063
84	4106
85	4152
86	4199
87	4249
88	4291
89	4337
90	4383
91	4543
92	4593
93	4698
94	4750
95	4796
96	4909
97	5016
98	5066
99	5114
100	5166
101	5274
102	5324
103	5431
104	5484
105	5592
106	5644
107	5694
108	5745
109	5794
110	5848
111	5896
112	5950
113	5999
114	6049
115	6095
116	6209
117	6261
118	6310
119	6361
120	6528
121	6639
122	6693
123	6802
124	6920
125	6978
126	7030
127	7087
128	7142
129	7196
130	7249
131	7425
132	7543
133	7660
134	7715
135	7768
136	7820
137	7935
138	8112
139	8171
140	8286
141	8343
142	8455
143	8512
144	8569
145	8628
146	8686
147	8806
148	8866
149	8921
150	8976
151	9031
152	9091
153	9212
154	9271
155	9329
156	9391
157	9514
158	9638
159	9701
160	9761
161	9946
162	10007
163	10070
164	10133
165	10261
166	10395
167	10520
168	10645
169	10785
170	10849
171	10905
172	10966
173	11022
174	11081
175	11210
176	11338
177	11471
178	11599
179	11661
180	11789
181	11852
182	11970
183	12033
184	12092
185	12156
186	12274
187	12391
188	12510
189	12634
190	12754
191	12878
192	12944
193	13119
194	13248
195	13376
196	13561
197	13627
198	13689
199	13866
200	13932
201	13996
202	14116
203	14299
204	14361
205	14543
206	14611
207	14792
208	14859
209	14982
210	15050
211	15174
212	15363
213	15492
214	15562
215	15747
216	15812
217	15941
218	16014
219	16142
220	16329
221	16466
222	16597
223	16723
224	16854
225	16924
226	17175
227	17304
228	17432
229	17630
230	17765
231	17829
232	17899
233	17965
234	18165
235	18415
236	18490
237	18748
238	18939
239	19015
240	19275
241	19353
242	19421
243	19488
244	19712
245	19841
246	19912
247	19981
248	20051
249	20118
250	20255
251	20325
252	20394
253	20470
254	20664
255	20737
256	20931
257	21122
258	21252
259	21380
260	21515
261	21649
262	21843
263	21979
264	22165
265	22303
266	22499
267	22632
268	22766
269	22904
270	22975
271	23171
272	23306
273	23439
274	23583
275	23776
276	24039
277	24292
278	24432
279	24577
280	24772
281	24917
282	24993
283	25135
284	25399
285	25611
286	25823
287	26144
288	26280
289	26351
290	26660
291	26732
292	26858
293	27047
294	27342
295	27538
296	27671
297	27810
298	28055
299	28136
300	28272
301	28469
302	28554
303	28637
304	28717
305	28860
306	28929
307	29126
308	29484
309	29573
310	29658
311	29857
312	29939
313	30019
314	30156
315	30427
316	30509
317	30657
318	30751
319	30962
320	31107
321	31377
322	31523
323	31797
324	31949
325	32037
326	32301
327	32383
328	32467
329	32550
330	32638
331	32855
332	33008
333	33227
334	33317
335	33524
336	33777
337	33916
338	34062
339	34307
340	34443
341	34525
342	34668
343	34866
344	34948
345	35144
346	35347
347	35497
348	35589
349	35803
350	35950
351	36096
352	36250
353	36393
354	36599
355	36749
356	36837
357	36992
358	37077
359	37234
360	37316
361	37526
362	37670
363	37764
364	37913
365	38186
366	38341
367	38557
368	38714
369	38929
370	39087
371	39233
372	39323
373	39539
374	39764
375	39858
376	40079
377	40537
378	40694
379	40947
380	41148
381	41406
382	41558
383	42021
384	42279
385	42434
386	42711
387	42865
388	43072
389	43231
390	43384
391	43710
392	43918
393	44072
394	44346
395	44442
396	44718
397	44815
398	44979
399	45264
400	45486
401	45648
402	45745
403	45849
404	46024
405	46184
406	46399
407	46570
408	46791
409	46885
410	47055
411	47157
412	47370
413	47536
414	47678
415	47882
416	47979
417	48131
418	48336
419	48538
420	48694
421	48788
422	49053
423	49205
424	49420
425	49513
426	49785
427	50051
428	50210
429	50509
430	50860
431	51034
432	51254
433	51595
434	51815
435	52031
436	52127
437	52504
438	52609
439	52776
440	53075
441	53248
442	53357
443	53592
444	53767
445	53935
446	54110
447	54441
448	54660
449	54874
450	55042
451	55260
452	55480
453	55581
454	55685
455	55959
456	56176
457	56347
458	56628
459	56845
460	57018
461	57194
462	57421
463	57593
464	57702
465	57878
466	58108
467	58399
468	58686
469	58915
470	59150
471	59327
472	59565
473	59726
474	60137
475	60390
476	60635
477	60829
478	60954
479	61128
480	61352
481	61687
482	61854
483	62150
484	62429
485	62721
486	63012
487	63297
488	63410
489	63598
490	63771
491	63955
492	64183
493	64365
494	64602
495	64853
496	65094
497	65381
498	65683
499	65798
500	66087
501	66203
502	66448
503	66626
504	66748
505	66932
506	67115
507	67426
508	67689
509	67914
510	68135
511	68248
512	68475
513	68774
514	69064
515	69181
516	69475
517	69656
518	69960
519	70321
520	70438
521	70842
522	71141
523	71583
524	71880
525	72120
526	72540
527	72784
528	72972
529	73271
530	73508
531	73624
532	73733
533	73983
534	74233
535	74353
536	74608
537	74794
538	75072
539	75246
540	75412
541	75692
542	75873
543	76059
544	76346
545	76648
546	76995
547	77247
548	77496
549	77848
550	78142
551	78507
552	78748
553	78867
554	79223
555	79476
556	79664
557	80038
558	80171
559	80359
560	80621
561	80952
562	81079
563	81446
564	81622
565	81806
566	82037
567	82284
568	82472
569	82654
570	82833
571	83199
572	83384
573	83738
574	83933
575	84248
576	84616
577	84735
578	85038
579	85161
580	85273
581	85399
582	85826
583	86137
584	86399
585	86523
586	86716
587	87036
588	87225
589	87471
590	87734
591	87991
592	88436
593	88772
594	89075
595	89325
596	89566
597	89985
598	90299
599	90498
600	90701
601	90820
602	91030
603	91521
604	91900
605	92101
606	92297
607	92506
608	92714
609	92965
610	93236
611	93432
612	93641
613	93866
614	94110
615	94246
616	94455
617	94661
618	94926
619	95202
620	95545
621	95850
622	96036
623	96235
624	96643
625	96955
626	97219
627	97472
628	97687
629	97834
630	98154
631	98473
632	98737
633	99115
634	99265
635	99639
636	99964
637	100364
638	100585
639	101041
640	101445
641	101781
642	102054
643	102390
644	102756
645	103012
646	103430
647	103891
648	104199
649	104457
650	104899
651	105109
652	105438
653	105838
654	106286
655	106682
656	106956
657	107359
658	107562
659	107826
660	108112
661	108510
662	108789
663	109125
664	109379
665	109576
666	109778
667	110165
668	110436
669	110720
670	111165
671	111632
672	112039
673	112422
674	112699
675	113031
676	113529
677	113791
678	114007
679	114162
680	114383
681	114725
682	114998
683	115347
684	115501
685	116006
686	116275
687	116609
688	116750
689	117245
690	117506
691	118111
692	118327
693	118844
694	119197
695	119532
696	119807
697	120074
698	120481
699	120973
700	121311
701	121657
702	122230
703	122794
704	122994
705	123259
706	123714
707	123877
708	124168
709	124549
710	124878
711	125156
712	125611
713	125937
714	126216
715	126618
716	126910
717	127251
718	127657
719	127938
720	128280
721	128622
722	128767
723	128985
724	129329
725	129637
726	130020
727	130284
728	130517
729	130738
730	130961
731	131232
732	131392
733	131619
734	131898
735	132285
736	132659
737	133101
738	133257
739	133658
740	134005
741	134465
742	134824
743	135059
744	135291
745	135701
746	135994
747	136296
748	136530
749	137017
750	137409
751	137626
752	137951
753	138305
754	138598
755	138892
756	139332
757	139556
758	139842
759	140338
760	140892
761	141403
762	141639
763	142026
764	142444
765	142752
766	143125
767	143484
768	143763
769	144043
770	144325
771	144668
772	144877
773	145199
774	145542
775	145833
776	146066
777	146415
778	146698
779	147112
780	147459
781	147809
782	148109
783	148484
784	148892
785	149193
786	149631
787	150059
788	150531
789	150816
790	151158
791	151379
792	151995
793	152402
794	152750
795	153114
796	153514
797	153877
798	154367
799	154907
800	155330
801	155761
802	155945
803	156442
804	156827
805	157169
806	157579
807	157875
808	158449
809	158842
810	159205
811	159499
812	159782
813	160085
814	160318
815	160838
816	161208
817	161590
818	161968
819	162225
820	162471
821	162738
822	163456
823	164026
824	164466
825	165020
826	165386
827	165865
828	166090
829	166432
830	166671
831	167191
832	167607
833	168141
834	168506
835	168743
836	169239
837	169535
838	169899
839	170310
840	170789
841	171135
842	171542
843	171994
844	172312
845	173058
846	173315
847	173732
848	174112
849	174749
850	175169
851	175414
852	175741
853	176048
854	176528
855	177021
856	177344
857	177739
858	178155
859	178454
860	178810
861	179367
862	179675
863	180036
864	180496
865	180834
866	181281
867	181764
868	182087
869	182396
870	182722
871	182913
872	183101
873	183363
874	183807
875	184127
876	184600
877	185117
878	185652
879	185920
880	186605
881	186969
882	187362
883	187793
884	188116
885	188554
886	189039
887	189430
888	189909
889	190249
890	190859
891	191107
892	191509
893	191877
894	192237
895	192657
896	193024
897	193612
898	193914
899	194341
900	194604
901	194975
902	195464
903	196130
904	196499
905	196824
906	197221
907	197666
908	198212
909	198690
910	199012
911	199263
912	199821
913	200184
914	200555
915	200966
916	201336
917	201703
918	202197
919	202714
920	203166
921	203673
922	204053
923	204516
924	204774
925	205204
926	205749
927	205946
928	206391
929	206761
930	207204
931	207802
932	208157
933	208610
934	209009
935	209417
936	209686
937	209963
938	210288
939	210783
940	211410
941	211859
942	212362
943	212773
944	213197
945	213612
946	213926
947	214249
948	214889
949	215112
950	215501
951	215844
952	216471
953	216746
954	217158
955	217669
956	217882
957	218588
958	218881
959	219364
960	219671
961	219946
962	220424
963	220826
964	221338
965	222026
966	222468
967	222933
968	223195
969	223479
970	223717
971	224058
972	224377
973	224689
974	225352
975	225641
976	226106
977	226507
978	226820
979	227161
980	227514
981	227853
982	228334
983	228770
984	229101
985	229435
986	229902
987	230307
988	230828
989	231180
990	231747
991	232256
992	232672
993	233137
994	233566
995	233898
996	234393
997	234718
998	235140
999	235641
1000	236091


==> old/submission 2/plots/runtime/1000/timings_sa.dat <==
n	millisec
1	4
2	8
3	13
4	19
5	25
6	31
7	37
8	41
9	46
10	51
11	57
12	63
13	70
14	75
15	80
16	86
17	92
18	100
19	106
20	112
21	118
22	125
23	133
24	139
25	145
26	151
27	157
28	168
29	174
30	183
31	189
32	200
33	207
34	216
35	223
36	232
37	239
38	247
39	289
40	299
41	305
42	313
43	321
44	329
45	338
46	346
47	356
48	365
49	373
50	418
51	426
52	435
53	443
54	487
55	496
56	506
57	517
58	526
59	537
60	548
61	557
62	566
63	577
64	588
65	631
66	641
67	687
68	731
69	775
70	784
71	832
72	842
73	853
74	901
75	947
76	958
77	970
78	980
79	1052
80	1114
81	1124
82	1172
83	1187
84	1198
85	1211
86	1226
87	1237
88	1252
89	1263
90	1278
91	1359
92	1371
93	1423
94	1434
95	1448
96	1499
97	1548
98	1561
99	1580
100	1597
101	1666
102	1679
103	1742
104	1755
105	1812
106	1825
107	1844
108	1860
109	1873
110	1894
111	1906
112	1926
113	1940
114	1954
115	1969
116	2022
117	2035
118	2054
119	2070
120	2155
121	2219
122	2233
123	2286
124	2341
125	2358
126	2375
127	2392
128	2409
129	2425
130	2443
131	2529
132	2590
133	2651
134	2665
135	2687
136	2710
137	2765
138	2857
139	2874
140	2932
141	2947
142	3006
143	3022
144	3050
145	3070
146	3089
147	3145
148	3164
149	3188
150	3206
151	3228
152	3250
153	3308
154	3324
155	3347
156	3374
157	3436
158	3499
159	3518
160	3542
161	3633
162	3652
163	3680
164	3701
165	3766
166	3832
167	3908
168	3985
169	4054
170	4073
171	4100
172	4122
173	4143
174	4167
175	4226
176	4295
177	4360
178	4428
179	4455
180	4521
181	4541
182	4603
183	4623
184	4650
185	4673
186	4735
187	4797
188	4859
189	4923
190	4985
191	5048
192	5068
193	5164
194	5229
195	5295
196	5391
197	5416
198	5440
199	5531
200	5554
201	5582
202	5641
203	5743
204	5769
205	5860
206	5886
207	5983
208	6005
209	6070
210	6094
211	6180
212	6290
213	6377
214	6427
215	6564
216	6609
217	6712
218	6745
219	6829
220	6933
221	7009
222	7126
223	7189
224	7289
225	7352
226	7602
227	7704
228	7823
229	8009
230	8103
231	8126
232	8162
233	8191
234	8291
235	8425
236	8458
237	8593
238	8693
239	8727
240	8859
241	8898
242	8933
243	8958
244	9101
245	9201
246	9241
247	9286
248	9336
249	9376
250	9477
251	9515
252	9551
253	9595
254	9744
255	9793
256	9939
257	10091
258	10186
259	10298
260	10398
261	10467
262	10572
263	10642
264	10740
265	10810
266	10973
267	11083
268	11176
269	11285
270	11316
271	11498
272	11624
273	11752
274	11863
275	11966
276	12107
277	12249
278	12335
279	12409
280	12520
281	12594
282	12631
283	12701
284	12836
285	13003
286	13198
287	13506
288	13600
289	13634
290	13882
291	13912
292	13985
293	14096
294	14352
295	14535
296	14665
297	14797
298	15035
299	15107
300	15203
301	15310
302	15356
303	15393
304	15438
305	15518
306	15550
307	15662
308	15880
309	15933
310	15980
311	16109
312	16150
313	16185
314	16254
315	16406
316	16446
317	16525
318	16573
319	16686
320	16764
321	16908
322	16987
323	17135
324	17217
325	17259
326	17428
327	17467
328	17520
329	17562
330	17601
331	17714
332	17805
333	17919
334	17965
335	18071
336	18219
337	18303
338	18382
339	18514
340	18590
341	18633
342	18720
343	18864
344	18922
345	19081
346	19254
347	19386
348	19455
349	19621
350	19732
351	19809
352	19885
353	19960
354	20068
355	20149
356	20189
357	20268
358	20316
359	20396
360	20434
361	20543
362	20619
363	20666
364	20766
365	20999
366	21121
367	21317
368	21475
369	21719
370	21819
371	21913
372	21962
373	22073
374	22200
375	22257
376	22374
377	22604
378	22689
379	22832
380	22946
381	23089
382	23173
383	23429
384	23569
385	23654
386	23805
387	23890
388	24002
389	24089
390	24173
391	24349
392	24465
393	24549
394	24696
395	24746
396	24890
397	24965
398	25071
399	25237
400	25357
401	25444
402	25493
403	25542
404	25626
405	25711
406	25828
407	25919
408	26079
409	26142
410	26280
411	26345
412	26462
413	26556
414	26640
415	26759
416	26812
417	26902
418	27012
419	27119
420	27202
421	27251
422	27386
423	27469
424	27583
425	27634
426	27770
427	27910
428	27997
429	28251
430	28590
431	28760
432	28978
433	29169
434	29287
435	29404
436	29454
437	29633
438	29687
439	29769
440	29919
441	30010
442	30065
443	30182
444	30274
445	30362
446	30457
447	30632
448	30757
449	30873
450	30965
451	31090
452	31211
453	31265
454	31320
455	31476
456	31637
457	31775
458	31953
459	32104
460	32209
461	32310
462	32441
463	32540
464	32600
465	32744
466	32973
467	33140
468	33295
469	33421
470	33549
471	33647
472	33778
473	33876
474	34302
475	34576
476	34841
477	34990
478	35052
479	35154
480	35287
481	35473
482	35566
483	35721
484	35869
485	36093
486	36371
487	36651
488	36746
489	36907
490	37025
491	37125
492	37249
493	37353
494	37482
495	37617
496	37747
497	37900
498	38057
499	38119
500	38271
501	38330
502	38461
503	38560
504	38623
505	38722
506	38816
507	38977
508	39125
509	39259
510	39389
511	39451
512	39580
513	39744
514	39904
515	39965
516	40127
517	40227
518	40394
519	40585
520	40647
521	40847
522	40979
523	41442
524	41779
525	41941
526	42168
527	42296
528	42415
529	42579
530	42704
531	42758
532	42808
533	42969
534	43111
535	43167
536	43299
537	43402
538	43584
539	43682
540	43778
541	43948
542	44040
543	44132
544	44277
545	44428
546	44609
547	44757
548	44902
549	45085
550	45239
551	45425
552	45565
553	45619
554	45800
555	45936
556	46077
557	46299
558	46375
559	46510
560	46664
561	46842
562	46946
563	47169
564	47263
565	47369
566	47510
567	47657
568	47776
569	47875
570	47972
571	48176
572	48276
573	48467
574	48575
575	48778
576	48980
577	49035
578	49203
579	49261
580	49320
581	49382
582	49641
583	49872
584	50038
585	50128
586	50289
587	50543
588	50680
589	50855
590	51024
591	51198
592	51493
593	51731
594	51932
595	52094
596	52305
597	52647
598	52831
599	52950
600	53069
601	53140
602	53294
603	53655
604	53913
605	54032
606	54169
607	54333
608	54466
609	54646
610	54827
611	54941
612	55063
613	55197
614	55355
615	55447
616	55616
617	55741
618	55920
619	56099
620	56313
621	56536
622	56657
623	56787
624	57090
625	57300
626	57460
627	57608
628	57730
629	57814
630	57993
631	58174
632	58317
633	58525
634	58603
635	58804
636	58978
637	59187
638	59302
639	59556
640	59993
641	60170
642	60321
643	60726
644	61057
645	61304
646	61560
647	61833
648	62128
649	62329
650	62770
651	63020
652	63383
653	63622
654	64018
655	64234
656	64391
657	64755
658	64990
659	65315
660	65587
661	66019
662	66330
663	66525
664	66688
665	66811
666	66930
667	67151
668	67306
669	67509
670	67968
671	68458
672	68681
673	68890
674	69045
675	69231
676	69596
677	69750
678	69878
679	69969
680	70099
681	70290
682	70452
683	70647
684	70734
685	71034
686	71200
687	71565
688	71782
689	72371
690	72535
691	72850
692	72971
693	73240
694	73429
695	73611
696	73762
697	73913
698	74120
699	74367
700	74555
701	74740
702	75041
703	75339
704	75462
705	75626
706	75881
707	75974
708	76138
709	76357
710	76548
711	76708
712	76960
713	77144
714	77303
715	77530
716	77694
717	77887
718	78114
719	78273
720	78461
721	78658
722	78740
723	78867
724	79058
725	79233
726	79456
727	79617
728	79751
729	79886
730	80017
731	80183
732	80278
733	80418
734	80582
735	80789
736	80978
737	81217
738	81306
739	81521
740	81719
741	81976
742	82183
743	82318
744	82451
745	82672
746	82835
747	83001
748	83133
749	83413
750	83641
751	83772
752	83960
753	84169
754	84350
755	84525
756	84774
757	84908
758	85073
759	85339
760	85685
761	86055
762	86190
763	86410
764	86646
765	86821
766	87029
767	87230
768	87404
769	87576
770	87752
771	87960
772	88093
773	88293
774	88499
775	88665
776	88801
777	88990
778	89149
779	89371
780	89561
781	89754
782	89919
783	90122
784	90344
785	90514
786	90749
787	90980
788	91239
789	91402
790	91604
791	91742
792	92104
793	92349
794	92551
795	92759
796	92987
797	93193
798	93432
799	93729
800	93964
801	94203
802	94310
803	94582
804	94793
805	95002
806	95247
807	95426
808	95755
809	95995
810	96194
811	96363
812	96524
813	96696
814	96829
815	97090
816	97292
817	97500
818	97710
819	97862
820	98003
821	98151
822	98528
823	98839
824	99094
825	99404
826	99622
827	99890
828	100030
829	100230
830	100374
831	100664
832	100895
833	101188
834	101393
835	101535
836	101819
837	101996
838	102219
839	102438
840	102683
841	102899
842	103145
843	103416
844	103608
845	104019
846	104168
847	104395
848	104604
849	104933
850	105161
851	105305
852	105488
853	105664
854	105920
855	106185
856	106365
857	106601
858	106841
859	107020
860	107230
861	107551
862	107734
863	107956
864	108208
865	108396
866	108650
867	108925
868	109116
869	109313
870	109538
871	109741
872	109861
873	110022
874	110276
875	110478
876	110762
877	111071
878	111390
879	111558
880	111978
881	112199
882	112420
883	112668
884	112861
885	113145
886	113421
887	113648
888	113905
889	114100
890	114403
891	114556
892	114797
893	115021
894	115237
895	115486
896	115708
897	116041
898	116225
899	116471
900	116638
901	116858
902	117138
903	117513
904	117727
905	117920
906	118148
907	118398
908	118720
909	119002
910	119200
911	119360
912	119742
913	119961
914	120158
915	120430
916	120647
917	120855
918	121124
919	121402
920	121659
921	121995
922	122280
923	122616
924	122774
925	123025
926	123362
927	123488
928	123753
929	123973
930	124225
931	124562
932	124764
933	125045
934	125303
935	125572
936	125736
937	125901
938	126091
939	126345
940	126709
941	126978
942	127283
943	127540
944	127810
945	128065
946	128259
947	128457
948	128821
949	128957
950	129176
951	129373
952	129707
953	129872
954	130101
955	130378
956	130512
957	130883
958	131058
959	131342
960	131535
961	131709
962	131990
963	132225
964	132518
965	132906
966	133161
967	133427
968	133591
969	133765
970	133910
971	134113
972	134305
973	134495
974	134867
975	135046
976	135313
977	135550
978	135752
979	135965
980	136187
981	136401
982	136694
983	136957
984	137164
985	137364
986	137625
987	137851
988	138101
989	138303
990	138611
991	138891
992	139120
993	139380
994	139622
995	139828
996	140123
997	140322
998	140581
999	140872
1000	141139


==> old/submission 2/plots/runtime/1000/timings_ta.dat <==
n	millisec
1	33
2	66
3	99
4	132
5	166
6	199
7	233
8	266
9	298
10	331
11	365
12	399
13	432
14	465
15	501
16	535
17	570
18	603
19	639
20	678
21	716
22	753
23	789
24	825
25	860
26	896
27	932
28	971
29	1010
30	1048
31	1086
32	1124
33	1162
34	1200
35	1243
36	1284
37	1324
38	1366
39	1494
40	1534
41	1574
42	1616
43	1657
44	1698
45	1741
46	1785
47	1830
48	1873
49	1914
50	2052
51	2098
52	2141
53	2183
54	2318
55	2362
56	2409
57	2453
58	2496
59	2540
60	2588
61	2630
62	2673
63	2721
64	2763
65	2899
66	2949
67	3103
68	3333
69	3493
70	3545
71	3759
72	3829
73	3895
74	4083
75	4280
76	4344
77	4397
78	4466
79	4642
80	4843
81	4896
82	5042
83	5089
84	5138
85	5202
86	5281
87	5364
88	5448
89	5535
90	5614
91	5791
92	5845
93	5998
94	6052
95	6100
96	6297
97	6461
98	6515
99	6585
100	6655
101	6860
102	6921
103	7129
104	7198
105	7391
106	7444
107	7512
108	7579
109	7645
110	7710
111	7767
112	7834
113	7902
114	7958
115	8005
116	8162
117	8214
118	8265
119	8317
120	8470
121	8615
122	8667
123	8821
124	9058
125	9134
126	9218
127	9305
128	9385
129	9454
130	9512
131	9737
132	9947
133	10106
134	10163
135	10223
136	10279
137	10423
138	10577
139	10637
140	10790
141	10846
142	10992
143	11046
144	11105
145	11164
146	11223
147	11373
148	11431
149	11487
150	11541
151	11597
152	11660
153	11864
154	11944
155	12010
156	12085
157	12297
158	12513
159	12588
160	12659
161	12821
162	12884
163	12950
164	13015
165	13208
166	13460
167	13647
168	13872
169	14100
170	14181
171	14259
172	14337
173	14410
174	14484
175	14681
176	14844
177	15008
178	15168
179	15234
180	15393
181	15451
182	15602
183	15668
184	15731
185	15800
186	15960
187	16117
188	16278
189	16441
190	16607
191	16768
192	16835
193	16989
194	17143
195	17301
196	17468
197	17538
198	17625
199	17853
200	17927
201	17999
202	18192
203	18372
204	18438
205	18615
206	18692
207	18876
208	18945
209	19099
210	19168
211	19345
212	19503
213	19665
214	19732
215	19901
216	19964
217	20119
218	20184
219	20352
220	20524
221	20801
222	20973
223	21148
224	21391
225	21492
226	21743
227	22007
228	22218
229	22384
230	22549
231	22613
232	22683
233	22749
234	22925
235	23087
236	23172
237	23404
238	23627
239	23728
240	23964
241	24068
242	24186
243	24270
244	24615
245	24845
246	24928
247	24997
248	25070
249	25143
250	25316
251	25379
252	25455
253	25527
254	25712
255	25781
256	25948
257	26114
258	26288
259	26464
260	26638
261	26814
262	26984
263	27148
264	27320
265	27508
266	27677
267	27860
268	28027
269	28197
270	28266
271	28436
272	28599
273	28765
274	28938
275	29106
276	29292
277	29468
278	29639
279	29808
280	30018
281	30313
282	30402
283	30640
284	30823
285	31009
286	31184
287	31336
288	31497
289	31562
290	31720
291	31785
292	31948
293	32107
294	32277
295	32460
296	32618
297	32780
298	32967
299	33046
300	33249
301	33425
302	33506
303	33600
304	33687
305	33925
306	34016
307	34183
308	34342
309	34418
310	34488
311	34646
312	34720
313	34792
314	34953
315	35120
316	35193
317	35357
318	35435
319	35598
320	35806
321	36023
322	36204
323	36372
324	36539
325	36610
326	36768
327	36836
328	36908
329	36983
330	37052
331	37217
332	37387
333	37554
334	37630
335	37794
336	37965
337	38133
338	38302
339	38470
340	38630
341	38701
342	38864
343	39028
344	39099
345	39260
346	39428
347	39600
348	39675
349	39844
350	40011
351	40180
352	40352
353	40519
354	40686
355	40855
356	40931
357	41098
358	41169
359	41333
360	41397
361	41558
362	41714
363	41788
364	41948
365	42108
366	42275
367	42437
368	42601
369	42764
370	42932
371	43099
372	43170
373	43338
374	43515
375	43592
376	43768
377	43947
378	44121
379	44292
380	44460
381	44625
382	44793
383	44952
384	45115
385	45281
386	45452
387	45618
388	45782
389	45945
390	46112
391	46278
392	46443
393	46607
394	46774
395	46849
396	47014
397	47088
398	47253
399	47423
400	47588
401	47755
402	47831
403	47905
404	48074
405	48239
406	48401
407	48575
408	48743
409	48813
410	48978
411	49055
412	49217
413	49383
414	49547
415	49713
416	49791
417	49962
418	50127
419	50292
420	50458
421	50532
422	50692
423	50864
424	51030
425	51102
426	51269
427	51437
428	51605
429	51768
430	51927
431	52094
432	52255
433	52419
434	52579
435	52735
436	52810
437	52980
438	53060
439	53238
440	53411
441	53589
442	53669
443	53841
444	54010
445	54176
446	54342
447	54508
448	54680
449	54844
450	55021
451	55194
452	55365
453	55441
454	55519
455	55688
456	55855
457	56030
458	56193
459	56355
460	56530
461	56704
462	56873
463	57040
464	57119
465	57291
466	57463
467	57630
468	57798
469	57967
470	58138
471	58312
472	58483
473	58651
474	58821
475	58989
476	59162
477	59337
478	59418
479	59599
480	59776
481	59953
482	60126
483	60305
484	60469
485	60643
486	60814
487	60979
488	61052
489	61234
490	61394
491	61563
492	61715
493	61883
494	62045
495	62208
496	62371
497	62533
498	62694
499	62769
500	62925
501	63004
502	63190
503	63364
504	63439
505	63614
506	63789
507	63958
508	64138
509	64322
510	64597
511	64680
512	64848
513	65023
514	65192
515	65270
516	65438
517	65608
518	65781
519	65946
520	66024
521	66197
522	66363
523	66535
524	66704
525	66868
526	67040
527	67206
528	67390
529	67554
530	67723
531	67804
532	67881
533	68053
534	68230
535	68314
536	68485
537	68663
538	68836
539	69019
540	69197
541	69370
542	69546
543	69747
544	69958
545	70136
546	70308
547	70491
548	70676
549	70848
550	71025
551	71202
552	71378
553	71463
554	71644
555	71841
556	72021
557	72201
558	72288
559	72473
560	72637
561	72813
562	72895
563	73075
564	73258
565	73429
566	73610
567	73792
568	73961
569	74132
570	74330
571	74531
572	74730
573	74922
574	75106
575	75281
576	75450
577	75523
578	75701
579	75789
580	75866
581	75951
582	76139
583	76328
584	76514
585	76597
586	76775
587	76945
588	77110
589	77274
590	77455
591	77625
592	77794
593	77958
594	78137
595	78337
596	78507
597	78677
598	78870
599	79064
600	79265
601	79348
602	79548
603	79758
604	79954
605	80151
606	80345
607	80544
608	80719
609	80893
610	81075
611	81248
612	81431
613	81626
614	81797
615	81878
616	82063
617	82240
618	82424
619	82613
620	82785
621	82950
622	83124
623	83293
624	83464
625	83645
626	83822
627	84010
628	84188
629	84268
630	84443
631	84629
632	84804
633	84966
634	85051
635	85213
636	85390
637	85558
638	85737
639	85910
640	86093
641	86265
642	86442
643	86618
644	86796
645	86969
646	87139
647	87302
648	87473
649	87648
650	87830
651	88012
652	88187
653	88364
654	88542
655	88713
656	88895
657	89069
658	89239
659	89406
660	89583
661	89752
662	89922
663	90099
664	90273
665	90448
666	90621
667	90799
668	90971
669	91147
670	91326
671	91504
672	91678
673	91856
674	92035
675	92209
676	92372
677	92546
678	92713
679	92796
680	92968
681	93143
682	93313
683	93500
684	93598
685	93770
686	93933
687	94127
688	94202
689	94365
690	94527
691	94706
692	94881
693	95056
694	95233
695	95401
696	95574
697	95741
698	95907
699	96088
700	96252
701	96427
702	96593
703	96767
704	96937
705	97105
706	97278
707	97362
708	97539
709	97717
710	97887
711	98060
712	98236
713	98400
714	98570
715	98757
716	98936
717	99107
718	99277
719	99449
720	99617
721	99786
722	99862
723	100032
724	100212
725	100389
726	100561
727	100741
728	100926
729	101108
730	101281
731	101454
732	101544
733	101727
734	101906
735	102077
736	102261
737	102429
738	102508
739	102684
740	102871
741	103041
742	103223
743	103405
744	103604
745	103793
746	103973
747	104148
748	104319
749	104486
750	104673
751	104865
752	105044
753	105244
754	105440
755	105633
756	105825
757	106007
758	106189
759	106368
760	106536
761	106704
762	106885
763	107050
764	107217
765	107400
766	107579
767	107756
768	107934
769	108120
770	108300
771	108483
772	108651
773	108851
774	109023
775	109207
776	109414
777	109600
778	109774
779	109974
780	110162
781	110358
782	110576
783	110773
784	110947
785	111119
786	111303
787	111486
788	111698
789	111898
790	112089
791	112280
792	112448
793	112635
794	112809
795	113036
796	113239
797	113420
798	113603
799	113776
800	113948
801	114117
802	114202
803	114375
804	114560
805	114734
806	114910
807	115086
808	115257
809	115438
810	115635
811	115818
812	115997
813	116186
814	116373
815	116571
816	116760
817	116960
818	117143
819	117318
820	117494
821	117679
822	117850
823	118016
824	118184
825	118350
826	118540
827	118723
828	118893
829	119062
830	119233
831	119403
832	119577
833	119749
834	119920
835	120091
836	120269
837	120439
838	120608
839	120794
840	120973
841	121158
842	121341
843	121529
844	121712
845	121888
846	122081
847	122253
848	122437
849	122606
850	122774
851	122951
852	123160
853	123331
854	123507
855	123681
856	123849
857	124014
858	124190
859	124360
860	124522
861	124682
862	124856
863	125022
864	125204
865	125375
866	125553
867	125723
868	125909
869	126071
870	126245
871	126324
872	126404
873	126584
874	126765
875	126935
876	127114
877	127281
878	127454
879	127630
880	127799
881	127974
882	128156
883	128326
884	128503
885	128682
886	128854
887	129033
888	129198
889	129374
890	129552
891	129726
892	129893
893	130069
894	130240
895	130413
896	130581
897	130753
898	130919
899	131098
900	131275
901	131444
902	131624
903	131797
904	131966
905	132144
906	132315
907	132488
908	132671
909	132851
910	133031
911	133226
912	133415
913	133606
914	133789
915	133959
916	134121
917	134289
918	134457
919	134627
920	134816
921	134985
922	135153
923	135340
924	135505
925	135680
926	135872
927	135949
928	136125
929	136292
930	136464
931	136629
932	136809
933	136991
934	137163
935	137342
936	137526
937	137707
938	137880
939	138055
940	138241
941	138413
942	138596
943	138775
944	138950
945	139124
946	139293
947	139546
948	139793
949	139884
950	140063
951	140246
952	140423
953	140606
954	140831
955	141009
956	141099
957	141286
958	141469
959	141654
960	141832
961	142020
962	142213
963	142384
964	142566
965	142886
966	143211
967	143612
968	143803
969	143988
970	144077
971	144247
972	144410
973	144573
974	144738
975	144914
976	145088
977	145252
978	145418
979	145601
980	145768
981	145946
982	146118
983	146285
984	146464
985	146649
986	146829
987	147009
988	147183
989	147367
990	147541
991	147713
992	147894
993	148070
994	148262
995	148450
996	148637
997	148823
998	149005
999	149189
1000	149376


==> old/submission 2/plots/runtime/1000/timings_ta_offline.dat <==
n	millisec
1	35
2	68
3	101
4	135
5	169
6	203
7	237
8	271
9	305
10	338
11	374
12	411
13	445
14	480
15	519
16	553
17	589
18	624
19	660
20	697
21	735
22	773
23	814
24	853
25	889
26	926
27	962
28	1000
29	1039
30	1079
31	1119
32	1157
33	1197
34	1235
35	1280
36	1330
37	1381
38	1436
39	1541
40	1586
41	1627
42	1674
43	1734
44	1784
45	1831
46	1887
47	1928
48	1974
49	2016
50	2113
51	2159
52	2228
53	2297
54	2422
55	2482
56	2538
57	2584
58	2635
59	2692
60	2735
61	2788
62	2844
63	2905
64	2974
65	3133
66	3189
67	3340
68	3500
69	3642
70	3692
71	3794
72	3848
73	3892
74	3996
75	4101
76	4150
77	4200
78	4249
79	4350
80	4466
81	4512
82	4642
83	4710
84	4785
85	4850
86	4934
87	5004
88	5080
89	5144
90	5209
91	5358
92	5430
93	5604
94	5663
95	5714
96	5822
97	5928
98	5977
99	6026
100	6077
101	6182
102	6233
103	6373
104	6435
105	6547
106	6603
107	6655
108	6717
109	6774
110	6832
111	6889
112	6962
113	7017
114	7065
115	7114
116	7226
117	7279
118	7330
119	7382
120	7491
121	7601
122	7655
123	7760
124	7876
125	7941
126	8004
127	8064
128	8117
129	8172
130	8230
131	8350
132	8476
133	8588
134	8645
135	8699
136	8755
137	8862
138	8977
139	9037
140	9149
141	9205
142	9314
143	9369
144	9426
145	9487
146	9545
147	9658
148	9717
149	9772
150	9826
151	9885
152	9945
153	10060
154	10118
155	10175
156	10237
157	10354
158	10472
159	10536
160	10597
161	10712
162	10774
163	10837
164	10898
165	11012
166	11131
167	11243
168	11358
169	11483
170	11547
171	11602
172	11662
173	11722
174	11785
175	11906
176	12027
177	12149
178	12269
179	12335
180	12454
181	12517
182	12634
183	12699
184	12760
185	12826
186	12948
187	13069
188	13189
189	13314
190	13431
191	13551
192	13616
193	13733
194	13848
195	13963
196	14075
197	14139
198	14197
199	14303
200	14370
201	14433
202	14545
203	14662
204	14727
205	14841
206	14906
207	15019
208	15086
209	15198
210	15265
211	15380
212	15498
213	15613
214	15679
215	15830
216	15894
217	16013
218	16080
219	16192
220	16312
221	16440
222	16560
223	16676
224	16792
225	16859
226	16980
227	17097
228	17215
229	17341
230	17473
231	17537
232	17602
233	17666
234	17791
235	17917
236	17994
237	18131
238	18254
239	18328
240	18490
241	18565
242	18630
243	18694
244	18809
245	18931
246	18999
247	19065
248	19134
249	19198
250	19320
251	19382
252	19447
253	19518
254	19643
255	19709
256	19834
257	19958
258	20080
259	20197
260	20324
261	20452
262	20578
263	20698
264	20818
265	20946
266	21075
267	21199
268	21324
269	21459
270	21525
271	21658
272	21783
273	21905
274	22035
275	22158
276	22287
277	22417
278	22551
279	22667
280	22780
281	22898
282	22962
283	23077
284	23191
285	23311
286	23436
287	23553
288	23665
289	23727
290	23843
291	23903
292	24016
293	24137
294	24256
295	24378
296	24497
297	24614
298	24732
299	24801
300	24919
301	25038
302	25109
303	25175
304	25243
305	25361
306	25422
307	25544
308	25662
309	25735
310	25809
311	25924
312	25992
313	26056
314	26172
315	26293
316	26358
317	26479
318	26552
319	26673
320	26794
321	26920
322	27042
323	27165
324	27288
325	27359
326	27479
327	27549
328	27618
329	27688
330	27759
331	27884
332	28022
333	28155
334	28231
335	28362
336	28503
337	28631
338	28762
339	28930
340	29055
341	29126
342	29254
343	29382
344	29452
345	29578
346	29708
347	29834
348	29910
349	30039
350	30166
351	30292
352	30425
353	30548
354	30677
355	30806
356	30878
357	31007
358	31076
359	31199
360	31265
361	31383
362	31497
363	31571
364	31686
365	31806
366	31926
367	32046
368	32167
369	32287
370	32409
371	32527
372	32598
373	32719
374	32843
375	32914
376	33036
377	33155
378	33273
379	33395
380	33519
381	33644
382	33767
383	33886
384	34006
385	34130
386	34255
387	34381
388	34502
389	34627
390	34749
391	34871
392	34994
393	35117
394	35242
395	35314
396	35439
397	35512
398	35637
399	35765
400	35889
401	36012
402	36086
403	36162
404	36291
405	36418
406	36541
407	36667
408	36795
409	36863
410	36990
411	37063
412	37184
413	37310
414	37434
415	37563
416	37640
417	37764
418	37893
419	38034
420	38167
421	38241
422	38370
423	38505
424	38637
425	38709
426	38838
427	38966
428	39091
429	39215
430	39337
431	39467
432	39589
433	39716
434	39839
435	39957
436	40030
437	40159
438	40235
439	40356
440	40483
441	40613
442	40692
443	40821
444	40948
445	41072
446	41196
447	41322
448	41448
449	41572
450	41700
451	41828
452	41953
453	42025
454	42100
455	42223
456	42345
457	42476
458	42606
459	42725
460	42856
461	42984
462	43111
463	43238
464	43314
465	43447
466	43575
467	43704
468	43832
469	43958
470	44088
471	44213
472	44345
473	44469
474	44601
475	44731
476	44863
477	44997
478	45076
479	45212
480	45345
481	45479
482	45611
483	45746
484	45872
485	46000
486	46131
487	46261
488	46337
489	46477
490	46594
491	46721
492	46835
493	46961
494	47081
495	47207
496	47331
497	47452
498	47577
499	47652
500	47771
501	47844
502	47977
503	48111
504	48192
505	48322
506	48454
507	48578
508	48711
509	48838
510	48958
511	49033
512	49156
513	49286
514	49413
515	49490
516	49618
517	49746
518	49876
519	50005
520	50081
521	50213
522	50335
523	50471
524	50596
525	50723
526	50854
527	50978
528	51107
529	51231
530	51355
531	51434
532	51505
533	51636
534	51766
535	51845
536	51977
537	52111
538	52237
539	52367
540	52495
541	52622
542	52755
543	52890
544	53017
545	53149
546	53276
547	53411
548	53548
549	53680
550	53810
551	53945
552	54075
553	54151
554	54279
555	54415
556	54533
557	54658
558	54734
559	54852
560	54973
561	55102
562	55178
563	55298
564	55420
565	55542
566	55665
567	55794
568	55921
569	56045
570	56167
571	56297
572	56422
573	56546
574	56676
575	56808
576	56936
577	57004
578	57130
579	57204
580	57274
581	57352
582	57481
583	57606
584	57737
585	57814
586	57945
587	58088
588	58216
589	58343
590	58484
591	58612
592	58745
593	58869
594	58997
595	59131
596	59259
597	59394
598	59525
599	59654
600	59782
601	59857
602	59995
603	60129
604	60262
605	60396
606	60527
607	60662
608	60797
609	60928
610	61067
611	61197
612	61332
613	61473
614	61598
615	61674
616	61811
617	61945
618	62077
619	62216
620	62347
621	62474
622	62597
623	62723
624	62846
625	62974
626	63103
627	63227
628	63356
629	63438
630	63567
631	63694
632	63821
633	63947
634	64029
635	64153
636	64282
637	64411
638	64542
639	64670
640	64804
641	64932
642	65062
643	65191
644	65320
645	65447
646	65574
647	65696
648	65821
649	65950
650	66084
651	66215
652	66346
653	66484
654	66614
655	66748
656	66884
657	67021
658	67152
659	67281
660	67417
661	67548
662	67681
663	67820
664	67965
665	68113
666	68247
667	68389
668	68530
669	68669
670	68804
671	68947
672	69085
673	69215
674	69349
675	69484
676	69612
677	69746
678	69867
679	69944
680	70070
681	70193
682	70314
683	70444
684	70522
685	70653
686	70781
687	70910
688	70984
689	71112
690	71234
691	71363
692	71493
693	71625
694	71762
695	71889
696	72016
697	72136
698	72264
699	72401
700	72525
701	72657
702	72785
703	72920
704	73048
705	73176
706	73313
707	73397
708	73537
709	73668
710	73798
711	73929
712	74064
713	74191
714	74320
715	74458
716	74592
717	74721
718	74853
719	74983
720	75109
721	75238
722	75312
723	75441
724	75575
725	75714
726	75849
727	75979
728	76117
729	76248
730	76380
731	76511
732	76593
733	76732
734	76863
735	76992
736	77131
737	77261
738	77340
739	77475
740	77611
741	77732
742	77861
743	77998
744	78131
745	78261
746	78391
747	78528
748	78658
749	78784
750	78912
751	79037
752	79160
753	79292
754	79425
755	79557
756	79682
757	79808
758	79938
759	80073
760	80201
761	80325
762	80456
763	80578
764	80706
765	80840
766	80976
767	81107
768	81240
769	81374
770	81509
771	81643
772	81769
773	81897
774	82028
775	82158
776	82288
777	82420
778	82552
779	82688
780	82820
781	82952
782	83085
783	83223
784	83350
785	83485
786	83628
787	83765
788	83900
789	84031
790	84163
791	84296
792	84430
793	84568
794	84701
795	84838
796	84957
797	85082
798	85208
799	85335
800	85461
801	85589
802	85671
803	85799
804	85929
805	86056
806	86188
807	86315
808	86447
809	86568
810	86700
811	86827
812	86951
813	87079
814	87202
815	87336
816	87471
817	87610
818	87746
819	87883
820	88026
821	88166
822	88303
823	88441
824	88577
825	88703
826	88840
827	88974
828	89101
829	89225
830	89358
831	89489
832	89620
833	89754
834	89885
835	90013
836	90145
837	90274
838	90404
839	90543
840	90678
841	90816
842	90953
843	91084
844	91225
845	91360
846	91500
847	91634
848	91775
849	91908
850	92038
851	92172
852	92310
853	92435
854	92558
855	92686
856	92811
857	92933
858	93062
859	93187
860	93311
861	93432
862	93561
863	93689
864	93822
865	93953
866	94088
867	94215
868	94346
869	94473
870	94605
871	94683
872	94762
873	94893
874	95025
875	95154
876	95284
877	95417
878	95552
879	95690
880	95821
881	95952
882	96090
883	96219
884	96353
885	96485
886	96615
887	96750
888	96879
889	97014
890	97149
891	97282
892	97412
893	97544
894	97676
895	97808
896	97946
897	98091
898	98224
899	98368
900	98513
901	98648
902	98785
903	98921
904	99050
905	99184
906	99320
907	99457
908	99600
909	99737
910	99872
911	99995
912	100125
913	100247
914	100377
915	100502
916	100626
917	100748
918	100875
919	101005
920	101136
921	101261
922	101386
923	101519
924	101646
925	101777
926	101908
927	101991
928	102127
929	102251
930	102383
931	102510
932	102639
933	102772
934	102901
935	103035
936	103164
937	103295
938	103425
939	103554
940	103689
941	103820
942	103960
943	104086
944	104216
945	104344
946	104471
947	104604
948	104746
949	104835
950	104969
951	105108
952	105245
953	105384
954	105528
955	105667
956	105755
957	105898
958	106073
959	106217
960	106354
961	106497
962	106642
963	106776
964	106917
965	107064
966	107199
967	107343
968	107475
969	107605
970	107694
971	107828
972	107961
973	108098
974	108226
975	108358
976	108492
977	108625
978	108752
979	108887
980	109010
981	109143
982	109266
983	109393
984	109522
985	109654
986	109789
987	109923
988	110054
989	110190
990	110323
991	110453
992	110588
993	110720
994	110859
995	110991
996	111126
997	111250
998	111378
999	111513
1000	111648


==> old/submission 2/plots/runtime/2000/timings_both.dat <==
n	millisec
1	4
2	8
3	12
4	17
5	21
6	29
7	34
8	42
9	47
10	52
11	59
12	64
13	69
14	77
15	83
16	91
17	96
18	102
19	111
20	118
21	127
22	133
23	142
24	149
25	156
26	164
27	171
28	182
29	189
30	198
31	208
32	216
33	226
34	234
35	245
36	253
37	264
38	274
39	354
40	362
41	371
42	384
43	396
44	405
45	413
46	427
47	436
48	445
49	458
50	541
51	552
52	564
53	574
54	654
55	664
56	678
57	691
58	703
59	714
60	729
61	740
62	751
63	765
64	776
65	858
66	870
67	957
68	1043
69	1129
70	1141
71	1227
72	1240
73	1250
74	1339
75	1426
76	1437
77	1449
78	1464
79	1551
80	1638
81	1649
82	1737
83	1749
84	1764
85	1782
86	1794
87	1810
88	1823
89	1836
90	1854
91	1937
92	1951
93	2039
94	2052
95	2070
96	2160
97	2244
98	2256
99	2270
100	2289
101	2379
102	2392
103	2483
104	2498
105	2590
106	2604
107	2624
108	2637
109	2656
110	2676
111	2691
112	2712
113	2729
114	2744
115	2760
116	2853
117	2867
118	2886
119	2904
120	2991
121	3082
122	3097
123	3188
124	3279
125	3295
126	3316
127	3336
128	3353
129	3373
130	3393
131	3483
132	3573
133	3666
134	3682
135	3704
136	3721
137	3811
138	3907
139	3928
140	4019
141	4036
142	4131
143	4148
144	4172
145	4193
146	4214
147	4304
148	4322
149	4345
150	4363
151	4385
152	4404
153	4497
154	4514
155	4535
156	4559
157	4658
158	4751
159	4772
160	4797
161	4891
162	4913
163	4936
164	4960
165	5058
166	5153
167	5250
168	5345
169	5445
170	5465
171	5489
172	5512
173	5532
174	5553
175	5652
176	5751
177	5850
178	5947
179	5968
180	6064
181	6084
182	6180
183	6201
184	6227
185	6252
186	6349
187	6444
188	6544
189	6643
190	6739
191	6835
192	6859
193	6950
194	7048
195	7150
196	7248
197	7268
198	7294
199	7388
200	7414
201	7440
202	7532
203	7633
204	7654
205	7752
206	7777
207	7879
208	7901
209	8000
210	8027
211	8129
212	8231
213	8333
214	8359
215	8459
216	8480
217	8577
218	8602
219	8703
220	8802
221	8904
222	9002
223	9103
224	9202
225	9227
226	9322
227	9423
228	9523
229	9627
230	9728
231	9748
232	9779
233	9803
234	9907
235	10005
236	10033
237	10132
238	10229
239	10254
240	10357
241	10389
242	10414
243	10441
244	10535
245	10640
246	10671
247	10697
248	10728
249	10755
250	10855
251	10878
252	10906
253	10937
254	11035
255	11063
256	11169
257	11273
258	11375
259	11476
260	11582
261	11687
262	11794
263	11897
264	11991
265	12090
266	12195
267	12297
268	12400
269	12502
270	12525
271	12628
272	12730
273	12833
274	12939
275	13040
276	13140
277	13242
278	13347
279	13449
280	13548
281	13655
282	13688
283	13786
284	13886
285	13989
286	14089
287	14187
288	14285
289	14309
290	14403
291	14430
292	14526
293	14625
294	14724
295	14822
296	14922
297	15022
298	15118
299	15146
300	15248
301	15345
302	15375
303	15405
304	15436
305	15535
306	15558
307	15657
308	15752
309	15789
310	15818
311	15915
312	15944
313	15974
314	16072
315	16174
316	16199
317	16297
318	16329
319	16429
320	16533
321	16633
322	16736
323	16838
324	16942
325	16968
326	17069
327	17099
328	17129
329	17160
330	17191
331	17287
332	17391
333	17491
334	17520
335	17620
336	17724
337	17826
338	17933
339	18037
340	18136
341	18167
342	18266
343	18367
344	18397
345	18499
346	18599
347	18707
348	18739
349	18845
350	18949
351	19054
352	19162
353	19266
354	19367
355	19469
356	19501
357	19603
358	19635
359	19741
360	19766
361	19871
362	19975
363	20008
364	20115
365	20218
366	20328
367	20432
368	20538
369	20643
370	20750
371	20854
372	20887
373	20991
374	21099
375	21130
376	21233
377	21334
378	21436
379	21539
380	21642
381	21750
382	21858
383	21960
384	22063
385	22173
386	22278
387	22381
388	22482
389	22587
390	22691
391	22796
392	22900
393	23002
394	23107
395	23137
396	23239
397	23269
398	23375
399	23483
400	23588
401	23694
402	23727
403	23764
404	23868
405	23973
406	24076
407	24186
408	24289
409	24315
410	24423
411	24457
412	24565
413	24669
414	24775
415	24879
416	24915
417	25025
418	25126
419	25232
420	25335
421	25372
422	25471
423	25580
424	25687
425	25723
426	25824
427	25929
428	26037
429	26146
430	26251
431	26361
432	26470
433	26582
434	26680
435	26778
436	26808
437	26912
438	26947
439	27054
440	27159
441	27265
442	27301
443	27409
444	27516
445	27622
446	27723
447	27825
448	27928
449	28032
450	28142
451	28249
452	28354
453	28390
454	28424
455	28523
456	28626
457	28737
458	28838
459	28938
460	29043
461	29154
462	29260
463	29363
464	29400
465	29507
466	29614
467	29721
468	29825
469	29929
470	30036
471	30144
472	30253
473	30357
474	30460
475	30563
476	30670
477	30780
478	30817
479	30929
480	31035
481	31143
482	31253
483	31365
484	31466
485	31575
486	31680
487	31786
488	31825
489	31933
490	32042
491	32155
492	32253
493	32362
494	32462
495	32569
496	32674
497	32780
498	32882
499	32917
500	33017
501	33053
502	33160
503	33269
504	33307
505	33409
506	33517
507	33624
508	33739
509	33845
510	33954
511	33993
512	34098
513	34211
514	34320
515	34361
516	34464
517	34576
518	34686
519	34792
520	34828
521	34939
522	35042
523	35149
524	35258
525	35360
526	35470
527	35575
528	35686
529	35791
530	35894
531	35930
532	35963
533	36069
534	36179
535	36220
536	36327
537	36438
538	36537
539	36649
540	36758
541	36862
542	36972
543	37082
544	37187
545	37294
546	37397
547	37508
548	37622
549	37730
550	37833
551	37940
552	38049
553	38086
554	38188
555	38302
556	38411
557	38518
558	38558
559	38663
560	38769
561	38882
562	38922
563	39022
564	39130
565	39242
566	39355
567	39467
568	39576
569	39681
570	39789
571	39894
572	40001
573	40107
574	40221
575	40324
576	40428
577	40459
578	40563
579	40599
580	40630
581	40668
582	40771
583	40878
584	40984
585	41023
586	41126
587	41235
588	41338
589	41444
590	41550
591	41657
592	41762
593	41863
594	41973
595	42088
596	42189
597	42295
598	42403
599	42510
600	42617
601	42655
602	42761
603	42867
604	42975
605	43087
606	43195
607	43309
608	43417
609	43522
610	43630
611	43737
612	43851
613	43967
614	44073
615	44106
616	44220
617	44329
618	44438
619	44553
620	44660
621	44767
622	44874
623	44979
624	45084
625	45198
626	45311
627	45419
628	45535
629	45578
630	45688
631	45800
632	45913
633	46018
634	46063
635	46162
636	46273
637	46379
638	46495
639	46599
640	46711
641	46817
642	46924
643	47036
644	47140
645	47252
646	47359
647	47461
648	47566
649	47676
650	47785
651	47904
652	48016
653	48129
654	48235
655	48342
656	48455
657	48565
658	48675
659	48785
660	48896
661	49000
662	49107
663	49221
664	49329
665	49438
666	49548
667	49659
668	49769
669	49881
670	49988
671	50100
672	50210
673	50319
674	50429
675	50535
676	50638
677	50745
678	50857
679	50898
680	51014
681	51120
682	51227
683	51339
684	51376
685	51489
686	51600
687	51715
688	51754
689	51858
690	51962
691	52072
692	52185
693	52294
694	52405
695	52508
696	52616
697	52716
698	52820
699	52931
700	53032
701	53142
702	53245
703	53351
704	53460
705	53566
706	53673
707	53714
708	53822
709	53931
710	54038
711	54144
712	54253
713	54358
714	54466
715	54578
716	54690
717	54797
718	54901
719	55008
720	55112
721	55219
722	55251
723	55355
724	55467
725	55575
726	55682
727	55791
728	55907
729	56023
730	56131
731	56239
732	56279
733	56396
734	56510
735	56615
736	56732
737	56836
738	56871
739	56977
740	57088
741	57193
742	57303
743	57419
744	57534
745	57645
746	57753
747	57866
748	57979
749	58084
750	58195
751	58307
752	58411
753	58526
754	58640
755	58749
756	58852
757	58957
758	59069
759	59185
760	59287
761	59391
762	59507
763	59615
764	59720
765	59838
766	59952
767	60065
768	60182
769	60298
770	60414
771	60530
772	60635
773	60746
774	60852
775	60963
776	61075
777	61185
778	61287
779	61400
780	61508
781	61617
782	61729
783	61847
784	61953
785	62063
786	62178
787	62292
788	62407
789	62515
790	62622
791	62727
792	62833
793	62946
794	63052
795	63161
796	63267
797	63380
798	63493
799	63603
800	63714
801	63824
802	63867
803	63974
804	64085
805	64196
806	64310
807	64425
808	64534
809	64640
810	64759
811	64868
812	64978
813	65086
814	65192
815	65303
816	65408
817	65522
818	65630
819	65738
820	65849
821	65962
822	66067
823	66169
824	66273
825	66374
826	66484
827	66596
828	66701
829	66807
830	66914
831	67015
832	67124
833	67231
834	67339
835	67447
836	67555
837	67662
838	67770
839	67884
840	67990
841	68099
842	68209
843	68316
844	68428
845	68534
846	68647
847	68753
848	68868
849	68971
850	69073
851	69181
852	69296
853	69403
854	69513
855	69626
856	69737
857	69846
858	69962
859	70075
860	70181
861	70284
862	70392
863	70499
864	70617
865	70724
866	70837
867	70948
868	71058
869	71165
870	71278
871	71318
872	71357
873	71469
874	71579
875	71688
876	71798
877	71905
878	72014
879	72127
880	72234
881	72343
882	72456
883	72564
884	72678
885	72786
886	72896
887	73013
888	73117
889	73223
890	73337
891	73446
892	73552
893	73663
894	73772
895	73880
896	73983
897	74085
898	74189
899	74304
900	74419
901	74528
902	74642
903	74750
904	74857
905	74969
906	75076
907	75184
908	75297
909	75406
910	75519
911	75633
912	75744
913	75851
914	75967
915	76080
916	76190
917	76300
918	76405
919	76518
920	76633
921	76739
922	76849
923	76959
924	77070
925	77183
926	77296
927	77338
928	77449
929	77563
930	77674
931	77782
932	77892
933	78005
934	78115
935	78228
936	78338
937	78451
938	78558
939	78665
940	78774
941	78877
942	78988
943	79096
944	79203
945	79309
946	79415
947	79524
948	79632
949	79675
950	79786
951	79900
952	80009
953	80124
954	80233
955	80335
956	80375
957	80485
958	80595
959	80704
960	80814
961	80931
962	81047
963	81150
964	81260
965	81368
966	81475
967	81590
968	81702
969	81820
970	81867
971	81974
972	82079
973	82186
974	82292
975	82409
976	82522
977	82627
978	82734
979	82852
980	82958
981	83066
982	83173
983	83278
984	83391
985	83505
986	83616
987	83728
988	83841
989	83960
990	84070
991	84178
992	84290
993	84399
994	84513
995	84629
996	84741
997	84851
998	84960
999	85071
1000	85186
1001	85222
1002	85328
1003	85443
1004	85551
1005	85665
1006	85776
1007	85882
1008	85991
1009	86101
1010	86215
1011	86318
1012	86428
1013	86539
1014	86647
1015	86760
1016	86873
1017	86986
1018	87098
1019	87209
1020	87318
1021	87433
1022	87539
1023	87648
1024	87753
1025	87864
1026	87976
1027	88086
1028	88200
1029	88314
1030	88423
1031	88536
1032	88649
1033	88762
1034	88870
1035	88981
1036	89098
1037	89209
1038	89318
1039	89428
1040	89542
1041	89652
1042	89757
1043	89867
1044	89988
1045	90102
1046	90215
1047	90318
1048	90443
1049	90487
1050	90588
1051	90689
1052	90802
1053	90912
1054	91021
1055	91128
1056	91230
1057	91346
1058	91451
1059	91560
1060	91673
1061	91777
1062	91890
1063	91997
1064	92103
1065	92215
1066	92319
1067	92431
1068	92537
1069	92647
1070	92757
1071	92866
1072	92972
1073	93080
1074	93185
1075	93292
1076	93399
1077	93513
1078	93624
1079	93735
1080	93849
1081	93962
1082	94065
1083	94179
1084	94286
1085	94391
1086	94502
1087	94614
1088	94728
1089	94835
1090	94944
1091	95049
1092	95151
1093	95264
1094	95377
1095	95489
1096	95596
1097	95701
1098	95806
1099	95924
1100	96035
1101	96150
1102	96259
1103	96366
1104	96474
1105	96585
1106	96692
1107	96801
1108	96908
1109	97025
1110	97134
1111	97174
1112	97280
1113	97384
1114	97500
1115	97608
1116	97722
1117	97845
1118	97967
1119	98079
1120	98195
1121	98306
1122	98419
1123	98524
1124	98635
1125	98747
1126	98857
1127	98975
1128	99095
1129	99212
1130	99326
1131	99435
1132	99547
1133	99661
1134	99780
1135	99885
1136	100000
1137	100111
1138	100228
1139	100346
1140	100457
1141	100569
1142	100684
1143	100793
1144	100912
1145	101026
1146	101140
1147	101249
1148	101354
1149	101473
1150	101583
1151	101690
1152	101814
1153	101921
1154	102031
1155	102144
1156	102259
1157	102366
1158	102481
1159	102591
1160	102705
1161	102821
1162	102933
1163	103052
1164	103171
1165	103280
1166	103396
1167	103514
1168	103619
1169	103723
1170	103830
1171	103933
1172	104040
1173	104153
1174	104260
1175	104367
1176	104474
1177	104586
1178	104696
1179	104801
1180	104909
1181	105017
1182	105137
1183	105249
1184	105356
1185	105469
1186	105577
1187	105684
1188	105790
1189	105897
1190	106004
1191	106113
1192	106152
1193	106265
1194	106371
1195	106481
1196	106594
1197	106700
1198	106810
1199	106918
1200	107024
1201	107132
1202	107237
1203	107348
1204	107456
1205	107562
1206	107668
1207	107779
1208	107891
1209	107996
1210	108100
1211	108219
1212	108330
1213	108440
1214	108550
1215	108656
1216	108767
1217	108879
1218	108982
1219	109094
1220	109206
1221	109317
1222	109426
1223	109535
1224	109638
1225	109754
1226	109863
1227	109967
1228	110082
1229	110200
1230	110309
1231	110423
1232	110533
1233	110647
1234	110762
1235	110868
1236	110979
1237	111091
1238	111202
1239	111315
1240	111434
1241	111550
1242	111660
1243	111771
1244	111878
1245	111994
1246	112103
1247	112214
1248	112321
1249	112433
1250	112547
1251	112664
1252	112778
1253	112894
1254	112933
1255	113045
1256	113150
1257	113262
1258	113374
1259	113489
1260	113599
1261	113709
1262	113829
1263	113938
1264	114053
1265	114171
1266	114292
1267	114399
1268	114507
1269	114620
1270	114732
1271	114843
1272	114959
1273	115067
1274	115180
1275	115292
1276	115402
1277	115510
1278	115620
1279	115733
1280	115851
1281	115970
1282	116086
1283	116196
1284	116307
1285	116413
1286	116523
1287	116634
1288	116744
1289	116847
1290	116962
1291	117066
1292	117171
1293	117284
1294	117395
1295	117503
1296	117611
1297	117724
1298	117835
1299	117948
1300	118053
1301	118167
1302	118274
1303	118389
1304	118500
1305	118609
1306	118713
1307	118821
1308	118939
1309	119047
1310	119163
1311	119275
1312	119385
1313	119493
1314	119602
1315	119718
1316	119824
1317	119937
1318	120049
1319	120163
1320	120270
1321	120374
1322	120481
1323	120597
1324	120708
1325	120820
1326	120932
1327	121040
1328	121153
1329	121270
1330	121384
1331	121495
1332	121602
1333	121711
1334	121820
1335	121926
1336	122037
1337	122152
1338	122263
1339	122370
1340	122480
1341	122591
1342	122698
1343	122816
1344	122929
1345	123043
1346	123152
1347	123261
1348	123371
1349	123486
1350	123603
1351	123719
1352	123831
1353	123942
1354	124050
1355	124161
1356	124265
1357	124381
1358	124500
1359	124611
1360	124724
1361	124840
1362	124959
1363	125064
1364	125172
1365	125279
1366	125387
1367	125498
1368	125611
1369	125722
1370	125834
1371	125942
1372	126056
1373	126165
1374	126280
1375	126389
1376	126502
1377	126620
1378	126735
1379	126848
1380	126957
1381	127076
1382	127197
1383	127312
1384	127426
1385	127537
1386	127652
1387	127759
1388	127873
1389	127984
1390	128100
1391	128215
1392	128328
1393	128447
1394	128557
1395	128672
1396	128788
1397	128905
1398	129018
1399	129136
1400	129242
1401	129351
1402	129467
1403	129577
1404	129685
1405	129794
1406	129899
1407	130009
1408	130117
1409	130228
1410	130338
1411	130448
1412	130566
1413	130679
1414	130786
1415	130897
1416	131004
1417	131113
1418	131221
1419	131322
1420	131431
1421	131537
1422	131646
1423	131762
1424	131882
1425	131990
1426	132102
1427	132210
1428	132314
1429	132422
1430	132526
1431	132635
1432	132750
1433	132860
1434	132971
1435	133079
1436	133193
1437	133309
1438	133423
1439	133528
1440	133640
1441	133753
1442	133868
1443	133979
1444	134089
1445	134204
1446	134309
1447	134412
1448	134524
1449	134629
1450	134740
1451	134848
1452	134961
1453	135077
1454	135192
1455	135298
1456	135405
1457	135521
1458	135636
1459	135745
1460	135861
1461	135971
1462	136084
1463	136196
1464	136309
1465	136418
1466	136528
1467	136639
1468	136760
1469	136873
1470	136991
1471	137099
1472	137206
1473	137319
1474	137437
1475	137551
1476	137660
1477	137769
1478	137883
1479	137996
1480	138108
1481	138221
1482	138328
1483	138441
1484	138545
1485	138657
1486	138768
1487	138883
1488	139002
1489	139118
1490	139231
1491	139346
1492	139463
1493	139576
1494	139688
1495	139798
1496	139907
1497	140023
1498	140136
1499	140253
1500	140365
1501	140478
1502	140587
1503	140699
1504	140809
1505	140923
1506	141035
1507	141149
1508	141259
1509	141376
1510	141497
1511	141611
1512	141723
1513	141838
1514	141955
1515	142065
1516	142186
1517	142288
1518	142402
1519	142509
1520	142616
1521	142739
1522	142868
1523	142975
1524	143076
1525	143190
1526	143305
1527	143420
1528	143530
1529	143637
1530	143741
1531	143843
1532	143951
1533	144057
1534	144163
1535	144271
1536	144381
1537	144492
1538	144526
1539	144645
1540	144755
1541	144869
1542	144981
1543	145084
1544	145189
1545	145292
1546	145403
1547	145517
1548	145629
1549	145743
1550	145858
1551	145973
1552	146084
1553	146188
1554	146297
1555	146415
1556	146530
1557	146634
1558	146746
1559	146857
1560	146963
1561	147072
1562	147186
1563	147295
1564	147403
1565	147514
1566	147625
1567	147737
1568	147842
1569	147953
1570	148070
1571	148183
1572	148292
1573	148399
1574	148519
1575	148635
1576	148743
1577	148852
1578	148967
1579	149090
1580	149198
1581	149313
1582	149422
1583	149532
1584	149643
1585	149754
1586	149864
1587	149977
1588	150089
1589	150200
1590	150316
1591	150426
1592	150539
1593	150583
1594	150699
1595	150810
1596	150930
1597	151040
1598	151157
1599	151269
1600	151376
1601	151487
1602	151600
1603	151712
1604	151827
1605	151939
1606	152044
1607	152154
1608	152265
1609	152371
1610	152478
1611	152592
1612	152702
1613	152821
1614	152936
1615	153055
1616	153172
1617	153277
1618	153387
1619	153496
1620	153607
1621	153720
1622	153834
1623	153947
1624	154058
1625	154167
1626	154283
1627	154397
1628	154514
1629	154622
1630	154737
1631	154849
1632	154958
1633	155078
1634	155191
1635	155307
1636	155411
1637	155513
1638	155620
1639	155730
1640	155846
1641	155954
1642	156068
1643	156172
1644	156280
1645	156388
1646	156500
1647	156607
1648	156707
1649	156812
1650	156928
1651	157040
1652	157148
1653	157260
1654	157373
1655	157483
1656	157595
1657	157704
1658	157806
1659	157916
1660	158021
1661	158131
1662	158238
1663	158354
1664	158463
1665	158571
1666	158679
1667	158784
1668	158894
1669	159011
1670	159119
1671	159239
1672	159349
1673	159461
1674	159570
1675	159679
1676	159792
1677	159910
1678	160017
1679	160125
1680	160241
1681	160344
1682	160462
1683	160574
1684	160687
1685	160803
1686	160912
1687	161027
1688	161139
1689	161255
1690	161371
1691	161486
1692	161595
1693	161708
1694	161817
1695	161929
1696	162041
1697	162154
1698	162265
1699	162373
1700	162491
1701	162601
1702	162717
1703	162828
1704	162943
1705	163053
1706	163158
1707	163203
1708	163309
1709	163420
1710	163526
1711	163639
1712	163748
1713	163865
1714	163978
1715	164091
1716	164202
1717	164306
1718	164423
1719	164539
1720	164645
1721	164753
1722	164863
1723	164978
1724	165087
1725	165202
1726	165312
1727	165430
1728	165545
1729	165660
1730	165772
1731	165879
1732	166001
1733	166112
1734	166230
1735	166347
1736	166464
1737	166579
1738	166700
1739	166811
1740	166928
1741	167040
1742	167151
1743	167275
1744	167394
1745	167514
1746	167632
1747	167748
1748	167855
1749	167961
1750	168066
1751	168172
1752	168272
1753	168376
1754	168480
1755	168591
1756	168703
1757	168807
1758	168921
1759	169023
1760	169135
1761	169249
1762	169361
1763	169476
1764	169587
1765	169693
1766	169802
1767	169908
1768	170016
1769	170125
1770	170241
1771	170351
1772	170458
1773	170569
1774	170677
1775	170790
1776	170894
1777	171006
1778	171119
1779	171228
1780	171341
1781	171453
1782	171565
1783	171677
1784	171793
1785	171905
1786	172010
1787	172123
1788	172234
1789	172347
1790	172456
1791	172565
1792	172678
1793	172788
1794	172891
1795	173003
1796	173109
1797	173225
1798	173346
1799	173465
1800	173575
1801	173693
1802	173802
1803	173910
1804	174023
1805	174140
1806	174252
1807	174364
1808	174471
1809	174657
1810	174846
1811	175035
1812	175247
1813	175463
1814	175583
1815	175734
1816	175877
1817	175987
1818	176106
1819	176216
1820	176326
1821	176436
1822	176588
1823	176776
1824	177004
1825	177228
1826	177448
1827	177672
1828	177842
1829	177951
1830	178076
1831	178215
1832	178327
1833	178441
1834	178558
1835	178676
1836	178793
1837	178909
1838	179042
1839	179274
1840	179483
1841	179704
1842	179897
1843	180075
1844	180182
1845	180299
1846	180420
1847	180533
1848	180643
1849	180757
1850	180873
1851	180983
1852	181103
1853	181220
1854	181337
1855	181444
1856	181557
1857	181667
1858	181782
1859	181891
1860	182003
1861	182114
1862	182226
1863	182346
1864	182457
1865	182561
1866	182669
1867	182780
1868	182892
1869	183004
1870	183114
1871	183230
1872	183340
1873	183450
1874	183562
1875	183664
1876	183775
1877	183884
1878	183995
1879	184112
1880	184216
1881	184322
1882	184437
1883	184548
1884	184657
1885	184770
1886	184879
1887	184995
1888	185100
1889	185219
1890	185335
1891	185450
1892	185559
1893	185678
1894	185792
1895	185905
1896	186013
1897	186129
1898	186239
1899	186352
1900	186460
1901	186571
1902	186681
1903	186790
1904	186900
1905	187014
1906	187125
1907	187239
1908	187354
1909	187466
1910	187577
1911	187687
1912	187801
1913	187920
1914	188034
1915	188148
1916	188262
1917	188369
1918	188480
1919	188591
1920	188708
1921	188821
1922	188930
1923	189042
1924	189153
1925	189268
1926	189378
1927	189488
1928	189596
1929	189716
1930	189826
1931	189942
1932	190050
1933	190163
1934	190273
1935	190379
1936	190485
1937	190595
1938	190704
1939	190820
1940	190930
1941	191044
1942	191160
1943	191269
1944	191372
1945	191484
1946	191591
1947	191701
1948	191812
1949	191923
1950	192037
1951	192154
1952	192263
1953	192376
1954	192487
1955	192600
1956	192711
1957	192823
1958	192932
1959	193045
1960	193154
1961	193272
1962	193388
1963	193502
1964	193612
1965	193725
1966	193836
1967	193953
1968	194067
1969	194177
1970	194283
1971	194399
1972	194509
1973	194625
1974	194739
1975	194860
1976	194975
1977	195093
1978	195202
1979	195313
1980	195419
1981	195527
1982	195635
1983	195741
1984	195848
1985	195960
1986	196069
1987	196178
1988	196291
1989	196397
1990	196505
1991	196617
1992	196724
1993	196833
1994	196943
1995	197055
1996	197167
1997	197280
1998	197388
1999	197499
2000	197605


==> old/submission 2/plots/runtime/2000/timings_naive.dat <==
n	millisec
1	30
2	59
3	93
4	128
5	162
6	197
7	231
8	265
9	298
10	332
11	367
12	402
13	436
14	470
15	505
16	540
17	575
18	608
19	644
20	680
21	714
22	750
23	785
24	821
25	856
26	895
27	931
28	967
29	1002
30	1039
31	1075
32	1112
33	1149
34	1185
35	1223
36	1263
37	1301
38	1339
39	1428
40	1465
41	1507
42	1549
43	1590
44	1645
45	1699
46	1740
47	1781
48	1821
49	1860
50	1955
51	1998
52	2040
53	2079
54	2177
55	2219
56	2265
57	2308
58	2352
59	2395
60	2438
61	2480
62	2522
63	2564
64	2604
65	2702
66	2747
67	2846
68	2947
69	3049
70	3095
71	3194
72	3238
73	3286
74	3385
75	3487
76	3533
77	3577
78	3620
79	3724
80	3828
81	3872
82	3980
83	4028
84	4072
85	4121
86	4166
87	4207
88	4252
89	4298
90	4348
91	4502
92	4552
93	4655
94	4705
95	4750
96	4856
97	4963
98	5012
99	5063
100	5114
101	5222
102	5273
103	5379
104	5432
105	5540
106	5595
107	5645
108	5697
109	5747
110	5801
111	5850
112	5905
113	5956
114	6007
115	6055
116	6169
117	6222
118	6272
119	6324
120	6488
121	6598
122	6651
123	6759
124	6875
125	6931
126	6982
127	7038
128	7088
129	7145
130	7194
131	7367
132	7481
133	7597
134	7651
135	7705
136	7760
137	7869
138	8043
139	8102
140	8215
141	8272
142	8382
143	8439
144	8495
145	8554
146	8611
147	8721
148	8780
149	8837
150	8891
151	8951
152	9007
153	9122
154	9181
155	9240
156	9303
157	9424
158	9547
159	9607
160	9667
161	9847
162	9909
163	9972
164	10033
165	10155
166	10277
167	10397
168	10515
169	10643
170	10702
171	10760
172	10821
173	10875
174	10937
175	11061
176	11184
177	11312
178	11437
179	11500
180	11623
181	11685
182	11801
183	11864
184	11924
185	11988
186	12101
187	12216
188	12334
189	12455
190	12572
191	12692
192	12756
193	12927
194	13049
195	13174
196	13354
197	13419
198	13480
199	13652
200	13720
201	13785
202	13901
203	14080
204	14146
205	14321
206	14390
207	14562
208	14630
209	14750
210	14821
211	14947
212	15137
213	15264
214	15336
215	15516
216	15582
217	15709
218	15782
219	15908
220	16091
221	16223
222	16350
223	16474
224	16602
225	16671
226	16916
227	17044
228	17166
229	17361
230	17493
231	17557
232	17628
233	17696
234	17894
235	18143
236	18213
237	18459
238	18646
239	18721
240	18975
241	19051
242	19121
243	19189
244	19406
245	19533
246	19606
247	19676
248	19746
249	19814
250	19940
251	20003
252	20070
253	20144
254	20328
255	20398
256	20575
257	20759
258	20887
259	21012
260	21148
261	21280
262	21466
263	21599
264	21775
265	21910
266	22100
267	22232
268	22365
269	22499
270	22571
271	22763
272	22896
273	23027
274	23168
275	23356
276	23613
277	23861
278	24000
279	24141
280	24330
281	24470
282	24545
283	24685
284	24941
285	25146
286	25349
287	25660
288	25793
289	25868
290	26163
291	26236
292	26361
293	26549
294	26839
295	27032
296	27165
297	27301
298	27541
299	27621
300	27750
301	27940
302	28025
303	28103
304	28182
305	28322
306	28393
307	28587
308	28934
309	29021
310	29105
311	29296
312	29375
313	29453
314	29581
315	29832
316	29911
317	30052
318	30139
319	30334
320	30476
321	30735
322	30875
323	31138
324	31282
325	31367
326	31620
327	31701
328	31784
329	31867
330	31948
331	32154
332	32302
333	32513
334	32601
335	32802
336	33049
337	33189
338	33332
339	33576
340	33710
341	33792
342	33931
343	34122
344	34205
345	34397
346	34596
347	34742
348	34833
349	35036
350	35179
351	35322
352	35472
353	35614
354	35816
355	35963
356	36049
357	36200
358	36285
359	36439
360	36520
361	36722
362	36859
363	36953
364	37096
365	37363
366	37515
367	37723
368	37876
369	38082
370	38233
371	38378
372	38465
373	38673
374	38886
375	38976
376	39191
377	39616
378	39764
379	40005
380	40200
381	40451
382	40596
383	41044
384	41293
385	41443
386	41711
387	41862
388	42065
389	42220
390	42369
391	42682
392	42886
393	43036
394	43302
395	43398
396	43666
397	43760
398	43913
399	44190
400	44405
401	44562
402	44658
403	44757
404	44917
405	45069
406	45277
407	45441
408	45657
409	45746
410	45909
411	46008
412	46214
413	46375
414	46514
415	46712
416	46809
417	46960
418	47162
419	47361
420	47511
421	47603
422	47858
423	48008
424	48216
425	48310
426	48573
427	48832
428	48985
429	49259
430	49587
431	49757
432	49970
433	50301
434	50514
435	50723
436	50817
437	51163
438	51265
439	51422
440	51701
441	51871
442	51978
443	52208
444	52376
445	52539
446	52705
447	53020
448	53229
449	53435
450	53599
451	53817
452	54035
453	54134
454	54235
455	54502
456	54713
457	54880
458	55149
459	55357
460	55524
461	55693
462	55914
463	56082
464	56189
465	56362
466	56585
467	56868
468	57145
469	57365
470	57590
471	57759
472	57988
473	58140
474	58537
475	58764
476	58995
477	59171
478	59280
479	59445
480	59659
481	59975
482	60134
483	60413
484	60674
485	60950
486	61229
487	61501
488	61610
489	61788
490	61952
491	62129
492	62346
493	62518
494	62744
495	62983
496	63211
497	63488
498	63773
499	63884
500	64160
501	64272
502	64507
503	64677
504	64793
505	64969
506	65144
507	65442
508	65691
509	65915
510	66131
511	66240
512	66461
513	66748
514	67027
515	67142
516	67427
517	67602
518	67896
519	68229
520	68342
521	68694
522	68922
523	69336
524	69625
525	69858
526	70267
527	70502
528	70683
529	70968
530	71198
531	71311
532	71416
533	71658
534	71900
535	72017
536	72264
537	72447
538	72718
539	72891
540	73054
541	73328
542	73504
543	73686
544	73962
545	74256
546	74592
547	74838
548	75079
549	75422
550	75710
551	76069
552	76301
553	76418
554	76762
555	77008
556	77189
557	77547
558	77674
559	77850
560	78097
561	78412
562	78538
563	78894
564	79069
565	79244
566	79470
567	79712
568	79895
569	80076
570	80252
571	80607
572	80789
573	81134
574	81324
575	81630
576	81989
577	82106
578	82405
579	82527
580	82639
581	82762
582	83165
583	83460
584	83709
585	83828
586	84013
587	84317
588	84500
589	84739
590	85001
591	85251
592	85681
593	86009
594	86306
595	86555
596	86793
597	87209
598	87509
599	87693
600	87886
601	88008
602	88210
603	88684
604	89050
605	89244
606	89437
607	89641
608	89840
609	90083
610	90349
611	90540
612	90740
613	90958
614	91194
615	91326
616	91528
617	91727
618	91983
619	92246
620	92577
621	92876
622	93059
623	93250
624	93643
625	93947
626	94202
627	94449
628	94661
629	94803
630	95119
631	95428
632	95683
633	96049
634	96199
635	96561
636	96875
637	97245
638	97451
639	97877
640	98266
641	98589
642	98850
643	99173
644	99524
645	99772
646	100177
647	100626
648	100929
649	101183
650	101611
651	101817
652	102136
653	102518
654	102948
655	103324
656	103593
657	103980
658	104175
659	104429
660	104704
661	105088
662	105355
663	105682
664	105932
665	106122
666	106320
667	106696
668	106949
669	107206
670	107631
671	108076
672	108459
673	108824
674	109086
675	109403
676	109876
677	110133
678	110344
679	110495
680	110709
681	111034
682	111297
683	111634
684	111786
685	112281
686	112543
687	112864
688	113005
689	113482
690	113730
691	114319
692	114531
693	115024
694	115365
695	115685
696	115951
697	116207
698	116583
699	117044
700	117372
701	117708
702	118268
703	118820
704	119020
705	119280
706	119725
707	119886
708	120169
709	120539
710	120859
711	121129
712	121566
713	121882
714	122153
715	122542
716	122825
717	123156
718	123549
719	123821
720	124157
721	124485
722	124628
723	124838
724	125171
725	125468
726	125841
727	126096
728	126315
729	126527
730	126738
731	127008
732	127168
733	127391
734	127663
735	128038
736	128377
737	128810
738	128967
739	129353
740	129688
741	130131
742	130479
743	130705
744	130930
745	131328
746	131610
747	131900
748	132128
749	132602
750	132984
751	133197
752	133515
753	133858
754	134141
755	134426
756	134852
757	135075
758	135355
759	135820
760	136323
761	136818
762	137046
763	137417
764	137818
765	138115
766	138477
767	138826
768	139101
769	139378
770	139659
771	139995
772	140197
773	140511
774	140846
775	141130
776	141358
777	141695
778	141966
779	142367
780	142704
781	143047
782	143337
783	143704
784	144100
785	144391
786	144816
787	145235
788	145680
789	145948
790	146281
791	146499
792	147098
793	147492
794	147832
795	148187
796	148578
797	148931
798	149345
799	149865
800	150276
801	150687
802	150865
803	151340
804	151709
805	152045
806	152443
807	152734
808	153293
809	153675
810	154034
811	154322
812	154598
813	154894
814	155116
815	155591
816	155949
817	156319
818	156683
819	156931
820	157168
821	157426
822	158127
823	158682
824	159114
825	159654
826	160011
827	160475
828	160695
829	161026
830	161258
831	161754
832	162153
833	162670
834	163019
835	163248
836	163728
837	164017
838	164370
839	164746
840	165173
841	165516
842	165914
843	166357
844	166667
845	167393
846	167644
847	168049
848	168419
849	169038
850	169447
851	169690
852	170008
853	170302
854	170766
855	171248
856	171558
857	171942
858	172353
859	172645
860	172991
861	173533
862	173835
863	174185
864	174615
865	174929
866	175365
867	175839
868	176159
869	176458
870	176771
871	176959
872	177146
873	177399
874	177829
875	178139
876	178602
877	179108
878	179630
879	179891
880	180560
881	180918
882	181304
883	181721
884	182038
885	182459
886	182928
887	183308
888	183777
889	184106
890	184651
891	184898
892	185297
893	185657
894	186007
895	186414
896	186772
897	187345
898	187638
899	188054
900	188312
901	188674
902	189171
903	189833
904	190193
905	190509
906	190894
907	191327
908	191864
909	192328
910	192644
911	192893
912	193431
913	193783
914	194102
915	194463
916	194823
917	195178
918	195656
919	196154
920	196590
921	197076
922	197447
923	197896
924	198145
925	198563
926	199095
927	199289
928	199719
929	200076
930	200493
931	201067
932	201397
933	201835
934	202212
935	202601
936	202859
937	203125
938	203436
939	203863
940	204476
941	204912
942	205404
943	205801
944	206215
945	206618
946	206923
947	207239
948	207861
949	208081
950	208463
951	208798
952	209408
953	209677
954	210082
955	210582
956	210793
957	211481
958	211767
959	212243
960	212544
961	212814
962	213255
963	213623
964	214122
965	214792
966	215223
967	215673
968	215930
969	216213
970	216447
971	216781
972	217089
973	217394
974	218040
975	218320
976	218773
977	219162
978	219468
979	219802
980	220153
981	220485
982	220957
983	221385
984	221709
985	222032
986	222483
987	222871
988	223316
989	223656
990	224215
991	224709
992	225110
993	225565
994	225989
995	226311
996	226797
997	227106
998	227525
999	228017
1000	228460
1001	228667
1002	229156
1003	229597
1004	230037
1005	230613
1006	231124
1007	231837
1008	232248
1009	232750
1010	233228
1011	233594
1012	234206
1013	234637
1014	235133
1015	235522
1016	235866
1017	236368
1018	237113
1019	237456
1020	237910
1021	238244
1022	238816
1023	239428
1024	239741
1025	240075
1026	240462
1027	240907
1028	241363
1029	241697
1030	242150
1031	242819
1032	243326
1033	243840
1034	244298
1035	244754
1036	245127
1037	245406
1038	246118
1039	246588
1040	246978
1041	247420
1042	247926
1043	248440
1044	248729
1045	249135
1046	249697
1047	250080
1048	250554
1049	250790
1050	251145
1051	251814
1052	252171
1053	252528
1054	253084
1055	253579
1056	253951
1057	254360
1058	254788
1059	255342
1060	255751
1061	256178
1062	256529
1063	257309
1064	257809
1065	258199
1066	258782
1067	259259
1068	259668
1069	259961
1070	260347
1071	260785
1072	261285
1073	261838
1074	262291
1075	262754
1076	263155
1077	263688
1078	264172
1079	264578
1080	265159
1081	265734
1082	266523
1083	266916
1084	267264
1085	267694
1086	268197
1087	268589
1088	268948
1089	269445
1090	270019
1091	270479
1092	271128
1093	271720
1094	272391
1095	272880
1096	273421
1097	274059
1098	274758
1099	275117
1100	275637
1101	276060
1102	276617
1103	277127
1104	277593
1105	278122
1106	278461
1107	278860
1108	279327
1109	279697
1110	280121
1111	280353
1112	280781
1113	281223
1114	281742
1115	282409
1116	283047
1117	283375
1118	283930
1119	284513
1120	284928
1121	285462
1122	285820
1123	286542
1124	287075
1125	287680
1126	288095
1127	288523
1128	288841
1129	289201
1130	289623
1131	290256
1132	290965
1133	291608
1134	292035
1135	292786
1136	293215
1137	293807
1138	294331
1139	294807
1140	295265
1141	295889
1142	296487
1143	296943
1144	297260
1145	297759
1146	298350
1147	298940
1148	299334
1149	299704
1150	300081
1151	300654
1152	301220
1153	301769
1154	302496
1155	302789
1156	303327
1157	303889
1158	304479
1159	304968
1160	305506
1161	305927
1162	306414
1163	306797
1164	307234
1165	307969
1166	308448
1167	308818
1168	309238
1169	309817
1170	310333
1171	310845
1172	311248
1173	311621
1174	312076
1175	312731
1176	313257
1177	313704
1178	314081
1179	314623
1180	315199
1181	315660
1182	316107
1183	316739
1184	317260
1185	317799
1186	318340
1187	319152
1188	319676
1189	320092
1190	320757
1191	321231
1192	321476
1193	321985
1194	322515
1195	322986
1196	323572
1197	324198
1198	324671
1199	325096
1200	325693
1201	326259
1202	326784
1203	327222
1204	327808
1205	328258
1206	328735
1207	329148
1208	329694
1209	330276
1210	330815
1211	331378
1212	332100
1213	332595
1214	333041
1215	333585
1216	334076
1217	334457
1218	335279
1219	335750
1220	336050
1221	336580
1222	337102
1223	337576
1224	338168
1225	338492
1226	338981
1227	339472
1228	340152
1229	340596
1230	340954
1231	341394
1232	342046
1233	342754
1234	343125
1235	343709
1236	344298
1237	344899
1238	345333
1239	345947
1240	346338
1241	346717
1242	347149
1243	347813
1244	348610
1245	349311
1246	349808
1247	350281
1248	350860
1249	351457
1250	351881
1251	352502
1252	352935
1253	353431
1254	353682
1255	354300
1256	354855
1257	355474
1258	355903
1259	356510
1260	357211
1261	357810
1262	358324
1263	358899
1264	359703
1265	360179
1266	360644
1267	361071
1268	361567
1269	362061
1270	362644
1271	363137
1272	363446
1273	364349
1274	364979
1275	365504
1276	366037
1277	366911
1278	367522
1279	368163
1280	368780
1281	369153
1282	369619
1283	370268
1284	370926
1285	371412
1286	372133
1287	372545
1288	372967
1289	373539
1290	374195
1291	374692
1292	375419
1293	375965
1294	376416
1295	377108
1296	377782
1297	378162
1298	378736
1299	379178
1300	379608
1301	380072
1302	380757
1303	381207
1304	382003
1305	382377
1306	383053
1307	383528
1308	384044
1309	384729
1310	385185
1311	385696
1312	386291
1313	386770
1314	387330
1315	387673
1316	388280
1317	388902
1318	389479
1319	390191
1320	390715
1321	391199
1322	391762
1323	392276
1324	393083
1325	393487
1326	393879
1327	394494
1328	395020
1329	395494
1330	396317
1331	396917
1332	397415
1333	397990
1334	398500
1335	399269
1336	399835
1337	400541
1338	401146
1339	401522
1340	401914
1341	402440
1342	403310
1343	403761
1344	404245
1345	404736
1346	405379
1347	405822
1348	406346
1349	406758
1350	407338
1351	407862
1352	408560
1353	409197
1354	409697
1355	410330
1356	410952
1357	411457
1358	412150
1359	412770
1360	413318
1361	413961
1362	414372
1363	414876
1364	415484
1365	416283
1366	416740
1367	417360
1368	418083
1369	418509
1370	418957
1371	419670
1372	420261
1373	421058
1374	421714
1375	422289
1376	422924
1377	423659
1378	424483
1379	425083
1380	425748
1381	426275
1382	426700
1383	427102
1384	427670
1385	428208
1386	428664
1387	429215
1388	429757
1389	430251
1390	430841
1391	431306
1392	431830
1393	432358
1394	432856
1395	433541
1396	434238
1397	435067
1398	435700
1399	436171
1400	436814
1401	437352
1402	437911
1403	438332
1404	438923
1405	439546
1406	440107
1407	440636
1408	441089
1409	441668
1410	442233
1411	442935
1412	443488
1413	443988
1414	444552
1415	445033
1416	445744
1417	446313
1418	446912
1419	447510
1420	448346
1421	449085
1422	449726
1423	450327
1424	450891
1425	451600
1426	452291
1427	452702
1428	453565
1429	454114
1430	454549
1431	455124
1432	455650
1433	456375
1434	456867
1435	457338
1436	458070
1437	458569
1438	459551
1439	460096
1440	460567
1441	461086
1442	461837
1443	462401
1444	462979
1445	463558
1446	464187
1447	464769
1448	465463
1449	465987
1450	466816
1451	467476
1452	468166
1453	468758
1454	469422
1455	470175
1456	470685
1457	471308
1458	471937
1459	472632
1460	473033
1461	473615
1462	474231
1463	474737
1464	475364
1465	475990
1466	476582
1467	477232
1468	477914
1469	478559
1470	479349
1471	480355
1472	480863
1473	481347
1474	481845
1475	482594
1476	483213
1477	483776
1478	484507
1479	485186
1480	485666
1481	486324
1482	487295
1483	487860
1484	488652
1485	489180
1486	489872
1487	490400
1488	491017
1489	491551
1490	492216
1491	492583
1492	493296
1493	493990
1494	494592
1495	495303
1496	495791
1497	496431
1498	497081
1499	497681
1500	498572
1501	499463
1502	500342
1503	501021
1504	501589
1505	502436
1506	503064
1507	503592
1508	504281
1509	504946
1510	505686
1511	506235
1512	506846
1513	507396
1514	508033
1515	508765
1516	509460
1517	510120
1518	510895
1519	511546
1520	512138
1521	512708
1522	513089
1523	513685
1524	514291
1525	515002
1526	515444
1527	515896
1528	516653
1529	517349
1530	518179
1531	518787
1532	519604
1533	520268
1534	521040
1535	521848
1536	522389
1537	522980
1538	523268
1539	524038
1540	524683
1541	525521
1542	526108
1543	526796
1544	527787
1545	528563
1546	529180
1547	530042
1548	530568
1549	531308
1550	531985
1551	532613
1552	533329
1553	534154
1554	534897
1555	535366
1556	535999
1557	536653
1558	537173
1559	537748
1560	538635
1561	539114
1562	539763
1563	540510
1564	541230
1565	541605
1566	542345
1567	542901
1568	543425
1569	544331
1570	544777
1571	545397
1572	546049
1573	546975
1574	547509
1575	548236
1576	549175
1577	549931
1578	550609
1579	551164
1580	551858
1581	552518
1582	553114
1583	553660
1584	554453
1585	555234
1586	555891
1587	556337
1588	556970
1589	557621
1590	558323
1591	559255
1592	559793
1593	560157
1594	560956
1595	561831
1596	562440
1597	563205
1598	563834
1599	564526
1600	565068
1601	565914
1602	566962
1603	567518
1604	568298
1605	569109
1606	570142
1607	571122
1608	571924
1609	572849
1610	573439
1611	573803
1612	574501
1613	575349
1614	575908
1615	576620
1616	577379
1617	578269
1618	578770
1619	579476
1620	580122
1621	580941
1622	581659
1623	582100
1624	582865
1625	583921
1626	584735
1627	585296
1628	586006
1629	586716
1630	587533
1631	588174
1632	588881
1633	589647
1634	590496
1635	591268
1636	591800
1637	592404
1638	593030
1639	593638
1640	594332
1641	595080
1642	595656
1643	596261
1644	596805
1645	597481
1646	598055
1647	598633
1648	599288
1649	600042
1650	600856
1651	601456
1652	601960
1653	602461
1654	603256
1655	604224
1656	605153
1657	605788
1658	606744
1659	607511
1660	608142
1661	608775
1662	609472
1663	610001
1664	610696
1665	611298
1666	611813
1667	612541
1668	613489
1669	613904
1670	614614
1671	615319
1672	616096
1673	616907
1674	617517
1675	618463
1676	619134
1677	620023
1678	620888
1679	621875
1680	622568
1681	623573
1682	624184
1683	625023
1684	626069
1685	626859
1686	627433
1687	628020
1688	628389
1689	629041
1690	629850
1691	630774
1692	631471
1693	632169
1694	633014
1695	633940
1696	634621
1697	635357
1698	636145
1699	637037
1700	637770
1701	638511
1702	639156
1703	639969
1704	640721
1705	641786
1706	642378
1707	642759
1708	643520
1709	644176
1710	644849
1711	645627
1712	646391
1713	646941
1714	647588
1715	648630
1716	649309
1717	650005
1718	650987
1719	651566
1720	652412
1721	653206
1722	653882
1723	654488
1724	655209
1725	656019
1726	656994
1727	657626
1728	658092
1729	658771
1730	659562
1731	660276
1732	661254
1733	661987
1734	663005
1735	663725
1736	664662
1737	665521
1738	666258
1739	667135
1740	668019
1741	668644
1742	669257
1743	670044
1744	670791
1745	671459
1746	672108
1747	672507
1748	673381
1749	674175
1750	674928
1751	675424
1752	676296
1753	677148
1754	677921
1755	678465
1756	679383
1757	680091
1758	680775
1759	681347
1760	682066
1761	682751
1762	683352
1763	683966
1764	684667
1765	685440
1766	686010
1767	686651
1768	687548
1769	688455
1770	689264
1771	689994
1772	690837
1773	691701
1774	692494
1775	693237
1776	693984
1777	694572
1778	695256
1779	696200
1780	696932
1781	698002
1782	698962
1783	699417
1784	700168
1785	700789
1786	701685
1787	702360
1788	703091
1789	703823
1790	704947
1791	705740
1792	706457
1793	707167
1794	708031
1795	708880
1796	709599
1797	710445
1798	710917
1799	711561
1800	712341
1801	713099
1802	713767
1803	714442
1804	715192
1805	715918
1806	717025
1807	717676
1808	718649
1809	719420
1810	720342
1811	721296
1812	722235
1813	722945
1814	723828
1815	724724
1816	725909
1817	726942
1818	727744
1819	728428
1820	729005
1821	729695
1822	730338
1823	731374
1824	732035
1825	732834
1826	733895
1827	734547
1828	735233
1829	736061
1830	736985
1831	737690
1832	738635
1833	739498
1834	740305
1835	740828
1836	741723
1837	742359
1838	742899
1839	743594
1840	744293
1841	745461
1842	746242
1843	746817
1844	747639
1845	748326
1846	749149
1847	749979
1848	750703
1849	751253
1850	752101
1851	752895
1852	753489
1853	754070
1854	754744
1855	755223
1856	755928
1857	756806
1858	757531
1859	758360
1860	759159
1861	760037
1862	760941
1863	761715
1864	762596
1865	763374
1866	763952
1867	764484
1868	765485
1869	766341
1870	767045
1871	767685
1872	768800
1873	769518
1874	770324
1875	771260
1876	771841
1877	772692
1878	773523
1879	774335
1880	775111
1881	776206
1882	776717
1883	777321
1884	778361
1885	779158
1886	780121
1887	781016
1888	781890
1889	782453
1890	783089
1891	783906
1892	784784
1893	785456
1894	786089
1895	786970
1896	787636
1897	788201
1898	789301
1899	790317
1900	791125
1901	791810
1902	792527
1903	793322
1904	794068
1905	794776
1906	795516
1907	796364
1908	797082
1909	797572
1910	798266
1911	799175
1912	799891
1913	800713
1914	801556
1915	802700
1916	803536
1917	804259
1918	804985
1919	805909
1920	806856
1921	807644
1922	808639
1923	809433
1924	810298
1925	811163
1926	812210
1927	813262
1928	814287
1929	814988
1930	815800
1931	816695
1932	817900
1933	818934
1934	819781
1935	820580
1936	821679
1937	822572
1938	823359
1939	823794
1940	824720
1941	825382
1942	826153
1943	826876
1944	827571
1945	828341
1946	829274
1947	830074
1948	830995
1949	831787
1950	832691
1951	833616
1952	834473
1953	835117
1954	835907
1955	837169
1956	837909
1957	838619
1958	839451
1959	840260
1960	841357
1961	842165
1962	843031
1963	843646
1964	844541
1965	845201
1966	846112
1967	847147
1968	848095
1969	848751
1970	849851
1971	850647
1972	851613
1973	852421
1974	853417
1975	854165
1976	854843
1977	855955
1978	857077
1979	857932
1980	858726
1981	859708
1982	860592
1983	861328
1984	862024
1985	862693
1986	863429
1987	864347
1988	865036
1989	865865
1990	866901
1991	867535
1992	868430
1993	869240
1994	870055
1995	870946
1996	871732
1997	872546
1998	873534
1999	874733
2000	875608


==> old/submission 2/plots/runtime/2000/timings_sa.dat <==
n	millisec
1	4
2	8
3	12
4	17
5	26
6	31
7	39
8	43
9	48
10	52
11	57
12	63
13	71
14	76
15	82
16	87
17	93
18	98
19	108
20	115
21	121
22	127
23	133
24	142
25	149
26	155
27	161
28	171
29	177
30	184
31	190
32	198
33	208
34	215
35	222
36	229
37	240
38	247
39	288
40	295
41	302
42	308
43	315
44	326
45	334
46	344
47	353
48	360
49	369
50	412
51	421
52	429
53	439
54	482
55	491
56	500
57	512
58	522
59	531
60	543
61	552
62	562
63	573
64	582
65	625
66	634
67	681
68	724
69	772
70	781
71	826
72	836
73	845
74	894
75	942
76	952
77	963
78	975
79	1023
80	1072
81	1083
82	1130
83	1144
84	1156
85	1167
86	1181
87	1193
88	1206
89	1217
90	1231
91	1308
92	1320
93	1371
94	1383
95	1398
96	1446
97	1495
98	1507
99	1523
100	1535
101	1583
102	1594
103	1644
104	1657
105	1708
106	1721
107	1738
108	1751
109	1763
110	1779
111	1792
112	1806
113	1822
114	1835
115	1848
116	1901
117	1913
118	1930
119	1946
120	2025
121	2077
122	2092
123	2145
124	2196
125	2211
126	2231
127	2250
128	2265
129	2284
130	2299
131	2383
132	2438
133	2489
134	2504
135	2524
136	2543
137	2594
138	2679
139	2695
140	2750
141	2765
142	2821
143	2836
144	2858
145	2879
146	2900
147	2960
148	2976
149	2997
150	3014
151	3034
152	3055
153	3109
154	3129
155	3145
156	3168
157	3223
158	3282
159	3304
160	3326
161	3410
162	3428
163	3456
164	3475
165	3533
166	3588
167	3645
168	3701
169	3761
170	3780
171	3804
172	3825
173	3845
174	3865
175	3924
176	3983
177	4044
178	4104
179	4123
180	4181
181	4200
182	4258
183	4278
184	4305
185	4327
186	4387
187	4444
188	4500
189	4563
190	4622
191	4684
192	4707
193	4793
194	4857
195	4920
196	5010
197	5032
198	5059
199	5146
200	5173
201	5199
202	5257
203	5351
204	5375
205	5463
206	5489
207	5616
208	5642
209	5705
210	5733
211	5791
212	5887
213	5951
214	5974
215	6063
216	6088
217	6148
218	6177
219	6242
220	6335
221	6402
222	6467
223	6530
224	6591
225	6615
226	6740
227	6804
228	6864
229	6962
230	7029
231	7056
232	7084
233	7112
234	7210
235	7336
236	7368
237	7491
238	7587
239	7613
240	7751
241	7787
242	7821
243	7845
244	7958
245	8024
246	8049
247	8082
248	8112
249	8140
250	8202
251	8226
252	8258
253	8292
254	8383
255	8411
256	8505
257	8600
258	8665
259	8728
260	8796
261	8863
262	8958
263	9026
264	9118
265	9185
266	9281
267	9346
268	9412
269	9480
270	9509
271	9607
272	9674
273	9739
274	9810
275	9904
276	10034
277	10159
278	10229
279	10300
280	10396
281	10466
282	10499
283	10568
284	10696
285	10799
286	10901
287	11056
288	11125
289	11155
290	11310
291	11342
292	11411
293	11514
294	11672
295	11776
296	11847
297	11919
298	12048
299	12087
300	12153
301	12254
302	12292
303	12332
304	12370
305	12440
306	12465
307	12573
308	12757
309	12798
310	12838
311	12935
312	12974
313	13008
314	13075
315	13207
316	13238
317	13315
318	13358
319	13457
320	13532
321	13667
322	13741
323	13878
324	13953
325	13990
326	14126
327	14163
328	14203
329	14240
330	14279
331	14383
332	14461
333	14566
334	14608
335	14708
336	14849
337	14927
338	15001
339	15118
340	15178
341	15211
342	15287
343	15387
344	15424
345	15525
346	15628
347	15705
348	15747
349	15851
350	15926
351	16001
352	16079
353	16152
354	16252
355	16325
356	16365
357	16443
358	16485
359	16562
360	16602
361	16704
362	16777
363	16822
364	16894
365	17031
366	17111
367	17219
368	17295
369	17402
370	17482
371	17557
372	17600
373	17705
374	17817
375	17863
376	17968
377	18185
378	18262
379	18396
380	18505
381	18645
382	18724
383	18967
384	19102
385	19181
386	19325
387	19408
388	19516
389	19600
390	19679
391	19846
392	19956
393	20037
394	20175
395	20223
396	20362
397	20410
398	20489
399	20636
400	20747
401	20832
402	20880
403	20927
404	21013
405	21096
406	21208
407	21296
408	21410
409	21455
410	21538
411	21588
412	21694
413	21780
414	21859
415	21974
416	22026
417	22111
418	22218
419	22320
420	22402
421	22446
422	22577
423	22659
424	22770
425	22814
426	22955
427	23092
428	23174
429	23317
430	23487
431	23577
432	23689
433	23860
434	23973
435	24084
436	24133
437	24305
438	24357
439	24438
440	24583
441	24673
442	24728
443	24843
444	24932
445	25017
446	25106
447	25278
448	25398
449	25513
450	25604
451	25725
452	25843
453	25894
454	25943
455	26087
456	26204
457	26296
458	26444
459	26559
460	26651
461	26741
462	26862
463	26953
464	27008
465	27100
466	27222
467	27375
468	27525
469	27644
470	27765
471	27856
472	27979
473	28065
474	28273
475	28396
476	28522
477	28619
478	28678
479	28775
480	28900
481	29077
482	29166
483	29315
484	29457
485	29605
486	29753
487	29896
488	29953
489	30045
490	30136
491	30231
492	30349
493	30441
494	30561
495	30687
496	30809
497	30955
498	31106
499	31163
500	31303
501	31360
502	31479
503	31570
504	31631
505	31720
506	31813
507	31968
508	32099
509	32226
510	32348
511	32406
512	32525
513	32685
514	32839
515	32899
516	33057
517	33156
518	33315
519	33496
520	33557
521	33749
522	33876
523	34099
524	34255
525	34383
526	34597
527	34726
528	34826
529	34979
530	35106
531	35167
532	35220
533	35348
534	35480
535	35543
536	35677
537	35779
538	35939
539	36041
540	36138
541	36295
542	36393
543	36494
544	36643
545	36799
546	36975
547	37108
548	37239
549	37419
550	37573
551	37759
552	37885
553	37947
554	38127
555	38259
556	38360
557	38547
558	38615
559	38713
560	38843
561	39009
562	39075
563	39260
564	39359
565	39463
566	39593
567	39731
568	39835
569	39939
570	40040
571	40237
572	40342
573	40527
574	40633
575	40802
576	40999
577	41063
578	41228
579	41293
580	41354
581	41421
582	41647
583	41811
584	41951
585	42016
586	42121
587	42288
588	42393
589	42523
590	42665
591	42802
592	43033
593	43220
594	43392
595	43537
596	43680
597	43893
598	44055
599	44156
600	44262
601	44326
602	44437
603	44684
604	44877
605	44984
606	45093
607	45206
608	45317
609	45452
610	45595
611	45701
612	45813
613	45931
614	46059
615	46130
616	46242
617	46352
618	46492
619	46636
620	46812
621	46980
622	47088
623	47201
624	47426
625	47596
626	47742
627	47883
628	48003
629	48081
630	48256
631	48428
632	48571
633	48775
634	48856
635	49053
636	49228
637	49433
638	49547
639	49779
640	49992
641	50169
642	50316
643	50494
644	50702
645	50849
646	51083
647	51334
648	51498
649	51638
650	51864
651	51980
652	52152
653	52356
654	52583
655	52785
656	52933
657	53140
658	53251
659	53391
660	53545
661	53748
662	53894
663	54077
664	54223
665	54338
666	54454
667	54665
668	54813
669	54961
670	55197
671	55445
672	55658
673	55860
674	56009
675	56189
676	56448
677	56592
678	56713
679	56797
680	56921
681	57102
682	57253
683	57440
684	57527
685	57803
686	57959
687	58146
688	58227
689	58498
690	58644
691	58948
692	59070
693	59332
694	59518
695	59694
696	59843
697	59988
698	60193
699	60436
700	60613
701	60794
702	61084
703	61382
704	61503
705	61655
706	61906
707	61996
708	62159
709	62368
710	62551
711	62707
712	62950
713	63129
714	63285
715	63502
716	63662
717	63849
718	64069
719	64225
720	64411
721	64596
722	64679
723	64802
724	64989
725	65158
726	65378
727	65533
728	65666
729	65797
730	65923
731	66083
732	66177
733	66312
734	66471
735	66673
736	66858
737	67092
738	67179
739	67386
740	67570
741	67806
742	67995
743	68129
744	68259
745	68474
746	68631
747	68796
748	68925
749	69196
750	69417
751	69547
752	69727
753	69922
754	70087
755	70252
756	70492
757	70624
758	70785
759	71043
760	71322
761	71598
762	71734
763	71947
764	72171
765	72341
766	72542
767	72737
768	72904
769	73073
770	73243
771	73443
772	73574
773	73759
774	73959
775	74120
776	74253
777	74440
778	74594
779	74815
780	75002
781	75194
782	75359
783	75561
784	75777
785	75942
786	76172
787	76396
788	76653
789	76814
790	77010
791	77145
792	77475
793	77700
794	77895
795	78099
796	78323
797	78523
798	78754
799	79040
800	79270
801	79501
802	79607
803	79869
804	80077
805	80282
806	80521
807	80697
808	81019
809	81251
810	81448
811	81614
812	81776
813	81945
814	82079
815	82338
816	82536
817	82739
818	82942
819	83089
820	83227
821	83376
822	83741
823	84048
824	84297
825	84604
826	84809
827	85072
828	85209
829	85404
830	85546
831	85829
832	86058
833	86344
834	86545
835	86683
836	86948
837	87119
838	87320
839	87534
840	87771
841	87984
842	88225
843	88486
844	88672
845	89076
846	89225
847	89447
848	89654
849	89981
850	90207
851	90349
852	90529
853	90702
854	90955
855	91214
856	91391
857	91619
858	91856
859	92032
860	92235
861	92541
862	92720
863	92925
864	93170
865	93353
866	93600
867	93868
868	94053
869	94229
870	94413
871	94529
872	94645
873	94799
874	95043
875	95221
876	95492
877	95792
878	96101
879	96263
880	96643
881	96847
882	97063
883	97295
884	97479
885	97715
886	97975
887	98191
888	98447
889	98637
890	98930
891	99081
892	99317
893	99533
894	99741
895	99981
896	100194
897	100518
898	100696
899	100939
900	101096
901	101309
902	101581
903	101939
904	102149
905	102338
906	102561
907	102808
908	103123
909	103402
910	103596
911	103756
912	104072
913	104283
914	104473
915	104678
916	104885
917	105090
918	105357
919	105634
920	105879
921	106151
922	106362
923	106610
924	106764
925	107011
926	107319
927	107443
928	107698
929	107912
930	108158
931	108486
932	108683
933	108934
934	109155
935	109383
936	109546
937	109711
938	109899
939	110147
940	110487
941	110735
942	111033
943	111279
944	111531
945	111775
946	111966
947	112162
948	112509
949	112645
950	112862
951	113061
952	113394
953	113557
954	113783
955	114059
956	114191
957	114557
958	114730
959	115009
960	115198
961	115366
962	115628
963	115850
964	116141
965	116517
966	116767
967	117030
968	117192
969	117365
970	117511
971	117712
972	117900
973	118087
974	118447
975	118622
976	118883
977	119112
978	119311
979	119523
980	119741
981	119952
982	120235
983	120492
984	120695
985	120893
986	121151
987	121378
988	121628
989	121830
990	122135
991	122411
992	122641
993	122897
994	123134
995	123337
996	123630
997	123822
998	124075
999	124361
1000	124621
1001	124753
1002	125039
1003	125299
1004	125560
1005	125887
1006	126183
1007	126580
1008	126820
1009	127111
1010	127403
1011	127632
1012	127991
1013	128254
1014	128549
1015	128777
1016	128980
1017	129262
1018	129661
1019	129864
1020	130120
1021	130318
1022	130630
1023	130975
1024	131173
1025	131380
1026	131616
1027	131880
1028	132150
1029	132354
1030	132619
1031	132997
1032	133292
1033	133590
1034	133859
1035	134126
1036	134346
1037	134521
1038	134927
1039	135215
1040	135455
1041	135723
1042	136023
1043	136327
1044	136511
1045	136745
1046	137059
1047	137285
1048	137552
1049	137703
1050	137914
1051	138278
1052	138489
1053	138700
1054	139019
1055	139314
1056	139541
1057	139789
1058	140048
1059	140367
1060	140612
1061	140866
1062	141082
1063	141516
1064	141807
1065	142044
1066	142377
1067	142653
1068	142898
1069	143085
1070	143331
1071	143607
1072	143912
1073	144247
1074	144522
1075	144804
1076	145039
1077	145337
1078	145609
1079	145847
1080	146173
1081	146493
1082	146920
1083	147164
1084	147384
1085	147646
1086	147945
1087	148185
1088	148407
1089	148699
1090	149030
1091	149303
1092	149673
1093	150012
1094	150389
1095	150673
1096	150986
1097	151369
1098	151784
1099	152012
1100	152323
1101	152579
1102	152897
1103	153186
1104	153452
1105	153751
1106	153957
1107	154193
1108	154462
1109	154681
1110	154927
1111	155082
1112	155347
1113	155616
1114	155926
1115	156311
1116	156678
1117	156882
1118	157207
1119	157542
1120	157794
1121	158106
1122	158327
1123	158730
1124	159042
1125	159411
1126	159672
1127	159936
1128	160143
1129	160371
1130	160630
1131	161004
1132	161396
1133	161752
1134	162001
1135	162410
1136	162660
1137	162990
1138	163307
1139	163595
1140	163877
1141	164243
1142	164592
1143	164863
1144	165067
1145	165353
1146	165694
1147	166034
1148	166275
1149	166503
1150	166736
1151	167070
1152	167416
1153	167754
1154	168186
1155	168379
1156	168704
1157	169042
1158	169376
1159	169656
1160	169960
1161	170207
1162	170485
1163	170717
1164	170975
1165	171395
1166	171686
1167	171918
1168	172177
1169	172514
1170	172817
1171	173121
1172	173368
1173	173600
1174	173870
1175	174246
1176	174554
1177	174823
1178	175056
1179	175371
1180	175722
1181	176008
1182	176287
1183	176664
1184	176981
1185	177308
1186	177619
1187	178061
1188	178362
1189	178610
1190	178976
1191	179260
1192	179425
1193	179731
1194	180046
1195	180332
1196	180677
1197	181042
1198	181329
1199	181591
1200	181935
1201	182263
1202	182571
1203	182832
1204	183171
1205	183454
1206	183750
1207	184010
1208	184345
1209	184694
1210	185021
1211	185351
1212	185749
1213	186036
1214	186300
1215	186610
1216	186892
1217	187123
1218	187591
1219	187876
1220	188070
1221	188388
1222	188702
1223	188990
1224	189338
1225	189548
1226	189840
1227	190136
1228	190524
1229	190793
1230	191017
1231	191281
1232	191675
1233	192102
1234	192342
1235	192696
1236	193055
1237	193415
1238	193674
1239	194021
1240	194261
1241	194495
1242	194748
1243	195119
1244	195570
1245	195981
1246	196279
1247	196567
1248	196906
1249	197257
1250	197520
1251	197881
1252	198142
1253	198437
1254	198603
1255	198957
1256	199285
1257	199664
1258	199935
1259	200308
1260	200724
1261	201087
1262	201401
1263	201729
1264	202171
1265	202449
1266	202724
1267	202980
1268	203269
1269	203569
1270	203918
1271	204218
1272	204423
1273	204932
1274	205300
1275	205617
1276	205932
1277	206426
1278	206779
1279	207146
1280	207522
1281	207766
1282	208058
1283	208450
1284	208845
1285	209145
1286	209559
1287	209809
1288	210067
1289	210395
1290	210761
1291	211052
1292	211479
1293	211808
1294	212089
1295	212489
1296	212880
1297	213120
1298	213460
1299	213731
1300	213999
1301	214280
1302	214676
1303	214965
1304	216244
1305	216798
1306	217636
1307	218177
1308	218497
1309	219366
1310	219947
1311	220300
1312	220690
1313	221284
1314	221926
1315	222148
1316	222563
1317	223013
1318	223997
1319	225189
1320	225557
1321	226232
1322	227124
1323	227426
1324	228233
1325	228772
1326	229016
1327	229374
1328	229687
1329	229976
1330	230439
1331	230813
1332	231127
1333	231482
1334	231799
1335	232255
1336	232598
1337	232992
1338	233335
1339	233566
1340	233803
1341	234115
1342	234601
1343	234883
1344	235643
1345	236134
1346	236596
1347	236878
1348	237799
1349	238162
1350	238510
1351	238831
1352	239237
1353	239609
1354	239910
1355	240282
1356	240668
1357	240986
1358	241408
1359	241786
1360	242125
1361	242511
1362	242769
1363	243067
1364	243413
1365	243852
1366	244126
1367	244490
1368	244951
1369	245220
1370	245502
1371	245922
1372	246279
1373	246739
1374	247124
1375	247464
1376	247835
1377	248257
1378	248729
1379	249099
1380	249506
1381	249835
1382	250109
1383	250368
1384	250719
1385	251053
1386	251337
1387	251662
1388	251979
1389	252275
1390	252617
1391	252898
1392	253206
1393	253535
1394	253850
1395	254262
1396	254676
1397	255158
1398	255532
1399	255826
1400	256208
1401	256534
1402	256869
1403	257135
1404	257488
1405	257880
1406	258230
1407	258564
1408	258853
1409	259211
1410	259558
1411	259966
1412	260291
1413	260589
1414	260921
1415	261210
1416	261612
1417	261962
1418	262327
1419	262687
1420	263171
1421	263601
1422	263976
1423	264336
1424	264677
1425	265088
1426	265487
1427	265750
1428	266276
1429	266623
1430	266908
1431	267268
1432	267596
1433	268028
1434	268328
1435	268613
1436	269026
1437	269328
1438	269860
1439	270201
1440	270500
1441	270822
1442	271268
1443	271612
1444	271962
1445	272315
1446	272689
1447	273041
1448	273448
1449	273767
1450	274244
1451	274653
1452	275074
1453	275444
1454	275849
1455	276303
1456	276617
1457	276982
1458	277346
1459	277744
1460	277996
1461	278339
1462	278717
1463	279035
1464	279417
1465	279792
1466	280152
1467	280540
1468	280944
1469	281330
1470	281786
1471	282353
1472	282678
1473	282992
1474	283315
1475	283772
1476	284153
1477	284502
1478	284941
1479	285346
1480	285634
1481	286010
1482	286537
1483	286878
1484	287353
1485	287681
1486	288098
1487	288429
1488	288802
1489	289131
1490	289528
1491	289769
1492	290191
1493	290596
1494	290956
1495	291395
1496	291712
1497	292112
1498	292512
1499	292884
1500	293410
1501	293924
1502	294409
1503	294798
1504	295135
1505	295634
1506	296012
1507	296341
1508	296752
1509	297153
1510	297591
1511	297926
1512	298297
1513	298636
1514	299019
1515	299447
1516	299880
1517	300287
1518	300756
1519	301154
1520	301521
1521	301876
1522	302131
1523	302493
1524	302850
1525	303257
1526	303536
1527	303817
1528	304267
1529	304686
1530	305173
1531	305541
1532	306045
1533	306437
1534	306891
1535	307361
1536	307692
1537	308051
1538	308258
1539	308735
1540	309137
1541	309640
1542	310007
1543	310431
1544	310999
1545	311432
1546	311791
1547	312281
1548	312613
1549	313061
1550	313469
1551	313854
1552	314285
1553	314765
1554	315200
1555	315496
1556	315875
1557	316259
1558	316583
1559	316952
1560	317483
1561	317789
1562	318196
1563	318645
1564	319080
1565	319328
1566	319763
1567	320096
1568	320419
1569	320928
1570	321222
1571	321606
1572	322001
1573	322538
1574	322874
1575	323307
1576	323847
1577	324292
1578	324689
1579	325030
1580	325466
1581	325881
1582	326261
1583	326609
1584	327087
1585	327557
1586	327960
1587	328253
1588	328630
1589	329001
1590	329405
1591	329953
1592	330296
1593	330542
1594	331021
1595	331532
1596	331904
1597	332354
1598	332737
1599	333149
1600	333484
1601	333971
1602	334596
1603	334947
1604	335422
1605	335911
1606	336515
1607	337076
1608	337526
1609	338050
1610	338417
1611	338668
1612	339095
1613	339590
1614	339939
1615	340363
1616	340809
1617	341318
1618	341629
1619	342045
1620	342449
1621	342948
1622	343395
1623	343685
1624	344150
1625	344760
1626	345237
1627	345571
1628	345977
1629	346401
1630	346887
1631	347280
1632	347707
1633	348162
1634	348654
1635	349109
1636	349443
1637	349809
1638	350189
1639	350572
1640	351007
1641	351470
1642	351837
1643	352215
1644	352560
1645	352972
1646	353332
1647	353692
1648	354082
1649	354513
1650	354986
1651	355358
1652	355680
1653	356000
1654	356473
1655	357030
1656	357564
1657	357949
1658	358492
1659	358965
1660	359362
1661	359757
1662	360189
1663	360527
1664	360956
1665	361335
1666	361664
1667	362106
1668	362629
1669	362899
1670	363322
1671	363750
1672	364214
1673	364694
1674	365071
1675	365615
1676	366021
1677	366535
1678	367041
1679	367640
1680	368074
1681	368669
1682	369049
1683	369550
1684	370152
1685	370599
1686	370946
1687	371316
1688	371571
1689	371971
1690	372447
1691	372984
1692	373400
1693	373818
1694	374305
1695	374831
1696	375240
1697	375701
1698	376187
1699	376724
1700	377175
1701	377625
1702	378027
1703	378516
1704	378956
1705	379551
1706	379923
1707	380182
1708	380636
1709	381031
1710	381439
1711	381897
1712	382345
1713	382690
1714	383086
1715	383671
1716	384096
1717	384537
1718	385123
1719	385486
1720	385994
1721	386475
1722	386891
1723	387265
1724	387675
1725	388144
1726	388717
1727	389109
1728	389416
1729	389832
1730	390307
1731	390736
1732	391296
1733	391732
1734	392318
1735	392769
1736	393334
1737	393849
1738	394300
1739	394823
1740	395345
1741	395723
1742	396087
1743	396553
1744	397003
1745	397413
1746	397812
1747	398086
1748	398595
1749	399060
1750	399504
1751	399824
1752	400326
1753	400834
1754	401314
1755	401666
1756	402218
1757	402657
1758	403082
1759	403452
1760	403892
1761	404313
1762	404689
1763	405066
1764	405465
1765	405929
1766	406292
1767	406687
1768	407218
1769	407750
1770	408229
1771	408672
1772	409167
1773	409672
1774	410153
1775	410608
1776	411063
1777	411439
1778	411862
1779	412417
1780	412862
1781	413481
1782	414019
1783	414324
1784	414780
1785	415173
1786	415698
1787	416113
1788	416556
1789	416996
1790	417629
1791	418099
1792	418536
1793	418985
1794	419513
1795	420030
1796	420478
1797	420989
1798	421302
1799	421705
1800	422174
1801	422632
1802	423025
1803	423445
1804	423897
1805	424335
1806	424968
1807	425374
1808	425941
1809	426408
1810	426939
1811	427516
1812	428081
1813	428522
1814	429058
1815	429595
1816	430275
1817	430851
1818	431337
1819	431758
1820	432117
1821	432539
1822	432941
1823	433536
1824	433943
1825	434417
1826	435019
1827	435415
1828	435855
1829	436369
1830	436922
1831	437361
1832	437925
1833	438446
1834	438932
1835	439274
1836	439790
1837	440195
1838	440541
1839	440969
1840	441395
1841	442064
1842	442530
1843	442893
1844	443380
1845	443798
1846	444293
1847	444807
1848	445260
1849	445620
1850	446138
1851	446621
1852	446998
1853	447372
1854	447792
1855	448110
1856	448530
1857	449056
1858	449500
1859	449997
1860	450478
1861	450996
1862	451528
1863	451990
1864	452508
1865	452976
1866	453354
1867	453701
1868	454301
1869	454824
1870	455266
1871	455667
1872	456318
1873	456764
1874	457235
1875	457793
1876	458170
1877	458674
1878	459173
1879	459657
1880	460129
1881	460752
1882	461082
1883	461461
1884	462094
1885	462583
1886	463162
1887	463701
1888	464237
1889	464601
1890	464998
1891	465479
1892	465987
1893	466415
1894	466815
1895	467335
1896	467752
1897	468116
1898	468752
1899	469336
1900	469819
1901	470243
1902	470698
1903	471198
1904	471665
1905	472113
1906	472571
1907	473087
1908	473530
1909	473851
1910	474284
1911	474808
1912	475249
1913	475745
1914	476256
1915	476912
1916	477409
1917	477846
1918	478283
1919	478817
1920	479398
1921	479888
1922	480483
1923	480973
1924	481500
1925	482022
1926	482627
1927	483233
1928	483831
1929	484265
1930	484750
1931	485283
1932	485963
1933	486552
1934	487728
1935	488752
1936	489921
1937	490533
1938	491655
1939	491985
1940	492560
1941	493121
1942	494423
1943	495224
1944	495709
1945	496193
1946	496753
1947	497238
1948	497781
1949	498260
1950	498792
1951	499338
1952	499868
1953	500280
1954	500770
1955	501507
1956	501963
1957	502409
1958	502916
1959	503408
1960	504029
1961	504522
1962	505153
1963	505549
1964	506081
1965	506488
1966	507028
1967	507626
1968	508178
1969	508606
1970	509273
1971	509772
1972	510355
1973	510853
1974	511451
1975	511910
1976	512342
1977	512978
1978	513628
1979	514138
1980	514622
1981	515203
1982	515730
1983	516180
1984	516611
1985	517052
1986	517520
1987	518080
1988	518520
1989	519031
1990	519648
1991	520056
1992	520597
1993	521090
1994	521579
1995	522112
1996	522593
1997	523088
1998	523667
1999	524353
2000	524874


==> old/submission 2/plots/runtime/2000/timings_ta.dat <==
n	millisec
1	38
2	71
3	104
4	135
5	172
6	205
7	239
8	273
9	307
10	341
11	376
12	410
13	444
14	478
15	513
16	552
17	587
18	623
19	659
20	696
21	734
22	771
23	807
24	843
25	878
26	916
27	953
28	992
29	1028
30	1066
31	1104
32	1142
33	1179
34	1217
35	1259
36	1298
37	1338
38	1377
39	1502
40	1545
41	1584
42	1623
43	1661
44	1699
45	1743
46	1784
47	1825
48	1866
49	1909
50	2041
51	2082
52	2126
53	2167
54	2301
55	2347
56	2390
57	2433
58	2478
59	2522
60	2567
61	2611
62	2655
63	2698
64	2743
65	2875
66	2923
67	3057
68	3192
69	3329
70	3376
71	3511
72	3560
73	3603
74	3739
75	3879
76	3926
77	3971
78	4017
79	4159
80	4301
81	4351
82	4487
83	4534
84	4579
85	4631
86	4677
87	4726
88	4772
89	4823
90	4872
91	5013
92	5065
93	5203
94	5254
95	5300
96	5446
97	5587
98	5632
99	5681
100	5733
101	5875
102	5926
103	6069
104	6121
105	6269
106	6324
107	6375
108	6427
109	6477
110	6533
111	6583
112	6639
113	6689
114	6740
115	6789
116	6939
117	6992
118	7043
119	7095
120	7240
121	7387
122	7439
123	7583
124	7732
125	7788
126	7840
127	7896
128	7946
129	8002
130	8053
131	8200
132	8353
133	8500
134	8558
135	8611
136	8667
137	8810
138	8965
139	9025
140	9176
141	9232
142	9378
143	9435
144	9490
145	9549
146	9602
147	9751
148	9810
149	9865
150	9919
151	9975
152	10030
153	10183
154	10241
155	10295
156	10360
157	10518
158	10676
159	10739
160	10795
161	10949
162	11012
163	11075
164	11136
165	11293
166	11450
167	11609
168	11763
169	11927
170	11989
171	12043
172	12104
173	12163
174	12225
175	12386
176	12546
177	12707
178	12866
179	12929
180	13086
181	13147
182	13303
183	13369
184	13426
185	13493
186	13653
187	13811
188	13974
189	14138
190	14297
191	14456
192	14520
193	14673
194	14822
195	14977
196	15129
197	15189
198	15247
199	15393
200	15459
201	15523
202	15671
203	15828
204	15889
205	16039
206	16105
207	16260
208	16324
209	16475
210	16542
211	16695
212	16853
213	17009
214	17074
215	17227
216	17289
217	17445
218	17515
219	17670
220	17825
221	17983
222	18136
223	18292
224	18446
225	18510
226	18666
227	18821
228	18973
229	19137
230	19295
231	19359
232	19422
233	19486
234	19651
235	19804
236	19872
237	20028
238	20181
239	20248
240	20412
241	20482
242	20546
243	20609
244	20764
245	20927
246	20994
247	21057
248	21126
249	21190
250	21354
251	21415
252	21479
253	21549
254	21714
255	21781
256	21944
257	22107
258	22266
259	22426
260	22593
261	22757
262	22923
263	23083
264	23241
265	23405
266	23571
267	23733
268	23896
269	24058
270	24122
271	24283
272	24445
273	24608
274	24780
275	24942
276	25110
277	25274
278	25446
279	25596
280	25743
281	25901
282	25963
283	26113
284	26269
285	26430
286	26589
287	26744
288	26895
289	26958
290	27111
291	27174
292	27323
293	27481
294	27638
295	27801
296	27956
297	28115
298	28268
299	28336
300	28494
301	28649
302	28717
303	28785
304	28852
305	29015
306	29076
307	29238
308	29394
309	29469
310	29541
311	29698
312	29766
313	29830
314	29983
315	30139
316	30207
317	30367
318	30440
319	30599
320	30759
321	30922
322	31082
323	31244
324	31409
325	31478
326	31634
327	31702
328	31770
329	31841
330	31910
331	32072
332	32238
333	32404
334	32478
335	32636
336	32805
337	32969
338	33140
339	33309
340	33469
341	33540
342	33704
343	33868
344	33939
345	34103
346	34273
347	34445
348	34519
349	34688
350	34855
351	35025
352	35198
353	35364
354	35530
355	35697
356	35770
357	35934
358	36002
359	36163
360	36228
361	36386
362	36539
363	36612
364	36768
365	36926
366	37090
367	37249
368	37413
369	37574
370	37738
371	37897
372	37967
373	38129
374	38295
375	38366
376	38525
377	38681
378	38835
379	38995
380	39160
381	39325
382	39491
383	39648
384	39803
385	39971
386	40140
387	40304
388	40463
389	40628
390	40790
391	40952
392	41113
393	41273
394	41436
395	41509
396	41673
397	41746
398	41909
399	42078
400	42242
401	42407
402	42481
403	42556
404	42723
405	42888
406	43049
407	43222
408	43389
409	43459
410	43621
411	43698
412	43855
413	44019
414	44183
415	44349
416	44426
417	44596
418	44759
419	44922
420	45087
421	45160
422	45324
423	45495
424	45665
425	45739
426	45907
427	46073
428	46236
429	46395
430	46553
431	46717
432	46875
433	47036
434	47192
435	47348
436	47417
437	47581
438	47656
439	47818
440	47982
441	48149
442	48227
443	48395
444	48562
445	48725
446	48890
447	49053
448	49218
449	49383
450	49559
451	49730
452	49893
453	49966
454	50041
455	50205
456	50371
457	50542
458	50706
459	50865
460	51035
461	51209
462	51378
463	51542
464	51619
465	51791
466	51961
467	52132
468	52299
469	52465
470	52634
471	52806
472	52978
473	53140
474	53306
475	53474
476	53647
477	53824
478	53904
479	54084
480	54255
481	54429
482	54598
483	54778
484	54942
485	55117
486	55289
487	55460
488	55537
489	55721
490	55880
491	56047
492	56200
493	56366
494	56524
495	56687
496	56848
497	57009
498	57167
499	57240
500	57397
501	57471
502	57633
503	57799
504	57876
505	58038
506	58200
507	58367
508	58541
509	58710
510	58875
511	58949
512	59115
513	59288
514	59456
515	59535
516	59702
517	59874
518	60045
519	60208
520	60285
521	60457
522	60623
523	60792
524	60961
525	61124
526	61294
527	61455
528	61627
529	61789
530	61952
531	62027
532	62096
533	62263
534	62435
535	62515
536	62688
537	62862
538	63027
539	63196
540	63367
541	63531
542	63705
543	63880
544	64047
545	64218
546	64384
547	64562
548	64742
549	64914
550	65081
551	65253
552	65425
553	65501
554	65668
555	65843
556	66002
557	66161
558	66237
559	66398
560	66558
561	66728
562	66807
563	66963
564	67125
565	67292
566	67457
567	67627
568	67798
569	67962
570	68127
571	68295
572	68462
573	68628
574	68803
575	68974
576	69140
577	69211
578	69375
579	69450
580	69519
581	69594
582	69760
583	69928
584	70098
585	70174
586	70342
587	70511
588	70675
589	70837
590	71007
591	71175
592	71345
593	71504
594	71677
595	71856
596	72022
597	72194
598	72365
599	72533
600	72702
601	72776
602	72953
603	73124
604	73293
605	73470
606	73644
607	73825
608	74000
609	74169
610	74347
611	74520
612	74701
613	74887
614	75055
615	75133
616	75315
617	75490
618	75665
619	75849
620	76016
621	76178
622	76339
623	76498
624	76656
625	76825
626	76995
627	77158
628	77332
629	77413
630	77580
631	77750
632	77923
633	78088
634	78171
635	78331
636	78502
637	78671
638	78846
639	79011
640	79186
641	79348
642	79517
643	79688
644	79857
645	80028
646	80194
647	80354
648	80519
649	80689
650	80857
651	81037
652	81210
653	81387
654	81554
655	81725
656	81900
657	82074
658	82242
659	82413
660	82589
661	82753
662	82925
663	83106
664	83275
665	83450
666	83623
667	83800
668	83970
669	84150
670	84323
671	84498
672	84676
673	84850
674	85027
675	85198
676	85361
677	85534
678	85697
679	85778
680	85947
681	86108
682	86271
683	86439
684	86513
685	86681
686	86847
687	87019
688	87093
689	87257
690	87417
691	87583
692	87754
693	87921
694	88098
695	88262
696	88432
697	88593
698	88758
699	88934
700	89097
701	89269
702	89435
703	89603
704	89772
705	89939
706	90115
707	90199
708	90374
709	90544
710	90712
711	90882
712	91056
713	91222
714	91393
715	91570
716	91748
717	91918
718	92087
719	92258
720	92426
721	92593
722	92669
723	92838
724	93010
725	93185
726	93358
727	93533
728	93717
729	93897
730	94070
731	94242
732	94326
733	94510
734	94689
735	94858
736	95043
737	95211
738	95289
739	95467
740	95645
741	95804
742	95968
743	96143
744	96316
745	96482
746	96649
747	96817
748	96986
749	97144
750	97315
751	97483
752	97644
753	97820
754	97991
755	98161
756	98321
757	98489
758	98661
759	98839
760	99004
761	99166
762	99343
763	99508
764	99674
765	99856
766	100034
767	100209
768	100388
769	100567
770	100745
771	100923
772	101088
773	101257
774	101426
775	101599
776	101769
777	101942
778	102111
779	102290
780	102463
781	102636
782	102807
783	102991
784	103162
785	103334
786	103515
787	103693
788	103873
789	104043
790	104214
791	104383
792	104554
793	104734
794	104906
795	105084
796	105243
797	105410
798	105577
799	105740
800	105907
801	106073
802	106155
803	106322
804	106493
805	106662
806	106837
807	107009
808	107174
809	107337
810	107516
811	107683
812	107846
813	108018
814	108182
815	108359
816	108530
817	108710
818	108887
819	109061
820	109238
821	109418
822	109583
823	109748
824	109914
825	110077
826	110254
827	110434
828	110596
829	110764
830	110938
831	111104
832	111276
833	111448
834	111619
835	111789
836	111964
837	112133
838	112303
839	112484
840	112657
841	112834
842	113008
843	113183
844	113365
845	113537
846	113719
847	113891
848	114077
849	114245
850	114413
851	114591
852	114773
853	114938
854	115101
855	115269
856	115435
857	115599
858	115773
859	115941
860	116102
861	116255
862	116427
863	116590
864	116769
865	116939
866	117115
867	117285
868	117455
869	117620
870	117794
871	117873
872	117952
873	118127
874	118301
875	118471
876	118641
877	118808
878	118980
879	119155
880	119323
881	119497
882	119677
883	119848
884	120024
885	120198
886	120370
887	120550
888	120713
889	120887
890	121064
891	121234
892	121403
893	121580
894	121752
895	121925
896	122094
897	122265
898	122432
899	122607
900	122784
901	122956
902	123135
903	123309
904	123479
905	123658
906	123831
907	124005
908	124188
909	124363
910	124538
911	124705
912	124870
913	125030
914	125200
915	125366
916	125529
917	125692
918	125856
919	126023
920	126196
921	126364
922	126530
923	126701
924	126868
925	127038
926	127211
927	127292
928	127466
929	127637
930	127804
931	127967
932	128141
933	128320
934	128493
935	128669
936	128843
937	129020
938	129191
939	129362
940	129538
941	129706
942	129887
943	130058
944	130230
945	130400
946	130569
947	130744
948	130922
949	131010
950	131186
951	131369
952	131545
953	131727
954	131906
955	132080
956	132163
957	132346
958	132527
959	132703
960	132878
961	133062
962	133249
963	133419
964	133601
965	133782
966	133956
967	134141
968	134317
969	134489
970	134575
971	134741
972	134899
973	135060
974	135218
975	135395
976	135567
977	135731
978	135894
979	136075
980	136239
981	136414
982	136584
983	136747
984	136919
985	137091
986	137262
987	137436
988	137608
989	137789
990	137959
991	138123
992	138300
993	138472
994	138656
995	138834
996	139009
997	139179
998	139350
999	139525
1000	139704
1001	139781
1002	139949
1003	140124
1004	140295
1005	140472
1006	140650
1007	140816
1008	140994
1009	141167
1010	141344
1011	141514
1012	141690
1013	141865
1014	142040
1015	142218
1016	142398
1017	142577
1018	142757
1019	142933
1020	143108
1021	143287
1022	143460
1023	143638
1024	143811
1025	143979
1026	144149
1027	144315
1028	144485
1029	144652
1030	144817
1031	144985
1032	145152
1033	145321
1034	145487
1035	145655
1036	145837
1037	146008
1038	146176
1039	146343
1040	146516
1041	146685
1042	146851
1043	147020
1044	147200
1045	147374
1046	147545
1047	147710
1048	147887
1049	147972
1050	148143
1051	148309
1052	148487
1053	148662
1054	148838
1055	149012
1056	149176
1057	149357
1058	149526
1059	149701
1060	149883
1061	150049
1062	150229
1063	150402
1064	150571
1065	150745
1066	150921
1067	151101
1068	151274
1069	151453
1070	151630
1071	151809
1072	151985
1073	152162
1074	152337
1075	152511
1076	152686
1077	152870
1078	153050
1079	153226
1080	153406
1081	153588
1082	153745
1083	153916
1084	154080
1085	154241
1086	154409
1087	154572
1088	154748
1089	154912
1090	155078
1091	155242
1092	155396
1093	155571
1094	155748
1095	155923
1096	156093
1097	156256
1098	156420
1099	156597
1100	156771
1101	156947
1102	157115
1103	157286
1104	157456
1105	157628
1106	157795
1107	157963
1108	158133
1109	158314
1110	158488
1111	158571
1112	158734
1113	158905
1114	159086
1115	159258
1116	159435
1117	159624
1118	159812
1119	159987
1120	160165
1121	160342
1122	160518
1123	160682
1124	160857
1125	161033
1126	161209
1127	161397
1128	161587
1129	161772
1130	161953
1131	162129
1132	162306
1133	162490
1134	162673
1135	162848
1136	163027
1137	163203
1138	163388
1139	163570
1140	163732
1141	163897
1142	164069
1143	164232
1144	164408
1145	164579
1146	164748
1147	164913
1148	165073
1149	165249
1150	165418
1151	165581
1152	165749
1153	165917
1154	166086
1155	166257
1156	166429
1157	166593
1158	166767
1159	166938
1160	167111
1161	167286
1162	167460
1163	167641
1164	167817
1165	167987
1166	168170
1167	168352
1168	168527
1169	168697
1170	168869
1171	169036
1172	169206
1173	169386
1174	169557
1175	169728
1176	169899
1177	170081
1178	170259
1179	170435
1180	170610
1181	170785
1182	170976
1183	171156
1184	171331
1185	171513
1186	171691
1187	171868
1188	172038
1189	172211
1190	172391
1191	172567
1192	172649
1193	172824
1194	172998
1195	173166
1196	173334
1197	173495
1198	173662
1199	173827
1200	173990
1201	174158
1202	174322
1203	174486
1204	174651
1205	174814
1206	174984
1207	175151
1208	175329
1209	175492
1210	175662
1211	175843
1212	176016
1213	176193
1214	176367
1215	176533
1216	176703
1217	176876
1218	177043
1219	177216
1220	177390
1221	177563
1222	177734
1223	177906
1224	178078
1225	178257
1226	178429
1227	178602
1228	178780
1229	178960
1230	179128
1231	179302
1232	179479
1233	179660
1234	179841
1235	180015
1236	180190
1237	180369
1238	180541
1239	180720
1240	180905
1241	181086
1242	181259
1243	181435
1244	181606
1245	181788
1246	181963
1247	182137
1248	182305
1249	182476
1250	182643
1251	182816
1252	182984
1253	183155
1254	183226
1255	183398
1256	183562
1257	183727
1258	183894
1259	184067
1260	184234
1261	184401
1262	184579
1263	184752
1264	184928
1265	185105
1266	185287
1267	185450
1268	185615
1269	185790
1270	185961
1271	186133
1272	186306
1273	186476
1274	186653
1275	186819
1276	186988
1277	187158
1278	187329
1279	187505
1280	187686
1281	187862
1282	188049
1283	188235
1284	188436
1285	188607
1286	188785
1287	188968
1288	189142
1289	189321
1290	189505
1291	189679
1292	189850
1293	190030
1294	190209
1295	190389
1296	190567
1297	190748
1298	190930
1299	191109
1300	191284
1301	191470
1302	191647
1303	191829
1304	192011
1305	192188
1306	192347
1307	192511
1308	192688
1309	192856
1310	193030
1311	193201
1312	193367
1313	193532
1314	193699
1315	193871
1316	194035
1317	194204
1318	194381
1319	194558
1320	194723
1321	194889
1322	195063
1323	195240
1324	195415
1325	195590
1326	195760
1327	195927
1328	196100
1329	196277
1330	196456
1331	196630
1332	196802
1333	196965
1334	197141
1335	197309
1336	197484
1337	197665
1338	197843
1339	198009
1340	198180
1341	198358
1342	198529
1343	198711
1344	198884
1345	199058
1346	199229
1347	199402
1348	199578
1349	199762
1350	199945
1351	200126
1352	200304
1353	200483
1354	200654
1355	200832
1356	201000
1357	201177
1358	201365
1359	201542
1360	201723
1361	201907
1362	202092
1363	202247
1364	202405
1365	202569
1366	202728
1367	202890
1368	203060
1369	203226
1370	203395
1371	203557
1372	203730
1373	203897
1374	204071
1375	204237
1376	204409
1377	204589
1378	204764
1379	204936
1380	205104
1381	205286
1382	205470
1383	205644
1384	205819
1385	205994
1386	206166
1387	206331
1388	206503
1389	206677
1390	206855
1391	207032
1392	207201
1393	207385
1394	207555
1395	207736
1396	207915
1397	208098
1398	208272
1399	208453
1400	208627
1401	208804
1402	208989
1403	209167
1404	209343
1405	209523
1406	209696
1407	209876
1408	210055
1409	210234
1410	210411
1411	210590
1412	210778
1413	210963
1414	211137
1415	211319
1416	211496
1417	211675
1418	211851
1419	212021
1420	212184
1421	212345
1422	212510
1423	212683
1424	212861
1425	213027
1426	213200
1427	213366
1428	213531
1429	213696
1430	213864
1431	214038
1432	214213
1433	214387
1434	214559
1435	214728
1436	214905
1437	215084
1438	215263
1439	215429
1440	215604
1441	215776
1442	215954
1443	216127
1444	216300
1445	216475
1446	216641
1447	216810
1448	216982
1449	217149
1450	217326
1451	217499
1452	217675
1453	217858
1454	218039
1455	218210
1456	218379
1457	218562
1458	218744
1459	218915
1460	219099
1461	219271
1462	219449
1463	219626
1464	219805
1465	219983
1466	220160
1467	220339
1468	220527
1469	220706
1470	220891
1471	221066
1472	221237
1473	221422
1474	221610
1475	221793
1476	221963
1477	222120
1478	222291
1479	222460
1480	222624
1481	222791
1482	222951
1483	223116
1484	223274
1485	223442
1486	223609
1487	223783
1488	223964
1489	224138
1490	224310
1491	224482
1492	224657
1493	224826
1494	224997
1495	225164
1496	225328
1497	225505
1498	225678
1499	225855
1500	226030
1501	226205
1502	226374
1503	226546
1504	226714
1505	226889
1506	227061
1507	227236
1508	227408
1509	227589
1510	227776
1511	227952
1512	228129
1513	228304
1514	228485
1515	228659
1516	228838
1517	229005
1518	229189
1519	229364
1520	229538
1521	229706
1522	229888
1523	230060
1524	230233
1525	230417
1526	230601
1527	230785
1528	230965
1529	231143
1530	231312
1531	231486
1532	231664
1533	231831
1534	231994
1535	232159
1536	232329
1537	232500
1538	232575
1539	232748
1540	232915
1541	233088
1542	233256
1543	233415
1544	233579
1545	233742
1546	233912
1547	234089
1548	234261
1549	234439
1550	234616
1551	234798
1552	234973
1553	235138
1554	235310
1555	235490
1556	235669
1557	235834
1558	236010
1559	236184
1560	236359
1561	236528
1562	236704
1563	236879
1564	237049
1565	237223
1566	237399
1567	237573
1568	237738
1569	237916
1570	238099
1571	238280
1572	238454
1573	238622
1574	238811
1575	238992
1576	239166
1577	239347
1578	239525
1579	239712
1580	239884
1581	240065
1582	240238
1583	240413
1584	240592
1585	240770
1586	240945
1587	241125
1588	241303
1589	241477
1590	241666
1591	241831
1592	241998
1593	242088
1594	242266
1595	242432
1596	242611
1597	242774
1598	242947
1599	243120
1600	243284
1601	243452
1602	243626
1603	243795
1604	243968
1605	244142
1606	244305
1607	244475
1608	244645
1609	244809
1610	244974
1611	245146
1612	245316
1613	245498
1614	245675
1615	245854
1616	246034
1617	246200
1618	246368
1619	246538
1620	246710
1621	246882
1622	247058
1623	247232
1624	247404
1625	247577
1626	247756
1627	247934
1628	248116
1629	248288
1630	248465
1631	248642
1632	248812
1633	248997
1634	249172
1635	249354
1636	249534
1637	249702
1638	249878
1639	250058
1640	250243
1641	250420
1642	250604
1643	250775
1644	250948
1645	251124
1646	251306
1647	251487
1648	251644
1649	251811
1650	251983
1651	252154
1652	252323
1653	252490
1654	252664
1655	252834
1656	253006
1657	253173
1658	253334
1659	253505
1660	253669
1661	253840
1662	254006
1663	254186
1664	254358
1665	254524
1666	254693
1667	254857
1668	255032
1669	255210
1670	255379
1671	255566
1672	255741
1673	255919
1674	256091
1675	256264
1676	256438
1677	256621
1678	256786
1679	256960
1680	257141
1681	257316
1682	257499
1683	257673
1684	257851
1685	258034
1686	258207
1687	258390
1688	258565
1689	258754
1690	258937
1691	259121
1692	259297
1693	259477
1694	259651
1695	259829
1696	260011
1697	260197
1698	260376
1699	260550
1700	260741
1701	260917
1702	261088
1703	261253
1704	261422
1705	261584
1706	261745
1707	261834
1708	261997
1709	262169
1710	262333
1711	262505
1712	262673
1713	262848
1714	263019
1715	263189
1716	263359
1717	263521
1718	263700
1719	263876
1720	264044
1721	264210
1722	264383
1723	264561
1724	264731
1725	264911
1726	265082
1727	265260
1728	265437
1729	265612
1730	265783
1731	265957
1732	266145
1733	266320
1734	266502
1735	266681
1736	266864
1737	267043
1738	267228
1739	267404
1740	267581
1741	267762
1742	267940
1743	268130
1744	268313
1745	268498
1746	268681
1747	268857
1748	269034
1749	269207
1750	269379
1751	269556
1752	269729
1753	269908
1754	270081
1755	270264
1756	270447
1757	270610
1758	270796
1759	270957
1760	271128
1761	271303
1762	271474
1763	271649
1764	271812
1765	271982
1766	272150
1767	272318
1768	272483
1769	272649
1770	272827
1771	272995
1772	273164
1773	273338
1774	273507
1775	273682
1776	273847
1777	274022
1778	274200
1779	274374
1780	274549
1781	274723
1782	274896
1783	275071
1784	275245
1785	275418
1786	275591
1787	275769
1788	275945
1789	276123
1790	276297
1791	276466
1792	276643
1793	276813
1794	276986
1795	277163
1796	277332
1797	277515
1798	277704
1799	277893
1800	278066
1801	278251
1802	278425
1803	278599
1804	278777
1805	278961
1806	279141
1807	279320
1808	279488
1809	279665
1810	279851
1811	280026
1812	280206
1813	280381
1814	280558
1815	280743
1816	280905
1817	281068
1818	281237
1819	281399
1820	281560
1821	281724
1822	281893
1823	282065
1824	282236
1825	282414
1826	282588
1827	282763
1828	282934
1829	283103
1830	283269
1831	283440
1832	283609
1833	283785
1834	283964
1835	284141
1836	284318
1837	284493
1838	284667
1839	284841
1840	285014
1841	285188
1842	285363
1843	285542
1844	285708
1845	285886
1846	286067
1847	286242
1848	286417
1849	286594
1850	286776
1851	286946
1852	287133
1853	287316
1854	287496
1855	287673
1856	287851
1857	288026
1858	288198
1859	288371
1860	288548
1861	288722
1862	288899
1863	289073
1864	289262
1865	289436
1866	289621
1867	289807
1868	289990
1869	290172
1870	290351
1871	290520
1872	290691
1873	290857
1874	291029
1875	291188
1876	291363
1877	291534
1878	291707
1879	291885
1880	292047
1881	292214
1882	292390
1883	292560
1884	292732
1885	292904
1886	293079
1887	293250
1888	293417
1889	293595
1890	293772
1891	293948
1892	294124
1893	294304
1894	294483
1895	294655
1896	294827
1897	295001
1898	295173
1899	295354
1900	295525
1901	295698
1902	295870
1903	296039
1904	296210
1905	296386
1906	296562
1907	296740
1908	296921
1909	297098
1910	297274
1911	297451
1912	297630
1913	297816
1914	297994
1915	298177
1916	298356
1917	298529
1918	298703
1919	298881
1920	299068
1921	299248
1922	299423
1923	299607
1924	299782
1925	299950
1926	300114
1927	300281
1928	300445
1929	300621
1930	300785
1931	300962
1932	301128
1933	301298
1934	301466
1935	301628
1936	301792
1937	301967
1938	302129
1939	302302
1940	302475
1941	302649
1942	302823
1943	302990
1944	303155
1945	303328
1946	303495
1947	303666
1948	303839
1949	304010
1950	304188
1951	304366
1952	304534
1953	304709
1954	304881
1955	305058
1956	305229
1957	305405
1958	305574
1959	305751
1960	305924
1961	306108
1962	306288
1963	306465
1964	306636
1965	306807
1966	306981
1967	307161
1968	307337
1969	307510
1970	307684
1971	307862
1972	308038
1973	308215
1974	308395
1975	308581
1976	308755
1977	308932
1978	309110
1979	309289
1980	309457
1981	309623
1982	309790
1983	309961
1984	310125
1985	310295
1986	310465
1987	310630
1988	310804
1989	310968
1990	311138
1991	311314
1992	311482
1993	311648
1994	311821
1995	311992
1996	312170
1997	312345
1998	312517
1999	312689
2000	312856


==> old/submission 2/plots/runtime/journal/encoder12l50/timings_both.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> old/submission 2/plots/runtime/journal/encoder12l50/timings_naive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> old/submission 2/plots/runtime/journal/encoder12l50/timings_sa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> old/submission 2/plots/runtime/journal/encoder12l50/timings_ta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> old/submission 2/plots/runtime/journal/encoder12l50/timings_trie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> old/submission 2/plots/runtime/journal/encoder12l50/timings_trie_naive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> old/submission 2/plots/runtime/journal/encoder12l50/timingsboth.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> old/submission 2/plots/runtime/journal/encoder12l50/timingsnaive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> old/submission 2/plots/runtime/journal/encoder12l50/timingssa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> old/submission 2/plots/runtime/journal/encoder12l50/timingsta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> old/submission 2/plots/runtime/journal/encoder12l50/timingstrie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> old/submission 2/plots/runtime/journal/encoder12l50/timingstrienaive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> old/submission 2/plots/runtime/journal/encoder1_2_l50/timings_both.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> old/submission 2/plots/runtime/journal/encoder1_2_l50/timings_naive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> old/submission 2/plots/runtime/journal/encoder1_2_l50/timings_sa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> old/submission 2/plots/runtime/journal/encoder1_2_l50/timings_ta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> old/submission 2/plots/runtime/journal/encoder1_2_l50/timings_trie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> old/submission 2/plots/runtime/journal/encoder1_2_l50/timings_trie_naive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> old/submission 2/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/naive.dat <==
1	51432
2	52128
4	51812
8	53243
16	52045
32	53788
64	52992
128	52628
256	53178
512	55479
1024	56473
2048	57966
4096	62264
8192	61502


==> old/submission 2/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/sa.dat <==
1	26101
2	25745
4	25780
8	25818
16	26445
32	25953
64	25781
128	26024
256	28498
512	26956
1024	28066
2048	28416
4096	31500
8192	28345


==> old/submission 2/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/trie.dat <==
1	37
2	38
4	40
8	54
16	82
32	125
64	281
128	683
256	2880
512	8880
1024	17752
2048	24105
4096	33184
8192	23798


==> old/submission 2/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/trie_naive.dat <==
1	34
2	35
4	40
8	81
16	129
32	206
64	506
128	1369
256	5563
512	18890
1024	36010
2048	48532
4096	69737
8192	47876


==> old/submission 2/plots/runtime/journal/mux30probs/both.dat <==
0	995
1	1592
2	2593
3	3529
4	4194
5	6767
10	8701
100	43284
500	33717
1000	21278
1500	17417
2000	16069
3000	14591
5000	14893


==> old/submission 2/plots/runtime/journal/mux30probs/naive.dat <==
0	272634
1	250936
2	252866
3	249152
4	244802
5	264751
10	228081
100	87208
500	24133
1000	16094
1500	13114
2000	12179
3000	11353
5000	12125


==> old/submission 2/plots/runtime/journal/mux30probs/sa.dat <==
0	133530
1	121290
2	127720
3	125107
4	123211
5	126681
10	116338
100	44565
500	11987
1000	7848
1500	6533
2000	6065
3000	5657
5000	5787


==> old/submission 2/plots/runtime/journal/mux30probs/ta.dat <==
0	1560
1	2468
2	4873
3	6519
4	7433
5	10895
10	15576
100	62777
500	46887
1000	29793
1500	24004
2000	22718
3000	20398
5000	20907


==> old/submission 2/plots/runtime/journal/mux30probs/trie.dat <==
0	127
1	162
2	250
3	324
4	390
5	485
10	656
100	851
500	625
1000	647
1500	597
2000	583
3000	649
5000	622


==> old/submission 2/plots/runtime/journal/mux30probs/trie_naive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390


==> old/submission 2/plots/runtime/journal/mux30probs/trienaive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390


==> old/submission 2/plots/runtime/journal/mux_30_probs/both.dat <==
0	995
1	1592
2	2593
3	3529
4	4194
5	6767
10	8701
100	43284
500	33717
1000	21278
1500	17417
2000	16069
3000	14591
5000	14893


==> old/submission 2/plots/runtime/journal/mux_30_probs/naive.dat <==
0	272634
1	250936
2	252866
3	249152
4	244802
5	264751
10	228081
100	87208
500	24133
1000	16094
1500	13114
2000	12179
3000	11353
5000	12125


==> old/submission 2/plots/runtime/journal/mux_30_probs/sa.dat <==
0	133530
1	121290
2	127720
3	125107
4	123211
5	126681
10	116338
100	44565
500	11987
1000	7848
1500	6533
2000	6065
3000	5657
5000	5787


==> old/submission 2/plots/runtime/journal/mux_30_probs/ta.dat <==
0	1560
1	2468
2	4873
3	6519
4	7433
5	10895
10	15576
100	62777
500	46887
1000	29793
1500	24004
2000	22718
3000	20398
5000	20907


==> old/submission 2/plots/runtime/journal/mux_30_probs/trie.dat <==
0	127
1	162
2	250
3	324
4	390
5	485
10	656
100	851
500	625
1000	647
1500	597
2000	583
3000	649
5000	622


==> old/submission 2/plots/runtime/journal/mux_30_probs/trie_naive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390


==> old/submission 2/review.txt <==

Section IV: Detailed Comments for Author(s)
Mandatory, please elaborate on your judgement.
The article describes a runtime verification tool RVHyper for HyperLTL properties, i.e., for relational properties over finite propositional traces. It outlines optimisations that have been installed to make the runtime monitoring more runtime- and memory-efficient. The article reports on several application scenarios of RVHyper on exisiting benchmarks for relational trace properties  The main contribution of this article in comparison to previous publications [20, 21] is the memory-optimisation of the runtime monitoring using prefix trees (tries).   The presentation is mostly clear and the individual parts are clearly presented. The article is well written and easy to follow.   The main contribution is the description and evaluation of a technical improvement of the implementation of RVHyper. The evaluation shows that there are instances where the improvement reduces the runtime / space requirements of the implementation by several orders of magnitude.   Parts of the article are a condensed version of the text in [20]. One side effect of the condensation is that central notions formally introduced in [20] appear out of the blue in this text. "Domination" of traces is used in Ex. 4 and Algo. 2 but never has been introduced.

--> DONE  It may be due to this condensation that the formal algorithm presentation lacks clarity. The reviewer does not doubt that the algorithms work, but the formulation contains flaws; or at least allows flawed interpretations.

--> DONE    The jump from Section 2 to Section 3 is rather rough. I would have expected a categorisation of HyperLTL properties with respect to their verifiability at runtime ("monitorabilty"). Also the question what precisely is the task of monitoring HyperLTL would have been interesting here. Reporting violation of a property or reporting that a property is satisfied, or both? In understand that earlier publications [20] discuss precisely these questions. For an article that should be self-contained like the one at hand, at least a short summary should be included.

--> DONE   Detailed comments -----------------  Algo 1:  The type (T^n -> Q) of S is violated during the algorithm until it is re-established in line 25.

--> ??  What does it mean "p in Simga is a new input event"? This reads like "foreach p in Sigma". I would have expected that line 4 non-det. chooses a new trace tn and that p iterates over the events of tn. Is the t in line 25 the new trace chosen in 4? Should be stated clearer.

--> ??  Is the notation in lines 7,25 (=) and 10,19 (<-) for the same operation?

--> zu <- geändert  What is N in line 19? (t1,...,tn)? Why is it used only once?

--> DONE zu \vec{t} geändert  It seems strange that t is updated in line 10 already: For the very first trace and n=1, S is initially empty, then S(epsilon) = q_0. But then S is tested for t with length 1. This does not seem right.

--> ??  In line 13, 18: Is S((t1...tn)) not the same as q?

--> NO?  In Def. 5 I missed that T is acyclic. Is T really a function or not rather a partial function? In the example, T(root, {o}) does not seem to have a value.

--> ??  Algo 2:  Again, what are "new elements"? Iterating over all possible states in Sigma^n?

--> ??  line 8: Why does "add_child" need j as an argument? Should that not be independent of the place within the tuple? add_child operates on a trie node, an index and a single state. i(j) seems to always be the latest child. How can there be a choice of branch? Or which value (in T) is i(j) suppossed to refer to? The comment says the child is added if "needed". If i(j) is a leaf how can that be?

--> ??  Probably there are side-effects in the routines that are not clear here.  line 13: "progress every state in S" this refers to some part of Algo 1. It would make sense to reformulate Algo 1 by extracting a new subroutine "updateStates" which is then invoked from Algo 2.

--> ??  In the text you write: "... we will proceed updating the entries in &#964; as follows. Having entry &#964; and ...". First tau contains entries, then tau is an entry.

--> ??  Does Tbl 2 compare RVHYper w/o tries against RVHyper with tries? The table headers should mention that.

--> TODO   Minor comments --------------  On page Fig. 1 refers to the algorithm, but Fig. 1 is an automaton. Same for Fig. 3 on page 7.

--> DONE  It difficult to parse the Algorithm 1 since the comments at line endings do not really separate themselves from the code. In Algo 3, // are used which make that a LOT more readable.

--> DONE  Why do you introduce NNF in Section 2? It does not seem to be used afterwards.

--> TODO?  Last paragraph before 3: Why mention the duality for quantifiers here? Negation cannot occur before the quantifiers according to the grammar.

--> TODO?  3.1. What is "spot"? A tool, an algorithm? References would be helpful.

--> DONE  Reflexivity, transitivity etc. cannot really be understood at this point in the paper.

--> Kann man nix machen?  Algo 2: line break in line 1 seems broken.

--> DONE  pendant --> counterpart.

--> DONE  The authors might consider reducing the number of significant digits (by rounding) in Tbl 1 to make it more accessible.

--> ?



==> old/submission 3/letter.txt <==
Dear editors, dear reviewers,

We thank the anonymous reviewers for their feedback and detailed comments.
Based on the reviewers feedback and suggestions, the article has undergone minor revisions.

Author comments are marked by a leading "-->"

----------------------
Major Changes:
----------------------

----
Reviewer 1:
----

My suggestion is to add more information on  subsection 5.1 on the first example on the encoding  preserving Hamming-distance of 2.

--> We added more information on this experiment

What kind of formulas can be monitored ? This is  a bit unclear in the text. Monitoring is restricted  to a specific fragment of HyperLTL or it is possible  to monitor the entire logic ?

--> We added a more detailed summary at the beginning of Section 3 (see also Reviewer 2)

----
Reviewer 2:
----

 "Domination" of traces is used in Ex. 4 and Algo. 2 but never has been introduced.

--> We added the formal definition of trace domination

the formal algorithm presentation lacks clarity. The reviewer does not doubt that the algorithms work, but the formulation contains flaws; or at least allows flawed interpretations.

--> The presentation of the Algorithm, especially Algorithm 1, has undergone a revision based on the accumulated reviewer feedback

The jump from Section 2 to Section 3 is rather rough. [..] at least a short summary should be included.

--> We implemented this suggestion by adding a summary at the start of Section 3


----------------------
Minor Changes:
----------------------

Algo 1:  The type (T^n -> Q) of S is violated during the algorithm until it is re-established in line 25.

--> Seems to be a misunderstanding, it is an online algorithm which subsequently takes a fresh trace t as input. We added a clarification in the caption and in the algorithm.  What does it mean "p in Simga is a new input event"? This reads like "foreach p in Sigma". I would have expected that line 4 non-det. chooses a new trace tn and that p iterates over the events of tn. Is the t in line 25 the new trace chosen in 4? Should be stated clearer.

--> See above  Is the notation in lines 7,25 (=) and 10,19 (<-) for the same operation?

--> Fixed.  What is N in line 19? (t1,...,tn)? Why is it used only once?

--> Fixed.  It seems strange that t is updated in line 10 already: For the very first trace and n=1, S is initially empty, then S(epsilon) = q_0. But then S is tested for t with length 1. This does not seem right.

--> Fixed.  In line 13, 18: Is S((t1...tn)) not the same as q?

--> Fixed.  In Def. 5 I missed that T is acyclic. Is T really a function or not rather a partial function? In the example, T(root, {o}) does not seem to have a value.

--> We left the definition as general as possible and used it in the algorithm only acyclic.  Algo 2:  Again, what are "new elements"? Iterating over all possible states in Sigma^n?

--> We changed it to "new event". See above.  line 8: Why does "add_child" need j as an argument? Should that not be independent of the place within the tuple? add_child operates on a trie node, an index and a single state. i(j) seems to always be the latest child. How can there be a choice of branch? Or which value (in T) is i(j) suppossed to refer to? The comment says the child is added if "needed". If i(j) is a leaf how can that be?

--> Fixed (removed).  line 13: "progress every state in S" this refers to some part of Algo 1. It would make sense to reformulate Algo 1 by extracting a new subroutine "updateStates" which is then invoked from Algo 2.

--> We looked into it. Unfortunately, a subroutine won't perfectly type (traces vs tries) so we left it like that.  In the text you write: "... we will proceed updating the entries in &#964; as follows. Having entry &#964; and ...". First tau contains entries, then tau is an entry.

--> Fixed.  Does Tbl 2 compare RVHYper w/o tries against RVHyper with tries? The table headers should mention that.

--> We added a clarification in the caption.  On page Fig. 1 refers to the algorithm, but Fig. 1 is an automaton. Same for Fig. 3 on page 7.

--> Fixed.  It difficult to parse the Algorithm 1 since the comments at line endings do not really separate themselves from the code. In Algo 3, // are used which make that a LOT more readable.

--> Fixed.  Why do you introduce NNF in Section 2? It does not seem to be used afterwards.

--> Fixed (removed). It was indeed not necessary.  Last paragraph before 3: Why mention the duality for quantifiers here? Negation cannot occur before the quantifiers according to the grammar.

--> Fixed (removed)  3.1. What is "spot"? A tool, an algorithm? References would be helpful.

--> Added a reference.  Reflexivity, transitivity etc. cannot really be understood at this point in the paper.

--> We added references to a more detailed explanation.  Algo 2: line break in line 1 seems broken.

--> Fixed.  pendant --> counterpart.

--> Fixed.  The authors might consider reducing the number of significant digits (by rounding) in Tbl 1 to make it more accessible.

--> We looked into it, but decided to keep the same unit.

beginning of sec 2: should i >= |t| be <=?

--> Fixed. 
in def 2, I don't understand what "chosen arbitrarily" means in a formal sense. Using a  quantifier might clarify.

--> Fixed.
 in alg 2, line 1, there seems to be a line break missing. The space to the caption  should be larger.

--> Fixed.
 it seems worthwhile to mention in sec 4.2 why it's not easy to apply 

--> Seems to be a misunderstanding? It is easy to apply and to implement, but seems just not as optimal as the trie optimization as explained in the text.
 in sect 5.1, the specification formula could be explained with a sentence. halve -> half 
--> Added a reference and fixed typo.

fig 2 left belongs to sec 5.4 should be a separate figure and appear *after* the figures  for sect 5.1...5.3 
--> We looked into it. Splitting Figure 2 results, unfortunately, in a really sparse and ugly looking evaluation section. So we decided to leave it like that.

in table 2, it's not clear what "prototype" refers to combine trace analysis and tries.

--> We added a clarification in the caption.

==> old/submission 3/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,1,0
200,193,2,5
300,286,3,11
400,379,4,17
500,467,5,28
600,556,8,36
700,634,12,54
800,719,14,67
900,803,14,83
1000,885,15,100
1100,962,19,119
1200,1046,24,130
1300,1115,28,157
1400,1183,34,183
1500,1252,38,210
1600,1316,40,244
1700,1382,44,274
1800,1438,48,314
1900,1500,55,345
2000,1566,59,375
2100,1627,61,412
2200,1689,66,445
2300,1743,77,480
2400,1804,82,514
2500,1863,88,549
2600,1918,95,587
2700,1968,103,629
2800,2018,108,674
2900,2067,116,717
3000,2117,122,761
3100,2164,124,812
3200,2211,130,859
3300,2255,138,907
3400,2293,148,959
3500,2333,152,1015
3600,2377,161,1062
3700,2405,174,1121
3800,2446,179,1175
3900,2480,184,1236
4000,2513,191,1296
4100,2556,194,1350
4200,2588,203,1409
4300,2628,211,1461
4400,2666,217,1517
4500,2702,221,1577
4600,2737,231,1632
4700,2779,237,1684
4800,2805,246,1749
4900,2840,253,1807
5000,2869,262,1869
5100,2897,273,1930
5200,2923,282,1995
5300,2952,291,2057
5400,2984,308,2108
5500,3014,318,2168
5600,3032,328,2240
5700,3053,336,2311
5800,3078,346,2376
5900,3097,352,2451
6000,3121,365,2514
6100,3149,373,2578
6200,3169,382,2649
6300,3192,391,2717
6400,3213,400,2787
6500,3239,408,2853
6600,3259,415,2926
6700,3277,426,2997
6800,3302,436,3062
6900,3319,445,3136
7000,3341,453,3206
7100,3360,464,3276
7200,3371,476,3353
7300,3382,486,3432
7400,3404,497,3499
7500,3416,511,3573
7600,3434,524,3642
7700,3450,535,3715
7800,3461,544,3795
7900,3470,561,3869
8000,3485,572,3943
8100,3497,582,4021
8200,3511,587,4102
8300,3523,596,4181
8400,3532,605,4263
8500,3558,616,4326
8600,3569,622,4409
8700,3578,630,4492
8800,3587,641,4572
8900,3594,653,4653
9000,3604,667,4729
9100,3618,675,4807
9200,3631,684,4885
9300,3640,698,4962
9400,3657,707,5036
9500,3669,713,5118
9600,3679,723,5198
9700,3689,731,5280
9800,3702,737,5361
9900,3716,746,5438
10000,3722,760,5518
10100,3728,776,5596
10200,3734,788,5678
10300,3741,799,5760
10400,3747,806,5847
10500,3755,818,5927
10600,3765,826,6009
10700,3772,843,6085
10800,3780,855,6165
10900,3788,861,6251
11000,3798,874,6328
11100,3803,884,6413
11200,3809,893,6498
11300,3818,905,6577
11400,3824,914,6662
11500,3830,924,6746
11600,3839,932,6829
11700,3844,941,6915
11800,3850,964,6986
11900,3856,975,7069
12000,3861,989,7150
12100,3864,1000,7236
12200,3865,1012,7323
12300,3871,1029,7400
12400,3876,1036,7488
12500,3879,1046,7575
12600,3885,1051,7664
12700,3887,1066,7747
12800,3892,1085,7823
12900,3897,1099,7904
13000,3901,1109,7990
13100,3908,1120,8072
13200,3912,1134,8154
13300,3917,1143,8240
13400,3920,1151,8329
13500,3922,1170,8408
13600,3928,1174,8498
13700,3933,1188,8579
13800,3938,1196,8666
13900,3944,1205,8751
14000,3946,1216,8838
14100,3950,1231,8919
14200,3952,1240,9008
14300,3956,1248,9096
14400,3958,1261,9181
14500,3960,1276,9264
14600,3960,1285,9355
14700,3962,1301,9437
14800,3963,1315,9522
14900,3965,1324,9611
15000,3973,1337,9690
15100,3976,1347,9777
15200,3980,1359,9861
15300,3984,1374,9942
15400,3986,1390,10024
15500,3989,1401,10110
15600,3991,1417,10192
15700,3995,1424,10281
15800,3995,1434,10371
15900,3997,1446,10457
16000,4000,1464,10536
16100,4003,1478,10619
16200,4006,1492,10702
16300,4008,1507,10785
16400,4011,1513,10876
16500,4014,1527,10959
16600,4015,1539,11046
16700,4019,1553,11128
16800,4020,1564,11216
16900,4021,1574,11305
17000,4022,1591,11387
17100,4023,1606,11471
17200,4023,1620,11557
17300,4023,1631,11646
17400,4024,1639,11737
17500,4027,1649,11824
17600,4027,1659,11914
17700,4029,1673,11998
17800,4032,1681,12087
17900,4035,1693,12172
18000,4037,1706,12257
18100,4037,1720,12343
18200,4037,1726,12437
18300,4037,1737,12526
18400,4038,1751,12611
18500,4040,1764,12696
18600,4042,1777,12781
18700,4043,1788,12869
18800,4044,1801,12955
18900,4045,1812,13043
19000,4045,1826,13129
19100,4045,1840,13215
19200,4045,1859,13296
19300,4046,1879,13375
19400,4047,1892,13461
19500,4049,1905,13546
19600,4050,1918,13632
19700,4050,1934,13716
19800,4052,1947,13801
19900,4053,1959,13888
20000,4053,1973,13974
20100,4054,1986,14060
20200,4054,1995,14151
20300,4055,2008,14237
20400,4056,2021,14323
20500,4058,2043,14399
20600,4058,2054,14488
20700,4058,2062,14580
20800,4058,2078,14664
20900,4058,2088,14754
21000,4059,2107,14834
21100,4059,2115,14926
21200,4059,2124,15017
21300,4060,2134,15106
21400,4061,2149,15190
21500,4063,2155,15282
21600,4064,2160,15376
21700,4065,2169,15466
21800,4065,2178,15557
21900,4065,2187,15648
22000,4067,2196,15737
22100,4068,2211,15821
22200,4070,2220,15910
22300,4070,2235,15995
22400,4071,2247,16082
22500,4072,2261,16167
22600,4072,2276,16252
22700,4073,2289,16338
22800,4074,2304,16422
22900,4074,2320,16506
23000,4074,2339,16587
23100,4074,2353,16673
23200,4074,2366,16760
23300,4074,2376,16850
23400,4074,2385,16941
23500,4074,2399,17027
23600,4074,2408,17118
23700,4074,2423,17203
23800,4074,2436,17290
23900,4074,2450,17376
24000,4074,2463,17463
24100,4075,2477,17548
24200,4075,2492,17633
24300,4076,2505,17719
24400,4077,2517,17806
24500,4077,2532,17891
24600,4077,2545,17978
24700,4077,2557,18066
24800,4077,2565,18158
24900,4077,2576,18247
25000,4077,2590,18333
25100,4077,2598,18425
25200,4077,2607,18516
25300,4077,2619,18604
25400,4078,2628,18694
25500,4078,2641,18781
25600,4078,2648,18874
25700,4078,2658,18964
25800,4079,2671,19050
25900,4080,2679,19141
26000,4080,2689,19231
26100,4081,2706,19313
26200,4081,2715,19404
26300,4082,2728,19490
26400,4082,2742,19576
26500,4082,2757,19661
26600,4082,2770,19748
26700,4082,2780,19838
26800,4082,2790,19928
26900,4082,2802,20016
27000,4082,2820,20098
27100,4083,2830,20187
27200,4084,2839,20277
27300,4084,2850,20366
27400,4084,2861,20455
27500,4084,2877,20539
27600,4085,2888,20627
27700,4085,2900,20715
27800,4085,2916,20799
27900,4085,2929,20886
28000,4085,2942,20973
28100,4085,2956,21059
28200,4087,2972,21141
28300,4087,2988,21225
28400,4087,2997,21316
28500,4087,3011,21402
28600,4087,3024,21489
28700,4087,3033,21580
28800,4087,3050,21663
28900,4087,3060,21753
29000,4087,3074,21839
29100,4087,3096,21917
29200,4087,3109,22004
29300,4087,3123,22090
29400,4088,3140,22172
29500,4088,3156,22256
29600,4088,3167,22345
29700,4089,3175,22436
29800,4089,3192,22519
29900,4089,3196,22615
30000,4090,3207,22703
30100,4090,3216,22794
30200,4090,3228,22882
30300,4090,3240,22970
30400,4090,3254,23056
30500,4090,3266,23144
30600,4090,3273,23237
30700,4090,3288,23322
30800,4090,3306,23404
30900,4090,3319,23491
31000,4090,3329,23581
31100,4090,3346,23664
31200,4090,3362,23748
31300,4090,3378,23832
31400,4090,3395,23915
31500,4090,3409,24001
31600,4090,3420,24090
31700,4090,3432,24178
31800,4090,3445,24265
31900,4090,3456,24354
32000,4090,3468,24442
32100,4090,3478,24532
32200,4090,3491,24619
32300,4090,3507,24703
32400,4090,3521,24789
32500,4090,3532,24878
32600,4090,3544,24966
32700,4090,3552,25058
32800,4090,3559,25151
32900,4091,3573,25236
33000,4091,3584,25325
33100,4091,3594,25415
33200,4091,3607,25502
33300,4091,3614,25595
33400,4091,3626,25683
33500,4091,3644,25765
33600,4091,3657,25852
33700,4091,3671,25938
33800,4091,3682,26027
33900,4091,3692,26117
34000,4091,3702,26207
34100,4091,3715,26294
34200,4091,3723,26386
34300,4091,3732,26477
34400,4091,3743,26566
34500,4091,3747,26662
34600,4091,3759,26750
34700,4091,3780,26829
34800,4091,3791,26918
34900,4091,3803,27006
35000,4091,3816,27093
35100,4091,3832,27177
35200,4091,3849,27260
35300,4092,3861,27347
35400,4092,3879,27429
35500,4092,3894,27514
35600,4092,3903,27605
35700,4092,3911,27697
35800,4092,3920,27788
35900,4092,3936,27872
36000,4092,3949,27959
36100,4092,3963,28045
36200,4092,3982,28126
36300,4092,4000,28208
36400,4092,4012,28296
36500,4093,4023,28384
36600,4093,4039,28468
36700,4093,4055,28552
36800,4093,4074,28633
36900,4093,4084,28723
37000,4093,4095,28812
37100,4093,4104,28903
37200,4093,4120,28987
37300,4093,4127,29080
37400,4093,4139,29168
37500,4093,4149,29258
37600,4093,4161,29346
37700,4093,4169,29438
37800,4093,4178,29529
37900,4093,4189,29618
38000,4093,4201,29706
38100,4093,4211,29796
38200,4093,4225,29882
38300,4093,4243,29964
38400,4093,4254,30053
38500,4093,4268,30139
38600,4093,4281,30226
38700,4093,4296,30311
38800,4093,4307,30400
38900,4093,4322,30485
39000,4093,4336,30571
39100,4093,4349,30658
39200,4093,4363,30744
39300,4093,4373,30834
39400,4093,4380,30927
39500,4093,4396,31011
39600,4093,4410,31097
39700,4093,4422,31185
39800,4093,4432,31275
39900,4093,4448,31359
40000,4093,4458,31449
40100,4093,4466,31541
40200,4093,4477,31630
40300,4093,4484,31723
40400,4093,4495,31812
40500,4094,4511,31895
40600,4094,4522,31984
40700,4094,4537,32069
40800,4094,4552,32154
40900,4094,4566,32240
41000,4094,4585,32321
41100,4094,4601,32405
41200,4094,4613,32493
41300,4094,4625,32581
41400,4094,4631,32675
41500,4094,4646,32760
41600,4094,4659,32847
41700,4095,4673,32932
41800,4095,4682,33023
41900,4095,4695,33110
42000,4095,4709,33196
42100,4095,4723,33282
42200,4095,4736,33369
42300,4095,4750,33455
42400,4095,4764,33541
42500,4095,4775,33630
42600,4095,4783,33722
42700,4095,4795,33810
42800,4095,4810,33895
42900,4095,4823,33982
43000,4095,4835,34070
43100,4095,4851,34154
43200,4095,4863,34242
43300,4095,4874,34331
43400,4095,4885,34420
43500,4095,4899,34506
43600,4095,4914,34591
43700,4095,4924,34681
43800,4095,4929,34776
43900,4095,4940,34865
44000,4095,4953,34952
44100,4095,4964,35041
44200,4095,4983,35122
44300,4095,4995,35210
44400,4095,5007,35298
44500,4095,5019,35386
44600,4095,5031,35474
44700,4096,5042,35562
44800,4096,5057,35647
44900,4096,5065,35739
45000,4096,5078,35826
45100,4096,5092,35912
45200,4096,5108,35996
45300,4096,5121,36083
45400,4096,5131,36173
45500,4096,5142,36262
45600,4096,5152,36352
45700,4096,5169,36435
45800,4096,5181,36523
45900,4096,5195,36609
46000,4096,5207,36697
46100,4096,5213,36791
46200,4096,5222,36882
46300,4096,5233,36971
46400,4096,5246,37058
46500,4096,5260,37144
46600,4096,5278,37226
46700,4096,5296,37308
46800,4096,5314,37390
46900,4096,5325,37479
47000,4096,5335,37569
47100,4096,5348,37656
47200,4096,5363,37741
47300,4096,5370,37834
47400,4096,5382,37922
47500,4096,5388,38016
47600,4096,5400,38104
47700,4096,5418,38186
47800,4096,5432,38272
47900,4096,5446,38358
48000,4096,5456,38448
48100,4096,5470,38534
48200,4096,5482,38622
48300,4096,5493,38711
48400,4096,5506,38798
48500,4096,5519,38885
48600,4096,5536,38968
48700,4096,5544,39060
48800,4096,5558,39146
48900,4096,5573,39231
49000,4096,5590,39314
49100,4096,5601,39403
49200,4096,5614,39490
49300,4096,5627,39577
49400,4096,5640,39664
49500,4096,5651,39753
49600,4096,5661,39843
49700,4096,5676,39928
49800,4096,5689,40015
49900,4096,5698,40106
50000,4096,5712,40192
50100,4096,5725,40279
50200,4096,5738,40366
50300,4096,5746,40458
50400,4096,5753,40551
50500,4096,5762,40642
50600,4096,5776,40728
50700,4096,5792,40812
50800,4096,5812,40892
50900,4096,5823,40981
51000,4096,5836,41068
51100,4096,5847,41157
51200,4096,5860,41244
51300,4096,5874,41330
51400,4096,5887,41417
51500,4096,5901,41503
51600,4096,5915,41589
51700,4096,5931,41673
51800,4096,5953,41751
51900,4096,5961,41843
52000,4096,5977,41927
52100,4096,5983,42021
52200,4096,5999,42105
52300,4096,6005,42199
52400,4096,6016,42288
52500,4096,6028,42376
52600,4096,6037,42467
52700,4096,6050,42554
52800,4096,6059,42645
52900,4096,6072,42732
53000,4096,6081,42823
53100,4096,6092,42912
53200,4096,6110,42994
53300,4096,6126,43078
53400,4096,6143,43161
53500,4096,6152,43252
53600,4096,6167,43337
53700,4096,6182,43422
53800,4096,6192,43512
53900,4096,6201,43603
54000,4096,6214,43690
54100,4096,6225,43779
54200,4096,6236,43868
54300,4096,6248,43956
54400,4096,6260,44044
54500,4096,6273,44131
54600,4096,6284,44220
54700,4096,6303,44301
54800,4096,6322,44382
54900,4096,6336,44468
55000,4096,6354,44550
55100,4096,6364,44640
55200,4096,6375,44729
55300,4096,6384,44820
55400,4096,6399,44905
55500,4096,6412,44992
55600,4096,6430,45074
55700,4096,6442,45162
55800,4096,6455,45249
55900,4096,6474,45330
56000,4096,6487,45417
56100,4096,6496,45508
56200,4096,6513,45591
56300,4096,6523,45681
56400,4096,6538,45766
56500,4096,6547,45857
56600,4096,6554,45950
56700,4096,6567,46037
56800,4096,6581,46123
56900,4096,6593,46211
57000,4096,6605,46299
57100,4096,6616,46388
57200,4096,6629,46475
57300,4096,6642,46562
57400,4096,6653,46651
57500,4096,6663,46741
57600,4096,6673,46831
57700,4096,6693,46911
57800,4096,6707,46997
57900,4096,6724,47080
58000,4096,6735,47169
58100,4096,6751,47253
58200,4096,6763,47341
58300,4096,6775,47429
58400,4096,6791,47513
58500,4096,6800,47604
58600,4096,6811,47693
58700,4096,6828,47776
58800,4096,6840,47864
58900,4096,6852,47952
59000,4096,6866,48038
59100,4096,6882,48122
59200,4096,6890,48214
59300,4096,6903,48301
59400,4096,6913,48391
59500,4096,6924,48480
59600,4096,6939,48565
59700,4096,6947,48657
59800,4096,6958,48746
59900,4096,6966,48838
60000,4096,6975,48929
60100,4096,6984,49020
60200,4096,6993,49111
60300,4096,7008,49196
60400,4096,7017,49287
60500,4096,7028,49376
60600,4096,7044,49460
60700,4096,7054,49550
60800,4096,7067,49637
60900,4096,7079,49725
61000,4096,7095,49809
61100,4096,7105,49899
61200,4096,7120,49984
61300,4096,7133,50071
61400,4096,7148,50156
61500,4096,7155,50249
61600,4096,7166,50338
61700,4096,7180,50424
61800,4096,7192,50512
61900,4096,7203,50601
62000,4096,7217,50687
62100,4096,7225,50779
62200,4096,7242,50862
62300,4096,7253,50951
62400,4096,7269,51035
62500,4096,7281,51123
62600,4096,7291,51213
62700,4096,7308,51296
62800,4096,7318,51386
62900,4096,7329,51475
63000,4096,7343,51561
63100,4096,7362,51642
63200,4096,7374,51730
63300,4096,7384,51820
63400,4096,7399,51905
63500,4096,7408,51996
63600,4096,7419,52085
63700,4096,7432,52172
63800,4096,7445,52259
63900,4096,7454,52350
64000,4096,7468,52436
64100,4096,7478,52526
64200,4096,7500,52604
64300,4096,7516,52688
64400,4096,7525,52779
64500,4096,7538,52866
64600,4096,7549,52955
64700,4096,7563,53041
64800,4096,7570,53134
64900,4096,7582,53222
65000,4096,7597,53307
65100,4096,7609,53395
65200,4096,7620,53484
65300,4096,7634,53570
65400,4096,7648,53656
65500,4096,7661,53743
65600,4096,7673,53831
65700,4096,7686,53918
65800,4096,7701,54003
65900,4096,7719,54085
66000,4096,7739,54165
66100,4096,7754,54250
66200,4096,7767,54337
66300,4096,7777,54427
66400,4096,7787,54517
66500,4096,7803,54601
66600,4096,7815,54689
66700,4096,7831,54773
66800,4096,7840,54864
66900,4096,7851,54953
67000,4096,7867,55037
67100,4096,7881,55123
67200,4096,7894,55210
67300,4096,7906,55298
67400,4096,7924,55380
67500,4096,7936,55468
67600,4096,7948,55556
67700,4096,7962,55642
67800,4096,7975,55729
67900,4096,7988,55816
68000,4096,8002,55902
68100,4096,8022,55982
68200,4096,8036,56068
68300,4096,8053,56151
68400,4096,8064,56240
68500,4096,8081,56323
68600,4096,8097,56407
68700,4096,8111,56493
68800,4096,8129,56575
68900,4096,8135,56669
69000,4096,8147,56757
69100,4096,8156,56848
69200,4096,8164,56940
69300,4096,8171,57033
69400,4096,8186,57118
69500,4096,8198,57206
69600,4096,8212,57292
69700,4096,8221,57383
69800,4096,8230,57474
69900,4096,8245,57559
70000,4096,8257,57647
70100,4096,8269,57735
70200,4096,8283,57821
70300,4096,8291,57913
70400,4096,8303,58001
70500,4096,8314,58090
70600,4096,8324,58180
70700,4096,8332,58272
70800,4096,8342,58362
70900,4096,8354,58450
71000,4096,8372,58532
71100,4096,8380,58624
71200,4096,8391,58713
71300,4096,8405,58799
71400,4096,8414,58890
71500,4096,8424,58980
71600,4096,8431,59073
71700,4096,8438,59166
71800,4096,8449,59255
71900,4096,8463,59341
72000,4096,8477,59427
72100,4096,8488,59516
72200,4096,8503,59601
72300,4096,8513,59691
72400,4096,8523,59781
72500,4096,8530,59874
72600,4096,8544,59960
72700,4096,8562,60042
72800,4096,8571,60133
72900,4096,8583,60221
73000,4096,8598,60306
73100,4096,8610,60394
73200,4096,8619,60485
73300,4096,8627,60577
73400,4096,8646,60658
73500,4096,8662,60742
73600,4096,8676,60828
73700,4096,8688,60916
73800,4096,8702,61002
73900,4096,8717,61087
74000,4096,8724,61180
74100,4096,8743,61261
74200,4096,8750,61354
74300,4096,8760,61444
74400,4096,8773,61531
74500,4096,8783,61621
74600,4096,8791,61713
74700,4096,8810,61794
74800,4096,8822,61882
74900,4096,8831,61973
75000,4096,8843,62061
75100,4096,8853,62151
75200,4096,8873,62231
75300,4096,8883,62321
75400,4096,8902,62402
75500,4096,8915,62489
75600,4096,8934,62570
75700,4096,8949,62655
75800,4096,8957,62747
75900,4096,8966,62838
76000,4096,8976,62928
76100,4096,8991,63013
76200,4096,9004,63100
76300,4096,9017,63187
76400,4096,9028,63276
76500,4096,9043,63361
76600,4096,9055,63449
76700,4096,9063,63541
76800,4096,9078,63626
76900,4096,9090,63714
77000,4096,9100,63804
77100,4096,9110,63894
77200,4096,9122,63982
77300,4096,9132,64072
77400,4096,9145,64159
77500,4096,9160,64244
77600,4096,9170,64334
77700,4096,9179,64425
77800,4096,9196,64508
77900,4096,9202,64602
78000,4096,9216,64688
78100,4096,9226,64778
78200,4096,9238,64866
78300,4096,9253,64951
78400,4096,9273,65031
78500,4096,9292,65112
78600,4096,9305,65199
78700,4096,9312,65292
78800,4096,9324,65380
78900,4096,9338,65466
79000,4096,9348,65556
79100,4096,9360,65644
79200,4096,9372,65732
79300,4096,9385,65819
79400,4096,9400,65904
79500,4096,9413,65991
79600,4096,9425,66079
79700,4096,9440,66164
79800,4096,9456,66248
79900,4096,9471,66333
80000,4096,9480,66424
80100,4096,9500,66504
80200,4096,9512,66592
80300,4096,9525,66679
80400,4096,9534,66770
80500,4096,9541,66863
80600,4096,9555,66949
80700,4096,9564,67040
80800,4096,9575,67129
80900,4096,9589,67215
81000,4096,9601,67303
81100,4096,9612,67392
81200,4096,9631,67473
81300,4096,9643,67561
81400,4096,9648,67656
81500,4096,9661,67743
81600,4096,9672,67832
81700,4096,9689,67915
81800,4096,9704,68000
81900,4096,9720,68084
82000,4096,9732,68172
82100,4096,9752,68252
82200,4096,9763,68341
82300,4096,9778,68426
82400,4096,9791,68513
82500,4096,9804,68600
82600,4096,9813,68691
82700,4096,9827,68777
82800,4096,9840,68864
82900,4096,9854,68950
83000,4096,9873,69031
83100,4096,9888,69116
83200,4096,9897,69207
83300,4096,9912,69292
83400,4096,9926,69378
83500,4096,9940,69464
83600,4096,9946,69558
83700,4096,9956,69648
83800,4096,9971,69733
83900,4096,9982,69822
84000,4096,9993,69911
84100,4096,10005,69999
84200,4096,10014,70090
84300,4096,10030,70174
84400,4096,10043,70261
84500,4096,10058,70346
84600,4096,10069,70435
84700,4096,10077,70527
84800,4096,10086,70618
84900,4096,10096,70708
85000,4096,10106,70798
85100,4096,10122,70882
85200,4096,10137,70967
85300,4096,10151,71053
85400,4096,10167,71137
85500,4096,10183,71221
85600,4096,10194,71310
85700,4096,10206,71398
85800,4096,10215,71489
85900,4096,10229,71575
86000,4096,10240,71664
86100,4096,10253,71751
86200,4096,10265,71839
86300,4096,10272,71932
86400,4096,10286,72018
86500,4096,10296,72108
86600,4096,10311,72193
86700,4096,10318,72286
86800,4096,10326,72378
86900,4096,10338,72466
87000,4096,10351,72553
87100,4096,10364,72640
87200,4096,10380,72724
87300,4096,10392,72812
87400,4096,10405,72899
87500,4096,10420,72984
87600,4096,10431,73073
87700,4096,10441,73163
87800,4096,10450,73254
87900,4096,10463,73341
88000,4096,10479,73425
88100,4096,10494,73510
88200,4096,10511,73593
88300,4096,10523,73681
88400,4096,10536,73768
88500,4096,10554,73850
88600,4096,10569,73935
88700,4096,10581,74023
88800,4096,10596,74108
88900,4096,10605,74199
89000,4096,10619,74285
89100,4096,10627,74377
89200,4096,10638,74466
89300,4096,10647,74557
89400,4096,10661,74643
89500,4096,10679,74725
89600,4096,10691,74813
89700,4096,10706,74898
89800,4096,10715,74989
89900,4096,10726,75078
90000,4096,10736,75168
90100,4096,10746,75258
90200,4096,10758,75346
90300,4096,10776,75428
90400,4096,10798,75506
90500,4096,10814,75590
90600,4096,10828,75676
90700,4096,10848,75756
90800,4096,10859,75845
90900,4096,10873,75931
91000,4096,10891,76013
91100,4096,10907,76097
91200,4096,10921,76183
91300,4096,10929,76275
91400,4096,10938,76366
91500,4096,10955,76449
91600,4096,10967,76537
91700,4096,10977,76627
91800,4096,10990,76714
91900,4096,11005,76799
92000,4096,11017,76887
92100,4096,11026,76978
92200,4096,11044,77060
92300,4096,11066,77138
92400,4096,11080,77224
92500,4096,11096,77308
92600,4096,11106,77398
92700,4096,11116,77488
92800,4096,11126,77578
92900,4096,11143,77661
93000,4096,11152,77752
93100,4096,11166,77838
93200,4096,11178,77926
93300,4096,11190,78014
93400,4096,11198,78106
93500,4096,11208,78196
93600,4096,11220,78284
93700,4096,11231,78373
93800,4096,11246,78458
93900,4096,11256,78548
94000,4096,11268,78636
94100,4096,11273,78731
94200,4096,11292,78812
94300,4096,11306,78898
94400,4096,11314,78990
94500,4096,11326,79078
94600,4096,11339,79165
94700,4096,11348,79256
94800,4096,11363,79341
94900,4096,11375,79429
95000,4096,11382,79522
95100,4096,11393,79611
95200,4096,11407,79697
95300,4096,11414,79790
95400,4096,11426,79878
95500,4096,11434,79970
95600,4096,11455,80049
95700,4096,11476,80128
95800,4096,11491,80213
95900,4096,11503,80301
96000,4096,11516,80388
96100,4096,11526,80478
96200,4096,11537,80567
96300,4096,11549,80655
96400,4096,11556,80748
96500,4096,11568,80836
96600,4096,11582,80922
96700,4096,11593,81011
96800,4096,11605,81099
96900,4096,11616,81188
97000,4096,11627,81277
97100,4096,11643,81361
97200,4096,11653,81451
97300,4096,11669,81535
97400,4096,11680,81624
97500,4096,11694,81710
97600,4096,11701,81803
97700,4096,11716,81888
97800,4096,11729,81975
97900,4096,11741,82063
98000,4096,11753,82151
98100,4096,11767,82237
98200,4096,11780,82324
98300,4096,11786,82418
98400,4096,11804,82500
98500,4096,11819,82585
98600,4096,11831,82673
98700,4096,11841,82763
98800,4096,11851,82853
98900,4096,11864,82940
99000,4096,11879,83025
99100,4096,11898,83106
99200,4096,11911,83193
99300,4096,11926,83278
99400,4096,11942,83362
99500,4096,11959,83445
99600,4096,11969,83535
99700,4096,11976,83628
99800,4096,11998,83706
99900,4096,12010,83794
100000,4096,12020,83884


==> old/submission 3/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	2
300	3
400	4
500	5
600	8
700	12
800	14
900	14
1000	15
1100	19
1200	24
1300	28
1400	34
1500	38
1600	40
1700	44
1800	48
1900	55
2000	59
2100	61
2200	66
2300	77
2400	82
2500	88
2600	95
2700	103
2800	108
2900	116
3000	122
3100	124
3200	130
3300	138
3400	148
3500	152
3600	161
3700	174
3800	179
3900	184
4000	191
4100	194
4200	203
4300	211
4400	217
4500	221
4600	231
4700	237
4800	246
4900	253
5000	262
5100	273
5200	282
5300	291
5400	308
5500	318
5600	328
5700	336
5800	346
5900	352
6000	365
6100	373
6200	382
6300	391
6400	400
6500	408
6600	415
6700	426
6800	436
6900	445
7000	453
7100	464
7200	476
7300	486
7400	497
7500	511
7600	524
7700	535
7800	544
7900	561
8000	572
8100	582
8200	587
8300	596
8400	605
8500	616
8600	622
8700	630
8800	641
8900	653
9000	667
9100	675
9200	684
9300	698
9400	707
9500	713
9600	723
9700	731
9800	737
9900	746
10000	760
10100	776
10200	788
10300	799
10400	806
10500	818
10600	826
10700	843
10800	855
10900	861
11000	874
11100	884
11200	893
11300	905
11400	914
11500	924
11600	932
11700	941
11800	964
11900	975
12000	989
12100	1000
12200	1012
12300	1029
12400	1036
12500	1046
12600	1051
12700	1066
12800	1085
12900	1099
13000	1109
13100	1120
13200	1134
13300	1143
13400	1151
13500	1170
13600	1174
13700	1188
13800	1196
13900	1205
14000	1216
14100	1231
14200	1240
14300	1248
14400	1261
14500	1276
14600	1285
14700	1301
14800	1315
14900	1324
15000	1337
15100	1347
15200	1359
15300	1374
15400	1390
15500	1401
15600	1417
15700	1424
15800	1434
15900	1446
16000	1464
16100	1478
16200	1492
16300	1507
16400	1513
16500	1527
16600	1539
16700	1553
16800	1564
16900	1574
17000	1591
17100	1606
17200	1620
17300	1631
17400	1639
17500	1649
17600	1659
17700	1673
17800	1681
17900	1693
18000	1706
18100	1720
18200	1726
18300	1737
18400	1751
18500	1764
18600	1777
18700	1788
18800	1801
18900	1812
19000	1826
19100	1840
19200	1859
19300	1879
19400	1892
19500	1905
19600	1918
19700	1934
19800	1947
19900	1959
20000	1973
20100	1986
20200	1995
20300	2008
20400	2021
20500	2043
20600	2054
20700	2062
20800	2078
20900	2088
21000	2107
21100	2115
21200	2124
21300	2134
21400	2149
21500	2155
21600	2160
21700	2169
21800	2178
21900	2187
22000	2196
22100	2211
22200	2220
22300	2235
22400	2247
22500	2261
22600	2276
22700	2289
22800	2304
22900	2320
23000	2339
23100	2353
23200	2366
23300	2376
23400	2385
23500	2399
23600	2408
23700	2423
23800	2436
23900	2450
24000	2463
24100	2477
24200	2492
24300	2505
24400	2517
24500	2532
24600	2545
24700	2557
24800	2565
24900	2576
25000	2590
25100	2598
25200	2607
25300	2619
25400	2628
25500	2641
25600	2648
25700	2658
25800	2671
25900	2679
26000	2689
26100	2706
26200	2715
26300	2728
26400	2742
26500	2757
26600	2770
26700	2780
26800	2790
26900	2802
27000	2820
27100	2830
27200	2839
27300	2850
27400	2861
27500	2877
27600	2888
27700	2900
27800	2916
27900	2929
28000	2942
28100	2956
28200	2972
28300	2988
28400	2997
28500	3011
28600	3024
28700	3033
28800	3050
28900	3060
29000	3074
29100	3096
29200	3109
29300	3123
29400	3140
29500	3156
29600	3167
29700	3175
29800	3192
29900	3196
30000	3207
30100	3216
30200	3228
30300	3240
30400	3254
30500	3266
30600	3273
30700	3288
30800	3306
30900	3319
31000	3329
31100	3346
31200	3362
31300	3378
31400	3395
31500	3409
31600	3420
31700	3432
31800	3445
31900	3456
32000	3468
32100	3478
32200	3491
32300	3507
32400	3521
32500	3532
32600	3544
32700	3552
32800	3559
32900	3573
33000	3584
33100	3594
33200	3607
33300	3614
33400	3626
33500	3644
33600	3657
33700	3671
33800	3682
33900	3692
34000	3702
34100	3715
34200	3723
34300	3732
34400	3743
34500	3747
34600	3759
34700	3780
34800	3791
34900	3803
35000	3816
35100	3832
35200	3849
35300	3861
35400	3879
35500	3894
35600	3903
35700	3911
35800	3920
35900	3936
36000	3949
36100	3963
36200	3982
36300	4000
36400	4012
36500	4023
36600	4039
36700	4055
36800	4074
36900	4084
37000	4095
37100	4104
37200	4120
37300	4127
37400	4139
37500	4149
37600	4161
37700	4169
37800	4178
37900	4189
38000	4201
38100	4211
38200	4225
38300	4243
38400	4254
38500	4268
38600	4281
38700	4296
38800	4307
38900	4322
39000	4336
39100	4349
39200	4363
39300	4373
39400	4380
39500	4396
39600	4410
39700	4422
39800	4432
39900	4448
40000	4458
40100	4466
40200	4477
40300	4484
40400	4495
40500	4511
40600	4522
40700	4537
40800	4552
40900	4566
41000	4585
41100	4601
41200	4613
41300	4625
41400	4631
41500	4646
41600	4659
41700	4673
41800	4682
41900	4695
42000	4709
42100	4723
42200	4736
42300	4750
42400	4764
42500	4775
42600	4783
42700	4795
42800	4810
42900	4823
43000	4835
43100	4851
43200	4863
43300	4874
43400	4885
43500	4899
43600	4914
43700	4924
43800	4929
43900	4940
44000	4953
44100	4964
44200	4983
44300	4995
44400	5007
44500	5019
44600	5031
44700	5042
44800	5057
44900	5065
45000	5078
45100	5092
45200	5108
45300	5121
45400	5131
45500	5142
45600	5152
45700	5169
45800	5181
45900	5195
46000	5207
46100	5213
46200	5222
46300	5233
46400	5246
46500	5260
46600	5278
46700	5296
46800	5314
46900	5325
47000	5335
47100	5348
47200	5363
47300	5370
47400	5382
47500	5388
47600	5400
47700	5418
47800	5432
47900	5446
48000	5456
48100	5470
48200	5482
48300	5493
48400	5506
48500	5519
48600	5536
48700	5544
48800	5558
48900	5573
49000	5590
49100	5601
49200	5614
49300	5627
49400	5640
49500	5651
49600	5661
49700	5676
49800	5689
49900	5698
50000	5712
50100	5725
50200	5738
50300	5746
50400	5753
50500	5762
50600	5776
50700	5792
50800	5812
50900	5823
51000	5836
51100	5847
51200	5860
51300	5874
51400	5887
51500	5901
51600	5915
51700	5931
51800	5953
51900	5961
52000	5977
52100	5983
52200	5999
52300	6005
52400	6016
52500	6028
52600	6037
52700	6050
52800	6059
52900	6072
53000	6081
53100	6092
53200	6110
53300	6126
53400	6143
53500	6152
53600	6167
53700	6182
53800	6192
53900	6201
54000	6214
54100	6225
54200	6236
54300	6248
54400	6260
54500	6273
54600	6284
54700	6303
54800	6322
54900	6336
55000	6354
55100	6364
55200	6375
55300	6384
55400	6399
55500	6412
55600	6430
55700	6442
55800	6455
55900	6474
56000	6487
56100	6496
56200	6513
56300	6523
56400	6538
56500	6547
56600	6554
56700	6567
56800	6581
56900	6593
57000	6605
57100	6616
57200	6629
57300	6642
57400	6653
57500	6663
57600	6673
57700	6693
57800	6707
57900	6724
58000	6735
58100	6751
58200	6763
58300	6775
58400	6791
58500	6800
58600	6811
58700	6828
58800	6840
58900	6852
59000	6866
59100	6882
59200	6890
59300	6903
59400	6913
59500	6924
59600	6939
59700	6947
59800	6958
59900	6966
60000	6975
60100	6984
60200	6993
60300	7008
60400	7017
60500	7028
60600	7044
60700	7054
60800	7067
60900	7079
61000	7095
61100	7105
61200	7120
61300	7133
61400	7148
61500	7155
61600	7166
61700	7180
61800	7192
61900	7203
62000	7217
62100	7225
62200	7242
62300	7253
62400	7269
62500	7281
62600	7291
62700	7308
62800	7318
62900	7329
63000	7343
63100	7362
63200	7374
63300	7384
63400	7399
63500	7408
63600	7419
63700	7432
63800	7445
63900	7454
64000	7468
64100	7478
64200	7500
64300	7516
64400	7525
64500	7538
64600	7549
64700	7563
64800	7570
64900	7582
65000	7597
65100	7609
65200	7620
65300	7634
65400	7648
65500	7661
65600	7673
65700	7686
65800	7701
65900	7719
66000	7739
66100	7754
66200	7767
66300	7777
66400	7787
66500	7803
66600	7815
66700	7831
66800	7840
66900	7851
67000	7867
67100	7881
67200	7894
67300	7906
67400	7924
67500	7936
67600	7948
67700	7962
67800	7975
67900	7988
68000	8002
68100	8022
68200	8036
68300	8053
68400	8064
68500	8081
68600	8097
68700	8111
68800	8129
68900	8135
69000	8147
69100	8156
69200	8164
69300	8171
69400	8186
69500	8198
69600	8212
69700	8221
69800	8230
69900	8245
70000	8257
70100	8269
70200	8283
70300	8291
70400	8303
70500	8314
70600	8324
70700	8332
70800	8342
70900	8354
71000	8372
71100	8380
71200	8391
71300	8405
71400	8414
71500	8424
71600	8431
71700	8438
71800	8449
71900	8463
72000	8477
72100	8488
72200	8503
72300	8513
72400	8523
72500	8530
72600	8544
72700	8562
72800	8571
72900	8583
73000	8598
73100	8610
73200	8619
73300	8627
73400	8646
73500	8662
73600	8676
73700	8688
73800	8702
73900	8717
74000	8724
74100	8743
74200	8750
74300	8760
74400	8773
74500	8783
74600	8791
74700	8810
74800	8822
74900	8831
75000	8843
75100	8853
75200	8873
75300	8883
75400	8902
75500	8915
75600	8934
75700	8949
75800	8957
75900	8966
76000	8976
76100	8991
76200	9004
76300	9017
76400	9028
76500	9043
76600	9055
76700	9063
76800	9078
76900	9090
77000	9100
77100	9110
77200	9122
77300	9132
77400	9145
77500	9160
77600	9170
77700	9179
77800	9196
77900	9202
78000	9216
78100	9226
78200	9238
78300	9253
78400	9273
78500	9292
78600	9305
78700	9312
78800	9324
78900	9338
79000	9348
79100	9360
79200	9372
79300	9385
79400	9400
79500	9413
79600	9425
79700	9440
79800	9456
79900	9471
80000	9480
80100	9500
80200	9512
80300	9525
80400	9534
80500	9541
80600	9555
80700	9564
80800	9575
80900	9589
81000	9601
81100	9612
81200	9631
81300	9643
81400	9648
81500	9661
81600	9672
81700	9689
81800	9704
81900	9720
82000	9732
82100	9752
82200	9763
82300	9778
82400	9791
82500	9804
82600	9813
82700	9827
82800	9840
82900	9854
83000	9873
83100	9888
83200	9897
83300	9912
83400	9926
83500	9940
83600	9946
83700	9956
83800	9971
83900	9982
84000	9993
84100	10005
84200	10014
84300	10030
84400	10043
84500	10058
84600	10069
84700	10077
84800	10086
84900	10096
85000	10106
85100	10122
85200	10137
85300	10151
85400	10167
85500	10183
85600	10194
85700	10206
85800	10215
85900	10229
86000	10240
86100	10253
86200	10265
86300	10272
86400	10286
86500	10296
86600	10311
86700	10318
86800	10326
86900	10338
87000	10351
87100	10364
87200	10380
87300	10392
87400	10405
87500	10420
87600	10431
87700	10441
87800	10450
87900	10463
88000	10479
88100	10494
88200	10511
88300	10523
88400	10536
88500	10554
88600	10569
88700	10581
88800	10596
88900	10605
89000	10619
89100	10627
89200	10638
89300	10647
89400	10661
89500	10679
89600	10691
89700	10706
89800	10715
89900	10726
90000	10736
90100	10746
90200	10758
90300	10776
90400	10798
90500	10814
90600	10828
90700	10848
90800	10859
90900	10873
91000	10891
91100	10907
91200	10921
91300	10929
91400	10938
91500	10955
91600	10967
91700	10977
91800	10990
91900	11005
92000	11017
92100	11026
92200	11044
92300	11066
92400	11080
92500	11096
92600	11106
92700	11116
92800	11126
92900	11143
93000	11152
93100	11166
93200	11178
93300	11190
93400	11198
93500	11208
93600	11220
93700	11231
93800	11246
93900	11256
94000	11268
94100	11273
94200	11292
94300	11306
94400	11314
94500	11326
94600	11339
94700	11348
94800	11363
94900	11375
95000	11382
95100	11393
95200	11407
95300	11414
95400	11426
95500	11434
95600	11455
95700	11476
95800	11491
95900	11503
96000	11516
96100	11526
96200	11537
96300	11549
96400	11556
96500	11568
96600	11582
96700	11593
96800	11605
96900	11616
97000	11627
97100	11643
97200	11653
97300	11669
97400	11680
97500	11694
97600	11701
97700	11716
97800	11729
97900	11741
98000	11753
98100	11767
98200	11780
98300	11786
98400	11804
98500	11819
98600	11831
98700	11841
98800	11851
98900	11864
99000	11879
99100	11898
99200	11911
99300	11926
99400	11942
99500	11959
99600	11969
99700	11976
99800	11998
99900	12010
100000	12020


==> old/submission 3/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	193
300	286
400	379
500	467
600	556
700	634
800	719
900	803
1000	885
1100	962
1200	1046
1300	1115
1400	1183
1500	1252
1600	1316
1700	1382
1800	1438
1900	1500
2000	1566
2100	1627
2200	1689
2300	1743
2400	1804
2500	1863
2600	1918
2700	1968
2800	2018
2900	2067
3000	2117
3100	2164
3200	2211
3300	2255
3400	2293
3500	2333
3600	2377
3700	2405
3800	2446
3900	2480
4000	2513
4100	2556
4200	2588
4300	2628
4400	2666
4500	2702
4600	2737
4700	2779
4800	2805
4900	2840
5000	2869
5100	2897
5200	2923
5300	2952
5400	2984
5500	3014
5600	3032
5700	3053
5800	3078
5900	3097
6000	3121
6100	3149
6200	3169
6300	3192
6400	3213
6500	3239
6600	3259
6700	3277
6800	3302
6900	3319
7000	3341
7100	3360
7200	3371
7300	3382
7400	3404
7500	3416
7600	3434
7700	3450
7800	3461
7900	3470
8000	3485
8100	3497
8200	3511
8300	3523
8400	3532
8500	3558
8600	3569
8700	3578
8800	3587
8900	3594
9000	3604
9100	3618
9200	3631
9300	3640
9400	3657
9500	3669
9600	3679
9700	3689
9800	3702
9900	3716
10000	3722
10100	3728
10200	3734
10300	3741
10400	3747
10500	3755
10600	3765
10700	3772
10800	3780
10900	3788
11000	3798
11100	3803
11200	3809
11300	3818
11400	3824
11500	3830
11600	3839
11700	3844
11800	3850
11900	3856
12000	3861
12100	3864
12200	3865
12300	3871
12400	3876
12500	3879
12600	3885
12700	3887
12800	3892
12900	3897
13000	3901
13100	3908
13200	3912
13300	3917
13400	3920
13500	3922
13600	3928
13700	3933
13800	3938
13900	3944
14000	3946
14100	3950
14200	3952
14300	3956
14400	3958
14500	3960
14600	3960
14700	3962
14800	3963
14900	3965
15000	3973
15100	3976
15200	3980
15300	3984
15400	3986
15500	3989
15600	3991
15700	3995
15800	3995
15900	3997
16000	4000
16100	4003
16200	4006
16300	4008
16400	4011
16500	4014
16600	4015
16700	4019
16800	4020
16900	4021
17000	4022
17100	4023
17200	4023
17300	4023
17400	4024
17500	4027
17600	4027
17700	4029
17800	4032
17900	4035
18000	4037
18100	4037
18200	4037
18300	4037
18400	4038
18500	4040
18600	4042
18700	4043
18800	4044
18900	4045
19000	4045
19100	4045
19200	4045
19300	4046
19400	4047
19500	4049
19600	4050
19700	4050
19800	4052
19900	4053
20000	4053
20100	4054
20200	4054
20300	4055
20400	4056
20500	4058
20600	4058
20700	4058
20800	4058
20900	4058
21000	4059
21100	4059
21200	4059
21300	4060
21400	4061
21500	4063
21600	4064
21700	4065
21800	4065
21900	4065
22000	4067
22100	4068
22200	4070
22300	4070
22400	4071
22500	4072
22600	4072
22700	4073
22800	4074
22900	4074
23000	4074
23100	4074
23200	4074
23300	4074
23400	4074
23500	4074
23600	4074
23700	4074
23800	4074
23900	4074
24000	4074
24100	4075
24200	4075
24300	4076
24400	4077
24500	4077
24600	4077
24700	4077
24800	4077
24900	4077
25000	4077
25100	4077
25200	4077
25300	4077
25400	4078
25500	4078
25600	4078
25700	4078
25800	4079
25900	4080
26000	4080
26100	4081
26200	4081
26300	4082
26400	4082
26500	4082
26600	4082
26700	4082
26800	4082
26900	4082
27000	4082
27100	4083
27200	4084
27300	4084
27400	4084
27500	4084
27600	4085
27700	4085
27800	4085
27900	4085
28000	4085
28100	4085
28200	4087
28300	4087
28400	4087
28500	4087
28600	4087
28700	4087
28800	4087
28900	4087
29000	4087
29100	4087
29200	4087
29300	4087
29400	4088
29500	4088
29600	4088
29700	4089
29800	4089
29900	4089
30000	4090
30100	4090
30200	4090
30300	4090
30400	4090
30500	4090
30600	4090
30700	4090
30800	4090
30900	4090
31000	4090
31100	4090
31200	4090
31300	4090
31400	4090
31500	4090
31600	4090
31700	4090
31800	4090
31900	4090
32000	4090
32100	4090
32200	4090
32300	4090
32400	4090
32500	4090
32600	4090
32700	4090
32800	4090
32900	4091
33000	4091
33100	4091
33200	4091
33300	4091
33400	4091
33500	4091
33600	4091
33700	4091
33800	4091
33900	4091
34000	4091
34100	4091
34200	4091
34300	4091
34400	4091
34500	4091
34600	4091
34700	4091
34800	4091
34900	4091
35000	4091
35100	4091
35200	4091
35300	4092
35400	4092
35500	4092
35600	4092
35700	4092
35800	4092
35900	4092
36000	4092
36100	4092
36200	4092
36300	4092
36400	4092
36500	4093
36600	4093
36700	4093
36800	4093
36900	4093
37000	4093
37100	4093
37200	4093
37300	4093
37400	4093
37500	4093
37600	4093
37700	4093
37800	4093
37900	4093
38000	4093
38100	4093
38200	4093
38300	4093
38400	4093
38500	4093
38600	4093
38700	4093
38800	4093
38900	4093
39000	4093
39100	4093
39200	4093
39300	4093
39400	4093
39500	4093
39600	4093
39700	4093
39800	4093
39900	4093
40000	4093
40100	4093
40200	4093
40300	4093
40400	4093
40500	4094
40600	4094
40700	4094
40800	4094
40900	4094
41000	4094
41100	4094
41200	4094
41300	4094
41400	4094
41500	4094
41600	4094
41700	4095
41800	4095
41900	4095
42000	4095
42100	4095
42200	4095
42300	4095
42400	4095
42500	4095
42600	4095
42700	4095
42800	4095
42900	4095
43000	4095
43100	4095
43200	4095
43300	4095
43400	4095
43500	4095
43600	4095
43700	4095
43800	4095
43900	4095
44000	4095
44100	4095
44200	4095
44300	4095
44400	4095
44500	4095
44600	4095
44700	4096
44800	4096
44900	4096
45000	4096
45100	4096
45200	4096
45300	4096
45400	4096
45500	4096
45600	4096
45700	4096
45800	4096
45900	4096
46000	4096
46100	4096
46200	4096
46300	4096
46400	4096
46500	4096
46600	4096
46700	4096
46800	4096
46900	4096
47000	4096
47100	4096
47200	4096
47300	4096
47400	4096
47500	4096
47600	4096
47700	4096
47800	4096
47900	4096
48000	4096
48100	4096
48200	4096
48300	4096
48400	4096
48500	4096
48600	4096
48700	4096
48800	4096
48900	4096
49000	4096
49100	4096
49200	4096
49300	4096
49400	4096
49500	4096
49600	4096
49700	4096
49800	4096
49900	4096
50000	4096
50100	4096
50200	4096
50300	4096
50400	4096
50500	4096
50600	4096
50700	4096
50800	4096
50900	4096
51000	4096
51100	4096
51200	4096
51300	4096
51400	4096
51500	4096
51600	4096
51700	4096
51800	4096
51900	4096
52000	4096
52100	4096
52200	4096
52300	4096
52400	4096
52500	4096
52600	4096
52700	4096
52800	4096
52900	4096
53000	4096
53100	4096
53200	4096
53300	4096
53400	4096
53500	4096
53600	4096
53700	4096
53800	4096
53900	4096
54000	4096
54100	4096
54200	4096
54300	4096
54400	4096
54500	4096
54600	4096
54700	4096
54800	4096
54900	4096
55000	4096
55100	4096
55200	4096
55300	4096
55400	4096
55500	4096
55600	4096
55700	4096
55800	4096
55900	4096
56000	4096
56100	4096
56200	4096
56300	4096
56400	4096
56500	4096
56600	4096
56700	4096
56800	4096
56900	4096
57000	4096
57100	4096
57200	4096
57300	4096
57400	4096
57500	4096
57600	4096
57700	4096
57800	4096
57900	4096
58000	4096
58100	4096
58200	4096
58300	4096
58400	4096
58500	4096
58600	4096
58700	4096
58800	4096
58900	4096
59000	4096
59100	4096
59200	4096
59300	4096
59400	4096
59500	4096
59600	4096
59700	4096
59800	4096
59900	4096
60000	4096
60100	4096
60200	4096
60300	4096
60400	4096
60500	4096
60600	4096
60700	4096
60800	4096
60900	4096
61000	4096
61100	4096
61200	4096
61300	4096
61400	4096
61500	4096
61600	4096
61700	4096
61800	4096
61900	4096
62000	4096
62100	4096
62200	4096
62300	4096
62400	4096
62500	4096
62600	4096
62700	4096
62800	4096
62900	4096
63000	4096
63100	4096
63200	4096
63300	4096
63400	4096
63500	4096
63600	4096
63700	4096
63800	4096
63900	4096
64000	4096
64100	4096
64200	4096
64300	4096
64400	4096
64500	4096
64600	4096
64700	4096
64800	4096
64900	4096
65000	4096
65100	4096
65200	4096
65300	4096
65400	4096
65500	4096
65600	4096
65700	4096
65800	4096
65900	4096
66000	4096
66100	4096
66200	4096
66300	4096
66400	4096
66500	4096
66600	4096
66700	4096
66800	4096
66900	4096
67000	4096
67100	4096
67200	4096
67300	4096
67400	4096
67500	4096
67600	4096
67700	4096
67800	4096
67900	4096
68000	4096
68100	4096
68200	4096
68300	4096
68400	4096
68500	4096
68600	4096
68700	4096
68800	4096
68900	4096
69000	4096
69100	4096
69200	4096
69300	4096
69400	4096
69500	4096
69600	4096
69700	4096
69800	4096
69900	4096
70000	4096
70100	4096
70200	4096
70300	4096
70400	4096
70500	4096
70600	4096
70700	4096
70800	4096
70900	4096
71000	4096
71100	4096
71200	4096
71300	4096
71400	4096
71500	4096
71600	4096
71700	4096
71800	4096
71900	4096
72000	4096
72100	4096
72200	4096
72300	4096
72400	4096
72500	4096
72600	4096
72700	4096
72800	4096
72900	4096
73000	4096
73100	4096
73200	4096
73300	4096
73400	4096
73500	4096
73600	4096
73700	4096
73800	4096
73900	4096
74000	4096
74100	4096
74200	4096
74300	4096
74400	4096
74500	4096
74600	4096
74700	4096
74800	4096
74900	4096
75000	4096
75100	4096
75200	4096
75300	4096
75400	4096
75500	4096
75600	4096
75700	4096
75800	4096
75900	4096
76000	4096
76100	4096
76200	4096
76300	4096
76400	4096
76500	4096
76600	4096
76700	4096
76800	4096
76900	4096
77000	4096
77100	4096
77200	4096
77300	4096
77400	4096
77500	4096
77600	4096
77700	4096
77800	4096
77900	4096
78000	4096
78100	4096
78200	4096
78300	4096
78400	4096
78500	4096
78600	4096
78700	4096
78800	4096
78900	4096
79000	4096
79100	4096
79200	4096
79300	4096
79400	4096
79500	4096
79600	4096
79700	4096
79800	4096
79900	4096
80000	4096
80100	4096
80200	4096
80300	4096
80400	4096
80500	4096
80600	4096
80700	4096
80800	4096
80900	4096
81000	4096
81100	4096
81200	4096
81300	4096
81400	4096
81500	4096
81600	4096
81700	4096
81800	4096
81900	4096
82000	4096
82100	4096
82200	4096
82300	4096
82400	4096
82500	4096
82600	4096
82700	4096
82800	4096
82900	4096
83000	4096
83100	4096
83200	4096
83300	4096
83400	4096
83500	4096
83600	4096
83700	4096
83800	4096
83900	4096
84000	4096
84100	4096
84200	4096
84300	4096
84400	4096
84500	4096
84600	4096
84700	4096
84800	4096
84900	4096
85000	4096
85100	4096
85200	4096
85300	4096
85400	4096
85500	4096
85600	4096
85700	4096
85800	4096
85900	4096
86000	4096
86100	4096
86200	4096
86300	4096
86400	4096
86500	4096
86600	4096
86700	4096
86800	4096
86900	4096
87000	4096
87100	4096
87200	4096
87300	4096
87400	4096
87500	4096
87600	4096
87700	4096
87800	4096
87900	4096
88000	4096
88100	4096
88200	4096
88300	4096
88400	4096
88500	4096
88600	4096
88700	4096
88800	4096
88900	4096
89000	4096
89100	4096
89200	4096
89300	4096
89400	4096
89500	4096
89600	4096
89700	4096
89800	4096
89900	4096
90000	4096
90100	4096
90200	4096
90300	4096
90400	4096
90500	4096
90600	4096
90700	4096
90800	4096
90900	4096
91000	4096
91100	4096
91200	4096
91300	4096
91400	4096
91500	4096
91600	4096
91700	4096
91800	4096
91900	4096
92000	4096
92100	4096
92200	4096
92300	4096
92400	4096
92500	4096
92600	4096
92700	4096
92800	4096
92900	4096
93000	4096
93100	4096
93200	4096
93300	4096
93400	4096
93500	4096
93600	4096
93700	4096
93800	4096
93900	4096
94000	4096
94100	4096
94200	4096
94300	4096
94400	4096
94500	4096
94600	4096
94700	4096
94800	4096
94900	4096
95000	4096
95100	4096
95200	4096
95300	4096
95400	4096
95500	4096
95600	4096
95700	4096
95800	4096
95900	4096
96000	4096
96100	4096
96200	4096
96300	4096
96400	4096
96500	4096
96600	4096
96700	4096
96800	4096
96900	4096
97000	4096
97100	4096
97200	4096
97300	4096
97400	4096
97500	4096
97600	4096
97700	4096
97800	4096
97900	4096
98000	4096
98100	4096
98200	4096
98300	4096
98400	4096
98500	4096
98600	4096
98700	4096
98800	4096
98900	4096
99000	4096
99100	4096
99200	4096
99300	4096
99400	4096
99500	4096
99600	4096
99700	4096
99800	4096
99900	4096
100000	4096


==> old/submission 3/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	5
300	11
400	17
500	28
600	36
700	54
800	67
900	83
1000	100
1100	119
1200	130
1300	157
1400	183
1500	210
1600	244
1700	274
1800	314
1900	345
2000	375
2100	412
2200	445
2300	480
2400	514
2500	549
2600	587
2700	629
2800	674
2900	717
3000	761
3100	812
3200	859
3300	907
3400	959
3500	1015
3600	1062
3700	1121
3800	1175
3900	1236
4000	1296
4100	1350
4200	1409
4300	1461
4400	1517
4500	1577
4600	1632
4700	1684
4800	1749
4900	1807
5000	1869
5100	1930
5200	1995
5300	2057
5400	2108
5500	2168
5600	2240
5700	2311
5800	2376
5900	2451
6000	2514
6100	2578
6200	2649
6300	2717
6400	2787
6500	2853
6600	2926
6700	2997
6800	3062
6900	3136
7000	3206
7100	3276
7200	3353
7300	3432
7400	3499
7500	3573
7600	3642
7700	3715
7800	3795
7900	3869
8000	3943
8100	4021
8200	4102
8300	4181
8400	4263
8500	4326
8600	4409
8700	4492
8800	4572
8900	4653
9000	4729
9100	4807
9200	4885
9300	4962
9400	5036
9500	5118
9600	5198
9700	5280
9800	5361
9900	5438
10000	5518
10100	5596
10200	5678
10300	5760
10400	5847
10500	5927
10600	6009
10700	6085
10800	6165
10900	6251
11000	6328
11100	6413
11200	6498
11300	6577
11400	6662
11500	6746
11600	6829
11700	6915
11800	6986
11900	7069
12000	7150
12100	7236
12200	7323
12300	7400
12400	7488
12500	7575
12600	7664
12700	7747
12800	7823
12900	7904
13000	7990
13100	8072
13200	8154
13300	8240
13400	8329
13500	8408
13600	8498
13700	8579
13800	8666
13900	8751
14000	8838
14100	8919
14200	9008
14300	9096
14400	9181
14500	9264
14600	9355
14700	9437
14800	9522
14900	9611
15000	9690
15100	9777
15200	9861
15300	9942
15400	10024
15500	10110
15600	10192
15700	10281
15800	10371
15900	10457
16000	10536
16100	10619
16200	10702
16300	10785
16400	10876
16500	10959
16600	11046
16700	11128
16800	11216
16900	11305
17000	11387
17100	11471
17200	11557
17300	11646
17400	11737
17500	11824
17600	11914
17700	11998
17800	12087
17900	12172
18000	12257
18100	12343
18200	12437
18300	12526
18400	12611
18500	12696
18600	12781
18700	12869
18800	12955
18900	13043
19000	13129
19100	13215
19200	13296
19300	13375
19400	13461
19500	13546
19600	13632
19700	13716
19800	13801
19900	13888
20000	13974
20100	14060
20200	14151
20300	14237
20400	14323
20500	14399
20600	14488
20700	14580
20800	14664
20900	14754
21000	14834
21100	14926
21200	15017
21300	15106
21400	15190
21500	15282
21600	15376
21700	15466
21800	15557
21900	15648
22000	15737
22100	15821
22200	15910
22300	15995
22400	16082
22500	16167
22600	16252
22700	16338
22800	16422
22900	16506
23000	16587
23100	16673
23200	16760
23300	16850
23400	16941
23500	17027
23600	17118
23700	17203
23800	17290
23900	17376
24000	17463
24100	17548
24200	17633
24300	17719
24400	17806
24500	17891
24600	17978
24700	18066
24800	18158
24900	18247
25000	18333
25100	18425
25200	18516
25300	18604
25400	18694
25500	18781
25600	18874
25700	18964
25800	19050
25900	19141
26000	19231
26100	19313
26200	19404
26300	19490
26400	19576
26500	19661
26600	19748
26700	19838
26800	19928
26900	20016
27000	20098
27100	20187
27200	20277
27300	20366
27400	20455
27500	20539
27600	20627
27700	20715
27800	20799
27900	20886
28000	20973
28100	21059
28200	21141
28300	21225
28400	21316
28500	21402
28600	21489
28700	21580
28800	21663
28900	21753
29000	21839
29100	21917
29200	22004
29300	22090
29400	22172
29500	22256
29600	22345
29700	22436
29800	22519
29900	22615
30000	22703
30100	22794
30200	22882
30300	22970
30400	23056
30500	23144
30600	23237
30700	23322
30800	23404
30900	23491
31000	23581
31100	23664
31200	23748
31300	23832
31400	23915
31500	24001
31600	24090
31700	24178
31800	24265
31900	24354
32000	24442
32100	24532
32200	24619
32300	24703
32400	24789
32500	24878
32600	24966
32700	25058
32800	25151
32900	25236
33000	25325
33100	25415
33200	25502
33300	25595
33400	25683
33500	25765
33600	25852
33700	25938
33800	26027
33900	26117
34000	26207
34100	26294
34200	26386
34300	26477
34400	26566
34500	26662
34600	26750
34700	26829
34800	26918
34900	27006
35000	27093
35100	27177
35200	27260
35300	27347
35400	27429
35500	27514
35600	27605
35700	27697
35800	27788
35900	27872
36000	27959
36100	28045
36200	28126
36300	28208
36400	28296
36500	28384
36600	28468
36700	28552
36800	28633
36900	28723
37000	28812
37100	28903
37200	28987
37300	29080
37400	29168
37500	29258
37600	29346
37700	29438
37800	29529
37900	29618
38000	29706
38100	29796
38200	29882
38300	29964
38400	30053
38500	30139
38600	30226
38700	30311
38800	30400
38900	30485
39000	30571
39100	30658
39200	30744
39300	30834
39400	30927
39500	31011
39600	31097
39700	31185
39800	31275
39900	31359
40000	31449
40100	31541
40200	31630
40300	31723
40400	31812
40500	31895
40600	31984
40700	32069
40800	32154
40900	32240
41000	32321
41100	32405
41200	32493
41300	32581
41400	32675
41500	32760
41600	32847
41700	32932
41800	33023
41900	33110
42000	33196
42100	33282
42200	33369
42300	33455
42400	33541
42500	33630
42600	33722
42700	33810
42800	33895
42900	33982
43000	34070
43100	34154
43200	34242
43300	34331
43400	34420
43500	34506
43600	34591
43700	34681
43800	34776
43900	34865
44000	34952
44100	35041
44200	35122
44300	35210
44400	35298
44500	35386
44600	35474
44700	35562
44800	35647
44900	35739
45000	35826
45100	35912
45200	35996
45300	36083
45400	36173
45500	36262
45600	36352
45700	36435
45800	36523
45900	36609
46000	36697
46100	36791
46200	36882
46300	36971
46400	37058
46500	37144
46600	37226
46700	37308
46800	37390
46900	37479
47000	37569
47100	37656
47200	37741
47300	37834
47400	37922
47500	38016
47600	38104
47700	38186
47800	38272
47900	38358
48000	38448
48100	38534
48200	38622
48300	38711
48400	38798
48500	38885
48600	38968
48700	39060
48800	39146
48900	39231
49000	39314
49100	39403
49200	39490
49300	39577
49400	39664
49500	39753
49600	39843
49700	39928
49800	40015
49900	40106
50000	40192
50100	40279
50200	40366
50300	40458
50400	40551
50500	40642
50600	40728
50700	40812
50800	40892
50900	40981
51000	41068
51100	41157
51200	41244
51300	41330
51400	41417
51500	41503
51600	41589
51700	41673
51800	41751
51900	41843
52000	41927
52100	42021
52200	42105
52300	42199
52400	42288
52500	42376
52600	42467
52700	42554
52800	42645
52900	42732
53000	42823
53100	42912
53200	42994
53300	43078
53400	43161
53500	43252
53600	43337
53700	43422
53800	43512
53900	43603
54000	43690
54100	43779
54200	43868
54300	43956
54400	44044
54500	44131
54600	44220
54700	44301
54800	44382
54900	44468
55000	44550
55100	44640
55200	44729
55300	44820
55400	44905
55500	44992
55600	45074
55700	45162
55800	45249
55900	45330
56000	45417
56100	45508
56200	45591
56300	45681
56400	45766
56500	45857
56600	45950
56700	46037
56800	46123
56900	46211
57000	46299
57100	46388
57200	46475
57300	46562
57400	46651
57500	46741
57600	46831
57700	46911
57800	46997
57900	47080
58000	47169
58100	47253
58200	47341
58300	47429
58400	47513
58500	47604
58600	47693
58700	47776
58800	47864
58900	47952
59000	48038
59100	48122
59200	48214
59300	48301
59400	48391
59500	48480
59600	48565
59700	48657
59800	48746
59900	48838
60000	48929
60100	49020
60200	49111
60300	49196
60400	49287
60500	49376
60600	49460
60700	49550
60800	49637
60900	49725
61000	49809
61100	49899
61200	49984
61300	50071
61400	50156
61500	50249
61600	50338
61700	50424
61800	50512
61900	50601
62000	50687
62100	50779
62200	50862
62300	50951
62400	51035
62500	51123
62600	51213
62700	51296
62800	51386
62900	51475
63000	51561
63100	51642
63200	51730
63300	51820
63400	51905
63500	51996
63600	52085
63700	52172
63800	52259
63900	52350
64000	52436
64100	52526
64200	52604
64300	52688
64400	52779
64500	52866
64600	52955
64700	53041
64800	53134
64900	53222
65000	53307
65100	53395
65200	53484
65300	53570
65400	53656
65500	53743
65600	53831
65700	53918
65800	54003
65900	54085
66000	54165
66100	54250
66200	54337
66300	54427
66400	54517
66500	54601
66600	54689
66700	54773
66800	54864
66900	54953
67000	55037
67100	55123
67200	55210
67300	55298
67400	55380
67500	55468
67600	55556
67700	55642
67800	55729
67900	55816
68000	55902
68100	55982
68200	56068
68300	56151
68400	56240
68500	56323
68600	56407
68700	56493
68800	56575
68900	56669
69000	56757
69100	56848
69200	56940
69300	57033
69400	57118
69500	57206
69600	57292
69700	57383
69800	57474
69900	57559
70000	57647
70100	57735
70200	57821
70300	57913
70400	58001
70500	58090
70600	58180
70700	58272
70800	58362
70900	58450
71000	58532
71100	58624
71200	58713
71300	58799
71400	58890
71500	58980
71600	59073
71700	59166
71800	59255
71900	59341
72000	59427
72100	59516
72200	59601
72300	59691
72400	59781
72500	59874
72600	59960
72700	60042
72800	60133
72900	60221
73000	60306
73100	60394
73200	60485
73300	60577
73400	60658
73500	60742
73600	60828
73700	60916
73800	61002
73900	61087
74000	61180
74100	61261
74200	61354
74300	61444
74400	61531
74500	61621
74600	61713
74700	61794
74800	61882
74900	61973
75000	62061
75100	62151
75200	62231
75300	62321
75400	62402
75500	62489
75600	62570
75700	62655
75800	62747
75900	62838
76000	62928
76100	63013
76200	63100
76300	63187
76400	63276
76500	63361
76600	63449
76700	63541
76800	63626
76900	63714
77000	63804
77100	63894
77200	63982
77300	64072
77400	64159
77500	64244
77600	64334
77700	64425
77800	64508
77900	64602
78000	64688
78100	64778
78200	64866
78300	64951
78400	65031
78500	65112
78600	65199
78700	65292
78800	65380
78900	65466
79000	65556
79100	65644
79200	65732
79300	65819
79400	65904
79500	65991
79600	66079
79700	66164
79800	66248
79900	66333
80000	66424
80100	66504
80200	66592
80300	66679
80400	66770
80500	66863
80600	66949
80700	67040
80800	67129
80900	67215
81000	67303
81100	67392
81200	67473
81300	67561
81400	67656
81500	67743
81600	67832
81700	67915
81800	68000
81900	68084
82000	68172
82100	68252
82200	68341
82300	68426
82400	68513
82500	68600
82600	68691
82700	68777
82800	68864
82900	68950
83000	69031
83100	69116
83200	69207
83300	69292
83400	69378
83500	69464
83600	69558
83700	69648
83800	69733
83900	69822
84000	69911
84100	69999
84200	70090
84300	70174
84400	70261
84500	70346
84600	70435
84700	70527
84800	70618
84900	70708
85000	70798
85100	70882
85200	70967
85300	71053
85400	71137
85500	71221
85600	71310
85700	71398
85800	71489
85900	71575
86000	71664
86100	71751
86200	71839
86300	71932
86400	72018
86500	72108
86600	72193
86700	72286
86800	72378
86900	72466
87000	72553
87100	72640
87200	72724
87300	72812
87400	72899
87500	72984
87600	73073
87700	73163
87800	73254
87900	73341
88000	73425
88100	73510
88200	73593
88300	73681
88400	73768
88500	73850
88600	73935
88700	74023
88800	74108
88900	74199
89000	74285
89100	74377
89200	74466
89300	74557
89400	74643
89500	74725
89600	74813
89700	74898
89800	74989
89900	75078
90000	75168
90100	75258
90200	75346
90300	75428
90400	75506
90500	75590
90600	75676
90700	75756
90800	75845
90900	75931
91000	76013
91100	76097
91200	76183
91300	76275
91400	76366
91500	76449
91600	76537
91700	76627
91800	76714
91900	76799
92000	76887
92100	76978
92200	77060
92300	77138
92400	77224
92500	77308
92600	77398
92700	77488
92800	77578
92900	77661
93000	77752
93100	77838
93200	77926
93300	78014
93400	78106
93500	78196
93600	78284
93700	78373
93800	78458
93900	78548
94000	78636
94100	78731
94200	78812
94300	78898
94400	78990
94500	79078
94600	79165
94700	79256
94800	79341
94900	79429
95000	79522
95100	79611
95200	79697
95300	79790
95400	79878
95500	79970
95600	80049
95700	80128
95800	80213
95900	80301
96000	80388
96100	80478
96200	80567
96300	80655
96400	80748
96500	80836
96600	80922
96700	81011
96800	81099
96900	81188
97000	81277
97100	81361
97200	81451
97300	81535
97400	81624
97500	81710
97600	81803
97700	81888
97800	81975
97900	82063
98000	82151
98100	82237
98200	82324
98300	82418
98400	82500
98500	82585
98600	82673
98700	82763
98800	82853
98900	82940
99000	83025
99100	83106
99200	83193
99300	83278
99400	83362
99500	83445
99600	83535
99700	83628
99800	83706
99900	83794
100000	83884


==> old/submission 3/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,196,0,4
300,293,1,6
400,389,2,9
500,483,2,15
600,573,4,23
700,664,4,32
800,754,4,42
900,848,4,48
1000,935,6,59
1100,1025,7,68
1200,1112,8,80
1300,1202,10,88
1400,1289,12,99
1500,1373,13,114
1600,1454,15,131
1700,1529,18,153
1800,1610,20,170
1900,1689,24,187
2000,1765,31,204
2100,1846,32,222
2200,1922,33,245
2300,2000,37,263
2400,2073,41,286
2500,2146,45,309
2600,2219,48,333
2700,2296,48,356
2800,2368,53,379
2900,2436,55,409
3000,2502,57,441
3100,2578,62,460
3200,2652,69,479
3300,2720,73,507
3400,2786,76,538
3500,2845,83,572
3600,2909,90,601
3700,2968,100,632
3800,3040,103,657
3900,3099,107,694
4000,3163,110,727
4100,3225,110,765
4200,3286,117,797
4300,3347,126,827
4400,3399,138,863
4500,3462,142,896
4600,3520,146,934
4700,3580,147,973
4800,3631,153,1016
4900,3696,155,1049
5000,3762,155,1083
5100,3815,161,1124
5200,3873,166,1161
5300,3922,172,1206
5400,3976,175,1249
5500,4025,178,1297
5600,4077,190,1333
5700,4124,198,1378
5800,4171,205,1424
5900,4215,214,1471
6000,4258,223,1519
6100,4308,226,1566
6200,4357,230,1613
6300,4390,242,1668
6400,4439,245,1716
6500,4484,251,1765
6600,4526,258,1816
6700,4568,264,1868
6800,4602,271,1927
6900,4642,278,1980
7000,4683,286,2031
7100,4718,298,2084
7200,4766,301,2133
7300,4807,308,2185
7400,4847,318,2235
7500,4886,329,2285
7600,4925,339,2336
7700,4970,346,2384
7800,5012,353,2435
7900,5055,358,2487
8000,5094,365,2541
8100,5135,375,2590
8200,5169,384,2647
8300,5211,390,2699
8400,5247,403,2750
8500,5287,409,2804
8600,5318,414,2868
8700,5362,423,2915
8800,5403,429,2968
8900,5442,437,3021
9000,5480,446,3074
9100,5515,456,3129
9200,5546,461,3193
9300,5582,469,3249
9400,5616,477,3307
9500,5650,486,3364
9600,5687,498,3415
9700,5712,509,3479
9800,5744,519,3537
9900,5780,530,3590
10000,5810,541,3649
10100,5836,550,3714
10200,5859,559,3782
10300,5896,568,3836
10400,5922,578,3900
10500,5949,591,3960
10600,5972,601,4027
10700,6000,611,4089
10800,6029,619,4152
10900,6052,626,4222
11000,6077,631,4292
11100,6105,638,4357
11200,6125,646,4429
11300,6147,657,4496
11400,6175,663,4562
11500,6205,670,4625
11600,6231,677,4692
11700,6259,690,4751
11800,6288,700,4812
11900,6310,708,4882
12000,6329,716,4955
12100,6351,729,5020
12200,6372,735,5093
12300,6394,745,5161
12400,6411,753,5236
12500,6428,764,5308
12600,6453,775,5372
12700,6474,786,5440
12800,6496,798,5506
12900,6514,809,5577
13000,6530,819,5651
13100,6543,828,5729
13200,6561,835,5804
13300,6581,841,5878
13400,6600,856,5944
13500,6615,868,6017
13600,6633,878,6089
13700,6649,892,6159
13800,6660,898,6242
13900,6679,908,6313
14000,6697,919,6384
14100,6713,931,6456
14200,6730,946,6524
14300,6745,961,6594
14400,6756,966,6678
14500,6770,978,6752
14600,6786,986,6828
14700,6802,999,6899
14800,6827,1004,6969
14900,6840,1015,7045
15000,6860,1026,7114
15100,6872,1033,7195
15200,6895,1044,7261
15300,6907,1058,7335
15400,6923,1062,7415
15500,6936,1072,7492
15600,6958,1080,7562
15700,6972,1092,7636
15800,6988,1104,7708
15900,7000,1114,7786
16000,7010,1124,7866
16100,7030,1131,7939
16200,7038,1144,8018
16300,7054,1158,8088
16400,7068,1168,8164
16500,7083,1180,8237
16600,7097,1193,8310
16700,7107,1202,8391
16800,7118,1208,8474
16900,7132,1220,8548
17000,7140,1230,8630
17100,7155,1236,8709
17200,7169,1251,8780
17300,7176,1262,8862
17400,7195,1274,8931
17500,7202,1285,9013
17600,7216,1295,9089
17700,7225,1311,9164
17800,7235,1321,9244
17900,7251,1333,9316
18000,7267,1345,9388
18100,7276,1355,9469
18200,7281,1370,9549
18300,7292,1383,9625
18400,7304,1395,9701
18500,7316,1403,9781
18600,7329,1414,9857
18700,7336,1425,9939
18800,7345,1438,10017
18900,7354,1451,10095
19000,7365,1461,10174
19100,7372,1478,10250
19200,7381,1485,10334
19300,7394,1490,10416
19400,7405,1503,10492
19500,7413,1512,10575
19600,7420,1521,10659
19700,7425,1527,10748
19800,7437,1534,10829
19900,7453,1548,10899
20000,7459,1561,10980
20100,7465,1574,11061
20200,7477,1588,11135
20300,7489,1595,11216
20400,7501,1607,11292
20500,7508,1620,11372
20600,7517,1632,11451
20700,7526,1643,11531
20800,7528,1657,11615
20900,7529,1668,11703
21000,7536,1682,11782
21100,7541,1693,11866
21200,7546,1701,11953
21300,7553,1708,12039
21400,7562,1715,12123
21500,7571,1726,12203
21600,7577,1735,12288
21700,7583,1746,12371
21800,7595,1758,12447
21900,7603,1771,12526
22000,7608,1781,12611
22100,7614,1789,12697
22200,7618,1800,12782
22300,7626,1812,12862
22400,7631,1826,12943
22500,7641,1834,13025
22600,7648,1846,13106
22700,7652,1860,13188
22800,7667,1868,13265
22900,7673,1882,13345
23000,7681,1890,13429
23100,7687,1902,13511
23200,7691,1910,13599
23300,7694,1924,13682
23400,7697,1935,13768
23500,7704,1951,13845
23600,7710,1958,13932
23700,7717,1970,14013
23800,7723,1983,14094
23900,7728,1991,14181
24000,7732,2003,14265
24100,7738,2015,14347
24200,7748,2028,14424
24300,7751,2044,14505
24400,7759,2054,14587
24500,7763,2071,14666
24600,7767,2078,14755
24700,7772,2089,14839
24800,7779,2097,14924
24900,7787,2106,15007
25000,7792,2118,15090
25100,7795,2128,15177
25200,7800,2134,15266
25300,7807,2141,15352
25400,7810,2149,15441
25500,7813,2161,15526
25600,7820,2174,15606
25700,7823,2181,15696
25800,7827,2187,15786
25900,7831,2202,15867
26000,7843,2215,15942
26100,7847,2226,16027
26200,7851,2242,16107
26300,7853,2251,16196
26400,7854,2261,16285
26500,7858,2270,16372
26600,7865,2274,16461
26700,7868,2286,16546
26800,7873,2301,16626
26900,7881,2309,16710
27000,7882,2323,16795
27100,7889,2334,16877
27200,7893,2342,16965
27300,7895,2352,17053
27400,7898,2362,17140
27500,7904,2372,17224
27600,7905,2391,17304
27700,7907,2398,17395
27800,7913,2405,17482
27900,7916,2419,17565
28000,7920,2430,17650
28100,7923,2442,17735
28200,7925,2452,17823
28300,7932,2457,17911
28400,7934,2464,18002
28500,7938,2476,18086
28600,7944,2485,18171
28700,7945,2495,18260
28800,7949,2508,18343
28900,7950,2521,18429
29000,7953,2537,18510
29100,7956,2550,18594
29200,7959,2562,18679
29300,7965,2574,18761
29400,7965,2587,18848
29500,7968,2608,18924
29600,7973,2618,19009
29700,7976,2630,19094
29800,7977,2639,19184
29900,7981,2653,19266
30000,7985,2666,19349
30100,7986,2674,19440
30200,7989,2690,19521
30300,7991,2700,19609
30400,7995,2710,19695
30500,8003,2721,19776
30600,8004,2729,19867
30700,8005,2745,19950
30800,8008,2761,20031
30900,8010,2768,20122
31000,8011,2780,20209
31100,8013,2792,20295
31200,8014,2800,20386
31300,8021,2808,20471
31400,8023,2821,20556
31500,8026,2832,20642
31600,8027,2840,20733
31700,8028,2847,20825
31800,8030,2856,20914
31900,8033,2865,21002
32000,8034,2883,21083
32100,8037,2896,21167
32200,8037,2904,21259
32300,8040,2920,21340
32400,8040,2935,21425
32500,8041,2944,21515
32600,8044,2961,21595
32700,8047,2975,21678
32800,8049,2988,21763
32900,8050,2996,21854
33000,8054,3002,21944
33100,8054,3011,22035
33200,8056,3028,22116
33300,8059,3040,22201
33400,8061,3055,22284
33500,8061,3067,22372
33600,8061,3084,22455
33700,8063,3093,22544
33800,8065,3105,22630
33900,8068,3120,22712
34000,8070,3133,22797
34100,8070,3149,22881
34200,8070,3165,22965
34300,8071,3173,23056
34400,8073,3191,23136
34500,8077,3202,23221
34600,8080,3211,23309
34700,8080,3224,23396
34800,8080,3233,23487
34900,8081,3249,23570
35000,8082,3262,23656
35100,8084,3278,23738
35200,8087,3287,23826
35300,8088,3304,23908
35400,8091,3316,23993
35500,8091,3327,24082
35600,8093,3337,24170
35700,8096,3353,24251
35800,8098,3368,24334
35900,8101,3379,24420
36000,8102,3391,24507
36100,8102,3404,24594
36200,8103,3417,24680
36300,8103,3429,24768
36400,8103,3438,24859
36500,8104,3451,24945
36600,8105,3459,25036
36700,8106,3470,25124
36800,8108,3485,25207
36900,8110,3497,25293
37000,8111,3509,25380
37100,8111,3516,25473
37200,8111,3530,25559
37300,8112,3543,25645
37400,8112,3557,25731
37500,8112,3574,25814
37600,8113,3586,25901
37700,8115,3593,25992
37800,8116,3604,26080
37900,8116,3615,26169
38000,8116,3626,26258
38100,8116,3639,26345
38200,8116,3663,26421
38300,8118,3673,26509
38400,8119,3687,26594
38500,8120,3702,26678
38600,8123,3713,26764
38700,8123,3722,26855
38800,8123,3733,26944
38900,8124,3747,27029
39000,8126,3759,27115
39100,8126,3771,27203
39200,8126,3782,27292
39300,8128,3794,27378
39400,8128,3814,27458
39500,8128,3827,27545
39600,8128,3841,27631
39700,8130,3853,27717
39800,8131,3870,27799
39900,8132,3886,27882
40000,8134,3900,27966
40100,8134,3910,28056
40200,8136,3934,28130
40300,8137,3945,28218
40400,8137,3959,28304
40500,8137,3971,28392
40600,8138,3981,28481
40700,8139,3992,28569
40800,8139,4002,28659
40900,8140,4014,28746
41000,8140,4027,28833
41100,8141,4040,28919
41200,8143,4051,29006
41300,8144,4068,29088
41400,8146,4081,29173
41500,8146,4095,29259
41600,8146,4116,29338
41700,8146,4132,29422
41800,8146,4140,29514
41900,8146,4155,29599
42000,8146,4169,29685
42100,8146,4182,29772
42200,8146,4197,29857
42300,8146,4208,29946
42400,8146,4223,30031
42500,8147,4235,30118
42600,8149,4246,30205
42700,8150,4259,30291
42800,8150,4273,30377
42900,8151,4291,30458
43000,8151,4306,30543
43100,8151,4323,30626
43200,8151,4339,30710
43300,8151,4351,30798
43400,8153,4364,30883
43500,8153,4369,30978
43600,8153,4382,31065
43700,8153,4398,31149
43800,8153,4408,31239
43900,8153,4417,31330
44000,8153,4431,31416
44100,8153,4443,31504
44200,8153,4456,31591
44300,8153,4469,31678
44400,8154,4478,31768
44500,8154,4488,31858
44600,8155,4495,31950
44700,8155,4504,32041
44800,8155,4525,32120
44900,8157,4538,32205
45000,8157,4551,32292
45100,8157,4559,32384
45200,8157,4566,32477
45300,8157,4575,32568
45400,8157,4588,32655
45500,8159,4597,32744
45600,8159,4614,32827
45700,8159,4633,32908
45800,8160,4648,32992
45900,8160,4663,33077
46000,8161,4680,33159
46100,8161,4692,33247
46200,8161,4704,33335
46300,8161,4716,33423
46400,8162,4733,33505
46500,8162,4742,33596
46600,8162,4758,33680
46700,8163,4771,33766
46800,8163,4784,33853
46900,8163,4796,33941
47000,8163,4804,34033
47100,8163,4816,34121
47200,8163,4831,34206
47300,8164,4841,34295
47400,8164,4854,34382
47500,8164,4873,34463
47600,8165,4888,34547
47700,8166,4900,34634
47800,8167,4915,34718
47900,8168,4932,34800
48000,8168,4947,34885
48100,8168,4960,34972
48200,8169,4974,35057
48300,8169,4985,35146
48400,8170,4992,35238
48500,8170,5007,35323
48600,8170,5021,35409
48700,8170,5038,35492
48800,8170,5051,35579
48900,8170,5062,35668
49000,8170,5073,35757
49100,8170,5091,35839
49200,8170,5106,35924
49300,8170,5117,36013
49400,8170,5128,36102
49500,8170,5136,36194
49600,8170,5150,36280
49700,8170,5158,36372
49800,8170,5170,36460
49900,8171,5181,36548
50000,8171,5195,36634
50100,8171,5205,36724
50200,8171,5216,36813
50300,8171,5231,36898
50400,8173,5240,36987
50500,8173,5250,37077
50600,8173,5260,37167
50700,8173,5272,37255
50800,8174,5284,37342
50900,8174,5294,37432
51000,8174,5313,37513
51100,8174,5323,37603
51200,8175,5335,37690
51300,8175,5345,37780
51400,8175,5359,37866
51500,8175,5371,37954
51600,8175,5380,38045
51700,8175,5392,38133
51800,8175,5407,38218
51900,8176,5416,38308
52000,8176,5433,38391
52100,8176,5443,38481
52200,8176,5458,38566
52300,8176,5467,38657
52400,8176,5477,38747
52500,8177,5487,38836
52600,8177,5503,38920
52700,8177,5510,39013
52800,8177,5526,39097
52900,8177,5535,39188
53000,8178,5552,39270
53100,8178,5567,39355
53200,8178,5580,39442
53300,8178,5593,39529
53400,8178,5605,39617
53500,8179,5618,39703
53600,8179,5626,39795
53700,8179,5639,39882
53800,8179,5656,39965
53900,8179,5669,40052
54000,8179,5683,40138
54100,8179,5694,40227
54200,8179,5704,40317
54300,8179,5714,40407
54400,8179,5723,40498
54500,8179,5739,40582
54600,8180,5754,40666
54700,8180,5765,40755
54800,8180,5782,40838
54900,8180,5797,40923
55000,8180,5803,41017
55100,8180,5815,41105
55200,8180,5824,41196
55300,8180,5841,41279
55400,8181,5858,41361
55500,8181,5871,41448
55600,8181,5885,41534
55700,8182,5901,41617
55800,8182,5914,41704
55900,8182,5931,41787
56000,8183,5944,41873
56100,8183,5961,41956
56200,8183,5975,42042
56300,8183,5994,42123
56400,8183,6003,42214
56500,8184,6019,42297
56600,8184,6033,42383
56700,8184,6043,42473
56800,8184,6056,42560
56900,8184,6071,42645
57000,8184,6082,42734
57100,8185,6099,42816
57200,8185,6112,42903
57300,8185,6123,42992
57400,8185,6142,43073
57500,8185,6157,43158
57600,8185,6167,43248
57700,8185,6184,43331
57800,8185,6192,43423
57900,8185,6201,43514
58000,8185,6217,43598
58100,8185,6226,43689
58200,8185,6249,43766
58300,8185,6260,43855
58400,8185,6275,43940
58500,8185,6293,44022
58600,8185,6300,44115
58700,8185,6311,44204
58800,8185,6328,44287
58900,8185,6346,44369
59000,8185,6362,44453
59100,8185,6377,44538
59200,8186,6392,44622
59300,8186,6405,44709
59400,8186,6420,44794
59500,8186,6429,44885
59600,8187,6442,44971
59700,8187,6457,45056
59800,8187,6467,45146
59900,8188,6482,45230
60000,8188,6496,45316
60100,8188,6510,45402
60200,8188,6529,45483
60300,8188,6540,45572
60400,8188,6557,45655
60500,8188,6568,45744
60600,8188,6582,45830
60700,8188,6597,45915
60800,8188,6609,46003
60900,8188,6618,46094
61000,8188,6628,46184
61100,8188,6637,46275
61200,8188,6647,46365
61300,8188,6663,46449
61400,8188,6676,46536
61500,8188,6694,46618
61600,8188,6702,46710
61700,8188,6711,46801
61800,8188,6719,46893
61900,8189,6728,46983
62000,8189,6741,47070
62100,8189,6757,47154
62200,8189,6767,47244
62300,8189,6786,47325
62400,8189,6797,47414
62500,8189,6809,47502
62600,8189,6822,47589
62700,8189,6844,47667
62800,8189,6855,47756
62900,8189,6868,47843
63000,8189,6880,47931
63100,8189,6885,48026
63200,8189,6895,48116
63300,8189,6902,48209
63400,8189,6911,48300
63500,8189,6924,48387
63600,8189,6943,48468
63700,8189,6949,48562
63800,8189,6963,48648
63900,8189,6974,48737
64000,8189,6993,48818
64100,8189,7006,48905
64200,8189,7017,48994
64300,8189,7029,49082
64400,8189,7041,49170
64500,8189,7050,49261
64600,8189,7064,49347
64700,8190,7077,49433
64800,8190,7091,49519
64900,8190,7107,49603
65000,8190,7118,49692
65100,8190,7134,49776
65200,8190,7146,49864
65300,8190,7155,49955
65400,8190,7172,50038
65500,8190,7180,50130
65600,8190,7192,50218
65700,8190,7204,50306
65800,8190,7215,50395
65900,8190,7226,50484
66000,8190,7235,50575
66100,8190,7252,50658
66200,8190,7265,50745
66300,8190,7274,50836
66400,8190,7288,50922
66500,8190,7300,51010
66600,8190,7313,51097
66700,8190,7329,51181
66800,8190,7339,51271
66900,8190,7350,51360
67000,8190,7363,51447
67100,8190,7377,51533
67200,8190,7394,51616
67300,8190,7406,51704
67400,8190,7418,51792
67500,8190,7434,51876
67600,8190,7443,51967
67700,8190,7464,52046
67800,8190,7476,52134
67900,8190,7488,52222
68000,8190,7498,52312
68100,8190,7511,52399
68200,8190,7524,52486
68300,8190,7536,52574
68400,8190,7545,52665
68500,8190,7557,52753
68600,8191,7568,52841
68700,8191,7589,52920
68800,8191,7597,53012
68900,8191,7604,53105
69000,8191,7613,53196
69100,8191,7628,53281
69200,8191,7637,53372
69300,8191,7654,53455
69400,8191,7663,53546
69500,8191,7675,53634
69600,8191,7685,53724
69700,8191,7698,53811
69800,8191,7704,53905
69900,8191,7719,53990
70000,8191,7727,54082
70100,8191,7745,54164
70200,8191,7758,54251
70300,8191,7775,54334
70400,8191,7789,54420
70500,8191,7798,54511
70600,8191,7814,54595
70700,8191,7824,54685
70800,8191,7834,54775
70900,8191,7844,54865
71000,8191,7856,54953
71100,8191,7868,55041
71200,8191,7884,55125
71300,8191,7896,55213
71400,8191,7910,55299
71500,8191,7921,55388
71600,8191,7932,55477
71700,8191,7940,55569
71800,8191,7958,55651
71900,8191,7966,55743
72000,8191,7978,55831
72100,8191,7994,55915
72200,8191,8002,56007
72300,8191,8013,56096
72400,8191,8024,56185
72500,8191,8036,56273
72600,8192,8048,56360
72700,8192,8062,56446
72800,8192,8080,56528
72900,8192,8093,56615
73000,8192,8104,56704
73100,8192,8118,56790
73200,8192,8133,56875
73300,8192,8151,56957
73400,8192,8168,57040
73500,8192,8188,57120
73600,8192,8205,57203
73700,8192,8219,57289
73800,8192,8236,57372
73900,8192,8248,57460
74000,8192,8256,57552
74100,8192,8266,57642
74200,8192,8277,57731
74300,8192,8288,57820
74400,8192,8300,57908
74500,8192,8310,57998
74600,8192,8322,58086
74700,8192,8342,58166
74800,8192,8356,58252
74900,8192,8365,58343
75000,8192,8374,58434
75100,8192,8391,58517
75200,8192,8407,58601
75300,8192,8426,58682
75400,8192,8436,58772
75500,8192,8446,58862
75600,8192,8459,58949
75700,8192,8471,59037
75800,8192,8484,59124
75900,8192,8494,59214
76000,8192,8503,59305
76100,8192,8514,59394
76200,8192,8526,59482
76300,8192,8538,59570
76400,8192,8555,59653
76500,8192,8568,59740
76600,8192,8581,59827
76700,8192,8599,59909
76800,8192,8605,60003
76900,8192,8617,60091
77000,8192,8629,60179
77100,8192,8640,60268
77200,8192,8650,60358
77300,8192,8663,60445
77400,8192,8674,60534
77500,8192,8684,60624
77600,8192,8697,60711
77700,8192,8707,60801
77800,8192,8718,60890
77900,8192,8727,60981
78000,8192,8736,61072
78100,8192,8744,61164
78200,8192,8760,61248
78300,8192,8775,61333
78400,8192,8786,61422
78500,8192,8797,61511
78600,8192,8813,61595
78700,8192,8830,61678
78800,8192,8841,61767
78900,8192,8858,61850
79000,8192,8875,61933
79100,8192,8887,62021
79200,8192,8898,62110
79300,8192,8913,62195
79400,8192,8924,62284
79500,8192,8933,62375
79600,8192,8947,62461
79700,8192,8962,62546
79800,8192,8972,62636
79900,8192,8981,62727
80000,8192,8988,62820
80100,8192,9000,62908
80200,8192,9016,62992
80300,8192,9029,63079
80400,8192,9040,63168
80500,8192,9054,63254
80600,8192,9065,63343
80700,8192,9075,63433
80800,8192,9085,63523
80900,8192,9095,63613
81000,8192,9110,63698
81100,8192,9120,63788
81200,8192,9134,63874
81300,8192,9146,63962
81400,8192,9157,64051
81500,8192,9169,64139
81600,8192,9180,64228
81700,8192,9199,64309
81800,8192,9211,64397
81900,8192,9222,64486
82000,8192,9233,64575
82100,8192,9243,64665
82200,8192,9258,64750
82300,8192,9265,64843
82400,8192,9273,64935
82500,8192,9291,65017
82600,8192,9302,65106
82700,8192,9315,65193
82800,8192,9327,65281
82900,8192,9336,65372
83000,8192,9343,65465
83100,8192,9354,65554
83200,8192,9367,65641
83300,8192,9383,65725
83400,8192,9394,65814
83500,8192,9409,65899
83600,8192,9417,65991
83700,8192,9431,66077
83800,8192,9446,66162
83900,8192,9459,66249
84000,8192,9467,66341
84100,8192,9483,66425
84200,8192,9498,66510
84300,8192,9513,66595
84400,8192,9523,66685
84500,8192,9532,66776
84600,8192,9540,66868
84700,8192,9551,66957
84800,8192,9561,67047
84900,8192,9578,67130
85000,8192,9589,67219
85100,8192,9601,67307
85200,8192,9610,67398
85300,8192,9620,67488
85400,8192,9638,67570
85500,8192,9648,67660
85600,8192,9667,67741
85700,8192,9673,67835
85800,8192,9685,67923
85900,8192,9695,68013
86000,8192,9702,68106
86100,8192,9714,68194
86200,8192,9723,68285
86300,8192,9730,68378
86400,8192,9744,68464
86500,8192,9759,68549
86600,8192,9774,68634
86700,8192,9788,68720
86800,8192,9801,68807
86900,8192,9813,68895
87000,8192,9830,68978
87100,8192,9843,69065
87200,8192,9854,69154
87300,8192,9865,69243
87400,8192,9873,69335
87500,8192,9887,69421
87600,8192,9900,69508
87700,8192,9914,69594
87800,8192,9928,69680
87900,8192,9943,69765
88000,8192,9956,69852
88100,8192,9967,69941
88200,8192,9982,70026
88300,8192,9991,70117
88400,8192,9999,70209
88500,8192,10014,70294
88600,8192,10030,70378
88700,8192,10047,70461
88800,8192,10053,70555
88900,8192,10065,70643
89000,8192,10072,70736
89100,8192,10085,70823
89200,8192,10100,70908
89300,8192,10115,70993
89400,8192,10123,71085
89500,8192,10132,71176
89600,8192,10141,71267
89700,8192,10151,71357
89800,8192,10159,71449
89900,8192,10171,71537
90000,8192,10182,71626
90100,8192,10194,71714
90200,8192,10205,71803
90300,8192,10223,71885
90400,8192,10235,71973
90500,8192,10250,72058
90600,8192,10264,72144
90700,8192,10277,72231
90800,8192,10286,72322
90900,8192,10298,72410
91000,8192,10309,72499
91100,8192,10320,72588
91200,8192,10330,72678
91300,8192,10337,72771
91400,8192,10343,72865
91500,8192,10351,72957
91600,8192,10366,73042
91700,8192,10371,73137
91800,8192,10380,73228
91900,8192,10393,73315
92000,8192,10408,73400
92100,8192,10422,73486
92200,8192,10432,73576
92300,8192,10444,73664
92400,8192,10457,73751
92500,8192,10469,73839
92600,8192,10482,73926
92700,8192,10497,74011
92800,8192,10511,74097
92900,8192,10523,74185
93000,8192,10533,74275
93100,8192,10542,74366
93200,8192,10554,74454
93300,8192,10562,74546
93400,8192,10579,74629
93500,8192,10591,74717
93600,8192,10602,74806
93700,8192,10618,74890
93800,8192,10629,74979
93900,8192,10647,75061
94000,8192,10656,75152
94100,8192,10668,75240
94200,8192,10682,75326
94300,8192,10692,75416
94400,8192,10701,75507
94500,8192,10708,75600
94600,8192,10717,75691
94700,8192,10730,75778
94800,8192,10751,75857
94900,8192,10767,75941
95000,8192,10780,76028
95100,8192,10799,76109
95200,8192,10805,76203
95300,8192,10812,76296
95400,8192,10824,76384
95500,8192,10840,76468
95600,8192,10856,76552
95700,8192,10870,76638
95800,8192,10876,76732
95900,8192,10891,76817
96000,8192,10899,76909
96100,8192,10912,76996
96200,8192,10928,77080
96300,8192,10941,77167
96400,8192,10955,77253
96500,8192,10973,77335
96600,8192,10994,77414
96700,8192,11013,77495
96800,8192,11020,77588
96900,8192,11028,77680
97000,8192,11040,77768
97100,8192,11055,77853
97200,8192,11068,77940
97300,8192,11081,78027
97400,8192,11089,78119
97500,8192,11098,78210
97600,8192,11108,78300
97700,8192,11119,78389
97800,8192,11129,78479
97900,8192,11144,78564
98000,8192,11157,78651
98100,8192,11167,78741
98200,8192,11181,78827
98300,8192,11186,78922
98400,8192,11199,79009
98500,8192,11216,79092
98600,8192,11235,79173
98700,8192,11248,79260
98800,8192,11258,79350
98900,8192,11269,79439
99000,8192,11277,79531
99100,8192,11287,79621
99200,8192,11299,79709
99300,8192,11309,79799
99400,8192,11320,79888
99500,8192,11325,79983
99600,8192,11346,80062
99700,8192,11359,80149
99800,8192,11375,80233
99900,8192,11384,80324
100000,8192,11400,80408


==> old/submission 3/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	1
400	2
500	2
600	4
700	4
800	4
900	4
1000	6
1100	7
1200	8
1300	10
1400	12
1500	13
1600	15
1700	18
1800	20
1900	24
2000	31
2100	32
2200	33
2300	37
2400	41
2500	45
2600	48
2700	48
2800	53
2900	55
3000	57
3100	62
3200	69
3300	73
3400	76
3500	83
3600	90
3700	100
3800	103
3900	107
4000	110
4100	110
4200	117
4300	126
4400	138
4500	142
4600	146
4700	147
4800	153
4900	155
5000	155
5100	161
5200	166
5300	172
5400	175
5500	178
5600	190
5700	198
5800	205
5900	214
6000	223
6100	226
6200	230
6300	242
6400	245
6500	251
6600	258
6700	264
6800	271
6900	278
7000	286
7100	298
7200	301
7300	308
7400	318
7500	329
7600	339
7700	346
7800	353
7900	358
8000	365
8100	375
8200	384
8300	390
8400	403
8500	409
8600	414
8700	423
8800	429
8900	437
9000	446
9100	456
9200	461
9300	469
9400	477
9500	486
9600	498
9700	509
9800	519
9900	530
10000	541
10100	550
10200	559
10300	568
10400	578
10500	591
10600	601
10700	611
10800	619
10900	626
11000	631
11100	638
11200	646
11300	657
11400	663
11500	670
11600	677
11700	690
11800	700
11900	708
12000	716
12100	729
12200	735
12300	745
12400	753
12500	764
12600	775
12700	786
12800	798
12900	809
13000	819
13100	828
13200	835
13300	841
13400	856
13500	868
13600	878
13700	892
13800	898
13900	908
14000	919
14100	931
14200	946
14300	961
14400	966
14500	978
14600	986
14700	999
14800	1004
14900	1015
15000	1026
15100	1033
15200	1044
15300	1058
15400	1062
15500	1072
15600	1080
15700	1092
15800	1104
15900	1114
16000	1124
16100	1131
16200	1144
16300	1158
16400	1168
16500	1180
16600	1193
16700	1202
16800	1208
16900	1220
17000	1230
17100	1236
17200	1251
17300	1262
17400	1274
17500	1285
17600	1295
17700	1311
17800	1321
17900	1333
18000	1345
18100	1355
18200	1370
18300	1383
18400	1395
18500	1403
18600	1414
18700	1425
18800	1438
18900	1451
19000	1461
19100	1478
19200	1485
19300	1490
19400	1503
19500	1512
19600	1521
19700	1527
19800	1534
19900	1548
20000	1561
20100	1574
20200	1588
20300	1595
20400	1607
20500	1620
20600	1632
20700	1643
20800	1657
20900	1668
21000	1682
21100	1693
21200	1701
21300	1708
21400	1715
21500	1726
21600	1735
21700	1746
21800	1758
21900	1771
22000	1781
22100	1789
22200	1800
22300	1812
22400	1826
22500	1834
22600	1846
22700	1860
22800	1868
22900	1882
23000	1890
23100	1902
23200	1910
23300	1924
23400	1935
23500	1951
23600	1958
23700	1970
23800	1983
23900	1991
24000	2003
24100	2015
24200	2028
24300	2044
24400	2054
24500	2071
24600	2078
24700	2089
24800	2097
24900	2106
25000	2118
25100	2128
25200	2134
25300	2141
25400	2149
25500	2161
25600	2174
25700	2181
25800	2187
25900	2202
26000	2215
26100	2226
26200	2242
26300	2251
26400	2261
26500	2270
26600	2274
26700	2286
26800	2301
26900	2309
27000	2323
27100	2334
27200	2342
27300	2352
27400	2362
27500	2372
27600	2391
27700	2398
27800	2405
27900	2419
28000	2430
28100	2442
28200	2452
28300	2457
28400	2464
28500	2476
28600	2485
28700	2495
28800	2508
28900	2521
29000	2537
29100	2550
29200	2562
29300	2574
29400	2587
29500	2608
29600	2618
29700	2630
29800	2639
29900	2653
30000	2666
30100	2674
30200	2690
30300	2700
30400	2710
30500	2721
30600	2729
30700	2745
30800	2761
30900	2768
31000	2780
31100	2792
31200	2800
31300	2808
31400	2821
31500	2832
31600	2840
31700	2847
31800	2856
31900	2865
32000	2883
32100	2896
32200	2904
32300	2920
32400	2935
32500	2944
32600	2961
32700	2975
32800	2988
32900	2996
33000	3002
33100	3011
33200	3028
33300	3040
33400	3055
33500	3067
33600	3084
33700	3093
33800	3105
33900	3120
34000	3133
34100	3149
34200	3165
34300	3173
34400	3191
34500	3202
34600	3211
34700	3224
34800	3233
34900	3249
35000	3262
35100	3278
35200	3287
35300	3304
35400	3316
35500	3327
35600	3337
35700	3353
35800	3368
35900	3379
36000	3391
36100	3404
36200	3417
36300	3429
36400	3438
36500	3451
36600	3459
36700	3470
36800	3485
36900	3497
37000	3509
37100	3516
37200	3530
37300	3543
37400	3557
37500	3574
37600	3586
37700	3593
37800	3604
37900	3615
38000	3626
38100	3639
38200	3663
38300	3673
38400	3687
38500	3702
38600	3713
38700	3722
38800	3733
38900	3747
39000	3759
39100	3771
39200	3782
39300	3794
39400	3814
39500	3827
39600	3841
39700	3853
39800	3870
39900	3886
40000	3900
40100	3910
40200	3934
40300	3945
40400	3959
40500	3971
40600	3981
40700	3992
40800	4002
40900	4014
41000	4027
41100	4040
41200	4051
41300	4068
41400	4081
41500	4095
41600	4116
41700	4132
41800	4140
41900	4155
42000	4169
42100	4182
42200	4197
42300	4208
42400	4223
42500	4235
42600	4246
42700	4259
42800	4273
42900	4291
43000	4306
43100	4323
43200	4339
43300	4351
43400	4364
43500	4369
43600	4382
43700	4398
43800	4408
43900	4417
44000	4431
44100	4443
44200	4456
44300	4469
44400	4478
44500	4488
44600	4495
44700	4504
44800	4525
44900	4538
45000	4551
45100	4559
45200	4566
45300	4575
45400	4588
45500	4597
45600	4614
45700	4633
45800	4648
45900	4663
46000	4680
46100	4692
46200	4704
46300	4716
46400	4733
46500	4742
46600	4758
46700	4771
46800	4784
46900	4796
47000	4804
47100	4816
47200	4831
47300	4841
47400	4854
47500	4873
47600	4888
47700	4900
47800	4915
47900	4932
48000	4947
48100	4960
48200	4974
48300	4985
48400	4992
48500	5007
48600	5021
48700	5038
48800	5051
48900	5062
49000	5073
49100	5091
49200	5106
49300	5117
49400	5128
49500	5136
49600	5150
49700	5158
49800	5170
49900	5181
50000	5195
50100	5205
50200	5216
50300	5231
50400	5240
50500	5250
50600	5260
50700	5272
50800	5284
50900	5294
51000	5313
51100	5323
51200	5335
51300	5345
51400	5359
51500	5371
51600	5380
51700	5392
51800	5407
51900	5416
52000	5433
52100	5443
52200	5458
52300	5467
52400	5477
52500	5487
52600	5503
52700	5510
52800	5526
52900	5535
53000	5552
53100	5567
53200	5580
53300	5593
53400	5605
53500	5618
53600	5626
53700	5639
53800	5656
53900	5669
54000	5683
54100	5694
54200	5704
54300	5714
54400	5723
54500	5739
54600	5754
54700	5765
54800	5782
54900	5797
55000	5803
55100	5815
55200	5824
55300	5841
55400	5858
55500	5871
55600	5885
55700	5901
55800	5914
55900	5931
56000	5944
56100	5961
56200	5975
56300	5994
56400	6003
56500	6019
56600	6033
56700	6043
56800	6056
56900	6071
57000	6082
57100	6099
57200	6112
57300	6123
57400	6142
57500	6157
57600	6167
57700	6184
57800	6192
57900	6201
58000	6217
58100	6226
58200	6249
58300	6260
58400	6275
58500	6293
58600	6300
58700	6311
58800	6328
58900	6346
59000	6362
59100	6377
59200	6392
59300	6405
59400	6420
59500	6429
59600	6442
59700	6457
59800	6467
59900	6482
60000	6496
60100	6510
60200	6529
60300	6540
60400	6557
60500	6568
60600	6582
60700	6597
60800	6609
60900	6618
61000	6628
61100	6637
61200	6647
61300	6663
61400	6676
61500	6694
61600	6702
61700	6711
61800	6719
61900	6728
62000	6741
62100	6757
62200	6767
62300	6786
62400	6797
62500	6809
62600	6822
62700	6844
62800	6855
62900	6868
63000	6880
63100	6885
63200	6895
63300	6902
63400	6911
63500	6924
63600	6943
63700	6949
63800	6963
63900	6974
64000	6993
64100	7006
64200	7017
64300	7029
64400	7041
64500	7050
64600	7064
64700	7077
64800	7091
64900	7107
65000	7118
65100	7134
65200	7146
65300	7155
65400	7172
65500	7180
65600	7192
65700	7204
65800	7215
65900	7226
66000	7235
66100	7252
66200	7265
66300	7274
66400	7288
66500	7300
66600	7313
66700	7329
66800	7339
66900	7350
67000	7363
67100	7377
67200	7394
67300	7406
67400	7418
67500	7434
67600	7443
67700	7464
67800	7476
67900	7488
68000	7498
68100	7511
68200	7524
68300	7536
68400	7545
68500	7557
68600	7568
68700	7589
68800	7597
68900	7604
69000	7613
69100	7628
69200	7637
69300	7654
69400	7663
69500	7675
69600	7685
69700	7698
69800	7704
69900	7719
70000	7727
70100	7745
70200	7758
70300	7775
70400	7789
70500	7798
70600	7814
70700	7824
70800	7834
70900	7844
71000	7856
71100	7868
71200	7884
71300	7896
71400	7910
71500	7921
71600	7932
71700	7940
71800	7958
71900	7966
72000	7978
72100	7994
72200	8002
72300	8013
72400	8024
72500	8036
72600	8048
72700	8062
72800	8080
72900	8093
73000	8104
73100	8118
73200	8133
73300	8151
73400	8168
73500	8188
73600	8205
73700	8219
73800	8236
73900	8248
74000	8256
74100	8266
74200	8277
74300	8288
74400	8300
74500	8310
74600	8322
74700	8342
74800	8356
74900	8365
75000	8374
75100	8391
75200	8407
75300	8426
75400	8436
75500	8446
75600	8459
75700	8471
75800	8484
75900	8494
76000	8503
76100	8514
76200	8526
76300	8538
76400	8555
76500	8568
76600	8581
76700	8599
76800	8605
76900	8617
77000	8629
77100	8640
77200	8650
77300	8663
77400	8674
77500	8684
77600	8697
77700	8707
77800	8718
77900	8727
78000	8736
78100	8744
78200	8760
78300	8775
78400	8786
78500	8797
78600	8813
78700	8830
78800	8841
78900	8858
79000	8875
79100	8887
79200	8898
79300	8913
79400	8924
79500	8933
79600	8947
79700	8962
79800	8972
79900	8981
80000	8988
80100	9000
80200	9016
80300	9029
80400	9040
80500	9054
80600	9065
80700	9075
80800	9085
80900	9095
81000	9110
81100	9120
81200	9134
81300	9146
81400	9157
81500	9169
81600	9180
81700	9199
81800	9211
81900	9222
82000	9233
82100	9243
82200	9258
82300	9265
82400	9273
82500	9291
82600	9302
82700	9315
82800	9327
82900	9336
83000	9343
83100	9354
83200	9367
83300	9383
83400	9394
83500	9409
83600	9417
83700	9431
83800	9446
83900	9459
84000	9467
84100	9483
84200	9498
84300	9513
84400	9523
84500	9532
84600	9540
84700	9551
84800	9561
84900	9578
85000	9589
85100	9601
85200	9610
85300	9620
85400	9638
85500	9648
85600	9667
85700	9673
85800	9685
85900	9695
86000	9702
86100	9714
86200	9723
86300	9730
86400	9744
86500	9759
86600	9774
86700	9788
86800	9801
86900	9813
87000	9830
87100	9843
87200	9854
87300	9865
87400	9873
87500	9887
87600	9900
87700	9914
87800	9928
87900	9943
88000	9956
88100	9967
88200	9982
88300	9991
88400	9999
88500	10014
88600	10030
88700	10047
88800	10053
88900	10065
89000	10072
89100	10085
89200	10100
89300	10115
89400	10123
89500	10132
89600	10141
89700	10151
89800	10159
89900	10171
90000	10182
90100	10194
90200	10205
90300	10223
90400	10235
90500	10250
90600	10264
90700	10277
90800	10286
90900	10298
91000	10309
91100	10320
91200	10330
91300	10337
91400	10343
91500	10351
91600	10366
91700	10371
91800	10380
91900	10393
92000	10408
92100	10422
92200	10432
92300	10444
92400	10457
92500	10469
92600	10482
92700	10497
92800	10511
92900	10523
93000	10533
93100	10542
93200	10554
93300	10562
93400	10579
93500	10591
93600	10602
93700	10618
93800	10629
93900	10647
94000	10656
94100	10668
94200	10682
94300	10692
94400	10701
94500	10708
94600	10717
94700	10730
94800	10751
94900	10767
95000	10780
95100	10799
95200	10805
95300	10812
95400	10824
95500	10840
95600	10856
95700	10870
95800	10876
95900	10891
96000	10899
96100	10912
96200	10928
96300	10941
96400	10955
96500	10973
96600	10994
96700	11013
96800	11020
96900	11028
97000	11040
97100	11055
97200	11068
97300	11081
97400	11089
97500	11098
97600	11108
97700	11119
97800	11129
97900	11144
98000	11157
98100	11167
98200	11181
98300	11186
98400	11199
98500	11216
98600	11235
98700	11248
98800	11258
98900	11269
99000	11277
99100	11287
99200	11299
99300	11309
99400	11320
99500	11325
99600	11346
99700	11359
99800	11375
99900	11384
100000	11400


==> old/submission 3/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	196
300	293
400	389
500	483
600	573
700	664
800	754
900	848
1000	935
1100	1025
1200	1112
1300	1202
1400	1289
1500	1373
1600	1454
1700	1529
1800	1610
1900	1689
2000	1765
2100	1846
2200	1922
2300	2000
2400	2073
2500	2146
2600	2219
2700	2296
2800	2368
2900	2436
3000	2502
3100	2578
3200	2652
3300	2720
3400	2786
3500	2845
3600	2909
3700	2968
3800	3040
3900	3099
4000	3163
4100	3225
4200	3286
4300	3347
4400	3399
4500	3462
4600	3520
4700	3580
4800	3631
4900	3696
5000	3762
5100	3815
5200	3873
5300	3922
5400	3976
5500	4025
5600	4077
5700	4124
5800	4171
5900	4215
6000	4258
6100	4308
6200	4357
6300	4390
6400	4439
6500	4484
6600	4526
6700	4568
6800	4602
6900	4642
7000	4683
7100	4718
7200	4766
7300	4807
7400	4847
7500	4886
7600	4925
7700	4970
7800	5012
7900	5055
8000	5094
8100	5135
8200	5169
8300	5211
8400	5247
8500	5287
8600	5318
8700	5362
8800	5403
8900	5442
9000	5480
9100	5515
9200	5546
9300	5582
9400	5616
9500	5650
9600	5687
9700	5712
9800	5744
9900	5780
10000	5810
10100	5836
10200	5859
10300	5896
10400	5922
10500	5949
10600	5972
10700	6000
10800	6029
10900	6052
11000	6077
11100	6105
11200	6125
11300	6147
11400	6175
11500	6205
11600	6231
11700	6259
11800	6288
11900	6310
12000	6329
12100	6351
12200	6372
12300	6394
12400	6411
12500	6428
12600	6453
12700	6474
12800	6496
12900	6514
13000	6530
13100	6543
13200	6561
13300	6581
13400	6600
13500	6615
13600	6633
13700	6649
13800	6660
13900	6679
14000	6697
14100	6713
14200	6730
14300	6745
14400	6756
14500	6770
14600	6786
14700	6802
14800	6827
14900	6840
15000	6860
15100	6872
15200	6895
15300	6907
15400	6923
15500	6936
15600	6958
15700	6972
15800	6988
15900	7000
16000	7010
16100	7030
16200	7038
16300	7054
16400	7068
16500	7083
16600	7097
16700	7107
16800	7118
16900	7132
17000	7140
17100	7155
17200	7169
17300	7176
17400	7195
17500	7202
17600	7216
17700	7225
17800	7235
17900	7251
18000	7267
18100	7276
18200	7281
18300	7292
18400	7304
18500	7316
18600	7329
18700	7336
18800	7345
18900	7354
19000	7365
19100	7372
19200	7381
19300	7394
19400	7405
19500	7413
19600	7420
19700	7425
19800	7437
19900	7453
20000	7459
20100	7465
20200	7477
20300	7489
20400	7501
20500	7508
20600	7517
20700	7526
20800	7528
20900	7529
21000	7536
21100	7541
21200	7546
21300	7553
21400	7562
21500	7571
21600	7577
21700	7583
21800	7595
21900	7603
22000	7608
22100	7614
22200	7618
22300	7626
22400	7631
22500	7641
22600	7648
22700	7652
22800	7667
22900	7673
23000	7681
23100	7687
23200	7691
23300	7694
23400	7697
23500	7704
23600	7710
23700	7717
23800	7723
23900	7728
24000	7732
24100	7738
24200	7748
24300	7751
24400	7759
24500	7763
24600	7767
24700	7772
24800	7779
24900	7787
25000	7792
25100	7795
25200	7800
25300	7807
25400	7810
25500	7813
25600	7820
25700	7823
25800	7827
25900	7831
26000	7843
26100	7847
26200	7851
26300	7853
26400	7854
26500	7858
26600	7865
26700	7868
26800	7873
26900	7881
27000	7882
27100	7889
27200	7893
27300	7895
27400	7898
27500	7904
27600	7905
27700	7907
27800	7913
27900	7916
28000	7920
28100	7923
28200	7925
28300	7932
28400	7934
28500	7938
28600	7944
28700	7945
28800	7949
28900	7950
29000	7953
29100	7956
29200	7959
29300	7965
29400	7965
29500	7968
29600	7973
29700	7976
29800	7977
29900	7981
30000	7985
30100	7986
30200	7989
30300	7991
30400	7995
30500	8003
30600	8004
30700	8005
30800	8008
30900	8010
31000	8011
31100	8013
31200	8014
31300	8021
31400	8023
31500	8026
31600	8027
31700	8028
31800	8030
31900	8033
32000	8034
32100	8037
32200	8037
32300	8040
32400	8040
32500	8041
32600	8044
32700	8047
32800	8049
32900	8050
33000	8054
33100	8054
33200	8056
33300	8059
33400	8061
33500	8061
33600	8061
33700	8063
33800	8065
33900	8068
34000	8070
34100	8070
34200	8070
34300	8071
34400	8073
34500	8077
34600	8080
34700	8080
34800	8080
34900	8081
35000	8082
35100	8084
35200	8087
35300	8088
35400	8091
35500	8091
35600	8093
35700	8096
35800	8098
35900	8101
36000	8102
36100	8102
36200	8103
36300	8103
36400	8103
36500	8104
36600	8105
36700	8106
36800	8108
36900	8110
37000	8111
37100	8111
37200	8111
37300	8112
37400	8112
37500	8112
37600	8113
37700	8115
37800	8116
37900	8116
38000	8116
38100	8116
38200	8116
38300	8118
38400	8119
38500	8120
38600	8123
38700	8123
38800	8123
38900	8124
39000	8126
39100	8126
39200	8126
39300	8128
39400	8128
39500	8128
39600	8128
39700	8130
39800	8131
39900	8132
40000	8134
40100	8134
40200	8136
40300	8137
40400	8137
40500	8137
40600	8138
40700	8139
40800	8139
40900	8140
41000	8140
41100	8141
41200	8143
41300	8144
41400	8146
41500	8146
41600	8146
41700	8146
41800	8146
41900	8146
42000	8146
42100	8146
42200	8146
42300	8146
42400	8146
42500	8147
42600	8149
42700	8150
42800	8150
42900	8151
43000	8151
43100	8151
43200	8151
43300	8151
43400	8153
43500	8153
43600	8153
43700	8153
43800	8153
43900	8153
44000	8153
44100	8153
44200	8153
44300	8153
44400	8154
44500	8154
44600	8155
44700	8155
44800	8155
44900	8157
45000	8157
45100	8157
45200	8157
45300	8157
45400	8157
45500	8159
45600	8159
45700	8159
45800	8160
45900	8160
46000	8161
46100	8161
46200	8161
46300	8161
46400	8162
46500	8162
46600	8162
46700	8163
46800	8163
46900	8163
47000	8163
47100	8163
47200	8163
47300	8164
47400	8164
47500	8164
47600	8165
47700	8166
47800	8167
47900	8168
48000	8168
48100	8168
48200	8169
48300	8169
48400	8170
48500	8170
48600	8170
48700	8170
48800	8170
48900	8170
49000	8170
49100	8170
49200	8170
49300	8170
49400	8170
49500	8170
49600	8170
49700	8170
49800	8170
49900	8171
50000	8171
50100	8171
50200	8171
50300	8171
50400	8173
50500	8173
50600	8173
50700	8173
50800	8174
50900	8174
51000	8174
51100	8174
51200	8175
51300	8175
51400	8175
51500	8175
51600	8175
51700	8175
51800	8175
51900	8176
52000	8176
52100	8176
52200	8176
52300	8176
52400	8176
52500	8177
52600	8177
52700	8177
52800	8177
52900	8177
53000	8178
53100	8178
53200	8178
53300	8178
53400	8178
53500	8179
53600	8179
53700	8179
53800	8179
53900	8179
54000	8179
54100	8179
54200	8179
54300	8179
54400	8179
54500	8179
54600	8180
54700	8180
54800	8180
54900	8180
55000	8180
55100	8180
55200	8180
55300	8180
55400	8181
55500	8181
55600	8181
55700	8182
55800	8182
55900	8182
56000	8183
56100	8183
56200	8183
56300	8183
56400	8183
56500	8184
56600	8184
56700	8184
56800	8184
56900	8184
57000	8184
57100	8185
57200	8185
57300	8185
57400	8185
57500	8185
57600	8185
57700	8185
57800	8185
57900	8185
58000	8185
58100	8185
58200	8185
58300	8185
58400	8185
58500	8185
58600	8185
58700	8185
58800	8185
58900	8185
59000	8185
59100	8185
59200	8186
59300	8186
59400	8186
59500	8186
59600	8187
59700	8187
59800	8187
59900	8188
60000	8188
60100	8188
60200	8188
60300	8188
60400	8188
60500	8188
60600	8188
60700	8188
60800	8188
60900	8188
61000	8188
61100	8188
61200	8188
61300	8188
61400	8188
61500	8188
61600	8188
61700	8188
61800	8188
61900	8189
62000	8189
62100	8189
62200	8189
62300	8189
62400	8189
62500	8189
62600	8189
62700	8189
62800	8189
62900	8189
63000	8189
63100	8189
63200	8189
63300	8189
63400	8189
63500	8189
63600	8189
63700	8189
63800	8189
63900	8189
64000	8189
64100	8189
64200	8189
64300	8189
64400	8189
64500	8189
64600	8189
64700	8190
64800	8190
64900	8190
65000	8190
65100	8190
65200	8190
65300	8190
65400	8190
65500	8190
65600	8190
65700	8190
65800	8190
65900	8190
66000	8190
66100	8190
66200	8190
66300	8190
66400	8190
66500	8190
66600	8190
66700	8190
66800	8190
66900	8190
67000	8190
67100	8190
67200	8190
67300	8190
67400	8190
67500	8190
67600	8190
67700	8190
67800	8190
67900	8190
68000	8190
68100	8190
68200	8190
68300	8190
68400	8190
68500	8190
68600	8191
68700	8191
68800	8191
68900	8191
69000	8191
69100	8191
69200	8191
69300	8191
69400	8191
69500	8191
69600	8191
69700	8191
69800	8191
69900	8191
70000	8191
70100	8191
70200	8191
70300	8191
70400	8191
70500	8191
70600	8191
70700	8191
70800	8191
70900	8191
71000	8191
71100	8191
71200	8191
71300	8191
71400	8191
71500	8191
71600	8191
71700	8191
71800	8191
71900	8191
72000	8191
72100	8191
72200	8191
72300	8191
72400	8191
72500	8191
72600	8192
72700	8192
72800	8192
72900	8192
73000	8192
73100	8192
73200	8192
73300	8192
73400	8192
73500	8192
73600	8192
73700	8192
73800	8192
73900	8192
74000	8192
74100	8192
74200	8192
74300	8192
74400	8192
74500	8192
74600	8192
74700	8192
74800	8192
74900	8192
75000	8192
75100	8192
75200	8192
75300	8192
75400	8192
75500	8192
75600	8192
75700	8192
75800	8192
75900	8192
76000	8192
76100	8192
76200	8192
76300	8192
76400	8192
76500	8192
76600	8192
76700	8192
76800	8192
76900	8192
77000	8192
77100	8192
77200	8192
77300	8192
77400	8192
77500	8192
77600	8192
77700	8192
77800	8192
77900	8192
78000	8192
78100	8192
78200	8192
78300	8192
78400	8192
78500	8192
78600	8192
78700	8192
78800	8192
78900	8192
79000	8192
79100	8192
79200	8192
79300	8192
79400	8192
79500	8192
79600	8192
79700	8192
79800	8192
79900	8192
80000	8192
80100	8192
80200	8192
80300	8192
80400	8192
80500	8192
80600	8192
80700	8192
80800	8192
80900	8192
81000	8192
81100	8192
81200	8192
81300	8192
81400	8192
81500	8192
81600	8192
81700	8192
81800	8192
81900	8192
82000	8192
82100	8192
82200	8192
82300	8192
82400	8192
82500	8192
82600	8192
82700	8192
82800	8192
82900	8192
83000	8192
83100	8192
83200	8192
83300	8192
83400	8192
83500	8192
83600	8192
83700	8192
83800	8192
83900	8192
84000	8192
84100	8192
84200	8192
84300	8192
84400	8192
84500	8192
84600	8192
84700	8192
84800	8192
84900	8192
85000	8192
85100	8192
85200	8192
85300	8192
85400	8192
85500	8192
85600	8192
85700	8192
85800	8192
85900	8192
86000	8192
86100	8192
86200	8192
86300	8192
86400	8192
86500	8192
86600	8192
86700	8192
86800	8192
86900	8192
87000	8192
87100	8192
87200	8192
87300	8192
87400	8192
87500	8192
87600	8192
87700	8192
87800	8192
87900	8192
88000	8192
88100	8192
88200	8192
88300	8192
88400	8192
88500	8192
88600	8192
88700	8192
88800	8192
88900	8192
89000	8192
89100	8192
89200	8192
89300	8192
89400	8192
89500	8192
89600	8192
89700	8192
89800	8192
89900	8192
90000	8192
90100	8192
90200	8192
90300	8192
90400	8192
90500	8192
90600	8192
90700	8192
90800	8192
90900	8192
91000	8192
91100	8192
91200	8192
91300	8192
91400	8192
91500	8192
91600	8192
91700	8192
91800	8192
91900	8192
92000	8192
92100	8192
92200	8192
92300	8192
92400	8192
92500	8192
92600	8192
92700	8192
92800	8192
92900	8192
93000	8192
93100	8192
93200	8192
93300	8192
93400	8192
93500	8192
93600	8192
93700	8192
93800	8192
93900	8192
94000	8192
94100	8192
94200	8192
94300	8192
94400	8192
94500	8192
94600	8192
94700	8192
94800	8192
94900	8192
95000	8192
95100	8192
95200	8192
95300	8192
95400	8192
95500	8192
95600	8192
95700	8192
95800	8192
95900	8192
96000	8192
96100	8192
96200	8192
96300	8192
96400	8192
96500	8192
96600	8192
96700	8192
96800	8192
96900	8192
97000	8192
97100	8192
97200	8192
97300	8192
97400	8192
97500	8192
97600	8192
97700	8192
97800	8192
97900	8192
98000	8192
98100	8192
98200	8192
98300	8192
98400	8192
98500	8192
98600	8192
98700	8192
98800	8192
98900	8192
99000	8192
99100	8192
99200	8192
99300	8192
99400	8192
99500	8192
99600	8192
99700	8192
99800	8192
99900	8192
100000	8192


==> old/submission 3/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	4
300	6
400	9
500	15
600	23
700	32
800	42
900	48
1000	59
1100	68
1200	80
1300	88
1400	99
1500	114
1600	131
1700	153
1800	170
1900	187
2000	204
2100	222
2200	245
2300	263
2400	286
2500	309
2600	333
2700	356
2800	379
2900	409
3000	441
3100	460
3200	479
3300	507
3400	538
3500	572
3600	601
3700	632
3800	657
3900	694
4000	727
4100	765
4200	797
4300	827
4400	863
4500	896
4600	934
4700	973
4800	1016
4900	1049
5000	1083
5100	1124
5200	1161
5300	1206
5400	1249
5500	1297
5600	1333
5700	1378
5800	1424
5900	1471
6000	1519
6100	1566
6200	1613
6300	1668
6400	1716
6500	1765
6600	1816
6700	1868
6800	1927
6900	1980
7000	2031
7100	2084
7200	2133
7300	2185
7400	2235
7500	2285
7600	2336
7700	2384
7800	2435
7900	2487
8000	2541
8100	2590
8200	2647
8300	2699
8400	2750
8500	2804
8600	2868
8700	2915
8800	2968
8900	3021
9000	3074
9100	3129
9200	3193
9300	3249
9400	3307
9500	3364
9600	3415
9700	3479
9800	3537
9900	3590
10000	3649
10100	3714
10200	3782
10300	3836
10400	3900
10500	3960
10600	4027
10700	4089
10800	4152
10900	4222
11000	4292
11100	4357
11200	4429
11300	4496
11400	4562
11500	4625
11600	4692
11700	4751
11800	4812
11900	4882
12000	4955
12100	5020
12200	5093
12300	5161
12400	5236
12500	5308
12600	5372
12700	5440
12800	5506
12900	5577
13000	5651
13100	5729
13200	5804
13300	5878
13400	5944
13500	6017
13600	6089
13700	6159
13800	6242
13900	6313
14000	6384
14100	6456
14200	6524
14300	6594
14400	6678
14500	6752
14600	6828
14700	6899
14800	6969
14900	7045
15000	7114
15100	7195
15200	7261
15300	7335
15400	7415
15500	7492
15600	7562
15700	7636
15800	7708
15900	7786
16000	7866
16100	7939
16200	8018
16300	8088
16400	8164
16500	8237
16600	8310
16700	8391
16800	8474
16900	8548
17000	8630
17100	8709
17200	8780
17300	8862
17400	8931
17500	9013
17600	9089
17700	9164
17800	9244
17900	9316
18000	9388
18100	9469
18200	9549
18300	9625
18400	9701
18500	9781
18600	9857
18700	9939
18800	10017
18900	10095
19000	10174
19100	10250
19200	10334
19300	10416
19400	10492
19500	10575
19600	10659
19700	10748
19800	10829
19900	10899
20000	10980
20100	11061
20200	11135
20300	11216
20400	11292
20500	11372
20600	11451
20700	11531
20800	11615
20900	11703
21000	11782
21100	11866
21200	11953
21300	12039
21400	12123
21500	12203
21600	12288
21700	12371
21800	12447
21900	12526
22000	12611
22100	12697
22200	12782
22300	12862
22400	12943
22500	13025
22600	13106
22700	13188
22800	13265
22900	13345
23000	13429
23100	13511
23200	13599
23300	13682
23400	13768
23500	13845
23600	13932
23700	14013
23800	14094
23900	14181
24000	14265
24100	14347
24200	14424
24300	14505
24400	14587
24500	14666
24600	14755
24700	14839
24800	14924
24900	15007
25000	15090
25100	15177
25200	15266
25300	15352
25400	15441
25500	15526
25600	15606
25700	15696
25800	15786
25900	15867
26000	15942
26100	16027
26200	16107
26300	16196
26400	16285
26500	16372
26600	16461
26700	16546
26800	16626
26900	16710
27000	16795
27100	16877
27200	16965
27300	17053
27400	17140
27500	17224
27600	17304
27700	17395
27800	17482
27900	17565
28000	17650
28100	17735
28200	17823
28300	17911
28400	18002
28500	18086
28600	18171
28700	18260
28800	18343
28900	18429
29000	18510
29100	18594
29200	18679
29300	18761
29400	18848
29500	18924
29600	19009
29700	19094
29800	19184
29900	19266
30000	19349
30100	19440
30200	19521
30300	19609
30400	19695
30500	19776
30600	19867
30700	19950
30800	20031
30900	20122
31000	20209
31100	20295
31200	20386
31300	20471
31400	20556
31500	20642
31600	20733
31700	20825
31800	20914
31900	21002
32000	21083
32100	21167
32200	21259
32300	21340
32400	21425
32500	21515
32600	21595
32700	21678
32800	21763
32900	21854
33000	21944
33100	22035
33200	22116
33300	22201
33400	22284
33500	22372
33600	22455
33700	22544
33800	22630
33900	22712
34000	22797
34100	22881
34200	22965
34300	23056
34400	23136
34500	23221
34600	23309
34700	23396
34800	23487
34900	23570
35000	23656
35100	23738
35200	23826
35300	23908
35400	23993
35500	24082
35600	24170
35700	24251
35800	24334
35900	24420
36000	24507
36100	24594
36200	24680
36300	24768
36400	24859
36500	24945
36600	25036
36700	25124
36800	25207
36900	25293
37000	25380
37100	25473
37200	25559
37300	25645
37400	25731
37500	25814
37600	25901
37700	25992
37800	26080
37900	26169
38000	26258
38100	26345
38200	26421
38300	26509
38400	26594
38500	26678
38600	26764
38700	26855
38800	26944
38900	27029
39000	27115
39100	27203
39200	27292
39300	27378
39400	27458
39500	27545
39600	27631
39700	27717
39800	27799
39900	27882
40000	27966
40100	28056
40200	28130
40300	28218
40400	28304
40500	28392
40600	28481
40700	28569
40800	28659
40900	28746
41000	28833
41100	28919
41200	29006
41300	29088
41400	29173
41500	29259
41600	29338
41700	29422
41800	29514
41900	29599
42000	29685
42100	29772
42200	29857
42300	29946
42400	30031
42500	30118
42600	30205
42700	30291
42800	30377
42900	30458
43000	30543
43100	30626
43200	30710
43300	30798
43400	30883
43500	30978
43600	31065
43700	31149
43800	31239
43900	31330
44000	31416
44100	31504
44200	31591
44300	31678
44400	31768
44500	31858
44600	31950
44700	32041
44800	32120
44900	32205
45000	32292
45100	32384
45200	32477
45300	32568
45400	32655
45500	32744
45600	32827
45700	32908
45800	32992
45900	33077
46000	33159
46100	33247
46200	33335
46300	33423
46400	33505
46500	33596
46600	33680
46700	33766
46800	33853
46900	33941
47000	34033
47100	34121
47200	34206
47300	34295
47400	34382
47500	34463
47600	34547
47700	34634
47800	34718
47900	34800
48000	34885
48100	34972
48200	35057
48300	35146
48400	35238
48500	35323
48600	35409
48700	35492
48800	35579
48900	35668
49000	35757
49100	35839
49200	35924
49300	36013
49400	36102
49500	36194
49600	36280
49700	36372
49800	36460
49900	36548
50000	36634
50100	36724
50200	36813
50300	36898
50400	36987
50500	37077
50600	37167
50700	37255
50800	37342
50900	37432
51000	37513
51100	37603
51200	37690
51300	37780
51400	37866
51500	37954
51600	38045
51700	38133
51800	38218
51900	38308
52000	38391
52100	38481
52200	38566
52300	38657
52400	38747
52500	38836
52600	38920
52700	39013
52800	39097
52900	39188
53000	39270
53100	39355
53200	39442
53300	39529
53400	39617
53500	39703
53600	39795
53700	39882
53800	39965
53900	40052
54000	40138
54100	40227
54200	40317
54300	40407
54400	40498
54500	40582
54600	40666
54700	40755
54800	40838
54900	40923
55000	41017
55100	41105
55200	41196
55300	41279
55400	41361
55500	41448
55600	41534
55700	41617
55800	41704
55900	41787
56000	41873
56100	41956
56200	42042
56300	42123
56400	42214
56500	42297
56600	42383
56700	42473
56800	42560
56900	42645
57000	42734
57100	42816
57200	42903
57300	42992
57400	43073
57500	43158
57600	43248
57700	43331
57800	43423
57900	43514
58000	43598
58100	43689
58200	43766
58300	43855
58400	43940
58500	44022
58600	44115
58700	44204
58800	44287
58900	44369
59000	44453
59100	44538
59200	44622
59300	44709
59400	44794
59500	44885
59600	44971
59700	45056
59800	45146
59900	45230
60000	45316
60100	45402
60200	45483
60300	45572
60400	45655
60500	45744
60600	45830
60700	45915
60800	46003
60900	46094
61000	46184
61100	46275
61200	46365
61300	46449
61400	46536
61500	46618
61600	46710
61700	46801
61800	46893
61900	46983
62000	47070
62100	47154
62200	47244
62300	47325
62400	47414
62500	47502
62600	47589
62700	47667
62800	47756
62900	47843
63000	47931
63100	48026
63200	48116
63300	48209
63400	48300
63500	48387
63600	48468
63700	48562
63800	48648
63900	48737
64000	48818
64100	48905
64200	48994
64300	49082
64400	49170
64500	49261
64600	49347
64700	49433
64800	49519
64900	49603
65000	49692
65100	49776
65200	49864
65300	49955
65400	50038
65500	50130
65600	50218
65700	50306
65800	50395
65900	50484
66000	50575
66100	50658
66200	50745
66300	50836
66400	50922
66500	51010
66600	51097
66700	51181
66800	51271
66900	51360
67000	51447
67100	51533
67200	51616
67300	51704
67400	51792
67500	51876
67600	51967
67700	52046
67800	52134
67900	52222
68000	52312
68100	52399
68200	52486
68300	52574
68400	52665
68500	52753
68600	52841
68700	52920
68800	53012
68900	53105
69000	53196
69100	53281
69200	53372
69300	53455
69400	53546
69500	53634
69600	53724
69700	53811
69800	53905
69900	53990
70000	54082
70100	54164
70200	54251
70300	54334
70400	54420
70500	54511
70600	54595
70700	54685
70800	54775
70900	54865
71000	54953
71100	55041
71200	55125
71300	55213
71400	55299
71500	55388
71600	55477
71700	55569
71800	55651
71900	55743
72000	55831
72100	55915
72200	56007
72300	56096
72400	56185
72500	56273
72600	56360
72700	56446
72800	56528
72900	56615
73000	56704
73100	56790
73200	56875
73300	56957
73400	57040
73500	57120
73600	57203
73700	57289
73800	57372
73900	57460
74000	57552
74100	57642
74200	57731
74300	57820
74400	57908
74500	57998
74600	58086
74700	58166
74800	58252
74900	58343
75000	58434
75100	58517
75200	58601
75300	58682
75400	58772
75500	58862
75600	58949
75700	59037
75800	59124
75900	59214
76000	59305
76100	59394
76200	59482
76300	59570
76400	59653
76500	59740
76600	59827
76700	59909
76800	60003
76900	60091
77000	60179
77100	60268
77200	60358
77300	60445
77400	60534
77500	60624
77600	60711
77700	60801
77800	60890
77900	60981
78000	61072
78100	61164
78200	61248
78300	61333
78400	61422
78500	61511
78600	61595
78700	61678
78800	61767
78900	61850
79000	61933
79100	62021
79200	62110
79300	62195
79400	62284
79500	62375
79600	62461
79700	62546
79800	62636
79900	62727
80000	62820
80100	62908
80200	62992
80300	63079
80400	63168
80500	63254
80600	63343
80700	63433
80800	63523
80900	63613
81000	63698
81100	63788
81200	63874
81300	63962
81400	64051
81500	64139
81600	64228
81700	64309
81800	64397
81900	64486
82000	64575
82100	64665
82200	64750
82300	64843
82400	64935
82500	65017
82600	65106
82700	65193
82800	65281
82900	65372
83000	65465
83100	65554
83200	65641
83300	65725
83400	65814
83500	65899
83600	65991
83700	66077
83800	66162
83900	66249
84000	66341
84100	66425
84200	66510
84300	66595
84400	66685
84500	66776
84600	66868
84700	66957
84800	67047
84900	67130
85000	67219
85100	67307
85200	67398
85300	67488
85400	67570
85500	67660
85600	67741
85700	67835
85800	67923
85900	68013
86000	68106
86100	68194
86200	68285
86300	68378
86400	68464
86500	68549
86600	68634
86700	68720
86800	68807
86900	68895
87000	68978
87100	69065
87200	69154
87300	69243
87400	69335
87500	69421
87600	69508
87700	69594
87800	69680
87900	69765
88000	69852
88100	69941
88200	70026
88300	70117
88400	70209
88500	70294
88600	70378
88700	70461
88800	70555
88900	70643
89000	70736
89100	70823
89200	70908
89300	70993
89400	71085
89500	71176
89600	71267
89700	71357
89800	71449
89900	71537
90000	71626
90100	71714
90200	71803
90300	71885
90400	71973
90500	72058
90600	72144
90700	72231
90800	72322
90900	72410
91000	72499
91100	72588
91200	72678
91300	72771
91400	72865
91500	72957
91600	73042
91700	73137
91800	73228
91900	73315
92000	73400
92100	73486
92200	73576
92300	73664
92400	73751
92500	73839
92600	73926
92700	74011
92800	74097
92900	74185
93000	74275
93100	74366
93200	74454
93300	74546
93400	74629
93500	74717
93600	74806
93700	74890
93800	74979
93900	75061
94000	75152
94100	75240
94200	75326
94300	75416
94400	75507
94500	75600
94600	75691
94700	75778
94800	75857
94900	75941
95000	76028
95100	76109
95200	76203
95300	76296
95400	76384
95500	76468
95600	76552
95700	76638
95800	76732
95900	76817
96000	76909
96100	76996
96200	77080
96300	77167
96400	77253
96500	77335
96600	77414
96700	77495
96800	77588
96900	77680
97000	77768
97100	77853
97200	77940
97300	78027
97400	78119
97500	78210
97600	78300
97700	78389
97800	78479
97900	78564
98000	78651
98100	78741
98200	78827
98300	78922
98400	79009
98500	79092
98600	79173
98700	79260
98800	79350
98900	79439
99000	79531
99100	79621
99200	79709
99300	79799
99400	79888
99500	79983
99600	80062
99700	80149
99800	80233
99900	80324
100000	80408


==> old/submission 3/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,98,1,1
200,197,1,2
300,296,1,3
400,395,1,4
500,491,1,8
600,588,2,10
700,683,2,15
800,783,2,15
900,879,3,18
1000,976,3,21
1100,1069,3,28
1200,1159,5,36
1300,1251,5,44
1400,1342,6,52
1500,1426,7,67
1600,1516,9,75
1700,1607,9,84
1800,1697,9,94
1900,1790,10,100
2000,1881,11,108
2100,1971,12,117
2200,2053,15,132
2300,2144,16,140
2400,2226,20,154
2500,2314,21,165
2600,2399,23,178
2700,2483,24,193
2800,2570,27,203
2900,2657,28,215
3000,2735,32,233
3100,2818,34,248
3200,2901,36,263
3300,2985,39,276
3400,3073,40,287
3500,3158,42,300
3600,3239,44,317
3700,3321,45,334
3800,3400,48,352
3900,3478,51,371
4000,3551,57,392
4100,3635,61,404
4200,3712,64,424
4300,3788,70,442
4400,3867,72,461
4500,3940,75,485
4600,4012,78,510
4700,4087,81,532
4800,4159,87,554
4900,4229,92,579
5000,4295,94,611
5100,4368,99,633
5200,4436,104,660
5300,4515,106,679
5400,4590,114,696
5500,4650,119,731
5600,4720,124,756
5700,4794,126,780
5800,4864,131,805
5900,4935,135,830
6000,5007,137,856
6100,5081,142,877
6200,5151,143,906
6300,5214,151,935
6400,5283,155,962
6500,5348,160,992
6600,5409,162,1029
6700,5475,166,1059
6800,5546,170,1084
6900,5604,177,1119
7000,5669,181,1150
7100,5737,186,1177
7200,5799,192,1209
7300,5862,195,1243
7400,5929,199,1272
7500,5997,204,1299
7600,6054,214,1332
7700,6113,221,1366
7800,6172,228,1400
7900,6242,230,1428
8000,6312,233,1455
8100,6377,235,1488
8200,6433,237,1530
8300,6495,241,1564
8400,6549,247,1604
8500,6601,253,1646
8600,6665,257,1678
8700,6726,261,1713
8800,6782,265,1753
8900,6840,268,1792
9000,6899,275,1826
9100,6959,280,1861
9200,7012,286,1902
9300,7076,291,1933
9400,7132,297,1971
9500,7189,304,2007
9600,7245,307,2048
9700,7305,312,2083
9800,7364,322,2114
9900,7423,326,2151
10000,7482,329,2189
10100,7541,331,2228
10200,7590,337,2273
10300,7634,345,2321
10400,7693,354,2353
10500,7752,361,2387
10600,7804,365,2431
10700,7864,372,2464
10800,7923,378,2499
10900,7979,384,2537
11000,8023,390,2587
11100,8069,396,2635
11200,8118,405,2677
11300,8170,409,2721
11400,8210,419,2771
11500,8260,429,2811
11600,8308,435,2857
11700,8365,442,2893
11800,8414,449,2937
11900,8458,454,2988
12000,8503,462,3035
12100,8542,467,3091
12200,8586,471,3143
12300,8636,478,3186
12400,8691,487,3222
12500,8743,495,3262
12600,8792,502,3306
12700,8839,510,3351
12800,8885,515,3400
12900,8920,523,3457
13000,8971,533,3496
13100,9020,541,3539
13200,9062,552,3586
13300,9103,557,3640
13400,9154,563,3683
13500,9196,570,3734
13600,9239,581,3780
13700,9280,587,3833
13800,9316,594,3890
13900,9362,600,3938
14000,9396,611,3993
14100,9446,616,4038
14200,9482,625,4093
14300,9527,631,4142
14400,9572,639,4189
14500,9603,648,4249
14600,9649,654,4297
14700,9691,664,4345
14800,9726,675,4399
14900,9768,679,4453
15000,9813,691,4496
15100,9847,697,4556
15200,9889,704,4607
15300,9932,708,4660
15400,9967,716,4717
15500,10008,726,4766
15600,10045,733,4822
15700,10090,737,4873
15800,10133,742,4925
15900,10167,749,4984
16000,10209,757,5034
16100,10247,766,5087
16200,10287,776,5137
16300,10325,785,5190
16400,10363,793,5244
16500,10407,802,5291
16600,10440,809,5351
16700,10480,815,5405
16800,10512,824,5464
16900,10554,831,5515
17000,10596,839,5565
17100,10631,848,5621
17200,10669,856,5675
17300,10706,864,5730
17400,10738,873,5789
17500,10771,882,5847
17600,10805,889,5906
17700,10845,899,5956
17800,10876,910,6014
17900,10906,920,6074
18000,10943,926,6131
18100,10975,936,6189
18200,11004,943,6253
18300,11038,951,6311
18400,11075,961,6364
18500,11107,972,6421
18600,11140,983,6477
18700,11180,987,6533
18800,11220,997,6583
18900,11247,1011,6642
19000,11277,1019,6704
19100,11306,1028,6766
19200,11332,1035,6833
19300,11367,1042,6891
19400,11400,1047,6953
19500,11425,1057,7018
19600,11453,1069,7078
19700,11483,1075,7142
19800,11517,1085,7198
19900,11551,1094,7255
20000,11578,1100,7322
20100,11617,1108,7375
20200,11648,1117,7435
20300,11675,1123,7502
20400,11712,1133,7555
20500,11744,1142,7614
20600,11769,1156,7675
20700,11798,1163,7739
20800,11826,1169,7805
20900,11856,1185,7859
21000,11875,1195,7930
21100,11907,1202,7991
21200,11941,1209,8050
21300,11972,1216,8112
21400,12006,1228,8166
21500,12037,1235,8228
21600,12064,1245,8291
21700,12089,1256,8355
21800,12106,1269,8425
21900,12132,1278,8490
22000,12154,1284,8562
22100,12184,1295,8621
22200,12207,1304,8689
22300,12223,1317,8760
22400,12257,1326,8817
22500,12286,1334,8880
22600,12306,1346,8948
22700,12329,1355,9016
22800,12356,1363,9081
22900,12385,1373,9142
23000,12410,1383,9207
23100,12433,1392,9275
23200,12455,1403,9342
23300,12480,1408,9412
23400,12507,1416,9477
23500,12530,1423,9547
23600,12543,1429,9628
23700,12556,1444,9700
23800,12576,1451,9773
23900,12601,1460,9839
24000,12629,1471,9900
24100,12654,1479,9967
24200,12675,1490,10035
24300,12696,1503,10101
24400,12723,1510,10167
24500,12746,1521,10233
24600,12764,1536,10300
24700,12790,1546,10364
24800,12817,1558,10425
24900,12844,1569,10487
25000,12861,1578,10561
25100,12886,1586,10628
25200,12916,1595,10689
25300,12940,1606,10754
25400,12962,1619,10819
25500,12980,1625,10895
25600,12996,1634,10970
25700,13019,1642,11039
25800,13037,1655,11108
25900,13055,1663,11182
26000,13076,1674,11250
26100,13100,1681,11319
26200,13120,1694,11386
26300,13136,1708,11456
26400,13156,1716,11528
26500,13184,1728,11588
26600,13205,1736,11659
26700,13224,1740,11736
26800,13241,1753,11806
26900,13264,1765,11871
27000,13280,1777,11943
27100,13298,1789,12013
27200,13320,1802,12078
27300,13338,1811,12151
27400,13355,1823,12222
27500,13390,1831,12279
27600,13406,1841,12353
27700,13433,1850,12417
27800,13455,1859,12486
27900,13471,1870,12559
28000,13492,1881,12627
28100,13507,1895,12698
28200,13530,1905,12765
28300,13547,1914,12839
28400,13566,1926,12908
28500,13584,1941,12975
28600,13606,1952,13042
28700,13621,1965,13114
28800,13643,1977,13180
28900,13661,1989,13250
29000,13677,2000,13323
29100,13688,2014,13398
29200,13703,2028,13469
29300,13719,2038,13543
29400,13741,2046,13613
29500,13753,2052,13695
29600,13771,2058,13771
29700,13794,2070,13836
29800,13808,2079,13913
29900,13831,2084,13985
30000,13850,2091,14059
30100,13872,2099,14129
30200,13887,2109,14204
30300,13909,2120,14271
30400,13925,2129,14346
30500,13942,2141,14417
30600,13954,2157,14489
30700,13970,2165,14565
30800,13988,2178,14634
30900,13997,2189,14714
31000,14013,2194,14793
31100,14029,2206,14865
31200,14045,2223,14932
31300,14058,2227,15015
31400,14077,2236,15087
31500,14091,2248,15161
31600,14107,2253,15240
31700,14123,2265,15312
31800,14133,2275,15392
31900,14148,2284,15468
32000,14163,2297,15540
32100,14170,2314,15616
32200,14185,2324,15691
32300,14194,2329,15777
32400,14207,2341,15852
32500,14221,2354,15925
32600,14231,2362,16007
32700,14241,2369,16090
32800,14255,2383,16162
32900,14265,2393,16242
33000,14276,2410,16314
33100,14293,2420,16387
33200,14301,2428,16471
33300,14312,2441,16547
33400,14330,2457,16613
33500,14340,2471,16689
33600,14347,2481,16772
33700,14364,2491,16845
33800,14371,2499,16930
33900,14379,2510,17011
34000,14392,2518,17090
34100,14408,2532,17160
34200,14413,2548,17239
34300,14424,2558,17318
34400,14436,2569,17395
34500,14449,2574,17477
34600,14461,2589,17550
34700,14474,2604,17622
34800,14483,2609,17708
34900,14496,2623,17781
35000,14507,2630,17863
35100,14524,2639,17937
35200,14537,2647,18016
35300,14552,2660,18088
35400,14560,2677,18163
35500,14571,2690,18239
35600,14580,2704,18316
35700,14592,2715,18393
35800,14602,2726,18472
35900,14611,2738,18551
36000,14619,2748,18633
36100,14630,2762,18708
36200,14642,2774,18784
36300,14651,2786,18863
36400,14660,2795,18945
36500,14670,2807,19023
36600,14681,2818,19101
36700,14691,2827,19182
36800,14703,2832,19265
36900,14709,2845,19346
37000,14716,2858,19426
37100,14731,2868,19501
37200,14745,2874,19581
37300,14754,2890,19656
37400,14762,2903,19735
37500,14768,2914,19818
37600,14776,2924,19900
37700,14786,2937,19977
37800,14797,2943,20060
37900,14810,2950,20140
38000,14820,2960,20220
38100,14833,2976,20291
38200,14846,2989,20365
38300,14859,3002,20439
38400,14863,3011,20526
38500,14874,3025,20601
38600,14885,3037,20678
38700,14890,3049,20761
38800,14897,3061,20842
38900,14903,3070,20927
39000,14913,3085,21002
39100,14928,3100,21072
39200,14934,3107,21159
39300,14942,3115,21243
39400,14950,3126,21324
39500,14956,3138,21406
39600,14972,3146,21482
39700,14982,3165,21553
39800,14992,3175,21633
39900,15001,3192,21707
40000,15009,3205,21786
40100,15017,3222,21861
40200,15029,3235,21936
40300,15044,3247,22009
40400,15049,3258,22093
40500,15056,3270,22174
40600,15064,3283,22253
40700,15069,3293,22338
40800,15075,3303,22422
40900,15086,3310,22504
41000,15094,3323,22583
41100,15099,3332,22669
41200,15106,3343,22751
41300,15117,3358,22825
41400,15125,3370,22905
41500,15129,3380,22991
41600,15136,3394,23070
41700,15142,3409,23149
41800,15152,3413,23235
41900,15164,3425,23311
42000,15169,3437,23394
42100,15182,3454,23464
42200,15185,3465,23550
42300,15191,3474,23635
42400,15201,3482,23717
42500,15209,3492,23799
42600,15215,3504,23881
42700,15221,3519,23960
42800,15229,3528,24043
42900,15238,3543,24119
43000,15244,3550,24206
43100,15250,3563,24287
43200,15257,3577,24366
43300,15262,3588,24450
43400,15271,3607,24522
43500,15280,3619,24601
43600,15292,3633,24675
43700,15296,3643,24761
43800,15300,3651,24849
43900,15303,3665,24932
44000,15311,3673,25016
44100,15313,3684,25103
44200,15321,3698,25181
44300,15325,3708,25267
44400,15332,3720,25348
44500,15337,3732,25431
44600,15341,3747,25512
44700,15347,3761,25592
44800,15354,3773,25673
44900,15361,3784,25755
45000,15367,3796,25837
45100,15372,3808,25920
45200,15383,3820,25997
45300,15388,3828,26084
45400,15393,3843,26164
45500,15397,3858,26245
45600,15402,3862,26336
45700,15408,3873,26419
45800,15413,3883,26504
45900,15421,3893,26586
46000,15429,3907,26664
46100,15434,3920,26746
46200,15439,3933,26828
46300,15447,3938,26915
46400,15452,3947,27001
46500,15456,3957,27087
46600,15461,3968,27171
46700,15466,3980,27254
46800,15476,3987,27337
46900,15485,3999,27416
47000,15493,4009,27498
47100,15495,4019,27586
47200,15500,4031,27669
47300,15507,4046,27747
47400,15515,4057,27828
47500,15517,4068,27915
47600,15524,4080,27996
47700,15527,4092,28081
47800,15528,4108,28164
47900,15534,4117,28249
48000,15541,4130,28329
48100,15544,4143,28413
48200,15546,4158,28496
48300,15550,4165,28585
48400,15553,4177,28670
48500,15557,4194,28749
48600,15561,4206,28833
48700,15571,4212,28917
48800,15576,4225,28999
48900,15577,4235,29088
49000,15579,4248,29173
49100,15583,4257,29260
49200,15589,4272,29339
49300,15593,4284,29423
49400,15595,4298,29507
49500,15600,4309,29591
49600,15606,4320,29674
49700,15612,4334,29754
49800,15615,4341,29844
49900,15619,4358,29923
50000,15625,4370,30005
50100,15629,4382,30089
50200,15634,4390,30176
50300,15635,4398,30267
50400,15639,4405,30356
50500,15645,4418,30437
50600,15649,4430,30521
50700,15654,4444,30602
50800,15659,4457,30684
50900,15662,4471,30767
51000,15667,4479,30854
51100,15670,4495,30935
51200,15674,4506,31020
51300,15679,4517,31104
51400,15689,4533,31178
51500,15694,4540,31266
51600,15701,4551,31348
51700,15707,4563,31430
51800,15709,4572,31519
51900,15713,4587,31600
52000,15717,4601,31682
52100,15721,4611,31768
52200,15723,4619,31858
52300,15725,4627,31948
52400,15728,4647,32025
52500,15735,4661,32104
52600,15737,4675,32188
52700,15743,4691,32266
52800,15746,4701,32353
52900,15747,4708,32445
53000,15752,4716,32532
53100,15757,4730,32613
53200,15759,4749,32692
53300,15761,4758,32781
53400,15767,4766,32867
53500,15770,4772,32958
53600,15772,4783,33045
53700,15774,4791,33135
53800,15777,4803,33220
53900,15778,4815,33307
54000,15781,4825,33394
54100,15788,4833,33479
54200,15791,4844,33565
54300,15796,4856,33648
54400,15799,4870,33731
54500,15800,4878,33822
54600,15802,4892,33906
54700,15806,4901,33993
54800,15811,4912,34077
54900,15817,4924,34159
55000,15819,4937,34244
55100,15821,4949,34330
55200,15823,4957,34420
55300,15827,4970,34503
55400,15833,4979,34588
55500,15837,4994,34669
55600,15841,5007,34752
55700,15844,5014,34842
55800,15846,5028,34926
55900,15848,5039,35013
56000,15852,5057,35091
56100,15852,5067,35181
56200,15858,5073,35269
56300,15861,5085,35354
56400,15865,5093,35442
56500,15871,5102,35527
56600,15874,5118,35608
56700,15874,5129,35697
56800,15878,5138,35784
56900,15880,5152,35868
57000,15882,5161,35957
57100,15886,5175,36039
57200,15889,5190,36121
57300,15891,5203,36206
57400,15894,5216,36290
57500,15897,5225,36378
57600,15901,5233,36466
57700,15907,5246,36547
57800,15909,5261,36630
57900,15914,5275,36711
58000,15915,5284,36801
58100,15919,5297,36884
58200,15922,5310,36968
58300,15925,5320,37055
58400,15930,5332,37138
58500,15934,5342,37224
58600,15936,5350,37314
58700,15940,5362,37398
58800,15942,5373,37485
58900,15950,5386,37564
59000,15953,5396,37651
59100,15958,5415,37727
59200,15960,5426,37814
59300,15961,5442,37897
59400,15963,5450,37987
59500,15966,5461,38073
59600,15967,5470,38163
59700,15972,5483,38245
59800,15974,5498,38328
59900,15976,5509,38415
60000,15977,5521,38502
60100,15980,5537,38583
60200,15980,5554,38666
60300,15983,5565,38752
60400,15986,5576,38838
60500,15988,5586,38926
60600,15991,5601,39008
60700,15995,5613,39092
60800,15996,5626,39178
60900,15998,5638,39264
61000,16000,5651,39349
61100,16004,5659,39437
61200,16004,5673,39523
61300,16006,5689,39605
61400,16006,5703,39691
61500,16009,5713,39778
61600,16014,5723,39863
61700,16020,5738,39942
61800,16024,5749,40027
61900,16024,5764,40112
62000,16025,5773,40202
62100,16029,5795,40276
62200,16033,5810,40357
62300,16037,5818,40445
62400,16039,5830,40531
62500,16041,5838,40621
62600,16044,5848,40708
62700,16046,5856,40798
62800,16046,5866,40888
62900,16047,5876,40977
63000,16049,5887,41064
63100,16051,5902,41147
63200,16056,5913,41231
63300,16060,5924,41316
63400,16062,5940,41398
63500,16063,5956,41481
63600,16064,5968,41568
63700,16066,5983,41651
63800,16067,5996,41737
63900,16068,6015,41817
64000,16070,6030,41900
64100,16073,6036,41991
64200,16074,6047,42079
64300,16075,6065,42160
64400,16077,6075,42248
64500,16079,6085,42336
64600,16082,6097,42421
64700,16084,6113,42503
64800,16084,6129,42587
64900,16086,6143,42671
65000,16088,6156,42756
65100,16088,6168,42844
65200,16091,6183,42926
65300,16094,6200,43006
65400,16098,6220,43082
65500,16101,6235,43164
65600,16103,6247,43250
65700,16105,6259,43336
65800,16106,6266,43428
65900,16107,6282,43511
66000,16109,6293,43598
66100,16113,6307,43680
66200,16114,6320,43766
66300,16115,6325,43860
66400,16118,6340,43942
66500,16118,6353,44029
66600,16120,6370,44110
66700,16120,6387,44193
66800,16123,6396,44281
66900,16123,6408,44369
67000,16123,6416,44461
67100,16124,6427,44549
67200,16124,6439,44637
67300,16124,6454,44722
67400,16128,6468,44804
67500,16130,6477,44893
67600,16132,6489,44979
67700,16134,6499,45067
67800,16135,6512,45153
67900,16136,6521,45243
68000,16136,6534,45330
68100,16137,6552,45411
68200,16138,6561,45501
68300,16139,6572,45589
68400,16140,6584,45676
68500,16142,6596,45762
68600,16147,6612,45841
68700,16148,6620,45932
68800,16149,6634,46017
68900,16150,6647,46103
69000,16151,6658,46191
69100,16152,6666,46282
69200,16154,6678,46368
69300,16156,6696,46448
69400,16157,6707,46536
69500,16158,6724,46618
69600,16159,6733,46708
69700,16161,6748,46791
69800,16165,6757,46878
69900,16166,6771,46963
70000,16169,6778,47053
70100,16171,6787,47142
70200,16172,6799,47229
70300,16173,6811,47316
70400,16175,6823,47402
70500,16178,6833,47489
70600,16178,6851,47571
70700,16180,6863,47657
70800,16180,6870,47750
70900,16180,6879,47841
71000,16180,6889,47931
71100,16180,6901,48019
71200,16182,6912,48106
71300,16182,6924,48194
71400,16182,6940,48278
71500,16183,6953,48364
71600,16188,6959,48453
71700,16190,6974,48536
71800,16191,6993,48616
71900,16193,7007,48700
72000,16193,7015,48792
72100,16193,7033,48874
72200,16195,7044,48961
72300,16197,7053,49050
72400,16198,7062,49140
72500,16199,7070,49231
72600,16203,7075,49322
72700,16204,7084,49412
72800,16205,7098,49497
72900,16205,7115,49580
73000,16207,7123,49670
73100,16208,7134,49758
73200,16210,7148,49842
73300,16211,7161,49928
73400,16211,7171,50018
73500,16212,7184,50104
73600,16213,7193,50194
73700,16217,7202,50281
73800,16217,7214,50369
73900,16218,7224,50458
74000,16220,7233,50547
74100,16221,7242,50637
74200,16222,7255,50723
74300,16223,7268,50809
74400,16223,7277,50900
74500,16225,7290,50985
74600,16227,7308,51065
74700,16228,7322,51150
74800,16228,7335,51237
74900,16228,7347,51325
75000,16231,7357,51412
75100,16231,7369,51500
75200,16231,7376,51593
75300,16233,7390,51677
75400,16234,7400,51766
75500,16234,7412,51854
75600,16235,7423,51942
75700,16236,7437,52027
75800,16237,7453,52110
75900,16240,7459,52201
76000,16242,7469,52289
76100,16243,7477,52380
76200,16243,7489,52468
76300,16244,7502,52554
76400,16245,7515,52640
76500,16245,7529,52726
76600,16246,7541,52813
76700,16246,7555,52899
76800,16246,7573,52981
76900,16246,7581,53073
77000,16247,7593,53160
77100,16249,7601,53250
77200,16250,7611,53339
77300,16250,7623,53427
77400,16251,7638,53511
77500,16251,7649,53600
77600,16253,7664,53683
77700,16253,7680,53767
77800,16254,7691,53855
77900,16255,7707,53938
78000,16257,7717,54026
78100,16258,7729,54113
78200,16258,7742,54200
78300,16258,7753,54289
78400,16258,7767,54375
78500,16258,7783,54459
78600,16260,7791,54549
78700,16261,7804,54635
78800,16263,7817,54720
78900,16263,7825,54812
79000,16263,7841,54896
79100,16264,7858,54978
79200,16265,7870,55065
79300,16266,7890,55144
79400,16266,7896,55238
79500,16266,7908,55326
79600,16266,7924,55410
79700,16268,7944,55488
79800,16269,7958,55573
79900,16269,7972,55659
80000,16269,7987,55744
80100,16270,7995,55835
80200,16271,8002,55927
80300,16271,8009,56020
80400,16272,8023,56105
80500,16274,8032,56194
80600,16275,8049,56276
80700,16277,8066,56357
80800,16277,8076,56447
80900,16279,8087,56534
81000,16279,8099,56622
81100,16279,8114,56707
81200,16279,8127,56794
81300,16279,8151,56870
81400,16279,8164,56957
81500,16279,8175,57046
81600,16279,8192,57129
81700,16279,8203,57218
81800,16280,8219,57301
81900,16281,8242,57377
82000,16282,8257,57461
82100,16283,8267,57550
82200,16284,8281,57635
82300,16284,8289,57727
82400,16284,8308,57808
82500,16284,8320,57896
82600,16284,8327,57989
82700,16284,8342,58074
82800,16286,8355,58159
82900,16286,8366,58248
83000,16287,8380,58333
83100,16287,8392,58421
83200,16288,8407,58505
83300,16289,8420,58591
83400,16290,8433,58677
83500,16290,8445,58765
83600,16291,8458,58851
83700,16291,8463,58946
83800,16291,8476,59033
83900,16291,8489,59120
84000,16293,8501,59206
84100,16294,8513,59293
84200,16295,8525,59380
84300,16295,8541,59464
84400,16295,8549,59556
84500,16295,8571,59634
84600,16295,8585,59720
84700,16295,8600,59805
84800,16295,8603,59902
84900,16296,8615,59989
85000,16296,8631,60073
85100,16296,8647,60157
85200,16296,8658,60246
85300,16296,8669,60335
85400,16296,8684,60420
85500,16296,8697,60507
85600,16297,8708,60595
85700,16299,8723,60678
85800,16300,8738,60762
85900,16300,8749,60851
86000,16300,8763,60937
86100,16301,8783,61016
86200,16302,8792,61106
86300,16302,8804,61194
86400,16302,8819,61279
86500,16302,8828,61370
86600,16302,8843,61455
86700,16302,8858,61540
86800,16302,8868,61630
86900,16302,8880,61718
87000,16303,8895,61802
87100,16304,8907,61889
87200,16304,8922,61974
87300,16305,8934,62061
87400,16305,8946,62149
87500,16305,8966,62229
87600,16306,8979,62315
87700,16306,8992,62402
87800,16308,9008,62484
87900,16309,9025,62566
88000,16309,9037,62654
88100,16309,9051,62740
88200,16309,9062,62829
88300,16309,9072,62919
88400,16309,9085,63006
88500,16309,9103,63088
88600,16309,9119,63172
88700,16311,9130,63259
88800,16311,9146,63343
88900,16312,9158,63430
89000,16312,9177,63511
89100,16312,9190,63598
89200,16313,9203,63684
89300,16313,9213,63774
89400,16313,9225,63862
89500,16313,9240,63947
89600,16313,9256,64031
89700,16314,9265,64121
89800,16314,9281,64205
89900,16315,9300,64285
90000,16316,9308,64376
90100,16316,9327,64457
90200,16317,9342,64541
90300,16317,9354,64629
90400,16317,9372,64711
90500,16318,9379,64803
90600,16320,9393,64887
90700,16320,9405,64975
90800,16320,9417,65063
90900,16320,9429,65151
91000,16320,9446,65234
91100,16321,9459,65320
91200,16321,9472,65407
91300,16321,9487,65492
91400,16321,9503,65576
91500,16321,9516,65663
91600,16321,9524,65755
91700,16321,9532,65847
91800,16322,9538,65940
91900,16322,9551,66027
92000,16322,9563,66115
92100,16322,9576,66202
92200,16324,9591,66285
92300,16324,9606,66370
92400,16324,9626,66450
92500,16324,9641,66535
92600,16324,9651,66625
92700,16324,9660,66716
92800,16324,9679,66797
92900,16324,9696,66880
93000,16325,9710,66965
93100,16326,9722,67052
93200,16326,9738,67136
93300,16326,9749,67225
93400,16326,9759,67315
93500,16326,9775,67399
93600,16327,9785,67488
93700,16327,9792,67581
93800,16327,9802,67671
93900,16327,9815,67758
94000,16327,9828,67845
94100,16327,9841,67932
94200,16328,9863,68009
94300,16328,9874,68098
94400,16331,9882,68187
94500,16331,9895,68274
94600,16332,9908,68360
94700,16332,9927,68441
94800,16333,9938,68529
94900,16333,9946,68621
95000,16334,9959,68707
95100,16334,9973,68793
95200,16335,9981,68884
95300,16336,9994,68970
95400,16337,10011,69052
95500,16337,10025,69138
95600,16338,10041,69221
95700,16338,10059,69303
95800,16339,10072,69389
95900,16339,10087,69474
96000,16339,10106,69555
96100,16339,10121,69640
96200,16340,10130,69730
96300,16340,10139,69821
96400,16341,10150,69909
96500,16341,10161,69998
96600,16341,10169,70090
96700,16341,10180,70179
96800,16342,10196,70262
96900,16342,10204,70354
97000,16342,10216,70442
97100,16342,10229,70529
97200,16342,10244,70614
97300,16342,10265,70693
97400,16342,10280,70778
97500,16342,10302,70856
97600,16342,10318,70940
97700,16342,10331,71027
97800,16342,10346,71112
97900,16342,10355,71203
98000,16343,10366,71291
98100,16345,10372,71383
98200,16345,10385,71470
98300,16345,10391,71564
98400,16345,10403,71652
98500,16346,10410,71744
98600,16346,10420,71834
98700,16346,10434,71920
98800,16346,10458,71996
98900,16346,10470,72084
99000,16346,10476,72178
99100,16346,10489,72265
99200,16346,10497,72357
99300,16346,10510,72444
99400,16347,10518,72535
99500,16347,10530,72623
99600,16347,10545,72708
99700,16347,10553,72800
99800,16347,10563,72890
99900,16347,10577,72976
100000,16347,10589,73064


==> old/submission 3/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	1
300	1
400	1
500	1
600	2
700	2
800	2
900	3
1000	3
1100	3
1200	5
1300	5
1400	6
1500	7
1600	9
1700	9
1800	9
1900	10
2000	11
2100	12
2200	15
2300	16
2400	20
2500	21
2600	23
2700	24
2800	27
2900	28
3000	32
3100	34
3200	36
3300	39
3400	40
3500	42
3600	44
3700	45
3800	48
3900	51
4000	57
4100	61
4200	64
4300	70
4400	72
4500	75
4600	78
4700	81
4800	87
4900	92
5000	94
5100	99
5200	104
5300	106
5400	114
5500	119
5600	124
5700	126
5800	131
5900	135
6000	137
6100	142
6200	143
6300	151
6400	155
6500	160
6600	162
6700	166
6800	170
6900	177
7000	181
7100	186
7200	192
7300	195
7400	199
7500	204
7600	214
7700	221
7800	228
7900	230
8000	233
8100	235
8200	237
8300	241
8400	247
8500	253
8600	257
8700	261
8800	265
8900	268
9000	275
9100	280
9200	286
9300	291
9400	297
9500	304
9600	307
9700	312
9800	322
9900	326
10000	329
10100	331
10200	337
10300	345
10400	354
10500	361
10600	365
10700	372
10800	378
10900	384
11000	390
11100	396
11200	405
11300	409
11400	419
11500	429
11600	435
11700	442
11800	449
11900	454
12000	462
12100	467
12200	471
12300	478
12400	487
12500	495
12600	502
12700	510
12800	515
12900	523
13000	533
13100	541
13200	552
13300	557
13400	563
13500	570
13600	581
13700	587
13800	594
13900	600
14000	611
14100	616
14200	625
14300	631
14400	639
14500	648
14600	654
14700	664
14800	675
14900	679
15000	691
15100	697
15200	704
15300	708
15400	716
15500	726
15600	733
15700	737
15800	742
15900	749
16000	757
16100	766
16200	776
16300	785
16400	793
16500	802
16600	809
16700	815
16800	824
16900	831
17000	839
17100	848
17200	856
17300	864
17400	873
17500	882
17600	889
17700	899
17800	910
17900	920
18000	926
18100	936
18200	943
18300	951
18400	961
18500	972
18600	983
18700	987
18800	997
18900	1011
19000	1019
19100	1028
19200	1035
19300	1042
19400	1047
19500	1057
19600	1069
19700	1075
19800	1085
19900	1094
20000	1100
20100	1108
20200	1117
20300	1123
20400	1133
20500	1142
20600	1156
20700	1163
20800	1169
20900	1185
21000	1195
21100	1202
21200	1209
21300	1216
21400	1228
21500	1235
21600	1245
21700	1256
21800	1269
21900	1278
22000	1284
22100	1295
22200	1304
22300	1317
22400	1326
22500	1334
22600	1346
22700	1355
22800	1363
22900	1373
23000	1383
23100	1392
23200	1403
23300	1408
23400	1416
23500	1423
23600	1429
23700	1444
23800	1451
23900	1460
24000	1471
24100	1479
24200	1490
24300	1503
24400	1510
24500	1521
24600	1536
24700	1546
24800	1558
24900	1569
25000	1578
25100	1586
25200	1595
25300	1606
25400	1619
25500	1625
25600	1634
25700	1642
25800	1655
25900	1663
26000	1674
26100	1681
26200	1694
26300	1708
26400	1716
26500	1728
26600	1736
26700	1740
26800	1753
26900	1765
27000	1777
27100	1789
27200	1802
27300	1811
27400	1823
27500	1831
27600	1841
27700	1850
27800	1859
27900	1870
28000	1881
28100	1895
28200	1905
28300	1914
28400	1926
28500	1941
28600	1952
28700	1965
28800	1977
28900	1989
29000	2000
29100	2014
29200	2028
29300	2038
29400	2046
29500	2052
29600	2058
29700	2070
29800	2079
29900	2084
30000	2091
30100	2099
30200	2109
30300	2120
30400	2129
30500	2141
30600	2157
30700	2165
30800	2178
30900	2189
31000	2194
31100	2206
31200	2223
31300	2227
31400	2236
31500	2248
31600	2253
31700	2265
31800	2275
31900	2284
32000	2297
32100	2314
32200	2324
32300	2329
32400	2341
32500	2354
32600	2362
32700	2369
32800	2383
32900	2393
33000	2410
33100	2420
33200	2428
33300	2441
33400	2457
33500	2471
33600	2481
33700	2491
33800	2499
33900	2510
34000	2518
34100	2532
34200	2548
34300	2558
34400	2569
34500	2574
34600	2589
34700	2604
34800	2609
34900	2623
35000	2630
35100	2639
35200	2647
35300	2660
35400	2677
35500	2690
35600	2704
35700	2715
35800	2726
35900	2738
36000	2748
36100	2762
36200	2774
36300	2786
36400	2795
36500	2807
36600	2818
36700	2827
36800	2832
36900	2845
37000	2858
37100	2868
37200	2874
37300	2890
37400	2903
37500	2914
37600	2924
37700	2937
37800	2943
37900	2950
38000	2960
38100	2976
38200	2989
38300	3002
38400	3011
38500	3025
38600	3037
38700	3049
38800	3061
38900	3070
39000	3085
39100	3100
39200	3107
39300	3115
39400	3126
39500	3138
39600	3146
39700	3165
39800	3175
39900	3192
40000	3205
40100	3222
40200	3235
40300	3247
40400	3258
40500	3270
40600	3283
40700	3293
40800	3303
40900	3310
41000	3323
41100	3332
41200	3343
41300	3358
41400	3370
41500	3380
41600	3394
41700	3409
41800	3413
41900	3425
42000	3437
42100	3454
42200	3465
42300	3474
42400	3482
42500	3492
42600	3504
42700	3519
42800	3528
42900	3543
43000	3550
43100	3563
43200	3577
43300	3588
43400	3607
43500	3619
43600	3633
43700	3643
43800	3651
43900	3665
44000	3673
44100	3684
44200	3698
44300	3708
44400	3720
44500	3732
44600	3747
44700	3761
44800	3773
44900	3784
45000	3796
45100	3808
45200	3820
45300	3828
45400	3843
45500	3858
45600	3862
45700	3873
45800	3883
45900	3893
46000	3907
46100	3920
46200	3933
46300	3938
46400	3947
46500	3957
46600	3968
46700	3980
46800	3987
46900	3999
47000	4009
47100	4019
47200	4031
47300	4046
47400	4057
47500	4068
47600	4080
47700	4092
47800	4108
47900	4117
48000	4130
48100	4143
48200	4158
48300	4165
48400	4177
48500	4194
48600	4206
48700	4212
48800	4225
48900	4235
49000	4248
49100	4257
49200	4272
49300	4284
49400	4298
49500	4309
49600	4320
49700	4334
49800	4341
49900	4358
50000	4370
50100	4382
50200	4390
50300	4398
50400	4405
50500	4418
50600	4430
50700	4444
50800	4457
50900	4471
51000	4479
51100	4495
51200	4506
51300	4517
51400	4533
51500	4540
51600	4551
51700	4563
51800	4572
51900	4587
52000	4601
52100	4611
52200	4619
52300	4627
52400	4647
52500	4661
52600	4675
52700	4691
52800	4701
52900	4708
53000	4716
53100	4730
53200	4749
53300	4758
53400	4766
53500	4772
53600	4783
53700	4791
53800	4803
53900	4815
54000	4825
54100	4833
54200	4844
54300	4856
54400	4870
54500	4878
54600	4892
54700	4901
54800	4912
54900	4924
55000	4937
55100	4949
55200	4957
55300	4970
55400	4979
55500	4994
55600	5007
55700	5014
55800	5028
55900	5039
56000	5057
56100	5067
56200	5073
56300	5085
56400	5093
56500	5102
56600	5118
56700	5129
56800	5138
56900	5152
57000	5161
57100	5175
57200	5190
57300	5203
57400	5216
57500	5225
57600	5233
57700	5246
57800	5261
57900	5275
58000	5284
58100	5297
58200	5310
58300	5320
58400	5332
58500	5342
58600	5350
58700	5362
58800	5373
58900	5386
59000	5396
59100	5415
59200	5426
59300	5442
59400	5450
59500	5461
59600	5470
59700	5483
59800	5498
59900	5509
60000	5521
60100	5537
60200	5554
60300	5565
60400	5576
60500	5586
60600	5601
60700	5613
60800	5626
60900	5638
61000	5651
61100	5659
61200	5673
61300	5689
61400	5703
61500	5713
61600	5723
61700	5738
61800	5749
61900	5764
62000	5773
62100	5795
62200	5810
62300	5818
62400	5830
62500	5838
62600	5848
62700	5856
62800	5866
62900	5876
63000	5887
63100	5902
63200	5913
63300	5924
63400	5940
63500	5956
63600	5968
63700	5983
63800	5996
63900	6015
64000	6030
64100	6036
64200	6047
64300	6065
64400	6075
64500	6085
64600	6097
64700	6113
64800	6129
64900	6143
65000	6156
65100	6168
65200	6183
65300	6200
65400	6220
65500	6235
65600	6247
65700	6259
65800	6266
65900	6282
66000	6293
66100	6307
66200	6320
66300	6325
66400	6340
66500	6353
66600	6370
66700	6387
66800	6396
66900	6408
67000	6416
67100	6427
67200	6439
67300	6454
67400	6468
67500	6477
67600	6489
67700	6499
67800	6512
67900	6521
68000	6534
68100	6552
68200	6561
68300	6572
68400	6584
68500	6596
68600	6612
68700	6620
68800	6634
68900	6647
69000	6658
69100	6666
69200	6678
69300	6696
69400	6707
69500	6724
69600	6733
69700	6748
69800	6757
69900	6771
70000	6778
70100	6787
70200	6799
70300	6811
70400	6823
70500	6833
70600	6851
70700	6863
70800	6870
70900	6879
71000	6889
71100	6901
71200	6912
71300	6924
71400	6940
71500	6953
71600	6959
71700	6974
71800	6993
71900	7007
72000	7015
72100	7033
72200	7044
72300	7053
72400	7062
72500	7070
72600	7075
72700	7084
72800	7098
72900	7115
73000	7123
73100	7134
73200	7148
73300	7161
73400	7171
73500	7184
73600	7193
73700	7202
73800	7214
73900	7224
74000	7233
74100	7242
74200	7255
74300	7268
74400	7277
74500	7290
74600	7308
74700	7322
74800	7335
74900	7347
75000	7357
75100	7369
75200	7376
75300	7390
75400	7400
75500	7412
75600	7423
75700	7437
75800	7453
75900	7459
76000	7469
76100	7477
76200	7489
76300	7502
76400	7515
76500	7529
76600	7541
76700	7555
76800	7573
76900	7581
77000	7593
77100	7601
77200	7611
77300	7623
77400	7638
77500	7649
77600	7664
77700	7680
77800	7691
77900	7707
78000	7717
78100	7729
78200	7742
78300	7753
78400	7767
78500	7783
78600	7791
78700	7804
78800	7817
78900	7825
79000	7841
79100	7858
79200	7870
79300	7890
79400	7896
79500	7908
79600	7924
79700	7944
79800	7958
79900	7972
80000	7987
80100	7995
80200	8002
80300	8009
80400	8023
80500	8032
80600	8049
80700	8066
80800	8076
80900	8087
81000	8099
81100	8114
81200	8127
81300	8151
81400	8164
81500	8175
81600	8192
81700	8203
81800	8219
81900	8242
82000	8257
82100	8267
82200	8281
82300	8289
82400	8308
82500	8320
82600	8327
82700	8342
82800	8355
82900	8366
83000	8380
83100	8392
83200	8407
83300	8420
83400	8433
83500	8445
83600	8458
83700	8463
83800	8476
83900	8489
84000	8501
84100	8513
84200	8525
84300	8541
84400	8549
84500	8571
84600	8585
84700	8600
84800	8603
84900	8615
85000	8631
85100	8647
85200	8658
85300	8669
85400	8684
85500	8697
85600	8708
85700	8723
85800	8738
85900	8749
86000	8763
86100	8783
86200	8792
86300	8804
86400	8819
86500	8828
86600	8843
86700	8858
86800	8868
86900	8880
87000	8895
87100	8907
87200	8922
87300	8934
87400	8946
87500	8966
87600	8979
87700	8992
87800	9008
87900	9025
88000	9037
88100	9051
88200	9062
88300	9072
88400	9085
88500	9103
88600	9119
88700	9130
88800	9146
88900	9158
89000	9177
89100	9190
89200	9203
89300	9213
89400	9225
89500	9240
89600	9256
89700	9265
89800	9281
89900	9300
90000	9308
90100	9327
90200	9342
90300	9354
90400	9372
90500	9379
90600	9393
90700	9405
90800	9417
90900	9429
91000	9446
91100	9459
91200	9472
91300	9487
91400	9503
91500	9516
91600	9524
91700	9532
91800	9538
91900	9551
92000	9563
92100	9576
92200	9591
92300	9606
92400	9626
92500	9641
92600	9651
92700	9660
92800	9679
92900	9696
93000	9710
93100	9722
93200	9738
93300	9749
93400	9759
93500	9775
93600	9785
93700	9792
93800	9802
93900	9815
94000	9828
94100	9841
94200	9863
94300	9874
94400	9882
94500	9895
94600	9908
94700	9927
94800	9938
94900	9946
95000	9959
95100	9973
95200	9981
95300	9994
95400	10011
95500	10025
95600	10041
95700	10059
95800	10072
95900	10087
96000	10106
96100	10121
96200	10130
96300	10139
96400	10150
96500	10161
96600	10169
96700	10180
96800	10196
96900	10204
97000	10216
97100	10229
97200	10244
97300	10265
97400	10280
97500	10302
97600	10318
97700	10331
97800	10346
97900	10355
98000	10366
98100	10372
98200	10385
98300	10391
98400	10403
98500	10410
98600	10420
98700	10434
98800	10458
98900	10470
99000	10476
99100	10489
99200	10497
99300	10510
99400	10518
99500	10530
99600	10545
99700	10553
99800	10563
99900	10577
100000	10589


==> old/submission 3/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	98
200	197
300	296
400	395
500	491
600	588
700	683
800	783
900	879
1000	976
1100	1069
1200	1159
1300	1251
1400	1342
1500	1426
1600	1516
1700	1607
1800	1697
1900	1790
2000	1881
2100	1971
2200	2053
2300	2144
2400	2226
2500	2314
2600	2399
2700	2483
2800	2570
2900	2657
3000	2735
3100	2818
3200	2901
3300	2985
3400	3073
3500	3158
3600	3239
3700	3321
3800	3400
3900	3478
4000	3551
4100	3635
4200	3712
4300	3788
4400	3867
4500	3940
4600	4012
4700	4087
4800	4159
4900	4229
5000	4295
5100	4368
5200	4436
5300	4515
5400	4590
5500	4650
5600	4720
5700	4794
5800	4864
5900	4935
6000	5007
6100	5081
6200	5151
6300	5214
6400	5283
6500	5348
6600	5409
6700	5475
6800	5546
6900	5604
7000	5669
7100	5737
7200	5799
7300	5862
7400	5929
7500	5997
7600	6054
7700	6113
7800	6172
7900	6242
8000	6312
8100	6377
8200	6433
8300	6495
8400	6549
8500	6601
8600	6665
8700	6726
8800	6782
8900	6840
9000	6899
9100	6959
9200	7012
9300	7076
9400	7132
9500	7189
9600	7245
9700	7305
9800	7364
9900	7423
10000	7482
10100	7541
10200	7590
10300	7634
10400	7693
10500	7752
10600	7804
10700	7864
10800	7923
10900	7979
11000	8023
11100	8069
11200	8118
11300	8170
11400	8210
11500	8260
11600	8308
11700	8365
11800	8414
11900	8458
12000	8503
12100	8542
12200	8586
12300	8636
12400	8691
12500	8743
12600	8792
12700	8839
12800	8885
12900	8920
13000	8971
13100	9020
13200	9062
13300	9103
13400	9154
13500	9196
13600	9239
13700	9280
13800	9316
13900	9362
14000	9396
14100	9446
14200	9482
14300	9527
14400	9572
14500	9603
14600	9649
14700	9691
14800	9726
14900	9768
15000	9813
15100	9847
15200	9889
15300	9932
15400	9967
15500	10008
15600	10045
15700	10090
15800	10133
15900	10167
16000	10209
16100	10247
16200	10287
16300	10325
16400	10363
16500	10407
16600	10440
16700	10480
16800	10512
16900	10554
17000	10596
17100	10631
17200	10669
17300	10706
17400	10738
17500	10771
17600	10805
17700	10845
17800	10876
17900	10906
18000	10943
18100	10975
18200	11004
18300	11038
18400	11075
18500	11107
18600	11140
18700	11180
18800	11220
18900	11247
19000	11277
19100	11306
19200	11332
19300	11367
19400	11400
19500	11425
19600	11453
19700	11483
19800	11517
19900	11551
20000	11578
20100	11617
20200	11648
20300	11675
20400	11712
20500	11744
20600	11769
20700	11798
20800	11826
20900	11856
21000	11875
21100	11907
21200	11941
21300	11972
21400	12006
21500	12037
21600	12064
21700	12089
21800	12106
21900	12132
22000	12154
22100	12184
22200	12207
22300	12223
22400	12257
22500	12286
22600	12306
22700	12329
22800	12356
22900	12385
23000	12410
23100	12433
23200	12455
23300	12480
23400	12507
23500	12530
23600	12543
23700	12556
23800	12576
23900	12601
24000	12629
24100	12654
24200	12675
24300	12696
24400	12723
24500	12746
24600	12764
24700	12790
24800	12817
24900	12844
25000	12861
25100	12886
25200	12916
25300	12940
25400	12962
25500	12980
25600	12996
25700	13019
25800	13037
25900	13055
26000	13076
26100	13100
26200	13120
26300	13136
26400	13156
26500	13184
26600	13205
26700	13224
26800	13241
26900	13264
27000	13280
27100	13298
27200	13320
27300	13338
27400	13355
27500	13390
27600	13406
27700	13433
27800	13455
27900	13471
28000	13492
28100	13507
28200	13530
28300	13547
28400	13566
28500	13584
28600	13606
28700	13621
28800	13643
28900	13661
29000	13677
29100	13688
29200	13703
29300	13719
29400	13741
29500	13753
29600	13771
29700	13794
29800	13808
29900	13831
30000	13850
30100	13872
30200	13887
30300	13909
30400	13925
30500	13942
30600	13954
30700	13970
30800	13988
30900	13997
31000	14013
31100	14029
31200	14045
31300	14058
31400	14077
31500	14091
31600	14107
31700	14123
31800	14133
31900	14148
32000	14163
32100	14170
32200	14185
32300	14194
32400	14207
32500	14221
32600	14231
32700	14241
32800	14255
32900	14265
33000	14276
33100	14293
33200	14301
33300	14312
33400	14330
33500	14340
33600	14347
33700	14364
33800	14371
33900	14379
34000	14392
34100	14408
34200	14413
34300	14424
34400	14436
34500	14449
34600	14461
34700	14474
34800	14483
34900	14496
35000	14507
35100	14524
35200	14537
35300	14552
35400	14560
35500	14571
35600	14580
35700	14592
35800	14602
35900	14611
36000	14619
36100	14630
36200	14642
36300	14651
36400	14660
36500	14670
36600	14681
36700	14691
36800	14703
36900	14709
37000	14716
37100	14731
37200	14745
37300	14754
37400	14762
37500	14768
37600	14776
37700	14786
37800	14797
37900	14810
38000	14820
38100	14833
38200	14846
38300	14859
38400	14863
38500	14874
38600	14885
38700	14890
38800	14897
38900	14903
39000	14913
39100	14928
39200	14934
39300	14942
39400	14950
39500	14956
39600	14972
39700	14982
39800	14992
39900	15001
40000	15009
40100	15017
40200	15029
40300	15044
40400	15049
40500	15056
40600	15064
40700	15069
40800	15075
40900	15086
41000	15094
41100	15099
41200	15106
41300	15117
41400	15125
41500	15129
41600	15136
41700	15142
41800	15152
41900	15164
42000	15169
42100	15182
42200	15185
42300	15191
42400	15201
42500	15209
42600	15215
42700	15221
42800	15229
42900	15238
43000	15244
43100	15250
43200	15257
43300	15262
43400	15271
43500	15280
43600	15292
43700	15296
43800	15300
43900	15303
44000	15311
44100	15313
44200	15321
44300	15325
44400	15332
44500	15337
44600	15341
44700	15347
44800	15354
44900	15361
45000	15367
45100	15372
45200	15383
45300	15388
45400	15393
45500	15397
45600	15402
45700	15408
45800	15413
45900	15421
46000	15429
46100	15434
46200	15439
46300	15447
46400	15452
46500	15456
46600	15461
46700	15466
46800	15476
46900	15485
47000	15493
47100	15495
47200	15500
47300	15507
47400	15515
47500	15517
47600	15524
47700	15527
47800	15528
47900	15534
48000	15541
48100	15544
48200	15546
48300	15550
48400	15553
48500	15557
48600	15561
48700	15571
48800	15576
48900	15577
49000	15579
49100	15583
49200	15589
49300	15593
49400	15595
49500	15600
49600	15606
49700	15612
49800	15615
49900	15619
50000	15625
50100	15629
50200	15634
50300	15635
50400	15639
50500	15645
50600	15649
50700	15654
50800	15659
50900	15662
51000	15667
51100	15670
51200	15674
51300	15679
51400	15689
51500	15694
51600	15701
51700	15707
51800	15709
51900	15713
52000	15717
52100	15721
52200	15723
52300	15725
52400	15728
52500	15735
52600	15737
52700	15743
52800	15746
52900	15747
53000	15752
53100	15757
53200	15759
53300	15761
53400	15767
53500	15770
53600	15772
53700	15774
53800	15777
53900	15778
54000	15781
54100	15788
54200	15791
54300	15796
54400	15799
54500	15800
54600	15802
54700	15806
54800	15811
54900	15817
55000	15819
55100	15821
55200	15823
55300	15827
55400	15833
55500	15837
55600	15841
55700	15844
55800	15846
55900	15848
56000	15852
56100	15852
56200	15858
56300	15861
56400	15865
56500	15871
56600	15874
56700	15874
56800	15878
56900	15880
57000	15882
57100	15886
57200	15889
57300	15891
57400	15894
57500	15897
57600	15901
57700	15907
57800	15909
57900	15914
58000	15915
58100	15919
58200	15922
58300	15925
58400	15930
58500	15934
58600	15936
58700	15940
58800	15942
58900	15950
59000	15953
59100	15958
59200	15960
59300	15961
59400	15963
59500	15966
59600	15967
59700	15972
59800	15974
59900	15976
60000	15977
60100	15980
60200	15980
60300	15983
60400	15986
60500	15988
60600	15991
60700	15995
60800	15996
60900	15998
61000	16000
61100	16004
61200	16004
61300	16006
61400	16006
61500	16009
61600	16014
61700	16020
61800	16024
61900	16024
62000	16025
62100	16029
62200	16033
62300	16037
62400	16039
62500	16041
62600	16044
62700	16046
62800	16046
62900	16047
63000	16049
63100	16051
63200	16056
63300	16060
63400	16062
63500	16063
63600	16064
63700	16066
63800	16067
63900	16068
64000	16070
64100	16073
64200	16074
64300	16075
64400	16077
64500	16079
64600	16082
64700	16084
64800	16084
64900	16086
65000	16088
65100	16088
65200	16091
65300	16094
65400	16098
65500	16101
65600	16103
65700	16105
65800	16106
65900	16107
66000	16109
66100	16113
66200	16114
66300	16115
66400	16118
66500	16118
66600	16120
66700	16120
66800	16123
66900	16123
67000	16123
67100	16124
67200	16124
67300	16124
67400	16128
67500	16130
67600	16132
67700	16134
67800	16135
67900	16136
68000	16136
68100	16137
68200	16138
68300	16139
68400	16140
68500	16142
68600	16147
68700	16148
68800	16149
68900	16150
69000	16151
69100	16152
69200	16154
69300	16156
69400	16157
69500	16158
69600	16159
69700	16161
69800	16165
69900	16166
70000	16169
70100	16171
70200	16172
70300	16173
70400	16175
70500	16178
70600	16178
70700	16180
70800	16180
70900	16180
71000	16180
71100	16180
71200	16182
71300	16182
71400	16182
71500	16183
71600	16188
71700	16190
71800	16191
71900	16193
72000	16193
72100	16193
72200	16195
72300	16197
72400	16198
72500	16199
72600	16203
72700	16204
72800	16205
72900	16205
73000	16207
73100	16208
73200	16210
73300	16211
73400	16211
73500	16212
73600	16213
73700	16217
73800	16217
73900	16218
74000	16220
74100	16221
74200	16222
74300	16223
74400	16223
74500	16225
74600	16227
74700	16228
74800	16228
74900	16228
75000	16231
75100	16231
75200	16231
75300	16233
75400	16234
75500	16234
75600	16235
75700	16236
75800	16237
75900	16240
76000	16242
76100	16243
76200	16243
76300	16244
76400	16245
76500	16245
76600	16246
76700	16246
76800	16246
76900	16246
77000	16247
77100	16249
77200	16250
77300	16250
77400	16251
77500	16251
77600	16253
77700	16253
77800	16254
77900	16255
78000	16257
78100	16258
78200	16258
78300	16258
78400	16258
78500	16258
78600	16260
78700	16261
78800	16263
78900	16263
79000	16263
79100	16264
79200	16265
79300	16266
79400	16266
79500	16266
79600	16266
79700	16268
79800	16269
79900	16269
80000	16269
80100	16270
80200	16271
80300	16271
80400	16272
80500	16274
80600	16275
80700	16277
80800	16277
80900	16279
81000	16279
81100	16279
81200	16279
81300	16279
81400	16279
81500	16279
81600	16279
81700	16279
81800	16280
81900	16281
82000	16282
82100	16283
82200	16284
82300	16284
82400	16284
82500	16284
82600	16284
82700	16284
82800	16286
82900	16286
83000	16287
83100	16287
83200	16288
83300	16289
83400	16290
83500	16290
83600	16291
83700	16291
83800	16291
83900	16291
84000	16293
84100	16294
84200	16295
84300	16295
84400	16295
84500	16295
84600	16295
84700	16295
84800	16295
84900	16296
85000	16296
85100	16296
85200	16296
85300	16296
85400	16296
85500	16296
85600	16297
85700	16299
85800	16300
85900	16300
86000	16300
86100	16301
86200	16302
86300	16302
86400	16302
86500	16302
86600	16302
86700	16302
86800	16302
86900	16302
87000	16303
87100	16304
87200	16304
87300	16305
87400	16305
87500	16305
87600	16306
87700	16306
87800	16308
87900	16309
88000	16309
88100	16309
88200	16309
88300	16309
88400	16309
88500	16309
88600	16309
88700	16311
88800	16311
88900	16312
89000	16312
89100	16312
89200	16313
89300	16313
89400	16313
89500	16313
89600	16313
89700	16314
89800	16314
89900	16315
90000	16316
90100	16316
90200	16317
90300	16317
90400	16317
90500	16318
90600	16320
90700	16320
90800	16320
90900	16320
91000	16320
91100	16321
91200	16321
91300	16321
91400	16321
91500	16321
91600	16321
91700	16321
91800	16322
91900	16322
92000	16322
92100	16322
92200	16324
92300	16324
92400	16324
92500	16324
92600	16324
92700	16324
92800	16324
92900	16324
93000	16325
93100	16326
93200	16326
93300	16326
93400	16326
93500	16326
93600	16327
93700	16327
93800	16327
93900	16327
94000	16327
94100	16327
94200	16328
94300	16328
94400	16331
94500	16331
94600	16332
94700	16332
94800	16333
94900	16333
95000	16334
95100	16334
95200	16335
95300	16336
95400	16337
95500	16337
95600	16338
95700	16338
95800	16339
95900	16339
96000	16339
96100	16339
96200	16340
96300	16340
96400	16341
96500	16341
96600	16341
96700	16341
96800	16342
96900	16342
97000	16342
97100	16342
97200	16342
97300	16342
97400	16342
97500	16342
97600	16342
97700	16342
97800	16342
97900	16342
98000	16343
98100	16345
98200	16345
98300	16345
98400	16345
98500	16346
98600	16346
98700	16346
98800	16346
98900	16346
99000	16346
99100	16346
99200	16346
99300	16346
99400	16347
99500	16347
99600	16347
99700	16347
99800	16347
99900	16347
100000	16347


==> old/submission 3/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	2
300	3
400	4
500	8
600	10
700	15
800	15
900	18
1000	21
1100	28
1200	36
1300	44
1400	52
1500	67
1600	75
1700	84
1800	94
1900	100
2000	108
2100	117
2200	132
2300	140
2400	154
2500	165
2600	178
2700	193
2800	203
2900	215
3000	233
3100	248
3200	263
3300	276
3400	287
3500	300
3600	317
3700	334
3800	352
3900	371
4000	392
4100	404
4200	424
4300	442
4400	461
4500	485
4600	510
4700	532
4800	554
4900	579
5000	611
5100	633
5200	660
5300	679
5400	696
5500	731
5600	756
5700	780
5800	805
5900	830
6000	856
6100	877
6200	906
6300	935
6400	962
6500	992
6600	1029
6700	1059
6800	1084
6900	1119
7000	1150
7100	1177
7200	1209
7300	1243
7400	1272
7500	1299
7600	1332
7700	1366
7800	1400
7900	1428
8000	1455
8100	1488
8200	1530
8300	1564
8400	1604
8500	1646
8600	1678
8700	1713
8800	1753
8900	1792
9000	1826
9100	1861
9200	1902
9300	1933
9400	1971
9500	2007
9600	2048
9700	2083
9800	2114
9900	2151
10000	2189
10100	2228
10200	2273
10300	2321
10400	2353
10500	2387
10600	2431
10700	2464
10800	2499
10900	2537
11000	2587
11100	2635
11200	2677
11300	2721
11400	2771
11500	2811
11600	2857
11700	2893
11800	2937
11900	2988
12000	3035
12100	3091
12200	3143
12300	3186
12400	3222
12500	3262
12600	3306
12700	3351
12800	3400
12900	3457
13000	3496
13100	3539
13200	3586
13300	3640
13400	3683
13500	3734
13600	3780
13700	3833
13800	3890
13900	3938
14000	3993
14100	4038
14200	4093
14300	4142
14400	4189
14500	4249
14600	4297
14700	4345
14800	4399
14900	4453
15000	4496
15100	4556
15200	4607
15300	4660
15400	4717
15500	4766
15600	4822
15700	4873
15800	4925
15900	4984
16000	5034
16100	5087
16200	5137
16300	5190
16400	5244
16500	5291
16600	5351
16700	5405
16800	5464
16900	5515
17000	5565
17100	5621
17200	5675
17300	5730
17400	5789
17500	5847
17600	5906
17700	5956
17800	6014
17900	6074
18000	6131
18100	6189
18200	6253
18300	6311
18400	6364
18500	6421
18600	6477
18700	6533
18800	6583
18900	6642
19000	6704
19100	6766
19200	6833
19300	6891
19400	6953
19500	7018
19600	7078
19700	7142
19800	7198
19900	7255
20000	7322
20100	7375
20200	7435
20300	7502
20400	7555
20500	7614
20600	7675
20700	7739
20800	7805
20900	7859
21000	7930
21100	7991
21200	8050
21300	8112
21400	8166
21500	8228
21600	8291
21700	8355
21800	8425
21900	8490
22000	8562
22100	8621
22200	8689
22300	8760
22400	8817
22500	8880
22600	8948
22700	9016
22800	9081
22900	9142
23000	9207
23100	9275
23200	9342
23300	9412
23400	9477
23500	9547
23600	9628
23700	9700
23800	9773
23900	9839
24000	9900
24100	9967
24200	10035
24300	10101
24400	10167
24500	10233
24600	10300
24700	10364
24800	10425
24900	10487
25000	10561
25100	10628
25200	10689
25300	10754
25400	10819
25500	10895
25600	10970
25700	11039
25800	11108
25900	11182
26000	11250
26100	11319
26200	11386
26300	11456
26400	11528
26500	11588
26600	11659
26700	11736
26800	11806
26900	11871
27000	11943
27100	12013
27200	12078
27300	12151
27400	12222
27500	12279
27600	12353
27700	12417
27800	12486
27900	12559
28000	12627
28100	12698
28200	12765
28300	12839
28400	12908
28500	12975
28600	13042
28700	13114
28800	13180
28900	13250
29000	13323
29100	13398
29200	13469
29300	13543
29400	13613
29500	13695
29600	13771
29700	13836
29800	13913
29900	13985
30000	14059
30100	14129
30200	14204
30300	14271
30400	14346
30500	14417
30600	14489
30700	14565
30800	14634
30900	14714
31000	14793
31100	14865
31200	14932
31300	15015
31400	15087
31500	15161
31600	15240
31700	15312
31800	15392
31900	15468
32000	15540
32100	15616
32200	15691
32300	15777
32400	15852
32500	15925
32600	16007
32700	16090
32800	16162
32900	16242
33000	16314
33100	16387
33200	16471
33300	16547
33400	16613
33500	16689
33600	16772
33700	16845
33800	16930
33900	17011
34000	17090
34100	17160
34200	17239
34300	17318
34400	17395
34500	17477
34600	17550
34700	17622
34800	17708
34900	17781
35000	17863
35100	17937
35200	18016
35300	18088
35400	18163
35500	18239
35600	18316
35700	18393
35800	18472
35900	18551
36000	18633
36100	18708
36200	18784
36300	18863
36400	18945
36500	19023
36600	19101
36700	19182
36800	19265
36900	19346
37000	19426
37100	19501
37200	19581
37300	19656
37400	19735
37500	19818
37600	19900
37700	19977
37800	20060
37900	20140
38000	20220
38100	20291
38200	20365
38300	20439
38400	20526
38500	20601
38600	20678
38700	20761
38800	20842
38900	20927
39000	21002
39100	21072
39200	21159
39300	21243
39400	21324
39500	21406
39600	21482
39700	21553
39800	21633
39900	21707
40000	21786
40100	21861
40200	21936
40300	22009
40400	22093
40500	22174
40600	22253
40700	22338
40800	22422
40900	22504
41000	22583
41100	22669
41200	22751
41300	22825
41400	22905
41500	22991
41600	23070
41700	23149
41800	23235
41900	23311
42000	23394
42100	23464
42200	23550
42300	23635
42400	23717
42500	23799
42600	23881
42700	23960
42800	24043
42900	24119
43000	24206
43100	24287
43200	24366
43300	24450
43400	24522
43500	24601
43600	24675
43700	24761
43800	24849
43900	24932
44000	25016
44100	25103
44200	25181
44300	25267
44400	25348
44500	25431
44600	25512
44700	25592
44800	25673
44900	25755
45000	25837
45100	25920
45200	25997
45300	26084
45400	26164
45500	26245
45600	26336
45700	26419
45800	26504
45900	26586
46000	26664
46100	26746
46200	26828
46300	26915
46400	27001
46500	27087
46600	27171
46700	27254
46800	27337
46900	27416
47000	27498
47100	27586
47200	27669
47300	27747
47400	27828
47500	27915
47600	27996
47700	28081
47800	28164
47900	28249
48000	28329
48100	28413
48200	28496
48300	28585
48400	28670
48500	28749
48600	28833
48700	28917
48800	28999
48900	29088
49000	29173
49100	29260
49200	29339
49300	29423
49400	29507
49500	29591
49600	29674
49700	29754
49800	29844
49900	29923
50000	30005
50100	30089
50200	30176
50300	30267
50400	30356
50500	30437
50600	30521
50700	30602
50800	30684
50900	30767
51000	30854
51100	30935
51200	31020
51300	31104
51400	31178
51500	31266
51600	31348
51700	31430
51800	31519
51900	31600
52000	31682
52100	31768
52200	31858
52300	31948
52400	32025
52500	32104
52600	32188
52700	32266
52800	32353
52900	32445
53000	32532
53100	32613
53200	32692
53300	32781
53400	32867
53500	32958
53600	33045
53700	33135
53800	33220
53900	33307
54000	33394
54100	33479
54200	33565
54300	33648
54400	33731
54500	33822
54600	33906
54700	33993
54800	34077
54900	34159
55000	34244
55100	34330
55200	34420
55300	34503
55400	34588
55500	34669
55600	34752
55700	34842
55800	34926
55900	35013
56000	35091
56100	35181
56200	35269
56300	35354
56400	35442
56500	35527
56600	35608
56700	35697
56800	35784
56900	35868
57000	35957
57100	36039
57200	36121
57300	36206
57400	36290
57500	36378
57600	36466
57700	36547
57800	36630
57900	36711
58000	36801
58100	36884
58200	36968
58300	37055
58400	37138
58500	37224
58600	37314
58700	37398
58800	37485
58900	37564
59000	37651
59100	37727
59200	37814
59300	37897
59400	37987
59500	38073
59600	38163
59700	38245
59800	38328
59900	38415
60000	38502
60100	38583
60200	38666
60300	38752
60400	38838
60500	38926
60600	39008
60700	39092
60800	39178
60900	39264
61000	39349
61100	39437
61200	39523
61300	39605
61400	39691
61500	39778
61600	39863
61700	39942
61800	40027
61900	40112
62000	40202
62100	40276
62200	40357
62300	40445
62400	40531
62500	40621
62600	40708
62700	40798
62800	40888
62900	40977
63000	41064
63100	41147
63200	41231
63300	41316
63400	41398
63500	41481
63600	41568
63700	41651
63800	41737
63900	41817
64000	41900
64100	41991
64200	42079
64300	42160
64400	42248
64500	42336
64600	42421
64700	42503
64800	42587
64900	42671
65000	42756
65100	42844
65200	42926
65300	43006
65400	43082
65500	43164
65600	43250
65700	43336
65800	43428
65900	43511
66000	43598
66100	43680
66200	43766
66300	43860
66400	43942
66500	44029
66600	44110
66700	44193
66800	44281
66900	44369
67000	44461
67100	44549
67200	44637
67300	44722
67400	44804
67500	44893
67600	44979
67700	45067
67800	45153
67900	45243
68000	45330
68100	45411
68200	45501
68300	45589
68400	45676
68500	45762
68600	45841
68700	45932
68800	46017
68900	46103
69000	46191
69100	46282
69200	46368
69300	46448
69400	46536
69500	46618
69600	46708
69700	46791
69800	46878
69900	46963
70000	47053
70100	47142
70200	47229
70300	47316
70400	47402
70500	47489
70600	47571
70700	47657
70800	47750
70900	47841
71000	47931
71100	48019
71200	48106
71300	48194
71400	48278
71500	48364
71600	48453
71700	48536
71800	48616
71900	48700
72000	48792
72100	48874
72200	48961
72300	49050
72400	49140
72500	49231
72600	49322
72700	49412
72800	49497
72900	49580
73000	49670
73100	49758
73200	49842
73300	49928
73400	50018
73500	50104
73600	50194
73700	50281
73800	50369
73900	50458
74000	50547
74100	50637
74200	50723
74300	50809
74400	50900
74500	50985
74600	51065
74700	51150
74800	51237
74900	51325
75000	51412
75100	51500
75200	51593
75300	51677
75400	51766
75500	51854
75600	51942
75700	52027
75800	52110
75900	52201
76000	52289
76100	52380
76200	52468
76300	52554
76400	52640
76500	52726
76600	52813
76700	52899
76800	52981
76900	53073
77000	53160
77100	53250
77200	53339
77300	53427
77400	53511
77500	53600
77600	53683
77700	53767
77800	53855
77900	53938
78000	54026
78100	54113
78200	54200
78300	54289
78400	54375
78500	54459
78600	54549
78700	54635
78800	54720
78900	54812
79000	54896
79100	54978
79200	55065
79300	55144
79400	55238
79500	55326
79600	55410
79700	55488
79800	55573
79900	55659
80000	55744
80100	55835
80200	55927
80300	56020
80400	56105
80500	56194
80600	56276
80700	56357
80800	56447
80900	56534
81000	56622
81100	56707
81200	56794
81300	56870
81400	56957
81500	57046
81600	57129
81700	57218
81800	57301
81900	57377
82000	57461
82100	57550
82200	57635
82300	57727
82400	57808
82500	57896
82600	57989
82700	58074
82800	58159
82900	58248
83000	58333
83100	58421
83200	58505
83300	58591
83400	58677
83500	58765
83600	58851
83700	58946
83800	59033
83900	59120
84000	59206
84100	59293
84200	59380
84300	59464
84400	59556
84500	59634
84600	59720
84700	59805
84800	59902
84900	59989
85000	60073
85100	60157
85200	60246
85300	60335
85400	60420
85500	60507
85600	60595
85700	60678
85800	60762
85900	60851
86000	60937
86100	61016
86200	61106
86300	61194
86400	61279
86500	61370
86600	61455
86700	61540
86800	61630
86900	61718
87000	61802
87100	61889
87200	61974
87300	62061
87400	62149
87500	62229
87600	62315
87700	62402
87800	62484
87900	62566
88000	62654
88100	62740
88200	62829
88300	62919
88400	63006
88500	63088
88600	63172
88700	63259
88800	63343
88900	63430
89000	63511
89100	63598
89200	63684
89300	63774
89400	63862
89500	63947
89600	64031
89700	64121
89800	64205
89900	64285
90000	64376
90100	64457
90200	64541
90300	64629
90400	64711
90500	64803
90600	64887
90700	64975
90800	65063
90900	65151
91000	65234
91100	65320
91200	65407
91300	65492
91400	65576
91500	65663
91600	65755
91700	65847
91800	65940
91900	66027
92000	66115
92100	66202
92200	66285
92300	66370
92400	66450
92500	66535
92600	66625
92700	66716
92800	66797
92900	66880
93000	66965
93100	67052
93200	67136
93300	67225
93400	67315
93500	67399
93600	67488
93700	67581
93800	67671
93900	67758
94000	67845
94100	67932
94200	68009
94300	68098
94400	68187
94500	68274
94600	68360
94700	68441
94800	68529
94900	68621
95000	68707
95100	68793
95200	68884
95300	68970
95400	69052
95500	69138
95600	69221
95700	69303
95800	69389
95900	69474
96000	69555
96100	69640
96200	69730
96300	69821
96400	69909
96500	69998
96600	70090
96700	70179
96800	70262
96900	70354
97000	70442
97100	70529
97200	70614
97300	70693
97400	70778
97500	70856
97600	70940
97700	71027
97800	71112
97900	71203
98000	71291
98100	71383
98200	71470
98300	71564
98400	71652
98500	71744
98600	71834
98700	71920
98800	71996
98900	72084
99000	72178
99100	72265
99200	72357
99300	72444
99400	72535
99500	72623
99600	72708
99700	72800
99800	72890
99900	72976
100000	73064


==> old/submission 3/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,399,0,1
500,498,0,2
600,596,0,4
700,695,0,5
800,793,0,7
900,890,0,10
1000,989,0,11
1100,1085,0,15
1200,1181,0,19
1300,1277,1,22
1400,1371,2,27
1500,1466,2,32
1600,1561,2,37
1700,1656,2,42
1800,1751,2,47
1900,1842,4,54
2000,1935,5,60
2100,2031,5,64
2200,2123,5,72
2300,2216,5,79
2400,2312,5,83
2500,2408,5,87
2600,2500,5,95
2700,2595,5,100
2800,2689,6,105
2900,2775,7,118
3000,2867,8,125
3100,2958,8,134
3200,3043,9,148
3300,3133,10,157
3400,3225,10,165
3500,3316,10,174
3600,3405,12,183
3700,3494,12,194
3800,3580,14,206
3900,3668,14,218
4000,3754,16,230
4100,3844,17,239
4200,3936,18,246
4300,4025,19,256
4400,4114,19,267
4500,4205,20,275
4600,4292,23,285
4700,4380,24,296
4800,4470,25,305
4900,4557,28,315
5000,4643,29,328
5100,4725,30,345
5200,4804,32,364
5300,4883,33,384
5400,4966,34,400
5500,5049,36,415
5600,5128,40,432
5700,5212,43,445
5800,5304,43,453
5900,5388,44,468
6000,5464,48,488
6100,5554,50,496
6200,5638,51,511
6300,5722,52,526
6400,5803,55,542
6500,5886,56,558
6600,5966,62,572
6700,6055,63,582
6800,6137,64,599
6900,6217,68,615
7000,6294,71,635
7100,6380,73,647
7200,6466,74,660
7300,6546,77,677
7400,6625,81,694
7500,6708,81,711
7600,6788,85,727
7700,6868,87,745
7800,6952,88,760
7900,7031,89,780
8000,7113,90,797
8100,7190,92,818
8200,7267,94,839
8300,7346,97,857
8400,7430,98,872
8500,7505,101,894
8600,7580,106,914
8700,7654,109,937
8800,7727,113,960
8900,7799,116,985
9000,7876,121,1003
9100,7952,123,1025
9200,8030,126,1044
9300,8104,128,1068
9400,8172,136,1092
9500,8240,138,1122
9600,8316,141,1143
9700,8390,142,1168
9800,8467,145,1188
9900,8542,147,1211
10000,8622,150,1228
10100,8697,153,1250
10200,8768,155,1277
10300,8837,159,1304
10400,8911,161,1328
10500,8990,168,1342
10600,9061,171,1368
10700,9122,176,1402
10800,9187,180,1433
10900,9258,186,1456
11000,9332,189,1479
11100,9403,193,1504
11200,9477,195,1528
11300,9542,200,1558
11400,9612,203,1585
11500,9677,207,1616
11600,9743,209,1648
11700,9817,213,1670
11800,9891,215,1694
11900,9960,220,1720
12000,10031,222,1747
12100,10108,224,1768
12200,10187,226,1787
12300,10252,229,1819
12400,10318,235,1847
12500,10389,235,1876
12600,10455,241,1904
12700,10519,244,1937
12800,10580,253,1967
12900,10646,257,1997
13000,10710,261,2029
13100,10764,264,2072
13200,10837,266,2097
13300,10907,270,2123
13400,10966,273,2161
13500,11029,276,2195
13600,11095,282,2223
13700,11159,285,2256
13800,11220,291,2289
13900,11294,295,2311
14000,11357,298,2345
14100,11429,302,2369
14200,11496,307,2397
14300,11556,312,2432
14400,11618,316,2466
14500,11677,322,2501
14600,11739,324,2537
14700,11803,328,2569
14800,11874,330,2596
14900,11942,335,2623
15000,12009,337,2654
15100,12077,341,2682
15200,12140,344,2716
15300,12199,347,2754
15400,12264,354,2782
15500,12323,359,2818
15600,12391,363,2846
15700,12455,365,2880
15800,12518,369,2913
15900,12582,371,2947
16000,12644,373,2983
16100,12706,380,3014
16200,12763,384,3053
16300,12830,385,3085
16400,12890,393,3117
16500,12949,399,3152
16600,13011,403,3186
16700,13074,408,3218
16800,13132,413,3255
16900,13199,418,3283
17000,13261,422,3317
17100,13321,425,3354
17200,13378,428,3394
17300,13432,429,3439
17400,13494,434,3472
17500,13547,434,3519
17600,13597,442,3561
17700,13658,448,3594
17800,13716,453,3631
17900,13779,459,3662
18000,13837,463,3700
18100,13895,468,3737
18200,13957,472,3771
18300,14016,476,3808
18400,14069,480,3851
18500,14125,485,3890
18600,14189,492,3919
18700,14253,500,3947
18800,14315,507,3978
18900,14370,509,4021
19000,14427,515,4058
19100,14484,518,4098
19200,14544,523,4133
19300,14595,530,4175
19400,14656,536,4208
19500,14715,540,4245
19600,14768,547,4285
19700,14818,556,4326
19800,14869,563,4368
19900,14920,566,4414
20000,14967,568,4465
20100,15022,578,4500
20200,15077,585,4538
20300,15133,589,4578
20400,15178,594,4628
20500,15229,599,4672
20600,15273,604,4723
20700,15326,608,4766
20800,15374,610,4816
20900,15429,615,4856
21000,15492,622,4886
21100,15548,626,4926
21200,15597,635,4968
21300,15652,641,5007
21400,15700,645,5055
21500,15755,648,5097
21600,15814,655,5131
21700,15862,662,5176
21800,15916,668,5216
21900,15961,675,5264
22000,16011,677,5312
22100,16070,681,5349
22200,16120,687,5393
22300,16177,695,5428
22400,16227,702,5471
22500,16280,707,5513
22600,16329,711,5560
22700,16381,717,5602
22800,16429,723,5648
22900,16479,726,5695
23000,16527,731,5742
23100,16575,738,5787
23200,16625,745,5830
23300,16670,753,5877
23400,16729,757,5914
23500,16780,763,5957
23600,16834,767,5999
23700,16885,774,6041
23800,16939,780,6081
23900,16986,787,6127
24000,17031,799,6170
24100,17077,805,6218
24200,17123,811,6266
24300,17172,816,6312
24400,17223,825,6352
24500,17274,829,6397
24600,17322,833,6445
24700,17372,839,6489
24800,17417,843,6540
24900,17466,850,6584
25000,17509,861,6630
25100,17556,867,6677
25200,17604,872,6724
25300,17652,881,6767
25400,17698,891,6811
25500,17748,899,6853
25600,17789,906,6905
25700,17831,916,6953
25800,17879,926,6995
25900,17919,936,7045
26000,17959,940,7101
26100,18001,943,7156
26200,18046,952,7202
26300,18096,959,7245
26400,18145,962,7293
26500,18191,972,7337
26600,18244,982,7374
26700,18288,985,7427
26800,18333,990,7477
26900,18372,1000,7528
27000,18417,1009,7574
27100,18457,1018,7625
27200,18499,1028,7673
27300,18547,1040,7713
27400,18595,1050,7755
27500,18642,1055,7803
27600,18697,1063,7840
27700,18735,1068,7897
27800,18771,1078,7951
27900,18808,1084,8008
28000,18856,1092,8052
28100,18900,1097,8103
28200,18948,1109,8143
28300,18996,1114,8190
28400,19035,1125,8240
28500,19077,1137,8286
28600,19113,1142,8345
28700,19160,1151,8389
28800,19201,1154,8445
28900,19251,1158,8491
29000,19296,1165,8539
29100,19338,1174,8588
29200,19380,1181,8639
29300,19416,1186,8698
29400,19458,1194,8748
29500,19509,1199,8792
29600,19552,1204,8844
29700,19598,1207,8895
29800,19642,1216,8942
29900,19684,1220,8996
30000,19729,1226,9045
30100,19770,1231,9099
30200,19813,1239,9148
30300,19851,1245,9204
30400,19895,1250,9255
30500,19934,1257,9309
30600,19972,1265,9363
30700,20011,1276,9413
30800,20044,1286,9470
30900,20077,1295,9528
31000,20114,1301,9585
31100,20151,1309,9640
31200,20191,1319,9690
31300,20230,1328,9742
31400,20267,1335,9798
31500,20310,1341,9849
31600,20350,1349,9901
31700,20387,1357,9956
31800,20426,1366,10008
31900,20464,1374,10062
32000,20509,1382,10109
32100,20555,1389,10156
32200,20595,1397,10208
32300,20624,1401,10275
32400,20669,1404,10327
32500,20703,1411,10386
32600,20740,1416,10444
32700,20777,1424,10499
32800,20819,1431,10550
32900,20858,1435,10607
33000,20897,1443,10660
33100,20937,1449,10714
33200,20970,1456,10774
33300,21011,1466,10823
33400,21042,1477,10881
33500,21080,1484,10936
33600,21117,1495,10988
33700,21151,1508,11041
33800,21188,1515,11097
33900,21220,1524,11156
34000,21264,1527,11209
34100,21302,1535,11263
34200,21341,1545,11314
34300,21382,1548,11370
34400,21412,1554,11434
34500,21448,1561,11491
34600,21474,1568,11558
34700,21507,1575,11618
34800,21537,1584,11679
34900,21580,1596,11724
35000,21613,1602,11785
35100,21644,1610,11846
35200,21674,1615,11911
35300,21710,1622,11968
35400,21743,1631,12026
35500,21776,1639,12085
35600,21808,1649,12143
35700,21844,1657,12199
35800,21871,1665,12264
35900,21903,1674,12323
36000,21930,1681,12389
36100,21956,1691,12453
36200,21995,1698,12507
36300,22027,1705,12568
36400,22056,1715,12629
36500,22100,1724,12676
36600,22133,1734,12733
36700,22172,1741,12787
36800,22203,1748,12849
36900,22226,1760,12914
37000,22260,1766,12974
37100,22293,1773,13034
37200,22314,1783,13103
37300,22357,1787,13156
37400,22387,1796,13217
37500,22412,1806,13282
37600,22444,1814,13342
37700,22476,1825,13399
37800,22513,1831,13456
37900,22535,1842,13523
38000,22563,1847,13590
38100,22600,1857,13643
38200,22637,1865,13698
38300,22665,1870,13765
38400,22702,1878,13820
38500,22734,1890,13876
38600,22772,1896,13932
38700,22805,1903,13992
38800,22841,1909,14050
38900,22868,1923,14109
39000,22894,1932,14174
39100,22928,1935,14237
39200,22956,1944,14300
39300,22988,1951,14361
39400,23021,1957,14422
39500,23058,1967,14475
39600,23084,1978,14538
39700,23114,1988,14598
39800,23148,2000,14652
39900,23181,2007,14712
40000,23218,2017,14765
40100,23249,2025,14826
40200,23281,2034,14885
40300,23313,2043,14944
40400,23343,2050,15007
40500,23373,2056,15071
40600,23402,2067,15131
40700,23424,2082,15194
40800,23448,2091,15261
40900,23479,2097,15324
41000,23516,2104,15380
41100,23551,2111,15438
41200,23567,2124,15509
41300,23601,2130,15569
41400,23630,2137,15633
41500,23650,2147,15703
41600,23673,2151,15776
41700,23700,2158,15842
41800,23728,2171,15901
41900,23752,2180,15968
42000,23771,2190,16039
42100,23799,2198,16103
42200,23840,2205,16155
42300,23865,2219,16216
42400,23888,2227,16285
42500,23915,2232,16353
42600,23944,2242,16414
42700,23973,2250,16477
42800,23999,2260,16541
42900,24024,2268,16608
43000,24053,2277,16670
43100,24085,2280,16735
43200,24106,2296,16798
43300,24138,2305,16857
43400,24163,2311,16926
43500,24191,2318,16991
43600,24219,2325,17056
43700,24246,2332,17122
43800,24269,2338,17193
43900,24296,2346,17258
44000,24312,2356,17332
44100,24331,2370,17399
44200,24357,2384,17459
44300,24383,2392,17525
44400,24407,2399,17594
44500,24430,2408,17662
44600,24455,2417,17728
44700,24480,2424,17796
44800,24507,2434,17859
44900,24537,2440,17923
45000,24561,2449,17990
45100,24585,2458,18057
45200,24611,2469,18120
45300,24632,2479,18189
45400,24656,2486,18258
45500,24676,2498,18326
45600,24697,2509,18394
45700,24727,2510,18463
45800,24752,2518,18530
45900,24770,2524,18606
46000,24796,2533,18671
46100,24821,2546,18733
46200,24849,2556,18795
46300,24869,2565,18866
46400,24891,2573,18936
46500,24910,2585,19005
46600,24942,2595,19063
46700,24962,2607,19131
46800,24984,2611,19205
46900,25021,2625,19254
47000,25053,2635,19312
47100,25076,2646,19378
47200,25102,2658,19440
47300,25122,2665,19513
47400,25150,2671,19579
47500,25176,2680,19644
47600,25203,2694,19703
47700,25222,2707,19771
47800,25245,2720,19835
47900,25264,2725,19911
48000,25289,2733,19978
48100,25308,2744,20048
48200,25334,2755,20111
48300,25358,2765,20177
48400,25382,2776,20242
48500,25406,2788,20306
48600,25432,2796,20372
48700,25457,2807,20436
48800,25473,2814,20513
48900,25495,2823,20582
49000,25524,2830,20646
49100,25537,2840,20723
49200,25562,2851,20787
49300,25579,2863,20858
49400,25603,2873,20924
49500,25616,2888,20996
49600,25638,2895,21067
49700,25658,2905,21137
49800,25686,2916,21198
49900,25699,2927,21274
50000,25728,2936,21336
50100,25750,2944,21406
50200,25768,2954,21478
50300,25795,2963,21542
50400,25815,2970,21615
50500,25832,2976,21692
50600,25852,2989,21759
50700,25868,3000,21832
50800,25890,3011,21899
50900,25919,3019,21962
51000,25932,3028,22040
51100,25956,3036,22108
51200,25974,3045,22181
51300,25989,3056,22255
51400,26012,3068,22320
51500,26035,3075,22390
51600,26055,3088,22457
51700,26073,3094,22533
51800,26097,3105,22598
51900,26119,3114,22667
52000,26137,3121,22742
52100,26159,3131,22810
52200,26176,3137,22887
52300,26198,3147,22955
52400,26213,3156,23031
52500,26233,3166,23101
52600,26252,3172,23176
52700,26272,3183,23245
52800,26291,3198,23311
52900,26306,3208,23386
53000,26327,3222,23451
53100,26347,3233,23520
53200,26368,3236,23596
53300,26392,3247,23661
53400,26404,3256,23740
53500,26427,3259,23814
53600,26443,3271,23886
53700,26459,3276,23965
53800,26477,3287,24036
53900,26497,3296,24107
54000,26517,3307,24176
54100,26533,3315,24252
54200,26549,3325,24326
54300,26573,3336,24391
54400,26596,3343,24461
54500,26611,3350,24539
54600,26626,3360,24614
54700,26639,3366,24695
54800,26660,3374,24766
54900,26672,3383,24845
55000,26689,3402,24909
55100,26703,3414,24983
55200,26725,3423,25052
55300,26746,3430,25124
55400,26764,3440,25196
55500,26786,3449,25265
55600,26805,3463,25332
55700,26821,3475,25404
55800,26843,3487,25470
55900,26860,3494,25546
56000,26874,3501,25625
56100,26893,3510,25697
56200,26913,3520,25767
56300,26931,3536,25833
56400,26944,3544,25912
56500,26960,3551,25989
56600,26978,3558,26064
56700,26998,3569,26133
56800,27024,3581,26195
56900,27046,3592,26262
57000,27058,3604,26338
57100,27077,3614,26409
57200,27091,3627,26482
57300,27109,3642,26549
57400,27127,3654,26619
57500,27150,3668,26682
57600,27166,3679,26755
57700,27181,3685,26834
57800,27200,3699,26901
57900,27216,3710,26974
58000,27236,3716,27048
58100,27251,3726,27123
58200,27272,3737,27191
58300,27287,3744,27269
58400,27298,3758,27344
58500,27320,3772,27408
58600,27331,3779,27490
58700,27344,3791,27565
58800,27359,3804,27637
58900,27372,3809,27719
59000,27393,3820,27787
59100,27408,3828,27864
59200,27430,3839,27931
59300,27439,3852,28009
59400,27454,3860,28086
59500,27466,3870,28164
59600,27477,3881,28242
59700,27488,3893,28319
59800,27505,3902,28393
59900,27520,3914,28466
60000,27541,3921,28538
60100,27553,3938,28609
60200,27566,3956,28678
60300,27575,3970,28755
60400,27584,3983,28833
60500,27597,3993,28910
60600,27613,4005,28982
60700,27636,4016,29048
60800,27648,4025,29127
60900,27664,4035,29201
61000,27678,4048,29274
61100,27691,4057,29352
61200,27710,4066,29424
61300,27726,4076,29498
61400,27735,4083,29582
61500,27755,4096,29649
61600,27762,4108,29730
61700,27776,4116,29808
61800,27789,4127,29884
61900,27804,4136,29960
62000,27818,4155,30027
62100,27838,4170,30092
62200,27859,4177,30164
62300,27871,4183,30246
62400,27890,4191,30319
62500,27908,4203,30389
62600,27915,4215,30470
62700,27933,4224,30543
62800,27952,4234,30614
62900,27966,4243,30691
63000,27981,4252,30767
63100,28002,4260,30838
63200,28012,4274,30914
63300,28027,4284,30989
63400,28039,4299,31062
63500,28051,4310,31139
63600,28066,4324,31210
63700,28081,4334,31285
63800,28098,4343,31359
63900,28117,4358,31425
64000,28128,4370,31502
64100,28142,4384,31574
64200,28148,4394,31658
64300,28162,4408,31730
64400,28177,4423,31800
64500,28193,4436,31871
64600,28201,4451,31948
64700,28215,4461,32024
64800,28237,4468,32095
64900,28251,4480,32169
65000,28268,4488,32244
65100,28291,4499,32310
65200,28302,4505,32393
65300,28310,4525,32465
65400,28322,4536,32542
65500,28331,4549,32620
65600,28347,4553,32700
65700,28361,4560,32779
65800,28372,4571,32857
65900,28383,4582,32935
66000,28396,4596,33008
66100,28413,4607,33080
66200,28428,4620,33152
66300,28436,4632,33232
66400,28451,4645,33304
66500,28465,4656,33379
66600,28483,4669,33448
66700,28497,4681,33522
66800,28504,4693,33603
66900,28514,4702,33684
67000,28530,4711,33759
67100,28543,4720,33837
67200,28553,4731,33916
67300,28565,4744,33991
67400,28576,4757,34067
67500,28592,4765,34143
67600,28604,4773,34223
67700,28612,4784,34304
67800,28625,4796,34379
67900,28637,4807,34456
68000,28646,4819,34535
68100,28658,4829,34613
68200,28671,4845,34684
68300,28684,4852,34764
68400,28695,4861,34844
68500,28703,4871,34926
68600,28717,4884,34999
68700,28731,4899,35070
68800,28739,4908,35153
68900,28754,4920,35226
69000,28764,4929,35307
69100,28776,4940,35384
69200,28788,4952,35460
69300,28802,4959,35539
69400,28815,4969,35616
69500,28830,4977,35693
69600,28839,4988,35773
69700,28851,4998,35851
69800,28863,5008,35929
69900,28870,5018,36012
70000,28882,5027,36091
70100,28892,5037,36171
70200,28904,5048,36248
70300,28916,5057,36327
70400,28929,5068,36403
70500,28941,5078,36481
70600,28958,5088,36554
70700,28962,5101,36637
70800,28971,5112,36717
70900,28981,5127,36792
71000,28992,5136,36872
71100,29002,5147,36951
71200,29015,5151,37034
71300,29027,5160,37113
71400,29041,5167,37192
71500,29051,5178,37271
71600,29057,5186,37357
71700,29069,5195,37436
71800,29077,5206,37517
71900,29083,5218,37599
72000,29090,5230,37680
72100,29103,5243,37754
72200,29114,5255,37831
72300,29122,5261,37917
72400,29130,5274,37996
72500,29135,5288,38077
72600,29153,5294,38153
72700,29165,5304,38231
72800,29177,5313,38310
72900,29191,5322,38387
73000,29203,5334,38463
73100,29216,5346,38538
73200,29229,5353,38618
73300,29235,5367,38698
73400,29243,5376,38781
73500,29258,5382,38860
73600,29273,5388,38939
73700,29288,5397,39015
73800,29296,5407,39097
73900,29310,5418,39172
74000,29322,5425,39253
74100,29328,5437,39335
74200,29338,5445,39417
74300,29350,5452,39498
74400,29365,5467,39568
74500,29373,5486,39641
74600,29389,5495,39716
74700,29402,5512,39786
74800,29419,5525,39856
74900,29428,5536,39936
75000,29437,5547,40016
75100,29442,5560,40098
75200,29454,5572,40174
75300,29463,5585,40252
75400,29474,5597,40329
75500,29481,5602,40417
75600,29490,5618,40492
75700,29497,5628,40575
75800,29507,5638,40655
75900,29517,5655,40728
76000,29523,5668,40809
76100,29528,5679,40893
76200,29543,5689,40968
76300,29551,5699,41050
76400,29558,5713,41129
76500,29568,5723,41209
76600,29581,5732,41287
76700,29592,5749,41359
76800,29604,5761,41435
76900,29614,5770,41516
77000,29617,5784,41599
77100,29628,5796,41676
77200,29638,5805,41757
77300,29652,5817,41831
77400,29657,5833,41910
77500,29668,5846,41986
77600,29680,5859,42061
77700,29689,5875,42136
77800,29698,5888,42214
77900,29706,5902,42292
78000,29723,5913,42364
78100,29731,5922,42447
78200,29740,5937,42523
78300,29752,5944,42604
78400,29760,5946,42694
78500,29776,5956,42768
78600,29780,5969,42851
78700,29790,5983,42927
78800,29798,5991,43011
78900,29804,6008,43088
79000,29811,6030,43159
79100,29817,6041,43242
79200,29822,6057,43321
79300,29830,6067,43403
79400,29838,6078,43484
79500,29845,6090,43565
79600,29856,6101,43643
79700,29866,6112,43722
79800,29875,6125,43800
79900,29883,6135,43882
80000,29894,6149,43957
80100,29901,6159,44040
80200,29909,6171,44120
80300,29918,6183,44199
80400,29922,6189,44289
80500,29929,6199,44372
80600,29933,6208,44459
80700,29946,6219,44535
80800,29952,6232,44616
80900,29961,6240,44699
81000,29975,6246,44779
81100,29984,6258,44858
81200,29995,6265,44940
81300,30000,6273,45027
81400,30009,6284,45107
81500,30021,6296,45183
81600,30029,6310,45261
81700,30037,6322,45341
81800,30046,6335,45419
81900,30057,6354,45489
82000,30065,6365,45570
82100,30076,6372,45652
82200,30083,6382,45735
82300,30103,6389,45808
82400,30112,6402,45886
82500,30119,6413,45968
82600,30127,6421,46052
82700,30134,6433,46133
82800,30141,6444,46215
82900,30151,6454,46295
83000,30160,6462,46378
83100,30165,6471,46464
83200,30173,6486,46541
83300,30180,6501,46619
83400,30186,6516,46698
83500,30194,6528,46778
83600,30202,6548,46850
83700,30215,6561,46924
83800,30221,6575,47004
83900,30226,6591,47083
84000,30236,6603,47161
84100,30240,6615,47245
84200,30251,6630,47319
84300,30263,6641,47396
84400,30273,6650,47477
84500,30280,6657,47563
84600,30286,6669,47645
84700,30294,6677,47729
84800,30298,6692,47810
84900,30310,6704,47886
85000,30320,6709,47971
85100,30322,6719,48059
85200,30332,6729,48139
85300,30337,6741,48222
85400,30343,6756,48301
85500,30354,6771,48375
85600,30363,6780,48457
85700,30373,6799,48528
85800,30383,6810,48607
85900,30392,6822,48686
86000,30397,6831,48772
86100,30403,6848,48849
86200,30413,6860,48927
86300,30423,6870,49007
86400,30435,6882,49083
86500,30440,6897,49163
86600,30448,6912,49240
86700,30459,6922,49319
86800,30469,6934,49397
86900,30477,6942,49481
87000,30484,6957,49559
87100,30489,6973,49638
87200,30496,6983,49721
87300,30506,6987,49807
87400,30515,6998,49887
87500,30521,7010,49969
87600,30527,7025,50048
87700,30537,7039,50124
87800,30543,7049,50208
87900,30550,7059,50291
88000,30559,7069,50372
88100,30559,7087,50454
88200,30565,7099,50536
88300,30574,7114,50612
88400,30579,7123,50698
88500,30590,7139,50771
88600,30600,7151,50849
88700,30608,7162,50930
88800,30614,7179,51007
88900,30620,7186,51094
89000,30626,7197,51177
89100,30631,7213,51256
89200,30635,7221,51344
89300,30641,7237,51422
89400,30646,7252,51502
89500,30652,7268,51580
89600,30659,7284,51657
89700,30668,7295,51737
89800,30676,7307,51817
89900,30683,7323,51894
90000,30689,7328,51983
90100,30695,7337,52068
90200,30703,7347,52150
90300,30708,7352,52240
90400,30710,7362,52328
90500,30717,7377,52406
90600,30720,7383,52497
90700,30725,7395,52580
90800,30730,7403,52667
90900,30738,7416,52746
91000,30742,7429,52829
91100,30753,7442,52905
91200,30758,7460,52982
91300,30768,7473,53059
91400,30773,7486,53141
91500,30776,7494,53230
91600,30780,7509,53311
91700,30787,7522,53391
91800,30791,7535,53474
91900,30793,7546,53561
92000,30803,7556,53641
92100,30809,7567,53724
92200,30813,7580,53807
92300,30821,7592,53887
92400,30830,7601,53969
92500,30834,7614,54052
92600,30839,7631,54130
92700,30841,7641,54218
92800,30847,7656,54297
92900,30851,7671,54378
93000,30858,7678,54464
93100,30862,7687,54551
93200,30869,7700,54631
93300,30880,7714,54706
93400,30883,7725,54792
93500,30891,7735,54874
93600,30897,7749,54954
93700,30906,7766,55028
93800,30911,7779,55110
93900,30917,7794,55189
94000,30927,7802,55271
94100,30933,7812,55355
94200,30939,7825,55436
94300,30943,7837,55520
94400,30945,7851,55604
94500,30947,7861,55692
94600,30954,7873,55773
94700,30959,7890,55851
94800,30964,7900,55936
94900,30970,7916,56014
95000,30977,7926,56097
95100,30981,7939,56180
95200,30987,7952,56261
95300,30999,7958,56343
95400,31007,7976,56417
95500,31011,7990,56499
95600,31016,8002,56582
95700,31019,8015,56666
95800,31022,8027,56751
95900,31027,8040,56833
96000,31032,8052,56916
96100,31039,8066,56995
96200,31044,8081,57075
96300,31050,8093,57157
96400,31053,8102,57245
96500,31059,8106,57335
96600,31064,8118,57418
96700,31070,8130,57500
96800,31074,8146,57580
96900,31081,8154,57665
97000,31084,8166,57750
97100,31090,8173,57837
97200,31096,8187,57917
97300,31099,8198,58003
97400,31103,8215,58082
97500,31108,8229,58163
97600,31113,8240,58247
97700,31117,8251,58332
97800,31119,8266,58415
97900,31125,8282,58493
98000,31135,8292,58573
98100,31140,8306,58654
98200,31150,8317,58733
98300,31162,8331,58807
98400,31166,8345,58889
98500,31173,8356,58971
98600,31178,8375,59047
98700,31186,8385,59129
98800,31193,8399,59208
98900,31200,8407,59293
99000,31202,8420,59378
99100,31205,8430,59465
99200,31206,8445,59549
99300,31209,8454,59637
99400,31216,8463,59721
99500,31221,8477,59802
99600,31227,8490,59883
99700,31231,8496,59973
99800,31235,8506,60059
99900,31241,8516,60143
100000,31242,8526,60232


==> old/submission 3/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	1
1400	2
1500	2
1600	2
1700	2
1800	2
1900	4
2000	5
2100	5
2200	5
2300	5
2400	5
2500	5
2600	5
2700	5
2800	6
2900	7
3000	8
3100	8
3200	9
3300	10
3400	10
3500	10
3600	12
3700	12
3800	14
3900	14
4000	16
4100	17
4200	18
4300	19
4400	19
4500	20
4600	23
4700	24
4800	25
4900	28
5000	29
5100	30
5200	32
5300	33
5400	34
5500	36
5600	40
5700	43
5800	43
5900	44
6000	48
6100	50
6200	51
6300	52
6400	55
6500	56
6600	62
6700	63
6800	64
6900	68
7000	71
7100	73
7200	74
7300	77
7400	81
7500	81
7600	85
7700	87
7800	88
7900	89
8000	90
8100	92
8200	94
8300	97
8400	98
8500	101
8600	106
8700	109
8800	113
8900	116
9000	121
9100	123
9200	126
9300	128
9400	136
9500	138
9600	141
9700	142
9800	145
9900	147
10000	150
10100	153
10200	155
10300	159
10400	161
10500	168
10600	171
10700	176
10800	180
10900	186
11000	189
11100	193
11200	195
11300	200
11400	203
11500	207
11600	209
11700	213
11800	215
11900	220
12000	222
12100	224
12200	226
12300	229
12400	235
12500	235
12600	241
12700	244
12800	253
12900	257
13000	261
13100	264
13200	266
13300	270
13400	273
13500	276
13600	282
13700	285
13800	291
13900	295
14000	298
14100	302
14200	307
14300	312
14400	316
14500	322
14600	324
14700	328
14800	330
14900	335
15000	337
15100	341
15200	344
15300	347
15400	354
15500	359
15600	363
15700	365
15800	369
15900	371
16000	373
16100	380
16200	384
16300	385
16400	393
16500	399
16600	403
16700	408
16800	413
16900	418
17000	422
17100	425
17200	428
17300	429
17400	434
17500	434
17600	442
17700	448
17800	453
17900	459
18000	463
18100	468
18200	472
18300	476
18400	480
18500	485
18600	492
18700	500
18800	507
18900	509
19000	515
19100	518
19200	523
19300	530
19400	536
19500	540
19600	547
19700	556
19800	563
19900	566
20000	568
20100	578
20200	585
20300	589
20400	594
20500	599
20600	604
20700	608
20800	610
20900	615
21000	622
21100	626
21200	635
21300	641
21400	645
21500	648
21600	655
21700	662
21800	668
21900	675
22000	677
22100	681
22200	687
22300	695
22400	702
22500	707
22600	711
22700	717
22800	723
22900	726
23000	731
23100	738
23200	745
23300	753
23400	757
23500	763
23600	767
23700	774
23800	780
23900	787
24000	799
24100	805
24200	811
24300	816
24400	825
24500	829
24600	833
24700	839
24800	843
24900	850
25000	861
25100	867
25200	872
25300	881
25400	891
25500	899
25600	906
25700	916
25800	926
25900	936
26000	940
26100	943
26200	952
26300	959
26400	962
26500	972
26600	982
26700	985
26800	990
26900	1000
27000	1009
27100	1018
27200	1028
27300	1040
27400	1050
27500	1055
27600	1063
27700	1068
27800	1078
27900	1084
28000	1092
28100	1097
28200	1109
28300	1114
28400	1125
28500	1137
28600	1142
28700	1151
28800	1154
28900	1158
29000	1165
29100	1174
29200	1181
29300	1186
29400	1194
29500	1199
29600	1204
29700	1207
29800	1216
29900	1220
30000	1226
30100	1231
30200	1239
30300	1245
30400	1250
30500	1257
30600	1265
30700	1276
30800	1286
30900	1295
31000	1301
31100	1309
31200	1319
31300	1328
31400	1335
31500	1341
31600	1349
31700	1357
31800	1366
31900	1374
32000	1382
32100	1389
32200	1397
32300	1401
32400	1404
32500	1411
32600	1416
32700	1424
32800	1431
32900	1435
33000	1443
33100	1449
33200	1456
33300	1466
33400	1477
33500	1484
33600	1495
33700	1508
33800	1515
33900	1524
34000	1527
34100	1535
34200	1545
34300	1548
34400	1554
34500	1561
34600	1568
34700	1575
34800	1584
34900	1596
35000	1602
35100	1610
35200	1615
35300	1622
35400	1631
35500	1639
35600	1649
35700	1657
35800	1665
35900	1674
36000	1681
36100	1691
36200	1698
36300	1705
36400	1715
36500	1724
36600	1734
36700	1741
36800	1748
36900	1760
37000	1766
37100	1773
37200	1783
37300	1787
37400	1796
37500	1806
37600	1814
37700	1825
37800	1831
37900	1842
38000	1847
38100	1857
38200	1865
38300	1870
38400	1878
38500	1890
38600	1896
38700	1903
38800	1909
38900	1923
39000	1932
39100	1935
39200	1944
39300	1951
39400	1957
39500	1967
39600	1978
39700	1988
39800	2000
39900	2007
40000	2017
40100	2025
40200	2034
40300	2043
40400	2050
40500	2056
40600	2067
40700	2082
40800	2091
40900	2097
41000	2104
41100	2111
41200	2124
41300	2130
41400	2137
41500	2147
41600	2151
41700	2158
41800	2171
41900	2180
42000	2190
42100	2198
42200	2205
42300	2219
42400	2227
42500	2232
42600	2242
42700	2250
42800	2260
42900	2268
43000	2277
43100	2280
43200	2296
43300	2305
43400	2311
43500	2318
43600	2325
43700	2332
43800	2338
43900	2346
44000	2356
44100	2370
44200	2384
44300	2392
44400	2399
44500	2408
44600	2417
44700	2424
44800	2434
44900	2440
45000	2449
45100	2458
45200	2469
45300	2479
45400	2486
45500	2498
45600	2509
45700	2510
45800	2518
45900	2524
46000	2533
46100	2546
46200	2556
46300	2565
46400	2573
46500	2585
46600	2595
46700	2607
46800	2611
46900	2625
47000	2635
47100	2646
47200	2658
47300	2665
47400	2671
47500	2680
47600	2694
47700	2707
47800	2720
47900	2725
48000	2733
48100	2744
48200	2755
48300	2765
48400	2776
48500	2788
48600	2796
48700	2807
48800	2814
48900	2823
49000	2830
49100	2840
49200	2851
49300	2863
49400	2873
49500	2888
49600	2895
49700	2905
49800	2916
49900	2927
50000	2936
50100	2944
50200	2954
50300	2963
50400	2970
50500	2976
50600	2989
50700	3000
50800	3011
50900	3019
51000	3028
51100	3036
51200	3045
51300	3056
51400	3068
51500	3075
51600	3088
51700	3094
51800	3105
51900	3114
52000	3121
52100	3131
52200	3137
52300	3147
52400	3156
52500	3166
52600	3172
52700	3183
52800	3198
52900	3208
53000	3222
53100	3233
53200	3236
53300	3247
53400	3256
53500	3259
53600	3271
53700	3276
53800	3287
53900	3296
54000	3307
54100	3315
54200	3325
54300	3336
54400	3343
54500	3350
54600	3360
54700	3366
54800	3374
54900	3383
55000	3402
55100	3414
55200	3423
55300	3430
55400	3440
55500	3449
55600	3463
55700	3475
55800	3487
55900	3494
56000	3501
56100	3510
56200	3520
56300	3536
56400	3544
56500	3551
56600	3558
56700	3569
56800	3581
56900	3592
57000	3604
57100	3614
57200	3627
57300	3642
57400	3654
57500	3668
57600	3679
57700	3685
57800	3699
57900	3710
58000	3716
58100	3726
58200	3737
58300	3744
58400	3758
58500	3772
58600	3779
58700	3791
58800	3804
58900	3809
59000	3820
59100	3828
59200	3839
59300	3852
59400	3860
59500	3870
59600	3881
59700	3893
59800	3902
59900	3914
60000	3921
60100	3938
60200	3956
60300	3970
60400	3983
60500	3993
60600	4005
60700	4016
60800	4025
60900	4035
61000	4048
61100	4057
61200	4066
61300	4076
61400	4083
61500	4096
61600	4108
61700	4116
61800	4127
61900	4136
62000	4155
62100	4170
62200	4177
62300	4183
62400	4191
62500	4203
62600	4215
62700	4224
62800	4234
62900	4243
63000	4252
63100	4260
63200	4274
63300	4284
63400	4299
63500	4310
63600	4324
63700	4334
63800	4343
63900	4358
64000	4370
64100	4384
64200	4394
64300	4408
64400	4423
64500	4436
64600	4451
64700	4461
64800	4468
64900	4480
65000	4488
65100	4499
65200	4505
65300	4525
65400	4536
65500	4549
65600	4553
65700	4560
65800	4571
65900	4582
66000	4596
66100	4607
66200	4620
66300	4632
66400	4645
66500	4656
66600	4669
66700	4681
66800	4693
66900	4702
67000	4711
67100	4720
67200	4731
67300	4744
67400	4757
67500	4765
67600	4773
67700	4784
67800	4796
67900	4807
68000	4819
68100	4829
68200	4845
68300	4852
68400	4861
68500	4871
68600	4884
68700	4899
68800	4908
68900	4920
69000	4929
69100	4940
69200	4952
69300	4959
69400	4969
69500	4977
69600	4988
69700	4998
69800	5008
69900	5018
70000	5027
70100	5037
70200	5048
70300	5057
70400	5068
70500	5078
70600	5088
70700	5101
70800	5112
70900	5127
71000	5136
71100	5147
71200	5151
71300	5160
71400	5167
71500	5178
71600	5186
71700	5195
71800	5206
71900	5218
72000	5230
72100	5243
72200	5255
72300	5261
72400	5274
72500	5288
72600	5294
72700	5304
72800	5313
72900	5322
73000	5334
73100	5346
73200	5353
73300	5367
73400	5376
73500	5382
73600	5388
73700	5397
73800	5407
73900	5418
74000	5425
74100	5437
74200	5445
74300	5452
74400	5467
74500	5486
74600	5495
74700	5512
74800	5525
74900	5536
75000	5547
75100	5560
75200	5572
75300	5585
75400	5597
75500	5602
75600	5618
75700	5628
75800	5638
75900	5655
76000	5668
76100	5679
76200	5689
76300	5699
76400	5713
76500	5723
76600	5732
76700	5749
76800	5761
76900	5770
77000	5784
77100	5796
77200	5805
77300	5817
77400	5833
77500	5846
77600	5859
77700	5875
77800	5888
77900	5902
78000	5913
78100	5922
78200	5937
78300	5944
78400	5946
78500	5956
78600	5969
78700	5983
78800	5991
78900	6008
79000	6030
79100	6041
79200	6057
79300	6067
79400	6078
79500	6090
79600	6101
79700	6112
79800	6125
79900	6135
80000	6149
80100	6159
80200	6171
80300	6183
80400	6189
80500	6199
80600	6208
80700	6219
80800	6232
80900	6240
81000	6246
81100	6258
81200	6265
81300	6273
81400	6284
81500	6296
81600	6310
81700	6322
81800	6335
81900	6354
82000	6365
82100	6372
82200	6382
82300	6389
82400	6402
82500	6413
82600	6421
82700	6433
82800	6444
82900	6454
83000	6462
83100	6471
83200	6486
83300	6501
83400	6516
83500	6528
83600	6548
83700	6561
83800	6575
83900	6591
84000	6603
84100	6615
84200	6630
84300	6641
84400	6650
84500	6657
84600	6669
84700	6677
84800	6692
84900	6704
85000	6709
85100	6719
85200	6729
85300	6741
85400	6756
85500	6771
85600	6780
85700	6799
85800	6810
85900	6822
86000	6831
86100	6848
86200	6860
86300	6870
86400	6882
86500	6897
86600	6912
86700	6922
86800	6934
86900	6942
87000	6957
87100	6973
87200	6983
87300	6987
87400	6998
87500	7010
87600	7025
87700	7039
87800	7049
87900	7059
88000	7069
88100	7087
88200	7099
88300	7114
88400	7123
88500	7139
88600	7151
88700	7162
88800	7179
88900	7186
89000	7197
89100	7213
89200	7221
89300	7237
89400	7252
89500	7268
89600	7284
89700	7295
89800	7307
89900	7323
90000	7328
90100	7337
90200	7347
90300	7352
90400	7362
90500	7377
90600	7383
90700	7395
90800	7403
90900	7416
91000	7429
91100	7442
91200	7460
91300	7473
91400	7486
91500	7494
91600	7509
91700	7522
91800	7535
91900	7546
92000	7556
92100	7567
92200	7580
92300	7592
92400	7601
92500	7614
92600	7631
92700	7641
92800	7656
92900	7671
93000	7678
93100	7687
93200	7700
93300	7714
93400	7725
93500	7735
93600	7749
93700	7766
93800	7779
93900	7794
94000	7802
94100	7812
94200	7825
94300	7837
94400	7851
94500	7861
94600	7873
94700	7890
94800	7900
94900	7916
95000	7926
95100	7939
95200	7952
95300	7958
95400	7976
95500	7990
95600	8002
95700	8015
95800	8027
95900	8040
96000	8052
96100	8066
96200	8081
96300	8093
96400	8102
96500	8106
96600	8118
96700	8130
96800	8146
96900	8154
97000	8166
97100	8173
97200	8187
97300	8198
97400	8215
97500	8229
97600	8240
97700	8251
97800	8266
97900	8282
98000	8292
98100	8306
98200	8317
98300	8331
98400	8345
98500	8356
98600	8375
98700	8385
98800	8399
98900	8407
99000	8420
99100	8430
99200	8445
99300	8454
99400	8463
99500	8477
99600	8490
99700	8496
99800	8506
99900	8516
100000	8526


==> old/submission 3/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	399
500	498
600	596
700	695
800	793
900	890
1000	989
1100	1085
1200	1181
1300	1277
1400	1371
1500	1466
1600	1561
1700	1656
1800	1751
1900	1842
2000	1935
2100	2031
2200	2123
2300	2216
2400	2312
2500	2408
2600	2500
2700	2595
2800	2689
2900	2775
3000	2867
3100	2958
3200	3043
3300	3133
3400	3225
3500	3316
3600	3405
3700	3494
3800	3580
3900	3668
4000	3754
4100	3844
4200	3936
4300	4025
4400	4114
4500	4205
4600	4292
4700	4380
4800	4470
4900	4557
5000	4643
5100	4725
5200	4804
5300	4883
5400	4966
5500	5049
5600	5128
5700	5212
5800	5304
5900	5388
6000	5464
6100	5554
6200	5638
6300	5722
6400	5803
6500	5886
6600	5966
6700	6055
6800	6137
6900	6217
7000	6294
7100	6380
7200	6466
7300	6546
7400	6625
7500	6708
7600	6788
7700	6868
7800	6952
7900	7031
8000	7113
8100	7190
8200	7267
8300	7346
8400	7430
8500	7505
8600	7580
8700	7654
8800	7727
8900	7799
9000	7876
9100	7952
9200	8030
9300	8104
9400	8172
9500	8240
9600	8316
9700	8390
9800	8467
9900	8542
10000	8622
10100	8697
10200	8768
10300	8837
10400	8911
10500	8990
10600	9061
10700	9122
10800	9187
10900	9258
11000	9332
11100	9403
11200	9477
11300	9542
11400	9612
11500	9677
11600	9743
11700	9817
11800	9891
11900	9960
12000	10031
12100	10108
12200	10187
12300	10252
12400	10318
12500	10389
12600	10455
12700	10519
12800	10580
12900	10646
13000	10710
13100	10764
13200	10837
13300	10907
13400	10966
13500	11029
13600	11095
13700	11159
13800	11220
13900	11294
14000	11357
14100	11429
14200	11496
14300	11556
14400	11618
14500	11677
14600	11739
14700	11803
14800	11874
14900	11942
15000	12009
15100	12077
15200	12140
15300	12199
15400	12264
15500	12323
15600	12391
15700	12455
15800	12518
15900	12582
16000	12644
16100	12706
16200	12763
16300	12830
16400	12890
16500	12949
16600	13011
16700	13074
16800	13132
16900	13199
17000	13261
17100	13321
17200	13378
17300	13432
17400	13494
17500	13547
17600	13597
17700	13658
17800	13716
17900	13779
18000	13837
18100	13895
18200	13957
18300	14016
18400	14069
18500	14125
18600	14189
18700	14253
18800	14315
18900	14370
19000	14427
19100	14484
19200	14544
19300	14595
19400	14656
19500	14715
19600	14768
19700	14818
19800	14869
19900	14920
20000	14967
20100	15022
20200	15077
20300	15133
20400	15178
20500	15229
20600	15273
20700	15326
20800	15374
20900	15429
21000	15492
21100	15548
21200	15597
21300	15652
21400	15700
21500	15755
21600	15814
21700	15862
21800	15916
21900	15961
22000	16011
22100	16070
22200	16120
22300	16177
22400	16227
22500	16280
22600	16329
22700	16381
22800	16429
22900	16479
23000	16527
23100	16575
23200	16625
23300	16670
23400	16729
23500	16780
23600	16834
23700	16885
23800	16939
23900	16986
24000	17031
24100	17077
24200	17123
24300	17172
24400	17223
24500	17274
24600	17322
24700	17372
24800	17417
24900	17466
25000	17509
25100	17556
25200	17604
25300	17652
25400	17698
25500	17748
25600	17789
25700	17831
25800	17879
25900	17919
26000	17959
26100	18001
26200	18046
26300	18096
26400	18145
26500	18191
26600	18244
26700	18288
26800	18333
26900	18372
27000	18417
27100	18457
27200	18499
27300	18547
27400	18595
27500	18642
27600	18697
27700	18735
27800	18771
27900	18808
28000	18856
28100	18900
28200	18948
28300	18996
28400	19035
28500	19077
28600	19113
28700	19160
28800	19201
28900	19251
29000	19296
29100	19338
29200	19380
29300	19416
29400	19458
29500	19509
29600	19552
29700	19598
29800	19642
29900	19684
30000	19729
30100	19770
30200	19813
30300	19851
30400	19895
30500	19934
30600	19972
30700	20011
30800	20044
30900	20077
31000	20114
31100	20151
31200	20191
31300	20230
31400	20267
31500	20310
31600	20350
31700	20387
31800	20426
31900	20464
32000	20509
32100	20555
32200	20595
32300	20624
32400	20669
32500	20703
32600	20740
32700	20777
32800	20819
32900	20858
33000	20897
33100	20937
33200	20970
33300	21011
33400	21042
33500	21080
33600	21117
33700	21151
33800	21188
33900	21220
34000	21264
34100	21302
34200	21341
34300	21382
34400	21412
34500	21448
34600	21474
34700	21507
34800	21537
34900	21580
35000	21613
35100	21644
35200	21674
35300	21710
35400	21743
35500	21776
35600	21808
35700	21844
35800	21871
35900	21903
36000	21930
36100	21956
36200	21995
36300	22027
36400	22056
36500	22100
36600	22133
36700	22172
36800	22203
36900	22226
37000	22260
37100	22293
37200	22314
37300	22357
37400	22387
37500	22412
37600	22444
37700	22476
37800	22513
37900	22535
38000	22563
38100	22600
38200	22637
38300	22665
38400	22702
38500	22734
38600	22772
38700	22805
38800	22841
38900	22868
39000	22894
39100	22928
39200	22956
39300	22988
39400	23021
39500	23058
39600	23084
39700	23114
39800	23148
39900	23181
40000	23218
40100	23249
40200	23281
40300	23313
40400	23343
40500	23373
40600	23402
40700	23424
40800	23448
40900	23479
41000	23516
41100	23551
41200	23567
41300	23601
41400	23630
41500	23650
41600	23673
41700	23700
41800	23728
41900	23752
42000	23771
42100	23799
42200	23840
42300	23865
42400	23888
42500	23915
42600	23944
42700	23973
42800	23999
42900	24024
43000	24053
43100	24085
43200	24106
43300	24138
43400	24163
43500	24191
43600	24219
43700	24246
43800	24269
43900	24296
44000	24312
44100	24331
44200	24357
44300	24383
44400	24407
44500	24430
44600	24455
44700	24480
44800	24507
44900	24537
45000	24561
45100	24585
45200	24611
45300	24632
45400	24656
45500	24676
45600	24697
45700	24727
45800	24752
45900	24770
46000	24796
46100	24821
46200	24849
46300	24869
46400	24891
46500	24910
46600	24942
46700	24962
46800	24984
46900	25021
47000	25053
47100	25076
47200	25102
47300	25122
47400	25150
47500	25176
47600	25203
47700	25222
47800	25245
47900	25264
48000	25289
48100	25308
48200	25334
48300	25358
48400	25382
48500	25406
48600	25432
48700	25457
48800	25473
48900	25495
49000	25524
49100	25537
49200	25562
49300	25579
49400	25603
49500	25616
49600	25638
49700	25658
49800	25686
49900	25699
50000	25728
50100	25750
50200	25768
50300	25795
50400	25815
50500	25832
50600	25852
50700	25868
50800	25890
50900	25919
51000	25932
51100	25956
51200	25974
51300	25989
51400	26012
51500	26035
51600	26055
51700	26073
51800	26097
51900	26119
52000	26137
52100	26159
52200	26176
52300	26198
52400	26213
52500	26233
52600	26252
52700	26272
52800	26291
52900	26306
53000	26327
53100	26347
53200	26368
53300	26392
53400	26404
53500	26427
53600	26443
53700	26459
53800	26477
53900	26497
54000	26517
54100	26533
54200	26549
54300	26573
54400	26596
54500	26611
54600	26626
54700	26639
54800	26660
54900	26672
55000	26689
55100	26703
55200	26725
55300	26746
55400	26764
55500	26786
55600	26805
55700	26821
55800	26843
55900	26860
56000	26874
56100	26893
56200	26913
56300	26931
56400	26944
56500	26960
56600	26978
56700	26998
56800	27024
56900	27046
57000	27058
57100	27077
57200	27091
57300	27109
57400	27127
57500	27150
57600	27166
57700	27181
57800	27200
57900	27216
58000	27236
58100	27251
58200	27272
58300	27287
58400	27298
58500	27320
58600	27331
58700	27344
58800	27359
58900	27372
59000	27393
59100	27408
59200	27430
59300	27439
59400	27454
59500	27466
59600	27477
59700	27488
59800	27505
59900	27520
60000	27541
60100	27553
60200	27566
60300	27575
60400	27584
60500	27597
60600	27613
60700	27636
60800	27648
60900	27664
61000	27678
61100	27691
61200	27710
61300	27726
61400	27735
61500	27755
61600	27762
61700	27776
61800	27789
61900	27804
62000	27818
62100	27838
62200	27859
62300	27871
62400	27890
62500	27908
62600	27915
62700	27933
62800	27952
62900	27966
63000	27981
63100	28002
63200	28012
63300	28027
63400	28039
63500	28051
63600	28066
63700	28081
63800	28098
63900	28117
64000	28128
64100	28142
64200	28148
64300	28162
64400	28177
64500	28193
64600	28201
64700	28215
64800	28237
64900	28251
65000	28268
65100	28291
65200	28302
65300	28310
65400	28322
65500	28331
65600	28347
65700	28361
65800	28372
65900	28383
66000	28396
66100	28413
66200	28428
66300	28436
66400	28451
66500	28465
66600	28483
66700	28497
66800	28504
66900	28514
67000	28530
67100	28543
67200	28553
67300	28565
67400	28576
67500	28592
67600	28604
67700	28612
67800	28625
67900	28637
68000	28646
68100	28658
68200	28671
68300	28684
68400	28695
68500	28703
68600	28717
68700	28731
68800	28739
68900	28754
69000	28764
69100	28776
69200	28788
69300	28802
69400	28815
69500	28830
69600	28839
69700	28851
69800	28863
69900	28870
70000	28882
70100	28892
70200	28904
70300	28916
70400	28929
70500	28941
70600	28958
70700	28962
70800	28971
70900	28981
71000	28992
71100	29002
71200	29015
71300	29027
71400	29041
71500	29051
71600	29057
71700	29069
71800	29077
71900	29083
72000	29090
72100	29103
72200	29114
72300	29122
72400	29130
72500	29135
72600	29153
72700	29165
72800	29177
72900	29191
73000	29203
73100	29216
73200	29229
73300	29235
73400	29243
73500	29258
73600	29273
73700	29288
73800	29296
73900	29310
74000	29322
74100	29328
74200	29338
74300	29350
74400	29365
74500	29373
74600	29389
74700	29402
74800	29419
74900	29428
75000	29437
75100	29442
75200	29454
75300	29463
75400	29474
75500	29481
75600	29490
75700	29497
75800	29507
75900	29517
76000	29523
76100	29528
76200	29543
76300	29551
76400	29558
76500	29568
76600	29581
76700	29592
76800	29604
76900	29614
77000	29617
77100	29628
77200	29638
77300	29652
77400	29657
77500	29668
77600	29680
77700	29689
77800	29698
77900	29706
78000	29723
78100	29731
78200	29740
78300	29752
78400	29760
78500	29776
78600	29780
78700	29790
78800	29798
78900	29804
79000	29811
79100	29817
79200	29822
79300	29830
79400	29838
79500	29845
79600	29856
79700	29866
79800	29875
79900	29883
80000	29894
80100	29901
80200	29909
80300	29918
80400	29922
80500	29929
80600	29933
80700	29946
80800	29952
80900	29961
81000	29975
81100	29984
81200	29995
81300	30000
81400	30009
81500	30021
81600	30029
81700	30037
81800	30046
81900	30057
82000	30065
82100	30076
82200	30083
82300	30103
82400	30112
82500	30119
82600	30127
82700	30134
82800	30141
82900	30151
83000	30160
83100	30165
83200	30173
83300	30180
83400	30186
83500	30194
83600	30202
83700	30215
83800	30221
83900	30226
84000	30236
84100	30240
84200	30251
84300	30263
84400	30273
84500	30280
84600	30286
84700	30294
84800	30298
84900	30310
85000	30320
85100	30322
85200	30332
85300	30337
85400	30343
85500	30354
85600	30363
85700	30373
85800	30383
85900	30392
86000	30397
86100	30403
86200	30413
86300	30423
86400	30435
86500	30440
86600	30448
86700	30459
86800	30469
86900	30477
87000	30484
87100	30489
87200	30496
87300	30506
87400	30515
87500	30521
87600	30527
87700	30537
87800	30543
87900	30550
88000	30559
88100	30559
88200	30565
88300	30574
88400	30579
88500	30590
88600	30600
88700	30608
88800	30614
88900	30620
89000	30626
89100	30631
89200	30635
89300	30641
89400	30646
89500	30652
89600	30659
89700	30668
89800	30676
89900	30683
90000	30689
90100	30695
90200	30703
90300	30708
90400	30710
90500	30717
90600	30720
90700	30725
90800	30730
90900	30738
91000	30742
91100	30753
91200	30758
91300	30768
91400	30773
91500	30776
91600	30780
91700	30787
91800	30791
91900	30793
92000	30803
92100	30809
92200	30813
92300	30821
92400	30830
92500	30834
92600	30839
92700	30841
92800	30847
92900	30851
93000	30858
93100	30862
93200	30869
93300	30880
93400	30883
93500	30891
93600	30897
93700	30906
93800	30911
93900	30917
94000	30927
94100	30933
94200	30939
94300	30943
94400	30945
94500	30947
94600	30954
94700	30959
94800	30964
94900	30970
95000	30977
95100	30981
95200	30987
95300	30999
95400	31007
95500	31011
95600	31016
95700	31019
95800	31022
95900	31027
96000	31032
96100	31039
96200	31044
96300	31050
96400	31053
96500	31059
96600	31064
96700	31070
96800	31074
96900	31081
97000	31084
97100	31090
97200	31096
97300	31099
97400	31103
97500	31108
97600	31113
97700	31117
97800	31119
97900	31125
98000	31135
98100	31140
98200	31150
98300	31162
98400	31166
98500	31173
98600	31178
98700	31186
98800	31193
98900	31200
99000	31202
99100	31205
99200	31206
99300	31209
99400	31216
99500	31221
99600	31227
99700	31231
99800	31235
99900	31241
100000	31242


==> old/submission 3/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	1
500	2
600	4
700	5
800	7
900	10
1000	11
1100	15
1200	19
1300	22
1400	27
1500	32
1600	37
1700	42
1800	47
1900	54
2000	60
2100	64
2200	72
2300	79
2400	83
2500	87
2600	95
2700	100
2800	105
2900	118
3000	125
3100	134
3200	148
3300	157
3400	165
3500	174
3600	183
3700	194
3800	206
3900	218
4000	230
4100	239
4200	246
4300	256
4400	267
4500	275
4600	285
4700	296
4800	305
4900	315
5000	328
5100	345
5200	364
5300	384
5400	400
5500	415
5600	432
5700	445
5800	453
5900	468
6000	488
6100	496
6200	511
6300	526
6400	542
6500	558
6600	572
6700	582
6800	599
6900	615
7000	635
7100	647
7200	660
7300	677
7400	694
7500	711
7600	727
7700	745
7800	760
7900	780
8000	797
8100	818
8200	839
8300	857
8400	872
8500	894
8600	914
8700	937
8800	960
8900	985
9000	1003
9100	1025
9200	1044
9300	1068
9400	1092
9500	1122
9600	1143
9700	1168
9800	1188
9900	1211
10000	1228
10100	1250
10200	1277
10300	1304
10400	1328
10500	1342
10600	1368
10700	1402
10800	1433
10900	1456
11000	1479
11100	1504
11200	1528
11300	1558
11400	1585
11500	1616
11600	1648
11700	1670
11800	1694
11900	1720
12000	1747
12100	1768
12200	1787
12300	1819
12400	1847
12500	1876
12600	1904
12700	1937
12800	1967
12900	1997
13000	2029
13100	2072
13200	2097
13300	2123
13400	2161
13500	2195
13600	2223
13700	2256
13800	2289
13900	2311
14000	2345
14100	2369
14200	2397
14300	2432
14400	2466
14500	2501
14600	2537
14700	2569
14800	2596
14900	2623
15000	2654
15100	2682
15200	2716
15300	2754
15400	2782
15500	2818
15600	2846
15700	2880
15800	2913
15900	2947
16000	2983
16100	3014
16200	3053
16300	3085
16400	3117
16500	3152
16600	3186
16700	3218
16800	3255
16900	3283
17000	3317
17100	3354
17200	3394
17300	3439
17400	3472
17500	3519
17600	3561
17700	3594
17800	3631
17900	3662
18000	3700
18100	3737
18200	3771
18300	3808
18400	3851
18500	3890
18600	3919
18700	3947
18800	3978
18900	4021
19000	4058
19100	4098
19200	4133
19300	4175
19400	4208
19500	4245
19600	4285
19700	4326
19800	4368
19900	4414
20000	4465
20100	4500
20200	4538
20300	4578
20400	4628
20500	4672
20600	4723
20700	4766
20800	4816
20900	4856
21000	4886
21100	4926
21200	4968
21300	5007
21400	5055
21500	5097
21600	5131
21700	5176
21800	5216
21900	5264
22000	5312
22100	5349
22200	5393
22300	5428
22400	5471
22500	5513
22600	5560
22700	5602
22800	5648
22900	5695
23000	5742
23100	5787
23200	5830
23300	5877
23400	5914
23500	5957
23600	5999
23700	6041
23800	6081
23900	6127
24000	6170
24100	6218
24200	6266
24300	6312
24400	6352
24500	6397
24600	6445
24700	6489
24800	6540
24900	6584
25000	6630
25100	6677
25200	6724
25300	6767
25400	6811
25500	6853
25600	6905
25700	6953
25800	6995
25900	7045
26000	7101
26100	7156
26200	7202
26300	7245
26400	7293
26500	7337
26600	7374
26700	7427
26800	7477
26900	7528
27000	7574
27100	7625
27200	7673
27300	7713
27400	7755
27500	7803
27600	7840
27700	7897
27800	7951
27900	8008
28000	8052
28100	8103
28200	8143
28300	8190
28400	8240
28500	8286
28600	8345
28700	8389
28800	8445
28900	8491
29000	8539
29100	8588
29200	8639
29300	8698
29400	8748
29500	8792
29600	8844
29700	8895
29800	8942
29900	8996
30000	9045
30100	9099
30200	9148
30300	9204
30400	9255
30500	9309
30600	9363
30700	9413
30800	9470
30900	9528
31000	9585
31100	9640
31200	9690
31300	9742
31400	9798
31500	9849
31600	9901
31700	9956
31800	10008
31900	10062
32000	10109
32100	10156
32200	10208
32300	10275
32400	10327
32500	10386
32600	10444
32700	10499
32800	10550
32900	10607
33000	10660
33100	10714
33200	10774
33300	10823
33400	10881
33500	10936
33600	10988
33700	11041
33800	11097
33900	11156
34000	11209
34100	11263
34200	11314
34300	11370
34400	11434
34500	11491
34600	11558
34700	11618
34800	11679
34900	11724
35000	11785
35100	11846
35200	11911
35300	11968
35400	12026
35500	12085
35600	12143
35700	12199
35800	12264
35900	12323
36000	12389
36100	12453
36200	12507
36300	12568
36400	12629
36500	12676
36600	12733
36700	12787
36800	12849
36900	12914
37000	12974
37100	13034
37200	13103
37300	13156
37400	13217
37500	13282
37600	13342
37700	13399
37800	13456
37900	13523
38000	13590
38100	13643
38200	13698
38300	13765
38400	13820
38500	13876
38600	13932
38700	13992
38800	14050
38900	14109
39000	14174
39100	14237
39200	14300
39300	14361
39400	14422
39500	14475
39600	14538
39700	14598
39800	14652
39900	14712
40000	14765
40100	14826
40200	14885
40300	14944
40400	15007
40500	15071
40600	15131
40700	15194
40800	15261
40900	15324
41000	15380
41100	15438
41200	15509
41300	15569
41400	15633
41500	15703
41600	15776
41700	15842
41800	15901
41900	15968
42000	16039
42100	16103
42200	16155
42300	16216
42400	16285
42500	16353
42600	16414
42700	16477
42800	16541
42900	16608
43000	16670
43100	16735
43200	16798
43300	16857
43400	16926
43500	16991
43600	17056
43700	17122
43800	17193
43900	17258
44000	17332
44100	17399
44200	17459
44300	17525
44400	17594
44500	17662
44600	17728
44700	17796
44800	17859
44900	17923
45000	17990
45100	18057
45200	18120
45300	18189
45400	18258
45500	18326
45600	18394
45700	18463
45800	18530
45900	18606
46000	18671
46100	18733
46200	18795
46300	18866
46400	18936
46500	19005
46600	19063
46700	19131
46800	19205
46900	19254
47000	19312
47100	19378
47200	19440
47300	19513
47400	19579
47500	19644
47600	19703
47700	19771
47800	19835
47900	19911
48000	19978
48100	20048
48200	20111
48300	20177
48400	20242
48500	20306
48600	20372
48700	20436
48800	20513
48900	20582
49000	20646
49100	20723
49200	20787
49300	20858
49400	20924
49500	20996
49600	21067
49700	21137
49800	21198
49900	21274
50000	21336
50100	21406
50200	21478
50300	21542
50400	21615
50500	21692
50600	21759
50700	21832
50800	21899
50900	21962
51000	22040
51100	22108
51200	22181
51300	22255
51400	22320
51500	22390
51600	22457
51700	22533
51800	22598
51900	22667
52000	22742
52100	22810
52200	22887
52300	22955
52400	23031
52500	23101
52600	23176
52700	23245
52800	23311
52900	23386
53000	23451
53100	23520
53200	23596
53300	23661
53400	23740
53500	23814
53600	23886
53700	23965
53800	24036
53900	24107
54000	24176
54100	24252
54200	24326
54300	24391
54400	24461
54500	24539
54600	24614
54700	24695
54800	24766
54900	24845
55000	24909
55100	24983
55200	25052
55300	25124
55400	25196
55500	25265
55600	25332
55700	25404
55800	25470
55900	25546
56000	25625
56100	25697
56200	25767
56300	25833
56400	25912
56500	25989
56600	26064
56700	26133
56800	26195
56900	26262
57000	26338
57100	26409
57200	26482
57300	26549
57400	26619
57500	26682
57600	26755
57700	26834
57800	26901
57900	26974
58000	27048
58100	27123
58200	27191
58300	27269
58400	27344
58500	27408
58600	27490
58700	27565
58800	27637
58900	27719
59000	27787
59100	27864
59200	27931
59300	28009
59400	28086
59500	28164
59600	28242
59700	28319
59800	28393
59900	28466
60000	28538
60100	28609
60200	28678
60300	28755
60400	28833
60500	28910
60600	28982
60700	29048
60800	29127
60900	29201
61000	29274
61100	29352
61200	29424
61300	29498
61400	29582
61500	29649
61600	29730
61700	29808
61800	29884
61900	29960
62000	30027
62100	30092
62200	30164
62300	30246
62400	30319
62500	30389
62600	30470
62700	30543
62800	30614
62900	30691
63000	30767
63100	30838
63200	30914
63300	30989
63400	31062
63500	31139
63600	31210
63700	31285
63800	31359
63900	31425
64000	31502
64100	31574
64200	31658
64300	31730
64400	31800
64500	31871
64600	31948
64700	32024
64800	32095
64900	32169
65000	32244
65100	32310
65200	32393
65300	32465
65400	32542
65500	32620
65600	32700
65700	32779
65800	32857
65900	32935
66000	33008
66100	33080
66200	33152
66300	33232
66400	33304
66500	33379
66600	33448
66700	33522
66800	33603
66900	33684
67000	33759
67100	33837
67200	33916
67300	33991
67400	34067
67500	34143
67600	34223
67700	34304
67800	34379
67900	34456
68000	34535
68100	34613
68200	34684
68300	34764
68400	34844
68500	34926
68600	34999
68700	35070
68800	35153
68900	35226
69000	35307
69100	35384
69200	35460
69300	35539
69400	35616
69500	35693
69600	35773
69700	35851
69800	35929
69900	36012
70000	36091
70100	36171
70200	36248
70300	36327
70400	36403
70500	36481
70600	36554
70700	36637
70800	36717
70900	36792
71000	36872
71100	36951
71200	37034
71300	37113
71400	37192
71500	37271
71600	37357
71700	37436
71800	37517
71900	37599
72000	37680
72100	37754
72200	37831
72300	37917
72400	37996
72500	38077
72600	38153
72700	38231
72800	38310
72900	38387
73000	38463
73100	38538
73200	38618
73300	38698
73400	38781
73500	38860
73600	38939
73700	39015
73800	39097
73900	39172
74000	39253
74100	39335
74200	39417
74300	39498
74400	39568
74500	39641
74600	39716
74700	39786
74800	39856
74900	39936
75000	40016
75100	40098
75200	40174
75300	40252
75400	40329
75500	40417
75600	40492
75700	40575
75800	40655
75900	40728
76000	40809
76100	40893
76200	40968
76300	41050
76400	41129
76500	41209
76600	41287
76700	41359
76800	41435
76900	41516
77000	41599
77100	41676
77200	41757
77300	41831
77400	41910
77500	41986
77600	42061
77700	42136
77800	42214
77900	42292
78000	42364
78100	42447
78200	42523
78300	42604
78400	42694
78500	42768
78600	42851
78700	42927
78800	43011
78900	43088
79000	43159
79100	43242
79200	43321
79300	43403
79400	43484
79500	43565
79600	43643
79700	43722
79800	43800
79900	43882
80000	43957
80100	44040
80200	44120
80300	44199
80400	44289
80500	44372
80600	44459
80700	44535
80800	44616
80900	44699
81000	44779
81100	44858
81200	44940
81300	45027
81400	45107
81500	45183
81600	45261
81700	45341
81800	45419
81900	45489
82000	45570
82100	45652
82200	45735
82300	45808
82400	45886
82500	45968
82600	46052
82700	46133
82800	46215
82900	46295
83000	46378
83100	46464
83200	46541
83300	46619
83400	46698
83500	46778
83600	46850
83700	46924
83800	47004
83900	47083
84000	47161
84100	47245
84200	47319
84300	47396
84400	47477
84500	47563
84600	47645
84700	47729
84800	47810
84900	47886
85000	47971
85100	48059
85200	48139
85300	48222
85400	48301
85500	48375
85600	48457
85700	48528
85800	48607
85900	48686
86000	48772
86100	48849
86200	48927
86300	49007
86400	49083
86500	49163
86600	49240
86700	49319
86800	49397
86900	49481
87000	49559
87100	49638
87200	49721
87300	49807
87400	49887
87500	49969
87600	50048
87700	50124
87800	50208
87900	50291
88000	50372
88100	50454
88200	50536
88300	50612
88400	50698
88500	50771
88600	50849
88700	50930
88800	51007
88900	51094
89000	51177
89100	51256
89200	51344
89300	51422
89400	51502
89500	51580
89600	51657
89700	51737
89800	51817
89900	51894
90000	51983
90100	52068
90200	52150
90300	52240
90400	52328
90500	52406
90600	52497
90700	52580
90800	52667
90900	52746
91000	52829
91100	52905
91200	52982
91300	53059
91400	53141
91500	53230
91600	53311
91700	53391
91800	53474
91900	53561
92000	53641
92100	53724
92200	53807
92300	53887
92400	53969
92500	54052
92600	54130
92700	54218
92800	54297
92900	54378
93000	54464
93100	54551
93200	54631
93300	54706
93400	54792
93500	54874
93600	54954
93700	55028
93800	55110
93900	55189
94000	55271
94100	55355
94200	55436
94300	55520
94400	55604
94500	55692
94600	55773
94700	55851
94800	55936
94900	56014
95000	56097
95100	56180
95200	56261
95300	56343
95400	56417
95500	56499
95600	56582
95700	56666
95800	56751
95900	56833
96000	56916
96100	56995
96200	57075
96300	57157
96400	57245
96500	57335
96600	57418
96700	57500
96800	57580
96900	57665
97000	57750
97100	57837
97200	57917
97300	58003
97400	58082
97500	58163
97600	58247
97700	58332
97800	58415
97900	58493
98000	58573
98100	58654
98200	58733
98300	58807
98400	58889
98500	58971
98600	59047
98700	59129
98800	59208
98900	59293
99000	59378
99100	59465
99200	59549
99300	59637
99400	59721
99500	59802
99600	59883
99700	59973
99800	60059
99900	60143
100000	60232


==> old/submission 3/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,400,0,0
500,496,0,4
600,596,0,4
700,695,0,5
800,794,0,6
900,893,0,7
1000,990,0,10
1100,1089,1,10
1200,1186,1,13
1300,1283,1,16
1400,1379,2,19
1500,1476,2,22
1600,1574,2,24
1700,1670,3,27
1800,1768,3,29
1900,1866,3,31
2000,1959,3,38
2100,2055,5,40
2200,2150,6,44
2300,2247,6,47
2400,2346,6,48
2500,2442,6,52
2600,2537,6,57
2700,2635,6,59
2800,2731,6,63
2900,2829,7,64
3000,2926,7,67
3100,3021,8,71
3200,3109,9,82
3300,3205,9,86
3400,3300,11,89
3500,3396,11,93
3600,3490,13,97
3700,3584,13,103
3800,3682,14,104
3900,3775,15,110
4000,3869,15,116
4100,3965,16,119
4200,4062,17,121
4300,4157,19,124
4400,4253,19,128
4500,4351,19,130
4600,4441,20,139
4700,4531,21,148
4800,4622,23,155
4900,4708,26,166
5000,4800,28,172
5100,4895,28,177
5200,4989,28,183
5300,5080,29,191
5400,5175,30,195
5500,5268,30,202
5600,5361,32,207
5700,5457,32,211
5800,5549,33,218
5900,5637,35,228
6000,5729,37,234
6100,5822,37,241
6200,5903,42,255
6300,5994,42,264
6400,6083,45,272
6500,6174,47,279
6600,6258,49,293
6700,6349,49,302
6800,6442,49,309
6900,6534,52,314
7000,6619,53,328
7100,6709,54,337
7200,6800,55,345
7300,6889,55,356
7400,6973,56,371
7500,7066,56,378
7600,7156,58,386
7700,7247,58,395
7800,7334,59,407
7900,7424,60,416
8000,7510,61,429
8100,7595,63,442
8200,7682,63,455
8300,7768,66,466
8400,7857,66,477
8500,7940,69,491
8600,8029,70,501
8700,8114,71,515
8800,8201,73,526
8900,8291,74,535
9000,8384,76,540
9100,8470,78,552
9200,8557,78,565
9300,8648,78,574
9400,8735,79,586
9500,8822,80,598
9600,8905,80,615
9700,8996,81,623
9800,9083,83,634
9900,9165,86,649
10000,9251,87,662
10100,9329,90,681
10200,9410,92,698
10300,9499,93,708
10400,9579,96,725
10500,9663,98,739
10600,9751,100,749
10700,9837,100,763
10800,9925,101,774
10900,10013,102,785
11000,10095,102,803
11100,10172,104,824
11200,10258,106,836
11300,10338,108,854
11400,10417,112,871
11500,10501,113,886
11600,10587,115,898
11700,10664,121,915
11800,10747,125,928
11900,10839,125,936
12000,10920,131,949
12100,11003,133,964
12200,11089,134,977
12300,11172,136,992
12400,11268,137,995
12500,11345,140,1015
12600,11434,141,1025
12700,11510,146,1044
12800,11591,147,1062
12900,11671,152,1077
13000,11756,154,1090
13100,11837,159,1104
13200,11924,161,1115
13300,12008,165,1127
13400,12085,168,1147
13500,12172,171,1157
13600,12251,175,1174
13700,12332,178,1190
13800,12413,184,1203
13900,12495,184,1221
14000,12572,190,1238
14100,12656,191,1253
14200,12741,193,1266
14300,12816,194,1290
14400,12896,198,1306
14500,12981,198,1321
14600,13054,201,1345
14700,13139,203,1358
14800,13220,204,1376
14900,13299,209,1392
15000,13384,211,1405
15100,13458,214,1428
15200,13533,217,1450
15300,13612,223,1465
15400,13687,223,1490
15500,13767,224,1509
15600,13838,225,1537
15700,13913,231,1556
15800,14000,232,1568
15900,14079,234,1587
16000,14158,239,1603
16100,14233,243,1624
16200,14307,247,1646
16300,14390,249,1661
16400,14468,254,1678
16500,14547,257,1696
16600,14625,257,1718
16700,14707,257,1736
16800,14787,257,1756
16900,14863,258,1779
17000,14937,264,1799
17100,15017,267,1816
17200,15085,271,1844
17300,15155,275,1870
17400,15236,278,1886
17500,15320,284,1896
17600,15398,284,1918
17700,15479,286,1935
17800,15555,292,1953
17900,15627,294,1979
18000,15709,296,1995
18100,15784,298,2018
18200,15855,303,2042
18300,15929,308,2063
18400,16007,311,2082
18500,16082,312,2106
18600,16161,313,2126
18700,16239,317,2144
18800,16323,318,2159
18900,16397,319,2184
19000,16469,323,2208
19100,16542,326,2232
19200,16615,328,2257
19300,16692,332,2276
19400,16768,339,2293
19500,16841,341,2318
19600,16918,345,2337
19700,16987,352,2361
19800,17064,356,2380
19900,17131,359,2410
20000,17210,361,2429
20100,17280,364,2456
20200,17354,366,2480
20300,17430,371,2499
20400,17507,374,2519
20500,17578,379,2543
20600,17647,383,2570
20700,17721,389,2590
20800,17797,391,2612
20900,17879,395,2626
21000,17956,398,2646
21100,18025,404,2671
21200,18094,411,2695
21300,18173,415,2712
21400,18243,420,2737
21500,18323,423,2754
21600,18392,427,2781
21700,18456,431,2813
21800,18534,435,2831
21900,18606,438,2856
22000,18677,445,2878
22100,18756,447,2897
22200,18825,449,2926
22300,18898,453,2949
22400,18968,456,2976
22500,19045,459,2996
22600,19125,462,3013
22700,19195,465,3040
22800,19267,468,3065
22900,19329,470,3101
23000,19404,474,3122
23100,19478,477,3145
23200,19545,480,3175
23300,19617,482,3201
23400,19674,489,3237
23500,19744,493,3263
23600,19814,497,3289
23700,19885,499,3316
23800,19956,504,3340
23900,20027,508,3365
24000,20101,511,3388
24100,20176,513,3411
24200,20241,518,3441
24300,20315,521,3464
24400,20386,522,3492
24500,20449,526,3525
24600,20511,530,3559
24700,20578,535,3587
24800,20642,537,3621
24900,20710,541,3649
25000,20778,545,3677
25100,20853,551,3696
25200,20913,558,3729
25300,20976,562,3762
25400,21039,567,3794
25500,21100,573,3827
25600,21173,576,3851
25700,21246,578,3876
25800,21320,580,3900
25900,21386,585,3929
26000,21457,588,3955
26100,21522,590,3988
26200,21591,594,4015
26300,21660,599,4041
26400,21732,601,4067
26500,21811,605,4084
26600,21875,611,4114
26700,21931,615,4154
26800,21991,625,4184
26900,22053,627,4220
27000,22116,632,4252
27100,22182,635,4283
27200,22243,640,4317
27300,22310,643,4347
27400,22371,650,4379
27500,22442,654,4404
27600,22514,656,4430
27700,22569,660,4471
27800,22642,664,4494
27900,22711,666,4523
28000,22777,670,4553
28100,22849,675,4576
28200,22917,683,4600
28300,22983,690,4627
28400,23051,694,4655
28500,23113,698,4689
28600,23174,705,4721
28700,23234,711,4755
28800,23300,713,4787
28900,23365,716,4819
29000,23435,720,4845
29100,23508,722,4870
29200,23575,726,4899
29300,23637,732,4931
29400,23702,736,4962
29500,23766,739,4995
29600,23833,743,5024
29700,23902,751,5047
29800,23965,756,5079
29900,24033,759,5108
30000,24092,764,5144
30100,24162,767,5171
30200,24222,772,5206
30300,24287,774,5239
30400,24356,781,5263
30500,24425,783,5292
30600,24487,789,5324
30700,24552,794,5354
30800,24608,804,5388
30900,24671,811,5418
31000,24733,816,5451
31100,24793,821,5486
31200,24852,831,5517
31300,24918,840,5542
31400,24981,848,5571
31500,25046,853,5601
31600,25106,858,5636
31700,25166,862,5672
31800,25237,864,5699
31900,25297,868,5735
32000,25366,874,5760
32100,25424,879,5797
32200,25483,885,5832
32300,25544,890,5866
32400,25602,896,5902
32500,25671,899,5930
32600,25730,904,5966
32700,25797,905,5998
32800,25852,907,6041
32900,25912,912,6076
33000,25980,915,6105
33100,26036,919,6145
33200,26096,921,6183
33300,26157,923,6220
33400,26220,929,6251
33500,26282,934,6284
33600,26337,939,6324
33700,26398,946,6356
33800,26462,955,6383
33900,26526,961,6413
34000,26588,967,6445
34100,26653,971,6476
34200,26716,974,6510
34300,26779,975,6546
34400,26836,983,6581
34500,26897,985,6618
34600,26959,988,6653
34700,27024,991,6685
34800,27094,996,6710
34900,27161,999,6740
35000,27216,1003,6781
35100,27276,1006,6818
35200,27335,1011,6854
35300,27394,1016,6890
35400,27456,1019,6925
35500,27507,1022,6971
35600,27564,1026,7010
35700,27614,1030,7056
35800,27672,1035,7093
35900,27730,1040,7130
36000,27780,1049,7171
36100,27839,1053,7208
36200,27899,1059,7242
36300,27953,1067,7280
36400,28020,1070,7310
36500,28078,1078,7344
36600,28142,1084,7374
36700,28207,1088,7405
36800,28266,1096,7438
36900,28317,1099,7484
37000,28381,1103,7516
37100,28431,1107,7562
37200,28488,1111,7601
37300,28550,1117,7633
37400,28604,1121,7675
37500,28662,1123,7715
37600,28708,1129,7763
37700,28763,1133,7804
37800,28813,1140,7847
37900,28862,1147,7891
38000,28918,1150,7932
38100,28974,1158,7968
38200,29033,1161,8006
38300,29086,1164,8050
38400,29135,1176,8089
38500,29186,1182,8132
38600,29245,1184,8171
38700,29299,1191,8210
38800,29353,1194,8253
38900,29402,1199,8299
39000,29458,1202,8340
39100,29521,1204,8375
39200,29577,1208,8415
39300,29629,1215,8456
39400,29692,1220,8488
39500,29746,1228,8526
39600,29799,1233,8568
39700,29848,1245,8607
39800,29908,1248,8644
39900,29963,1258,8679
40000,30015,1266,8719
40100,30069,1270,8761
40200,30122,1277,8801
40300,30179,1284,8837
40400,30226,1290,8884
40500,30273,1298,8929
40600,30324,1303,8973
40700,30369,1310,9021
40800,30428,1315,9057
40900,30478,1318,9104
41000,30528,1326,9146
41100,30592,1336,9172
41200,30642,1343,9215
41300,30692,1349,9259
41400,30746,1356,9298
41500,30801,1362,9337
41600,30841,1371,9388
41700,30896,1377,9427
41800,30945,1383,9472
41900,31000,1395,9505
42000,31056,1401,9543
42100,31105,1407,9588
42200,31157,1416,9627
42300,31211,1422,9667
42400,31271,1429,9700
42500,31325,1434,9741
42600,31375,1442,9783
42700,31433,1447,9820
42800,31487,1449,9864
42900,31545,1453,9902
43000,31596,1462,9942
43100,31649,1468,9983
43200,31695,1476,10029
43300,31748,1479,10073
43400,31793,1484,10123
43500,31839,1488,10173
43600,31893,1495,10212
43700,31951,1501,10248
43800,32003,1509,10288
43900,32050,1515,10335
44000,32094,1521,10385
44100,32147,1526,10427
44200,32194,1534,10472
44300,32244,1540,10516
44400,32302,1545,10553
44500,32348,1552,10600
44600,32383,1557,10660
44700,32442,1562,10696
44800,32486,1571,10743
44900,32542,1578,10780
45000,32590,1586,10824
45100,32638,1596,10866
45200,32691,1600,10909
45300,32736,1609,10955
45400,32785,1617,10998
45500,32835,1622,11043
45600,32886,1629,11085
45700,32935,1639,11126
45800,32980,1648,11172
45900,33025,1652,11223
46000,33078,1659,11263
46100,33135,1666,11299
46200,33187,1670,11343
46300,33235,1679,11386
46400,33283,1687,11430
46500,33335,1696,11469
46600,33389,1702,11509
46700,33445,1709,11546
46800,33490,1718,11592
46900,33544,1722,11634
47000,33577,1730,11693
47100,33631,1735,11734
47200,33688,1739,11773
47300,33733,1743,11824
47400,33782,1748,11870
47500,33833,1754,11913
47600,33884,1759,11957
47700,33927,1766,12007
47800,33975,1774,12051
47900,34011,1784,12105
48000,34057,1792,12151
48100,34105,1796,12199
48200,34160,1801,12239
48300,34205,1806,12289
48400,34252,1819,12329
48500,34298,1825,12377
48600,34341,1837,12422
48700,34386,1842,12472
48800,34437,1850,12513
48900,34479,1855,12566
49000,34518,1861,12621
49100,34568,1869,12663
49200,34612,1873,12715
49300,34667,1877,12756
49400,34716,1885,12799
49500,34759,1892,12849
49600,34806,1904,12890
49700,34850,1914,12936
49800,34898,1918,12984
49900,34942,1928,13030
50000,34993,1938,13069
50100,35043,1943,13114
50200,35088,1949,13163
50300,35133,1958,13209
50400,35185,1964,13251
50500,35231,1971,13298
50600,35272,1977,13351
50700,35327,1984,13389
50800,35381,1986,13433
50900,35425,1992,13483
51000,35473,2003,13524
51100,35524,2012,13564
51200,35565,2018,13617
51300,35610,2022,13668
51400,35658,2033,13709
51500,35702,2045,13753
51600,35754,2049,13797
51700,35795,2060,13845
51800,35849,2065,13886
51900,35894,2070,13936
52000,35948,2072,13980
52100,35986,2083,14031
52200,36032,2093,14075
52300,36082,2096,14122
52400,36118,2105,14177
52500,36164,2113,14223
52600,36212,2117,14271
52700,36261,2121,14318
52800,36308,2129,14363
52900,36347,2135,14418
53000,36394,2144,14462
53100,36438,2151,14511
53200,36480,2158,14562
53300,36514,2168,14618
53400,36558,2173,14669
53500,36601,2181,14718
53600,36640,2185,14775
53700,36676,2197,14827
53800,36722,2205,14873
53900,36774,2210,14916
54000,36826,2216,14958
54100,36879,2223,14998
54200,36921,2230,15049
54300,36964,2238,15098
54400,37004,2246,15150
54500,37046,2256,15198
54600,37092,2261,15247
54700,37130,2267,15303
54800,37174,2270,15356
54900,37208,2274,15418
55000,37248,2281,15471
55100,37301,2288,15511
55200,37343,2296,15561
55300,37382,2301,15617
55400,37432,2309,15659
55500,37478,2316,15706
55600,37521,2322,15757
55700,37555,2332,15813
55800,37598,2338,15864
55900,37647,2344,15909
56000,37678,2353,15969
56100,37721,2354,16025
56200,37767,2364,16069
56300,37809,2371,16120
56400,37854,2379,16167
56500,37896,2388,16216
56600,37933,2397,16270
56700,37975,2402,16323
56800,38008,2409,16383
56900,38046,2418,16436
57000,38083,2428,16489
57100,38126,2434,16540
57200,38166,2442,16592
57300,38215,2445,16640
57400,38256,2453,16691
57500,38297,2457,16746
57600,38337,2463,16800
57700,38383,2471,16846
57800,38421,2483,16896
57900,38466,2488,16946
58000,38505,2496,16999
58100,38547,2505,17048
58200,38590,2518,17092
58300,38628,2530,17142
58400,38665,2545,17190
58500,38709,2554,17237
58600,38758,2561,17281
58700,38801,2571,17328
58800,38833,2575,17392
58900,38871,2582,17447
59000,38914,2583,17503
59100,38948,2591,17561
59200,38988,2602,17610
59300,39028,2613,17659
59400,39068,2618,17714
59500,39112,2621,17767
59600,39162,2629,17809
59700,39206,2640,17854
59800,39241,2654,17905
59900,39280,2662,17958
60000,39320,2669,18011
60100,39357,2674,18069
60200,39403,2677,18120
60300,39450,2684,18166
60400,39491,2688,18221
60500,39531,2697,18272
60600,39564,2707,18329
60700,39598,2714,18388
60800,39641,2722,18437
60900,39676,2730,18494
61000,39713,2743,18544
61100,39749,2753,18598
61200,39782,2763,18655
61300,39812,2776,18712
61400,39853,2782,18765
61500,39891,2791,18818
61600,39923,2796,18881
61700,39955,2811,18934
61800,39995,2821,18984
61900,40021,2829,19050
62000,40064,2840,19096
62100,40099,2851,19150
62200,40136,2861,19203
62300,40172,2867,19261
62400,40221,2871,19308
62500,40261,2878,19361
62600,40301,2883,19416
62700,40337,2891,19472
62800,40383,2897,19520
62900,40421,2904,19575
63000,40458,2914,19628
63100,40498,2919,19683
63200,40540,2925,19735
63300,40578,2935,19787
63400,40618,2942,19840
63500,40661,2948,19891
63600,40693,2958,19949
63700,40732,2964,20004
63800,40770,2972,20058
63900,40807,2974,20119
64000,40835,2980,20185
64100,40866,2986,20248
64200,40899,2993,20308
64300,40940,3000,20360
64400,40973,3008,20419
64500,41007,3023,20470
64600,41054,3030,20516
64700,41085,3038,20577
64800,41121,3046,20633
64900,41160,3051,20689
65000,41201,3056,20743
65100,41232,3063,20805
65200,41269,3069,20862
65300,41307,3074,20919
65400,41332,3080,20988
65500,41374,3083,21043
65600,41411,3090,21099
65700,41447,3100,21153
65800,41487,3109,21204
65900,41523,3116,21261
66000,41558,3125,21317
66100,41595,3132,21373
66200,41629,3137,21434
66300,41671,3148,21481
66400,41718,3157,21525
66500,41758,3163,21579
66600,41802,3170,21628
66700,41829,3177,21694
66800,41870,3184,21746
66900,41906,3193,21801
67000,41941,3202,21857
67100,41975,3208,21917
67200,42003,3218,21979
67300,42038,3226,22036
67400,42070,3236,22094
67500,42102,3243,22155
67600,42133,3253,22214
67700,42168,3264,22268
67800,42205,3272,22323
67900,42239,3277,22384
68000,42278,3283,22439
68100,42321,3290,22489
68200,42356,3299,22545
68300,42386,3308,22606
68400,42427,3315,22658
68500,42456,3324,22720
68600,42493,3331,22776
68700,42530,3340,22830
68800,42561,3350,22889
68900,42590,3360,22950
69000,42617,3371,23012
69100,42650,3382,23068
69200,42687,3387,23126
69300,42723,3395,23182
69400,42756,3404,23240
69500,42796,3416,23288
69600,42825,3423,23352
69700,42862,3433,23405
69800,42898,3444,23458
69900,42938,3450,23512
70000,42970,3458,23572
70100,43001,3463,23636
70200,43035,3471,23694
70300,43071,3481,23748
70400,43106,3491,23803
70500,43137,3501,23862
70600,43169,3508,23923
70700,43200,3515,23985
70800,43231,3523,24046
70900,43264,3529,24107
71000,43303,3539,24158
71100,43343,3545,24212
71200,43371,3554,24275
71300,43408,3560,24332
71400,43436,3563,24401
71500,43472,3567,24461
71600,43503,3581,24516
71700,43537,3585,24578
71800,43565,3593,24642
71900,43599,3598,24703
72000,43626,3604,24770
72100,43660,3613,24827
72200,43689,3623,24888
72300,43722,3631,24947
72400,43755,3638,25007
72500,43793,3645,25062
72600,43837,3651,25112
72700,43871,3661,25168
72800,43900,3669,25231
72900,43932,3678,25290
73000,43965,3689,25346
73100,43995,3701,25404
73200,44033,3710,25457
73300,44072,3714,25514
73400,44105,3727,25568
73500,44147,3735,25618
73600,44175,3742,25683
73700,44200,3756,25744
73800,44236,3761,25803
73900,44270,3767,25863
74000,44298,3777,25925
74100,44336,3785,25979
74200,44374,3796,26030
74300,44414,3803,26083
74400,44443,3814,26143
74500,44480,3827,26193
74600,44506,3834,26260
74700,44534,3842,26324
74800,44564,3849,26387
74900,44595,3854,26451
75000,44629,3860,26511
75100,44664,3866,26570
75200,44697,3869,26634
75300,44728,3873,26699
75400,44772,3879,26749
75500,44801,3889,26810
75600,44829,3894,26877
75700,44871,3898,26931
75800,44906,3904,26990
75900,44931,3915,27054
76000,44960,3928,27112
76100,44991,3934,27175
76200,45020,3944,27236
76300,45056,3955,27289
76400,45087,3965,27348
76500,45129,3973,27398
76600,45153,3981,27466
76700,45184,3995,27521
76800,45211,4000,27589
76900,45239,4003,27658
77000,45275,4013,27712
77100,45313,4016,27771
77200,45340,4029,27831
77300,45364,4039,27897
77400,45401,4049,27950
77500,45434,4060,28006
77600,45461,4066,28073
77700,45488,4076,28136
77800,45515,4089,28196
77900,45545,4099,28256
78000,45574,4105,28321
78100,45607,4112,28381
78200,45633,4116,28451
78300,45669,4121,28510
78400,45699,4129,28572
78500,45733,4138,28629
78600,45763,4150,28687
78700,45787,4164,28749
78800,45823,4170,28807
78900,45853,4178,28869
79000,45888,4185,28927
79100,45906,4193,29001
79200,45940,4196,29064
79300,45968,4202,29130
79400,45996,4209,29195
79500,46024,4216,29260
79600,46057,4221,29322
79700,46093,4228,29379
79800,46124,4236,29440
79900,46160,4243,29497
80000,46189,4253,29558
80100,46220,4266,29614
80200,46253,4276,29671
80300,46287,4287,29726
80400,46312,4300,29788
80500,46334,4309,29857
80600,46368,4321,29911
80700,46394,4332,29974
80800,46421,4336,30043
80900,46447,4351,30102
81000,46472,4361,30167
81100,46507,4368,30225
81200,46537,4379,30284
81300,46564,4387,30349
81400,46598,4404,30398
81500,46626,4411,30463
81600,46647,4423,30530
81700,46678,4426,30596
81800,46703,4437,30660
81900,46732,4446,30722
82000,46767,4452,30781
82100,46802,4456,30842
82200,46834,4459,30907
82300,46867,4473,30960
82400,46889,4482,31029
82500,46917,4490,31093
82600,46951,4499,31150
82700,46976,4503,31221
82800,46999,4506,31295
82900,47034,4513,31353
83000,47065,4521,31414
83100,47088,4527,31485
83200,47115,4534,31551
83300,47149,4542,31609
83400,47174,4557,31669
83500,47201,4566,31733
83600,47225,4578,31797
83700,47248,4588,31864
83800,47276,4595,31929
83900,47303,4603,31994
84000,47334,4612,32054
84100,47363,4621,32116
84200,47385,4631,32184
84300,47415,4633,32252
84400,47431,4640,32329
84500,47454,4650,32396
84600,47481,4661,32458
84700,47510,4672,32518
84800,47540,4679,32581
84900,47557,4691,32652
85000,47580,4699,32721
85100,47610,4710,32780
85200,47639,4719,32842
85300,47662,4728,32910
85400,47692,4739,32969
85500,47717,4747,33036
85600,47743,4757,33100
85700,47771,4764,33165
85800,47793,4772,33235
85900,47817,4780,33303
86000,47841,4790,33369
86100,47868,4796,33436
86200,47898,4806,33496
86300,47927,4816,33557
86400,47955,4827,33618
86500,47988,4834,33678
86600,48010,4846,33744
86700,48036,4854,33810
86800,48065,4863,33872
86900,48092,4874,33934
87000,48122,4882,33996
87100,48152,4896,34052
87200,48176,4903,34121
87300,48202,4914,34184
87400,48229,4923,34248
87500,48255,4931,34314
87600,48285,4938,34377
87700,48315,4944,34441
87800,48337,4953,34510
87900,48357,4960,34583
88000,48385,4968,34647
88100,48411,4976,34713
88200,48436,4987,34777
88300,48468,4995,34837
88400,48491,5006,34903
88500,48518,5014,34968
88600,48544,5021,35035
88700,48567,5031,35102
88800,48590,5038,35172
88900,48614,5042,35244
89000,48645,5045,35310
89100,48672,5058,35370
89200,48702,5071,35427
89300,48728,5083,35489
89400,48754,5095,35551
89500,48783,5104,35613
89600,48808,5114,35678
89700,48829,5126,35745
89800,48843,5135,35822
89900,48868,5145,35887
90000,48896,5156,35948
90100,48927,5165,36008
90200,48952,5173,36075
90300,48974,5181,36145
90400,48996,5190,36214
90500,49019,5201,36280
90600,49040,5208,36352
90700,49056,5219,36425
90800,49084,5223,36493
90900,49108,5230,36562
91000,49126,5238,36636
91100,49158,5243,36699
91200,49189,5249,36762
91300,49212,5259,36829
91400,49237,5269,36894
91500,49262,5278,36960
91600,49286,5291,37023
91700,49307,5302,37091
91800,49334,5313,37153
91900,49358,5325,37217
92000,49374,5335,37291
92100,49401,5346,37353
92200,49428,5353,37419
92300,49446,5363,37491
92400,49469,5372,37559
92500,49492,5381,37627
92600,49513,5392,37695
92700,49534,5403,37763
92800,49558,5413,37829
92900,49581,5425,37894
93000,49604,5436,37960
93100,49621,5448,38031
93200,49638,5458,38104
93300,49661,5466,38173
93400,49689,5473,38238
93500,49716,5492,38292
93600,49735,5508,38357
93700,49762,5520,38418
93800,49792,5531,38477
93900,49814,5536,38550
94000,49837,5545,38618
94100,49860,5550,38690
94200,49878,5557,38765
94300,49894,5563,38843
94400,49919,5570,38911
94500,49941,5580,38979
94600,49967,5589,39044
94700,49989,5596,39115
94800,50015,5611,39174
94900,50044,5623,39233
95000,50067,5631,39302
95100,50085,5643,39372
95200,50112,5657,39431
95300,50134,5664,39502
95400,50156,5677,39567
95500,50183,5687,39630
95600,50202,5695,39703
95700,50228,5707,39765
95800,50251,5713,39836
95900,50274,5724,39902
96000,50299,5734,39967
96100,50325,5744,40031
96200,50346,5752,40102
96300,50365,5769,40166
96400,50393,5781,40226
96500,50422,5787,40291
96600,50445,5795,40360
96700,50470,5801,40429
96800,50490,5813,40497
96900,50512,5823,40565
97000,50533,5836,40631
97100,50560,5847,40693
97200,50585,5859,40756
97300,50613,5866,40821
97400,50631,5875,40894
97500,50647,5888,40965
97600,50673,5900,41027
97700,50692,5910,41098
97800,50716,5920,41164
97900,50749,5927,41224
98000,50775,5937,41288
98100,50798,5950,41352
98200,50822,5962,41416
98300,50851,5971,41478
98400,50867,5983,41550
98500,50890,5993,41617
98600,50915,6003,41682
98700,50939,6012,41749
98800,50958,6026,41816
98900,50979,6036,41885
99000,50996,6043,41961
99100,51015,6051,42034
99200,51044,6062,42094
99300,51067,6069,42164
99400,51090,6081,42229
99500,51111,6090,42299
99600,51136,6102,42362
99700,51158,6112,42430
99800,51180,6119,42501
99900,51205,6130,42565
100000,51225,6144,42631


==> old/submission 3/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	1
1200	1
1300	1
1400	2
1500	2
1600	2
1700	3
1800	3
1900	3
2000	3
2100	5
2200	6
2300	6
2400	6
2500	6
2600	6
2700	6
2800	6
2900	7
3000	7
3100	8
3200	9
3300	9
3400	11
3500	11
3600	13
3700	13
3800	14
3900	15
4000	15
4100	16
4200	17
4300	19
4400	19
4500	19
4600	20
4700	21
4800	23
4900	26
5000	28
5100	28
5200	28
5300	29
5400	30
5500	30
5600	32
5700	32
5800	33
5900	35
6000	37
6100	37
6200	42
6300	42
6400	45
6500	47
6600	49
6700	49
6800	49
6900	52
7000	53
7100	54
7200	55
7300	55
7400	56
7500	56
7600	58
7700	58
7800	59
7900	60
8000	61
8100	63
8200	63
8300	66
8400	66
8500	69
8600	70
8700	71
8800	73
8900	74
9000	76
9100	78
9200	78
9300	78
9400	79
9500	80
9600	80
9700	81
9800	83
9900	86
10000	87
10100	90
10200	92
10300	93
10400	96
10500	98
10600	100
10700	100
10800	101
10900	102
11000	102
11100	104
11200	106
11300	108
11400	112
11500	113
11600	115
11700	121
11800	125
11900	125
12000	131
12100	133
12200	134
12300	136
12400	137
12500	140
12600	141
12700	146
12800	147
12900	152
13000	154
13100	159
13200	161
13300	165
13400	168
13500	171
13600	175
13700	178
13800	184
13900	184
14000	190
14100	191
14200	193
14300	194
14400	198
14500	198
14600	201
14700	203
14800	204
14900	209
15000	211
15100	214
15200	217
15300	223
15400	223
15500	224
15600	225
15700	231
15800	232
15900	234
16000	239
16100	243
16200	247
16300	249
16400	254
16500	257
16600	257
16700	257
16800	257
16900	258
17000	264
17100	267
17200	271
17300	275
17400	278
17500	284
17600	284
17700	286
17800	292
17900	294
18000	296
18100	298
18200	303
18300	308
18400	311
18500	312
18600	313
18700	317
18800	318
18900	319
19000	323
19100	326
19200	328
19300	332
19400	339
19500	341
19600	345
19700	352
19800	356
19900	359
20000	361
20100	364
20200	366
20300	371
20400	374
20500	379
20600	383
20700	389
20800	391
20900	395
21000	398
21100	404
21200	411
21300	415
21400	420
21500	423
21600	427
21700	431
21800	435
21900	438
22000	445
22100	447
22200	449
22300	453
22400	456
22500	459
22600	462
22700	465
22800	468
22900	470
23000	474
23100	477
23200	480
23300	482
23400	489
23500	493
23600	497
23700	499
23800	504
23900	508
24000	511
24100	513
24200	518
24300	521
24400	522
24500	526
24600	530
24700	535
24800	537
24900	541
25000	545
25100	551
25200	558
25300	562
25400	567
25500	573
25600	576
25700	578
25800	580
25900	585
26000	588
26100	590
26200	594
26300	599
26400	601
26500	605
26600	611
26700	615
26800	625
26900	627
27000	632
27100	635
27200	640
27300	643
27400	650
27500	654
27600	656
27700	660
27800	664
27900	666
28000	670
28100	675
28200	683
28300	690
28400	694
28500	698
28600	705
28700	711
28800	713
28900	716
29000	720
29100	722
29200	726
29300	732
29400	736
29500	739
29600	743
29700	751
29800	756
29900	759
30000	764
30100	767
30200	772
30300	774
30400	781
30500	783
30600	789
30700	794
30800	804
30900	811
31000	816
31100	821
31200	831
31300	840
31400	848
31500	853
31600	858
31700	862
31800	864
31900	868
32000	874
32100	879
32200	885
32300	890
32400	896
32500	899
32600	904
32700	905
32800	907
32900	912
33000	915
33100	919
33200	921
33300	923
33400	929
33500	934
33600	939
33700	946
33800	955
33900	961
34000	967
34100	971
34200	974
34300	975
34400	983
34500	985
34600	988
34700	991
34800	996
34900	999
35000	1003
35100	1006
35200	1011
35300	1016
35400	1019
35500	1022
35600	1026
35700	1030
35800	1035
35900	1040
36000	1049
36100	1053
36200	1059
36300	1067
36400	1070
36500	1078
36600	1084
36700	1088
36800	1096
36900	1099
37000	1103
37100	1107
37200	1111
37300	1117
37400	1121
37500	1123
37600	1129
37700	1133
37800	1140
37900	1147
38000	1150
38100	1158
38200	1161
38300	1164
38400	1176
38500	1182
38600	1184
38700	1191
38800	1194
38900	1199
39000	1202
39100	1204
39200	1208
39300	1215
39400	1220
39500	1228
39600	1233
39700	1245
39800	1248
39900	1258
40000	1266
40100	1270
40200	1277
40300	1284
40400	1290
40500	1298
40600	1303
40700	1310
40800	1315
40900	1318
41000	1326
41100	1336
41200	1343
41300	1349
41400	1356
41500	1362
41600	1371
41700	1377
41800	1383
41900	1395
42000	1401
42100	1407
42200	1416
42300	1422
42400	1429
42500	1434
42600	1442
42700	1447
42800	1449
42900	1453
43000	1462
43100	1468
43200	1476
43300	1479
43400	1484
43500	1488
43600	1495
43700	1501
43800	1509
43900	1515
44000	1521
44100	1526
44200	1534
44300	1540
44400	1545
44500	1552
44600	1557
44700	1562
44800	1571
44900	1578
45000	1586
45100	1596
45200	1600
45300	1609
45400	1617
45500	1622
45600	1629
45700	1639
45800	1648
45900	1652
46000	1659
46100	1666
46200	1670
46300	1679
46400	1687
46500	1696
46600	1702
46700	1709
46800	1718
46900	1722
47000	1730
47100	1735
47200	1739
47300	1743
47400	1748
47500	1754
47600	1759
47700	1766
47800	1774
47900	1784
48000	1792
48100	1796
48200	1801
48300	1806
48400	1819
48500	1825
48600	1837
48700	1842
48800	1850
48900	1855
49000	1861
49100	1869
49200	1873
49300	1877
49400	1885
49500	1892
49600	1904
49700	1914
49800	1918
49900	1928
50000	1938
50100	1943
50200	1949
50300	1958
50400	1964
50500	1971
50600	1977
50700	1984
50800	1986
50900	1992
51000	2003
51100	2012
51200	2018
51300	2022
51400	2033
51500	2045
51600	2049
51700	2060
51800	2065
51900	2070
52000	2072
52100	2083
52200	2093
52300	2096
52400	2105
52500	2113
52600	2117
52700	2121
52800	2129
52900	2135
53000	2144
53100	2151
53200	2158
53300	2168
53400	2173
53500	2181
53600	2185
53700	2197
53800	2205
53900	2210
54000	2216
54100	2223
54200	2230
54300	2238
54400	2246
54500	2256
54600	2261
54700	2267
54800	2270
54900	2274
55000	2281
55100	2288
55200	2296
55300	2301
55400	2309
55500	2316
55600	2322
55700	2332
55800	2338
55900	2344
56000	2353
56100	2354
56200	2364
56300	2371
56400	2379
56500	2388
56600	2397
56700	2402
56800	2409
56900	2418
57000	2428
57100	2434
57200	2442
57300	2445
57400	2453
57500	2457
57600	2463
57700	2471
57800	2483
57900	2488
58000	2496
58100	2505
58200	2518
58300	2530
58400	2545
58500	2554
58600	2561
58700	2571
58800	2575
58900	2582
59000	2583
59100	2591
59200	2602
59300	2613
59400	2618
59500	2621
59600	2629
59700	2640
59800	2654
59900	2662
60000	2669
60100	2674
60200	2677
60300	2684
60400	2688
60500	2697
60600	2707
60700	2714
60800	2722
60900	2730
61000	2743
61100	2753
61200	2763
61300	2776
61400	2782
61500	2791
61600	2796
61700	2811
61800	2821
61900	2829
62000	2840
62100	2851
62200	2861
62300	2867
62400	2871
62500	2878
62600	2883
62700	2891
62800	2897
62900	2904
63000	2914
63100	2919
63200	2925
63300	2935
63400	2942
63500	2948
63600	2958
63700	2964
63800	2972
63900	2974
64000	2980
64100	2986
64200	2993
64300	3000
64400	3008
64500	3023
64600	3030
64700	3038
64800	3046
64900	3051
65000	3056
65100	3063
65200	3069
65300	3074
65400	3080
65500	3083
65600	3090
65700	3100
65800	3109
65900	3116
66000	3125
66100	3132
66200	3137
66300	3148
66400	3157
66500	3163
66600	3170
66700	3177
66800	3184
66900	3193
67000	3202
67100	3208
67200	3218
67300	3226
67400	3236
67500	3243
67600	3253
67700	3264
67800	3272
67900	3277
68000	3283
68100	3290
68200	3299
68300	3308
68400	3315
68500	3324
68600	3331
68700	3340
68800	3350
68900	3360
69000	3371
69100	3382
69200	3387
69300	3395
69400	3404
69500	3416
69600	3423
69700	3433
69800	3444
69900	3450
70000	3458
70100	3463
70200	3471
70300	3481
70400	3491
70500	3501
70600	3508
70700	3515
70800	3523
70900	3529
71000	3539
71100	3545
71200	3554
71300	3560
71400	3563
71500	3567
71600	3581
71700	3585
71800	3593
71900	3598
72000	3604
72100	3613
72200	3623
72300	3631
72400	3638
72500	3645
72600	3651
72700	3661
72800	3669
72900	3678
73000	3689
73100	3701
73200	3710
73300	3714
73400	3727
73500	3735
73600	3742
73700	3756
73800	3761
73900	3767
74000	3777
74100	3785
74200	3796
74300	3803
74400	3814
74500	3827
74600	3834
74700	3842
74800	3849
74900	3854
75000	3860
75100	3866
75200	3869
75300	3873
75400	3879
75500	3889
75600	3894
75700	3898
75800	3904
75900	3915
76000	3928
76100	3934
76200	3944
76300	3955
76400	3965
76500	3973
76600	3981
76700	3995
76800	4000
76900	4003
77000	4013
77100	4016
77200	4029
77300	4039
77400	4049
77500	4060
77600	4066
77700	4076
77800	4089
77900	4099
78000	4105
78100	4112
78200	4116
78300	4121
78400	4129
78500	4138
78600	4150
78700	4164
78800	4170
78900	4178
79000	4185
79100	4193
79200	4196
79300	4202
79400	4209
79500	4216
79600	4221
79700	4228
79800	4236
79900	4243
80000	4253
80100	4266
80200	4276
80300	4287
80400	4300
80500	4309
80600	4321
80700	4332
80800	4336
80900	4351
81000	4361
81100	4368
81200	4379
81300	4387
81400	4404
81500	4411
81600	4423
81700	4426
81800	4437
81900	4446
82000	4452
82100	4456
82200	4459
82300	4473
82400	4482
82500	4490
82600	4499
82700	4503
82800	4506
82900	4513
83000	4521
83100	4527
83200	4534
83300	4542
83400	4557
83500	4566
83600	4578
83700	4588
83800	4595
83900	4603
84000	4612
84100	4621
84200	4631
84300	4633
84400	4640
84500	4650
84600	4661
84700	4672
84800	4679
84900	4691
85000	4699
85100	4710
85200	4719
85300	4728
85400	4739
85500	4747
85600	4757
85700	4764
85800	4772
85900	4780
86000	4790
86100	4796
86200	4806
86300	4816
86400	4827
86500	4834
86600	4846
86700	4854
86800	4863
86900	4874
87000	4882
87100	4896
87200	4903
87300	4914
87400	4923
87500	4931
87600	4938
87700	4944
87800	4953
87900	4960
88000	4968
88100	4976
88200	4987
88300	4995
88400	5006
88500	5014
88600	5021
88700	5031
88800	5038
88900	5042
89000	5045
89100	5058
89200	5071
89300	5083
89400	5095
89500	5104
89600	5114
89700	5126
89800	5135
89900	5145
90000	5156
90100	5165
90200	5173
90300	5181
90400	5190
90500	5201
90600	5208
90700	5219
90800	5223
90900	5230
91000	5238
91100	5243
91200	5249
91300	5259
91400	5269
91500	5278
91600	5291
91700	5302
91800	5313
91900	5325
92000	5335
92100	5346
92200	5353
92300	5363
92400	5372
92500	5381
92600	5392
92700	5403
92800	5413
92900	5425
93000	5436
93100	5448
93200	5458
93300	5466
93400	5473
93500	5492
93600	5508
93700	5520
93800	5531
93900	5536
94000	5545
94100	5550
94200	5557
94300	5563
94400	5570
94500	5580
94600	5589
94700	5596
94800	5611
94900	5623
95000	5631
95100	5643
95200	5657
95300	5664
95400	5677
95500	5687
95600	5695
95700	5707
95800	5713
95900	5724
96000	5734
96100	5744
96200	5752
96300	5769
96400	5781
96500	5787
96600	5795
96700	5801
96800	5813
96900	5823
97000	5836
97100	5847
97200	5859
97300	5866
97400	5875
97500	5888
97600	5900
97700	5910
97800	5920
97900	5927
98000	5937
98100	5950
98200	5962
98300	5971
98400	5983
98500	5993
98600	6003
98700	6012
98800	6026
98900	6036
99000	6043
99100	6051
99200	6062
99300	6069
99400	6081
99500	6090
99600	6102
99700	6112
99800	6119
99900	6130
100000	6144


==> old/submission 3/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	400
500	496
600	596
700	695
800	794
900	893
1000	990
1100	1089
1200	1186
1300	1283
1400	1379
1500	1476
1600	1574
1700	1670
1800	1768
1900	1866
2000	1959
2100	2055
2200	2150
2300	2247
2400	2346
2500	2442
2600	2537
2700	2635
2800	2731
2900	2829
3000	2926
3100	3021
3200	3109
3300	3205
3400	3300
3500	3396
3600	3490
3700	3584
3800	3682
3900	3775
4000	3869
4100	3965
4200	4062
4300	4157
4400	4253
4500	4351
4600	4441
4700	4531
4800	4622
4900	4708
5000	4800
5100	4895
5200	4989
5300	5080
5400	5175
5500	5268
5600	5361
5700	5457
5800	5549
5900	5637
6000	5729
6100	5822
6200	5903
6300	5994
6400	6083
6500	6174
6600	6258
6700	6349
6800	6442
6900	6534
7000	6619
7100	6709
7200	6800
7300	6889
7400	6973
7500	7066
7600	7156
7700	7247
7800	7334
7900	7424
8000	7510
8100	7595
8200	7682
8300	7768
8400	7857
8500	7940
8600	8029
8700	8114
8800	8201
8900	8291
9000	8384
9100	8470
9200	8557
9300	8648
9400	8735
9500	8822
9600	8905
9700	8996
9800	9083
9900	9165
10000	9251
10100	9329
10200	9410
10300	9499
10400	9579
10500	9663
10600	9751
10700	9837
10800	9925
10900	10013
11000	10095
11100	10172
11200	10258
11300	10338
11400	10417
11500	10501
11600	10587
11700	10664
11800	10747
11900	10839
12000	10920
12100	11003
12200	11089
12300	11172
12400	11268
12500	11345
12600	11434
12700	11510
12800	11591
12900	11671
13000	11756
13100	11837
13200	11924
13300	12008
13400	12085
13500	12172
13600	12251
13700	12332
13800	12413
13900	12495
14000	12572
14100	12656
14200	12741
14300	12816
14400	12896
14500	12981
14600	13054
14700	13139
14800	13220
14900	13299
15000	13384
15100	13458
15200	13533
15300	13612
15400	13687
15500	13767
15600	13838
15700	13913
15800	14000
15900	14079
16000	14158
16100	14233
16200	14307
16300	14390
16400	14468
16500	14547
16600	14625
16700	14707
16800	14787
16900	14863
17000	14937
17100	15017
17200	15085
17300	15155
17400	15236
17500	15320
17600	15398
17700	15479
17800	15555
17900	15627
18000	15709
18100	15784
18200	15855
18300	15929
18400	16007
18500	16082
18600	16161
18700	16239
18800	16323
18900	16397
19000	16469
19100	16542
19200	16615
19300	16692
19400	16768
19500	16841
19600	16918
19700	16987
19800	17064
19900	17131
20000	17210
20100	17280
20200	17354
20300	17430
20400	17507
20500	17578
20600	17647
20700	17721
20800	17797
20900	17879
21000	17956
21100	18025
21200	18094
21300	18173
21400	18243
21500	18323
21600	18392
21700	18456
21800	18534
21900	18606
22000	18677
22100	18756
22200	18825
22300	18898
22400	18968
22500	19045
22600	19125
22700	19195
22800	19267
22900	19329
23000	19404
23100	19478
23200	19545
23300	19617
23400	19674
23500	19744
23600	19814
23700	19885
23800	19956
23900	20027
24000	20101
24100	20176
24200	20241
24300	20315
24400	20386
24500	20449
24600	20511
24700	20578
24800	20642
24900	20710
25000	20778
25100	20853
25200	20913
25300	20976
25400	21039
25500	21100
25600	21173
25700	21246
25800	21320
25900	21386
26000	21457
26100	21522
26200	21591
26300	21660
26400	21732
26500	21811
26600	21875
26700	21931
26800	21991
26900	22053
27000	22116
27100	22182
27200	22243
27300	22310
27400	22371
27500	22442
27600	22514
27700	22569
27800	22642
27900	22711
28000	22777
28100	22849
28200	22917
28300	22983
28400	23051
28500	23113
28600	23174
28700	23234
28800	23300
28900	23365
29000	23435
29100	23508
29200	23575
29300	23637
29400	23702
29500	23766
29600	23833
29700	23902
29800	23965
29900	24033
30000	24092
30100	24162
30200	24222
30300	24287
30400	24356
30500	24425
30600	24487
30700	24552
30800	24608
30900	24671
31000	24733
31100	24793
31200	24852
31300	24918
31400	24981
31500	25046
31600	25106
31700	25166
31800	25237
31900	25297
32000	25366
32100	25424
32200	25483
32300	25544
32400	25602
32500	25671
32600	25730
32700	25797
32800	25852
32900	25912
33000	25980
33100	26036
33200	26096
33300	26157
33400	26220
33500	26282
33600	26337
33700	26398
33800	26462
33900	26526
34000	26588
34100	26653
34200	26716
34300	26779
34400	26836
34500	26897
34600	26959
34700	27024
34800	27094
34900	27161
35000	27216
35100	27276
35200	27335
35300	27394
35400	27456
35500	27507
35600	27564
35700	27614
35800	27672
35900	27730
36000	27780
36100	27839
36200	27899
36300	27953
36400	28020
36500	28078
36600	28142
36700	28207
36800	28266
36900	28317
37000	28381
37100	28431
37200	28488
37300	28550
37400	28604
37500	28662
37600	28708
37700	28763
37800	28813
37900	28862
38000	28918
38100	28974
38200	29033
38300	29086
38400	29135
38500	29186
38600	29245
38700	29299
38800	29353
38900	29402
39000	29458
39100	29521
39200	29577
39300	29629
39400	29692
39500	29746
39600	29799
39700	29848
39800	29908
39900	29963
40000	30015
40100	30069
40200	30122
40300	30179
40400	30226
40500	30273
40600	30324
40700	30369
40800	30428
40900	30478
41000	30528
41100	30592
41200	30642
41300	30692
41400	30746
41500	30801
41600	30841
41700	30896
41800	30945
41900	31000
42000	31056
42100	31105
42200	31157
42300	31211
42400	31271
42500	31325
42600	31375
42700	31433
42800	31487
42900	31545
43000	31596
43100	31649
43200	31695
43300	31748
43400	31793
43500	31839
43600	31893
43700	31951
43800	32003
43900	32050
44000	32094
44100	32147
44200	32194
44300	32244
44400	32302
44500	32348
44600	32383
44700	32442
44800	32486
44900	32542
45000	32590
45100	32638
45200	32691
45300	32736
45400	32785
45500	32835
45600	32886
45700	32935
45800	32980
45900	33025
46000	33078
46100	33135
46200	33187
46300	33235
46400	33283
46500	33335
46600	33389
46700	33445
46800	33490
46900	33544
47000	33577
47100	33631
47200	33688
47300	33733
47400	33782
47500	33833
47600	33884
47700	33927
47800	33975
47900	34011
48000	34057
48100	34105
48200	34160
48300	34205
48400	34252
48500	34298
48600	34341
48700	34386
48800	34437
48900	34479
49000	34518
49100	34568
49200	34612
49300	34667
49400	34716
49500	34759
49600	34806
49700	34850
49800	34898
49900	34942
50000	34993
50100	35043
50200	35088
50300	35133
50400	35185
50500	35231
50600	35272
50700	35327
50800	35381
50900	35425
51000	35473
51100	35524
51200	35565
51300	35610
51400	35658
51500	35702
51600	35754
51700	35795
51800	35849
51900	35894
52000	35948
52100	35986
52200	36032
52300	36082
52400	36118
52500	36164
52600	36212
52700	36261
52800	36308
52900	36347
53000	36394
53100	36438
53200	36480
53300	36514
53400	36558
53500	36601
53600	36640
53700	36676
53800	36722
53900	36774
54000	36826
54100	36879
54200	36921
54300	36964
54400	37004
54500	37046
54600	37092
54700	37130
54800	37174
54900	37208
55000	37248
55100	37301
55200	37343
55300	37382
55400	37432
55500	37478
55600	37521
55700	37555
55800	37598
55900	37647
56000	37678
56100	37721
56200	37767
56300	37809
56400	37854
56500	37896
56600	37933
56700	37975
56800	38008
56900	38046
57000	38083
57100	38126
57200	38166
57300	38215
57400	38256
57500	38297
57600	38337
57700	38383
57800	38421
57900	38466
58000	38505
58100	38547
58200	38590
58300	38628
58400	38665
58500	38709
58600	38758
58700	38801
58800	38833
58900	38871
59000	38914
59100	38948
59200	38988
59300	39028
59400	39068
59500	39112
59600	39162
59700	39206
59800	39241
59900	39280
60000	39320
60100	39357
60200	39403
60300	39450
60400	39491
60500	39531
60600	39564
60700	39598
60800	39641
60900	39676
61000	39713
61100	39749
61200	39782
61300	39812
61400	39853
61500	39891
61600	39923
61700	39955
61800	39995
61900	40021
62000	40064
62100	40099
62200	40136
62300	40172
62400	40221
62500	40261
62600	40301
62700	40337
62800	40383
62900	40421
63000	40458
63100	40498
63200	40540
63300	40578
63400	40618
63500	40661
63600	40693
63700	40732
63800	40770
63900	40807
64000	40835
64100	40866
64200	40899
64300	40940
64400	40973
64500	41007
64600	41054
64700	41085
64800	41121
64900	41160
65000	41201
65100	41232
65200	41269
65300	41307
65400	41332
65500	41374
65600	41411
65700	41447
65800	41487
65900	41523
66000	41558
66100	41595
66200	41629
66300	41671
66400	41718
66500	41758
66600	41802
66700	41829
66800	41870
66900	41906
67000	41941
67100	41975
67200	42003
67300	42038
67400	42070
67500	42102
67600	42133
67700	42168
67800	42205
67900	42239
68000	42278
68100	42321
68200	42356
68300	42386
68400	42427
68500	42456
68600	42493
68700	42530
68800	42561
68900	42590
69000	42617
69100	42650
69200	42687
69300	42723
69400	42756
69500	42796
69600	42825
69700	42862
69800	42898
69900	42938
70000	42970
70100	43001
70200	43035
70300	43071
70400	43106
70500	43137
70600	43169
70700	43200
70800	43231
70900	43264
71000	43303
71100	43343
71200	43371
71300	43408
71400	43436
71500	43472
71600	43503
71700	43537
71800	43565
71900	43599
72000	43626
72100	43660
72200	43689
72300	43722
72400	43755
72500	43793
72600	43837
72700	43871
72800	43900
72900	43932
73000	43965
73100	43995
73200	44033
73300	44072
73400	44105
73500	44147
73600	44175
73700	44200
73800	44236
73900	44270
74000	44298
74100	44336
74200	44374
74300	44414
74400	44443
74500	44480
74600	44506
74700	44534
74800	44564
74900	44595
75000	44629
75100	44664
75200	44697
75300	44728
75400	44772
75500	44801
75600	44829
75700	44871
75800	44906
75900	44931
76000	44960
76100	44991
76200	45020
76300	45056
76400	45087
76500	45129
76600	45153
76700	45184
76800	45211
76900	45239
77000	45275
77100	45313
77200	45340
77300	45364
77400	45401
77500	45434
77600	45461
77700	45488
77800	45515
77900	45545
78000	45574
78100	45607
78200	45633
78300	45669
78400	45699
78500	45733
78600	45763
78700	45787
78800	45823
78900	45853
79000	45888
79100	45906
79200	45940
79300	45968
79400	45996
79500	46024
79600	46057
79700	46093
79800	46124
79900	46160
80000	46189
80100	46220
80200	46253
80300	46287
80400	46312
80500	46334
80600	46368
80700	46394
80800	46421
80900	46447
81000	46472
81100	46507
81200	46537
81300	46564
81400	46598
81500	46626
81600	46647
81700	46678
81800	46703
81900	46732
82000	46767
82100	46802
82200	46834
82300	46867
82400	46889
82500	46917
82600	46951
82700	46976
82800	46999
82900	47034
83000	47065
83100	47088
83200	47115
83300	47149
83400	47174
83500	47201
83600	47225
83700	47248
83800	47276
83900	47303
84000	47334
84100	47363
84200	47385
84300	47415
84400	47431
84500	47454
84600	47481
84700	47510
84800	47540
84900	47557
85000	47580
85100	47610
85200	47639
85300	47662
85400	47692
85500	47717
85600	47743
85700	47771
85800	47793
85900	47817
86000	47841
86100	47868
86200	47898
86300	47927
86400	47955
86500	47988
86600	48010
86700	48036
86800	48065
86900	48092
87000	48122
87100	48152
87200	48176
87300	48202
87400	48229
87500	48255
87600	48285
87700	48315
87800	48337
87900	48357
88000	48385
88100	48411
88200	48436
88300	48468
88400	48491
88500	48518
88600	48544
88700	48567
88800	48590
88900	48614
89000	48645
89100	48672
89200	48702
89300	48728
89400	48754
89500	48783
89600	48808
89700	48829
89800	48843
89900	48868
90000	48896
90100	48927
90200	48952
90300	48974
90400	48996
90500	49019
90600	49040
90700	49056
90800	49084
90900	49108
91000	49126
91100	49158
91200	49189
91300	49212
91400	49237
91500	49262
91600	49286
91700	49307
91800	49334
91900	49358
92000	49374
92100	49401
92200	49428
92300	49446
92400	49469
92500	49492
92600	49513
92700	49534
92800	49558
92900	49581
93000	49604
93100	49621
93200	49638
93300	49661
93400	49689
93500	49716
93600	49735
93700	49762
93800	49792
93900	49814
94000	49837
94100	49860
94200	49878
94300	49894
94400	49919
94500	49941
94600	49967
94700	49989
94800	50015
94900	50044
95000	50067
95100	50085
95200	50112
95300	50134
95400	50156
95500	50183
95600	50202
95700	50228
95800	50251
95900	50274
96000	50299
96100	50325
96200	50346
96300	50365
96400	50393
96500	50422
96600	50445
96700	50470
96800	50490
96900	50512
97000	50533
97100	50560
97200	50585
97300	50613
97400	50631
97500	50647
97600	50673
97700	50692
97800	50716
97900	50749
98000	50775
98100	50798
98200	50822
98300	50851
98400	50867
98500	50890
98600	50915
98700	50939
98800	50958
98900	50979
99000	50996
99100	51015
99200	51044
99300	51067
99400	51090
99500	51111
99600	51136
99700	51158
99800	51180
99900	51205
100000	51225


==> old/submission 3/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	4
600	4
700	5
800	6
900	7
1000	10
1100	10
1200	13
1300	16
1400	19
1500	22
1600	24
1700	27
1800	29
1900	31
2000	38
2100	40
2200	44
2300	47
2400	48
2500	52
2600	57
2700	59
2800	63
2900	64
3000	67
3100	71
3200	82
3300	86
3400	89
3500	93
3600	97
3700	103
3800	104
3900	110
4000	116
4100	119
4200	121
4300	124
4400	128
4500	130
4600	139
4700	148
4800	155
4900	166
5000	172
5100	177
5200	183
5300	191
5400	195
5500	202
5600	207
5700	211
5800	218
5900	228
6000	234
6100	241
6200	255
6300	264
6400	272
6500	279
6600	293
6700	302
6800	309
6900	314
7000	328
7100	337
7200	345
7300	356
7400	371
7500	378
7600	386
7700	395
7800	407
7900	416
8000	429
8100	442
8200	455
8300	466
8400	477
8500	491
8600	501
8700	515
8800	526
8900	535
9000	540
9100	552
9200	565
9300	574
9400	586
9500	598
9600	615
9700	623
9800	634
9900	649
10000	662
10100	681
10200	698
10300	708
10400	725
10500	739
10600	749
10700	763
10800	774
10900	785
11000	803
11100	824
11200	836
11300	854
11400	871
11500	886
11600	898
11700	915
11800	928
11900	936
12000	949
12100	964
12200	977
12300	992
12400	995
12500	1015
12600	1025
12700	1044
12800	1062
12900	1077
13000	1090
13100	1104
13200	1115
13300	1127
13400	1147
13500	1157
13600	1174
13700	1190
13800	1203
13900	1221
14000	1238
14100	1253
14200	1266
14300	1290
14400	1306
14500	1321
14600	1345
14700	1358
14800	1376
14900	1392
15000	1405
15100	1428
15200	1450
15300	1465
15400	1490
15500	1509
15600	1537
15700	1556
15800	1568
15900	1587
16000	1603
16100	1624
16200	1646
16300	1661
16400	1678
16500	1696
16600	1718
16700	1736
16800	1756
16900	1779
17000	1799
17100	1816
17200	1844
17300	1870
17400	1886
17500	1896
17600	1918
17700	1935
17800	1953
17900	1979
18000	1995
18100	2018
18200	2042
18300	2063
18400	2082
18500	2106
18600	2126
18700	2144
18800	2159
18900	2184
19000	2208
19100	2232
19200	2257
19300	2276
19400	2293
19500	2318
19600	2337
19700	2361
19800	2380
19900	2410
20000	2429
20100	2456
20200	2480
20300	2499
20400	2519
20500	2543
20600	2570
20700	2590
20800	2612
20900	2626
21000	2646
21100	2671
21200	2695
21300	2712
21400	2737
21500	2754
21600	2781
21700	2813
21800	2831
21900	2856
22000	2878
22100	2897
22200	2926
22300	2949
22400	2976
22500	2996
22600	3013
22700	3040
22800	3065
22900	3101
23000	3122
23100	3145
23200	3175
23300	3201
23400	3237
23500	3263
23600	3289
23700	3316
23800	3340
23900	3365
24000	3388
24100	3411
24200	3441
24300	3464
24400	3492
24500	3525
24600	3559
24700	3587
24800	3621
24900	3649
25000	3677
25100	3696
25200	3729
25300	3762
25400	3794
25500	3827
25600	3851
25700	3876
25800	3900
25900	3929
26000	3955
26100	3988
26200	4015
26300	4041
26400	4067
26500	4084
26600	4114
26700	4154
26800	4184
26900	4220
27000	4252
27100	4283
27200	4317
27300	4347
27400	4379
27500	4404
27600	4430
27700	4471
27800	4494
27900	4523
28000	4553
28100	4576
28200	4600
28300	4627
28400	4655
28500	4689
28600	4721
28700	4755
28800	4787
28900	4819
29000	4845
29100	4870
29200	4899
29300	4931
29400	4962
29500	4995
29600	5024
29700	5047
29800	5079
29900	5108
30000	5144
30100	5171
30200	5206
30300	5239
30400	5263
30500	5292
30600	5324
30700	5354
30800	5388
30900	5418
31000	5451
31100	5486
31200	5517
31300	5542
31400	5571
31500	5601
31600	5636
31700	5672
31800	5699
31900	5735
32000	5760
32100	5797
32200	5832
32300	5866
32400	5902
32500	5930
32600	5966
32700	5998
32800	6041
32900	6076
33000	6105
33100	6145
33200	6183
33300	6220
33400	6251
33500	6284
33600	6324
33700	6356
33800	6383
33900	6413
34000	6445
34100	6476
34200	6510
34300	6546
34400	6581
34500	6618
34600	6653
34700	6685
34800	6710
34900	6740
35000	6781
35100	6818
35200	6854
35300	6890
35400	6925
35500	6971
35600	7010
35700	7056
35800	7093
35900	7130
36000	7171
36100	7208
36200	7242
36300	7280
36400	7310
36500	7344
36600	7374
36700	7405
36800	7438
36900	7484
37000	7516
37100	7562
37200	7601
37300	7633
37400	7675
37500	7715
37600	7763
37700	7804
37800	7847
37900	7891
38000	7932
38100	7968
38200	8006
38300	8050
38400	8089
38500	8132
38600	8171
38700	8210
38800	8253
38900	8299
39000	8340
39100	8375
39200	8415
39300	8456
39400	8488
39500	8526
39600	8568
39700	8607
39800	8644
39900	8679
40000	8719
40100	8761
40200	8801
40300	8837
40400	8884
40500	8929
40600	8973
40700	9021
40800	9057
40900	9104
41000	9146
41100	9172
41200	9215
41300	9259
41400	9298
41500	9337
41600	9388
41700	9427
41800	9472
41900	9505
42000	9543
42100	9588
42200	9627
42300	9667
42400	9700
42500	9741
42600	9783
42700	9820
42800	9864
42900	9902
43000	9942
43100	9983
43200	10029
43300	10073
43400	10123
43500	10173
43600	10212
43700	10248
43800	10288
43900	10335
44000	10385
44100	10427
44200	10472
44300	10516
44400	10553
44500	10600
44600	10660
44700	10696
44800	10743
44900	10780
45000	10824
45100	10866
45200	10909
45300	10955
45400	10998
45500	11043
45600	11085
45700	11126
45800	11172
45900	11223
46000	11263
46100	11299
46200	11343
46300	11386
46400	11430
46500	11469
46600	11509
46700	11546
46800	11592
46900	11634
47000	11693
47100	11734
47200	11773
47300	11824
47400	11870
47500	11913
47600	11957
47700	12007
47800	12051
47900	12105
48000	12151
48100	12199
48200	12239
48300	12289
48400	12329
48500	12377
48600	12422
48700	12472
48800	12513
48900	12566
49000	12621
49100	12663
49200	12715
49300	12756
49400	12799
49500	12849
49600	12890
49700	12936
49800	12984
49900	13030
50000	13069
50100	13114
50200	13163
50300	13209
50400	13251
50500	13298
50600	13351
50700	13389
50800	13433
50900	13483
51000	13524
51100	13564
51200	13617
51300	13668
51400	13709
51500	13753
51600	13797
51700	13845
51800	13886
51900	13936
52000	13980
52100	14031
52200	14075
52300	14122
52400	14177
52500	14223
52600	14271
52700	14318
52800	14363
52900	14418
53000	14462
53100	14511
53200	14562
53300	14618
53400	14669
53500	14718
53600	14775
53700	14827
53800	14873
53900	14916
54000	14958
54100	14998
54200	15049
54300	15098
54400	15150
54500	15198
54600	15247
54700	15303
54800	15356
54900	15418
55000	15471
55100	15511
55200	15561
55300	15617
55400	15659
55500	15706
55600	15757
55700	15813
55800	15864
55900	15909
56000	15969
56100	16025
56200	16069
56300	16120
56400	16167
56500	16216
56600	16270
56700	16323
56800	16383
56900	16436
57000	16489
57100	16540
57200	16592
57300	16640
57400	16691
57500	16746
57600	16800
57700	16846
57800	16896
57900	16946
58000	16999
58100	17048
58200	17092
58300	17142
58400	17190
58500	17237
58600	17281
58700	17328
58800	17392
58900	17447
59000	17503
59100	17561
59200	17610
59300	17659
59400	17714
59500	17767
59600	17809
59700	17854
59800	17905
59900	17958
60000	18011
60100	18069
60200	18120
60300	18166
60400	18221
60500	18272
60600	18329
60700	18388
60800	18437
60900	18494
61000	18544
61100	18598
61200	18655
61300	18712
61400	18765
61500	18818
61600	18881
61700	18934
61800	18984
61900	19050
62000	19096
62100	19150
62200	19203
62300	19261
62400	19308
62500	19361
62600	19416
62700	19472
62800	19520
62900	19575
63000	19628
63100	19683
63200	19735
63300	19787
63400	19840
63500	19891
63600	19949
63700	20004
63800	20058
63900	20119
64000	20185
64100	20248
64200	20308
64300	20360
64400	20419
64500	20470
64600	20516
64700	20577
64800	20633
64900	20689
65000	20743
65100	20805
65200	20862
65300	20919
65400	20988
65500	21043
65600	21099
65700	21153
65800	21204
65900	21261
66000	21317
66100	21373
66200	21434
66300	21481
66400	21525
66500	21579
66600	21628
66700	21694
66800	21746
66900	21801
67000	21857
67100	21917
67200	21979
67300	22036
67400	22094
67500	22155
67600	22214
67700	22268
67800	22323
67900	22384
68000	22439
68100	22489
68200	22545
68300	22606
68400	22658
68500	22720
68600	22776
68700	22830
68800	22889
68900	22950
69000	23012
69100	23068
69200	23126
69300	23182
69400	23240
69500	23288
69600	23352
69700	23405
69800	23458
69900	23512
70000	23572
70100	23636
70200	23694
70300	23748
70400	23803
70500	23862
70600	23923
70700	23985
70800	24046
70900	24107
71000	24158
71100	24212
71200	24275
71300	24332
71400	24401
71500	24461
71600	24516
71700	24578
71800	24642
71900	24703
72000	24770
72100	24827
72200	24888
72300	24947
72400	25007
72500	25062
72600	25112
72700	25168
72800	25231
72900	25290
73000	25346
73100	25404
73200	25457
73300	25514
73400	25568
73500	25618
73600	25683
73700	25744
73800	25803
73900	25863
74000	25925
74100	25979
74200	26030
74300	26083
74400	26143
74500	26193
74600	26260
74700	26324
74800	26387
74900	26451
75000	26511
75100	26570
75200	26634
75300	26699
75400	26749
75500	26810
75600	26877
75700	26931
75800	26990
75900	27054
76000	27112
76100	27175
76200	27236
76300	27289
76400	27348
76500	27398
76600	27466
76700	27521
76800	27589
76900	27658
77000	27712
77100	27771
77200	27831
77300	27897
77400	27950
77500	28006
77600	28073
77700	28136
77800	28196
77900	28256
78000	28321
78100	28381
78200	28451
78300	28510
78400	28572
78500	28629
78600	28687
78700	28749
78800	28807
78900	28869
79000	28927
79100	29001
79200	29064
79300	29130
79400	29195
79500	29260
79600	29322
79700	29379
79800	29440
79900	29497
80000	29558
80100	29614
80200	29671
80300	29726
80400	29788
80500	29857
80600	29911
80700	29974
80800	30043
80900	30102
81000	30167
81100	30225
81200	30284
81300	30349
81400	30398
81500	30463
81600	30530
81700	30596
81800	30660
81900	30722
82000	30781
82100	30842
82200	30907
82300	30960
82400	31029
82500	31093
82600	31150
82700	31221
82800	31295
82900	31353
83000	31414
83100	31485
83200	31551
83300	31609
83400	31669
83500	31733
83600	31797
83700	31864
83800	31929
83900	31994
84000	32054
84100	32116
84200	32184
84300	32252
84400	32329
84500	32396
84600	32458
84700	32518
84800	32581
84900	32652
85000	32721
85100	32780
85200	32842
85300	32910
85400	32969
85500	33036
85600	33100
85700	33165
85800	33235
85900	33303
86000	33369
86100	33436
86200	33496
86300	33557
86400	33618
86500	33678
86600	33744
86700	33810
86800	33872
86900	33934
87000	33996
87100	34052
87200	34121
87300	34184
87400	34248
87500	34314
87600	34377
87700	34441
87800	34510
87900	34583
88000	34647
88100	34713
88200	34777
88300	34837
88400	34903
88500	34968
88600	35035
88700	35102
88800	35172
88900	35244
89000	35310
89100	35370
89200	35427
89300	35489
89400	35551
89500	35613
89600	35678
89700	35745
89800	35822
89900	35887
90000	35948
90100	36008
90200	36075
90300	36145
90400	36214
90500	36280
90600	36352
90700	36425
90800	36493
90900	36562
91000	36636
91100	36699
91200	36762
91300	36829
91400	36894
91500	36960
91600	37023
91700	37091
91800	37153
91900	37217
92000	37291
92100	37353
92200	37419
92300	37491
92400	37559
92500	37627
92600	37695
92700	37763
92800	37829
92900	37894
93000	37960
93100	38031
93200	38104
93300	38173
93400	38238
93500	38292
93600	38357
93700	38418
93800	38477
93900	38550
94000	38618
94100	38690
94200	38765
94300	38843
94400	38911
94500	38979
94600	39044
94700	39115
94800	39174
94900	39233
95000	39302
95100	39372
95200	39431
95300	39502
95400	39567
95500	39630
95600	39703
95700	39765
95800	39836
95900	39902
96000	39967
96100	40031
96200	40102
96300	40166
96400	40226
96500	40291
96600	40360
96700	40429
96800	40497
96900	40565
97000	40631
97100	40693
97200	40756
97300	40821
97400	40894
97500	40965
97600	41027
97700	41098
97800	41164
97900	41224
98000	41288
98100	41352
98200	41416
98300	41478
98400	41550
98500	41617
98600	41682
98700	41749
98800	41816
98900	41885
99000	41961
99100	42034
99200	42094
99300	42164
99400	42229
99500	42299
99600	42362
99700	42430
99800	42501
99900	42565
100000	42631


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,198,2,0
300,298,2,0
400,396,4,0
500,495,5,0
600,591,9,0
700,687,13,0
800,785,15,0
900,877,23,0
1000,969,31,0
1100,1063,37,0
1200,1159,41,0
1300,1251,49,0
1400,1344,56,0
1500,1435,65,0
1600,1529,71,0
1700,1616,84,0
1800,1705,95,0
1900,1793,107,0
2000,1883,117,0
2100,1969,131,0
2200,2050,150,0
2300,2140,160,0
2400,2222,178,0
2500,2302,198,0
2600,2391,209,0
2700,2478,222,0
2800,2559,241,0
2900,2646,254,0
3000,2728,272,0
3100,2811,289,0
3200,2898,302,0
3300,2985,315,0
3400,3063,337,0
3500,3146,354,0
3600,3228,372,0
3700,3311,389,0
3800,3389,411,0
3900,3462,438,0
4000,3542,458,0
4100,3622,478,0
4200,3685,515,0
4300,3768,532,0
4400,3847,553,0
4500,3919,581,0
4600,3998,602,0
4700,4077,623,0
4800,4150,650,0
4900,4220,680,0
5000,4292,708,0
5100,4365,735,0
5200,4436,764,0
5300,4508,792,0
5400,4576,824,0
5500,4644,856,0
5600,4713,887,0
5700,4781,919,0
5800,4859,941,0
5900,4928,972,0
6000,4998,1002,0
6100,5069,1031,0
6200,5139,1061,0
6300,5204,1096,0
6400,5278,1122,0
6500,5345,1155,0
6600,5414,1186,0
6700,5484,1216,0
6800,5548,1252,0
6900,5615,1285,0
7000,5677,1323,0
7100,5748,1352,0
7200,5812,1388,0
7300,5881,1419,0
7400,5950,1450,0
7500,6011,1489,0
7600,6076,1524,0
7700,6146,1554,0
7800,6204,1596,0
7900,6266,1634,0
8000,6332,1668,0
8100,6393,1707,0
8200,6453,1747,0
8300,6509,1791,0
8400,6568,1832,0
8500,6620,1880,0
8600,6679,1921,0
8700,6740,1960,0
8800,6795,2005,0
8900,6849,2051,0
9000,6904,2096,0
9100,6960,2140,0
9200,7013,2187,0
9300,7071,2229,0
9400,7128,2272,0
9500,7189,2311,0
9600,7241,2359,0
9700,7296,2404,0
9800,7348,2452,0
9900,7411,2489,0
10000,7463,2537,0
10100,7506,2594,0
10200,7558,2642,0
10300,7609,2691,0
10400,7660,2740,0
10500,7714,2786,0
10600,7773,2827,0
10700,7826,2874,0
10800,7878,2922,0
10900,7930,2970,0
11000,7987,3013,0
11100,8041,3059,0
11200,8097,3103,0
11300,8136,3164,0
11400,8191,3209,0
11500,8243,3257,0
11600,8302,3298,0
11700,8350,3350,0
11800,8405,3395,0
11900,8456,3444,0
12000,8504,3496,0
12100,8560,3540,0
12200,8615,3585,0
12300,8652,3648,0
12400,8695,3705,0
12500,8743,3757,0
12600,8789,3811,0
12700,8829,3871,0
12800,8875,3925,0
12900,8931,3969,0
13000,8984,4016,0
13100,9033,4067,0
13200,9084,4116,0
13300,9132,4168,0
13400,9173,4227,0
13500,9215,4285,0
13600,9264,4336,0
13700,9304,4396,0
13800,9351,4449,0
13900,9399,4501,0
14000,9443,4557,0
14100,9483,4617,0
14200,9528,4672,0
14300,9572,4728,0
14400,9623,4777,0
14500,9670,4830,0
14600,9715,4885,0
14700,9755,4945,0
14800,9790,5010,0
14900,9831,5069,0
15000,9865,5135,0
15100,9898,5202,0
15200,9934,5266,0
15300,9973,5327,0
15400,10013,5387,0
15500,10051,5449,0
15600,10090,5510,0
15700,10118,5582,0
15800,10157,5643,0
15900,10195,5705,0
16000,10233,5767,0
16100,10270,5830,0
16200,10311,5889,0
16300,10339,5961,0
16400,10374,6026,0
16500,10421,6079,0
16600,10461,6139,0
16700,10498,6202,0
16800,10537,6263,0
16900,10574,6326,0
17000,10615,6385,0
17100,10649,6451,0
17200,10680,6520,0
17300,10716,6584,0
17400,10758,6642,0
17500,10796,6704,0
17600,10829,6771,0
17700,10858,6842,0
17800,10888,6912,0
17900,10927,6973,0
18000,10961,7039,0
18100,10994,7106,0
18200,11033,7167,0
18300,11068,7232,0
18400,11098,7302,0
18500,11127,7373,0
18600,11152,7448,0
18700,11180,7520,0
18800,11205,7595,0
18900,11237,7663,0
19000,11266,7734,0
19100,11295,7805,0
19200,11323,7877,0
19300,11353,7947,0
19400,11392,8008,0
19500,11428,8072,0
19600,11457,8143,0
19700,11485,8215,0
19800,11524,8276,0
19900,11556,8344,0
20000,11585,8415,0
20100,11612,8488,0
20200,11641,8559,0
20300,11667,8633,0
20400,11701,8699,0
20500,11729,8771,0
20600,11761,8839,0
20700,11796,8904,0
20800,11824,8976,0
20900,11856,9044,0
21000,11887,9113,0
21100,11916,9184,0
21200,11938,9262,0
21300,11963,9337,0
21400,11990,9410,0
21500,12006,9494,0
21600,12029,9571,0
21700,12052,9648,0
21800,12083,9717,0
21900,12106,9794,0
22000,12135,9865,0
22100,12156,9944,0
22200,12187,10013,0
22300,12204,10096,0
22400,12227,10173,0
22500,12255,10245,0
22600,12277,10323,0
22700,12297,10403,0
22800,12322,10478,0
22900,12344,10556,0
23000,12376,10624,0
23100,12397,10703,0
23200,12415,10785,0
23300,12442,10858,0
23400,12462,10938,0
23500,12481,11019,0
23600,12503,11097,0
23700,12527,11173,0
23800,12549,11251,0
23900,12572,11328,0
24000,12597,11403,0
24100,12623,11477,0
24200,12640,11560,0
24300,12666,11634,0
24400,12694,11706,0
24500,12716,11784,0
24600,12738,11862,0
24700,12753,11947,0
24800,12780,12020,0
24900,12805,12095,0
25000,12826,12174,0
25100,12841,12259,0
25200,12860,12340,0
25300,12883,12417,0
25400,12906,12494,0
25500,12928,12572,0
25600,12941,12659,0
25700,12960,12740,0
25800,12981,12819,0
25900,12999,12901,0
26000,13018,12982,0
26100,13041,13059,0
26200,13064,13136,0
26300,13092,13208,0
26400,13121,13279,0
26500,13144,13356,0
26600,13164,13436,0
26700,13182,13518,0
26800,13204,13596,0
26900,13234,13666,0
27000,13252,13748,0
27100,13269,13831,0
27200,13279,13921,0
27300,13298,14002,0
27400,13320,14080,0
27500,13336,14164,0
27600,13357,14243,0
27700,13377,14323,0
27800,13394,14406,0
27900,13410,14490,0
28000,13425,14575,0
28100,13439,14661,0
28200,13455,14745,0
28300,13472,14828,0
28400,13488,14912,0
28500,13505,14995,0
28600,13520,15080,0
28700,13538,15162,0
28800,13553,15247,0
28900,13575,15325,0
29000,13591,15409,0
29100,13615,15485,0
29200,13635,15565,0
29300,13649,15651,0
29400,13665,15735,0
29500,13677,15823,0
29600,13692,15908,0
29700,13706,15994,0
29800,13719,16081,0
29900,13743,16157,0
30000,13758,16242,0
30100,13770,16330,0
30200,13788,16412,0
30300,13807,16493,0
30400,13816,16584,0
30500,13833,16667,0
30600,13846,16754,0
30700,13867,16833,0
30800,13881,16919,0
30900,13901,16999,0
31000,13915,17085,0
31100,13931,17169,0
31200,13942,17258,0
31300,13962,17338,0
31400,13982,17418,0
31500,14000,17500,0
31600,14015,17585,0
31700,14026,17674,0
31800,14039,17761,0
31900,14056,17844,0
32000,14070,17930,0
32100,14082,18018,0
32200,14094,18106,0
32300,14115,18185,0
32400,14132,18268,0
32500,14146,18354,0
32600,14159,18441,0
32700,14172,18528,0
32800,14183,18617,0
32900,14200,18700,0
33000,14213,18787,0
33100,14231,18869,0
33200,14246,18954,0
33300,14262,19038,0
33400,14269,19131,0
33500,14281,19219,0
33600,14295,19305,0
33700,14307,19393,0
33800,14325,19475,0
33900,14340,19560,0
34000,14352,19648,0
34100,14361,19739,0
34200,14375,19825,0
34300,14390,19910,0
34400,14398,20002,0
34500,14417,20083,0
34600,14427,20173,0
34700,14437,20263,0
34800,14458,20342,0
34900,14472,20428,0
35000,14477,20523,0
35100,14487,20613,0
35200,14506,20694,0
35300,14515,20785,0
35400,14531,20869,0
35500,14536,20964,0
35600,14545,21055,0
35700,14559,21141,0
35800,14567,21233,0
35900,14575,21325,0
36000,14584,21416,0
36100,14595,21505,0
36200,14602,21598,0
36300,14607,21693,0
36400,14620,21780,0
36500,14629,21871,0
36600,14641,21959,0
36700,14650,22050,0
36800,14660,22140,0
36900,14663,22237,0
37000,14676,22324,0
37100,14689,22411,0
37200,14700,22500,0
37300,14713,22587,0
37400,14721,22679,0
37500,14728,22772,0
37600,14735,22865,0
37700,14743,22957,0
37800,14759,23041,0
37900,14773,23127,0
38000,14785,23215,0
38100,14794,23306,0
38200,14802,23398,0
38300,14810,23490,0
38400,14824,23576,0
38500,14838,23662,0
38600,14846,23754,0
38700,14854,23846,0
38800,14861,23939,0
38900,14871,24029,0
39000,14882,24118,0
39100,14891,24209,0
39200,14900,24300,0
39300,14908,24392,0
39400,14918,24482,0
39500,14931,24569,0
39600,14943,24657,0
39700,14949,24751,0
39800,14958,24842,0
39900,14969,24931,0
40000,14976,25024,0
40100,14988,25112,0
40200,14993,25207,0
40300,14998,25302,0
40400,15006,25394,0
40500,15017,25483,0
40600,15028,25572,0
40700,15030,25670,0
40800,15038,25762,0
40900,15046,25854,0
41000,15061,25939,0
41100,15069,26031,0
41200,15078,26122,0
41300,15084,26216,0
41400,15091,26309,0
41500,15100,26400,0
41600,15111,26489,0
41700,15119,26581,0
41800,15122,26678,0
41900,15127,26773,0
42000,15136,26864,0
42100,15143,26957,0
42200,15152,27048,0
42300,15164,27136,0
42400,15170,27230,0
42500,15176,27324,0
42600,15187,27413,0
42700,15194,27506,0
42800,15201,27599,0
42900,15204,27696,0
43000,15211,27789,0
43100,15215,27885,0
43200,15220,27980,0
43300,15230,28070,0
43400,15237,28163,0
43500,15244,28256,0
43600,15250,28350,0
43700,15255,28445,0
43800,15261,28539,0
43900,15271,28629,0
44000,15280,28720,0
44100,15288,28812,0
44200,15294,28906,0
44300,15302,28998,0
44400,15307,29093,0
44500,15313,29187,0
44600,15325,29275,0
44700,15333,29367,0
44800,15340,29460,0
44900,15345,29555,0
45000,15349,29651,0
45100,15351,29749,0
45200,15356,29844,0
45300,15359,29941,0
45400,15361,30039,0
45500,15369,30131,0
45600,15376,30224,0
45700,15377,30323,0
45800,15383,30417,0
45900,15387,30513,0
46000,15394,30606,0
46100,15398,30702,0
46200,15406,30794,0
46300,15412,30888,0
46400,15420,30980,0
46500,15426,31074,0
46600,15430,31170,0
46700,15436,31264,0
46800,15444,31356,0
46900,15447,31453,0
47000,15455,31545,0
47100,15461,31639,0
47200,15467,31733,0
47300,15472,31828,0
47400,15476,31924,0
47500,15483,32017,0
47600,15490,32110,0
47700,15493,32207,0
47800,15495,32305,0
47900,15499,32401,0
48000,15504,32496,0
48100,15509,32591,0
48200,15514,32686,0
48300,15518,32782,0
48400,15524,32876,0
48500,15533,32967,0
48600,15538,33062,0
48700,15543,33157,0
48800,15549,33251,0
48900,15555,33345,0
49000,15556,33444,0
49100,15563,33537,0
49200,15570,33630,0
49300,15577,33723,0
49400,15583,33817,0
49500,15589,33911,0
49600,15597,34003,0
49700,15604,34096,0
49800,15607,34193,0
49900,15611,34289,0
50000,15615,34385,0
50100,15619,34481,0
50200,15622,34578,0
50300,15625,34675,0
50400,15630,34770,0
50500,15634,34866,0
50600,15639,34961,0
50700,15646,35054,0
50800,15647,35153,0
50900,15650,35250,0
51000,15658,35342,0
51100,15664,35436,0
51200,15667,35533,0
51300,15672,35628,0
51400,15676,35724,0
51500,15680,35820,0
51600,15685,35915,0
51700,15694,36006,0
51800,15697,36103,0
51900,15699,36201,0
52000,15702,36298,0
52100,15705,36395,0
52200,15708,36492,0
52300,15710,36590,0
52400,15714,36686,0
52500,15718,36782,0
52600,15720,36880,0
52700,15724,36976,0
52800,15727,37073,0
52900,15730,37170,0
53000,15733,37267,0
53100,15734,37366,0
53200,15736,37464,0
53300,15742,37558,0
53400,15745,37655,0
53500,15749,37751,0
53600,15753,37847,0
53700,15756,37944,0
53800,15760,38040,0
53900,15763,38137,0
54000,15763,38237,0
54100,15764,38336,0
54200,15766,38434,0
54300,15770,38530,0
54400,15772,38628,0
54500,15773,38727,0
54600,15776,38824,0
54700,15781,38919,0
54800,15785,39015,0
54900,15786,39114,0
55000,15788,39212,0
55100,15790,39310,0
55200,15792,39408,0
55300,15795,39505,0
55400,15797,39603,0
55500,15802,39698,0
55600,15804,39796,0
55700,15811,39889,0
55800,15814,39986,0
55900,15815,40085,0
56000,15821,40179,0
56100,15824,40276,0
56200,15828,40372,0
56300,15830,40470,0
56400,15834,40566,0
56500,15839,40661,0
56600,15844,40756,0
56700,15844,40856,0
56800,15850,40950,0
56900,15853,41047,0
57000,15855,41145,0
57100,15860,41240,0
57200,15862,41338,0
57300,15866,41434,0
57400,15873,41527,0
57500,15874,41626,0
57600,15875,41725,0
57700,15875,41825,0
57800,15876,41924,0
57900,15879,42021,0
58000,15882,42118,0
58100,15885,42215,0
58200,15889,42311,0
58300,15893,42407,0
58400,15897,42503,0
58500,15900,42600,0
58600,15902,42698,0
58700,15906,42794,0
58800,15908,42892,0
58900,15911,42989,0
59000,15915,43085,0
59100,15917,43183,0
59200,15921,43279,0
59300,15921,43379,0
59400,15921,43479,0
59500,15923,43577,0
59600,15925,43675,0
59700,15927,43773,0
59800,15929,43871,0
59900,15931,43969,0
60000,15935,44065,0
60100,15936,44164,0
60200,15937,44263,0
60300,15944,44356,0
60400,15947,44453,0
60500,15950,44550,0
60600,15952,44648,0
60700,15956,44744,0
60800,15959,44841,0
60900,15962,44938,0
61000,15966,45034,0
61100,15968,45132,0
61200,15969,45231,0
61300,15970,45330,0
61400,15972,45428,0
61500,15976,45524,0
61600,15978,45622,0
61700,15979,45721,0
61800,15982,45818,0
61900,15984,45916,0
62000,15986,46014,0
62100,15987,46113,0
62200,15988,46212,0
62300,15991,46309,0
62400,15995,46405,0
62500,15997,46503,0
62600,15999,46601,0
62700,16000,46700,0
62800,16001,46799,0
62900,16003,46897,0
63000,16007,46993,0
63100,16010,47090,0
63200,16013,47187,0
63300,16014,47286,0
63400,16016,47384,0
63500,16018,47482,0
63600,16022,47578,0
63700,16023,47677,0
63800,16026,47774,0
63900,16028,47872,0
64000,16028,47972,0
64100,16029,48071,0
64200,16031,48169,0
64300,16034,48266,0
64400,16036,48364,0
64500,16038,48462,0
64600,16039,48561,0
64700,16043,48657,0
64800,16045,48755,0
64900,16046,48854,0
65000,16048,48952,0
65100,16049,49051,0
65200,16049,49151,0
65300,16053,49247,0
65400,16054,49346,0
65500,16056,49444,0
65600,16057,49543,0
65700,16060,49640,0
65800,16061,49739,0
65900,16063,49837,0
66000,16064,49936,0
66100,16066,50034,0
66200,16068,50132,0
66300,16069,50231,0
66400,16071,50329,0
66500,16074,50426,0
66600,16077,50523,0
66700,16078,50622,0
66800,16082,50718,0
66900,16085,50815,0
67000,16087,50913,0
67100,16091,51009,0
67200,16092,51108,0
67300,16094,51206,0
67400,16094,51306,0
67500,16095,51405,0
67600,16097,51503,0
67700,16098,51602,0
67800,16100,51700,0
67900,16101,51799,0
68000,16102,51898,0
68100,16103,51997,0
68200,16103,52097,0
68300,16103,52197,0
68400,16103,52297,0
68500,16105,52395,0
68600,16106,52494,0
68700,16109,52591,0
68800,16111,52689,0
68900,16112,52788,0
69000,16114,52886,0
69100,16115,52985,0
69200,16116,53084,0
69300,16118,53182,0
69400,16120,53280,0
69500,16121,53379,0
69600,16123,53477,0
69700,16124,53576,0
69800,16124,53676,0
69900,16125,53775,0
70000,16126,53874,0
70100,16128,53972,0
70200,16132,54068,0
70300,16133,54167,0
70400,16136,54264,0
70500,16138,54362,0
70600,16140,54460,0
70700,16141,54559,0
70800,16143,54657,0
70900,16143,54757,0
71000,16144,54856,0
71100,16145,54955,0
71200,16145,55055,0
71300,16148,55152,0
71400,16148,55252,0
71500,16150,55350,0
71600,16152,55448,0
71700,16154,55546,0
71800,16156,55644,0
71900,16157,55743,0
72000,16158,55842,0
72100,16160,55940,0
72200,16160,56040,0
72300,16160,56140,0
72400,16160,56240,0
72500,16161,56339,0
72600,16162,56438,0
72700,16162,56538,0
72800,16163,56637,0
72900,16165,56735,0
73000,16168,56832,0
73100,16168,56932,0
73200,16169,57031,0
73300,16169,57131,0
73400,16171,57229,0
73500,16171,57329,0
73600,16173,57427,0
73700,16174,57526,0
73800,16175,57625,0
73900,16176,57724,0
74000,16176,57824,0
74100,16178,57922,0
74200,16178,58022,0
74300,16179,58121,0
74400,16181,58219,0
74500,16181,58319,0
74600,16184,58416,0
74700,16186,58514,0
74800,16187,58613,0
74900,16188,58712,0
75000,16188,58812,0
75100,16190,58910,0
75200,16190,59010,0
75300,16192,59108,0
75400,16192,59208,0
75500,16194,59306,0
75600,16196,59404,0
75700,16197,59503,0
75800,16198,59602,0
75900,16199,59701,0
76000,16203,59797,0
76100,16205,59895,0
76200,16206,59994,0
76300,16207,60093,0
76400,16209,60191,0
76500,16210,60290,0
76600,16210,60390,0
76700,16210,60490,0
76800,16211,60589,0
76900,16212,60688,0
77000,16213,60787,0
77100,16214,60886,0
77200,16214,60986,0
77300,16214,61086,0
77400,16214,61186,0
77500,16215,61285,0
77600,16215,61385,0
77700,16216,61484,0
77800,16217,61583,0
77900,16218,61682,0
78000,16219,61781,0
78100,16221,61879,0
78200,16222,61978,0
78300,16223,62077,0
78400,16224,62176,0
78500,16224,62276,0
78600,16224,62376,0
78700,16225,62475,0
78800,16227,62573,0
78900,16230,62670,0
79000,16231,62769,0
79100,16231,62869,0
79200,16232,62968,0
79300,16232,63068,0
79400,16233,63167,0
79500,16235,63265,0
79600,16235,63365,0
79700,16235,63465,0
79800,16236,63564,0
79900,16237,63663,0
80000,16238,63762,0
80100,16238,63862,0
80200,16238,63962,0
80300,16238,64062,0
80400,16240,64160,0
80500,16240,64260,0
80600,16241,64359,0
80700,16243,64457,0
80800,16243,64557,0
80900,16243,64657,0
81000,16243,64757,0
81100,16244,64856,0
81200,16244,64956,0
81300,16245,65055,0
81400,16246,65154,0
81500,16247,65253,0
81600,16247,65353,0
81700,16247,65453,0
81800,16250,65550,0
81900,16251,65649,0
82000,16252,65748,0
82100,16253,65847,0
82200,16253,65947,0
82300,16254,66046,0
82400,16254,66146,0
82500,16254,66246,0
82600,16254,66346,0
82700,16255,66445,0
82800,16255,66545,0
82900,16256,66644,0
83000,16257,66743,0
83100,16258,66842,0
83200,16259,66941,0
83300,16260,67040,0
83400,16260,67140,0
83500,16261,67239,0
83600,16261,67339,0
83700,16262,67438,0
83800,16262,67538,0
83900,16263,67637,0
84000,16264,67736,0
84100,16264,67836,0
84200,16265,67935,0
84300,16266,68034,0
84400,16267,68133,0
84500,16268,68232,0
84600,16269,68331,0
84700,16272,68428,0
84800,16272,68528,0
84900,16273,68627,0
85000,16274,68726,0
85100,16274,68826,0
85200,16274,68926,0
85300,16274,69026,0
85400,16275,69125,0
85500,16276,69224,0
85600,16276,69324,0
85700,16276,69424,0
85800,16278,69522,0
85900,16278,69622,0
86000,16278,69722,0
86100,16278,69822,0
86200,16279,69921,0
86300,16281,70019,0
86400,16282,70118,0
86500,16282,70218,0
86600,16283,70317,0
86700,16284,70416,0
86800,16287,70513,0
86900,16288,70612,0
87000,16288,70712,0
87100,16290,70810,0
87200,16290,70910,0
87300,16291,71009,0
87400,16292,71108,0
87500,16292,71208,0
87600,16294,71306,0
87700,16295,71405,0
87800,16296,71504,0
87900,16298,71602,0
88000,16298,71702,0
88100,16299,71801,0
88200,16299,71901,0
88300,16301,71999,0
88400,16302,72098,0
88500,16302,72198,0
88600,16303,72297,0
88700,16304,72396,0
88800,16304,72496,0
88900,16305,72595,0
89000,16305,72695,0
89100,16305,72795,0
89200,16306,72894,0
89300,16306,72994,0
89400,16306,73094,0
89500,16306,73194,0
89600,16306,73294,0
89700,16307,73393,0
89800,16307,73493,0
89900,16307,73593,0
90000,16309,73691,0
90100,16309,73791,0
90200,16310,73890,0
90300,16310,73990,0
90400,16310,74090,0
90500,16310,74190,0
90600,16310,74290,0
90700,16310,74390,0
90800,16310,74490,0
90900,16310,74590,0
91000,16310,74690,0
91100,16311,74789,0
91200,16312,74888,0
91300,16312,74988,0
91400,16312,75088,0
91500,16312,75188,0
91600,16312,75288,0
91700,16312,75388,0
91800,16312,75488,0
91900,16313,75587,0
92000,16313,75687,0
92100,16314,75786,0
92200,16314,75886,0
92300,16314,75986,0
92400,16314,76086,0
92500,16314,76186,0
92600,16314,76286,0
92700,16315,76385,0
92800,16317,76483,0
92900,16317,76583,0
93000,16317,76683,0
93100,16317,76783,0
93200,16317,76883,0
93300,16318,76982,0
93400,16319,77081,0
93500,16320,77180,0
93600,16320,77280,0
93700,16320,77380,0
93800,16321,77479,0
93900,16321,77579,0
94000,16321,77679,0
94100,16321,77779,0
94200,16321,77879,0
94300,16321,77979,0
94400,16321,78079,0
94500,16321,78179,0
94600,16322,78278,0
94700,16323,78377,0
94800,16323,78477,0
94900,16324,78576,0
95000,16324,78676,0
95100,16324,78776,0
95200,16324,78876,0
95300,16324,78976,0
95400,16325,79075,0
95500,16325,79175,0
95600,16325,79275,0
95700,16325,79375,0
95800,16325,79475,0
95900,16326,79574,0
96000,16326,79674,0
96100,16326,79774,0
96200,16326,79874,0
96300,16326,79974,0
96400,16327,80073,0
96500,16328,80172,0
96600,16329,80271,0
96700,16330,80370,0
96800,16330,80470,0
96900,16331,80569,0
97000,16333,80667,0
97100,16333,80767,0
97200,16333,80867,0
97300,16333,80967,0
97400,16333,81067,0
97500,16333,81167,0
97600,16333,81267,0
97700,16334,81366,0
97800,16334,81466,0
97900,16334,81566,0
98000,16334,81666,0
98100,16335,81765,0
98200,16335,81865,0
98300,16335,81965,0
98400,16335,82065,0
98500,16335,82165,0
98600,16335,82265,0
98700,16335,82365,0
98800,16335,82465,0
98900,16335,82565,0
99000,16335,82665,0
99100,16335,82765,0
99200,16335,82865,0
99300,16335,82965,0
99400,16335,83065,0
99500,16336,83164,0
99600,16337,83263,0
99700,16337,83363,0
99800,16338,83462,0
99900,16338,83562,0
100000,16340,83660,0


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	2
300	2
400	4
500	5
600	9
700	13
800	15
900	23
1000	31
1100	37
1200	41
1300	49
1400	56
1500	65
1600	71
1700	84
1800	95
1900	107
2000	117
2100	131
2200	150
2300	160
2400	178
2500	198
2600	209
2700	222
2800	241
2900	254
3000	272
3100	289
3200	302
3300	315
3400	337
3500	354
3600	372
3700	389
3800	411
3900	438
4000	458
4100	478
4200	515
4300	532
4400	553
4500	581
4600	602
4700	623
4800	650
4900	680
5000	708
5100	735
5200	764
5300	792
5400	824
5500	856
5600	887
5700	919
5800	941
5900	972
6000	1002
6100	1031
6200	1061
6300	1096
6400	1122
6500	1155
6600	1186
6700	1216
6800	1252
6900	1285
7000	1323
7100	1352
7200	1388
7300	1419
7400	1450
7500	1489
7600	1524
7700	1554
7800	1596
7900	1634
8000	1668
8100	1707
8200	1747
8300	1791
8400	1832
8500	1880
8600	1921
8700	1960
8800	2005
8900	2051
9000	2096
9100	2140
9200	2187
9300	2229
9400	2272
9500	2311
9600	2359
9700	2404
9800	2452
9900	2489
10000	2537
10100	2594
10200	2642
10300	2691
10400	2740
10500	2786
10600	2827
10700	2874
10800	2922
10900	2970
11000	3013
11100	3059
11200	3103
11300	3164
11400	3209
11500	3257
11600	3298
11700	3350
11800	3395
11900	3444
12000	3496
12100	3540
12200	3585
12300	3648
12400	3705
12500	3757
12600	3811
12700	3871
12800	3925
12900	3969
13000	4016
13100	4067
13200	4116
13300	4168
13400	4227
13500	4285
13600	4336
13700	4396
13800	4449
13900	4501
14000	4557
14100	4617
14200	4672
14300	4728
14400	4777
14500	4830
14600	4885
14700	4945
14800	5010
14900	5069
15000	5135
15100	5202
15200	5266
15300	5327
15400	5387
15500	5449
15600	5510
15700	5582
15800	5643
15900	5705
16000	5767
16100	5830
16200	5889
16300	5961
16400	6026
16500	6079
16600	6139
16700	6202
16800	6263
16900	6326
17000	6385
17100	6451
17200	6520
17300	6584
17400	6642
17500	6704
17600	6771
17700	6842
17800	6912
17900	6973
18000	7039
18100	7106
18200	7167
18300	7232
18400	7302
18500	7373
18600	7448
18700	7520
18800	7595
18900	7663
19000	7734
19100	7805
19200	7877
19300	7947
19400	8008
19500	8072
19600	8143
19700	8215
19800	8276
19900	8344
20000	8415
20100	8488
20200	8559
20300	8633
20400	8699
20500	8771
20600	8839
20700	8904
20800	8976
20900	9044
21000	9113
21100	9184
21200	9262
21300	9337
21400	9410
21500	9494
21600	9571
21700	9648
21800	9717
21900	9794
22000	9865
22100	9944
22200	10013
22300	10096
22400	10173
22500	10245
22600	10323
22700	10403
22800	10478
22900	10556
23000	10624
23100	10703
23200	10785
23300	10858
23400	10938
23500	11019
23600	11097
23700	11173
23800	11251
23900	11328
24000	11403
24100	11477
24200	11560
24300	11634
24400	11706
24500	11784
24600	11862
24700	11947
24800	12020
24900	12095
25000	12174
25100	12259
25200	12340
25300	12417
25400	12494
25500	12572
25600	12659
25700	12740
25800	12819
25900	12901
26000	12982
26100	13059
26200	13136
26300	13208
26400	13279
26500	13356
26600	13436
26700	13518
26800	13596
26900	13666
27000	13748
27100	13831
27200	13921
27300	14002
27400	14080
27500	14164
27600	14243
27700	14323
27800	14406
27900	14490
28000	14575
28100	14661
28200	14745
28300	14828
28400	14912
28500	14995
28600	15080
28700	15162
28800	15247
28900	15325
29000	15409
29100	15485
29200	15565
29300	15651
29400	15735
29500	15823
29600	15908
29700	15994
29800	16081
29900	16157
30000	16242
30100	16330
30200	16412
30300	16493
30400	16584
30500	16667
30600	16754
30700	16833
30800	16919
30900	16999
31000	17085
31100	17169
31200	17258
31300	17338
31400	17418
31500	17500
31600	17585
31700	17674
31800	17761
31900	17844
32000	17930
32100	18018
32200	18106
32300	18185
32400	18268
32500	18354
32600	18441
32700	18528
32800	18617
32900	18700
33000	18787
33100	18869
33200	18954
33300	19038
33400	19131
33500	19219
33600	19305
33700	19393
33800	19475
33900	19560
34000	19648
34100	19739
34200	19825
34300	19910
34400	20002
34500	20083
34600	20173
34700	20263
34800	20342
34900	20428
35000	20523
35100	20613
35200	20694
35300	20785
35400	20869
35500	20964
35600	21055
35700	21141
35800	21233
35900	21325
36000	21416
36100	21505
36200	21598
36300	21693
36400	21780
36500	21871
36600	21959
36700	22050
36800	22140
36900	22237
37000	22324
37100	22411
37200	22500
37300	22587
37400	22679
37500	22772
37600	22865
37700	22957
37800	23041
37900	23127
38000	23215
38100	23306
38200	23398
38300	23490
38400	23576
38500	23662
38600	23754
38700	23846
38800	23939
38900	24029
39000	24118
39100	24209
39200	24300
39300	24392
39400	24482
39500	24569
39600	24657
39700	24751
39800	24842
39900	24931
40000	25024
40100	25112
40200	25207
40300	25302
40400	25394
40500	25483
40600	25572
40700	25670
40800	25762
40900	25854
41000	25939
41100	26031
41200	26122
41300	26216
41400	26309
41500	26400
41600	26489
41700	26581
41800	26678
41900	26773
42000	26864
42100	26957
42200	27048
42300	27136
42400	27230
42500	27324
42600	27413
42700	27506
42800	27599
42900	27696
43000	27789
43100	27885
43200	27980
43300	28070
43400	28163
43500	28256
43600	28350
43700	28445
43800	28539
43900	28629
44000	28720
44100	28812
44200	28906
44300	28998
44400	29093
44500	29187
44600	29275
44700	29367
44800	29460
44900	29555
45000	29651
45100	29749
45200	29844
45300	29941
45400	30039
45500	30131
45600	30224
45700	30323
45800	30417
45900	30513
46000	30606
46100	30702
46200	30794
46300	30888
46400	30980
46500	31074
46600	31170
46700	31264
46800	31356
46900	31453
47000	31545
47100	31639
47200	31733
47300	31828
47400	31924
47500	32017
47600	32110
47700	32207
47800	32305
47900	32401
48000	32496
48100	32591
48200	32686
48300	32782
48400	32876
48500	32967
48600	33062
48700	33157
48800	33251
48900	33345
49000	33444
49100	33537
49200	33630
49300	33723
49400	33817
49500	33911
49600	34003
49700	34096
49800	34193
49900	34289
50000	34385
50100	34481
50200	34578
50300	34675
50400	34770
50500	34866
50600	34961
50700	35054
50800	35153
50900	35250
51000	35342
51100	35436
51200	35533
51300	35628
51400	35724
51500	35820
51600	35915
51700	36006
51800	36103
51900	36201
52000	36298
52100	36395
52200	36492
52300	36590
52400	36686
52500	36782
52600	36880
52700	36976
52800	37073
52900	37170
53000	37267
53100	37366
53200	37464
53300	37558
53400	37655
53500	37751
53600	37847
53700	37944
53800	38040
53900	38137
54000	38237
54100	38336
54200	38434
54300	38530
54400	38628
54500	38727
54600	38824
54700	38919
54800	39015
54900	39114
55000	39212
55100	39310
55200	39408
55300	39505
55400	39603
55500	39698
55600	39796
55700	39889
55800	39986
55900	40085
56000	40179
56100	40276
56200	40372
56300	40470
56400	40566
56500	40661
56600	40756
56700	40856
56800	40950
56900	41047
57000	41145
57100	41240
57200	41338
57300	41434
57400	41527
57500	41626
57600	41725
57700	41825
57800	41924
57900	42021
58000	42118
58100	42215
58200	42311
58300	42407
58400	42503
58500	42600
58600	42698
58700	42794
58800	42892
58900	42989
59000	43085
59100	43183
59200	43279
59300	43379
59400	43479
59500	43577
59600	43675
59700	43773
59800	43871
59900	43969
60000	44065
60100	44164
60200	44263
60300	44356
60400	44453
60500	44550
60600	44648
60700	44744
60800	44841
60900	44938
61000	45034
61100	45132
61200	45231
61300	45330
61400	45428
61500	45524
61600	45622
61700	45721
61800	45818
61900	45916
62000	46014
62100	46113
62200	46212
62300	46309
62400	46405
62500	46503
62600	46601
62700	46700
62800	46799
62900	46897
63000	46993
63100	47090
63200	47187
63300	47286
63400	47384
63500	47482
63600	47578
63700	47677
63800	47774
63900	47872
64000	47972
64100	48071
64200	48169
64300	48266
64400	48364
64500	48462
64600	48561
64700	48657
64800	48755
64900	48854
65000	48952
65100	49051
65200	49151
65300	49247
65400	49346
65500	49444
65600	49543
65700	49640
65800	49739
65900	49837
66000	49936
66100	50034
66200	50132
66300	50231
66400	50329
66500	50426
66600	50523
66700	50622
66800	50718
66900	50815
67000	50913
67100	51009
67200	51108
67300	51206
67400	51306
67500	51405
67600	51503
67700	51602
67800	51700
67900	51799
68000	51898
68100	51997
68200	52097
68300	52197
68400	52297
68500	52395
68600	52494
68700	52591
68800	52689
68900	52788
69000	52886
69100	52985
69200	53084
69300	53182
69400	53280
69500	53379
69600	53477
69700	53576
69800	53676
69900	53775
70000	53874
70100	53972
70200	54068
70300	54167
70400	54264
70500	54362
70600	54460
70700	54559
70800	54657
70900	54757
71000	54856
71100	54955
71200	55055
71300	55152
71400	55252
71500	55350
71600	55448
71700	55546
71800	55644
71900	55743
72000	55842
72100	55940
72200	56040
72300	56140
72400	56240
72500	56339
72600	56438
72700	56538
72800	56637
72900	56735
73000	56832
73100	56932
73200	57031
73300	57131
73400	57229
73500	57329
73600	57427
73700	57526
73800	57625
73900	57724
74000	57824
74100	57922
74200	58022
74300	58121
74400	58219
74500	58319
74600	58416
74700	58514
74800	58613
74900	58712
75000	58812
75100	58910
75200	59010
75300	59108
75400	59208
75500	59306
75600	59404
75700	59503
75800	59602
75900	59701
76000	59797
76100	59895
76200	59994
76300	60093
76400	60191
76500	60290
76600	60390
76700	60490
76800	60589
76900	60688
77000	60787
77100	60886
77200	60986
77300	61086
77400	61186
77500	61285
77600	61385
77700	61484
77800	61583
77900	61682
78000	61781
78100	61879
78200	61978
78300	62077
78400	62176
78500	62276
78600	62376
78700	62475
78800	62573
78900	62670
79000	62769
79100	62869
79200	62968
79300	63068
79400	63167
79500	63265
79600	63365
79700	63465
79800	63564
79900	63663
80000	63762
80100	63862
80200	63962
80300	64062
80400	64160
80500	64260
80600	64359
80700	64457
80800	64557
80900	64657
81000	64757
81100	64856
81200	64956
81300	65055
81400	65154
81500	65253
81600	65353
81700	65453
81800	65550
81900	65649
82000	65748
82100	65847
82200	65947
82300	66046
82400	66146
82500	66246
82600	66346
82700	66445
82800	66545
82900	66644
83000	66743
83100	66842
83200	66941
83300	67040
83400	67140
83500	67239
83600	67339
83700	67438
83800	67538
83900	67637
84000	67736
84100	67836
84200	67935
84300	68034
84400	68133
84500	68232
84600	68331
84700	68428
84800	68528
84900	68627
85000	68726
85100	68826
85200	68926
85300	69026
85400	69125
85500	69224
85600	69324
85700	69424
85800	69522
85900	69622
86000	69722
86100	69822
86200	69921
86300	70019
86400	70118
86500	70218
86600	70317
86700	70416
86800	70513
86900	70612
87000	70712
87100	70810
87200	70910
87300	71009
87400	71108
87500	71208
87600	71306
87700	71405
87800	71504
87900	71602
88000	71702
88100	71801
88200	71901
88300	71999
88400	72098
88500	72198
88600	72297
88700	72396
88800	72496
88900	72595
89000	72695
89100	72795
89200	72894
89300	72994
89400	73094
89500	73194
89600	73294
89700	73393
89800	73493
89900	73593
90000	73691
90100	73791
90200	73890
90300	73990
90400	74090
90500	74190
90600	74290
90700	74390
90800	74490
90900	74590
91000	74690
91100	74789
91200	74888
91300	74988
91400	75088
91500	75188
91600	75288
91700	75388
91800	75488
91900	75587
92000	75687
92100	75786
92200	75886
92300	75986
92400	76086
92500	76186
92600	76286
92700	76385
92800	76483
92900	76583
93000	76683
93100	76783
93200	76883
93300	76982
93400	77081
93500	77180
93600	77280
93700	77380
93800	77479
93900	77579
94000	77679
94100	77779
94200	77879
94300	77979
94400	78079
94500	78179
94600	78278
94700	78377
94800	78477
94900	78576
95000	78676
95100	78776
95200	78876
95300	78976
95400	79075
95500	79175
95600	79275
95700	79375
95800	79475
95900	79574
96000	79674
96100	79774
96200	79874
96300	79974
96400	80073
96500	80172
96600	80271
96700	80370
96800	80470
96900	80569
97000	80667
97100	80767
97200	80867
97300	80967
97400	81067
97500	81167
97600	81267
97700	81366
97800	81466
97900	81566
98000	81666
98100	81765
98200	81865
98300	81965
98400	82065
98500	82165
98600	82265
98700	82365
98800	82465
98900	82565
99000	82665
99100	82765
99200	82865
99300	82965
99400	83065
99500	83164
99600	83263
99700	83363
99800	83462
99900	83562
100000	83660


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	198
300	298
400	396
500	495
600	591
700	687
800	785
900	877
1000	969
1100	1063
1200	1159
1300	1251
1400	1344
1500	1435
1600	1529
1700	1616
1800	1705
1900	1793
2000	1883
2100	1969
2200	2050
2300	2140
2400	2222
2500	2302
2600	2391
2700	2478
2800	2559
2900	2646
3000	2728
3100	2811
3200	2898
3300	2985
3400	3063
3500	3146
3600	3228
3700	3311
3800	3389
3900	3462
4000	3542
4100	3622
4200	3685
4300	3768
4400	3847
4500	3919
4600	3998
4700	4077
4800	4150
4900	4220
5000	4292
5100	4365
5200	4436
5300	4508
5400	4576
5500	4644
5600	4713
5700	4781
5800	4859
5900	4928
6000	4998
6100	5069
6200	5139
6300	5204
6400	5278
6500	5345
6600	5414
6700	5484
6800	5548
6900	5615
7000	5677
7100	5748
7200	5812
7300	5881
7400	5950
7500	6011
7600	6076
7700	6146
7800	6204
7900	6266
8000	6332
8100	6393
8200	6453
8300	6509
8400	6568
8500	6620
8600	6679
8700	6740
8800	6795
8900	6849
9000	6904
9100	6960
9200	7013
9300	7071
9400	7128
9500	7189
9600	7241
9700	7296
9800	7348
9900	7411
10000	7463
10100	7506
10200	7558
10300	7609
10400	7660
10500	7714
10600	7773
10700	7826
10800	7878
10900	7930
11000	7987
11100	8041
11200	8097
11300	8136
11400	8191
11500	8243
11600	8302
11700	8350
11800	8405
11900	8456
12000	8504
12100	8560
12200	8615
12300	8652
12400	8695
12500	8743
12600	8789
12700	8829
12800	8875
12900	8931
13000	8984
13100	9033
13200	9084
13300	9132
13400	9173
13500	9215
13600	9264
13700	9304
13800	9351
13900	9399
14000	9443
14100	9483
14200	9528
14300	9572
14400	9623
14500	9670
14600	9715
14700	9755
14800	9790
14900	9831
15000	9865
15100	9898
15200	9934
15300	9973
15400	10013
15500	10051
15600	10090
15700	10118
15800	10157
15900	10195
16000	10233
16100	10270
16200	10311
16300	10339
16400	10374
16500	10421
16600	10461
16700	10498
16800	10537
16900	10574
17000	10615
17100	10649
17200	10680
17300	10716
17400	10758
17500	10796
17600	10829
17700	10858
17800	10888
17900	10927
18000	10961
18100	10994
18200	11033
18300	11068
18400	11098
18500	11127
18600	11152
18700	11180
18800	11205
18900	11237
19000	11266
19100	11295
19200	11323
19300	11353
19400	11392
19500	11428
19600	11457
19700	11485
19800	11524
19900	11556
20000	11585
20100	11612
20200	11641
20300	11667
20400	11701
20500	11729
20600	11761
20700	11796
20800	11824
20900	11856
21000	11887
21100	11916
21200	11938
21300	11963
21400	11990
21500	12006
21600	12029
21700	12052
21800	12083
21900	12106
22000	12135
22100	12156
22200	12187
22300	12204
22400	12227
22500	12255
22600	12277
22700	12297
22800	12322
22900	12344
23000	12376
23100	12397
23200	12415
23300	12442
23400	12462
23500	12481
23600	12503
23700	12527
23800	12549
23900	12572
24000	12597
24100	12623
24200	12640
24300	12666
24400	12694
24500	12716
24600	12738
24700	12753
24800	12780
24900	12805
25000	12826
25100	12841
25200	12860
25300	12883
25400	12906
25500	12928
25600	12941
25700	12960
25800	12981
25900	12999
26000	13018
26100	13041
26200	13064
26300	13092
26400	13121
26500	13144
26600	13164
26700	13182
26800	13204
26900	13234
27000	13252
27100	13269
27200	13279
27300	13298
27400	13320
27500	13336
27600	13357
27700	13377
27800	13394
27900	13410
28000	13425
28100	13439
28200	13455
28300	13472
28400	13488
28500	13505
28600	13520
28700	13538
28800	13553
28900	13575
29000	13591
29100	13615
29200	13635
29300	13649
29400	13665
29500	13677
29600	13692
29700	13706
29800	13719
29900	13743
30000	13758
30100	13770
30200	13788
30300	13807
30400	13816
30500	13833
30600	13846
30700	13867
30800	13881
30900	13901
31000	13915
31100	13931
31200	13942
31300	13962
31400	13982
31500	14000
31600	14015
31700	14026
31800	14039
31900	14056
32000	14070
32100	14082
32200	14094
32300	14115
32400	14132
32500	14146
32600	14159
32700	14172
32800	14183
32900	14200
33000	14213
33100	14231
33200	14246
33300	14262
33400	14269
33500	14281
33600	14295
33700	14307
33800	14325
33900	14340
34000	14352
34100	14361
34200	14375
34300	14390
34400	14398
34500	14417
34600	14427
34700	14437
34800	14458
34900	14472
35000	14477
35100	14487
35200	14506
35300	14515
35400	14531
35500	14536
35600	14545
35700	14559
35800	14567
35900	14575
36000	14584
36100	14595
36200	14602
36300	14607
36400	14620
36500	14629
36600	14641
36700	14650
36800	14660
36900	14663
37000	14676
37100	14689
37200	14700
37300	14713
37400	14721
37500	14728
37600	14735
37700	14743
37800	14759
37900	14773
38000	14785
38100	14794
38200	14802
38300	14810
38400	14824
38500	14838
38600	14846
38700	14854
38800	14861
38900	14871
39000	14882
39100	14891
39200	14900
39300	14908
39400	14918
39500	14931
39600	14943
39700	14949
39800	14958
39900	14969
40000	14976
40100	14988
40200	14993
40300	14998
40400	15006
40500	15017
40600	15028
40700	15030
40800	15038
40900	15046
41000	15061
41100	15069
41200	15078
41300	15084
41400	15091
41500	15100
41600	15111
41700	15119
41800	15122
41900	15127
42000	15136
42100	15143
42200	15152
42300	15164
42400	15170
42500	15176
42600	15187
42700	15194
42800	15201
42900	15204
43000	15211
43100	15215
43200	15220
43300	15230
43400	15237
43500	15244
43600	15250
43700	15255
43800	15261
43900	15271
44000	15280
44100	15288
44200	15294
44300	15302
44400	15307
44500	15313
44600	15325
44700	15333
44800	15340
44900	15345
45000	15349
45100	15351
45200	15356
45300	15359
45400	15361
45500	15369
45600	15376
45700	15377
45800	15383
45900	15387
46000	15394
46100	15398
46200	15406
46300	15412
46400	15420
46500	15426
46600	15430
46700	15436
46800	15444
46900	15447
47000	15455
47100	15461
47200	15467
47300	15472
47400	15476
47500	15483
47600	15490
47700	15493
47800	15495
47900	15499
48000	15504
48100	15509
48200	15514
48300	15518
48400	15524
48500	15533
48600	15538
48700	15543
48800	15549
48900	15555
49000	15556
49100	15563
49200	15570
49300	15577
49400	15583
49500	15589
49600	15597
49700	15604
49800	15607
49900	15611
50000	15615
50100	15619
50200	15622
50300	15625
50400	15630
50500	15634
50600	15639
50700	15646
50800	15647
50900	15650
51000	15658
51100	15664
51200	15667
51300	15672
51400	15676
51500	15680
51600	15685
51700	15694
51800	15697
51900	15699
52000	15702
52100	15705
52200	15708
52300	15710
52400	15714
52500	15718
52600	15720
52700	15724
52800	15727
52900	15730
53000	15733
53100	15734
53200	15736
53300	15742
53400	15745
53500	15749
53600	15753
53700	15756
53800	15760
53900	15763
54000	15763
54100	15764
54200	15766
54300	15770
54400	15772
54500	15773
54600	15776
54700	15781
54800	15785
54900	15786
55000	15788
55100	15790
55200	15792
55300	15795
55400	15797
55500	15802
55600	15804
55700	15811
55800	15814
55900	15815
56000	15821
56100	15824
56200	15828
56300	15830
56400	15834
56500	15839
56600	15844
56700	15844
56800	15850
56900	15853
57000	15855
57100	15860
57200	15862
57300	15866
57400	15873
57500	15874
57600	15875
57700	15875
57800	15876
57900	15879
58000	15882
58100	15885
58200	15889
58300	15893
58400	15897
58500	15900
58600	15902
58700	15906
58800	15908
58900	15911
59000	15915
59100	15917
59200	15921
59300	15921
59400	15921
59500	15923
59600	15925
59700	15927
59800	15929
59900	15931
60000	15935
60100	15936
60200	15937
60300	15944
60400	15947
60500	15950
60600	15952
60700	15956
60800	15959
60900	15962
61000	15966
61100	15968
61200	15969
61300	15970
61400	15972
61500	15976
61600	15978
61700	15979
61800	15982
61900	15984
62000	15986
62100	15987
62200	15988
62300	15991
62400	15995
62500	15997
62600	15999
62700	16000
62800	16001
62900	16003
63000	16007
63100	16010
63200	16013
63300	16014
63400	16016
63500	16018
63600	16022
63700	16023
63800	16026
63900	16028
64000	16028
64100	16029
64200	16031
64300	16034
64400	16036
64500	16038
64600	16039
64700	16043
64800	16045
64900	16046
65000	16048
65100	16049
65200	16049
65300	16053
65400	16054
65500	16056
65600	16057
65700	16060
65800	16061
65900	16063
66000	16064
66100	16066
66200	16068
66300	16069
66400	16071
66500	16074
66600	16077
66700	16078
66800	16082
66900	16085
67000	16087
67100	16091
67200	16092
67300	16094
67400	16094
67500	16095
67600	16097
67700	16098
67800	16100
67900	16101
68000	16102
68100	16103
68200	16103
68300	16103
68400	16103
68500	16105
68600	16106
68700	16109
68800	16111
68900	16112
69000	16114
69100	16115
69200	16116
69300	16118
69400	16120
69500	16121
69600	16123
69700	16124
69800	16124
69900	16125
70000	16126
70100	16128
70200	16132
70300	16133
70400	16136
70500	16138
70600	16140
70700	16141
70800	16143
70900	16143
71000	16144
71100	16145
71200	16145
71300	16148
71400	16148
71500	16150
71600	16152
71700	16154
71800	16156
71900	16157
72000	16158
72100	16160
72200	16160
72300	16160
72400	16160
72500	16161
72600	16162
72700	16162
72800	16163
72900	16165
73000	16168
73100	16168
73200	16169
73300	16169
73400	16171
73500	16171
73600	16173
73700	16174
73800	16175
73900	16176
74000	16176
74100	16178
74200	16178
74300	16179
74400	16181
74500	16181
74600	16184
74700	16186
74800	16187
74900	16188
75000	16188
75100	16190
75200	16190
75300	16192
75400	16192
75500	16194
75600	16196
75700	16197
75800	16198
75900	16199
76000	16203
76100	16205
76200	16206
76300	16207
76400	16209
76500	16210
76600	16210
76700	16210
76800	16211
76900	16212
77000	16213
77100	16214
77200	16214
77300	16214
77400	16214
77500	16215
77600	16215
77700	16216
77800	16217
77900	16218
78000	16219
78100	16221
78200	16222
78300	16223
78400	16224
78500	16224
78600	16224
78700	16225
78800	16227
78900	16230
79000	16231
79100	16231
79200	16232
79300	16232
79400	16233
79500	16235
79600	16235
79700	16235
79800	16236
79900	16237
80000	16238
80100	16238
80200	16238
80300	16238
80400	16240
80500	16240
80600	16241
80700	16243
80800	16243
80900	16243
81000	16243
81100	16244
81200	16244
81300	16245
81400	16246
81500	16247
81600	16247
81700	16247
81800	16250
81900	16251
82000	16252
82100	16253
82200	16253
82300	16254
82400	16254
82500	16254
82600	16254
82700	16255
82800	16255
82900	16256
83000	16257
83100	16258
83200	16259
83300	16260
83400	16260
83500	16261
83600	16261
83700	16262
83800	16262
83900	16263
84000	16264
84100	16264
84200	16265
84300	16266
84400	16267
84500	16268
84600	16269
84700	16272
84800	16272
84900	16273
85000	16274
85100	16274
85200	16274
85300	16274
85400	16275
85500	16276
85600	16276
85700	16276
85800	16278
85900	16278
86000	16278
86100	16278
86200	16279
86300	16281
86400	16282
86500	16282
86600	16283
86700	16284
86800	16287
86900	16288
87000	16288
87100	16290
87200	16290
87300	16291
87400	16292
87500	16292
87600	16294
87700	16295
87800	16296
87900	16298
88000	16298
88100	16299
88200	16299
88300	16301
88400	16302
88500	16302
88600	16303
88700	16304
88800	16304
88900	16305
89000	16305
89100	16305
89200	16306
89300	16306
89400	16306
89500	16306
89600	16306
89700	16307
89800	16307
89900	16307
90000	16309
90100	16309
90200	16310
90300	16310
90400	16310
90500	16310
90600	16310
90700	16310
90800	16310
90900	16310
91000	16310
91100	16311
91200	16312
91300	16312
91400	16312
91500	16312
91600	16312
91700	16312
91800	16312
91900	16313
92000	16313
92100	16314
92200	16314
92300	16314
92400	16314
92500	16314
92600	16314
92700	16315
92800	16317
92900	16317
93000	16317
93100	16317
93200	16317
93300	16318
93400	16319
93500	16320
93600	16320
93700	16320
93800	16321
93900	16321
94000	16321
94100	16321
94200	16321
94300	16321
94400	16321
94500	16321
94600	16322
94700	16323
94800	16323
94900	16324
95000	16324
95100	16324
95200	16324
95300	16324
95400	16325
95500	16325
95600	16325
95700	16325
95800	16325
95900	16326
96000	16326
96100	16326
96200	16326
96300	16326
96400	16327
96500	16328
96600	16329
96700	16330
96800	16330
96900	16331
97000	16333
97100	16333
97200	16333
97300	16333
97400	16333
97500	16333
97600	16333
97700	16334
97800	16334
97900	16334
98000	16334
98100	16335
98200	16335
98300	16335
98400	16335
98500	16335
98600	16335
98700	16335
98800	16335
98900	16335
99000	16335
99100	16335
99200	16335
99300	16335
99400	16335
99500	16336
99600	16337
99700	16337
99800	16338
99900	16338
100000	16340


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	0
1400	0
1500	0
1600	0
1700	0
1800	0
1900	0
2000	0
2100	0
2200	0
2300	0
2400	0
2500	0
2600	0
2700	0
2800	0
2900	0
3000	0
3100	0
3200	0
3300	0
3400	0
3500	0
3600	0
3700	0
3800	0
3900	0
4000	0
4100	0
4200	0
4300	0
4400	0
4500	0
4600	0
4700	0
4800	0
4900	0
5000	0
5100	0
5200	0
5300	0
5400	0
5500	0
5600	0
5700	0
5800	0
5900	0
6000	0
6100	0
6200	0
6300	0
6400	0
6500	0
6600	0
6700	0
6800	0
6900	0
7000	0
7100	0
7200	0
7300	0
7400	0
7500	0
7600	0
7700	0
7800	0
7900	0
8000	0
8100	0
8200	0
8300	0
8400	0
8500	0
8600	0
8700	0
8800	0
8900	0
9000	0
9100	0
9200	0
9300	0
9400	0
9500	0
9600	0
9700	0
9800	0
9900	0
10000	0
10100	0
10200	0
10300	0
10400	0
10500	0
10600	0
10700	0
10800	0
10900	0
11000	0
11100	0
11200	0
11300	0
11400	0
11500	0
11600	0
11700	0
11800	0
11900	0
12000	0
12100	0
12200	0
12300	0
12400	0
12500	0
12600	0
12700	0
12800	0
12900	0
13000	0
13100	0
13200	0
13300	0
13400	0
13500	0
13600	0
13700	0
13800	0
13900	0
14000	0
14100	0
14200	0
14300	0
14400	0
14500	0
14600	0
14700	0
14800	0
14900	0
15000	0
15100	0
15200	0
15300	0
15400	0
15500	0
15600	0
15700	0
15800	0
15900	0
16000	0
16100	0
16200	0
16300	0
16400	0
16500	0
16600	0
16700	0
16800	0
16900	0
17000	0
17100	0
17200	0
17300	0
17400	0
17500	0
17600	0
17700	0
17800	0
17900	0
18000	0
18100	0
18200	0
18300	0
18400	0
18500	0
18600	0
18700	0
18800	0
18900	0
19000	0
19100	0
19200	0
19300	0
19400	0
19500	0
19600	0
19700	0
19800	0
19900	0
20000	0
20100	0
20200	0
20300	0
20400	0
20500	0
20600	0
20700	0
20800	0
20900	0
21000	0
21100	0
21200	0
21300	0
21400	0
21500	0
21600	0
21700	0
21800	0
21900	0
22000	0
22100	0
22200	0
22300	0
22400	0
22500	0
22600	0
22700	0
22800	0
22900	0
23000	0
23100	0
23200	0
23300	0
23400	0
23500	0
23600	0
23700	0
23800	0
23900	0
24000	0
24100	0
24200	0
24300	0
24400	0
24500	0
24600	0
24700	0
24800	0
24900	0
25000	0
25100	0
25200	0
25300	0
25400	0
25500	0
25600	0
25700	0
25800	0
25900	0
26000	0
26100	0
26200	0
26300	0
26400	0
26500	0
26600	0
26700	0
26800	0
26900	0
27000	0
27100	0
27200	0
27300	0
27400	0
27500	0
27600	0
27700	0
27800	0
27900	0
28000	0
28100	0
28200	0
28300	0
28400	0
28500	0
28600	0
28700	0
28800	0
28900	0
29000	0
29100	0
29200	0
29300	0
29400	0
29500	0
29600	0
29700	0
29800	0
29900	0
30000	0
30100	0
30200	0
30300	0
30400	0
30500	0
30600	0
30700	0
30800	0
30900	0
31000	0
31100	0
31200	0
31300	0
31400	0
31500	0
31600	0
31700	0
31800	0
31900	0
32000	0
32100	0
32200	0
32300	0
32400	0
32500	0
32600	0
32700	0
32800	0
32900	0
33000	0
33100	0
33200	0
33300	0
33400	0
33500	0
33600	0
33700	0
33800	0
33900	0
34000	0
34100	0
34200	0
34300	0
34400	0
34500	0
34600	0
34700	0
34800	0
34900	0
35000	0
35100	0
35200	0
35300	0
35400	0
35500	0
35600	0
35700	0
35800	0
35900	0
36000	0
36100	0
36200	0
36300	0
36400	0
36500	0
36600	0
36700	0
36800	0
36900	0
37000	0
37100	0
37200	0
37300	0
37400	0
37500	0
37600	0
37700	0
37800	0
37900	0
38000	0
38100	0
38200	0
38300	0
38400	0
38500	0
38600	0
38700	0
38800	0
38900	0
39000	0
39100	0
39200	0
39300	0
39400	0
39500	0
39600	0
39700	0
39800	0
39900	0
40000	0
40100	0
40200	0
40300	0
40400	0
40500	0
40600	0
40700	0
40800	0
40900	0
41000	0
41100	0
41200	0
41300	0
41400	0
41500	0
41600	0
41700	0
41800	0
41900	0
42000	0
42100	0
42200	0
42300	0
42400	0
42500	0
42600	0
42700	0
42800	0
42900	0
43000	0
43100	0
43200	0
43300	0
43400	0
43500	0
43600	0
43700	0
43800	0
43900	0
44000	0
44100	0
44200	0
44300	0
44400	0
44500	0
44600	0
44700	0
44800	0
44900	0
45000	0
45100	0
45200	0
45300	0
45400	0
45500	0
45600	0
45700	0
45800	0
45900	0
46000	0
46100	0
46200	0
46300	0
46400	0
46500	0
46600	0
46700	0
46800	0
46900	0
47000	0
47100	0
47200	0
47300	0
47400	0
47500	0
47600	0
47700	0
47800	0
47900	0
48000	0
48100	0
48200	0
48300	0
48400	0
48500	0
48600	0
48700	0
48800	0
48900	0
49000	0
49100	0
49200	0
49300	0
49400	0
49500	0
49600	0
49700	0
49800	0
49900	0
50000	0
50100	0
50200	0
50300	0
50400	0
50500	0
50600	0
50700	0
50800	0
50900	0
51000	0
51100	0
51200	0
51300	0
51400	0
51500	0
51600	0
51700	0
51800	0
51900	0
52000	0
52100	0
52200	0
52300	0
52400	0
52500	0
52600	0
52700	0
52800	0
52900	0
53000	0
53100	0
53200	0
53300	0
53400	0
53500	0
53600	0
53700	0
53800	0
53900	0
54000	0
54100	0
54200	0
54300	0
54400	0
54500	0
54600	0
54700	0
54800	0
54900	0
55000	0
55100	0
55200	0
55300	0
55400	0
55500	0
55600	0
55700	0
55800	0
55900	0
56000	0
56100	0
56200	0
56300	0
56400	0
56500	0
56600	0
56700	0
56800	0
56900	0
57000	0
57100	0
57200	0
57300	0
57400	0
57500	0
57600	0
57700	0
57800	0
57900	0
58000	0
58100	0
58200	0
58300	0
58400	0
58500	0
58600	0
58700	0
58800	0
58900	0
59000	0
59100	0
59200	0
59300	0
59400	0
59500	0
59600	0
59700	0
59800	0
59900	0
60000	0
60100	0
60200	0
60300	0
60400	0
60500	0
60600	0
60700	0
60800	0
60900	0
61000	0
61100	0
61200	0
61300	0
61400	0
61500	0
61600	0
61700	0
61800	0
61900	0
62000	0
62100	0
62200	0
62300	0
62400	0
62500	0
62600	0
62700	0
62800	0
62900	0
63000	0
63100	0
63200	0
63300	0
63400	0
63500	0
63600	0
63700	0
63800	0
63900	0
64000	0
64100	0
64200	0
64300	0
64400	0
64500	0
64600	0
64700	0
64800	0
64900	0
65000	0
65100	0
65200	0
65300	0
65400	0
65500	0
65600	0
65700	0
65800	0
65900	0
66000	0
66100	0
66200	0
66300	0
66400	0
66500	0
66600	0
66700	0
66800	0
66900	0
67000	0
67100	0
67200	0
67300	0
67400	0
67500	0
67600	0
67700	0
67800	0
67900	0
68000	0
68100	0
68200	0
68300	0
68400	0
68500	0
68600	0
68700	0
68800	0
68900	0
69000	0
69100	0
69200	0
69300	0
69400	0
69500	0
69600	0
69700	0
69800	0
69900	0
70000	0
70100	0
70200	0
70300	0
70400	0
70500	0
70600	0
70700	0
70800	0
70900	0
71000	0
71100	0
71200	0
71300	0
71400	0
71500	0
71600	0
71700	0
71800	0
71900	0
72000	0
72100	0
72200	0
72300	0
72400	0
72500	0
72600	0
72700	0
72800	0
72900	0
73000	0
73100	0
73200	0
73300	0
73400	0
73500	0
73600	0
73700	0
73800	0
73900	0
74000	0
74100	0
74200	0
74300	0
74400	0
74500	0
74600	0
74700	0
74800	0
74900	0
75000	0
75100	0
75200	0
75300	0
75400	0
75500	0
75600	0
75700	0
75800	0
75900	0
76000	0
76100	0
76200	0
76300	0
76400	0
76500	0
76600	0
76700	0
76800	0
76900	0
77000	0
77100	0
77200	0
77300	0
77400	0
77500	0
77600	0
77700	0
77800	0
77900	0
78000	0
78100	0
78200	0
78300	0
78400	0
78500	0
78600	0
78700	0
78800	0
78900	0
79000	0
79100	0
79200	0
79300	0
79400	0
79500	0
79600	0
79700	0
79800	0
79900	0
80000	0
80100	0
80200	0
80300	0
80400	0
80500	0
80600	0
80700	0
80800	0
80900	0
81000	0
81100	0
81200	0
81300	0
81400	0
81500	0
81600	0
81700	0
81800	0
81900	0
82000	0
82100	0
82200	0
82300	0
82400	0
82500	0
82600	0
82700	0
82800	0
82900	0
83000	0
83100	0
83200	0
83300	0
83400	0
83500	0
83600	0
83700	0
83800	0
83900	0
84000	0
84100	0
84200	0
84300	0
84400	0
84500	0
84600	0
84700	0
84800	0
84900	0
85000	0
85100	0
85200	0
85300	0
85400	0
85500	0
85600	0
85700	0
85800	0
85900	0
86000	0
86100	0
86200	0
86300	0
86400	0
86500	0
86600	0
86700	0
86800	0
86900	0
87000	0
87100	0
87200	0
87300	0
87400	0
87500	0
87600	0
87700	0
87800	0
87900	0
88000	0
88100	0
88200	0
88300	0
88400	0
88500	0
88600	0
88700	0
88800	0
88900	0
89000	0
89100	0
89200	0
89300	0
89400	0
89500	0
89600	0
89700	0
89800	0
89900	0
90000	0
90100	0
90200	0
90300	0
90400	0
90500	0
90600	0
90700	0
90800	0
90900	0
91000	0
91100	0
91200	0
91300	0
91400	0
91500	0
91600	0
91700	0
91800	0
91900	0
92000	0
92100	0
92200	0
92300	0
92400	0
92500	0
92600	0
92700	0
92800	0
92900	0
93000	0
93100	0
93200	0
93300	0
93400	0
93500	0
93600	0
93700	0
93800	0
93900	0
94000	0
94100	0
94200	0
94300	0
94400	0
94500	0
94600	0
94700	0
94800	0
94900	0
95000	0
95100	0
95200	0
95300	0
95400	0
95500	0
95600	0
95700	0
95800	0
95900	0
96000	0
96100	0
96200	0
96300	0
96400	0
96500	0
96600	0
96700	0
96800	0
96900	0
97000	0
97100	0
97200	0
97300	0
97400	0
97500	0
97600	0
97700	0
97800	0
97900	0
98000	0
98100	0
98200	0
98300	0
98400	0
98500	0
98600	0
98700	0
98800	0
98900	0
99000	0
99100	0
99200	0
99300	0
99400	0
99500	0
99600	0
99700	0
99800	0
99900	0
100000	0


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,1,0
200,198,2,0
300,295,3,2
400,393,4,3
500,489,5,6
600,585,8,7
700,675,12,13
800,768,14,18
900,864,14,22
1000,960,15,25
1100,1054,19,27
1200,1147,24,29
1300,1239,29,32
1400,1328,36,36
1500,1420,41,39
1600,1515,43,42
1700,1602,48,50
1800,1689,52,59
1900,1774,59,67
2000,1864,64,72
2100,1956,68,76
2200,2045,74,81
2300,2127,86,87
2400,2210,95,95
2500,2294,101,105
2600,2378,110,112
2700,2454,122,124
2800,2538,130,132
2900,2621,140,139
3000,2706,146,148
3100,2788,152,160
3200,2868,159,173
3300,2949,168,183
3400,3033,179,188
3500,3113,187,200
3600,3195,199,206
3700,3267,216,217
3800,3349,223,228
3900,3424,231,245
4000,3503,241,256
4100,3587,247,266
4200,3659,258,283
4300,3732,268,300
4400,3813,277,310
4500,3895,282,323
4600,3970,297,333
4700,4051,306,343
4800,4132,316,352
4900,4206,324,370
5000,4274,336,390
5100,4348,350,402
5200,4421,363,416
5300,4496,376,428
5400,4563,400,437
5500,4636,412,452
5600,4707,427,466
5700,4775,444,481
5800,4852,459,489
5900,4921,475,504
6000,4982,498,520
6100,5058,510,532
6200,5126,525,549
6300,5194,544,562
6400,5261,558,581
6500,5328,572,600
6600,5400,585,615
6700,5475,602,623
6800,5549,615,636
6900,5613,631,656
7000,5681,643,676
7100,5745,664,691
7200,5811,682,707
7300,5877,698,725
7400,5939,716,745
7500,5998,738,764
7600,6056,759,785
7700,6117,778,805
7800,6175,799,826
7900,6223,825,852
8000,6284,844,872
8100,6344,865,891
8200,6409,881,910
8300,6475,896,929
8400,6541,913,946
8500,6608,935,957
8600,6665,952,983
8700,6721,972,1007
8800,6776,992,1032
8900,6833,1016,1051
9000,6899,1036,1065
9100,6967,1050,1083
9200,7022,1070,1108
9300,7073,1099,1128
9400,7136,1118,1146
9500,7195,1136,1169
9600,7253,1159,1188
9700,7310,1175,1215
9800,7372,1193,1235
9900,7427,1213,1260
10000,7479,1239,1282
10100,7527,1271,1302
10200,7583,1297,1320
10300,7628,1325,1347
10400,7677,1353,1370
10500,7725,1381,1394
10600,7780,1400,1420
10700,7831,1425,1444
10800,7886,1447,1467
10900,7939,1466,1495
11000,7987,1492,1521
11100,8032,1515,1553
11200,8084,1532,1584
11300,8135,1556,1609
11400,8177,1581,1642
11500,8224,1604,1672
11600,8278,1620,1702
11700,8319,1644,1737
11800,8364,1684,1752
11900,8411,1709,1780
12000,8453,1738,1809
12100,8503,1758,1839
12200,8554,1786,1860
12300,8607,1818,1875
12400,8664,1836,1900
12500,8710,1866,1924
12600,8764,1885,1951
12700,8814,1911,1975
12800,8852,1944,2004
12900,8889,1975,2036
13000,8933,2002,2065
13100,8977,2024,2099
13200,9018,2056,2126
13300,9060,2080,2160
13400,9102,2103,2195
13500,9141,2137,2222
13600,9199,2163,2238
13700,9249,2190,2261
13800,9296,2213,2291
13900,9338,2245,2317
14000,9384,2277,2339
14100,9425,2312,2363
14200,9469,2343,2388
14300,9515,2367,2418
14400,9556,2393,2451
14500,9597,2427,2476
14600,9636,2454,2510
14700,9677,2486,2537
14800,9722,2513,2565
14900,9773,2533,2594
15000,9824,2555,2621
15100,9861,2584,2655
15200,9902,2612,2686
15300,9941,2649,2710
15400,9976,2683,2741
15500,10014,2719,2767
15600,10052,2750,2798
15700,10099,2773,2828
15800,10131,2808,2861
15900,10174,2838,2888
16000,10205,2871,2924
16100,10241,2903,2956
16200,10279,2937,2984
16300,10316,2969,3015
16400,10359,2998,3043
16500,10396,3030,3074
16600,10442,3057,3101
16700,10479,3092,3129
16800,10509,3118,3173
16900,10546,3148,3206
17000,10580,3186,3234
17100,10608,3226,3266
17200,10638,3268,3294
17300,10679,3292,3329
17400,10714,3317,3369
17500,10754,3350,3396
17600,10790,3374,3436
17700,10826,3403,3471
17800,10858,3434,3508
17900,10891,3465,3544
18000,10921,3507,3572
18100,10955,3541,3604
18200,10978,3578,3644
18300,11011,3610,3679
18400,11044,3643,3713
18500,11078,3678,3744
18600,11113,3708,3779
18700,11139,3745,3816
18800,11170,3780,3850
18900,11203,3807,3890
19000,11227,3839,3934
19100,11257,3874,3969
19200,11274,3923,4003
19300,11307,3959,4034
19400,11345,3992,4063
19500,11372,4029,4099
19600,11410,4064,4126
19700,11441,4101,4158
19800,11469,4138,4193
19900,11494,4178,4228
20000,11521,4218,4261
20100,11546,4255,4299
20200,11575,4291,4334
20300,11601,4336,4363
20400,11637,4371,4392
20500,11669,4408,4423
20600,11700,4444,4456
20700,11734,4470,4496
20800,11759,4507,4534
20900,11781,4546,4573
21000,11808,4587,4605
21100,11845,4619,4636
21200,11873,4659,4668
21300,11899,4692,4709
21400,11934,4724,4742
21500,11964,4759,4777
21600,11992,4788,4820
21700,12027,4820,4853
21800,12059,4854,4887
21900,12092,4882,4926
22000,12113,4915,4972
22100,12131,4953,5016
22200,12155,4992,5053
22300,12183,5036,5081
22400,12205,5074,5121
22500,12225,5110,5165
22600,12245,5149,5206
22700,12274,5185,5241
22800,12299,5220,5281
22900,12319,5263,5318
23000,12337,5309,5354
23100,12359,5347,5394
23200,12379,5383,5438
23300,12406,5421,5473
23400,12424,5456,5520
23500,12451,5497,5552
23600,12474,5535,5591
23700,12497,5581,5622
23800,12517,5620,5663
23900,12533,5662,5705
24000,12551,5704,5745
24100,12570,5747,5783
24200,12597,5785,5818
24300,12617,5819,5864
24400,12638,5855,5907
24500,12660,5890,5950
24600,12683,5933,5984
24700,12707,5962,6031
24800,12725,5992,6083
24900,12756,6029,6115
25000,12775,6068,6157
25100,12798,6098,6204
25200,12815,6142,6243
25300,12838,6180,6282
25400,12857,6220,6323
25500,12873,6266,6361
25600,12896,6308,6396
25700,12917,6343,6440
25800,12931,6387,6482
25900,12957,6426,6517
26000,12987,6459,6554
26100,13009,6496,6595
26200,13032,6538,6630
26300,13053,6580,6667
26400,13069,6620,6711
26500,13083,6663,6754
26600,13097,6703,6800
26700,13116,6739,6845
26800,13129,6777,6894
26900,13148,6811,6941
27000,13170,6854,6976
27100,13190,6895,7015
27200,13215,6929,7056
27300,13239,6965,7096
27400,13256,7004,7140
27500,13279,7041,7180
27600,13297,7080,7223
27700,13316,7122,7262
27800,13336,7162,7302
27900,13356,7208,7336
28000,13372,7245,7383
28100,13386,7291,7423
28200,13406,7336,7458
28300,13417,7382,7501
28400,13434,7427,7539
28500,13452,7473,7575
28600,13473,7513,7614
28700,13485,7551,7664
28800,13501,7593,7706
28900,13520,7643,7737
29000,13534,7697,7769
29100,13556,7743,7801
29200,13578,7790,7832
29300,13597,7834,7869
29400,13610,7883,7907
29500,13626,7926,7948
29600,13643,7971,7986
29700,13657,8009,8034
29800,13680,8051,8069
29900,13706,8093,8101
30000,13727,8135,8138
30100,13750,8170,8180
30200,13766,8210,8224
30300,13782,8247,8271
30400,13796,8290,8314
30500,13813,8334,8353
30600,13833,8373,8394
30700,13849,8413,8438
30800,13860,8466,8474
30900,13874,8514,8512
31000,13897,8551,8552
31100,13911,8599,8590
31200,13925,8645,8630
31300,13941,8689,8670
31400,13958,8735,8707
31500,13974,8779,8747
31600,13988,8819,8793
31700,14006,8861,8833
31800,14024,8900,8876
31900,14041,8946,8913
32000,14057,8979,8964
32100,14071,9017,9012
32200,14085,9065,9050
32300,14093,9116,9091
32400,14105,9165,9130
32500,14116,9204,9180
32600,14130,9259,9211
32700,14145,9295,9260
32800,14162,9329,9309
32900,14177,9372,9351
33000,14193,9415,9392
33100,14205,9460,9435
33200,14217,9500,9483
33300,14236,9543,9521
33400,14253,9586,9561
33500,14268,9634,9598
33600,14274,9679,9647
33700,14288,9712,9700
33800,14301,9751,9748
33900,14310,9787,9803
34000,14325,9836,9839
34100,14343,9880,9877
34200,14358,9931,9911
34300,14374,9972,9954
34400,14385,10018,9997
34500,14396,10060,10044
34600,14406,10110,10084
34700,14413,10167,10120
34800,14421,10219,10160
34900,14430,10261,10209
35000,14441,10306,10253
35100,14447,10360,10293
35200,14456,10420,10324
35300,14471,10463,10366
35400,14484,10509,10407
35500,14493,10552,10455
35600,14503,10601,10496
35700,14520,10638,10542
35800,14531,10679,10590
35900,14544,10721,10635
36000,14559,10764,10677
36100,14566,10820,10714
36200,14574,10869,10757
36300,14588,10917,10795
36400,14597,10963,10840
36500,14610,11006,10884
36600,14620,11052,10928
36700,14634,11104,10962
36800,14642,11153,11005
36900,14649,11204,11047
37000,14663,11245,11092
37100,14675,11286,11139
37200,14685,11327,11188
37300,14697,11371,11232
37400,14705,11417,11278
37500,14713,11449,11338
37600,14722,11497,11381
37700,14732,11542,11426
37800,14742,11589,11469
37900,14753,11630,11517
38000,14763,11680,11557
38100,14774,11735,11591
38200,14783,11782,11635
38300,14793,11831,11676
38400,14806,11878,11716
38500,14814,11926,11760
38600,14823,11978,11799
38700,14825,12028,11847
38800,14841,12068,11891
38900,14849,12115,11936
39000,14858,12158,11984
39100,14869,12207,12024
39200,14880,12258,12062
39300,14890,12297,12113
39400,14897,12344,12159
39500,14910,12390,12200
39600,14917,12434,12249
39700,14927,12479,12294
39800,14932,12520,12348
39900,14937,12563,12400
40000,14947,12602,12451
40100,14954,12643,12503
40200,14962,12689,12549
40300,14966,12725,12609
40400,14975,12776,12649
40500,14984,12822,12694
40600,14988,12863,12749
40700,15000,12914,12786
40800,15012,12962,12826
40900,15019,13016,12865
41000,15032,13064,12904
41100,15043,13107,12950
41200,15053,13152,12995
41300,15066,13196,13038
41400,15075,13227,13098
41500,15083,13270,13147
41600,15090,13308,13202
41700,15102,13356,13242
41800,15108,13402,13290
41900,15118,13448,13334
42000,15126,13496,13378
42100,15138,13542,13420
42200,15144,13587,13469
42300,15154,13636,13510
42400,15164,13680,13556
42500,15173,13730,13597
42600,15179,13773,13648
42700,15188,13815,13697
42800,15200,13865,13735
42900,15206,13914,13780
43000,15216,13961,13823
43100,15225,14011,13864
43200,15233,14058,13909
43300,15238,14100,13962
43400,15245,14143,14012
43500,15250,14191,14059
43600,15259,14237,14104
43700,15263,14286,14151
43800,15272,14327,14201
43900,15278,14377,14245
44000,15288,14424,14288
44100,15294,14470,14336
44200,15300,14517,14383
44300,15312,14566,14422
44400,15320,14609,14471
44500,15322,14659,14519
44600,15328,14709,14563
44700,15337,14755,14608
44800,15349,14805,14646
44900,15356,14842,14702
45000,15361,14891,14748
45100,15368,14939,14793
45200,15373,14983,14844
45300,15378,15032,14890
45400,15385,15072,14943
45500,15392,15114,14994
45600,15400,15157,15043
45700,15410,15206,15084
45800,15414,15247,15139
45900,15420,15290,15190
46000,15425,15333,15242
46100,15431,15388,15281
46200,15439,15431,15330
46300,15446,15474,15380
46400,15452,15523,15425
46500,15457,15568,15475
46600,15466,15615,15519
46700,15474,15672,15554
46800,15478,15730,15592
46900,15482,15775,15643
47000,15491,15816,15693
47100,15495,15865,15740
47200,15503,15918,15779
47300,15511,15960,15829
47400,15515,16010,15875
47500,15527,16053,15920
47600,15528,16104,15968
47700,15532,16157,16011
47800,15535,16198,16067
47900,15542,16251,16107
48000,15544,16303,16153
48100,15549,16349,16202
48200,15553,16400,16247
48300,15557,16442,16301
48400,15568,16490,16342
48500,15572,16531,16397
48600,15579,16578,16443
48700,15593,16626,16481
48800,15600,16678,16522
48900,15607,16730,16563
49000,15613,16779,16608
49100,15615,16832,16653
49200,15619,16870,16711
49300,15629,16913,16758
49400,15635,16961,16804
49500,15638,17004,16858
49600,15642,17045,16913
49700,15648,17091,16961
49800,15650,17136,17014
49900,15656,17188,17056
50000,15658,17241,17101
50100,15664,17296,17140
50200,15667,17342,17191
50300,15671,17388,17241
50400,15674,17429,17297
50500,15678,17474,17348
50600,15682,17515,17403
50700,15686,17569,17445
50800,15688,17615,17497
50900,15691,17666,17543
51000,15692,17714,17594
51100,15695,17757,17648
51200,15700,17805,17695
51300,15703,17856,17741
51400,15712,17907,17781
51500,15716,17956,17828
51600,15717,18010,17873
51700,15722,18054,17924
51800,15728,18099,17973
51900,15733,18137,18030
52000,15735,18186,18079
52100,15740,18235,18125
52200,15743,18287,18170
52300,15749,18336,18215
52400,15753,18384,18263
52500,15756,18423,18321
52600,15762,18463,18375
52700,15766,18516,18418
52800,15770,18559,18471
52900,15771,18604,18525
53000,15774,18658,18568
53100,15775,18711,18614
53200,15780,18759,18661
53300,15782,18812,18706
53400,15784,18869,18747
53500,15787,18920,18793
53600,15788,18974,18838
53700,15793,19025,18882
53800,15796,19064,18940
53900,15800,19105,18995
54000,15808,19150,19042
54100,15814,19198,19088
54200,15816,19253,19131
54300,15817,19295,19188
54400,15822,19350,19228
54500,15824,19405,19271
54600,15828,19458,19314
54700,15832,19507,19361
54800,15836,19553,19411
54900,15837,19597,19466
55000,15839,19649,19512
55100,15842,19694,19564
55200,15847,19742,19611
55300,15848,19787,19665
55400,15850,19842,19708
55500,15853,19888,19759
55600,15854,19947,19799
55700,15859,19993,19848
55800,15864,20041,19895
55900,15865,20099,19936
56000,15867,20159,19974
56100,15874,20206,20020
56200,15876,20263,20061
56300,15876,20313,20111
56400,15881,20361,20158
56500,15886,20403,20211
56600,15890,20444,20266
56700,15894,20490,20316
56800,15899,20536,20365
56900,15901,20584,20415
57000,15905,20624,20471
57100,15907,20669,20524
57200,15910,20720,20570
57300,15916,20769,20615
57400,15918,20820,20662
57500,15921,20874,20705
57600,15925,20914,20761
57700,15926,20967,20807
57800,15930,21017,20853
57900,15931,21065,20904
58000,15933,21116,20951
58100,15933,21173,20994
58200,15935,21224,21041
58300,15938,21272,21090
58400,15940,21332,21128
58500,15940,21378,21182
58600,15942,21428,21230
58700,15945,21479,21276
58800,15947,21525,21328
58900,15949,21574,21377
59000,15950,21623,21427
59100,15952,21672,21476
59200,15954,21715,21531
59300,15954,21765,21581
59400,15956,21812,21632
59500,15959,21862,21679
59600,15962,21915,21723
59700,15964,21968,21768
59800,15969,22016,21815
59900,15969,22063,21868
60000,15972,22104,21924
60100,15975,22153,21972
60200,15979,22203,22018
60300,15980,22258,22062
60400,15981,22302,22117
60500,15982,22350,22168
60600,15982,22402,22216
60700,15985,22459,22256
60800,15987,22508,22305
60900,15992,22559,22349
61000,15995,22609,22396
61100,15997,22651,22452
61200,15999,22702,22499
61300,16002,22752,22546
61400,16002,22808,22590
61500,16003,22854,22643
61600,16006,22896,22698
61700,16009,22939,22752
61800,16012,22993,22795
61900,16014,23035,22851
62000,16016,23087,22897
62100,16018,23132,22950
62200,16021,23189,22990
62300,16023,23233,23044
62400,16025,23281,23094
62500,16026,23328,23146
62600,16027,23376,23197
62700,16031,23428,23241
62800,16034,23476,23290
62900,16035,23532,23333
63000,16038,23575,23387
63100,16041,23626,23433
63200,16042,23688,23470
63300,16043,23736,23521
63400,16045,23785,23570
63500,16046,23829,23625
63600,16048,23881,23671
63700,16049,23940,23711
63800,16051,23986,23763
63900,16052,24030,23818
64000,16054,24080,23866
64100,16057,24125,23918
64200,16059,24184,23957
64300,16061,24239,24000
64400,16063,24287,24050
64500,16065,24335,24100
64600,16067,24381,24152
64700,16068,24424,24208
64800,16070,24473,24257
64900,16075,24523,24302
65000,16075,24574,24351
65100,16077,24637,24386
65200,16078,24688,24434
65300,16079,24734,24487
65400,16080,24787,24533
65500,16083,24835,24582
65600,16085,24880,24635
65700,16087,24923,24690
65800,16087,24973,24740
65900,16089,25027,24784
66000,16091,25085,24824
66100,16093,25133,24874
66200,16095,25187,24918
66300,16096,25237,24967
66400,16100,25280,25020
66500,16102,25328,25070
66600,16103,25376,25121
66700,16104,25424,25172
66800,16107,25474,25219
66900,16108,25531,25261
67000,16110,25571,25319
67100,16112,25618,25370
67200,16113,25667,25420
67300,16114,25725,25461
67400,16116,25771,25513
67500,16121,25816,25563
67600,16123,25874,25603
67700,16125,25930,25645
67800,16128,25975,25697
67900,16128,26024,25748
68000,16130,26071,25799
68100,16133,26122,25845
68200,16134,26173,25893
68300,16134,26225,25941
68400,16134,26276,25990
68500,16134,26330,26036
68600,16135,26395,26070
68700,16135,26459,26106
68800,16137,26500,26163
68900,16139,26541,26220
69000,16141,26587,26272
69100,16141,26625,26334
69200,16143,26667,26390
69300,16143,26712,26445
69400,16145,26767,26488
69500,16148,26810,26542
69600,16149,26859,26592
69700,16149,26910,26641
69800,16150,26966,26684
69900,16150,27018,26732
70000,16150,27062,26788
70100,16154,27104,26842
70200,16155,27156,26889
70300,16159,27204,26937
70400,16160,27252,26988
70500,16160,27304,27036
70600,16162,27353,27085
70700,16162,27401,27137
70800,16164,27449,27187
70900,16165,27488,27247
71000,16166,27549,27285
71100,16166,27598,27336
71200,16169,27650,27381
71300,16169,27700,27431
71400,16171,27741,27488
71500,16172,27787,27541
71600,16175,27830,27595
71700,16176,27874,27650
71800,16178,27921,27701
71900,16179,27967,27754
72000,16181,28013,27806
72100,16181,28063,27856
72200,16181,28110,27909
72300,16183,28158,27959
72400,16185,28208,28007
72500,16187,28254,28059
72600,16190,28308,28102
72700,16190,28363,28147
72800,16192,28418,28190
72900,16195,28467,28238
73000,16195,28524,28281
73100,16195,28576,28329
73200,16196,28626,28378
73300,16197,28673,28430
73400,16197,28728,28475
73500,16198,28785,28517
73600,16200,28838,28562
73700,16200,28888,28612
73800,16200,28943,28657
73900,16202,28993,28705
74000,16203,29042,28755
74100,16206,29089,28805
74200,16208,29138,28854
74300,16209,29185,28906
74400,16210,29237,28953
74500,16213,29283,29004
74600,16213,29335,29052
74700,16213,29386,29101
74800,16214,29441,29145
74900,16215,29492,29193
75000,16216,29547,29237
75100,16218,29596,29286
75200,16218,29650,29332
75300,16219,29696,29385
75400,16219,29748,29433
75500,16222,29797,29481
75600,16222,29855,29523
75700,16222,29903,29575
75800,16222,29962,29616
75900,16223,30010,29667
76000,16224,30059,29717
76100,16224,30107,29769
76200,16224,30158,29818
76300,16225,30205,29870
76400,16227,30252,29921
76500,16227,30309,29964
76600,16228,30361,30011
76700,16230,30410,30060
76800,16230,30461,30109
76900,16230,30510,30160
77000,16231,30561,30208
77100,16231,30613,30256
77200,16233,30659,30308
77300,16234,30698,30368
77400,16235,30742,30423
77500,16237,30788,30475
77600,16238,30830,30532
77700,16238,30876,30586
77800,16239,30929,30632
77900,16239,30984,30677
78000,16239,31042,30719
78100,16240,31093,30767
78200,16241,31138,30821
78300,16242,31186,30872
78400,16242,31233,30925
78500,16244,31284,30972
78600,16244,31335,31021
78700,16245,31387,31068
78800,16245,31430,31125
78900,16245,31480,31175
79000,16247,31523,31230
79100,16248,31577,31275
79200,16248,31628,31324
79300,16250,31675,31375
79400,16250,31717,31433
79500,16250,31773,31477
79600,16251,31827,31522
79700,16251,31882,31567
79800,16251,31940,31609
79900,16251,31986,31663
80000,16252,32026,31722
80100,16252,32079,31769
80200,16253,32130,31817
80300,16254,32179,31867
80400,16256,32226,31918
80500,16256,32270,31974
80600,16256,32324,32020
80700,16257,32375,32068
80800,16258,32427,32115
80900,16259,32479,32162
81000,16259,32528,32213
81100,16260,32581,32259
81200,16260,32637,32303
81300,16260,32684,32356
81400,16261,32738,32401
81500,16261,32784,32455
81600,16261,32840,32499
81700,16261,32892,32547
81800,16262,32941,32597
81900,16263,32988,32649
82000,16264,33043,32693
82100,16266,33098,32736
82200,16267,33144,32789
82300,16269,33201,32830
82400,16269,33256,32875
82500,16269,33308,32923
82600,16269,33351,32980
82700,16270,33400,33030
82800,16271,33453,33076
82900,16271,33509,33120
83000,16273,33557,33170
83100,16273,33607,33220
83200,16275,33655,33270
83300,16276,33706,33318
83400,16276,33763,33361
83500,16277,33820,33403
83600,16277,33867,33456
83700,16278,33917,33505
83800,16279,33972,33549
83900,16280,34021,33599
84000,16280,34079,33641
84100,16280,34128,33692
84200,16282,34177,33741
84300,16283,34229,33788
84400,16284,34281,33835
84500,16285,34330,33885
84600,16286,34378,33936
84700,16286,34425,33989
84800,16286,34470,34044
84900,16287,34522,34091
85000,16287,34571,34142
85100,16287,34617,34196
85200,16288,34667,34245
85300,16290,34719,34291
85400,16291,34772,34337
85500,16291,34831,34378
85600,16291,34879,34430
85700,16293,34932,34475
85800,16293,34976,34531
85900,16293,35022,34585
86000,16294,35062,34644
86100,16294,35110,34696
86200,16295,35159,34746
86300,16296,35204,34800
86400,16296,35262,34842
86500,16296,35301,34903
86600,16296,35355,34949
86700,16297,35401,35002
86800,16297,35449,35054
86900,16298,35497,35105
87000,16298,35546,35156
87100,16298,35585,35217
87200,16299,35634,35267
87300,16299,35682,35319
87400,16300,35728,35372
87500,16301,35782,35417
87600,16301,35830,35469
87700,16301,35872,35527
87800,16302,35925,35573
87900,16303,35981,35616
88000,16303,36028,35669
88100,16304,36074,35722
88200,16304,36130,35766
88300,16304,36183,35813
88400,16304,36230,35866
88500,16304,36279,35917
88600,16304,36323,35973
88700,16304,36373,36023
88800,16304,36426,36070
88900,16305,36476,36119
89000,16305,36520,36175
89100,16305,36561,36234
89200,16306,36606,36288
89300,16306,36660,36334
89400,16306,36711,36383
89500,16307,36759,36434
89600,16307,36809,36484
89700,16308,36867,36525
89800,16308,36917,36575
89900,16308,36968,36624
90000,16309,37017,36674
90100,16309,37066,36725
90200,16311,37116,36773
90300,16312,37164,36824
90400,16312,37221,36867
90500,16312,37268,36920
90600,16312,37317,36971
90700,16312,37361,37027
90800,16314,37408,37078
90900,16315,37464,37121
91000,16315,37521,37164
91100,16315,37571,37214
91200,16315,37624,37261
91300,16315,37674,37311
91400,16316,37722,37362
91500,16316,37767,37417
91600,16316,37823,37461
91700,16316,37877,37507
91800,16317,37920,37563
91900,16317,37973,37610
92000,16318,38023,37659
92100,16318,38069,37713
92200,16318,38121,37761
92300,16318,38169,37813
92400,16318,38226,37856
92500,16320,38272,37908
92600,16320,38317,37963
92700,16320,38365,38015
92800,16320,38409,38071
92900,16321,38460,38119
93000,16321,38504,38175
93100,16321,38553,38226
93200,16321,38601,38278
93300,16321,38651,38328
93400,16321,38701,38378
93500,16323,38742,38435
93600,16323,38798,38479
93700,16324,38848,38528
93800,16324,38901,38575
93900,16324,38952,38624
94000,16325,38996,38679
94100,16325,39044,38731
94200,16326,39105,38769
94300,16326,39153,38821
94400,16326,39193,38881
94500,16326,39238,38936
94600,16326,39285,38989
94700,16326,39328,39046
94800,16327,39386,39087
94900,16327,39444,39129
95000,16327,39488,39185
95100,16327,39538,39235
95200,16327,39586,39287
95300,16328,39630,39342
95400,16328,39673,39399
95500,16328,39721,39451
95600,16328,39777,39495
95700,16328,39827,39545
95800,16328,39883,39589
95900,16329,39932,39639
96000,16329,39985,39686
96100,16329,40023,39748
96200,16330,40078,39792
96300,16330,40124,39846
96400,16331,40176,39893
96500,16331,40228,39941
96600,16331,40273,39996
96700,16331,40316,40053
96800,16332,40379,40089
96900,16333,40427,40140
97000,16334,40472,40194
97100,16334,40522,40244
97200,16335,40569,40296
97300,16335,40623,40342
97400,16336,40671,40393
97500,16336,40714,40450
97600,16336,40765,40499
97700,16336,40817,40547
97800,16336,40863,40601
97900,16336,40910,40654
98000,16336,40956,40708
98100,16336,41009,40755
98200,16337,41056,40807
98300,16338,41105,40857
98400,16338,41158,40904
98500,16338,41201,40961
98600,16339,41252,41009
98700,16339,41302,41059
98800,16339,41352,41109
98900,16340,41404,41156
99000,16340,41457,41203
99100,16340,41514,41246
99200,16340,41568,41292
99300,16341,41616,41343
99400,16341,41665,41394
99500,16342,41710,41448
99600,16342,41761,41497
99700,16342,41809,41549
99800,16342,41859,41599
99900,16342,41912,41646
100000,16342,41952,41706


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	2
300	3
400	4
500	5
600	8
700	12
800	14
900	14
1000	15
1100	19
1200	24
1300	29
1400	36
1500	41
1600	43
1700	48
1800	52
1900	59
2000	64
2100	68
2200	74
2300	86
2400	95
2500	101
2600	110
2700	122
2800	130
2900	140
3000	146
3100	152
3200	159
3300	168
3400	179
3500	187
3600	199
3700	216
3800	223
3900	231
4000	241
4100	247
4200	258
4300	268
4400	277
4500	282
4600	297
4700	306
4800	316
4900	324
5000	336
5100	350
5200	363
5300	376
5400	400
5500	412
5600	427
5700	444
5800	459
5900	475
6000	498
6100	510
6200	525
6300	544
6400	558
6500	572
6600	585
6700	602
6800	615
6900	631
7000	643
7100	664
7200	682
7300	698
7400	716
7500	738
7600	759
7700	778
7800	799
7900	825
8000	844
8100	865
8200	881
8300	896
8400	913
8500	935
8600	952
8700	972
8800	992
8900	1016
9000	1036
9100	1050
9200	1070
9300	1099
9400	1118
9500	1136
9600	1159
9700	1175
9800	1193
9900	1213
10000	1239
10100	1271
10200	1297
10300	1325
10400	1353
10500	1381
10600	1400
10700	1425
10800	1447
10900	1466
11000	1492
11100	1515
11200	1532
11300	1556
11400	1581
11500	1604
11600	1620
11700	1644
11800	1684
11900	1709
12000	1738
12100	1758
12200	1786
12300	1818
12400	1836
12500	1866
12600	1885
12700	1911
12800	1944
12900	1975
13000	2002
13100	2024
13200	2056
13300	2080
13400	2103
13500	2137
13600	2163
13700	2190
13800	2213
13900	2245
14000	2277
14100	2312
14200	2343
14300	2367
14400	2393
14500	2427
14600	2454
14700	2486
14800	2513
14900	2533
15000	2555
15100	2584
15200	2612
15300	2649
15400	2683
15500	2719
15600	2750
15700	2773
15800	2808
15900	2838
16000	2871
16100	2903
16200	2937
16300	2969
16400	2998
16500	3030
16600	3057
16700	3092
16800	3118
16900	3148
17000	3186
17100	3226
17200	3268
17300	3292
17400	3317
17500	3350
17600	3374
17700	3403
17800	3434
17900	3465
18000	3507
18100	3541
18200	3578
18300	3610
18400	3643
18500	3678
18600	3708
18700	3745
18800	3780
18900	3807
19000	3839
19100	3874
19200	3923
19300	3959
19400	3992
19500	4029
19600	4064
19700	4101
19800	4138
19900	4178
20000	4218
20100	4255
20200	4291
20300	4336
20400	4371
20500	4408
20600	4444
20700	4470
20800	4507
20900	4546
21000	4587
21100	4619
21200	4659
21300	4692
21400	4724
21500	4759
21600	4788
21700	4820
21800	4854
21900	4882
22000	4915
22100	4953
22200	4992
22300	5036
22400	5074
22500	5110
22600	5149
22700	5185
22800	5220
22900	5263
23000	5309
23100	5347
23200	5383
23300	5421
23400	5456
23500	5497
23600	5535
23700	5581
23800	5620
23900	5662
24000	5704
24100	5747
24200	5785
24300	5819
24400	5855
24500	5890
24600	5933
24700	5962
24800	5992
24900	6029
25000	6068
25100	6098
25200	6142
25300	6180
25400	6220
25500	6266
25600	6308
25700	6343
25800	6387
25900	6426
26000	6459
26100	6496
26200	6538
26300	6580
26400	6620
26500	6663
26600	6703
26700	6739
26800	6777
26900	6811
27000	6854
27100	6895
27200	6929
27300	6965
27400	7004
27500	7041
27600	7080
27700	7122
27800	7162
27900	7208
28000	7245
28100	7291
28200	7336
28300	7382
28400	7427
28500	7473
28600	7513
28700	7551
28800	7593
28900	7643
29000	7697
29100	7743
29200	7790
29300	7834
29400	7883
29500	7926
29600	7971
29700	8009
29800	8051
29900	8093
30000	8135
30100	8170
30200	8210
30300	8247
30400	8290
30500	8334
30600	8373
30700	8413
30800	8466
30900	8514
31000	8551
31100	8599
31200	8645
31300	8689
31400	8735
31500	8779
31600	8819
31700	8861
31800	8900
31900	8946
32000	8979
32100	9017
32200	9065
32300	9116
32400	9165
32500	9204
32600	9259
32700	9295
32800	9329
32900	9372
33000	9415
33100	9460
33200	9500
33300	9543
33400	9586
33500	9634
33600	9679
33700	9712
33800	9751
33900	9787
34000	9836
34100	9880
34200	9931
34300	9972
34400	10018
34500	10060
34600	10110
34700	10167
34800	10219
34900	10261
35000	10306
35100	10360
35200	10420
35300	10463
35400	10509
35500	10552
35600	10601
35700	10638
35800	10679
35900	10721
36000	10764
36100	10820
36200	10869
36300	10917
36400	10963
36500	11006
36600	11052
36700	11104
36800	11153
36900	11204
37000	11245
37100	11286
37200	11327
37300	11371
37400	11417
37500	11449
37600	11497
37700	11542
37800	11589
37900	11630
38000	11680
38100	11735
38200	11782
38300	11831
38400	11878
38500	11926
38600	11978
38700	12028
38800	12068
38900	12115
39000	12158
39100	12207
39200	12258
39300	12297
39400	12344
39500	12390
39600	12434
39700	12479
39800	12520
39900	12563
40000	12602
40100	12643
40200	12689
40300	12725
40400	12776
40500	12822
40600	12863
40700	12914
40800	12962
40900	13016
41000	13064
41100	13107
41200	13152
41300	13196
41400	13227
41500	13270
41600	13308
41700	13356
41800	13402
41900	13448
42000	13496
42100	13542
42200	13587
42300	13636
42400	13680
42500	13730
42600	13773
42700	13815
42800	13865
42900	13914
43000	13961
43100	14011
43200	14058
43300	14100
43400	14143
43500	14191
43600	14237
43700	14286
43800	14327
43900	14377
44000	14424
44100	14470
44200	14517
44300	14566
44400	14609
44500	14659
44600	14709
44700	14755
44800	14805
44900	14842
45000	14891
45100	14939
45200	14983
45300	15032
45400	15072
45500	15114
45600	15157
45700	15206
45800	15247
45900	15290
46000	15333
46100	15388
46200	15431
46300	15474
46400	15523
46500	15568
46600	15615
46700	15672
46800	15730
46900	15775
47000	15816
47100	15865
47200	15918
47300	15960
47400	16010
47500	16053
47600	16104
47700	16157
47800	16198
47900	16251
48000	16303
48100	16349
48200	16400
48300	16442
48400	16490
48500	16531
48600	16578
48700	16626
48800	16678
48900	16730
49000	16779
49100	16832
49200	16870
49300	16913
49400	16961
49500	17004
49600	17045
49700	17091
49800	17136
49900	17188
50000	17241
50100	17296
50200	17342
50300	17388
50400	17429
50500	17474
50600	17515
50700	17569
50800	17615
50900	17666
51000	17714
51100	17757
51200	17805
51300	17856
51400	17907
51500	17956
51600	18010
51700	18054
51800	18099
51900	18137
52000	18186
52100	18235
52200	18287
52300	18336
52400	18384
52500	18423
52600	18463
52700	18516
52800	18559
52900	18604
53000	18658
53100	18711
53200	18759
53300	18812
53400	18869
53500	18920
53600	18974
53700	19025
53800	19064
53900	19105
54000	19150
54100	19198
54200	19253
54300	19295
54400	19350
54500	19405
54600	19458
54700	19507
54800	19553
54900	19597
55000	19649
55100	19694
55200	19742
55300	19787
55400	19842
55500	19888
55600	19947
55700	19993
55800	20041
55900	20099
56000	20159
56100	20206
56200	20263
56300	20313
56400	20361
56500	20403
56600	20444
56700	20490
56800	20536
56900	20584
57000	20624
57100	20669
57200	20720
57300	20769
57400	20820
57500	20874
57600	20914
57700	20967
57800	21017
57900	21065
58000	21116
58100	21173
58200	21224
58300	21272
58400	21332
58500	21378
58600	21428
58700	21479
58800	21525
58900	21574
59000	21623
59100	21672
59200	21715
59300	21765
59400	21812
59500	21862
59600	21915
59700	21968
59800	22016
59900	22063
60000	22104
60100	22153
60200	22203
60300	22258
60400	22302
60500	22350
60600	22402
60700	22459
60800	22508
60900	22559
61000	22609
61100	22651
61200	22702
61300	22752
61400	22808
61500	22854
61600	22896
61700	22939
61800	22993
61900	23035
62000	23087
62100	23132
62200	23189
62300	23233
62400	23281
62500	23328
62600	23376
62700	23428
62800	23476
62900	23532
63000	23575
63100	23626
63200	23688
63300	23736
63400	23785
63500	23829
63600	23881
63700	23940
63800	23986
63900	24030
64000	24080
64100	24125
64200	24184
64300	24239
64400	24287
64500	24335
64600	24381
64700	24424
64800	24473
64900	24523
65000	24574
65100	24637
65200	24688
65300	24734
65400	24787
65500	24835
65600	24880
65700	24923
65800	24973
65900	25027
66000	25085
66100	25133
66200	25187
66300	25237
66400	25280
66500	25328
66600	25376
66700	25424
66800	25474
66900	25531
67000	25571
67100	25618
67200	25667
67300	25725
67400	25771
67500	25816
67600	25874
67700	25930
67800	25975
67900	26024
68000	26071
68100	26122
68200	26173
68300	26225
68400	26276
68500	26330
68600	26395
68700	26459
68800	26500
68900	26541
69000	26587
69100	26625
69200	26667
69300	26712
69400	26767
69500	26810
69600	26859
69700	26910
69800	26966
69900	27018
70000	27062
70100	27104
70200	27156
70300	27204
70400	27252
70500	27304
70600	27353
70700	27401
70800	27449
70900	27488
71000	27549
71100	27598
71200	27650
71300	27700
71400	27741
71500	27787
71600	27830
71700	27874
71800	27921
71900	27967
72000	28013
72100	28063
72200	28110
72300	28158
72400	28208
72500	28254
72600	28308
72700	28363
72800	28418
72900	28467
73000	28524
73100	28576
73200	28626
73300	28673
73400	28728
73500	28785
73600	28838
73700	28888
73800	28943
73900	28993
74000	29042
74100	29089
74200	29138
74300	29185
74400	29237
74500	29283
74600	29335
74700	29386
74800	29441
74900	29492
75000	29547
75100	29596
75200	29650
75300	29696
75400	29748
75500	29797
75600	29855
75700	29903
75800	29962
75900	30010
76000	30059
76100	30107
76200	30158
76300	30205
76400	30252
76500	30309
76600	30361
76700	30410
76800	30461
76900	30510
77000	30561
77100	30613
77200	30659
77300	30698
77400	30742
77500	30788
77600	30830
77700	30876
77800	30929
77900	30984
78000	31042
78100	31093
78200	31138
78300	31186
78400	31233
78500	31284
78600	31335
78700	31387
78800	31430
78900	31480
79000	31523
79100	31577
79200	31628
79300	31675
79400	31717
79500	31773
79600	31827
79700	31882
79800	31940
79900	31986
80000	32026
80100	32079
80200	32130
80300	32179
80400	32226
80500	32270
80600	32324
80700	32375
80800	32427
80900	32479
81000	32528
81100	32581
81200	32637
81300	32684
81400	32738
81500	32784
81600	32840
81700	32892
81800	32941
81900	32988
82000	33043
82100	33098
82200	33144
82300	33201
82400	33256
82500	33308
82600	33351
82700	33400
82800	33453
82900	33509
83000	33557
83100	33607
83200	33655
83300	33706
83400	33763
83500	33820
83600	33867
83700	33917
83800	33972
83900	34021
84000	34079
84100	34128
84200	34177
84300	34229
84400	34281
84500	34330
84600	34378
84700	34425
84800	34470
84900	34522
85000	34571
85100	34617
85200	34667
85300	34719
85400	34772
85500	34831
85600	34879
85700	34932
85800	34976
85900	35022
86000	35062
86100	35110
86200	35159
86300	35204
86400	35262
86500	35301
86600	35355
86700	35401
86800	35449
86900	35497
87000	35546
87100	35585
87200	35634
87300	35682
87400	35728
87500	35782
87600	35830
87700	35872
87800	35925
87900	35981
88000	36028
88100	36074
88200	36130
88300	36183
88400	36230
88500	36279
88600	36323
88700	36373
88800	36426
88900	36476
89000	36520
89100	36561
89200	36606
89300	36660
89400	36711
89500	36759
89600	36809
89700	36867
89800	36917
89900	36968
90000	37017
90100	37066
90200	37116
90300	37164
90400	37221
90500	37268
90600	37317
90700	37361
90800	37408
90900	37464
91000	37521
91100	37571
91200	37624
91300	37674
91400	37722
91500	37767
91600	37823
91700	37877
91800	37920
91900	37973
92000	38023
92100	38069
92200	38121
92300	38169
92400	38226
92500	38272
92600	38317
92700	38365
92800	38409
92900	38460
93000	38504
93100	38553
93200	38601
93300	38651
93400	38701
93500	38742
93600	38798
93700	38848
93800	38901
93900	38952
94000	38996
94100	39044
94200	39105
94300	39153
94400	39193
94500	39238
94600	39285
94700	39328
94800	39386
94900	39444
95000	39488
95100	39538
95200	39586
95300	39630
95400	39673
95500	39721
95600	39777
95700	39827
95800	39883
95900	39932
96000	39985
96100	40023
96200	40078
96300	40124
96400	40176
96500	40228
96600	40273
96700	40316
96800	40379
96900	40427
97000	40472
97100	40522
97200	40569
97300	40623
97400	40671
97500	40714
97600	40765
97700	40817
97800	40863
97900	40910
98000	40956
98100	41009
98200	41056
98300	41105
98400	41158
98500	41201
98600	41252
98700	41302
98800	41352
98900	41404
99000	41457
99100	41514
99200	41568
99300	41616
99400	41665
99500	41710
99600	41761
99700	41809
99800	41859
99900	41912
100000	41952


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	198
300	295
400	393
500	489
600	585
700	675
800	768
900	864
1000	960
1100	1054
1200	1147
1300	1239
1400	1328
1500	1420
1600	1515
1700	1602
1800	1689
1900	1774
2000	1864
2100	1956
2200	2045
2300	2127
2400	2210
2500	2294
2600	2378
2700	2454
2800	2538
2900	2621
3000	2706
3100	2788
3200	2868
3300	2949
3400	3033
3500	3113
3600	3195
3700	3267
3800	3349
3900	3424
4000	3503
4100	3587
4200	3659
4300	3732
4400	3813
4500	3895
4600	3970
4700	4051
4800	4132
4900	4206
5000	4274
5100	4348
5200	4421
5300	4496
5400	4563
5500	4636
5600	4707
5700	4775
5800	4852
5900	4921
6000	4982
6100	5058
6200	5126
6300	5194
6400	5261
6500	5328
6600	5400
6700	5475
6800	5549
6900	5613
7000	5681
7100	5745
7200	5811
7300	5877
7400	5939
7500	5998
7600	6056
7700	6117
7800	6175
7900	6223
8000	6284
8100	6344
8200	6409
8300	6475
8400	6541
8500	6608
8600	6665
8700	6721
8800	6776
8900	6833
9000	6899
9100	6967
9200	7022
9300	7073
9400	7136
9500	7195
9600	7253
9700	7310
9800	7372
9900	7427
10000	7479
10100	7527
10200	7583
10300	7628
10400	7677
10500	7725
10600	7780
10700	7831
10800	7886
10900	7939
11000	7987
11100	8032
11200	8084
11300	8135
11400	8177
11500	8224
11600	8278
11700	8319
11800	8364
11900	8411
12000	8453
12100	8503
12200	8554
12300	8607
12400	8664
12500	8710
12600	8764
12700	8814
12800	8852
12900	8889
13000	8933
13100	8977
13200	9018
13300	9060
13400	9102
13500	9141
13600	9199
13700	9249
13800	9296
13900	9338
14000	9384
14100	9425
14200	9469
14300	9515
14400	9556
14500	9597
14600	9636
14700	9677
14800	9722
14900	9773
15000	9824
15100	9861
15200	9902
15300	9941
15400	9976
15500	10014
15600	10052
15700	10099
15800	10131
15900	10174
16000	10205
16100	10241
16200	10279
16300	10316
16400	10359
16500	10396
16600	10442
16700	10479
16800	10509
16900	10546
17000	10580
17100	10608
17200	10638
17300	10679
17400	10714
17500	10754
17600	10790
17700	10826
17800	10858
17900	10891
18000	10921
18100	10955
18200	10978
18300	11011
18400	11044
18500	11078
18600	11113
18700	11139
18800	11170
18900	11203
19000	11227
19100	11257
19200	11274
19300	11307
19400	11345
19500	11372
19600	11410
19700	11441
19800	11469
19900	11494
20000	11521
20100	11546
20200	11575
20300	11601
20400	11637
20500	11669
20600	11700
20700	11734
20800	11759
20900	11781
21000	11808
21100	11845
21200	11873
21300	11899
21400	11934
21500	11964
21600	11992
21700	12027
21800	12059
21900	12092
22000	12113
22100	12131
22200	12155
22300	12183
22400	12205
22500	12225
22600	12245
22700	12274
22800	12299
22900	12319
23000	12337
23100	12359
23200	12379
23300	12406
23400	12424
23500	12451
23600	12474
23700	12497
23800	12517
23900	12533
24000	12551
24100	12570
24200	12597
24300	12617
24400	12638
24500	12660
24600	12683
24700	12707
24800	12725
24900	12756
25000	12775
25100	12798
25200	12815
25300	12838
25400	12857
25500	12873
25600	12896
25700	12917
25800	12931
25900	12957
26000	12987
26100	13009
26200	13032
26300	13053
26400	13069
26500	13083
26600	13097
26700	13116
26800	13129
26900	13148
27000	13170
27100	13190
27200	13215
27300	13239
27400	13256
27500	13279
27600	13297
27700	13316
27800	13336
27900	13356
28000	13372
28100	13386
28200	13406
28300	13417
28400	13434
28500	13452
28600	13473
28700	13485
28800	13501
28900	13520
29000	13534
29100	13556
29200	13578
29300	13597
29400	13610
29500	13626
29600	13643
29700	13657
29800	13680
29900	13706
30000	13727
30100	13750
30200	13766
30300	13782
30400	13796
30500	13813
30600	13833
30700	13849
30800	13860
30900	13874
31000	13897
31100	13911
31200	13925
31300	13941
31400	13958
31500	13974
31600	13988
31700	14006
31800	14024
31900	14041
32000	14057
32100	14071
32200	14085
32300	14093
32400	14105
32500	14116
32600	14130
32700	14145
32800	14162
32900	14177
33000	14193
33100	14205
33200	14217
33300	14236
33400	14253
33500	14268
33600	14274
33700	14288
33800	14301
33900	14310
34000	14325
34100	14343
34200	14358
34300	14374
34400	14385
34500	14396
34600	14406
34700	14413
34800	14421
34900	14430
35000	14441
35100	14447
35200	14456
35300	14471
35400	14484
35500	14493
35600	14503
35700	14520
35800	14531
35900	14544
36000	14559
36100	14566
36200	14574
36300	14588
36400	14597
36500	14610
36600	14620
36700	14634
36800	14642
36900	14649
37000	14663
37100	14675
37200	14685
37300	14697
37400	14705
37500	14713
37600	14722
37700	14732
37800	14742
37900	14753
38000	14763
38100	14774
38200	14783
38300	14793
38400	14806
38500	14814
38600	14823
38700	14825
38800	14841
38900	14849
39000	14858
39100	14869
39200	14880
39300	14890
39400	14897
39500	14910
39600	14917
39700	14927
39800	14932
39900	14937
40000	14947
40100	14954
40200	14962
40300	14966
40400	14975
40500	14984
40600	14988
40700	15000
40800	15012
40900	15019
41000	15032
41100	15043
41200	15053
41300	15066
41400	15075
41500	15083
41600	15090
41700	15102
41800	15108
41900	15118
42000	15126
42100	15138
42200	15144
42300	15154
42400	15164
42500	15173
42600	15179
42700	15188
42800	15200
42900	15206
43000	15216
43100	15225
43200	15233
43300	15238
43400	15245
43500	15250
43600	15259
43700	15263
43800	15272
43900	15278
44000	15288
44100	15294
44200	15300
44300	15312
44400	15320
44500	15322
44600	15328
44700	15337
44800	15349
44900	15356
45000	15361
45100	15368
45200	15373
45300	15378
45400	15385
45500	15392
45600	15400
45700	15410
45800	15414
45900	15420
46000	15425
46100	15431
46200	15439
46300	15446
46400	15452
46500	15457
46600	15466
46700	15474
46800	15478
46900	15482
47000	15491
47100	15495
47200	15503
47300	15511
47400	15515
47500	15527
47600	15528
47700	15532
47800	15535
47900	15542
48000	15544
48100	15549
48200	15553
48300	15557
48400	15568
48500	15572
48600	15579
48700	15593
48800	15600
48900	15607
49000	15613
49100	15615
49200	15619
49300	15629
49400	15635
49500	15638
49600	15642
49700	15648
49800	15650
49900	15656
50000	15658
50100	15664
50200	15667
50300	15671
50400	15674
50500	15678
50600	15682
50700	15686
50800	15688
50900	15691
51000	15692
51100	15695
51200	15700
51300	15703
51400	15712
51500	15716
51600	15717
51700	15722
51800	15728
51900	15733
52000	15735
52100	15740
52200	15743
52300	15749
52400	15753
52500	15756
52600	15762
52700	15766
52800	15770
52900	15771
53000	15774
53100	15775
53200	15780
53300	15782
53400	15784
53500	15787
53600	15788
53700	15793
53800	15796
53900	15800
54000	15808
54100	15814
54200	15816
54300	15817
54400	15822
54500	15824
54600	15828
54700	15832
54800	15836
54900	15837
55000	15839
55100	15842
55200	15847
55300	15848
55400	15850
55500	15853
55600	15854
55700	15859
55800	15864
55900	15865
56000	15867
56100	15874
56200	15876
56300	15876
56400	15881
56500	15886
56600	15890
56700	15894
56800	15899
56900	15901
57000	15905
57100	15907
57200	15910
57300	15916
57400	15918
57500	15921
57600	15925
57700	15926
57800	15930
57900	15931
58000	15933
58100	15933
58200	15935
58300	15938
58400	15940
58500	15940
58600	15942
58700	15945
58800	15947
58900	15949
59000	15950
59100	15952
59200	15954
59300	15954
59400	15956
59500	15959
59600	15962
59700	15964
59800	15969
59900	15969
60000	15972
60100	15975
60200	15979
60300	15980
60400	15981
60500	15982
60600	15982
60700	15985
60800	15987
60900	15992
61000	15995
61100	15997
61200	15999
61300	16002
61400	16002
61500	16003
61600	16006
61700	16009
61800	16012
61900	16014
62000	16016
62100	16018
62200	16021
62300	16023
62400	16025
62500	16026
62600	16027
62700	16031
62800	16034
62900	16035
63000	16038
63100	16041
63200	16042
63300	16043
63400	16045
63500	16046
63600	16048
63700	16049
63800	16051
63900	16052
64000	16054
64100	16057
64200	16059
64300	16061
64400	16063
64500	16065
64600	16067
64700	16068
64800	16070
64900	16075
65000	16075
65100	16077
65200	16078
65300	16079
65400	16080
65500	16083
65600	16085
65700	16087
65800	16087
65900	16089
66000	16091
66100	16093
66200	16095
66300	16096
66400	16100
66500	16102
66600	16103
66700	16104
66800	16107
66900	16108
67000	16110
67100	16112
67200	16113
67300	16114
67400	16116
67500	16121
67600	16123
67700	16125
67800	16128
67900	16128
68000	16130
68100	16133
68200	16134
68300	16134
68400	16134
68500	16134
68600	16135
68700	16135
68800	16137
68900	16139
69000	16141
69100	16141
69200	16143
69300	16143
69400	16145
69500	16148
69600	16149
69700	16149
69800	16150
69900	16150
70000	16150
70100	16154
70200	16155
70300	16159
70400	16160
70500	16160
70600	16162
70700	16162
70800	16164
70900	16165
71000	16166
71100	16166
71200	16169
71300	16169
71400	16171
71500	16172
71600	16175
71700	16176
71800	16178
71900	16179
72000	16181
72100	16181
72200	16181
72300	16183
72400	16185
72500	16187
72600	16190
72700	16190
72800	16192
72900	16195
73000	16195
73100	16195
73200	16196
73300	16197
73400	16197
73500	16198
73600	16200
73700	16200
73800	16200
73900	16202
74000	16203
74100	16206
74200	16208
74300	16209
74400	16210
74500	16213
74600	16213
74700	16213
74800	16214
74900	16215
75000	16216
75100	16218
75200	16218
75300	16219
75400	16219
75500	16222
75600	16222
75700	16222
75800	16222
75900	16223
76000	16224
76100	16224
76200	16224
76300	16225
76400	16227
76500	16227
76600	16228
76700	16230
76800	16230
76900	16230
77000	16231
77100	16231
77200	16233
77300	16234
77400	16235
77500	16237
77600	16238
77700	16238
77800	16239
77900	16239
78000	16239
78100	16240
78200	16241
78300	16242
78400	16242
78500	16244
78600	16244
78700	16245
78800	16245
78900	16245
79000	16247
79100	16248
79200	16248
79300	16250
79400	16250
79500	16250
79600	16251
79700	16251
79800	16251
79900	16251
80000	16252
80100	16252
80200	16253
80300	16254
80400	16256
80500	16256
80600	16256
80700	16257
80800	16258
80900	16259
81000	16259
81100	16260
81200	16260
81300	16260
81400	16261
81500	16261
81600	16261
81700	16261
81800	16262
81900	16263
82000	16264
82100	16266
82200	16267
82300	16269
82400	16269
82500	16269
82600	16269
82700	16270
82800	16271
82900	16271
83000	16273
83100	16273
83200	16275
83300	16276
83400	16276
83500	16277
83600	16277
83700	16278
83800	16279
83900	16280
84000	16280
84100	16280
84200	16282
84300	16283
84400	16284
84500	16285
84600	16286
84700	16286
84800	16286
84900	16287
85000	16287
85100	16287
85200	16288
85300	16290
85400	16291
85500	16291
85600	16291
85700	16293
85800	16293
85900	16293
86000	16294
86100	16294
86200	16295
86300	16296
86400	16296
86500	16296
86600	16296
86700	16297
86800	16297
86900	16298
87000	16298
87100	16298
87200	16299
87300	16299
87400	16300
87500	16301
87600	16301
87700	16301
87800	16302
87900	16303
88000	16303
88100	16304
88200	16304
88300	16304
88400	16304
88500	16304
88600	16304
88700	16304
88800	16304
88900	16305
89000	16305
89100	16305
89200	16306
89300	16306
89400	16306
89500	16307
89600	16307
89700	16308
89800	16308
89900	16308
90000	16309
90100	16309
90200	16311
90300	16312
90400	16312
90500	16312
90600	16312
90700	16312
90800	16314
90900	16315
91000	16315
91100	16315
91200	16315
91300	16315
91400	16316
91500	16316
91600	16316
91700	16316
91800	16317
91900	16317
92000	16318
92100	16318
92200	16318
92300	16318
92400	16318
92500	16320
92600	16320
92700	16320
92800	16320
92900	16321
93000	16321
93100	16321
93200	16321
93300	16321
93400	16321
93500	16323
93600	16323
93700	16324
93800	16324
93900	16324
94000	16325
94100	16325
94200	16326
94300	16326
94400	16326
94500	16326
94600	16326
94700	16326
94800	16327
94900	16327
95000	16327
95100	16327
95200	16327
95300	16328
95400	16328
95500	16328
95600	16328
95700	16328
95800	16328
95900	16329
96000	16329
96100	16329
96200	16330
96300	16330
96400	16331
96500	16331
96600	16331
96700	16331
96800	16332
96900	16333
97000	16334
97100	16334
97200	16335
97300	16335
97400	16336
97500	16336
97600	16336
97700	16336
97800	16336
97900	16336
98000	16336
98100	16336
98200	16337
98300	16338
98400	16338
98500	16338
98600	16339
98700	16339
98800	16339
98900	16340
99000	16340
99100	16340
99200	16340
99300	16341
99400	16341
99500	16342
99600	16342
99700	16342
99800	16342
99900	16342
100000	16342


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	2
400	3
500	6
600	7
700	13
800	18
900	22
1000	25
1100	27
1200	29
1300	32
1400	36
1500	39
1600	42
1700	50
1800	59
1900	67
2000	72
2100	76
2200	81
2300	87
2400	95
2500	105
2600	112
2700	124
2800	132
2900	139
3000	148
3100	160
3200	173
3300	183
3400	188
3500	200
3600	206
3700	217
3800	228
3900	245
4000	256
4100	266
4200	283
4300	300
4400	310
4500	323
4600	333
4700	343
4800	352
4900	370
5000	390
5100	402
5200	416
5300	428
5400	437
5500	452
5600	466
5700	481
5800	489
5900	504
6000	520
6100	532
6200	549
6300	562
6400	581
6500	600
6600	615
6700	623
6800	636
6900	656
7000	676
7100	691
7200	707
7300	725
7400	745
7500	764
7600	785
7700	805
7800	826
7900	852
8000	872
8100	891
8200	910
8300	929
8400	946
8500	957
8600	983
8700	1007
8800	1032
8900	1051
9000	1065
9100	1083
9200	1108
9300	1128
9400	1146
9500	1169
9600	1188
9700	1215
9800	1235
9900	1260
10000	1282
10100	1302
10200	1320
10300	1347
10400	1370
10500	1394
10600	1420
10700	1444
10800	1467
10900	1495
11000	1521
11100	1553
11200	1584
11300	1609
11400	1642
11500	1672
11600	1702
11700	1737
11800	1752
11900	1780
12000	1809
12100	1839
12200	1860
12300	1875
12400	1900
12500	1924
12600	1951
12700	1975
12800	2004
12900	2036
13000	2065
13100	2099
13200	2126
13300	2160
13400	2195
13500	2222
13600	2238
13700	2261
13800	2291
13900	2317
14000	2339
14100	2363
14200	2388
14300	2418
14400	2451
14500	2476
14600	2510
14700	2537
14800	2565
14900	2594
15000	2621
15100	2655
15200	2686
15300	2710
15400	2741
15500	2767
15600	2798
15700	2828
15800	2861
15900	2888
16000	2924
16100	2956
16200	2984
16300	3015
16400	3043
16500	3074
16600	3101
16700	3129
16800	3173
16900	3206
17000	3234
17100	3266
17200	3294
17300	3329
17400	3369
17500	3396
17600	3436
17700	3471
17800	3508
17900	3544
18000	3572
18100	3604
18200	3644
18300	3679
18400	3713
18500	3744
18600	3779
18700	3816
18800	3850
18900	3890
19000	3934
19100	3969
19200	4003
19300	4034
19400	4063
19500	4099
19600	4126
19700	4158
19800	4193
19900	4228
20000	4261
20100	4299
20200	4334
20300	4363
20400	4392
20500	4423
20600	4456
20700	4496
20800	4534
20900	4573
21000	4605
21100	4636
21200	4668
21300	4709
21400	4742
21500	4777
21600	4820
21700	4853
21800	4887
21900	4926
22000	4972
22100	5016
22200	5053
22300	5081
22400	5121
22500	5165
22600	5206
22700	5241
22800	5281
22900	5318
23000	5354
23100	5394
23200	5438
23300	5473
23400	5520
23500	5552
23600	5591
23700	5622
23800	5663
23900	5705
24000	5745
24100	5783
24200	5818
24300	5864
24400	5907
24500	5950
24600	5984
24700	6031
24800	6083
24900	6115
25000	6157
25100	6204
25200	6243
25300	6282
25400	6323
25500	6361
25600	6396
25700	6440
25800	6482
25900	6517
26000	6554
26100	6595
26200	6630
26300	6667
26400	6711
26500	6754
26600	6800
26700	6845
26800	6894
26900	6941
27000	6976
27100	7015
27200	7056
27300	7096
27400	7140
27500	7180
27600	7223
27700	7262
27800	7302
27900	7336
28000	7383
28100	7423
28200	7458
28300	7501
28400	7539
28500	7575
28600	7614
28700	7664
28800	7706
28900	7737
29000	7769
29100	7801
29200	7832
29300	7869
29400	7907
29500	7948
29600	7986
29700	8034
29800	8069
29900	8101
30000	8138
30100	8180
30200	8224
30300	8271
30400	8314
30500	8353
30600	8394
30700	8438
30800	8474
30900	8512
31000	8552
31100	8590
31200	8630
31300	8670
31400	8707
31500	8747
31600	8793
31700	8833
31800	8876
31900	8913
32000	8964
32100	9012
32200	9050
32300	9091
32400	9130
32500	9180
32600	9211
32700	9260
32800	9309
32900	9351
33000	9392
33100	9435
33200	9483
33300	9521
33400	9561
33500	9598
33600	9647
33700	9700
33800	9748
33900	9803
34000	9839
34100	9877
34200	9911
34300	9954
34400	9997
34500	10044
34600	10084
34700	10120
34800	10160
34900	10209
35000	10253
35100	10293
35200	10324
35300	10366
35400	10407
35500	10455
35600	10496
35700	10542
35800	10590
35900	10635
36000	10677
36100	10714
36200	10757
36300	10795
36400	10840
36500	10884
36600	10928
36700	10962
36800	11005
36900	11047
37000	11092
37100	11139
37200	11188
37300	11232
37400	11278
37500	11338
37600	11381
37700	11426
37800	11469
37900	11517
38000	11557
38100	11591
38200	11635
38300	11676
38400	11716
38500	11760
38600	11799
38700	11847
38800	11891
38900	11936
39000	11984
39100	12024
39200	12062
39300	12113
39400	12159
39500	12200
39600	12249
39700	12294
39800	12348
39900	12400
40000	12451
40100	12503
40200	12549
40300	12609
40400	12649
40500	12694
40600	12749
40700	12786
40800	12826
40900	12865
41000	12904
41100	12950
41200	12995
41300	13038
41400	13098
41500	13147
41600	13202
41700	13242
41800	13290
41900	13334
42000	13378
42100	13420
42200	13469
42300	13510
42400	13556
42500	13597
42600	13648
42700	13697
42800	13735
42900	13780
43000	13823
43100	13864
43200	13909
43300	13962
43400	14012
43500	14059
43600	14104
43700	14151
43800	14201
43900	14245
44000	14288
44100	14336
44200	14383
44300	14422
44400	14471
44500	14519
44600	14563
44700	14608
44800	14646
44900	14702
45000	14748
45100	14793
45200	14844
45300	14890
45400	14943
45500	14994
45600	15043
45700	15084
45800	15139
45900	15190
46000	15242
46100	15281
46200	15330
46300	15380
46400	15425
46500	15475
46600	15519
46700	15554
46800	15592
46900	15643
47000	15693
47100	15740
47200	15779
47300	15829
47400	15875
47500	15920
47600	15968
47700	16011
47800	16067
47900	16107
48000	16153
48100	16202
48200	16247
48300	16301
48400	16342
48500	16397
48600	16443
48700	16481
48800	16522
48900	16563
49000	16608
49100	16653
49200	16711
49300	16758
49400	16804
49500	16858
49600	16913
49700	16961
49800	17014
49900	17056
50000	17101
50100	17140
50200	17191
50300	17241
50400	17297
50500	17348
50600	17403
50700	17445
50800	17497
50900	17543
51000	17594
51100	17648
51200	17695
51300	17741
51400	17781
51500	17828
51600	17873
51700	17924
51800	17973
51900	18030
52000	18079
52100	18125
52200	18170
52300	18215
52400	18263
52500	18321
52600	18375
52700	18418
52800	18471
52900	18525
53000	18568
53100	18614
53200	18661
53300	18706
53400	18747
53500	18793
53600	18838
53700	18882
53800	18940
53900	18995
54000	19042
54100	19088
54200	19131
54300	19188
54400	19228
54500	19271
54600	19314
54700	19361
54800	19411
54900	19466
55000	19512
55100	19564
55200	19611
55300	19665
55400	19708
55500	19759
55600	19799
55700	19848
55800	19895
55900	19936
56000	19974
56100	20020
56200	20061
56300	20111
56400	20158
56500	20211
56600	20266
56700	20316
56800	20365
56900	20415
57000	20471
57100	20524
57200	20570
57300	20615
57400	20662
57500	20705
57600	20761
57700	20807
57800	20853
57900	20904
58000	20951
58100	20994
58200	21041
58300	21090
58400	21128
58500	21182
58600	21230
58700	21276
58800	21328
58900	21377
59000	21427
59100	21476
59200	21531
59300	21581
59400	21632
59500	21679
59600	21723
59700	21768
59800	21815
59900	21868
60000	21924
60100	21972
60200	22018
60300	22062
60400	22117
60500	22168
60600	22216
60700	22256
60800	22305
60900	22349
61000	22396
61100	22452
61200	22499
61300	22546
61400	22590
61500	22643
61600	22698
61700	22752
61800	22795
61900	22851
62000	22897
62100	22950
62200	22990
62300	23044
62400	23094
62500	23146
62600	23197
62700	23241
62800	23290
62900	23333
63000	23387
63100	23433
63200	23470
63300	23521
63400	23570
63500	23625
63600	23671
63700	23711
63800	23763
63900	23818
64000	23866
64100	23918
64200	23957
64300	24000
64400	24050
64500	24100
64600	24152
64700	24208
64800	24257
64900	24302
65000	24351
65100	24386
65200	24434
65300	24487
65400	24533
65500	24582
65600	24635
65700	24690
65800	24740
65900	24784
66000	24824
66100	24874
66200	24918
66300	24967
66400	25020
66500	25070
66600	25121
66700	25172
66800	25219
66900	25261
67000	25319
67100	25370
67200	25420
67300	25461
67400	25513
67500	25563
67600	25603
67700	25645
67800	25697
67900	25748
68000	25799
68100	25845
68200	25893
68300	25941
68400	25990
68500	26036
68600	26070
68700	26106
68800	26163
68900	26220
69000	26272
69100	26334
69200	26390
69300	26445
69400	26488
69500	26542
69600	26592
69700	26641
69800	26684
69900	26732
70000	26788
70100	26842
70200	26889
70300	26937
70400	26988
70500	27036
70600	27085
70700	27137
70800	27187
70900	27247
71000	27285
71100	27336
71200	27381
71300	27431
71400	27488
71500	27541
71600	27595
71700	27650
71800	27701
71900	27754
72000	27806
72100	27856
72200	27909
72300	27959
72400	28007
72500	28059
72600	28102
72700	28147
72800	28190
72900	28238
73000	28281
73100	28329
73200	28378
73300	28430
73400	28475
73500	28517
73600	28562
73700	28612
73800	28657
73900	28705
74000	28755
74100	28805
74200	28854
74300	28906
74400	28953
74500	29004
74600	29052
74700	29101
74800	29145
74900	29193
75000	29237
75100	29286
75200	29332
75300	29385
75400	29433
75500	29481
75600	29523
75700	29575
75800	29616
75900	29667
76000	29717
76100	29769
76200	29818
76300	29870
76400	29921
76500	29964
76600	30011
76700	30060
76800	30109
76900	30160
77000	30208
77100	30256
77200	30308
77300	30368
77400	30423
77500	30475
77600	30532
77700	30586
77800	30632
77900	30677
78000	30719
78100	30767
78200	30821
78300	30872
78400	30925
78500	30972
78600	31021
78700	31068
78800	31125
78900	31175
79000	31230
79100	31275
79200	31324
79300	31375
79400	31433
79500	31477
79600	31522
79700	31567
79800	31609
79900	31663
80000	31722
80100	31769
80200	31817
80300	31867
80400	31918
80500	31974
80600	32020
80700	32068
80800	32115
80900	32162
81000	32213
81100	32259
81200	32303
81300	32356
81400	32401
81500	32455
81600	32499
81700	32547
81800	32597
81900	32649
82000	32693
82100	32736
82200	32789
82300	32830
82400	32875
82500	32923
82600	32980
82700	33030
82800	33076
82900	33120
83000	33170
83100	33220
83200	33270
83300	33318
83400	33361
83500	33403
83600	33456
83700	33505
83800	33549
83900	33599
84000	33641
84100	33692
84200	33741
84300	33788
84400	33835
84500	33885
84600	33936
84700	33989
84800	34044
84900	34091
85000	34142
85100	34196
85200	34245
85300	34291
85400	34337
85500	34378
85600	34430
85700	34475
85800	34531
85900	34585
86000	34644
86100	34696
86200	34746
86300	34800
86400	34842
86500	34903
86600	34949
86700	35002
86800	35054
86900	35105
87000	35156
87100	35217
87200	35267
87300	35319
87400	35372
87500	35417
87600	35469
87700	35527
87800	35573
87900	35616
88000	35669
88100	35722
88200	35766
88300	35813
88400	35866
88500	35917
88600	35973
88700	36023
88800	36070
88900	36119
89000	36175
89100	36234
89200	36288
89300	36334
89400	36383
89500	36434
89600	36484
89700	36525
89800	36575
89900	36624
90000	36674
90100	36725
90200	36773
90300	36824
90400	36867
90500	36920
90600	36971
90700	37027
90800	37078
90900	37121
91000	37164
91100	37214
91200	37261
91300	37311
91400	37362
91500	37417
91600	37461
91700	37507
91800	37563
91900	37610
92000	37659
92100	37713
92200	37761
92300	37813
92400	37856
92500	37908
92600	37963
92700	38015
92800	38071
92900	38119
93000	38175
93100	38226
93200	38278
93300	38328
93400	38378
93500	38435
93600	38479
93700	38528
93800	38575
93900	38624
94000	38679
94100	38731
94200	38769
94300	38821
94400	38881
94500	38936
94600	38989
94700	39046
94800	39087
94900	39129
95000	39185
95100	39235
95200	39287
95300	39342
95400	39399
95500	39451
95600	39495
95700	39545
95800	39589
95900	39639
96000	39686
96100	39748
96200	39792
96300	39846
96400	39893
96500	39941
96600	39996
96700	40053
96800	40089
96900	40140
97000	40194
97100	40244
97200	40296
97300	40342
97400	40393
97500	40450
97600	40499
97700	40547
97800	40601
97900	40654
98000	40708
98100	40755
98200	40807
98300	40857
98400	40904
98500	40961
98600	41009
98700	41059
98800	41109
98900	41156
99000	41203
99100	41246
99200	41292
99300	41343
99400	41394
99500	41448
99600	41497
99700	41549
99800	41599
99900	41646
100000	41706


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,199,0,1
300,297,1,2
400,394,3,3
500,492,3,5
600,585,5,10
700,683,5,12
800,780,5,15
900,878,5,17
1000,974,7,19
1100,1067,8,25
1200,1162,9,29
1300,1258,11,31
1400,1351,13,36
1500,1443,14,43
1600,1530,17,53
1700,1619,21,60
1800,1708,23,69
1900,1791,27,82
2000,1875,34,91
2100,1967,35,98
2200,2055,37,108
2300,2143,41,116
2400,2228,45,127
2500,2312,49,139
2600,2398,52,150
2700,2486,52,162
2800,2570,57,173
2900,2656,60,184
3000,2739,63,198
3100,2825,68,207
3200,2912,75,213
3300,2993,79,228
3400,3082,82,236
3500,3160,91,249
3600,3239,99,262
3700,3313,110,277
3800,3396,114,290
3900,3475,118,307
4000,3556,121,323
4100,3641,121,338
4200,3717,128,355
4300,3792,138,370
4400,3859,150,391
4500,3938,155,407
4600,4019,161,420
4700,4103,163,434
4800,4166,171,463
4900,4246,174,480
5000,4327,175,498
5100,4398,182,520
5200,4478,188,534
5300,4552,195,553
5400,4633,198,569
5500,4701,201,598
5600,4771,213,616
5700,4842,222,636
5800,4907,230,663
5900,4970,239,691
6000,5040,249,711
6100,5114,252,734
6200,5186,256,758
6300,5242,270,788
6400,5314,276,810
6500,5379,283,838
6600,5442,291,867
6700,5501,299,900
6800,5565,308,927
6900,5635,316,949
7000,5702,325,973
7100,5763,337,1000
7200,5836,341,1023
7300,5898,352,1050
7400,5959,364,1077
7500,6021,376,1103
7600,6086,387,1127
7700,6150,394,1156
7800,6209,403,1188
7900,6275,410,1215
8000,6335,417,1248
8100,6399,429,1272
8200,6454,441,1305
8300,6518,450,1332
8400,6576,464,1360
8500,6640,474,1386
8600,6698,483,1419
8700,6762,495,1443
8800,6821,503,1476
8900,6881,511,1508
9000,6941,520,1539
9100,7003,533,1564
9200,7063,538,1599
9300,7124,548,1628
9400,7186,557,1657
9500,7244,568,1688
9600,7301,583,1716
9700,7354,597,1749
9800,7407,610,1783
9900,7462,622,1816
10000,7517,637,1846
10100,7568,648,1884
10200,7614,662,1924
10300,7678,675,1947
10400,7724,687,1989
10500,7779,706,2015
10600,7827,719,2054
10700,7879,732,2089
10800,7934,741,2125
10900,7980,752,2168
11000,8029,758,2213
11100,8083,769,2248
11200,8129,778,2293
11300,8171,797,2332
11400,8221,807,2372
11500,8271,816,2413
11600,8323,827,2450
11700,8375,842,2483
11800,8422,859,2519
11900,8466,875,2559
12000,8513,889,2598
12100,8560,905,2635
12200,8610,916,2674
12300,8654,929,2717
12400,8694,940,2766
12500,8738,953,2809
12600,8785,968,2847
12700,8836,982,2882
12800,8884,996,2920
12900,8924,1013,2963
13000,8970,1027,3003
13100,9009,1039,3052
13200,9058,1048,3094
13300,9106,1059,3135
13400,9149,1077,3174
13500,9186,1095,3219
13600,9229,1109,3262
13700,9267,1127,3306
13800,9306,1139,3355
13900,9342,1153,3405
14000,9381,1166,3453
14100,9418,1180,3502
14200,9462,1198,3540
14300,9499,1217,3584
14400,9543,1228,3629
14500,9583,1245,3672
14600,9618,1260,3722
14700,9653,1277,3770
14800,9710,1286,3804
14900,9750,1303,3847
15000,9785,1316,3899
15100,9826,1325,3949
15200,9870,1342,3988
15300,9905,1362,4033
15400,9947,1371,4082
15500,9984,1383,4133
15600,10023,1394,4183
15700,10059,1410,4231
15800,10101,1425,4274
15900,10138,1440,4322
16000,10173,1454,4373
16100,10220,1463,4417
16200,10258,1482,4460
16300,10292,1502,4506
16400,10329,1513,4558
16500,10371,1531,4598
16600,10408,1547,4645
16700,10445,1559,4696
16800,10485,1571,4744
16900,10528,1588,4784
17000,10564,1601,4835
17100,10602,1616,4882
17200,10637,1637,4926
17300,10663,1657,4980
17400,10702,1674,5024
17500,10737,1695,5068
17600,10778,1713,5109
17700,10807,1736,5157
17800,10833,1753,5214
17900,10867,1770,5263
18000,10898,1788,5314
18100,10926,1804,5370
18200,10951,1822,5427
18300,10987,1843,5470
18400,11019,1861,5520
18500,11054,1878,5568
18600,11079,1895,5626
18700,11114,1914,5672
18800,11150,1931,5719
18900,11186,1951,5763
19000,11214,1970,5816
19100,11246,1990,5864
19200,11277,2004,5919
19300,11308,2014,5978
19400,11331,2033,6036
19500,11357,2046,6097
19600,11393,2058,6149
19700,11421,2070,6209
19800,11452,2083,6265
19900,11488,2107,6305
20000,11516,2125,6359
20100,11538,2144,6418
20200,11576,2161,6463
20300,11609,2171,6520
20400,11638,2188,6574
20500,11667,2210,6623
20600,11690,2227,6683
20700,11712,2247,6741
20800,11728,2265,6807
20900,11750,2283,6867
21000,11783,2301,6916
21100,11813,2321,6966
21200,11846,2334,7020
21300,11873,2354,7073
21400,11906,2370,7124
21500,11931,2386,7183
21600,11962,2397,7241
21700,11992,2409,7299
21800,12017,2431,7352
21900,12038,2448,7414
22000,12066,2469,7465
22100,12094,2484,7522
22200,12112,2505,7583
22300,12135,2532,7633
22400,12154,2556,7690
22500,12180,2569,7751
22600,12208,2585,7807
22700,12237,2610,7853
22800,12274,2621,7905
22900,12294,2645,7961
23000,12323,2660,8017
23100,12349,2684,8067
23200,12375,2703,8122
23300,12400,2725,8175
23400,12421,2742,8237
23500,12445,2760,8295
23600,12466,2778,8356
23700,12496,2796,8408
23800,12517,2816,8467
23900,12542,2838,8520
24000,12566,2857,8577
24100,12595,2882,8623
24200,12621,2901,8678
24300,12645,2927,8728
24400,12669,2948,8783
24500,12691,2969,8840
24600,12720,2986,8894
24700,12746,3004,8950
24800,12770,3021,9009
24900,12798,3042,9060
25000,12823,3062,9115
25100,12843,3079,9178
25200,12871,3095,9234
25300,12898,3108,9294
25400,12920,3125,9355
25500,12940,3145,9415
25600,12961,3164,9475
25700,12981,3180,9539
25800,12995,3198,9607
25900,13017,3222,9661
26000,13046,3241,9713
26100,13071,3261,9768
26200,13086,3286,9828
26300,13109,3303,9888
26400,13131,3320,9949
26500,13155,3337,10008
26600,13177,3353,10070
26700,13191,3375,10134
26800,13210,3396,10194
26900,13232,3418,10250
27000,13248,3441,10311
27100,13272,3467,10361
27200,13291,3480,10429
27300,13306,3503,10491
27400,13322,3523,10555
27500,13343,3541,10616
27600,13357,3569,10674
27700,13371,3583,10746
27800,13396,3595,10809
27900,13409,3617,10874
28000,13428,3636,10936
28100,13441,3658,11001
28200,13458,3677,11065
28300,13482,3695,11123
28400,13507,3714,11179
28500,13527,3737,11236
28600,13552,3753,11295
28700,13577,3776,11347
28800,13598,3796,11406
28900,13616,3816,11468
29000,13629,3840,11531
29100,13646,3859,11595
29200,13661,3879,11660
29300,13683,3900,11717
29400,13691,3924,11785
29500,13706,3952,11842
29600,13719,3974,11907
29700,13739,3999,11962
29800,13751,4017,12032
29900,13768,4042,12090
30000,13783,4060,12157
30100,13797,4077,12226
30200,13814,4102,12284
30300,13832,4123,12345
30400,13851,4146,12403
30500,13871,4164,12465
30600,13889,4183,12528
30700,13899,4205,12596
30800,13908,4231,12661
30900,13920,4248,12732
31000,13938,4269,12793
31100,13955,4287,12858
31200,13965,4307,12928
31300,13977,4319,13004
31400,13986,4339,13075
31500,14005,4354,13141
31600,14018,4373,13209
31700,14032,4389,13279
31800,14042,4403,13355
31900,14059,4423,13418
32000,14073,4450,13477
32100,14087,4472,13541
32200,14106,4490,13604
32300,14121,4514,13665
32400,14129,4537,13734
32500,14138,4551,13811
32600,14153,4582,13865
32700,14166,4608,13926
32800,14180,4628,13992
32900,14189,4644,14067
33000,14200,4667,14133
33100,14215,4688,14197
33200,14230,4709,14261
33300,14243,4726,14331
33400,14256,4750,14394
33500,14277,4770,14453
33600,14287,4796,14517
33700,14297,4816,14587
33800,14307,4837,14656
33900,14323,4858,14719
34000,14329,4881,14790
34100,14344,4910,14846
34200,14362,4937,14901
34300,14373,4957,14970
34400,14382,4984,15034
34500,14399,5010,15091
34600,14417,5028,15155
34700,14431,5048,15221
34800,14446,5066,15288
34900,14458,5089,15353
35000,14464,5111,15425
35100,14475,5134,15491
35200,14483,5160,15557
35300,14498,5185,15617
35400,14513,5205,15682
35500,14522,5226,15752
35600,14533,5249,15818
35700,14542,5270,15888
35800,14553,5299,15948
35900,14564,5322,16014
36000,14578,5345,16077
36100,14591,5367,16142
36200,14601,5394,16205
36300,14608,5422,16270
36400,14616,5440,16344
36500,14624,5465,16411
36600,14639,5485,16476
36700,14652,5510,16538
36800,14663,5533,16604
36900,14678,5551,16671
37000,14690,5573,16737
37100,14703,5591,16806
37200,14711,5609,16880
37300,14726,5632,16942
37400,14736,5657,17007
37500,14741,5682,17077
37600,14756,5699,17145
37700,14769,5718,17213
37800,14781,5746,17273
37900,14795,5771,17334
38000,14805,5797,17398
38100,14815,5818,17467
38200,14828,5847,17525
38300,14837,5868,17595
38400,14845,5894,17661
38500,14851,5919,17730
38600,14860,5944,17796
38700,14871,5962,17867
38800,14882,5984,17934
38900,14892,6004,18004
39000,14905,6026,18069
39100,14911,6046,18143
39200,14923,6062,18215
39300,14932,6082,18286
39400,14945,6112,18343
39500,14949,6133,18418
39600,14956,6158,18486
39700,14967,6178,18555
39800,14971,6205,18624
39900,14982,6229,18689
40000,14994,6250,18756
40100,15001,6269,18830
40200,15009,6302,18889
40300,15016,6328,18956
40400,15026,6351,19023
40500,15031,6374,19095
40600,15041,6391,19168
40700,15051,6412,19237
40800,15064,6425,19311
40900,15072,6448,19380
41000,15080,6467,19453
41100,15085,6493,19522
41200,15094,6514,19592
41300,15099,6537,19664
41400,15107,6557,19736
41500,15120,6580,19800
41600,15127,6607,19866
41700,15129,6634,19937
41800,15138,6655,20007
41900,15145,6680,20075
42000,15152,6704,20144
42100,15158,6728,20214
42200,15161,6752,20287
42300,15167,6773,20360
42400,15174,6797,20429
42500,15181,6818,20501
42600,15191,6839,20570
42700,15204,6866,20630
42800,15211,6889,20700
42900,15218,6914,20768
43000,15222,6944,20834
43100,15227,6971,20902
43200,15233,6996,20971
43300,15236,7019,21045
43400,15243,7047,21110
43500,15256,7061,21183
43600,15258,7087,21255
43700,15261,7111,21328
43800,15269,7135,21396
43900,15276,7154,21470
44000,15279,7184,21537
44100,15286,7207,21607
44200,15289,7233,21678
44300,15292,7260,21748
44400,15299,7274,21827
44500,15310,7291,21899
44600,15317,7312,21971
44700,15326,7330,22044
44800,15330,7359,22111
44900,15338,7382,22180
45000,15346,7404,22250
45100,15354,7421,22325
45200,15357,7444,22399
45300,15367,7465,22468
45400,15376,7486,22538
45500,15385,7504,22611
45600,15387,7529,22684
45700,15391,7562,22747
45800,15395,7586,22819
45900,15400,7609,22891
46000,15405,7639,22956
46100,15412,7660,23028
46200,15419,7682,23099
46300,15422,7709,23169
46400,15424,7732,23244
46500,15428,7753,23319
46600,15429,7785,23386
46700,15431,7807,23462
46800,15439,7827,23534
46900,15445,7852,23603
47000,15453,7873,23674
47100,15456,7895,23749
47200,15462,7921,23817
47300,15465,7944,23891
47400,15466,7968,23966
47500,15471,8000,24029
47600,15478,8028,24094
47700,15488,8048,24164
47800,15497,8075,24228
47900,15501,8101,24298
48000,15508,8128,24364
48100,15512,8150,24438
48200,15519,8179,24502
48300,15523,8203,24574
48400,15532,8219,24649
48500,15541,8240,24719
48600,15544,8259,24797
48700,15548,8283,24869
48800,15551,8309,24940
48900,15554,8326,25020
49000,15556,8344,25100
49100,15564,8373,25163
49200,15569,8398,25233
49300,15575,8422,25303
49400,15577,8446,25377
49500,15581,8463,25456
49600,15586,8492,25522
49700,15591,8514,25595
49800,15594,8534,25672
49900,15602,8554,25744
50000,15608,8576,25816
50100,15610,8601,25889
50200,15614,8623,25963
50300,15620,8647,26033
50400,15626,8672,26102
50500,15630,8691,26179
50600,15636,8709,26255
50700,15639,8733,26328
50800,15644,8754,26402
50900,15649,8782,26469
51000,15654,8814,26532
51100,15657,8833,26610
51200,15660,8854,26686
51300,15664,8870,26766
51400,15668,8893,26839
51500,15670,8916,26914
51600,15672,8935,26993
51700,15679,8958,27063
51800,15683,8984,27133
51900,15687,9005,27208
52000,15689,9038,27273
52100,15693,9060,27347
52200,15699,9083,27418
52300,15703,9106,27491
52400,15707,9131,27562
52500,15710,9149,27641
52600,15713,9174,27713
52700,15720,9193,27787
52800,15724,9229,27847
52900,15727,9249,27924
53000,15732,9282,27986
53100,15738,9303,28059
53200,15746,9327,28127
53300,15750,9350,28200
53400,15755,9377,28268
53500,15758,9398,28344
53600,15761,9421,28418
53700,15767,9449,28484
53800,15767,9477,28556
53900,15770,9507,28623
54000,15772,9532,28696
54100,15778,9551,28771
54200,15785,9576,28839
54300,15791,9597,28912
54400,15793,9616,28991
54500,15800,9641,29059
54600,15807,9666,29127
54700,15810,9691,29199
54800,15814,9716,29270
54900,15817,9742,29341
55000,15821,9765,29414
55100,15826,9785,29489
55200,15827,9805,29568
55300,15829,9835,29636
55400,15831,9866,29703
55500,15833,9893,29774
55600,15836,9920,29844
55700,15838,9950,29912
55800,15842,9977,29981
55900,15843,10003,30054
56000,15847,10028,30125
56100,15855,10053,30192
56200,15860,10075,30265
56300,15863,10106,30331
56400,15865,10130,30405
56500,15869,10155,30476
56600,15870,10184,30546
56700,15873,10210,30617
56800,15874,10235,30691
56900,15880,10257,30763
57000,15880,10279,30841
57100,15881,10300,30919
57200,15882,10326,30992
57300,15888,10350,31062
57400,15891,10379,31130
57500,15894,10403,31203
57600,15899,10424,31277
57700,15905,10449,31346
57800,15912,10471,31417
57900,15914,10492,31494
58000,15918,10518,31564
58100,15920,10541,31639
58200,15921,10572,31707
58300,15924,10595,31781
58400,15924,10621,31855
58500,15927,10646,31927
58600,15931,10666,32003
58700,15933,10690,32077
58800,15935,10715,32150
58900,15936,10753,32211
59000,15939,10778,32283
59100,15941,10806,32353
59200,15946,10830,32424
59300,15948,10865,32487
59400,15950,10893,32557
59500,15953,10917,32630
59600,15958,10945,32697
59700,15960,10976,32764
59800,15962,10996,32842
59900,15965,11021,32914
60000,15965,11051,32984
60100,15968,11079,33053
60200,15972,11113,33115
60300,15977,11136,33187
60400,15982,11166,33252
60500,15983,11192,33325
60600,15985,11224,33391
60700,15985,11248,33467
60800,15986,11274,33540
60900,15988,11296,33616
61000,15991,11317,33692
61100,15991,11343,33766
61200,15995,11367,33838
61300,16001,11391,33908
61400,16002,11416,33982
61500,16006,11444,34050
61600,16010,11467,34123
61700,16012,11490,34198
61800,16014,11515,34271
61900,16017,11535,34348
62000,16020,11559,34421
62100,16023,11592,34485
62200,16025,11616,34559
62300,16030,11648,34622
62400,16030,11672,34698
62500,16035,11696,34769
62600,16037,11716,34847
62700,16039,11749,34912
62800,16041,11773,34986
62900,16042,11800,35058
63000,16043,11825,35132
63100,16046,11839,35215
63200,16050,11859,35291
63300,16051,11881,35368
63400,16051,11906,35443
63500,16053,11928,35519
63600,16056,11956,35588
63700,16059,11971,35670
63800,16061,11993,35746
63900,16064,12019,35817
64000,16065,12047,35888
64100,16067,12077,35956
64200,16069,12101,36030
64300,16072,12127,36101
64400,16074,12152,36174
64500,16078,12173,36249
64600,16080,12203,36317
64700,16082,12227,36391
64800,16085,12249,36466
64900,16088,12275,36537
65000,16091,12301,36608
65100,16091,12328,36681
65200,16092,12351,36757
65300,16093,12377,36830
65400,16095,12402,36903
65500,16098,12422,36980
65600,16101,12447,37052
65700,16103,12472,37125
65800,16104,12499,37197
65900,16105,12521,37274
66000,16106,12539,37355
66100,16106,12571,37423
66200,16106,12598,37496
66300,16109,12617,37574
66400,16109,12644,37647
66500,16110,12669,37721
66600,16111,12690,37799
66700,16113,12718,37869
66800,16115,12735,37950
66900,16118,12758,38024
67000,16118,12782,38100
67100,16119,12812,38169
67200,16121,12837,38242
67300,16124,12861,38315
67400,16127,12878,38395
67500,16130,12906,38464
67600,16132,12930,38538
67700,16133,12965,38602
67800,16134,12993,38673
67900,16134,13019,38747
68000,16136,13041,38823
68100,16136,13068,38896
68200,16136,13097,38967
68300,16136,13122,39042
68400,16138,13144,39118
68500,16139,13167,39194
68600,16143,13186,39271
68700,16144,13217,39339
68800,16145,13237,39418
68900,16146,13256,39498
69000,16148,13275,39577
69100,16148,13306,39646
69200,16152,13329,39719
69300,16155,13357,39788
69400,16157,13379,39864
69500,16160,13401,39939
69600,16161,13425,40014
69700,16163,13452,40085
69800,16168,13468,40164
69900,16169,13496,40235
70000,16170,13515,40315
70100,16170,13546,40384
70200,16171,13568,40461
70300,16171,13596,40533
70400,16172,13617,40611
70500,16173,13636,40691
70600,16174,13665,40761
70700,16175,13684,40841
70800,16175,13704,40921
70900,16175,13730,40995
71000,16175,13754,41071
71100,16176,13776,41148
71200,16178,13802,41220
71300,16178,13828,41294
71400,16180,13855,41365
71500,16181,13872,41447
71600,16184,13902,41514
71700,16186,13925,41589
71800,16186,13951,41663
71900,16188,13984,41728
72000,16189,14007,41804
72100,16190,14031,41879
72200,16190,14054,41956
72300,16190,14079,42031
72400,16193,14102,42105
72500,16193,14130,42177
72600,16195,14155,42250
72700,16197,14176,42327
72800,16199,14203,42398
72900,16200,14227,42473
73000,16200,14249,42551
73100,16200,14269,42631
73200,16200,14298,42702
73300,16201,14331,42768
73400,16202,14357,42841
73500,16203,14391,42906
73600,16204,14421,42975
73700,16205,14448,43047
73800,16206,14478,43116
73900,16207,14505,43188
74000,16207,14532,43261
74100,16208,14556,43336
74200,16209,14583,43408
74300,16211,14605,43484
74400,16213,14628,43559
74500,16213,14653,43634
74600,16214,14680,43706
74700,16215,14715,43770
74800,16215,14738,43847
74900,16215,14757,43928
75000,16215,14777,44008
75100,16215,14802,44083
75200,16215,14827,44158
75300,16216,14859,44225
75400,16219,14887,44294
75500,16219,14909,44372
75600,16219,14933,44448
75700,16219,14956,44525
75800,16219,14978,44603
75900,16219,15004,44677
76000,16220,15033,44747
76100,16220,15052,44828
76200,16220,15080,44900
76300,16221,15099,44980
76400,16222,15127,45051
76500,16223,15149,45128
76600,16224,15170,45206
76700,16227,15199,45274
76800,16227,15219,45354
76900,16228,15243,45429
77000,16228,15268,45504
77100,16228,15291,45581
77200,16229,15308,45663
77300,16230,15331,45739
77400,16231,15353,45816
77500,16232,15377,45891
77600,16232,15401,45967
77700,16235,15420,46045
77800,16236,15445,46119
77900,16236,15467,46197
78000,16236,15486,46278
78100,16237,15502,46361
78200,16238,15534,46428
78300,16238,15558,46504
78400,16238,15583,46579
78500,16238,15603,46659
78600,16238,15632,46730
78700,16240,15656,46804
78800,16240,15681,46879
78900,16241,15712,46947
79000,16241,15740,47019
79100,16242,15764,47094
79200,16243,15784,47173
79300,16243,15809,47248
79400,16244,15829,47327
79500,16245,15848,47407
79600,16245,15878,47477
79700,16245,15903,47552
79800,16247,15925,47628
79900,16247,15947,47706
80000,16248,15965,47787
80100,16250,15991,47859
80200,16252,16018,47930
80300,16253,16045,48002
80400,16253,16063,48084
80500,16253,16085,48162
80600,16254,16108,48238
80700,16255,16132,48313
80800,16256,16161,48383
80900,16257,16175,48468
81000,16258,16205,48537
81100,16261,16225,48614
81200,16262,16253,48685
81300,16262,16274,48764
81400,16263,16299,48838
81500,16263,16323,48914
81600,16265,16343,48992
81700,16267,16371,49062
81800,16267,16395,49138
81900,16269,16412,49219
82000,16270,16436,49294
82100,16270,16459,49371
82200,16270,16482,49448
82300,16271,16503,49526
82400,16272,16524,49604
82500,16273,16555,49672
82600,16276,16579,49745
82700,16277,16605,49818
82800,16277,16629,49894
82900,16280,16648,49972
83000,16282,16661,50057
83100,16282,16686,50132
83200,16282,16714,50204
83300,16282,16744,50274
83400,16285,16770,50345
83500,16287,16796,50417
83600,16288,16816,50496
83700,16289,16840,50571
83800,16290,16868,50642
83900,16290,16890,50720
84000,16290,16915,50795
84100,16292,16939,50869
84200,16293,16971,50936
84300,16293,16993,51014
84400,16295,17019,51086
84500,16296,17040,51164
84600,16296,17067,51237
84700,16299,17090,51311
84800,16299,17108,51393
84900,16300,17135,51465
85000,16301,17158,51541
85100,16302,17181,51617
85200,16302,17206,51692
85300,16304,17224,51772
85400,16304,17258,51838
85500,16304,17281,51915
85600,16304,17309,51987
85700,16305,17327,52068
85800,16305,17354,52141
85900,16306,17376,52218
86000,16306,17400,52294
86100,16306,17424,52370
86200,16307,17450,52443
86300,16307,17470,52523
86400,16307,17506,52587
86500,16308,17531,52661
86600,16309,17552,52739
86700,16309,17585,52806
86800,16309,17607,52884
86900,16309,17632,52959
87000,16309,17660,53031
87100,16311,17691,53098
87200,16311,17720,53169
87300,16311,17745,53244
87400,16311,17773,53316
87500,16313,17803,53384
87600,16313,17824,53463
87700,16313,17852,53535
87800,16314,17873,53613
87900,16314,17896,53690
88000,16314,17921,53765
88100,16314,17945,53841
88200,16315,17973,53912
88300,16316,17990,53994
88400,16316,18010,54074
88500,16316,18033,54151
88600,16317,18060,54223
88700,16318,18093,54289
88800,16319,18109,54372
88900,16320,18136,54444
89000,16320,18156,54524
89100,16320,18184,54596
89200,16321,18214,54665
89300,16321,18241,54738
89400,16321,18260,54819
89500,16321,18277,54902
89600,16321,18297,54982
89700,16321,18316,55063
89800,16322,18338,55140
89900,16323,18366,55211
90000,16324,18388,55288
90100,16324,18415,55361
90200,16324,18441,55435
90300,16324,18473,55503
90400,16324,18495,55581
90500,16324,18518,55658
90600,16324,18547,55729
90700,16325,18576,55799
90800,16326,18599,55875
90900,16326,18623,55951
91000,16327,18647,56026
91100,16327,18670,56103
91200,16327,18693,56180
91300,16327,18709,56264
91400,16327,18731,56342
91500,16327,18748,56425
91600,16329,18772,56499
91700,16329,18793,56578
91800,16329,18816,56655
91900,16330,18837,56733
92000,16330,18865,56805
92100,16330,18887,56883
92200,16330,18910,56960
92300,16331,18936,57033
92400,16332,18958,57110
92500,16333,18982,57185
92600,16333,19008,57259
92700,16333,19034,57333
92800,16333,19060,57407
92900,16333,19080,57487
93000,16333,19105,57562
93100,16333,19126,57641
93200,16333,19155,57712
93300,16333,19177,57790
93400,16334,19208,57858
93500,16334,19225,57941
93600,16334,19246,58020
93700,16334,19280,58086
93800,16334,19307,58159
93900,16336,19335,58229
94000,16336,19354,58310
94100,16338,19379,58383
94200,16338,19401,58461
94300,16338,19427,58535
94400,16338,19445,58617
94500,16338,19466,58696
94600,16340,19486,58774
94700,16340,19509,58851
94800,16340,19539,58921
94900,16340,19565,58995
95000,16340,19588,59072
95100,16340,19613,59147
95200,16340,19634,59226
95300,16341,19648,59311
95400,16341,19672,59387
95500,16342,19698,59460
95600,16342,19726,59532
95700,16342,19748,59610
95800,16342,19766,59692
95900,16342,19798,59760
96000,16342,19819,59839
96100,16342,19844,59914
96200,16342,19870,59988
96300,16342,19894,60064
96400,16343,19919,60138
96500,16344,19953,60203
96600,16344,19986,60270
96700,16344,20023,60333
96800,16344,20042,60414
96900,16344,20060,60496
97000,16344,20083,60573
97100,16344,20112,60644
97200,16344,20139,60717
97300,16344,20165,60791
97400,16345,20186,60869
97500,16345,20208,60947
97600,16346,20232,61022
97700,16346,20251,61103
97800,16346,20274,61180
97900,16346,20302,61252
98000,16346,20324,61330
98100,16347,20344,61409
98200,16347,20375,61478
98300,16347,20386,61567
98400,16347,20410,61643
98500,16347,20443,61710
98600,16347,20472,61781
98700,16347,20498,61855
98800,16347,20517,61936
98900,16349,20541,62010
99000,16349,20565,62086
99100,16350,20587,62163
99200,16350,20606,62244
99300,16350,20626,62324
99400,16350,20653,62397
99500,16350,20670,62480
99600,16350,20700,62550
99700,16350,20724,62626
99800,16350,20753,62697
99900,16350,20772,62778
100000,16350,20798,62852


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	1
400	3
500	3
600	5
700	5
800	5
900	5
1000	7
1100	8
1200	9
1300	11
1400	13
1500	14
1600	17
1700	21
1800	23
1900	27
2000	34
2100	35
2200	37
2300	41
2400	45
2500	49
2600	52
2700	52
2800	57
2900	60
3000	63
3100	68
3200	75
3300	79
3400	82
3500	91
3600	99
3700	110
3800	114
3900	118
4000	121
4100	121
4200	128
4300	138
4400	150
4500	155
4600	161
4700	163
4800	171
4900	174
5000	175
5100	182
5200	188
5300	195
5400	198
5500	201
5600	213
5700	222
5800	230
5900	239
6000	249
6100	252
6200	256
6300	270
6400	276
6500	283
6600	291
6700	299
6800	308
6900	316
7000	325
7100	337
7200	341
7300	352
7400	364
7500	376
7600	387
7700	394
7800	403
7900	410
8000	417
8100	429
8200	441
8300	450
8400	464
8500	474
8600	483
8700	495
8800	503
8900	511
9000	520
9100	533
9200	538
9300	548
9400	557
9500	568
9600	583
9700	597
9800	610
9900	622
10000	637
10100	648
10200	662
10300	675
10400	687
10500	706
10600	719
10700	732
10800	741
10900	752
11000	758
11100	769
11200	778
11300	797
11400	807
11500	816
11600	827
11700	842
11800	859
11900	875
12000	889
12100	905
12200	916
12300	929
12400	940
12500	953
12600	968
12700	982
12800	996
12900	1013
13000	1027
13100	1039
13200	1048
13300	1059
13400	1077
13500	1095
13600	1109
13700	1127
13800	1139
13900	1153
14000	1166
14100	1180
14200	1198
14300	1217
14400	1228
14500	1245
14600	1260
14700	1277
14800	1286
14900	1303
15000	1316
15100	1325
15200	1342
15300	1362
15400	1371
15500	1383
15600	1394
15700	1410
15800	1425
15900	1440
16000	1454
16100	1463
16200	1482
16300	1502
16400	1513
16500	1531
16600	1547
16700	1559
16800	1571
16900	1588
17000	1601
17100	1616
17200	1637
17300	1657
17400	1674
17500	1695
17600	1713
17700	1736
17800	1753
17900	1770
18000	1788
18100	1804
18200	1822
18300	1843
18400	1861
18500	1878
18600	1895
18700	1914
18800	1931
18900	1951
19000	1970
19100	1990
19200	2004
19300	2014
19400	2033
19500	2046
19600	2058
19700	2070
19800	2083
19900	2107
20000	2125
20100	2144
20200	2161
20300	2171
20400	2188
20500	2210
20600	2227
20700	2247
20800	2265
20900	2283
21000	2301
21100	2321
21200	2334
21300	2354
21400	2370
21500	2386
21600	2397
21700	2409
21800	2431
21900	2448
22000	2469
22100	2484
22200	2505
22300	2532
22400	2556
22500	2569
22600	2585
22700	2610
22800	2621
22900	2645
23000	2660
23100	2684
23200	2703
23300	2725
23400	2742
23500	2760
23600	2778
23700	2796
23800	2816
23900	2838
24000	2857
24100	2882
24200	2901
24300	2927
24400	2948
24500	2969
24600	2986
24700	3004
24800	3021
24900	3042
25000	3062
25100	3079
25200	3095
25300	3108
25400	3125
25500	3145
25600	3164
25700	3180
25800	3198
25900	3222
26000	3241
26100	3261
26200	3286
26300	3303
26400	3320
26500	3337
26600	3353
26700	3375
26800	3396
26900	3418
27000	3441
27100	3467
27200	3480
27300	3503
27400	3523
27500	3541
27600	3569
27700	3583
27800	3595
27900	3617
28000	3636
28100	3658
28200	3677
28300	3695
28400	3714
28500	3737
28600	3753
28700	3776
28800	3796
28900	3816
29000	3840
29100	3859
29200	3879
29300	3900
29400	3924
29500	3952
29600	3974
29700	3999
29800	4017
29900	4042
30000	4060
30100	4077
30200	4102
30300	4123
30400	4146
30500	4164
30600	4183
30700	4205
30800	4231
30900	4248
31000	4269
31100	4287
31200	4307
31300	4319
31400	4339
31500	4354
31600	4373
31700	4389
31800	4403
31900	4423
32000	4450
32100	4472
32200	4490
32300	4514
32400	4537
32500	4551
32600	4582
32700	4608
32800	4628
32900	4644
33000	4667
33100	4688
33200	4709
33300	4726
33400	4750
33500	4770
33600	4796
33700	4816
33800	4837
33900	4858
34000	4881
34100	4910
34200	4937
34300	4957
34400	4984
34500	5010
34600	5028
34700	5048
34800	5066
34900	5089
35000	5111
35100	5134
35200	5160
35300	5185
35400	5205
35500	5226
35600	5249
35700	5270
35800	5299
35900	5322
36000	5345
36100	5367
36200	5394
36300	5422
36400	5440
36500	5465
36600	5485
36700	5510
36800	5533
36900	5551
37000	5573
37100	5591
37200	5609
37300	5632
37400	5657
37500	5682
37600	5699
37700	5718
37800	5746
37900	5771
38000	5797
38100	5818
38200	5847
38300	5868
38400	5894
38500	5919
38600	5944
38700	5962
38800	5984
38900	6004
39000	6026
39100	6046
39200	6062
39300	6082
39400	6112
39500	6133
39600	6158
39700	6178
39800	6205
39900	6229
40000	6250
40100	6269
40200	6302
40300	6328
40400	6351
40500	6374
40600	6391
40700	6412
40800	6425
40900	6448
41000	6467
41100	6493
41200	6514
41300	6537
41400	6557
41500	6580
41600	6607
41700	6634
41800	6655
41900	6680
42000	6704
42100	6728
42200	6752
42300	6773
42400	6797
42500	6818
42600	6839
42700	6866
42800	6889
42900	6914
43000	6944
43100	6971
43200	6996
43300	7019
43400	7047
43500	7061
43600	7087
43700	7111
43800	7135
43900	7154
44000	7184
44100	7207
44200	7233
44300	7260
44400	7274
44500	7291
44600	7312
44700	7330
44800	7359
44900	7382
45000	7404
45100	7421
45200	7444
45300	7465
45400	7486
45500	7504
45600	7529
45700	7562
45800	7586
45900	7609
46000	7639
46100	7660
46200	7682
46300	7709
46400	7732
46500	7753
46600	7785
46700	7807
46800	7827
46900	7852
47000	7873
47100	7895
47200	7921
47300	7944
47400	7968
47500	8000
47600	8028
47700	8048
47800	8075
47900	8101
48000	8128
48100	8150
48200	8179
48300	8203
48400	8219
48500	8240
48600	8259
48700	8283
48800	8309
48900	8326
49000	8344
49100	8373
49200	8398
49300	8422
49400	8446
49500	8463
49600	8492
49700	8514
49800	8534
49900	8554
50000	8576
50100	8601
50200	8623
50300	8647
50400	8672
50500	8691
50600	8709
50700	8733
50800	8754
50900	8782
51000	8814
51100	8833
51200	8854
51300	8870
51400	8893
51500	8916
51600	8935
51700	8958
51800	8984
51900	9005
52000	9038
52100	9060
52200	9083
52300	9106
52400	9131
52500	9149
52600	9174
52700	9193
52800	9229
52900	9249
53000	9282
53100	9303
53200	9327
53300	9350
53400	9377
53500	9398
53600	9421
53700	9449
53800	9477
53900	9507
54000	9532
54100	9551
54200	9576
54300	9597
54400	9616
54500	9641
54600	9666
54700	9691
54800	9716
54900	9742
55000	9765
55100	9785
55200	9805
55300	9835
55400	9866
55500	9893
55600	9920
55700	9950
55800	9977
55900	10003
56000	10028
56100	10053
56200	10075
56300	10106
56400	10130
56500	10155
56600	10184
56700	10210
56800	10235
56900	10257
57000	10279
57100	10300
57200	10326
57300	10350
57400	10379
57500	10403
57600	10424
57700	10449
57800	10471
57900	10492
58000	10518
58100	10541
58200	10572
58300	10595
58400	10621
58500	10646
58600	10666
58700	10690
58800	10715
58900	10753
59000	10778
59100	10806
59200	10830
59300	10865
59400	10893
59500	10917
59600	10945
59700	10976
59800	10996
59900	11021
60000	11051
60100	11079
60200	11113
60300	11136
60400	11166
60500	11192
60600	11224
60700	11248
60800	11274
60900	11296
61000	11317
61100	11343
61200	11367
61300	11391
61400	11416
61500	11444
61600	11467
61700	11490
61800	11515
61900	11535
62000	11559
62100	11592
62200	11616
62300	11648
62400	11672
62500	11696
62600	11716
62700	11749
62800	11773
62900	11800
63000	11825
63100	11839
63200	11859
63300	11881
63400	11906
63500	11928
63600	11956
63700	11971
63800	11993
63900	12019
64000	12047
64100	12077
64200	12101
64300	12127
64400	12152
64500	12173
64600	12203
64700	12227
64800	12249
64900	12275
65000	12301
65100	12328
65200	12351
65300	12377
65400	12402
65500	12422
65600	12447
65700	12472
65800	12499
65900	12521
66000	12539
66100	12571
66200	12598
66300	12617
66400	12644
66500	12669
66600	12690
66700	12718
66800	12735
66900	12758
67000	12782
67100	12812
67200	12837
67300	12861
67400	12878
67500	12906
67600	12930
67700	12965
67800	12993
67900	13019
68000	13041
68100	13068
68200	13097
68300	13122
68400	13144
68500	13167
68600	13186
68700	13217
68800	13237
68900	13256
69000	13275
69100	13306
69200	13329
69300	13357
69400	13379
69500	13401
69600	13425
69700	13452
69800	13468
69900	13496
70000	13515
70100	13546
70200	13568
70300	13596
70400	13617
70500	13636
70600	13665
70700	13684
70800	13704
70900	13730
71000	13754
71100	13776
71200	13802
71300	13828
71400	13855
71500	13872
71600	13902
71700	13925
71800	13951
71900	13984
72000	14007
72100	14031
72200	14054
72300	14079
72400	14102
72500	14130
72600	14155
72700	14176
72800	14203
72900	14227
73000	14249
73100	14269
73200	14298
73300	14331
73400	14357
73500	14391
73600	14421
73700	14448
73800	14478
73900	14505
74000	14532
74100	14556
74200	14583
74300	14605
74400	14628
74500	14653
74600	14680
74700	14715
74800	14738
74900	14757
75000	14777
75100	14802
75200	14827
75300	14859
75400	14887
75500	14909
75600	14933
75700	14956
75800	14978
75900	15004
76000	15033
76100	15052
76200	15080
76300	15099
76400	15127
76500	15149
76600	15170
76700	15199
76800	15219
76900	15243
77000	15268
77100	15291
77200	15308
77300	15331
77400	15353
77500	15377
77600	15401
77700	15420
77800	15445
77900	15467
78000	15486
78100	15502
78200	15534
78300	15558
78400	15583
78500	15603
78600	15632
78700	15656
78800	15681
78900	15712
79000	15740
79100	15764
79200	15784
79300	15809
79400	15829
79500	15848
79600	15878
79700	15903
79800	15925
79900	15947
80000	15965
80100	15991
80200	16018
80300	16045
80400	16063
80500	16085
80600	16108
80700	16132
80800	16161
80900	16175
81000	16205
81100	16225
81200	16253
81300	16274
81400	16299
81500	16323
81600	16343
81700	16371
81800	16395
81900	16412
82000	16436
82100	16459
82200	16482
82300	16503
82400	16524
82500	16555
82600	16579
82700	16605
82800	16629
82900	16648
83000	16661
83100	16686
83200	16714
83300	16744
83400	16770
83500	16796
83600	16816
83700	16840
83800	16868
83900	16890
84000	16915
84100	16939
84200	16971
84300	16993
84400	17019
84500	17040
84600	17067
84700	17090
84800	17108
84900	17135
85000	17158
85100	17181
85200	17206
85300	17224
85400	17258
85500	17281
85600	17309
85700	17327
85800	17354
85900	17376
86000	17400
86100	17424
86200	17450
86300	17470
86400	17506
86500	17531
86600	17552
86700	17585
86800	17607
86900	17632
87000	17660
87100	17691
87200	17720
87300	17745
87400	17773
87500	17803
87600	17824
87700	17852
87800	17873
87900	17896
88000	17921
88100	17945
88200	17973
88300	17990
88400	18010
88500	18033
88600	18060
88700	18093
88800	18109
88900	18136
89000	18156
89100	18184
89200	18214
89300	18241
89400	18260
89500	18277
89600	18297
89700	18316
89800	18338
89900	18366
90000	18388
90100	18415
90200	18441
90300	18473
90400	18495
90500	18518
90600	18547
90700	18576
90800	18599
90900	18623
91000	18647
91100	18670
91200	18693
91300	18709
91400	18731
91500	18748
91600	18772
91700	18793
91800	18816
91900	18837
92000	18865
92100	18887
92200	18910
92300	18936
92400	18958
92500	18982
92600	19008
92700	19034
92800	19060
92900	19080
93000	19105
93100	19126
93200	19155
93300	19177
93400	19208
93500	19225
93600	19246
93700	19280
93800	19307
93900	19335
94000	19354
94100	19379
94200	19401
94300	19427
94400	19445
94500	19466
94600	19486
94700	19509
94800	19539
94900	19565
95000	19588
95100	19613
95200	19634
95300	19648
95400	19672
95500	19698
95600	19726
95700	19748
95800	19766
95900	19798
96000	19819
96100	19844
96200	19870
96300	19894
96400	19919
96500	19953
96600	19986
96700	20023
96800	20042
96900	20060
97000	20083
97100	20112
97200	20139
97300	20165
97400	20186
97500	20208
97600	20232
97700	20251
97800	20274
97900	20302
98000	20324
98100	20344
98200	20375
98300	20386
98400	20410
98500	20443
98600	20472
98700	20498
98800	20517
98900	20541
99000	20565
99100	20587
99200	20606
99300	20626
99400	20653
99500	20670
99600	20700
99700	20724
99800	20753
99900	20772
100000	20798


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	199
300	297
400	394
500	492
600	585
700	683
800	780
900	878
1000	974
1100	1067
1200	1162
1300	1258
1400	1351
1500	1443
1600	1530
1700	1619
1800	1708
1900	1791
2000	1875
2100	1967
2200	2055
2300	2143
2400	2228
2500	2312
2600	2398
2700	2486
2800	2570
2900	2656
3000	2739
3100	2825
3200	2912
3300	2993
3400	3082
3500	3160
3600	3239
3700	3313
3800	3396
3900	3475
4000	3556
4100	3641
4200	3717
4300	3792
4400	3859
4500	3938
4600	4019
4700	4103
4800	4166
4900	4246
5000	4327
5100	4398
5200	4478
5300	4552
5400	4633
5500	4701
5600	4771
5700	4842
5800	4907
5900	4970
6000	5040
6100	5114
6200	5186
6300	5242
6400	5314
6500	5379
6600	5442
6700	5501
6800	5565
6900	5635
7000	5702
7100	5763
7200	5836
7300	5898
7400	5959
7500	6021
7600	6086
7700	6150
7800	6209
7900	6275
8000	6335
8100	6399
8200	6454
8300	6518
8400	6576
8500	6640
8600	6698
8700	6762
8800	6821
8900	6881
9000	6941
9100	7003
9200	7063
9300	7124
9400	7186
9500	7244
9600	7301
9700	7354
9800	7407
9900	7462
10000	7517
10100	7568
10200	7614
10300	7678
10400	7724
10500	7779
10600	7827
10700	7879
10800	7934
10900	7980
11000	8029
11100	8083
11200	8129
11300	8171
11400	8221
11500	8271
11600	8323
11700	8375
11800	8422
11900	8466
12000	8513
12100	8560
12200	8610
12300	8654
12400	8694
12500	8738
12600	8785
12700	8836
12800	8884
12900	8924
13000	8970
13100	9009
13200	9058
13300	9106
13400	9149
13500	9186
13600	9229
13700	9267
13800	9306
13900	9342
14000	9381
14100	9418
14200	9462
14300	9499
14400	9543
14500	9583
14600	9618
14700	9653
14800	9710
14900	9750
15000	9785
15100	9826
15200	9870
15300	9905
15400	9947
15500	9984
15600	10023
15700	10059
15800	10101
15900	10138
16000	10173
16100	10220
16200	10258
16300	10292
16400	10329
16500	10371
16600	10408
16700	10445
16800	10485
16900	10528
17000	10564
17100	10602
17200	10637
17300	10663
17400	10702
17500	10737
17600	10778
17700	10807
17800	10833
17900	10867
18000	10898
18100	10926
18200	10951
18300	10987
18400	11019
18500	11054
18600	11079
18700	11114
18800	11150
18900	11186
19000	11214
19100	11246
19200	11277
19300	11308
19400	11331
19500	11357
19600	11393
19700	11421
19800	11452
19900	11488
20000	11516
20100	11538
20200	11576
20300	11609
20400	11638
20500	11667
20600	11690
20700	11712
20800	11728
20900	11750
21000	11783
21100	11813
21200	11846
21300	11873
21400	11906
21500	11931
21600	11962
21700	11992
21800	12017
21900	12038
22000	12066
22100	12094
22200	12112
22300	12135
22400	12154
22500	12180
22600	12208
22700	12237
22800	12274
22900	12294
23000	12323
23100	12349
23200	12375
23300	12400
23400	12421
23500	12445
23600	12466
23700	12496
23800	12517
23900	12542
24000	12566
24100	12595
24200	12621
24300	12645
24400	12669
24500	12691
24600	12720
24700	12746
24800	12770
24900	12798
25000	12823
25100	12843
25200	12871
25300	12898
25400	12920
25500	12940
25600	12961
25700	12981
25800	12995
25900	13017
26000	13046
26100	13071
26200	13086
26300	13109
26400	13131
26500	13155
26600	13177
26700	13191
26800	13210
26900	13232
27000	13248
27100	13272
27200	13291
27300	13306
27400	13322
27500	13343
27600	13357
27700	13371
27800	13396
27900	13409
28000	13428
28100	13441
28200	13458
28300	13482
28400	13507
28500	13527
28600	13552
28700	13577
28800	13598
28900	13616
29000	13629
29100	13646
29200	13661
29300	13683
29400	13691
29500	13706
29600	13719
29700	13739
29800	13751
29900	13768
30000	13783
30100	13797
30200	13814
30300	13832
30400	13851
30500	13871
30600	13889
30700	13899
30800	13908
30900	13920
31000	13938
31100	13955
31200	13965
31300	13977
31400	13986
31500	14005
31600	14018
31700	14032
31800	14042
31900	14059
32000	14073
32100	14087
32200	14106
32300	14121
32400	14129
32500	14138
32600	14153
32700	14166
32800	14180
32900	14189
33000	14200
33100	14215
33200	14230
33300	14243
33400	14256
33500	14277
33600	14287
33700	14297
33800	14307
33900	14323
34000	14329
34100	14344
34200	14362
34300	14373
34400	14382
34500	14399
34600	14417
34700	14431
34800	14446
34900	14458
35000	14464
35100	14475
35200	14483
35300	14498
35400	14513
35500	14522
35600	14533
35700	14542
35800	14553
35900	14564
36000	14578
36100	14591
36200	14601
36300	14608
36400	14616
36500	14624
36600	14639
36700	14652
36800	14663
36900	14678
37000	14690
37100	14703
37200	14711
37300	14726
37400	14736
37500	14741
37600	14756
37700	14769
37800	14781
37900	14795
38000	14805
38100	14815
38200	14828
38300	14837
38400	14845
38500	14851
38600	14860
38700	14871
38800	14882
38900	14892
39000	14905
39100	14911
39200	14923
39300	14932
39400	14945
39500	14949
39600	14956
39700	14967
39800	14971
39900	14982
40000	14994
40100	15001
40200	15009
40300	15016
40400	15026
40500	15031
40600	15041
40700	15051
40800	15064
40900	15072
41000	15080
41100	15085
41200	15094
41300	15099
41400	15107
41500	15120
41600	15127
41700	15129
41800	15138
41900	15145
42000	15152
42100	15158
42200	15161
42300	15167
42400	15174
42500	15181
42600	15191
42700	15204
42800	15211
42900	15218
43000	15222
43100	15227
43200	15233
43300	15236
43400	15243
43500	15256
43600	15258
43700	15261
43800	15269
43900	15276
44000	15279
44100	15286
44200	15289
44300	15292
44400	15299
44500	15310
44600	15317
44700	15326
44800	15330
44900	15338
45000	15346
45100	15354
45200	15357
45300	15367
45400	15376
45500	15385
45600	15387
45700	15391
45800	15395
45900	15400
46000	15405
46100	15412
46200	15419
46300	15422
46400	15424
46500	15428
46600	15429
46700	15431
46800	15439
46900	15445
47000	15453
47100	15456
47200	15462
47300	15465
47400	15466
47500	15471
47600	15478
47700	15488
47800	15497
47900	15501
48000	15508
48100	15512
48200	15519
48300	15523
48400	15532
48500	15541
48600	15544
48700	15548
48800	15551
48900	15554
49000	15556
49100	15564
49200	15569
49300	15575
49400	15577
49500	15581
49600	15586
49700	15591
49800	15594
49900	15602
50000	15608
50100	15610
50200	15614
50300	15620
50400	15626
50500	15630
50600	15636
50700	15639
50800	15644
50900	15649
51000	15654
51100	15657
51200	15660
51300	15664
51400	15668
51500	15670
51600	15672
51700	15679
51800	15683
51900	15687
52000	15689
52100	15693
52200	15699
52300	15703
52400	15707
52500	15710
52600	15713
52700	15720
52800	15724
52900	15727
53000	15732
53100	15738
53200	15746
53300	15750
53400	15755
53500	15758
53600	15761
53700	15767
53800	15767
53900	15770
54000	15772
54100	15778
54200	15785
54300	15791
54400	15793
54500	15800
54600	15807
54700	15810
54800	15814
54900	15817
55000	15821
55100	15826
55200	15827
55300	15829
55400	15831
55500	15833
55600	15836
55700	15838
55800	15842
55900	15843
56000	15847
56100	15855
56200	15860
56300	15863
56400	15865
56500	15869
56600	15870
56700	15873
56800	15874
56900	15880
57000	15880
57100	15881
57200	15882
57300	15888
57400	15891
57500	15894
57600	15899
57700	15905
57800	15912
57900	15914
58000	15918
58100	15920
58200	15921
58300	15924
58400	15924
58500	15927
58600	15931
58700	15933
58800	15935
58900	15936
59000	15939
59100	15941
59200	15946
59300	15948
59400	15950
59500	15953
59600	15958
59700	15960
59800	15962
59900	15965
60000	15965
60100	15968
60200	15972
60300	15977
60400	15982
60500	15983
60600	15985
60700	15985
60800	15986
60900	15988
61000	15991
61100	15991
61200	15995
61300	16001
61400	16002
61500	16006
61600	16010
61700	16012
61800	16014
61900	16017
62000	16020
62100	16023
62200	16025
62300	16030
62400	16030
62500	16035
62600	16037
62700	16039
62800	16041
62900	16042
63000	16043
63100	16046
63200	16050
63300	16051
63400	16051
63500	16053
63600	16056
63700	16059
63800	16061
63900	16064
64000	16065
64100	16067
64200	16069
64300	16072
64400	16074
64500	16078
64600	16080
64700	16082
64800	16085
64900	16088
65000	16091
65100	16091
65200	16092
65300	16093
65400	16095
65500	16098
65600	16101
65700	16103
65800	16104
65900	16105
66000	16106
66100	16106
66200	16106
66300	16109
66400	16109
66500	16110
66600	16111
66700	16113
66800	16115
66900	16118
67000	16118
67100	16119
67200	16121
67300	16124
67400	16127
67500	16130
67600	16132
67700	16133
67800	16134
67900	16134
68000	16136
68100	16136
68200	16136
68300	16136
68400	16138
68500	16139
68600	16143
68700	16144
68800	16145
68900	16146
69000	16148
69100	16148
69200	16152
69300	16155
69400	16157
69500	16160
69600	16161
69700	16163
69800	16168
69900	16169
70000	16170
70100	16170
70200	16171
70300	16171
70400	16172
70500	16173
70600	16174
70700	16175
70800	16175
70900	16175
71000	16175
71100	16176
71200	16178
71300	16178
71400	16180
71500	16181
71600	16184
71700	16186
71800	16186
71900	16188
72000	16189
72100	16190
72200	16190
72300	16190
72400	16193
72500	16193
72600	16195
72700	16197
72800	16199
72900	16200
73000	16200
73100	16200
73200	16200
73300	16201
73400	16202
73500	16203
73600	16204
73700	16205
73800	16206
73900	16207
74000	16207
74100	16208
74200	16209
74300	16211
74400	16213
74500	16213
74600	16214
74700	16215
74800	16215
74900	16215
75000	16215
75100	16215
75200	16215
75300	16216
75400	16219
75500	16219
75600	16219
75700	16219
75800	16219
75900	16219
76000	16220
76100	16220
76200	16220
76300	16221
76400	16222
76500	16223
76600	16224
76700	16227
76800	16227
76900	16228
77000	16228
77100	16228
77200	16229
77300	16230
77400	16231
77500	16232
77600	16232
77700	16235
77800	16236
77900	16236
78000	16236
78100	16237
78200	16238
78300	16238
78400	16238
78500	16238
78600	16238
78700	16240
78800	16240
78900	16241
79000	16241
79100	16242
79200	16243
79300	16243
79400	16244
79500	16245
79600	16245
79700	16245
79800	16247
79900	16247
80000	16248
80100	16250
80200	16252
80300	16253
80400	16253
80500	16253
80600	16254
80700	16255
80800	16256
80900	16257
81000	16258
81100	16261
81200	16262
81300	16262
81400	16263
81500	16263
81600	16265
81700	16267
81800	16267
81900	16269
82000	16270
82100	16270
82200	16270
82300	16271
82400	16272
82500	16273
82600	16276
82700	16277
82800	16277
82900	16280
83000	16282
83100	16282
83200	16282
83300	16282
83400	16285
83500	16287
83600	16288
83700	16289
83800	16290
83900	16290
84000	16290
84100	16292
84200	16293
84300	16293
84400	16295
84500	16296
84600	16296
84700	16299
84800	16299
84900	16300
85000	16301
85100	16302
85200	16302
85300	16304
85400	16304
85500	16304
85600	16304
85700	16305
85800	16305
85900	16306
86000	16306
86100	16306
86200	16307
86300	16307
86400	16307
86500	16308
86600	16309
86700	16309
86800	16309
86900	16309
87000	16309
87100	16311
87200	16311
87300	16311
87400	16311
87500	16313
87600	16313
87700	16313
87800	16314
87900	16314
88000	16314
88100	16314
88200	16315
88300	16316
88400	16316
88500	16316
88600	16317
88700	16318
88800	16319
88900	16320
89000	16320
89100	16320
89200	16321
89300	16321
89400	16321
89500	16321
89600	16321
89700	16321
89800	16322
89900	16323
90000	16324
90100	16324
90200	16324
90300	16324
90400	16324
90500	16324
90600	16324
90700	16325
90800	16326
90900	16326
91000	16327
91100	16327
91200	16327
91300	16327
91400	16327
91500	16327
91600	16329
91700	16329
91800	16329
91900	16330
92000	16330
92100	16330
92200	16330
92300	16331
92400	16332
92500	16333
92600	16333
92700	16333
92800	16333
92900	16333
93000	16333
93100	16333
93200	16333
93300	16333
93400	16334
93500	16334
93600	16334
93700	16334
93800	16334
93900	16336
94000	16336
94100	16338
94200	16338
94300	16338
94400	16338
94500	16338
94600	16340
94700	16340
94800	16340
94900	16340
95000	16340
95100	16340
95200	16340
95300	16341
95400	16341
95500	16342
95600	16342
95700	16342
95800	16342
95900	16342
96000	16342
96100	16342
96200	16342
96300	16342
96400	16343
96500	16344
96600	16344
96700	16344
96800	16344
96900	16344
97000	16344
97100	16344
97200	16344
97300	16344
97400	16345
97500	16345
97600	16346
97700	16346
97800	16346
97900	16346
98000	16346
98100	16347
98200	16347
98300	16347
98400	16347
98500	16347
98600	16347
98700	16347
98800	16347
98900	16349
99000	16349
99100	16350
99200	16350
99300	16350
99400	16350
99500	16350
99600	16350
99700	16350
99800	16350
99900	16350
100000	16350


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	1
300	2
400	3
500	5
600	10
700	12
800	15
900	17
1000	19
1100	25
1200	29
1300	31
1400	36
1500	43
1600	53
1700	60
1800	69
1900	82
2000	91
2100	98
2200	108
2300	116
2400	127
2500	139
2600	150
2700	162
2800	173
2900	184
3000	198
3100	207
3200	213
3300	228
3400	236
3500	249
3600	262
3700	277
3800	290
3900	307
4000	323
4100	338
4200	355
4300	370
4400	391
4500	407
4600	420
4700	434
4800	463
4900	480
5000	498
5100	520
5200	534
5300	553
5400	569
5500	598
5600	616
5700	636
5800	663
5900	691
6000	711
6100	734
6200	758
6300	788
6400	810
6500	838
6600	867
6700	900
6800	927
6900	949
7000	973
7100	1000
7200	1023
7300	1050
7400	1077
7500	1103
7600	1127
7700	1156
7800	1188
7900	1215
8000	1248
8100	1272
8200	1305
8300	1332
8400	1360
8500	1386
8600	1419
8700	1443
8800	1476
8900	1508
9000	1539
9100	1564
9200	1599
9300	1628
9400	1657
9500	1688
9600	1716
9700	1749
9800	1783
9900	1816
10000	1846
10100	1884
10200	1924
10300	1947
10400	1989
10500	2015
10600	2054
10700	2089
10800	2125
10900	2168
11000	2213
11100	2248
11200	2293
11300	2332
11400	2372
11500	2413
11600	2450
11700	2483
11800	2519
11900	2559
12000	2598
12100	2635
12200	2674
12300	2717
12400	2766
12500	2809
12600	2847
12700	2882
12800	2920
12900	2963
13000	3003
13100	3052
13200	3094
13300	3135
13400	3174
13500	3219
13600	3262
13700	3306
13800	3355
13900	3405
14000	3453
14100	3502
14200	3540
14300	3584
14400	3629
14500	3672
14600	3722
14700	3770
14800	3804
14900	3847
15000	3899
15100	3949
15200	3988
15300	4033
15400	4082
15500	4133
15600	4183
15700	4231
15800	4274
15900	4322
16000	4373
16100	4417
16200	4460
16300	4506
16400	4558
16500	4598
16600	4645
16700	4696
16800	4744
16900	4784
17000	4835
17100	4882
17200	4926
17300	4980
17400	5024
17500	5068
17600	5109
17700	5157
17800	5214
17900	5263
18000	5314
18100	5370
18200	5427
18300	5470
18400	5520
18500	5568
18600	5626
18700	5672
18800	5719
18900	5763
19000	5816
19100	5864
19200	5919
19300	5978
19400	6036
19500	6097
19600	6149
19700	6209
19800	6265
19900	6305
20000	6359
20100	6418
20200	6463
20300	6520
20400	6574
20500	6623
20600	6683
20700	6741
20800	6807
20900	6867
21000	6916
21100	6966
21200	7020
21300	7073
21400	7124
21500	7183
21600	7241
21700	7299
21800	7352
21900	7414
22000	7465
22100	7522
22200	7583
22300	7633
22400	7690
22500	7751
22600	7807
22700	7853
22800	7905
22900	7961
23000	8017
23100	8067
23200	8122
23300	8175
23400	8237
23500	8295
23600	8356
23700	8408
23800	8467
23900	8520
24000	8577
24100	8623
24200	8678
24300	8728
24400	8783
24500	8840
24600	8894
24700	8950
24800	9009
24900	9060
25000	9115
25100	9178
25200	9234
25300	9294
25400	9355
25500	9415
25600	9475
25700	9539
25800	9607
25900	9661
26000	9713
26100	9768
26200	9828
26300	9888
26400	9949
26500	10008
26600	10070
26700	10134
26800	10194
26900	10250
27000	10311
27100	10361
27200	10429
27300	10491
27400	10555
27500	10616
27600	10674
27700	10746
27800	10809
27900	10874
28000	10936
28100	11001
28200	11065
28300	11123
28400	11179
28500	11236
28600	11295
28700	11347
28800	11406
28900	11468
29000	11531
29100	11595
29200	11660
29300	11717
29400	11785
29500	11842
29600	11907
29700	11962
29800	12032
29900	12090
30000	12157
30100	12226
30200	12284
30300	12345
30400	12403
30500	12465
30600	12528
30700	12596
30800	12661
30900	12732
31000	12793
31100	12858
31200	12928
31300	13004
31400	13075
31500	13141
31600	13209
31700	13279
31800	13355
31900	13418
32000	13477
32100	13541
32200	13604
32300	13665
32400	13734
32500	13811
32600	13865
32700	13926
32800	13992
32900	14067
33000	14133
33100	14197
33200	14261
33300	14331
33400	14394
33500	14453
33600	14517
33700	14587
33800	14656
33900	14719
34000	14790
34100	14846
34200	14901
34300	14970
34400	15034
34500	15091
34600	15155
34700	15221
34800	15288
34900	15353
35000	15425
35100	15491
35200	15557
35300	15617
35400	15682
35500	15752
35600	15818
35700	15888
35800	15948
35900	16014
36000	16077
36100	16142
36200	16205
36300	16270
36400	16344
36500	16411
36600	16476
36700	16538
36800	16604
36900	16671
37000	16737
37100	16806
37200	16880
37300	16942
37400	17007
37500	17077
37600	17145
37700	17213
37800	17273
37900	17334
38000	17398
38100	17467
38200	17525
38300	17595
38400	17661
38500	17730
38600	17796
38700	17867
38800	17934
38900	18004
39000	18069
39100	18143
39200	18215
39300	18286
39400	18343
39500	18418
39600	18486
39700	18555
39800	18624
39900	18689
40000	18756
40100	18830
40200	18889
40300	18956
40400	19023
40500	19095
40600	19168
40700	19237
40800	19311
40900	19380
41000	19453
41100	19522
41200	19592
41300	19664
41400	19736
41500	19800
41600	19866
41700	19937
41800	20007
41900	20075
42000	20144
42100	20214
42200	20287
42300	20360
42400	20429
42500	20501
42600	20570
42700	20630
42800	20700
42900	20768
43000	20834
43100	20902
43200	20971
43300	21045
43400	21110
43500	21183
43600	21255
43700	21328
43800	21396
43900	21470
44000	21537
44100	21607
44200	21678
44300	21748
44400	21827
44500	21899
44600	21971
44700	22044
44800	22111
44900	22180
45000	22250
45100	22325
45200	22399
45300	22468
45400	22538
45500	22611
45600	22684
45700	22747
45800	22819
45900	22891
46000	22956
46100	23028
46200	23099
46300	23169
46400	23244
46500	23319
46600	23386
46700	23462
46800	23534
46900	23603
47000	23674
47100	23749
47200	23817
47300	23891
47400	23966
47500	24029
47600	24094
47700	24164
47800	24228
47900	24298
48000	24364
48100	24438
48200	24502
48300	24574
48400	24649
48500	24719
48600	24797
48700	24869
48800	24940
48900	25020
49000	25100
49100	25163
49200	25233
49300	25303
49400	25377
49500	25456
49600	25522
49700	25595
49800	25672
49900	25744
50000	25816
50100	25889
50200	25963
50300	26033
50400	26102
50500	26179
50600	26255
50700	26328
50800	26402
50900	26469
51000	26532
51100	26610
51200	26686
51300	26766
51400	26839
51500	26914
51600	26993
51700	27063
51800	27133
51900	27208
52000	27273
52100	27347
52200	27418
52300	27491
52400	27562
52500	27641
52600	27713
52700	27787
52800	27847
52900	27924
53000	27986
53100	28059
53200	28127
53300	28200
53400	28268
53500	28344
53600	28418
53700	28484
53800	28556
53900	28623
54000	28696
54100	28771
54200	28839
54300	28912
54400	28991
54500	29059
54600	29127
54700	29199
54800	29270
54900	29341
55000	29414
55100	29489
55200	29568
55300	29636
55400	29703
55500	29774
55600	29844
55700	29912
55800	29981
55900	30054
56000	30125
56100	30192
56200	30265
56300	30331
56400	30405
56500	30476
56600	30546
56700	30617
56800	30691
56900	30763
57000	30841
57100	30919
57200	30992
57300	31062
57400	31130
57500	31203
57600	31277
57700	31346
57800	31417
57900	31494
58000	31564
58100	31639
58200	31707
58300	31781
58400	31855
58500	31927
58600	32003
58700	32077
58800	32150
58900	32211
59000	32283
59100	32353
59200	32424
59300	32487
59400	32557
59500	32630
59600	32697
59700	32764
59800	32842
59900	32914
60000	32984
60100	33053
60200	33115
60300	33187
60400	33252
60500	33325
60600	33391
60700	33467
60800	33540
60900	33616
61000	33692
61100	33766
61200	33838
61300	33908
61400	33982
61500	34050
61600	34123
61700	34198
61800	34271
61900	34348
62000	34421
62100	34485
62200	34559
62300	34622
62400	34698
62500	34769
62600	34847
62700	34912
62800	34986
62900	35058
63000	35132
63100	35215
63200	35291
63300	35368
63400	35443
63500	35519
63600	35588
63700	35670
63800	35746
63900	35817
64000	35888
64100	35956
64200	36030
64300	36101
64400	36174
64500	36249
64600	36317
64700	36391
64800	36466
64900	36537
65000	36608
65100	36681
65200	36757
65300	36830
65400	36903
65500	36980
65600	37052
65700	37125
65800	37197
65900	37274
66000	37355
66100	37423
66200	37496
66300	37574
66400	37647
66500	37721
66600	37799
66700	37869
66800	37950
66900	38024
67000	38100
67100	38169
67200	38242
67300	38315
67400	38395
67500	38464
67600	38538
67700	38602
67800	38673
67900	38747
68000	38823
68100	38896
68200	38967
68300	39042
68400	39118
68500	39194
68600	39271
68700	39339
68800	39418
68900	39498
69000	39577
69100	39646
69200	39719
69300	39788
69400	39864
69500	39939
69600	40014
69700	40085
69800	40164
69900	40235
70000	40315
70100	40384
70200	40461
70300	40533
70400	40611
70500	40691
70600	40761
70700	40841
70800	40921
70900	40995
71000	41071
71100	41148
71200	41220
71300	41294
71400	41365
71500	41447
71600	41514
71700	41589
71800	41663
71900	41728
72000	41804
72100	41879
72200	41956
72300	42031
72400	42105
72500	42177
72600	42250
72700	42327
72800	42398
72900	42473
73000	42551
73100	42631
73200	42702
73300	42768
73400	42841
73500	42906
73600	42975
73700	43047
73800	43116
73900	43188
74000	43261
74100	43336
74200	43408
74300	43484
74400	43559
74500	43634
74600	43706
74700	43770
74800	43847
74900	43928
75000	44008
75100	44083
75200	44158
75300	44225
75400	44294
75500	44372
75600	44448
75700	44525
75800	44603
75900	44677
76000	44747
76100	44828
76200	44900
76300	44980
76400	45051
76500	45128
76600	45206
76700	45274
76800	45354
76900	45429
77000	45504
77100	45581
77200	45663
77300	45739
77400	45816
77500	45891
77600	45967
77700	46045
77800	46119
77900	46197
78000	46278
78100	46361
78200	46428
78300	46504
78400	46579
78500	46659
78600	46730
78700	46804
78800	46879
78900	46947
79000	47019
79100	47094
79200	47173
79300	47248
79400	47327
79500	47407
79600	47477
79700	47552
79800	47628
79900	47706
80000	47787
80100	47859
80200	47930
80300	48002
80400	48084
80500	48162
80600	48238
80700	48313
80800	48383
80900	48468
81000	48537
81100	48614
81200	48685
81300	48764
81400	48838
81500	48914
81600	48992
81700	49062
81800	49138
81900	49219
82000	49294
82100	49371
82200	49448
82300	49526
82400	49604
82500	49672
82600	49745
82700	49818
82800	49894
82900	49972
83000	50057
83100	50132
83200	50204
83300	50274
83400	50345
83500	50417
83600	50496
83700	50571
83800	50642
83900	50720
84000	50795
84100	50869
84200	50936
84300	51014
84400	51086
84500	51164
84600	51237
84700	51311
84800	51393
84900	51465
85000	51541
85100	51617
85200	51692
85300	51772
85400	51838
85500	51915
85600	51987
85700	52068
85800	52141
85900	52218
86000	52294
86100	52370
86200	52443
86300	52523
86400	52587
86500	52661
86600	52739
86700	52806
86800	52884
86900	52959
87000	53031
87100	53098
87200	53169
87300	53244
87400	53316
87500	53384
87600	53463
87700	53535
87800	53613
87900	53690
88000	53765
88100	53841
88200	53912
88300	53994
88400	54074
88500	54151
88600	54223
88700	54289
88800	54372
88900	54444
89000	54524
89100	54596
89200	54665
89300	54738
89400	54819
89500	54902
89600	54982
89700	55063
89800	55140
89900	55211
90000	55288
90100	55361
90200	55435
90300	55503
90400	55581
90500	55658
90600	55729
90700	55799
90800	55875
90900	55951
91000	56026
91100	56103
91200	56180
91300	56264
91400	56342
91500	56425
91600	56499
91700	56578
91800	56655
91900	56733
92000	56805
92100	56883
92200	56960
92300	57033
92400	57110
92500	57185
92600	57259
92700	57333
92800	57407
92900	57487
93000	57562
93100	57641
93200	57712
93300	57790
93400	57858
93500	57941
93600	58020
93700	58086
93800	58159
93900	58229
94000	58310
94100	58383
94200	58461
94300	58535
94400	58617
94500	58696
94600	58774
94700	58851
94800	58921
94900	58995
95000	59072
95100	59147
95200	59226
95300	59311
95400	59387
95500	59460
95600	59532
95700	59610
95800	59692
95900	59760
96000	59839
96100	59914
96200	59988
96300	60064
96400	60138
96500	60203
96600	60270
96700	60333
96800	60414
96900	60496
97000	60573
97100	60644
97200	60717
97300	60791
97400	60869
97500	60947
97600	61022
97700	61103
97800	61180
97900	61252
98000	61330
98100	61409
98200	61478
98300	61567
98400	61643
98500	61710
98600	61781
98700	61855
98800	61936
98900	62010
99000	62086
99100	62163
99200	62244
99300	62324
99400	62397
99500	62480
99600	62550
99700	62626
99800	62697
99900	62778
100000	62852


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,98,1,1
200,197,1,2
300,296,1,3
400,395,1,4
500,491,1,8
600,588,2,10
700,683,2,15
800,783,2,15
900,879,3,18
1000,976,3,21
1100,1069,3,28
1200,1159,5,36
1300,1251,5,44
1400,1342,6,52
1500,1426,7,67
1600,1516,9,75
1700,1607,9,84
1800,1697,9,94
1900,1790,10,100
2000,1881,11,108
2100,1971,12,117
2200,2053,15,132
2300,2144,16,140
2400,2226,20,154
2500,2314,21,165
2600,2399,23,178
2700,2483,24,193
2800,2570,27,203
2900,2657,28,215
3000,2735,32,233
3100,2818,34,248
3200,2901,36,263
3300,2985,39,276
3400,3073,40,287
3500,3158,42,300
3600,3239,44,317
3700,3321,45,334
3800,3400,48,352
3900,3478,51,371
4000,3551,57,392
4100,3635,61,404
4200,3712,64,424
4300,3788,70,442
4400,3867,72,461
4500,3940,75,485
4600,4012,78,510
4700,4087,81,532
4800,4159,87,554
4900,4229,92,579
5000,4295,94,611
5100,4368,99,633
5200,4436,104,660
5300,4515,106,679
5400,4590,114,696
5500,4650,119,731
5600,4720,124,756
5700,4794,126,780
5800,4864,131,805
5900,4935,135,830
6000,5007,137,856
6100,5081,142,877
6200,5151,143,906
6300,5214,151,935
6400,5283,155,962
6500,5348,160,992
6600,5409,162,1029
6700,5475,166,1059
6800,5546,170,1084
6900,5604,177,1119
7000,5669,181,1150
7100,5737,186,1177
7200,5799,192,1209
7300,5862,195,1243
7400,5929,199,1272
7500,5997,204,1299
7600,6054,214,1332
7700,6113,221,1366
7800,6172,228,1400
7900,6242,230,1428
8000,6312,233,1455
8100,6377,235,1488
8200,6433,237,1530
8300,6495,241,1564
8400,6549,247,1604
8500,6601,253,1646
8600,6665,257,1678
8700,6726,261,1713
8800,6782,265,1753
8900,6840,268,1792
9000,6899,275,1826
9100,6959,280,1861
9200,7012,286,1902
9300,7076,291,1933
9400,7132,297,1971
9500,7189,304,2007
9600,7245,307,2048
9700,7305,312,2083
9800,7364,322,2114
9900,7423,326,2151
10000,7482,329,2189
10100,7541,331,2228
10200,7590,337,2273
10300,7634,345,2321
10400,7693,354,2353
10500,7752,361,2387
10600,7804,365,2431
10700,7864,372,2464
10800,7923,378,2499
10900,7979,384,2537
11000,8023,390,2587
11100,8069,396,2635
11200,8118,405,2677
11300,8170,409,2721
11400,8210,419,2771
11500,8260,429,2811
11600,8308,435,2857
11700,8365,442,2893
11800,8414,449,2937
11900,8458,454,2988
12000,8503,462,3035
12100,8542,467,3091
12200,8586,471,3143
12300,8636,478,3186
12400,8691,487,3222
12500,8743,495,3262
12600,8792,502,3306
12700,8839,510,3351
12800,8885,515,3400
12900,8920,523,3457
13000,8971,533,3496
13100,9020,541,3539
13200,9062,552,3586
13300,9103,557,3640
13400,9154,563,3683
13500,9196,570,3734
13600,9239,581,3780
13700,9280,587,3833
13800,9316,594,3890
13900,9362,600,3938
14000,9396,611,3993
14100,9446,616,4038
14200,9482,625,4093
14300,9527,631,4142
14400,9572,639,4189
14500,9603,648,4249
14600,9649,654,4297
14700,9691,664,4345
14800,9726,675,4399
14900,9768,679,4453
15000,9813,691,4496
15100,9847,697,4556
15200,9889,704,4607
15300,9932,708,4660
15400,9967,716,4717
15500,10008,726,4766
15600,10045,733,4822
15700,10090,737,4873
15800,10133,742,4925
15900,10167,749,4984
16000,10209,757,5034
16100,10247,766,5087
16200,10287,776,5137
16300,10325,785,5190
16400,10363,793,5244
16500,10407,802,5291
16600,10440,809,5351
16700,10480,815,5405
16800,10512,824,5464
16900,10554,831,5515
17000,10596,839,5565
17100,10631,848,5621
17200,10669,856,5675
17300,10706,864,5730
17400,10738,873,5789
17500,10771,882,5847
17600,10805,889,5906
17700,10845,899,5956
17800,10876,910,6014
17900,10906,920,6074
18000,10943,926,6131
18100,10975,936,6189
18200,11004,943,6253
18300,11038,951,6311
18400,11075,961,6364
18500,11107,972,6421
18600,11140,983,6477
18700,11180,987,6533
18800,11220,997,6583
18900,11247,1011,6642
19000,11277,1019,6704
19100,11306,1028,6766
19200,11332,1035,6833
19300,11367,1042,6891
19400,11400,1047,6953
19500,11425,1057,7018
19600,11453,1069,7078
19700,11483,1075,7142
19800,11517,1085,7198
19900,11551,1094,7255
20000,11578,1100,7322
20100,11617,1108,7375
20200,11648,1117,7435
20300,11675,1123,7502
20400,11712,1133,7555
20500,11744,1142,7614
20600,11769,1156,7675
20700,11798,1163,7739
20800,11826,1169,7805
20900,11856,1185,7859
21000,11875,1195,7930
21100,11907,1202,7991
21200,11941,1209,8050
21300,11972,1216,8112
21400,12006,1228,8166
21500,12037,1235,8228
21600,12064,1245,8291
21700,12089,1256,8355
21800,12106,1269,8425
21900,12132,1278,8490
22000,12154,1284,8562
22100,12184,1295,8621
22200,12207,1304,8689
22300,12223,1317,8760
22400,12257,1326,8817
22500,12286,1334,8880
22600,12306,1346,8948
22700,12329,1355,9016
22800,12356,1363,9081
22900,12385,1373,9142
23000,12410,1383,9207
23100,12433,1392,9275
23200,12455,1403,9342
23300,12480,1408,9412
23400,12507,1416,9477
23500,12530,1423,9547
23600,12543,1429,9628
23700,12556,1444,9700
23800,12576,1451,9773
23900,12601,1460,9839
24000,12629,1471,9900
24100,12654,1479,9967
24200,12675,1490,10035
24300,12696,1503,10101
24400,12723,1510,10167
24500,12746,1521,10233
24600,12764,1536,10300
24700,12790,1546,10364
24800,12817,1558,10425
24900,12844,1569,10487
25000,12861,1578,10561
25100,12886,1586,10628
25200,12916,1595,10689
25300,12940,1606,10754
25400,12962,1619,10819
25500,12980,1625,10895
25600,12996,1634,10970
25700,13019,1642,11039
25800,13037,1655,11108
25900,13055,1663,11182
26000,13076,1674,11250
26100,13100,1681,11319
26200,13120,1694,11386
26300,13136,1708,11456
26400,13156,1716,11528
26500,13184,1728,11588
26600,13205,1736,11659
26700,13224,1740,11736
26800,13241,1753,11806
26900,13264,1765,11871
27000,13280,1777,11943
27100,13298,1789,12013
27200,13320,1802,12078
27300,13338,1811,12151
27400,13355,1823,12222
27500,13390,1831,12279
27600,13406,1841,12353
27700,13433,1850,12417
27800,13455,1859,12486
27900,13471,1870,12559
28000,13492,1881,12627
28100,13507,1895,12698
28200,13530,1905,12765
28300,13547,1914,12839
28400,13566,1926,12908
28500,13584,1941,12975
28600,13606,1952,13042
28700,13621,1965,13114
28800,13643,1977,13180
28900,13661,1989,13250
29000,13677,2000,13323
29100,13688,2014,13398
29200,13703,2028,13469
29300,13719,2038,13543
29400,13741,2046,13613
29500,13753,2052,13695
29600,13771,2058,13771
29700,13794,2070,13836
29800,13808,2079,13913
29900,13831,2084,13985
30000,13850,2091,14059
30100,13872,2099,14129
30200,13887,2109,14204
30300,13909,2120,14271
30400,13925,2129,14346
30500,13942,2141,14417
30600,13954,2157,14489
30700,13970,2165,14565
30800,13988,2178,14634
30900,13997,2189,14714
31000,14013,2194,14793
31100,14029,2206,14865
31200,14045,2223,14932
31300,14058,2227,15015
31400,14077,2236,15087
31500,14091,2248,15161
31600,14107,2253,15240
31700,14123,2265,15312
31800,14133,2275,15392
31900,14148,2284,15468
32000,14163,2297,15540
32100,14170,2314,15616
32200,14185,2324,15691
32300,14194,2329,15777
32400,14207,2341,15852
32500,14221,2354,15925
32600,14231,2362,16007
32700,14241,2369,16090
32800,14255,2383,16162
32900,14265,2393,16242
33000,14276,2410,16314
33100,14293,2420,16387
33200,14301,2428,16471
33300,14312,2441,16547
33400,14330,2457,16613
33500,14340,2471,16689
33600,14347,2481,16772
33700,14364,2491,16845
33800,14371,2499,16930
33900,14379,2510,17011
34000,14392,2518,17090
34100,14408,2532,17160
34200,14413,2548,17239
34300,14424,2558,17318
34400,14436,2569,17395
34500,14449,2574,17477
34600,14461,2589,17550
34700,14474,2604,17622
34800,14483,2609,17708
34900,14496,2623,17781
35000,14507,2630,17863
35100,14524,2639,17937
35200,14537,2647,18016
35300,14552,2660,18088
35400,14560,2677,18163
35500,14571,2690,18239
35600,14580,2704,18316
35700,14592,2715,18393
35800,14602,2726,18472
35900,14611,2738,18551
36000,14619,2748,18633
36100,14630,2762,18708
36200,14642,2774,18784
36300,14651,2786,18863
36400,14660,2795,18945
36500,14670,2807,19023
36600,14681,2818,19101
36700,14691,2827,19182
36800,14703,2832,19265
36900,14709,2845,19346
37000,14716,2858,19426
37100,14731,2868,19501
37200,14745,2874,19581
37300,14754,2890,19656
37400,14762,2903,19735
37500,14768,2914,19818
37600,14776,2924,19900
37700,14786,2937,19977
37800,14797,2943,20060
37900,14810,2950,20140
38000,14820,2960,20220
38100,14833,2976,20291
38200,14846,2989,20365
38300,14859,3002,20439
38400,14863,3011,20526
38500,14874,3025,20601
38600,14885,3037,20678
38700,14890,3049,20761
38800,14897,3061,20842
38900,14903,3070,20927
39000,14913,3085,21002
39100,14928,3100,21072
39200,14934,3107,21159
39300,14942,3115,21243
39400,14950,3126,21324
39500,14956,3138,21406
39600,14972,3146,21482
39700,14982,3165,21553
39800,14992,3175,21633
39900,15001,3192,21707
40000,15009,3205,21786
40100,15017,3222,21861
40200,15029,3235,21936
40300,15044,3247,22009
40400,15049,3258,22093
40500,15056,3270,22174
40600,15064,3283,22253
40700,15069,3293,22338
40800,15075,3303,22422
40900,15086,3310,22504
41000,15094,3323,22583
41100,15099,3332,22669
41200,15106,3343,22751
41300,15117,3358,22825
41400,15125,3370,22905
41500,15129,3380,22991
41600,15136,3394,23070
41700,15142,3409,23149
41800,15152,3413,23235
41900,15164,3425,23311
42000,15169,3437,23394
42100,15182,3454,23464
42200,15185,3465,23550
42300,15191,3474,23635
42400,15201,3482,23717
42500,15209,3492,23799
42600,15215,3504,23881
42700,15221,3519,23960
42800,15229,3528,24043
42900,15238,3543,24119
43000,15244,3550,24206
43100,15250,3563,24287
43200,15257,3577,24366
43300,15262,3588,24450
43400,15271,3607,24522
43500,15280,3619,24601
43600,15292,3633,24675
43700,15296,3643,24761
43800,15300,3651,24849
43900,15303,3665,24932
44000,15311,3673,25016
44100,15313,3684,25103
44200,15321,3698,25181
44300,15325,3708,25267
44400,15332,3720,25348
44500,15337,3732,25431
44600,15341,3747,25512
44700,15347,3761,25592
44800,15354,3773,25673
44900,15361,3784,25755
45000,15367,3796,25837
45100,15372,3808,25920
45200,15383,3820,25997
45300,15388,3828,26084
45400,15393,3843,26164
45500,15397,3858,26245
45600,15402,3862,26336
45700,15408,3873,26419
45800,15413,3883,26504
45900,15421,3893,26586
46000,15429,3907,26664
46100,15434,3920,26746
46200,15439,3933,26828
46300,15447,3938,26915
46400,15452,3947,27001
46500,15456,3957,27087
46600,15461,3968,27171
46700,15466,3980,27254
46800,15476,3987,27337
46900,15485,3999,27416
47000,15493,4009,27498
47100,15495,4019,27586
47200,15500,4031,27669
47300,15507,4046,27747
47400,15515,4057,27828
47500,15517,4068,27915
47600,15524,4080,27996
47700,15527,4092,28081
47800,15528,4108,28164
47900,15534,4117,28249
48000,15541,4130,28329
48100,15544,4143,28413
48200,15546,4158,28496
48300,15550,4165,28585
48400,15553,4177,28670
48500,15557,4194,28749
48600,15561,4206,28833
48700,15571,4212,28917
48800,15576,4225,28999
48900,15577,4235,29088
49000,15579,4248,29173
49100,15583,4257,29260
49200,15589,4272,29339
49300,15593,4284,29423
49400,15595,4298,29507
49500,15600,4309,29591
49600,15606,4320,29674
49700,15612,4334,29754
49800,15615,4341,29844
49900,15619,4358,29923
50000,15625,4370,30005
50100,15629,4382,30089
50200,15634,4390,30176
50300,15635,4398,30267
50400,15639,4405,30356
50500,15645,4418,30437
50600,15649,4430,30521
50700,15654,4444,30602
50800,15659,4457,30684
50900,15662,4471,30767
51000,15667,4479,30854
51100,15670,4495,30935
51200,15674,4506,31020
51300,15679,4517,31104
51400,15689,4533,31178
51500,15694,4540,31266
51600,15701,4551,31348
51700,15707,4563,31430
51800,15709,4572,31519
51900,15713,4587,31600
52000,15717,4601,31682
52100,15721,4611,31768
52200,15723,4619,31858
52300,15725,4627,31948
52400,15728,4647,32025
52500,15735,4661,32104
52600,15737,4675,32188
52700,15743,4691,32266
52800,15746,4701,32353
52900,15747,4708,32445
53000,15752,4716,32532
53100,15757,4730,32613
53200,15759,4749,32692
53300,15761,4758,32781
53400,15767,4766,32867
53500,15770,4772,32958
53600,15772,4783,33045
53700,15774,4791,33135
53800,15777,4803,33220
53900,15778,4815,33307
54000,15781,4825,33394
54100,15788,4833,33479
54200,15791,4844,33565
54300,15796,4856,33648
54400,15799,4870,33731
54500,15800,4878,33822
54600,15802,4892,33906
54700,15806,4901,33993
54800,15811,4912,34077
54900,15817,4924,34159
55000,15819,4937,34244
55100,15821,4949,34330
55200,15823,4957,34420
55300,15827,4970,34503
55400,15833,4979,34588
55500,15837,4994,34669
55600,15841,5007,34752
55700,15844,5014,34842
55800,15846,5028,34926
55900,15848,5039,35013
56000,15852,5057,35091
56100,15852,5067,35181
56200,15858,5073,35269
56300,15861,5085,35354
56400,15865,5093,35442
56500,15871,5102,35527
56600,15874,5118,35608
56700,15874,5129,35697
56800,15878,5138,35784
56900,15880,5152,35868
57000,15882,5161,35957
57100,15886,5175,36039
57200,15889,5190,36121
57300,15891,5203,36206
57400,15894,5216,36290
57500,15897,5225,36378
57600,15901,5233,36466
57700,15907,5246,36547
57800,15909,5261,36630
57900,15914,5275,36711
58000,15915,5284,36801
58100,15919,5297,36884
58200,15922,5310,36968
58300,15925,5320,37055
58400,15930,5332,37138
58500,15934,5342,37224
58600,15936,5350,37314
58700,15940,5362,37398
58800,15942,5373,37485
58900,15950,5386,37564
59000,15953,5396,37651
59100,15958,5415,37727
59200,15960,5426,37814
59300,15961,5442,37897
59400,15963,5450,37987
59500,15966,5461,38073
59600,15967,5470,38163
59700,15972,5483,38245
59800,15974,5498,38328
59900,15976,5509,38415
60000,15977,5521,38502
60100,15980,5537,38583
60200,15980,5554,38666
60300,15983,5565,38752
60400,15986,5576,38838
60500,15988,5586,38926
60600,15991,5601,39008
60700,15995,5613,39092
60800,15996,5626,39178
60900,15998,5638,39264
61000,16000,5651,39349
61100,16004,5659,39437
61200,16004,5673,39523
61300,16006,5689,39605
61400,16006,5703,39691
61500,16009,5713,39778
61600,16014,5723,39863
61700,16020,5738,39942
61800,16024,5749,40027
61900,16024,5764,40112
62000,16025,5773,40202
62100,16029,5795,40276
62200,16033,5810,40357
62300,16037,5818,40445
62400,16039,5830,40531
62500,16041,5838,40621
62600,16044,5848,40708
62700,16046,5856,40798
62800,16046,5866,40888
62900,16047,5876,40977
63000,16049,5887,41064
63100,16051,5902,41147
63200,16056,5913,41231
63300,16060,5924,41316
63400,16062,5940,41398
63500,16063,5956,41481
63600,16064,5968,41568
63700,16066,5983,41651
63800,16067,5996,41737
63900,16068,6015,41817
64000,16070,6030,41900
64100,16073,6036,41991
64200,16074,6047,42079
64300,16075,6065,42160
64400,16077,6075,42248
64500,16079,6085,42336
64600,16082,6097,42421
64700,16084,6113,42503
64800,16084,6129,42587
64900,16086,6143,42671
65000,16088,6156,42756
65100,16088,6168,42844
65200,16091,6183,42926
65300,16094,6200,43006
65400,16098,6220,43082
65500,16101,6235,43164
65600,16103,6247,43250
65700,16105,6259,43336
65800,16106,6266,43428
65900,16107,6282,43511
66000,16109,6293,43598
66100,16113,6307,43680
66200,16114,6320,43766
66300,16115,6325,43860
66400,16118,6340,43942
66500,16118,6353,44029
66600,16120,6370,44110
66700,16120,6387,44193
66800,16123,6396,44281
66900,16123,6408,44369
67000,16123,6416,44461
67100,16124,6427,44549
67200,16124,6439,44637
67300,16124,6454,44722
67400,16128,6468,44804
67500,16130,6477,44893
67600,16132,6489,44979
67700,16134,6499,45067
67800,16135,6512,45153
67900,16136,6521,45243
68000,16136,6534,45330
68100,16137,6552,45411
68200,16138,6561,45501
68300,16139,6572,45589
68400,16140,6584,45676
68500,16142,6596,45762
68600,16147,6612,45841
68700,16148,6620,45932
68800,16149,6634,46017
68900,16150,6647,46103
69000,16151,6658,46191
69100,16152,6666,46282
69200,16154,6678,46368
69300,16156,6696,46448
69400,16157,6707,46536
69500,16158,6724,46618
69600,16159,6733,46708
69700,16161,6748,46791
69800,16165,6757,46878
69900,16166,6771,46963
70000,16169,6778,47053
70100,16171,6787,47142
70200,16172,6799,47229
70300,16173,6811,47316
70400,16175,6823,47402
70500,16178,6833,47489
70600,16178,6851,47571
70700,16180,6863,47657
70800,16180,6870,47750
70900,16180,6879,47841
71000,16180,6889,47931
71100,16180,6901,48019
71200,16182,6912,48106
71300,16182,6924,48194
71400,16182,6940,48278
71500,16183,6953,48364
71600,16188,6959,48453
71700,16190,6974,48536
71800,16191,6993,48616
71900,16193,7007,48700
72000,16193,7015,48792
72100,16193,7033,48874
72200,16195,7044,48961
72300,16197,7053,49050
72400,16198,7062,49140
72500,16199,7070,49231
72600,16203,7075,49322
72700,16204,7084,49412
72800,16205,7098,49497
72900,16205,7115,49580
73000,16207,7123,49670
73100,16208,7134,49758
73200,16210,7148,49842
73300,16211,7161,49928
73400,16211,7171,50018
73500,16212,7184,50104
73600,16213,7193,50194
73700,16217,7202,50281
73800,16217,7214,50369
73900,16218,7224,50458
74000,16220,7233,50547
74100,16221,7242,50637
74200,16222,7255,50723
74300,16223,7268,50809
74400,16223,7277,50900
74500,16225,7290,50985
74600,16227,7308,51065
74700,16228,7322,51150
74800,16228,7335,51237
74900,16228,7347,51325
75000,16231,7357,51412
75100,16231,7369,51500
75200,16231,7376,51593
75300,16233,7390,51677
75400,16234,7400,51766
75500,16234,7412,51854
75600,16235,7423,51942
75700,16236,7437,52027
75800,16237,7453,52110
75900,16240,7459,52201
76000,16242,7469,52289
76100,16243,7477,52380
76200,16243,7489,52468
76300,16244,7502,52554
76400,16245,7515,52640
76500,16245,7529,52726
76600,16246,7541,52813
76700,16246,7555,52899
76800,16246,7573,52981
76900,16246,7581,53073
77000,16247,7593,53160
77100,16249,7601,53250
77200,16250,7611,53339
77300,16250,7623,53427
77400,16251,7638,53511
77500,16251,7649,53600
77600,16253,7664,53683
77700,16253,7680,53767
77800,16254,7691,53855
77900,16255,7707,53938
78000,16257,7717,54026
78100,16258,7729,54113
78200,16258,7742,54200
78300,16258,7753,54289
78400,16258,7767,54375
78500,16258,7783,54459
78600,16260,7791,54549
78700,16261,7804,54635
78800,16263,7817,54720
78900,16263,7825,54812
79000,16263,7841,54896
79100,16264,7858,54978
79200,16265,7870,55065
79300,16266,7890,55144
79400,16266,7896,55238
79500,16266,7908,55326
79600,16266,7924,55410
79700,16268,7944,55488
79800,16269,7958,55573
79900,16269,7972,55659
80000,16269,7987,55744
80100,16270,7995,55835
80200,16271,8002,55927
80300,16271,8009,56020
80400,16272,8023,56105
80500,16274,8032,56194
80600,16275,8049,56276
80700,16277,8066,56357
80800,16277,8076,56447
80900,16279,8087,56534
81000,16279,8099,56622
81100,16279,8114,56707
81200,16279,8127,56794
81300,16279,8151,56870
81400,16279,8164,56957
81500,16279,8175,57046
81600,16279,8192,57129
81700,16279,8203,57218
81800,16280,8219,57301
81900,16281,8242,57377
82000,16282,8257,57461
82100,16283,8267,57550
82200,16284,8281,57635
82300,16284,8289,57727
82400,16284,8308,57808
82500,16284,8320,57896
82600,16284,8327,57989
82700,16284,8342,58074
82800,16286,8355,58159
82900,16286,8366,58248
83000,16287,8380,58333
83100,16287,8392,58421
83200,16288,8407,58505
83300,16289,8420,58591
83400,16290,8433,58677
83500,16290,8445,58765
83600,16291,8458,58851
83700,16291,8463,58946
83800,16291,8476,59033
83900,16291,8489,59120
84000,16293,8501,59206
84100,16294,8513,59293
84200,16295,8525,59380
84300,16295,8541,59464
84400,16295,8549,59556
84500,16295,8571,59634
84600,16295,8585,59720
84700,16295,8600,59805
84800,16295,8603,59902
84900,16296,8615,59989
85000,16296,8631,60073
85100,16296,8647,60157
85200,16296,8658,60246
85300,16296,8669,60335
85400,16296,8684,60420
85500,16296,8697,60507
85600,16297,8708,60595
85700,16299,8723,60678
85800,16300,8738,60762
85900,16300,8749,60851
86000,16300,8763,60937
86100,16301,8783,61016
86200,16302,8792,61106
86300,16302,8804,61194
86400,16302,8819,61279
86500,16302,8828,61370
86600,16302,8843,61455
86700,16302,8858,61540
86800,16302,8868,61630
86900,16302,8880,61718
87000,16303,8895,61802
87100,16304,8907,61889
87200,16304,8922,61974
87300,16305,8934,62061
87400,16305,8946,62149
87500,16305,8966,62229
87600,16306,8979,62315
87700,16306,8992,62402
87800,16308,9008,62484
87900,16309,9025,62566
88000,16309,9037,62654
88100,16309,9051,62740
88200,16309,9062,62829
88300,16309,9072,62919
88400,16309,9085,63006
88500,16309,9103,63088
88600,16309,9119,63172
88700,16311,9130,63259
88800,16311,9146,63343
88900,16312,9158,63430
89000,16312,9177,63511
89100,16312,9190,63598
89200,16313,9203,63684
89300,16313,9213,63774
89400,16313,9225,63862
89500,16313,9240,63947
89600,16313,9256,64031
89700,16314,9265,64121
89800,16314,9281,64205
89900,16315,9300,64285
90000,16316,9308,64376
90100,16316,9327,64457
90200,16317,9342,64541
90300,16317,9354,64629
90400,16317,9372,64711
90500,16318,9379,64803
90600,16320,9393,64887
90700,16320,9405,64975
90800,16320,9417,65063
90900,16320,9429,65151
91000,16320,9446,65234
91100,16321,9459,65320
91200,16321,9472,65407
91300,16321,9487,65492
91400,16321,9503,65576
91500,16321,9516,65663
91600,16321,9524,65755
91700,16321,9532,65847
91800,16322,9538,65940
91900,16322,9551,66027
92000,16322,9563,66115
92100,16322,9576,66202
92200,16324,9591,66285
92300,16324,9606,66370
92400,16324,9626,66450
92500,16324,9641,66535
92600,16324,9651,66625
92700,16324,9660,66716
92800,16324,9679,66797
92900,16324,9696,66880
93000,16325,9710,66965
93100,16326,9722,67052
93200,16326,9738,67136
93300,16326,9749,67225
93400,16326,9759,67315
93500,16326,9775,67399
93600,16327,9785,67488
93700,16327,9792,67581
93800,16327,9802,67671
93900,16327,9815,67758
94000,16327,9828,67845
94100,16327,9841,67932
94200,16328,9863,68009
94300,16328,9874,68098
94400,16331,9882,68187
94500,16331,9895,68274
94600,16332,9908,68360
94700,16332,9927,68441
94800,16333,9938,68529
94900,16333,9946,68621
95000,16334,9959,68707
95100,16334,9973,68793
95200,16335,9981,68884
95300,16336,9994,68970
95400,16337,10011,69052
95500,16337,10025,69138
95600,16338,10041,69221
95700,16338,10059,69303
95800,16339,10072,69389
95900,16339,10087,69474
96000,16339,10106,69555
96100,16339,10121,69640
96200,16340,10130,69730
96300,16340,10139,69821
96400,16341,10150,69909
96500,16341,10161,69998
96600,16341,10169,70090
96700,16341,10180,70179
96800,16342,10196,70262
96900,16342,10204,70354
97000,16342,10216,70442
97100,16342,10229,70529
97200,16342,10244,70614
97300,16342,10265,70693
97400,16342,10280,70778
97500,16342,10302,70856
97600,16342,10318,70940
97700,16342,10331,71027
97800,16342,10346,71112
97900,16342,10355,71203
98000,16343,10366,71291
98100,16345,10372,71383
98200,16345,10385,71470
98300,16345,10391,71564
98400,16345,10403,71652
98500,16346,10410,71744
98600,16346,10420,71834
98700,16346,10434,71920
98800,16346,10458,71996
98900,16346,10470,72084
99000,16346,10476,72178
99100,16346,10489,72265
99200,16346,10497,72357
99300,16346,10510,72444
99400,16347,10518,72535
99500,16347,10530,72623
99600,16347,10545,72708
99700,16347,10553,72800
99800,16347,10563,72890
99900,16347,10577,72976
100000,16347,10589,73064


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	1
300	1
400	1
500	1
600	2
700	2
800	2
900	3
1000	3
1100	3
1200	5
1300	5
1400	6
1500	7
1600	9
1700	9
1800	9
1900	10
2000	11
2100	12
2200	15
2300	16
2400	20
2500	21
2600	23
2700	24
2800	27
2900	28
3000	32
3100	34
3200	36
3300	39
3400	40
3500	42
3600	44
3700	45
3800	48
3900	51
4000	57
4100	61
4200	64
4300	70
4400	72
4500	75
4600	78
4700	81
4800	87
4900	92
5000	94
5100	99
5200	104
5300	106
5400	114
5500	119
5600	124
5700	126
5800	131
5900	135
6000	137
6100	142
6200	143
6300	151
6400	155
6500	160
6600	162
6700	166
6800	170
6900	177
7000	181
7100	186
7200	192
7300	195
7400	199
7500	204
7600	214
7700	221
7800	228
7900	230
8000	233
8100	235
8200	237
8300	241
8400	247
8500	253
8600	257
8700	261
8800	265
8900	268
9000	275
9100	280
9200	286
9300	291
9400	297
9500	304
9600	307
9700	312
9800	322
9900	326
10000	329
10100	331
10200	337
10300	345
10400	354
10500	361
10600	365
10700	372
10800	378
10900	384
11000	390
11100	396
11200	405
11300	409
11400	419
11500	429
11600	435
11700	442
11800	449
11900	454
12000	462
12100	467
12200	471
12300	478
12400	487
12500	495
12600	502
12700	510
12800	515
12900	523
13000	533
13100	541
13200	552
13300	557
13400	563
13500	570
13600	581
13700	587
13800	594
13900	600
14000	611
14100	616
14200	625
14300	631
14400	639
14500	648
14600	654
14700	664
14800	675
14900	679
15000	691
15100	697
15200	704
15300	708
15400	716
15500	726
15600	733
15700	737
15800	742
15900	749
16000	757
16100	766
16200	776
16300	785
16400	793
16500	802
16600	809
16700	815
16800	824
16900	831
17000	839
17100	848
17200	856
17300	864
17400	873
17500	882
17600	889
17700	899
17800	910
17900	920
18000	926
18100	936
18200	943
18300	951
18400	961
18500	972
18600	983
18700	987
18800	997
18900	1011
19000	1019
19100	1028
19200	1035
19300	1042
19400	1047
19500	1057
19600	1069
19700	1075
19800	1085
19900	1094
20000	1100
20100	1108
20200	1117
20300	1123
20400	1133
20500	1142
20600	1156
20700	1163
20800	1169
20900	1185
21000	1195
21100	1202
21200	1209
21300	1216
21400	1228
21500	1235
21600	1245
21700	1256
21800	1269
21900	1278
22000	1284
22100	1295
22200	1304
22300	1317
22400	1326
22500	1334
22600	1346
22700	1355
22800	1363
22900	1373
23000	1383
23100	1392
23200	1403
23300	1408
23400	1416
23500	1423
23600	1429
23700	1444
23800	1451
23900	1460
24000	1471
24100	1479
24200	1490
24300	1503
24400	1510
24500	1521
24600	1536
24700	1546
24800	1558
24900	1569
25000	1578
25100	1586
25200	1595
25300	1606
25400	1619
25500	1625
25600	1634
25700	1642
25800	1655
25900	1663
26000	1674
26100	1681
26200	1694
26300	1708
26400	1716
26500	1728
26600	1736
26700	1740
26800	1753
26900	1765
27000	1777
27100	1789
27200	1802
27300	1811
27400	1823
27500	1831
27600	1841
27700	1850
27800	1859
27900	1870
28000	1881
28100	1895
28200	1905
28300	1914
28400	1926
28500	1941
28600	1952
28700	1965
28800	1977
28900	1989
29000	2000
29100	2014
29200	2028
29300	2038
29400	2046
29500	2052
29600	2058
29700	2070
29800	2079
29900	2084
30000	2091
30100	2099
30200	2109
30300	2120
30400	2129
30500	2141
30600	2157
30700	2165
30800	2178
30900	2189
31000	2194
31100	2206
31200	2223
31300	2227
31400	2236
31500	2248
31600	2253
31700	2265
31800	2275
31900	2284
32000	2297
32100	2314
32200	2324
32300	2329
32400	2341
32500	2354
32600	2362
32700	2369
32800	2383
32900	2393
33000	2410
33100	2420
33200	2428
33300	2441
33400	2457
33500	2471
33600	2481
33700	2491
33800	2499
33900	2510
34000	2518
34100	2532
34200	2548
34300	2558
34400	2569
34500	2574
34600	2589
34700	2604
34800	2609
34900	2623
35000	2630
35100	2639
35200	2647
35300	2660
35400	2677
35500	2690
35600	2704
35700	2715
35800	2726
35900	2738
36000	2748
36100	2762
36200	2774
36300	2786
36400	2795
36500	2807
36600	2818
36700	2827
36800	2832
36900	2845
37000	2858
37100	2868
37200	2874
37300	2890
37400	2903
37500	2914
37600	2924
37700	2937
37800	2943
37900	2950
38000	2960
38100	2976
38200	2989
38300	3002
38400	3011
38500	3025
38600	3037
38700	3049
38800	3061
38900	3070
39000	3085
39100	3100
39200	3107
39300	3115
39400	3126
39500	3138
39600	3146
39700	3165
39800	3175
39900	3192
40000	3205
40100	3222
40200	3235
40300	3247
40400	3258
40500	3270
40600	3283
40700	3293
40800	3303
40900	3310
41000	3323
41100	3332
41200	3343
41300	3358
41400	3370
41500	3380
41600	3394
41700	3409
41800	3413
41900	3425
42000	3437
42100	3454
42200	3465
42300	3474
42400	3482
42500	3492
42600	3504
42700	3519
42800	3528
42900	3543
43000	3550
43100	3563
43200	3577
43300	3588
43400	3607
43500	3619
43600	3633
43700	3643
43800	3651
43900	3665
44000	3673
44100	3684
44200	3698
44300	3708
44400	3720
44500	3732
44600	3747
44700	3761
44800	3773
44900	3784
45000	3796
45100	3808
45200	3820
45300	3828
45400	3843
45500	3858
45600	3862
45700	3873
45800	3883
45900	3893
46000	3907
46100	3920
46200	3933
46300	3938
46400	3947
46500	3957
46600	3968
46700	3980
46800	3987
46900	3999
47000	4009
47100	4019
47200	4031
47300	4046
47400	4057
47500	4068
47600	4080
47700	4092
47800	4108
47900	4117
48000	4130
48100	4143
48200	4158
48300	4165
48400	4177
48500	4194
48600	4206
48700	4212
48800	4225
48900	4235
49000	4248
49100	4257
49200	4272
49300	4284
49400	4298
49500	4309
49600	4320
49700	4334
49800	4341
49900	4358
50000	4370
50100	4382
50200	4390
50300	4398
50400	4405
50500	4418
50600	4430
50700	4444
50800	4457
50900	4471
51000	4479
51100	4495
51200	4506
51300	4517
51400	4533
51500	4540
51600	4551
51700	4563
51800	4572
51900	4587
52000	4601
52100	4611
52200	4619
52300	4627
52400	4647
52500	4661
52600	4675
52700	4691
52800	4701
52900	4708
53000	4716
53100	4730
53200	4749
53300	4758
53400	4766
53500	4772
53600	4783
53700	4791
53800	4803
53900	4815
54000	4825
54100	4833
54200	4844
54300	4856
54400	4870
54500	4878
54600	4892
54700	4901
54800	4912
54900	4924
55000	4937
55100	4949
55200	4957
55300	4970
55400	4979
55500	4994
55600	5007
55700	5014
55800	5028
55900	5039
56000	5057
56100	5067
56200	5073
56300	5085
56400	5093
56500	5102
56600	5118
56700	5129
56800	5138
56900	5152
57000	5161
57100	5175
57200	5190
57300	5203
57400	5216
57500	5225
57600	5233
57700	5246
57800	5261
57900	5275
58000	5284
58100	5297
58200	5310
58300	5320
58400	5332
58500	5342
58600	5350
58700	5362
58800	5373
58900	5386
59000	5396
59100	5415
59200	5426
59300	5442
59400	5450
59500	5461
59600	5470
59700	5483
59800	5498
59900	5509
60000	5521
60100	5537
60200	5554
60300	5565
60400	5576
60500	5586
60600	5601
60700	5613
60800	5626
60900	5638
61000	5651
61100	5659
61200	5673
61300	5689
61400	5703
61500	5713
61600	5723
61700	5738
61800	5749
61900	5764
62000	5773
62100	5795
62200	5810
62300	5818
62400	5830
62500	5838
62600	5848
62700	5856
62800	5866
62900	5876
63000	5887
63100	5902
63200	5913
63300	5924
63400	5940
63500	5956
63600	5968
63700	5983
63800	5996
63900	6015
64000	6030
64100	6036
64200	6047
64300	6065
64400	6075
64500	6085
64600	6097
64700	6113
64800	6129
64900	6143
65000	6156
65100	6168
65200	6183
65300	6200
65400	6220
65500	6235
65600	6247
65700	6259
65800	6266
65900	6282
66000	6293
66100	6307
66200	6320
66300	6325
66400	6340
66500	6353
66600	6370
66700	6387
66800	6396
66900	6408
67000	6416
67100	6427
67200	6439
67300	6454
67400	6468
67500	6477
67600	6489
67700	6499
67800	6512
67900	6521
68000	6534
68100	6552
68200	6561
68300	6572
68400	6584
68500	6596
68600	6612
68700	6620
68800	6634
68900	6647
69000	6658
69100	6666
69200	6678
69300	6696
69400	6707
69500	6724
69600	6733
69700	6748
69800	6757
69900	6771
70000	6778
70100	6787
70200	6799
70300	6811
70400	6823
70500	6833
70600	6851
70700	6863
70800	6870
70900	6879
71000	6889
71100	6901
71200	6912
71300	6924
71400	6940
71500	6953
71600	6959
71700	6974
71800	6993
71900	7007
72000	7015
72100	7033
72200	7044
72300	7053
72400	7062
72500	7070
72600	7075
72700	7084
72800	7098
72900	7115
73000	7123
73100	7134
73200	7148
73300	7161
73400	7171
73500	7184
73600	7193
73700	7202
73800	7214
73900	7224
74000	7233
74100	7242
74200	7255
74300	7268
74400	7277
74500	7290
74600	7308
74700	7322
74800	7335
74900	7347
75000	7357
75100	7369
75200	7376
75300	7390
75400	7400
75500	7412
75600	7423
75700	7437
75800	7453
75900	7459
76000	7469
76100	7477
76200	7489
76300	7502
76400	7515
76500	7529
76600	7541
76700	7555
76800	7573
76900	7581
77000	7593
77100	7601
77200	7611
77300	7623
77400	7638
77500	7649
77600	7664
77700	7680
77800	7691
77900	7707
78000	7717
78100	7729
78200	7742
78300	7753
78400	7767
78500	7783
78600	7791
78700	7804
78800	7817
78900	7825
79000	7841
79100	7858
79200	7870
79300	7890
79400	7896
79500	7908
79600	7924
79700	7944
79800	7958
79900	7972
80000	7987
80100	7995
80200	8002
80300	8009
80400	8023
80500	8032
80600	8049
80700	8066
80800	8076
80900	8087
81000	8099
81100	8114
81200	8127
81300	8151
81400	8164
81500	8175
81600	8192
81700	8203
81800	8219
81900	8242
82000	8257
82100	8267
82200	8281
82300	8289
82400	8308
82500	8320
82600	8327
82700	8342
82800	8355
82900	8366
83000	8380
83100	8392
83200	8407
83300	8420
83400	8433
83500	8445
83600	8458
83700	8463
83800	8476
83900	8489
84000	8501
84100	8513
84200	8525
84300	8541
84400	8549
84500	8571
84600	8585
84700	8600
84800	8603
84900	8615
85000	8631
85100	8647
85200	8658
85300	8669
85400	8684
85500	8697
85600	8708
85700	8723
85800	8738
85900	8749
86000	8763
86100	8783
86200	8792
86300	8804
86400	8819
86500	8828
86600	8843
86700	8858
86800	8868
86900	8880
87000	8895
87100	8907
87200	8922
87300	8934
87400	8946
87500	8966
87600	8979
87700	8992
87800	9008
87900	9025
88000	9037
88100	9051
88200	9062
88300	9072
88400	9085
88500	9103
88600	9119
88700	9130
88800	9146
88900	9158
89000	9177
89100	9190
89200	9203
89300	9213
89400	9225
89500	9240
89600	9256
89700	9265
89800	9281
89900	9300
90000	9308
90100	9327
90200	9342
90300	9354
90400	9372
90500	9379
90600	9393
90700	9405
90800	9417
90900	9429
91000	9446
91100	9459
91200	9472
91300	9487
91400	9503
91500	9516
91600	9524
91700	9532
91800	9538
91900	9551
92000	9563
92100	9576
92200	9591
92300	9606
92400	9626
92500	9641
92600	9651
92700	9660
92800	9679
92900	9696
93000	9710
93100	9722
93200	9738
93300	9749
93400	9759
93500	9775
93600	9785
93700	9792
93800	9802
93900	9815
94000	9828
94100	9841
94200	9863
94300	9874
94400	9882
94500	9895
94600	9908
94700	9927
94800	9938
94900	9946
95000	9959
95100	9973
95200	9981
95300	9994
95400	10011
95500	10025
95600	10041
95700	10059
95800	10072
95900	10087
96000	10106
96100	10121
96200	10130
96300	10139
96400	10150
96500	10161
96600	10169
96700	10180
96800	10196
96900	10204
97000	10216
97100	10229
97200	10244
97300	10265
97400	10280
97500	10302
97600	10318
97700	10331
97800	10346
97900	10355
98000	10366
98100	10372
98200	10385
98300	10391
98400	10403
98500	10410
98600	10420
98700	10434
98800	10458
98900	10470
99000	10476
99100	10489
99200	10497
99300	10510
99400	10518
99500	10530
99600	10545
99700	10553
99800	10563
99900	10577
100000	10589


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	98
200	197
300	296
400	395
500	491
600	588
700	683
800	783
900	879
1000	976
1100	1069
1200	1159
1300	1251
1400	1342
1500	1426
1600	1516
1700	1607
1800	1697
1900	1790
2000	1881
2100	1971
2200	2053
2300	2144
2400	2226
2500	2314
2600	2399
2700	2483
2800	2570
2900	2657
3000	2735
3100	2818
3200	2901
3300	2985
3400	3073
3500	3158
3600	3239
3700	3321
3800	3400
3900	3478
4000	3551
4100	3635
4200	3712
4300	3788
4400	3867
4500	3940
4600	4012
4700	4087
4800	4159
4900	4229
5000	4295
5100	4368
5200	4436
5300	4515
5400	4590
5500	4650
5600	4720
5700	4794
5800	4864
5900	4935
6000	5007
6100	5081
6200	5151
6300	5214
6400	5283
6500	5348
6600	5409
6700	5475
6800	5546
6900	5604
7000	5669
7100	5737
7200	5799
7300	5862
7400	5929
7500	5997
7600	6054
7700	6113
7800	6172
7900	6242
8000	6312
8100	6377
8200	6433
8300	6495
8400	6549
8500	6601
8600	6665
8700	6726
8800	6782
8900	6840
9000	6899
9100	6959
9200	7012
9300	7076
9400	7132
9500	7189
9600	7245
9700	7305
9800	7364
9900	7423
10000	7482
10100	7541
10200	7590
10300	7634
10400	7693
10500	7752
10600	7804
10700	7864
10800	7923
10900	7979
11000	8023
11100	8069
11200	8118
11300	8170
11400	8210
11500	8260
11600	8308
11700	8365
11800	8414
11900	8458
12000	8503
12100	8542
12200	8586
12300	8636
12400	8691
12500	8743
12600	8792
12700	8839
12800	8885
12900	8920
13000	8971
13100	9020
13200	9062
13300	9103
13400	9154
13500	9196
13600	9239
13700	9280
13800	9316
13900	9362
14000	9396
14100	9446
14200	9482
14300	9527
14400	9572
14500	9603
14600	9649
14700	9691
14800	9726
14900	9768
15000	9813
15100	9847
15200	9889
15300	9932
15400	9967
15500	10008
15600	10045
15700	10090
15800	10133
15900	10167
16000	10209
16100	10247
16200	10287
16300	10325
16400	10363
16500	10407
16600	10440
16700	10480
16800	10512
16900	10554
17000	10596
17100	10631
17200	10669
17300	10706
17400	10738
17500	10771
17600	10805
17700	10845
17800	10876
17900	10906
18000	10943
18100	10975
18200	11004
18300	11038
18400	11075
18500	11107
18600	11140
18700	11180
18800	11220
18900	11247
19000	11277
19100	11306
19200	11332
19300	11367
19400	11400
19500	11425
19600	11453
19700	11483
19800	11517
19900	11551
20000	11578
20100	11617
20200	11648
20300	11675
20400	11712
20500	11744
20600	11769
20700	11798
20800	11826
20900	11856
21000	11875
21100	11907
21200	11941
21300	11972
21400	12006
21500	12037
21600	12064
21700	12089
21800	12106
21900	12132
22000	12154
22100	12184
22200	12207
22300	12223
22400	12257
22500	12286
22600	12306
22700	12329
22800	12356
22900	12385
23000	12410
23100	12433
23200	12455
23300	12480
23400	12507
23500	12530
23600	12543
23700	12556
23800	12576
23900	12601
24000	12629
24100	12654
24200	12675
24300	12696
24400	12723
24500	12746
24600	12764
24700	12790
24800	12817
24900	12844
25000	12861
25100	12886
25200	12916
25300	12940
25400	12962
25500	12980
25600	12996
25700	13019
25800	13037
25900	13055
26000	13076
26100	13100
26200	13120
26300	13136
26400	13156
26500	13184
26600	13205
26700	13224
26800	13241
26900	13264
27000	13280
27100	13298
27200	13320
27300	13338
27400	13355
27500	13390
27600	13406
27700	13433
27800	13455
27900	13471
28000	13492
28100	13507
28200	13530
28300	13547
28400	13566
28500	13584
28600	13606
28700	13621
28800	13643
28900	13661
29000	13677
29100	13688
29200	13703
29300	13719
29400	13741
29500	13753
29600	13771
29700	13794
29800	13808
29900	13831
30000	13850
30100	13872
30200	13887
30300	13909
30400	13925
30500	13942
30600	13954
30700	13970
30800	13988
30900	13997
31000	14013
31100	14029
31200	14045
31300	14058
31400	14077
31500	14091
31600	14107
31700	14123
31800	14133
31900	14148
32000	14163
32100	14170
32200	14185
32300	14194
32400	14207
32500	14221
32600	14231
32700	14241
32800	14255
32900	14265
33000	14276
33100	14293
33200	14301
33300	14312
33400	14330
33500	14340
33600	14347
33700	14364
33800	14371
33900	14379
34000	14392
34100	14408
34200	14413
34300	14424
34400	14436
34500	14449
34600	14461
34700	14474
34800	14483
34900	14496
35000	14507
35100	14524
35200	14537
35300	14552
35400	14560
35500	14571
35600	14580
35700	14592
35800	14602
35900	14611
36000	14619
36100	14630
36200	14642
36300	14651
36400	14660
36500	14670
36600	14681
36700	14691
36800	14703
36900	14709
37000	14716
37100	14731
37200	14745
37300	14754
37400	14762
37500	14768
37600	14776
37700	14786
37800	14797
37900	14810
38000	14820
38100	14833
38200	14846
38300	14859
38400	14863
38500	14874
38600	14885
38700	14890
38800	14897
38900	14903
39000	14913
39100	14928
39200	14934
39300	14942
39400	14950
39500	14956
39600	14972
39700	14982
39800	14992
39900	15001
40000	15009
40100	15017
40200	15029
40300	15044
40400	15049
40500	15056
40600	15064
40700	15069
40800	15075
40900	15086
41000	15094
41100	15099
41200	15106
41300	15117
41400	15125
41500	15129
41600	15136
41700	15142
41800	15152
41900	15164
42000	15169
42100	15182
42200	15185
42300	15191
42400	15201
42500	15209
42600	15215
42700	15221
42800	15229
42900	15238
43000	15244
43100	15250
43200	15257
43300	15262
43400	15271
43500	15280
43600	15292
43700	15296
43800	15300
43900	15303
44000	15311
44100	15313
44200	15321
44300	15325
44400	15332
44500	15337
44600	15341
44700	15347
44800	15354
44900	15361
45000	15367
45100	15372
45200	15383
45300	15388
45400	15393
45500	15397
45600	15402
45700	15408
45800	15413
45900	15421
46000	15429
46100	15434
46200	15439
46300	15447
46400	15452
46500	15456
46600	15461
46700	15466
46800	15476
46900	15485
47000	15493
47100	15495
47200	15500
47300	15507
47400	15515
47500	15517
47600	15524
47700	15527
47800	15528
47900	15534
48000	15541
48100	15544
48200	15546
48300	15550
48400	15553
48500	15557
48600	15561
48700	15571
48800	15576
48900	15577
49000	15579
49100	15583
49200	15589
49300	15593
49400	15595
49500	15600
49600	15606
49700	15612
49800	15615
49900	15619
50000	15625
50100	15629
50200	15634
50300	15635
50400	15639
50500	15645
50600	15649
50700	15654
50800	15659
50900	15662
51000	15667
51100	15670
51200	15674
51300	15679
51400	15689
51500	15694
51600	15701
51700	15707
51800	15709
51900	15713
52000	15717
52100	15721
52200	15723
52300	15725
52400	15728
52500	15735
52600	15737
52700	15743
52800	15746
52900	15747
53000	15752
53100	15757
53200	15759
53300	15761
53400	15767
53500	15770
53600	15772
53700	15774
53800	15777
53900	15778
54000	15781
54100	15788
54200	15791
54300	15796
54400	15799
54500	15800
54600	15802
54700	15806
54800	15811
54900	15817
55000	15819
55100	15821
55200	15823
55300	15827
55400	15833
55500	15837
55600	15841
55700	15844
55800	15846
55900	15848
56000	15852
56100	15852
56200	15858
56300	15861
56400	15865
56500	15871
56600	15874
56700	15874
56800	15878
56900	15880
57000	15882
57100	15886
57200	15889
57300	15891
57400	15894
57500	15897
57600	15901
57700	15907
57800	15909
57900	15914
58000	15915
58100	15919
58200	15922
58300	15925
58400	15930
58500	15934
58600	15936
58700	15940
58800	15942
58900	15950
59000	15953
59100	15958
59200	15960
59300	15961
59400	15963
59500	15966
59600	15967
59700	15972
59800	15974
59900	15976
60000	15977
60100	15980
60200	15980
60300	15983
60400	15986
60500	15988
60600	15991
60700	15995
60800	15996
60900	15998
61000	16000
61100	16004
61200	16004
61300	16006
61400	16006
61500	16009
61600	16014
61700	16020
61800	16024
61900	16024
62000	16025
62100	16029
62200	16033
62300	16037
62400	16039
62500	16041
62600	16044
62700	16046
62800	16046
62900	16047
63000	16049
63100	16051
63200	16056
63300	16060
63400	16062
63500	16063
63600	16064
63700	16066
63800	16067
63900	16068
64000	16070
64100	16073
64200	16074
64300	16075
64400	16077
64500	16079
64600	16082
64700	16084
64800	16084
64900	16086
65000	16088
65100	16088
65200	16091
65300	16094
65400	16098
65500	16101
65600	16103
65700	16105
65800	16106
65900	16107
66000	16109
66100	16113
66200	16114
66300	16115
66400	16118
66500	16118
66600	16120
66700	16120
66800	16123
66900	16123
67000	16123
67100	16124
67200	16124
67300	16124
67400	16128
67500	16130
67600	16132
67700	16134
67800	16135
67900	16136
68000	16136
68100	16137
68200	16138
68300	16139
68400	16140
68500	16142
68600	16147
68700	16148
68800	16149
68900	16150
69000	16151
69100	16152
69200	16154
69300	16156
69400	16157
69500	16158
69600	16159
69700	16161
69800	16165
69900	16166
70000	16169
70100	16171
70200	16172
70300	16173
70400	16175
70500	16178
70600	16178
70700	16180
70800	16180
70900	16180
71000	16180
71100	16180
71200	16182
71300	16182
71400	16182
71500	16183
71600	16188
71700	16190
71800	16191
71900	16193
72000	16193
72100	16193
72200	16195
72300	16197
72400	16198
72500	16199
72600	16203
72700	16204
72800	16205
72900	16205
73000	16207
73100	16208
73200	16210
73300	16211
73400	16211
73500	16212
73600	16213
73700	16217
73800	16217
73900	16218
74000	16220
74100	16221
74200	16222
74300	16223
74400	16223
74500	16225
74600	16227
74700	16228
74800	16228
74900	16228
75000	16231
75100	16231
75200	16231
75300	16233
75400	16234
75500	16234
75600	16235
75700	16236
75800	16237
75900	16240
76000	16242
76100	16243
76200	16243
76300	16244
76400	16245
76500	16245
76600	16246
76700	16246
76800	16246
76900	16246
77000	16247
77100	16249
77200	16250
77300	16250
77400	16251
77500	16251
77600	16253
77700	16253
77800	16254
77900	16255
78000	16257
78100	16258
78200	16258
78300	16258
78400	16258
78500	16258
78600	16260
78700	16261
78800	16263
78900	16263
79000	16263
79100	16264
79200	16265
79300	16266
79400	16266
79500	16266
79600	16266
79700	16268
79800	16269
79900	16269
80000	16269
80100	16270
80200	16271
80300	16271
80400	16272
80500	16274
80600	16275
80700	16277
80800	16277
80900	16279
81000	16279
81100	16279
81200	16279
81300	16279
81400	16279
81500	16279
81600	16279
81700	16279
81800	16280
81900	16281
82000	16282
82100	16283
82200	16284
82300	16284
82400	16284
82500	16284
82600	16284
82700	16284
82800	16286
82900	16286
83000	16287
83100	16287
83200	16288
83300	16289
83400	16290
83500	16290
83600	16291
83700	16291
83800	16291
83900	16291
84000	16293
84100	16294
84200	16295
84300	16295
84400	16295
84500	16295
84600	16295
84700	16295
84800	16295
84900	16296
85000	16296
85100	16296
85200	16296
85300	16296
85400	16296
85500	16296
85600	16297
85700	16299
85800	16300
85900	16300
86000	16300
86100	16301
86200	16302
86300	16302
86400	16302
86500	16302
86600	16302
86700	16302
86800	16302
86900	16302
87000	16303
87100	16304
87200	16304
87300	16305
87400	16305
87500	16305
87600	16306
87700	16306
87800	16308
87900	16309
88000	16309
88100	16309
88200	16309
88300	16309
88400	16309
88500	16309
88600	16309
88700	16311
88800	16311
88900	16312
89000	16312
89100	16312
89200	16313
89300	16313
89400	16313
89500	16313
89600	16313
89700	16314
89800	16314
89900	16315
90000	16316
90100	16316
90200	16317
90300	16317
90400	16317
90500	16318
90600	16320
90700	16320
90800	16320
90900	16320
91000	16320
91100	16321
91200	16321
91300	16321
91400	16321
91500	16321
91600	16321
91700	16321
91800	16322
91900	16322
92000	16322
92100	16322
92200	16324
92300	16324
92400	16324
92500	16324
92600	16324
92700	16324
92800	16324
92900	16324
93000	16325
93100	16326
93200	16326
93300	16326
93400	16326
93500	16326
93600	16327
93700	16327
93800	16327
93900	16327
94000	16327
94100	16327
94200	16328
94300	16328
94400	16331
94500	16331
94600	16332
94700	16332
94800	16333
94900	16333
95000	16334
95100	16334
95200	16335
95300	16336
95400	16337
95500	16337
95600	16338
95700	16338
95800	16339
95900	16339
96000	16339
96100	16339
96200	16340
96300	16340
96400	16341
96500	16341
96600	16341
96700	16341
96800	16342
96900	16342
97000	16342
97100	16342
97200	16342
97300	16342
97400	16342
97500	16342
97600	16342
97700	16342
97800	16342
97900	16342
98000	16343
98100	16345
98200	16345
98300	16345
98400	16345
98500	16346
98600	16346
98700	16346
98800	16346
98900	16346
99000	16346
99100	16346
99200	16346
99300	16346
99400	16347
99500	16347
99600	16347
99700	16347
99800	16347
99900	16347
100000	16347


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	2
300	3
400	4
500	8
600	10
700	15
800	15
900	18
1000	21
1100	28
1200	36
1300	44
1400	52
1500	67
1600	75
1700	84
1800	94
1900	100
2000	108
2100	117
2200	132
2300	140
2400	154
2500	165
2600	178
2700	193
2800	203
2900	215
3000	233
3100	248
3200	263
3300	276
3400	287
3500	300
3600	317
3700	334
3800	352
3900	371
4000	392
4100	404
4200	424
4300	442
4400	461
4500	485
4600	510
4700	532
4800	554
4900	579
5000	611
5100	633
5200	660
5300	679
5400	696
5500	731
5600	756
5700	780
5800	805
5900	830
6000	856
6100	877
6200	906
6300	935
6400	962
6500	992
6600	1029
6700	1059
6800	1084
6900	1119
7000	1150
7100	1177
7200	1209
7300	1243
7400	1272
7500	1299
7600	1332
7700	1366
7800	1400
7900	1428
8000	1455
8100	1488
8200	1530
8300	1564
8400	1604
8500	1646
8600	1678
8700	1713
8800	1753
8900	1792
9000	1826
9100	1861
9200	1902
9300	1933
9400	1971
9500	2007
9600	2048
9700	2083
9800	2114
9900	2151
10000	2189
10100	2228
10200	2273
10300	2321
10400	2353
10500	2387
10600	2431
10700	2464
10800	2499
10900	2537
11000	2587
11100	2635
11200	2677
11300	2721
11400	2771
11500	2811
11600	2857
11700	2893
11800	2937
11900	2988
12000	3035
12100	3091
12200	3143
12300	3186
12400	3222
12500	3262
12600	3306
12700	3351
12800	3400
12900	3457
13000	3496
13100	3539
13200	3586
13300	3640
13400	3683
13500	3734
13600	3780
13700	3833
13800	3890
13900	3938
14000	3993
14100	4038
14200	4093
14300	4142
14400	4189
14500	4249
14600	4297
14700	4345
14800	4399
14900	4453
15000	4496
15100	4556
15200	4607
15300	4660
15400	4717
15500	4766
15600	4822
15700	4873
15800	4925
15900	4984
16000	5034
16100	5087
16200	5137
16300	5190
16400	5244
16500	5291
16600	5351
16700	5405
16800	5464
16900	5515
17000	5565
17100	5621
17200	5675
17300	5730
17400	5789
17500	5847
17600	5906
17700	5956
17800	6014
17900	6074
18000	6131
18100	6189
18200	6253
18300	6311
18400	6364
18500	6421
18600	6477
18700	6533
18800	6583
18900	6642
19000	6704
19100	6766
19200	6833
19300	6891
19400	6953
19500	7018
19600	7078
19700	7142
19800	7198
19900	7255
20000	7322
20100	7375
20200	7435
20300	7502
20400	7555
20500	7614
20600	7675
20700	7739
20800	7805
20900	7859
21000	7930
21100	7991
21200	8050
21300	8112
21400	8166
21500	8228
21600	8291
21700	8355
21800	8425
21900	8490
22000	8562
22100	8621
22200	8689
22300	8760
22400	8817
22500	8880
22600	8948
22700	9016
22800	9081
22900	9142
23000	9207
23100	9275
23200	9342
23300	9412
23400	9477
23500	9547
23600	9628
23700	9700
23800	9773
23900	9839
24000	9900
24100	9967
24200	10035
24300	10101
24400	10167
24500	10233
24600	10300
24700	10364
24800	10425
24900	10487
25000	10561
25100	10628
25200	10689
25300	10754
25400	10819
25500	10895
25600	10970
25700	11039
25800	11108
25900	11182
26000	11250
26100	11319
26200	11386
26300	11456
26400	11528
26500	11588
26600	11659
26700	11736
26800	11806
26900	11871
27000	11943
27100	12013
27200	12078
27300	12151
27400	12222
27500	12279
27600	12353
27700	12417
27800	12486
27900	12559
28000	12627
28100	12698
28200	12765
28300	12839
28400	12908
28500	12975
28600	13042
28700	13114
28800	13180
28900	13250
29000	13323
29100	13398
29200	13469
29300	13543
29400	13613
29500	13695
29600	13771
29700	13836
29800	13913
29900	13985
30000	14059
30100	14129
30200	14204
30300	14271
30400	14346
30500	14417
30600	14489
30700	14565
30800	14634
30900	14714
31000	14793
31100	14865
31200	14932
31300	15015
31400	15087
31500	15161
31600	15240
31700	15312
31800	15392
31900	15468
32000	15540
32100	15616
32200	15691
32300	15777
32400	15852
32500	15925
32600	16007
32700	16090
32800	16162
32900	16242
33000	16314
33100	16387
33200	16471
33300	16547
33400	16613
33500	16689
33600	16772
33700	16845
33800	16930
33900	17011
34000	17090
34100	17160
34200	17239
34300	17318
34400	17395
34500	17477
34600	17550
34700	17622
34800	17708
34900	17781
35000	17863
35100	17937
35200	18016
35300	18088
35400	18163
35500	18239
35600	18316
35700	18393
35800	18472
35900	18551
36000	18633
36100	18708
36200	18784
36300	18863
36400	18945
36500	19023
36600	19101
36700	19182
36800	19265
36900	19346
37000	19426
37100	19501
37200	19581
37300	19656
37400	19735
37500	19818
37600	19900
37700	19977
37800	20060
37900	20140
38000	20220
38100	20291
38200	20365
38300	20439
38400	20526
38500	20601
38600	20678
38700	20761
38800	20842
38900	20927
39000	21002
39100	21072
39200	21159
39300	21243
39400	21324
39500	21406
39600	21482
39700	21553
39800	21633
39900	21707
40000	21786
40100	21861
40200	21936
40300	22009
40400	22093
40500	22174
40600	22253
40700	22338
40800	22422
40900	22504
41000	22583
41100	22669
41200	22751
41300	22825
41400	22905
41500	22991
41600	23070
41700	23149
41800	23235
41900	23311
42000	23394
42100	23464
42200	23550
42300	23635
42400	23717
42500	23799
42600	23881
42700	23960
42800	24043
42900	24119
43000	24206
43100	24287
43200	24366
43300	24450
43400	24522
43500	24601
43600	24675
43700	24761
43800	24849
43900	24932
44000	25016
44100	25103
44200	25181
44300	25267
44400	25348
44500	25431
44600	25512
44700	25592
44800	25673
44900	25755
45000	25837
45100	25920
45200	25997
45300	26084
45400	26164
45500	26245
45600	26336
45700	26419
45800	26504
45900	26586
46000	26664
46100	26746
46200	26828
46300	26915
46400	27001
46500	27087
46600	27171
46700	27254
46800	27337
46900	27416
47000	27498
47100	27586
47200	27669
47300	27747
47400	27828
47500	27915
47600	27996
47700	28081
47800	28164
47900	28249
48000	28329
48100	28413
48200	28496
48300	28585
48400	28670
48500	28749
48600	28833
48700	28917
48800	28999
48900	29088
49000	29173
49100	29260
49200	29339
49300	29423
49400	29507
49500	29591
49600	29674
49700	29754
49800	29844
49900	29923
50000	30005
50100	30089
50200	30176
50300	30267
50400	30356
50500	30437
50600	30521
50700	30602
50800	30684
50900	30767
51000	30854
51100	30935
51200	31020
51300	31104
51400	31178
51500	31266
51600	31348
51700	31430
51800	31519
51900	31600
52000	31682
52100	31768
52200	31858
52300	31948
52400	32025
52500	32104
52600	32188
52700	32266
52800	32353
52900	32445
53000	32532
53100	32613
53200	32692
53300	32781
53400	32867
53500	32958
53600	33045
53700	33135
53800	33220
53900	33307
54000	33394
54100	33479
54200	33565
54300	33648
54400	33731
54500	33822
54600	33906
54700	33993
54800	34077
54900	34159
55000	34244
55100	34330
55200	34420
55300	34503
55400	34588
55500	34669
55600	34752
55700	34842
55800	34926
55900	35013
56000	35091
56100	35181
56200	35269
56300	35354
56400	35442
56500	35527
56600	35608
56700	35697
56800	35784
56900	35868
57000	35957
57100	36039
57200	36121
57300	36206
57400	36290
57500	36378
57600	36466
57700	36547
57800	36630
57900	36711
58000	36801
58100	36884
58200	36968
58300	37055
58400	37138
58500	37224
58600	37314
58700	37398
58800	37485
58900	37564
59000	37651
59100	37727
59200	37814
59300	37897
59400	37987
59500	38073
59600	38163
59700	38245
59800	38328
59900	38415
60000	38502
60100	38583
60200	38666
60300	38752
60400	38838
60500	38926
60600	39008
60700	39092
60800	39178
60900	39264
61000	39349
61100	39437
61200	39523
61300	39605
61400	39691
61500	39778
61600	39863
61700	39942
61800	40027
61900	40112
62000	40202
62100	40276
62200	40357
62300	40445
62400	40531
62500	40621
62600	40708
62700	40798
62800	40888
62900	40977
63000	41064
63100	41147
63200	41231
63300	41316
63400	41398
63500	41481
63600	41568
63700	41651
63800	41737
63900	41817
64000	41900
64100	41991
64200	42079
64300	42160
64400	42248
64500	42336
64600	42421
64700	42503
64800	42587
64900	42671
65000	42756
65100	42844
65200	42926
65300	43006
65400	43082
65500	43164
65600	43250
65700	43336
65800	43428
65900	43511
66000	43598
66100	43680
66200	43766
66300	43860
66400	43942
66500	44029
66600	44110
66700	44193
66800	44281
66900	44369
67000	44461
67100	44549
67200	44637
67300	44722
67400	44804
67500	44893
67600	44979
67700	45067
67800	45153
67900	45243
68000	45330
68100	45411
68200	45501
68300	45589
68400	45676
68500	45762
68600	45841
68700	45932
68800	46017
68900	46103
69000	46191
69100	46282
69200	46368
69300	46448
69400	46536
69500	46618
69600	46708
69700	46791
69800	46878
69900	46963
70000	47053
70100	47142
70200	47229
70300	47316
70400	47402
70500	47489
70600	47571
70700	47657
70800	47750
70900	47841
71000	47931
71100	48019
71200	48106
71300	48194
71400	48278
71500	48364
71600	48453
71700	48536
71800	48616
71900	48700
72000	48792
72100	48874
72200	48961
72300	49050
72400	49140
72500	49231
72600	49322
72700	49412
72800	49497
72900	49580
73000	49670
73100	49758
73200	49842
73300	49928
73400	50018
73500	50104
73600	50194
73700	50281
73800	50369
73900	50458
74000	50547
74100	50637
74200	50723
74300	50809
74400	50900
74500	50985
74600	51065
74700	51150
74800	51237
74900	51325
75000	51412
75100	51500
75200	51593
75300	51677
75400	51766
75500	51854
75600	51942
75700	52027
75800	52110
75900	52201
76000	52289
76100	52380
76200	52468
76300	52554
76400	52640
76500	52726
76600	52813
76700	52899
76800	52981
76900	53073
77000	53160
77100	53250
77200	53339
77300	53427
77400	53511
77500	53600
77600	53683
77700	53767
77800	53855
77900	53938
78000	54026
78100	54113
78200	54200
78300	54289
78400	54375
78500	54459
78600	54549
78700	54635
78800	54720
78900	54812
79000	54896
79100	54978
79200	55065
79300	55144
79400	55238
79500	55326
79600	55410
79700	55488
79800	55573
79900	55659
80000	55744
80100	55835
80200	55927
80300	56020
80400	56105
80500	56194
80600	56276
80700	56357
80800	56447
80900	56534
81000	56622
81100	56707
81200	56794
81300	56870
81400	56957
81500	57046
81600	57129
81700	57218
81800	57301
81900	57377
82000	57461
82100	57550
82200	57635
82300	57727
82400	57808
82500	57896
82600	57989
82700	58074
82800	58159
82900	58248
83000	58333
83100	58421
83200	58505
83300	58591
83400	58677
83500	58765
83600	58851
83700	58946
83800	59033
83900	59120
84000	59206
84100	59293
84200	59380
84300	59464
84400	59556
84500	59634
84600	59720
84700	59805
84800	59902
84900	59989
85000	60073
85100	60157
85200	60246
85300	60335
85400	60420
85500	60507
85600	60595
85700	60678
85800	60762
85900	60851
86000	60937
86100	61016
86200	61106
86300	61194
86400	61279
86500	61370
86600	61455
86700	61540
86800	61630
86900	61718
87000	61802
87100	61889
87200	61974
87300	62061
87400	62149
87500	62229
87600	62315
87700	62402
87800	62484
87900	62566
88000	62654
88100	62740
88200	62829
88300	62919
88400	63006
88500	63088
88600	63172
88700	63259
88800	63343
88900	63430
89000	63511
89100	63598
89200	63684
89300	63774
89400	63862
89500	63947
89600	64031
89700	64121
89800	64205
89900	64285
90000	64376
90100	64457
90200	64541
90300	64629
90400	64711
90500	64803
90600	64887
90700	64975
90800	65063
90900	65151
91000	65234
91100	65320
91200	65407
91300	65492
91400	65576
91500	65663
91600	65755
91700	65847
91800	65940
91900	66027
92000	66115
92100	66202
92200	66285
92300	66370
92400	66450
92500	66535
92600	66625
92700	66716
92800	66797
92900	66880
93000	66965
93100	67052
93200	67136
93300	67225
93400	67315
93500	67399
93600	67488
93700	67581
93800	67671
93900	67758
94000	67845
94100	67932
94200	68009
94300	68098
94400	68187
94500	68274
94600	68360
94700	68441
94800	68529
94900	68621
95000	68707
95100	68793
95200	68884
95300	68970
95400	69052
95500	69138
95600	69221
95700	69303
95800	69389
95900	69474
96000	69555
96100	69640
96200	69730
96300	69821
96400	69909
96500	69998
96600	70090
96700	70179
96800	70262
96900	70354
97000	70442
97100	70529
97200	70614
97300	70693
97400	70778
97500	70856
97600	70940
97700	71027
97800	71112
97900	71203
98000	71291
98100	71383
98200	71470
98300	71564
98400	71652
98500	71744
98600	71834
98700	71920
98800	71996
98900	72084
99000	72178
99100	72265
99200	72357
99300	72444
99400	72535
99500	72623
99600	72708
99700	72800
99800	72890
99900	72976
100000	73064


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,397,0,3
500,493,0,7
600,590,0,10
700,685,0,15
800,780,0,20
900,876,0,24
1000,972,0,28
1100,1064,0,36
1200,1156,0,44
1300,1249,1,50
1400,1339,2,59
1500,1430,2,68
1600,1523,2,75
1700,1615,2,83
1800,1707,2,91
1900,1791,4,105
2000,1878,5,117
2100,1970,5,125
2200,2060,5,135
2300,2144,5,151
2400,2234,5,161
2500,2325,5,170
2600,2410,5,185
2700,2497,5,198
2800,2586,6,208
2900,2665,7,228
3000,2747,8,245
3100,2827,8,265
3200,2904,9,287
3300,2986,10,304
3400,3073,10,317
3500,3158,10,332
3600,3236,12,352
3700,3313,12,375
3800,3383,14,403
3900,3456,14,430
4000,3529,16,455
4100,3609,17,474
4200,3685,18,497
4300,3767,19,514
4400,3842,19,539
4500,3923,19,558
4600,3996,21,583
4700,4074,22,604
4800,4152,23,625
4900,4230,25,645
5000,4302,26,672
5100,4369,27,704
5200,4437,29,734
5300,4506,30,764
5400,4571,31,798
5500,4647,33,820
5600,4716,37,847
5700,4785,40,875
5800,4853,40,907
5900,4927,41,932
6000,4992,45,963
6100,5064,47,989
6200,5134,48,1018
6300,5201,49,1050
6400,5266,52,1082
6500,5338,53,1109
6600,5402,58,1140
6700,5475,59,1166
6800,5545,60,1195
6900,5610,63,1227
7000,5671,66,1263
7100,5739,68,1293
7200,5804,69,1327
7300,5870,72,1358
7400,5933,75,1392
7500,6000,75,1425
7600,6064,78,1458
7700,6131,80,1489
7800,6192,81,1527
7900,6254,82,1564
8000,6315,83,1602
8100,6373,85,1642
8200,6432,87,1681
8300,6494,90,1716
8400,6555,91,1754
8500,6613,94,1793
8600,6667,98,1835
8700,6724,101,1875
8800,6778,105,1917
8900,6833,108,1959
9000,6893,112,1995
9100,6949,112,2039
9200,7010,114,2076
9300,7073,116,2111
9400,7131,124,2145
9500,7178,126,2196
9600,7231,129,2240
9700,7284,130,2286
9800,7340,133,2327
9900,7395,135,2370
10000,7453,138,2409
10100,7515,140,2445
10200,7565,142,2493
10300,7622,146,2532
10400,7677,148,2575
10500,7728,155,2617
10600,7777,158,2665
10700,7825,162,2713
10800,7872,164,2764
10900,7925,170,2805
11000,7981,173,2846
11100,8037,177,2886
11200,8094,179,2927
11300,8138,184,2978
11400,8188,186,3026
11500,8228,190,3082
11600,8276,192,3132
11700,8327,196,3177
11800,8388,198,3214
11900,8434,201,3265
12000,8488,203,3309
12100,8547,205,3348
12200,8597,206,3397
12300,8638,209,3453
12400,8679,214,3507
12500,8723,214,3563
12600,8772,218,3610
12700,8815,221,3664
12800,8853,225,3722
12900,8900,229,3771
13000,8953,233,3814
13100,8985,236,3879
13200,9034,237,3929
13300,9084,240,3976
13400,9119,243,4038
13500,9160,246,4094
13600,9203,251,4146
13700,9239,254,4207
13800,9280,255,4265
13900,9331,257,4312
14000,9366,260,4374
14100,9415,263,4422
14200,9464,267,4469
14300,9501,272,4527
14400,9543,275,4582
14500,9586,281,4633
14600,9628,283,4689
14700,9669,285,4746
14800,9708,286,4806
14900,9742,289,4869
15000,9786,290,4924
15100,9827,293,4980
15200,9867,294,5039
15300,9900,297,5103
15400,9944,303,5153
15500,9985,307,5208
15600,10032,310,5258
15700,10071,312,5317
15800,10110,315,5375
15900,10145,316,5439
16000,10178,318,5504
16100,10226,322,5552
16200,10262,325,5613
16300,10305,326,5669
16400,10345,333,5722
16500,10379,339,5782
16600,10417,341,5842
16700,10455,346,5899
16800,10494,350,5956
16900,10531,354,6015
17000,10576,357,6067
17100,10608,359,6133
17200,10650,360,6190
17300,10688,361,6251
17400,10722,362,6316
17500,10755,362,6383
17600,10783,368,6449
17700,10819,372,6509
17800,10854,376,6570
17900,10896,381,6623
18000,10931,385,6684
18100,10966,389,6745
18200,10997,393,6810
18300,11030,395,6875
18400,11055,398,6947
18500,11087,402,7011
18600,11127,408,7065
18700,11159,416,7125
18800,11197,421,7182
18900,11232,422,7246
19000,11266,427,7307
19100,11297,430,7373
19200,11337,434,7429
19300,11366,441,7493
19400,11395,446,7559
19500,11427,448,7625
19600,11458,455,7687
19700,11484,460,7756
19800,11508,466,7826
19900,11533,469,7898
20000,11561,471,7968
20100,11593,479,8028
20200,11625,485,8090
20300,11652,488,8160
20400,11672,493,8235
20500,11698,498,8304
20600,11724,502,8374
20700,11752,505,8443
20800,11775,507,8518
20900,11804,511,8585
21000,11836,516,8648
21100,11864,519,8717
21200,11887,527,8786
21300,11922,533,8845
21400,11944,536,8920
21500,11966,538,8996
21600,11990,542,9068
21700,12016,547,9137
21800,12042,552,9206
21900,12069,557,9274
22000,12100,559,9341
22100,12130,562,9408
22200,12155,568,9477
22300,12185,575,9540
22400,12213,579,9608
22500,12239,583,9678
22600,12263,584,9753
22700,12285,589,9826
22800,12302,595,9903
22900,12333,596,9971
23000,12361,600,10039
23100,12388,606,10106
23200,12409,613,10178
23300,12434,617,10249
23400,12462,619,10319
23500,12484,624,10392
23600,12509,627,10464
23700,12540,633,10527
23800,12566,638,10596
23900,12590,644,10666
24000,12611,652,10737
24100,12632,656,10812
24200,12656,660,10884
24300,12682,665,10953
24400,12707,671,11022
24500,12731,673,11096
24600,12760,677,11163
24700,12782,681,11237
24800,12799,684,11317
24900,12826,688,11386
25000,12848,695,11457
25100,12868,700,11532
25200,12894,703,11603
25300,12914,711,11675
25400,12931,718,11751
25500,12955,724,11821
25600,12977,728,11895
25700,12996,735,11969
25800,13022,741,12037
25900,13041,747,12112
26000,13058,750,12192
26100,13075,751,12274
26200,13091,759,12350
26300,13116,764,12420
26400,13134,765,12501
26500,13160,775,12565
26600,13184,782,12634
26700,13205,784,12711
26800,13228,788,12784
26900,13245,796,12859
27000,13263,801,12936
27100,13287,808,13005
27200,13304,814,13082
27300,13324,823,13153
27400,13348,829,13223
27500,13366,832,13302
27600,13396,836,13368
27700,13405,837,13458
27800,13417,845,13538
27900,13436,848,13616
28000,13455,855,13690
28100,13476,860,13764
28200,13501,870,13829
28300,13521,874,13905
28400,13540,881,13979
28500,13565,890,14045
28600,13580,895,14125
28700,13600,901,14199
28800,13619,904,14277
28900,13638,907,14355
29000,13658,911,14431
29100,13673,918,14509
29200,13696,923,14581
29300,13719,927,14654
29400,13732,932,14736
29500,13757,934,14809
29600,13771,939,14890
29700,13795,940,14965
29800,13809,945,15046
29900,13818,949,15133
30000,13840,955,15205
30100,13856,960,15284
30200,13872,965,15363
30300,13891,967,15442
30400,13905,970,15525
30500,13922,975,15603
30600,13931,982,15687
30700,13947,988,15765
30800,13955,995,15850
30900,13970,1002,15928
31000,13984,1007,16009
31100,13991,1014,16095
31200,14002,1021,16177
31300,14018,1026,16256
31400,14033,1031,16336
31500,14046,1036,16418
31600,14058,1041,16501
31700,14073,1044,16583
31800,14088,1052,16660
31900,14105,1057,16738
32000,14124,1065,16811
32100,14141,1068,16891
32200,14151,1075,16974
32300,14163,1078,17059
32400,14177,1080,17143
32500,14193,1084,17223
32600,14216,1088,17296
32700,14227,1094,17379
32800,14241,1100,17459
32900,14253,1104,17543
33000,14262,1111,17627
33100,14278,1114,17708
33200,14291,1117,17792
33300,14306,1124,17870
33400,14318,1132,17950
33500,14333,1138,18029
33600,14342,1145,18113
33700,14351,1153,18196
33800,14367,1158,18275
33900,14374,1165,18361
34000,14393,1167,18440
34100,14400,1171,18529
34200,14418,1177,18605
34300,14431,1180,18689
34400,14441,1182,18777
34500,14452,1187,18861
34600,14460,1191,18949
34700,14469,1197,19034
34800,14483,1204,19113
34900,14498,1210,19192
35000,14509,1215,19276
35100,14519,1223,19358
35200,14527,1228,19445
35300,14541,1232,19527
35400,14552,1239,19609
35500,14560,1245,19695
35600,14567,1249,19784
35700,14582,1255,19863
35800,14592,1260,19948
35900,14600,1266,20034
36000,14608,1272,20120
36100,14615,1277,20208
36200,14622,1281,20297
36300,14632,1287,20381
36400,14641,1294,20465
36500,14660,1300,20540
36600,14674,1305,20621
36700,14692,1309,20699
36800,14702,1314,20784
36900,14712,1323,20865
37000,14723,1328,20949
37100,14730,1332,21038
37200,14739,1338,21123
37300,14749,1340,21211
37400,14758,1346,21296
37500,14766,1353,21381
37600,14779,1358,21463
37700,14790,1366,21544
37800,14798,1371,21631
37900,14804,1379,21717
38000,14816,1382,21802
38100,14828,1387,21885
38200,14842,1391,21967
38300,14851,1391,22058
38400,14856,1397,22147
38500,14864,1406,22230
38600,14874,1407,22319
38700,14882,1412,22406
38800,14893,1415,22492
38900,14903,1423,22574
39000,14912,1430,22658
39100,14922,1433,22745
39200,14932,1439,22829
39300,14943,1442,22915
39400,14951,1445,23004
39500,14959,1454,23087
39600,14965,1462,23173
39700,14976,1469,23255
39800,14988,1476,23336
39900,14999,1480,23421
40000,15009,1488,23503
40100,15018,1493,23589
40200,15027,1497,23676
40300,15033,1504,23763
40400,15039,1510,23851
40500,15051,1515,23934
40600,15057,1521,24022
40700,15066,1531,24103
40800,15073,1538,24189
40900,15080,1543,24277
41000,15090,1545,24365
41100,15099,1548,24453
41200,15105,1556,24539
41300,15114,1559,24627
41400,15120,1563,24717
41500,15128,1569,24803
41600,15133,1572,24895
41700,15136,1573,24991
41800,15145,1583,25072
41900,15153,1590,25157
42000,15159,1596,25245
42100,15165,1600,25335
42200,15178,1607,25415
42300,15184,1615,25501
42400,15187,1619,25594
42500,15195,1621,25684
42600,15203,1628,25769
42700,15216,1634,25850
42800,15220,1641,25939
42900,15227,1645,26028
43000,15232,1650,26118
43100,15241,1652,26207
43200,15247,1664,26289
43300,15252,1669,26379
43400,15257,1673,26470
43500,15266,1678,26556
43600,15273,1681,26646
43700,15285,1687,26728
43800,15291,1691,26818
43900,15299,1696,26905
44000,15304,1701,26995
44100,15309,1709,27082
44200,15316,1718,27166
44300,15319,1724,27257
44400,15326,1728,27346
44500,15332,1735,27433
44600,15334,1740,27526
44700,15343,1746,27611
44800,15351,1751,27698
44900,15362,1754,27784
45000,15367,1758,27875
45100,15372,1763,27965
45200,15376,1770,28054
45300,15381,1775,28144
45400,15386,1778,28236
45500,15388,1783,28329
45600,15391,1786,28423
45700,15397,1787,28516
45800,15402,1793,28605
45900,15410,1796,28694
46000,15417,1799,28784
46100,15427,1809,28864
46200,15436,1816,28948
46300,15441,1824,29035
46400,15449,1830,29121
46500,15450,1838,29212
46600,15454,1844,29302
46700,15459,1851,29390
46800,15463,1852,29485
46900,15472,1860,29568
47000,15476,1867,29657
47100,15483,1873,29744
47200,15486,1884,29830
47300,15488,1889,29923
47400,15491,1891,30018
47500,15500,1897,30103
47600,15505,1903,30192
47700,15511,1911,30278
47800,15518,1919,30363
47900,15523,1921,30456
48000,15532,1927,30541
48100,15533,1934,30633
48200,15538,1942,30720
48300,15543,1948,30809
48400,15548,1955,30897
48500,15558,1965,30977
48600,15562,1971,31067
48700,15566,1978,31156
48800,15573,1983,31244
48900,15574,1989,31337
49000,15583,1993,31424
49100,15585,1996,31519
49200,15590,2000,31610
49300,15592,2006,31702
49400,15595,2011,31794
49500,15598,2023,31879
49600,15602,2026,31972
49700,15606,2032,32062
49800,15614,2037,32149
49900,15615,2044,32241
50000,15619,2048,32333
50100,15626,2051,32423
50200,15629,2056,32515
50300,15634,2059,32607
50400,15636,2063,32701
50500,15640,2067,32793
50600,15644,2077,32879
50700,15647,2085,32968
50800,15650,2092,33058
50900,15653,2094,33153
51000,15658,2098,33244
51100,15664,2101,33335
51200,15668,2109,33423
51300,15675,2116,33509
51400,15678,2122,33600
51500,15680,2124,33696
51600,15681,2132,33787
51700,15687,2135,33878
51800,15693,2144,33963
51900,15698,2149,34053
52000,15706,2151,34143
52100,15711,2158,34231
52200,15716,2163,34321
52300,15724,2169,34407
52400,15728,2176,34496
52500,15730,2182,34588
52600,15734,2187,34679
52700,15741,2193,34766
52800,15747,2204,34849
52900,15751,2208,34941
53000,15755,2215,35030
53100,15758,2224,35118
53200,15763,2226,35211
53300,15765,2234,35301
53400,15767,2240,35393
53500,15773,2241,35486
53600,15777,2248,35575
53700,15779,2251,35670
53800,15782,2257,35761
53900,15786,2264,35850
54000,15790,2268,35942
54100,15794,2271,36035
54200,15795,2278,36127
54300,15804,2283,36213
54400,15806,2288,36306
54500,15809,2293,36398
54600,15812,2299,36489
54700,15817,2303,36580
54800,15821,2308,36671
54900,15822,2311,36767
55000,15826,2320,36854
55100,15831,2328,36941
55200,15833,2333,37034
55300,15835,2337,37128
55400,15838,2343,37219
55500,15841,2349,37310
55600,15845,2355,37400
55700,15846,2362,37492
55800,15851,2367,37582
55900,15854,2370,37676
56000,15855,2376,37769
56100,15859,2383,37858
56200,15860,2391,37949
56300,15864,2402,38034
56400,15867,2405,38128
56500,15870,2411,38219
56600,15874,2415,38311
56700,15876,2419,38405
56800,15880,2427,38493
56900,15884,2433,38583
57000,15888,2441,38671
57100,15891,2447,38762
57200,15892,2454,38854
57300,15894,2460,38946
57400,15897,2468,39035
57500,15901,2477,39122
57600,15905,2482,39213
57700,15906,2486,39308
57800,15908,2496,39396
57900,15911,2501,39488
58000,15915,2504,39581
58100,15916,2508,39676
58200,15919,2512,39769
58300,15922,2515,39863
58400,15924,2521,39955
58500,15928,2527,40045
58600,15928,2530,40142
58700,15930,2537,40233
58800,15932,2546,40322
58900,15932,2548,40420
59000,15936,2556,40508
59100,15936,2563,40601
59200,15942,2570,40688
59300,15943,2579,40778
59400,15945,2585,40870
59500,15946,2589,40965
59600,15946,2596,41058
59700,15947,2603,41150
59800,15950,2609,41241
59900,15951,2616,41333
60000,15953,2620,41427
60100,15953,2632,41515
60200,15957,2641,41602
60300,15957,2647,41696
60400,15957,2656,41787
60500,15962,2662,41876
60600,15963,2667,41970
60700,15966,2674,42060
60800,15970,2679,42151
60900,15975,2686,42239
61000,15979,2693,42328
61100,15983,2698,42419
61200,15985,2705,42510
61300,15988,2711,42601
61400,15990,2715,42695
61500,15991,2723,42786
61600,15992,2728,42880
61700,15995,2732,42973
61800,15999,2739,43062
61900,16004,2744,43152
62000,16004,2758,43238
62100,16008,2766,43326
62200,16011,2770,43419
62300,16016,2774,43510
62400,16018,2779,43603
62500,16020,2789,43691
62600,16021,2796,43783
62700,16025,2801,43874
62800,16027,2806,43967
62900,16030,2813,44057
63000,16031,2819,44150
63100,16033,2823,44244
63200,16033,2833,44334
63300,16036,2840,44424
63400,16037,2848,44515
63500,16041,2856,44603
63600,16044,2864,44692
63700,16046,2869,44785
63800,16048,2875,44877
63900,16053,2884,44963
64000,16053,2887,45060
64100,16055,2896,45149
64200,16056,2903,45241
64300,16057,2910,45333
64400,16060,2919,45421
64500,16062,2929,45509
64600,16063,2938,45599
64700,16063,2942,45695
64800,16068,2946,45786
64900,16069,2952,45879
65000,16070,2958,45972
65100,16072,2964,46064
65200,16073,2966,46161
65300,16075,2977,46248
65400,16078,2982,46340
65500,16079,2990,46431
65600,16082,2994,46524
65700,16087,2995,46618
65800,16089,3002,46709
65900,16091,3006,46803
66000,16094,3015,46891
66100,16095,3023,46982
66200,16096,3032,47072
66300,16096,3038,47166
66400,16100,3044,47256
66500,16105,3051,47344
66600,16105,3058,47437
66700,16106,3066,47528
66800,16106,3073,47621
66900,16107,3079,47714
67000,16109,3084,47807
67100,16112,3091,47897
67200,16114,3099,47987
67300,16117,3106,48077
67400,16118,3111,48171
67500,16121,3116,48263
67600,16122,3122,48356
67700,16123,3130,48447
67800,16126,3133,48541
67900,16127,3140,48633
68000,16127,3146,48727
68100,16129,3151,48820
68200,16129,3157,48914
68300,16132,3160,49008
68400,16132,3165,49103
68500,16132,3173,49195
68600,16136,3181,49283
68700,16139,3188,49373
68800,16140,3193,49467
68900,16140,3196,49564
69000,16140,3199,49661
69100,16141,3205,49754
69200,16143,3213,49844
69300,16144,3218,49938
69400,16144,3221,50035
69500,16147,3226,50127
69600,16148,3232,50220
69700,16152,3236,50312
69800,16152,3245,50403
69900,16152,3250,50498
70000,16153,3255,50592
70100,16153,3261,50686
70200,16153,3265,50782
70300,16154,3272,50874
70400,16154,3276,50970
70500,16157,3282,51061
70600,16157,3288,51155
70700,16157,3296,51247
70800,16158,3304,51338
70900,16159,3312,51429
71000,16161,3320,51519
71100,16161,3328,51611
71200,16161,3331,51708
71300,16165,3335,51800
71400,16165,3341,51894
71500,16166,3346,51988
71600,16166,3353,52081
71700,16167,3358,52175
71800,16168,3366,52266
71900,16168,3372,52360
72000,16169,3377,52454
72100,16169,3383,52548
72200,16169,3391,52640
72300,16170,3396,52734
72400,16171,3404,52825
72500,16172,3410,52918
72600,16175,3414,53011
72700,16177,3419,53104
72800,16178,3426,53196
72900,16181,3430,53289
73000,16181,3435,53384
73100,16182,3440,53478
73200,16183,3444,53573
73300,16183,3452,53665
73400,16183,3455,53762
73500,16187,3460,53853
73600,16187,3463,53950
73700,16190,3467,54043
73800,16190,3473,54137
73900,16190,3482,54228
74000,16191,3487,54322
74100,16192,3496,54412
74200,16193,3502,54505
74300,16193,3508,54599
74400,16194,3516,54690
74500,16196,3529,54775
74600,16198,3533,54869
74700,16200,3541,54959
74800,16203,3547,55050
74900,16203,3551,55146
75000,16203,3556,55241
75100,16203,3562,55335
75200,16205,3568,55427
75300,16205,3571,55524
75400,16206,3578,55616
75500,16207,3580,55713
75600,16208,3591,55801
75700,16208,3596,55896
75800,16210,3602,55988
75900,16210,3611,56079
76000,16211,3619,56170
76100,16212,3627,56261
76200,16213,3634,56353
76300,16213,3638,56449
76400,16214,3645,56541
76500,16214,3651,56635
76600,16217,3656,56727
76700,16217,3663,56820
76800,16217,3668,56915
76900,16218,3673,57009
77000,16218,3679,57103
77100,16218,3683,57199
77200,16219,3688,57293
77300,16224,3694,57382
77400,16225,3705,57470
77500,16225,3713,57562
77600,16228,3721,57651
77700,16230,3732,57738
77800,16230,3741,57829
77900,16231,3749,57920
78000,16233,3755,58012
78100,16234,3759,58107
78200,16234,3768,58198
78300,16234,3773,58293
78400,16234,3774,58392
78500,16235,3778,58487
78600,16236,3789,58575
78700,16240,3800,58660
78800,16242,3804,58754
78900,16243,3813,58844
79000,16244,3822,58934
79100,16244,3830,59026
79200,16244,3840,59116
79300,16244,3843,59213
79400,16244,3851,59305
79500,16245,3858,59397
79600,16245,3866,59489
79700,16245,3874,59581
79800,16247,3885,59668
79900,16247,3892,59761
80000,16248,3901,59851
80100,16248,3908,59944
80200,16248,3915,60037
80300,16249,3924,60127
80400,16249,3927,60224
80500,16250,3932,60318
80600,16251,3935,60414
80700,16253,3940,60507
80800,16254,3947,60599
80900,16254,3951,60695
81000,16254,3952,60794
81100,16254,3958,60888
81200,16254,3963,60983
81300,16254,3968,61078
81400,16255,3974,61171
81500,16255,3981,61264
81600,16256,3988,61356
81700,16257,3992,61451
81800,16259,3999,61542
81900,16260,4008,61632
82000,16262,4016,61722
82100,16262,4019,61819
82200,16262,4024,61914
82300,16266,4027,62007
82400,16269,4037,62094
82500,16269,4042,62189
82600,16270,4046,62284
82700,16270,4051,62379
82800,16272,4059,62469
82900,16273,4064,62563
83000,16273,4067,62660
83100,16273,4072,62755
83200,16273,4082,62845
83300,16276,4092,62932
83400,16277,4100,63023
83500,16277,4106,63117
83600,16278,4116,63206
83700,16279,4123,63298
83800,16279,4131,63390
83900,16280,4142,63478
84000,16280,4148,63572
84100,16281,4155,63664
84200,16282,4162,63756
84300,16282,4170,63848
84400,16282,4176,63942
84500,16284,4178,64038
84600,16285,4181,64134
84700,16285,4187,64228
84800,16285,4196,64319
84900,16286,4203,64411
85000,16286,4208,64506
85100,16286,4211,64603
85200,16286,4217,64697
85300,16286,4224,64790
85400,16287,4231,64882
85500,16287,4240,64973
85600,16287,4244,65069
85700,16287,4255,65158
85800,16287,4263,65250
85900,16287,4273,65340
86000,16288,4279,65433
86100,16288,4289,65523
86200,16289,4292,65619
86300,16290,4298,65712
86400,16291,4305,65804
86500,16291,4313,65896
86600,16292,4317,65991
86700,16292,4321,66087
86800,16293,4327,66180
86900,16294,4330,66276
87000,16294,4337,66369
87100,16295,4347,66458
87200,16295,4353,66552
87300,16295,4354,66651
87400,16295,4360,66745
87500,16295,4368,66837
87600,16295,4380,66925
87700,16295,4387,67018
87800,16295,4394,67111
87900,16295,4401,67204
88000,16295,4404,67301
88100,16295,4413,67392
88200,16295,4421,67484
88300,16296,4426,67578
88400,16297,4432,67671
88500,16298,4445,67757
88600,16301,4450,67849
88700,16301,4453,67946
88800,16301,4461,68038
88900,16301,4465,68134
89000,16302,4471,68227
89100,16304,4479,68317
89200,16305,4485,68410
89300,16307,4492,68501
89400,16307,4499,68594
89500,16307,4504,68689
89600,16307,4516,68777
89700,16307,4521,68872
89800,16307,4527,68966
89900,16308,4539,69053
90000,16308,4543,69149
90100,16308,4548,69244
90200,16308,4553,69339
90300,16309,4556,69435
90400,16310,4563,69527
90500,16312,4571,69617
90600,16313,4573,69714
90700,16314,4584,69802
90800,16314,4589,69897
90900,16315,4596,69989
91000,16316,4603,70081
91100,16317,4610,70173
91200,16318,4619,70263
91300,16318,4625,70357
91400,16318,4630,70452
91500,16318,4635,70547
91600,16318,4644,70638
91700,16318,4651,70731
91800,16318,4657,70825
91900,16319,4668,70913
92000,16320,4673,71007
92100,16322,4678,71100
92200,16322,4685,71193
92300,16323,4691,71286
92400,16323,4697,71380
92500,16323,4703,71474
92600,16323,4716,71561
92700,16324,4722,71654
92800,16324,4730,71746
92900,16324,4737,71839
93000,16324,4741,71935
93100,16324,4747,72029
93200,16325,4754,72121
93300,16326,4761,72213
93400,16327,4769,72304
93500,16327,4777,72396
93600,16327,4785,72488
93700,16328,4795,72577
93800,16328,4802,72670
93900,16328,4810,72762
94000,16328,4815,72857
94100,16328,4824,72948
94200,16329,4830,73041
94300,16329,4837,73134
94400,16329,4845,73226
94500,16329,4853,73318
94600,16331,4860,73409
94700,16331,4869,73500
94800,16331,4877,73592
94900,16331,4882,73687
95000,16332,4885,73783
95100,16332,4893,73875
95200,16334,4902,73964
95300,16335,4904,74061
95400,16336,4912,74152
95500,16336,4918,74246
95600,16336,4924,74340
95700,16336,4930,74434
95800,16336,4939,74525
95900,16336,4947,74617
96000,16336,4954,74710
96100,16337,4962,74801
96200,16337,4971,74892
96300,16337,4974,74989
96400,16337,4978,75085
96500,16337,4981,75182
96600,16338,4987,75275
96700,16338,4992,75370
96800,16339,5002,75459
96900,16339,5007,75554
97000,16340,5013,75647
97100,16340,5016,75744
97200,16340,5025,75835
97300,16340,5031,75929
97400,16340,5041,76019
97500,16340,5050,76110
97600,16340,5056,76204
97700,16340,5062,76298
97800,16340,5074,76386
97900,16340,5080,76480
98000,16340,5085,76575
98100,16340,5090,76670
98200,16340,5095,76765
98300,16341,5102,76857
98400,16341,5109,76950
98500,16341,5113,77046
98600,16342,5122,77136
98700,16343,5129,77228
98800,16344,5138,77318
98900,16344,5142,77414
99000,16344,5145,77511
99100,16344,5152,77604
99200,16344,5161,77695
99300,16344,5165,77791
99400,16344,5170,77886
99500,16344,5179,77977
99600,16344,5190,78066
99700,16344,5190,78166
99800,16344,5197,78259
99900,16344,5203,78353
100000,16344,5206,78450


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	1
1400	2
1500	2
1600	2
1700	2
1800	2
1900	4
2000	5
2100	5
2200	5
2300	5
2400	5
2500	5
2600	5
2700	5
2800	6
2900	7
3000	8
3100	8
3200	9
3300	10
3400	10
3500	10
3600	12
3700	12
3800	14
3900	14
4000	16
4100	17
4200	18
4300	19
4400	19
4500	19
4600	21
4700	22
4800	23
4900	25
5000	26
5100	27
5200	29
5300	30
5400	31
5500	33
5600	37
5700	40
5800	40
5900	41
6000	45
6100	47
6200	48
6300	49
6400	52
6500	53
6600	58
6700	59
6800	60
6900	63
7000	66
7100	68
7200	69
7300	72
7400	75
7500	75
7600	78
7700	80
7800	81
7900	82
8000	83
8100	85
8200	87
8300	90
8400	91
8500	94
8600	98
8700	101
8800	105
8900	108
9000	112
9100	112
9200	114
9300	116
9400	124
9500	126
9600	129
9700	130
9800	133
9900	135
10000	138
10100	140
10200	142
10300	146
10400	148
10500	155
10600	158
10700	162
10800	164
10900	170
11000	173
11100	177
11200	179
11300	184
11400	186
11500	190
11600	192
11700	196
11800	198
11900	201
12000	203
12100	205
12200	206
12300	209
12400	214
12500	214
12600	218
12700	221
12800	225
12900	229
13000	233
13100	236
13200	237
13300	240
13400	243
13500	246
13600	251
13700	254
13800	255
13900	257
14000	260
14100	263
14200	267
14300	272
14400	275
14500	281
14600	283
14700	285
14800	286
14900	289
15000	290
15100	293
15200	294
15300	297
15400	303
15500	307
15600	310
15700	312
15800	315
15900	316
16000	318
16100	322
16200	325
16300	326
16400	333
16500	339
16600	341
16700	346
16800	350
16900	354
17000	357
17100	359
17200	360
17300	361
17400	362
17500	362
17600	368
17700	372
17800	376
17900	381
18000	385
18100	389
18200	393
18300	395
18400	398
18500	402
18600	408
18700	416
18800	421
18900	422
19000	427
19100	430
19200	434
19300	441
19400	446
19500	448
19600	455
19700	460
19800	466
19900	469
20000	471
20100	479
20200	485
20300	488
20400	493
20500	498
20600	502
20700	505
20800	507
20900	511
21000	516
21100	519
21200	527
21300	533
21400	536
21500	538
21600	542
21700	547
21800	552
21900	557
22000	559
22100	562
22200	568
22300	575
22400	579
22500	583
22600	584
22700	589
22800	595
22900	596
23000	600
23100	606
23200	613
23300	617
23400	619
23500	624
23600	627
23700	633
23800	638
23900	644
24000	652
24100	656
24200	660
24300	665
24400	671
24500	673
24600	677
24700	681
24800	684
24900	688
25000	695
25100	700
25200	703
25300	711
25400	718
25500	724
25600	728
25700	735
25800	741
25900	747
26000	750
26100	751
26200	759
26300	764
26400	765
26500	775
26600	782
26700	784
26800	788
26900	796
27000	801
27100	808
27200	814
27300	823
27400	829
27500	832
27600	836
27700	837
27800	845
27900	848
28000	855
28100	860
28200	870
28300	874
28400	881
28500	890
28600	895
28700	901
28800	904
28900	907
29000	911
29100	918
29200	923
29300	927
29400	932
29500	934
29600	939
29700	940
29800	945
29900	949
30000	955
30100	960
30200	965
30300	967
30400	970
30500	975
30600	982
30700	988
30800	995
30900	1002
31000	1007
31100	1014
31200	1021
31300	1026
31400	1031
31500	1036
31600	1041
31700	1044
31800	1052
31900	1057
32000	1065
32100	1068
32200	1075
32300	1078
32400	1080
32500	1084
32600	1088
32700	1094
32800	1100
32900	1104
33000	1111
33100	1114
33200	1117
33300	1124
33400	1132
33500	1138
33600	1145
33700	1153
33800	1158
33900	1165
34000	1167
34100	1171
34200	1177
34300	1180
34400	1182
34500	1187
34600	1191
34700	1197
34800	1204
34900	1210
35000	1215
35100	1223
35200	1228
35300	1232
35400	1239
35500	1245
35600	1249
35700	1255
35800	1260
35900	1266
36000	1272
36100	1277
36200	1281
36300	1287
36400	1294
36500	1300
36600	1305
36700	1309
36800	1314
36900	1323
37000	1328
37100	1332
37200	1338
37300	1340
37400	1346
37500	1353
37600	1358
37700	1366
37800	1371
37900	1379
38000	1382
38100	1387
38200	1391
38300	1391
38400	1397
38500	1406
38600	1407
38700	1412
38800	1415
38900	1423
39000	1430
39100	1433
39200	1439
39300	1442
39400	1445
39500	1454
39600	1462
39700	1469
39800	1476
39900	1480
40000	1488
40100	1493
40200	1497
40300	1504
40400	1510
40500	1515
40600	1521
40700	1531
40800	1538
40900	1543
41000	1545
41100	1548
41200	1556
41300	1559
41400	1563
41500	1569
41600	1572
41700	1573
41800	1583
41900	1590
42000	1596
42100	1600
42200	1607
42300	1615
42400	1619
42500	1621
42600	1628
42700	1634
42800	1641
42900	1645
43000	1650
43100	1652
43200	1664
43300	1669
43400	1673
43500	1678
43600	1681
43700	1687
43800	1691
43900	1696
44000	1701
44100	1709
44200	1718
44300	1724
44400	1728
44500	1735
44600	1740
44700	1746
44800	1751
44900	1754
45000	1758
45100	1763
45200	1770
45300	1775
45400	1778
45500	1783
45600	1786
45700	1787
45800	1793
45900	1796
46000	1799
46100	1809
46200	1816
46300	1824
46400	1830
46500	1838
46600	1844
46700	1851
46800	1852
46900	1860
47000	1867
47100	1873
47200	1884
47300	1889
47400	1891
47500	1897
47600	1903
47700	1911
47800	1919
47900	1921
48000	1927
48100	1934
48200	1942
48300	1948
48400	1955
48500	1965
48600	1971
48700	1978
48800	1983
48900	1989
49000	1993
49100	1996
49200	2000
49300	2006
49400	2011
49500	2023
49600	2026
49700	2032
49800	2037
49900	2044
50000	2048
50100	2051
50200	2056
50300	2059
50400	2063
50500	2067
50600	2077
50700	2085
50800	2092
50900	2094
51000	2098
51100	2101
51200	2109
51300	2116
51400	2122
51500	2124
51600	2132
51700	2135
51800	2144
51900	2149
52000	2151
52100	2158
52200	2163
52300	2169
52400	2176
52500	2182
52600	2187
52700	2193
52800	2204
52900	2208
53000	2215
53100	2224
53200	2226
53300	2234
53400	2240
53500	2241
53600	2248
53700	2251
53800	2257
53900	2264
54000	2268
54100	2271
54200	2278
54300	2283
54400	2288
54500	2293
54600	2299
54700	2303
54800	2308
54900	2311
55000	2320
55100	2328
55200	2333
55300	2337
55400	2343
55500	2349
55600	2355
55700	2362
55800	2367
55900	2370
56000	2376
56100	2383
56200	2391
56300	2402
56400	2405
56500	2411
56600	2415
56700	2419
56800	2427
56900	2433
57000	2441
57100	2447
57200	2454
57300	2460
57400	2468
57500	2477
57600	2482
57700	2486
57800	2496
57900	2501
58000	2504
58100	2508
58200	2512
58300	2515
58400	2521
58500	2527
58600	2530
58700	2537
58800	2546
58900	2548
59000	2556
59100	2563
59200	2570
59300	2579
59400	2585
59500	2589
59600	2596
59700	2603
59800	2609
59900	2616
60000	2620
60100	2632
60200	2641
60300	2647
60400	2656
60500	2662
60600	2667
60700	2674
60800	2679
60900	2686
61000	2693
61100	2698
61200	2705
61300	2711
61400	2715
61500	2723
61600	2728
61700	2732
61800	2739
61900	2744
62000	2758
62100	2766
62200	2770
62300	2774
62400	2779
62500	2789
62600	2796
62700	2801
62800	2806
62900	2813
63000	2819
63100	2823
63200	2833
63300	2840
63400	2848
63500	2856
63600	2864
63700	2869
63800	2875
63900	2884
64000	2887
64100	2896
64200	2903
64300	2910
64400	2919
64500	2929
64600	2938
64700	2942
64800	2946
64900	2952
65000	2958
65100	2964
65200	2966
65300	2977
65400	2982
65500	2990
65600	2994
65700	2995
65800	3002
65900	3006
66000	3015
66100	3023
66200	3032
66300	3038
66400	3044
66500	3051
66600	3058
66700	3066
66800	3073
66900	3079
67000	3084
67100	3091
67200	3099
67300	3106
67400	3111
67500	3116
67600	3122
67700	3130
67800	3133
67900	3140
68000	3146
68100	3151
68200	3157
68300	3160
68400	3165
68500	3173
68600	3181
68700	3188
68800	3193
68900	3196
69000	3199
69100	3205
69200	3213
69300	3218
69400	3221
69500	3226
69600	3232
69700	3236
69800	3245
69900	3250
70000	3255
70100	3261
70200	3265
70300	3272
70400	3276
70500	3282
70600	3288
70700	3296
70800	3304
70900	3312
71000	3320
71100	3328
71200	3331
71300	3335
71400	3341
71500	3346
71600	3353
71700	3358
71800	3366
71900	3372
72000	3377
72100	3383
72200	3391
72300	3396
72400	3404
72500	3410
72600	3414
72700	3419
72800	3426
72900	3430
73000	3435
73100	3440
73200	3444
73300	3452
73400	3455
73500	3460
73600	3463
73700	3467
73800	3473
73900	3482
74000	3487
74100	3496
74200	3502
74300	3508
74400	3516
74500	3529
74600	3533
74700	3541
74800	3547
74900	3551
75000	3556
75100	3562
75200	3568
75300	3571
75400	3578
75500	3580
75600	3591
75700	3596
75800	3602
75900	3611
76000	3619
76100	3627
76200	3634
76300	3638
76400	3645
76500	3651
76600	3656
76700	3663
76800	3668
76900	3673
77000	3679
77100	3683
77200	3688
77300	3694
77400	3705
77500	3713
77600	3721
77700	3732
77800	3741
77900	3749
78000	3755
78100	3759
78200	3768
78300	3773
78400	3774
78500	3778
78600	3789
78700	3800
78800	3804
78900	3813
79000	3822
79100	3830
79200	3840
79300	3843
79400	3851
79500	3858
79600	3866
79700	3874
79800	3885
79900	3892
80000	3901
80100	3908
80200	3915
80300	3924
80400	3927
80500	3932
80600	3935
80700	3940
80800	3947
80900	3951
81000	3952
81100	3958
81200	3963
81300	3968
81400	3974
81500	3981
81600	3988
81700	3992
81800	3999
81900	4008
82000	4016
82100	4019
82200	4024
82300	4027
82400	4037
82500	4042
82600	4046
82700	4051
82800	4059
82900	4064
83000	4067
83100	4072
83200	4082
83300	4092
83400	4100
83500	4106
83600	4116
83700	4123
83800	4131
83900	4142
84000	4148
84100	4155
84200	4162
84300	4170
84400	4176
84500	4178
84600	4181
84700	4187
84800	4196
84900	4203
85000	4208
85100	4211
85200	4217
85300	4224
85400	4231
85500	4240
85600	4244
85700	4255
85800	4263
85900	4273
86000	4279
86100	4289
86200	4292
86300	4298
86400	4305
86500	4313
86600	4317
86700	4321
86800	4327
86900	4330
87000	4337
87100	4347
87200	4353
87300	4354
87400	4360
87500	4368
87600	4380
87700	4387
87800	4394
87900	4401
88000	4404
88100	4413
88200	4421
88300	4426
88400	4432
88500	4445
88600	4450
88700	4453
88800	4461
88900	4465
89000	4471
89100	4479
89200	4485
89300	4492
89400	4499
89500	4504
89600	4516
89700	4521
89800	4527
89900	4539
90000	4543
90100	4548
90200	4553
90300	4556
90400	4563
90500	4571
90600	4573
90700	4584
90800	4589
90900	4596
91000	4603
91100	4610
91200	4619
91300	4625
91400	4630
91500	4635
91600	4644
91700	4651
91800	4657
91900	4668
92000	4673
92100	4678
92200	4685
92300	4691
92400	4697
92500	4703
92600	4716
92700	4722
92800	4730
92900	4737
93000	4741
93100	4747
93200	4754
93300	4761
93400	4769
93500	4777
93600	4785
93700	4795
93800	4802
93900	4810
94000	4815
94100	4824
94200	4830
94300	4837
94400	4845
94500	4853
94600	4860
94700	4869
94800	4877
94900	4882
95000	4885
95100	4893
95200	4902
95300	4904
95400	4912
95500	4918
95600	4924
95700	4930
95800	4939
95900	4947
96000	4954
96100	4962
96200	4971
96300	4974
96400	4978
96500	4981
96600	4987
96700	4992
96800	5002
96900	5007
97000	5013
97100	5016
97200	5025
97300	5031
97400	5041
97500	5050
97600	5056
97700	5062
97800	5074
97900	5080
98000	5085
98100	5090
98200	5095
98300	5102
98400	5109
98500	5113
98600	5122
98700	5129
98800	5138
98900	5142
99000	5145
99100	5152
99200	5161
99300	5165
99400	5170
99500	5179
99600	5190
99700	5190
99800	5197
99900	5203
100000	5206


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	397
500	493
600	590
700	685
800	780
900	876
1000	972
1100	1064
1200	1156
1300	1249
1400	1339
1500	1430
1600	1523
1700	1615
1800	1707
1900	1791
2000	1878
2100	1970
2200	2060
2300	2144
2400	2234
2500	2325
2600	2410
2700	2497
2800	2586
2900	2665
3000	2747
3100	2827
3200	2904
3300	2986
3400	3073
3500	3158
3600	3236
3700	3313
3800	3383
3900	3456
4000	3529
4100	3609
4200	3685
4300	3767
4400	3842
4500	3923
4600	3996
4700	4074
4800	4152
4900	4230
5000	4302
5100	4369
5200	4437
5300	4506
5400	4571
5500	4647
5600	4716
5700	4785
5800	4853
5900	4927
6000	4992
6100	5064
6200	5134
6300	5201
6400	5266
6500	5338
6600	5402
6700	5475
6800	5545
6900	5610
7000	5671
7100	5739
7200	5804
7300	5870
7400	5933
7500	6000
7600	6064
7700	6131
7800	6192
7900	6254
8000	6315
8100	6373
8200	6432
8300	6494
8400	6555
8500	6613
8600	6667
8700	6724
8800	6778
8900	6833
9000	6893
9100	6949
9200	7010
9300	7073
9400	7131
9500	7178
9600	7231
9700	7284
9800	7340
9900	7395
10000	7453
10100	7515
10200	7565
10300	7622
10400	7677
10500	7728
10600	7777
10700	7825
10800	7872
10900	7925
11000	7981
11100	8037
11200	8094
11300	8138
11400	8188
11500	8228
11600	8276
11700	8327
11800	8388
11900	8434
12000	8488
12100	8547
12200	8597
12300	8638
12400	8679
12500	8723
12600	8772
12700	8815
12800	8853
12900	8900
13000	8953
13100	8985
13200	9034
13300	9084
13400	9119
13500	9160
13600	9203
13700	9239
13800	9280
13900	9331
14000	9366
14100	9415
14200	9464
14300	9501
14400	9543
14500	9586
14600	9628
14700	9669
14800	9708
14900	9742
15000	9786
15100	9827
15200	9867
15300	9900
15400	9944
15500	9985
15600	10032
15700	10071
15800	10110
15900	10145
16000	10178
16100	10226
16200	10262
16300	10305
16400	10345
16500	10379
16600	10417
16700	10455
16800	10494
16900	10531
17000	10576
17100	10608
17200	10650
17300	10688
17400	10722
17500	10755
17600	10783
17700	10819
17800	10854
17900	10896
18000	10931
18100	10966
18200	10997
18300	11030
18400	11055
18500	11087
18600	11127
18700	11159
18800	11197
18900	11232
19000	11266
19100	11297
19200	11337
19300	11366
19400	11395
19500	11427
19600	11458
19700	11484
19800	11508
19900	11533
20000	11561
20100	11593
20200	11625
20300	11652
20400	11672
20500	11698
20600	11724
20700	11752
20800	11775
20900	11804
21000	11836
21100	11864
21200	11887
21300	11922
21400	11944
21500	11966
21600	11990
21700	12016
21800	12042
21900	12069
22000	12100
22100	12130
22200	12155
22300	12185
22400	12213
22500	12239
22600	12263
22700	12285
22800	12302
22900	12333
23000	12361
23100	12388
23200	12409
23300	12434
23400	12462
23500	12484
23600	12509
23700	12540
23800	12566
23900	12590
24000	12611
24100	12632
24200	12656
24300	12682
24400	12707
24500	12731
24600	12760
24700	12782
24800	12799
24900	12826
25000	12848
25100	12868
25200	12894
25300	12914
25400	12931
25500	12955
25600	12977
25700	12996
25800	13022
25900	13041
26000	13058
26100	13075
26200	13091
26300	13116
26400	13134
26500	13160
26600	13184
26700	13205
26800	13228
26900	13245
27000	13263
27100	13287
27200	13304
27300	13324
27400	13348
27500	13366
27600	13396
27700	13405
27800	13417
27900	13436
28000	13455
28100	13476
28200	13501
28300	13521
28400	13540
28500	13565
28600	13580
28700	13600
28800	13619
28900	13638
29000	13658
29100	13673
29200	13696
29300	13719
29400	13732
29500	13757
29600	13771
29700	13795
29800	13809
29900	13818
30000	13840
30100	13856
30200	13872
30300	13891
30400	13905
30500	13922
30600	13931
30700	13947
30800	13955
30900	13970
31000	13984
31100	13991
31200	14002
31300	14018
31400	14033
31500	14046
31600	14058
31700	14073
31800	14088
31900	14105
32000	14124
32100	14141
32200	14151
32300	14163
32400	14177
32500	14193
32600	14216
32700	14227
32800	14241
32900	14253
33000	14262
33100	14278
33200	14291
33300	14306
33400	14318
33500	14333
33600	14342
33700	14351
33800	14367
33900	14374
34000	14393
34100	14400
34200	14418
34300	14431
34400	14441
34500	14452
34600	14460
34700	14469
34800	14483
34900	14498
35000	14509
35100	14519
35200	14527
35300	14541
35400	14552
35500	14560
35600	14567
35700	14582
35800	14592
35900	14600
36000	14608
36100	14615
36200	14622
36300	14632
36400	14641
36500	14660
36600	14674
36700	14692
36800	14702
36900	14712
37000	14723
37100	14730
37200	14739
37300	14749
37400	14758
37500	14766
37600	14779
37700	14790
37800	14798
37900	14804
38000	14816
38100	14828
38200	14842
38300	14851
38400	14856
38500	14864
38600	14874
38700	14882
38800	14893
38900	14903
39000	14912
39100	14922
39200	14932
39300	14943
39400	14951
39500	14959
39600	14965
39700	14976
39800	14988
39900	14999
40000	15009
40100	15018
40200	15027
40300	15033
40400	15039
40500	15051
40600	15057
40700	15066
40800	15073
40900	15080
41000	15090
41100	15099
41200	15105
41300	15114
41400	15120
41500	15128
41600	15133
41700	15136
41800	15145
41900	15153
42000	15159
42100	15165
42200	15178
42300	15184
42400	15187
42500	15195
42600	15203
42700	15216
42800	15220
42900	15227
43000	15232
43100	15241
43200	15247
43300	15252
43400	15257
43500	15266
43600	15273
43700	15285
43800	15291
43900	15299
44000	15304
44100	15309
44200	15316
44300	15319
44400	15326
44500	15332
44600	15334
44700	15343
44800	15351
44900	15362
45000	15367
45100	15372
45200	15376
45300	15381
45400	15386
45500	15388
45600	15391
45700	15397
45800	15402
45900	15410
46000	15417
46100	15427
46200	15436
46300	15441
46400	15449
46500	15450
46600	15454
46700	15459
46800	15463
46900	15472
47000	15476
47100	15483
47200	15486
47300	15488
47400	15491
47500	15500
47600	15505
47700	15511
47800	15518
47900	15523
48000	15532
48100	15533
48200	15538
48300	15543
48400	15548
48500	15558
48600	15562
48700	15566
48800	15573
48900	15574
49000	15583
49100	15585
49200	15590
49300	15592
49400	15595
49500	15598
49600	15602
49700	15606
49800	15614
49900	15615
50000	15619
50100	15626
50200	15629
50300	15634
50400	15636
50500	15640
50600	15644
50700	15647
50800	15650
50900	15653
51000	15658
51100	15664
51200	15668
51300	15675
51400	15678
51500	15680
51600	15681
51700	15687
51800	15693
51900	15698
52000	15706
52100	15711
52200	15716
52300	15724
52400	15728
52500	15730
52600	15734
52700	15741
52800	15747
52900	15751
53000	15755
53100	15758
53200	15763
53300	15765
53400	15767
53500	15773
53600	15777
53700	15779
53800	15782
53900	15786
54000	15790
54100	15794
54200	15795
54300	15804
54400	15806
54500	15809
54600	15812
54700	15817
54800	15821
54900	15822
55000	15826
55100	15831
55200	15833
55300	15835
55400	15838
55500	15841
55600	15845
55700	15846
55800	15851
55900	15854
56000	15855
56100	15859
56200	15860
56300	15864
56400	15867
56500	15870
56600	15874
56700	15876
56800	15880
56900	15884
57000	15888
57100	15891
57200	15892
57300	15894
57400	15897
57500	15901
57600	15905
57700	15906
57800	15908
57900	15911
58000	15915
58100	15916
58200	15919
58300	15922
58400	15924
58500	15928
58600	15928
58700	15930
58800	15932
58900	15932
59000	15936
59100	15936
59200	15942
59300	15943
59400	15945
59500	15946
59600	15946
59700	15947
59800	15950
59900	15951
60000	15953
60100	15953
60200	15957
60300	15957
60400	15957
60500	15962
60600	15963
60700	15966
60800	15970
60900	15975
61000	15979
61100	15983
61200	15985
61300	15988
61400	15990
61500	15991
61600	15992
61700	15995
61800	15999
61900	16004
62000	16004
62100	16008
62200	16011
62300	16016
62400	16018
62500	16020
62600	16021
62700	16025
62800	16027
62900	16030
63000	16031
63100	16033
63200	16033
63300	16036
63400	16037
63500	16041
63600	16044
63700	16046
63800	16048
63900	16053
64000	16053
64100	16055
64200	16056
64300	16057
64400	16060
64500	16062
64600	16063
64700	16063
64800	16068
64900	16069
65000	16070
65100	16072
65200	16073
65300	16075
65400	16078
65500	16079
65600	16082
65700	16087
65800	16089
65900	16091
66000	16094
66100	16095
66200	16096
66300	16096
66400	16100
66500	16105
66600	16105
66700	16106
66800	16106
66900	16107
67000	16109
67100	16112
67200	16114
67300	16117
67400	16118
67500	16121
67600	16122
67700	16123
67800	16126
67900	16127
68000	16127
68100	16129
68200	16129
68300	16132
68400	16132
68500	16132
68600	16136
68700	16139
68800	16140
68900	16140
69000	16140
69100	16141
69200	16143
69300	16144
69400	16144
69500	16147
69600	16148
69700	16152
69800	16152
69900	16152
70000	16153
70100	16153
70200	16153
70300	16154
70400	16154
70500	16157
70600	16157
70700	16157
70800	16158
70900	16159
71000	16161
71100	16161
71200	16161
71300	16165
71400	16165
71500	16166
71600	16166
71700	16167
71800	16168
71900	16168
72000	16169
72100	16169
72200	16169
72300	16170
72400	16171
72500	16172
72600	16175
72700	16177
72800	16178
72900	16181
73000	16181
73100	16182
73200	16183
73300	16183
73400	16183
73500	16187
73600	16187
73700	16190
73800	16190
73900	16190
74000	16191
74100	16192
74200	16193
74300	16193
74400	16194
74500	16196
74600	16198
74700	16200
74800	16203
74900	16203
75000	16203
75100	16203
75200	16205
75300	16205
75400	16206
75500	16207
75600	16208
75700	16208
75800	16210
75900	16210
76000	16211
76100	16212
76200	16213
76300	16213
76400	16214
76500	16214
76600	16217
76700	16217
76800	16217
76900	16218
77000	16218
77100	16218
77200	16219
77300	16224
77400	16225
77500	16225
77600	16228
77700	16230
77800	16230
77900	16231
78000	16233
78100	16234
78200	16234
78300	16234
78400	16234
78500	16235
78600	16236
78700	16240
78800	16242
78900	16243
79000	16244
79100	16244
79200	16244
79300	16244
79400	16244
79500	16245
79600	16245
79700	16245
79800	16247
79900	16247
80000	16248
80100	16248
80200	16248
80300	16249
80400	16249
80500	16250
80600	16251
80700	16253
80800	16254
80900	16254
81000	16254
81100	16254
81200	16254
81300	16254
81400	16255
81500	16255
81600	16256
81700	16257
81800	16259
81900	16260
82000	16262
82100	16262
82200	16262
82300	16266
82400	16269
82500	16269
82600	16270
82700	16270
82800	16272
82900	16273
83000	16273
83100	16273
83200	16273
83300	16276
83400	16277
83500	16277
83600	16278
83700	16279
83800	16279
83900	16280
84000	16280
84100	16281
84200	16282
84300	16282
84400	16282
84500	16284
84600	16285
84700	16285
84800	16285
84900	16286
85000	16286
85100	16286
85200	16286
85300	16286
85400	16287
85500	16287
85600	16287
85700	16287
85800	16287
85900	16287
86000	16288
86100	16288
86200	16289
86300	16290
86400	16291
86500	16291
86600	16292
86700	16292
86800	16293
86900	16294
87000	16294
87100	16295
87200	16295
87300	16295
87400	16295
87500	16295
87600	16295
87700	16295
87800	16295
87900	16295
88000	16295
88100	16295
88200	16295
88300	16296
88400	16297
88500	16298
88600	16301
88700	16301
88800	16301
88900	16301
89000	16302
89100	16304
89200	16305
89300	16307
89400	16307
89500	16307
89600	16307
89700	16307
89800	16307
89900	16308
90000	16308
90100	16308
90200	16308
90300	16309
90400	16310
90500	16312
90600	16313
90700	16314
90800	16314
90900	16315
91000	16316
91100	16317
91200	16318
91300	16318
91400	16318
91500	16318
91600	16318
91700	16318
91800	16318
91900	16319
92000	16320
92100	16322
92200	16322
92300	16323
92400	16323
92500	16323
92600	16323
92700	16324
92800	16324
92900	16324
93000	16324
93100	16324
93200	16325
93300	16326
93400	16327
93500	16327
93600	16327
93700	16328
93800	16328
93900	16328
94000	16328
94100	16328
94200	16329
94300	16329
94400	16329
94500	16329
94600	16331
94700	16331
94800	16331
94900	16331
95000	16332
95100	16332
95200	16334
95300	16335
95400	16336
95500	16336
95600	16336
95700	16336
95800	16336
95900	16336
96000	16336
96100	16337
96200	16337
96300	16337
96400	16337
96500	16337
96600	16338
96700	16338
96800	16339
96900	16339
97000	16340
97100	16340
97200	16340
97300	16340
97400	16340
97500	16340
97600	16340
97700	16340
97800	16340
97900	16340
98000	16340
98100	16340
98200	16340
98300	16341
98400	16341
98500	16341
98600	16342
98700	16343
98800	16344
98900	16344
99000	16344
99100	16344
99200	16344
99300	16344
99400	16344
99500	16344
99600	16344
99700	16344
99800	16344
99900	16344
100000	16344


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	3
500	7
600	10
700	15
800	20
900	24
1000	28
1100	36
1200	44
1300	50
1400	59
1500	68
1600	75
1700	83
1800	91
1900	105
2000	117
2100	125
2200	135
2300	151
2400	161
2500	170
2600	185
2700	198
2800	208
2900	228
3000	245
3100	265
3200	287
3300	304
3400	317
3500	332
3600	352
3700	375
3800	403
3900	430
4000	455
4100	474
4200	497
4300	514
4400	539
4500	558
4600	583
4700	604
4800	625
4900	645
5000	672
5100	704
5200	734
5300	764
5400	798
5500	820
5600	847
5700	875
5800	907
5900	932
6000	963
6100	989
6200	1018
6300	1050
6400	1082
6500	1109
6600	1140
6700	1166
6800	1195
6900	1227
7000	1263
7100	1293
7200	1327
7300	1358
7400	1392
7500	1425
7600	1458
7700	1489
7800	1527
7900	1564
8000	1602
8100	1642
8200	1681
8300	1716
8400	1754
8500	1793
8600	1835
8700	1875
8800	1917
8900	1959
9000	1995
9100	2039
9200	2076
9300	2111
9400	2145
9500	2196
9600	2240
9700	2286
9800	2327
9900	2370
10000	2409
10100	2445
10200	2493
10300	2532
10400	2575
10500	2617
10600	2665
10700	2713
10800	2764
10900	2805
11000	2846
11100	2886
11200	2927
11300	2978
11400	3026
11500	3082
11600	3132
11700	3177
11800	3214
11900	3265
12000	3309
12100	3348
12200	3397
12300	3453
12400	3507
12500	3563
12600	3610
12700	3664
12800	3722
12900	3771
13000	3814
13100	3879
13200	3929
13300	3976
13400	4038
13500	4094
13600	4146
13700	4207
13800	4265
13900	4312
14000	4374
14100	4422
14200	4469
14300	4527
14400	4582
14500	4633
14600	4689
14700	4746
14800	4806
14900	4869
15000	4924
15100	4980
15200	5039
15300	5103
15400	5153
15500	5208
15600	5258
15700	5317
15800	5375
15900	5439
16000	5504
16100	5552
16200	5613
16300	5669
16400	5722
16500	5782
16600	5842
16700	5899
16800	5956
16900	6015
17000	6067
17100	6133
17200	6190
17300	6251
17400	6316
17500	6383
17600	6449
17700	6509
17800	6570
17900	6623
18000	6684
18100	6745
18200	6810
18300	6875
18400	6947
18500	7011
18600	7065
18700	7125
18800	7182
18900	7246
19000	7307
19100	7373
19200	7429
19300	7493
19400	7559
19500	7625
19600	7687
19700	7756
19800	7826
19900	7898
20000	7968
20100	8028
20200	8090
20300	8160
20400	8235
20500	8304
20600	8374
20700	8443
20800	8518
20900	8585
21000	8648
21100	8717
21200	8786
21300	8845
21400	8920
21500	8996
21600	9068
21700	9137
21800	9206
21900	9274
22000	9341
22100	9408
22200	9477
22300	9540
22400	9608
22500	9678
22600	9753
22700	9826
22800	9903
22900	9971
23000	10039
23100	10106
23200	10178
23300	10249
23400	10319
23500	10392
23600	10464
23700	10527
23800	10596
23900	10666
24000	10737
24100	10812
24200	10884
24300	10953
24400	11022
24500	11096
24600	11163
24700	11237
24800	11317
24900	11386
25000	11457
25100	11532
25200	11603
25300	11675
25400	11751
25500	11821
25600	11895
25700	11969
25800	12037
25900	12112
26000	12192
26100	12274
26200	12350
26300	12420
26400	12501
26500	12565
26600	12634
26700	12711
26800	12784
26900	12859
27000	12936
27100	13005
27200	13082
27300	13153
27400	13223
27500	13302
27600	13368
27700	13458
27800	13538
27900	13616
28000	13690
28100	13764
28200	13829
28300	13905
28400	13979
28500	14045
28600	14125
28700	14199
28800	14277
28900	14355
29000	14431
29100	14509
29200	14581
29300	14654
29400	14736
29500	14809
29600	14890
29700	14965
29800	15046
29900	15133
30000	15205
30100	15284
30200	15363
30300	15442
30400	15525
30500	15603
30600	15687
30700	15765
30800	15850
30900	15928
31000	16009
31100	16095
31200	16177
31300	16256
31400	16336
31500	16418
31600	16501
31700	16583
31800	16660
31900	16738
32000	16811
32100	16891
32200	16974
32300	17059
32400	17143
32500	17223
32600	17296
32700	17379
32800	17459
32900	17543
33000	17627
33100	17708
33200	17792
33300	17870
33400	17950
33500	18029
33600	18113
33700	18196
33800	18275
33900	18361
34000	18440
34100	18529
34200	18605
34300	18689
34400	18777
34500	18861
34600	18949
34700	19034
34800	19113
34900	19192
35000	19276
35100	19358
35200	19445
35300	19527
35400	19609
35500	19695
35600	19784
35700	19863
35800	19948
35900	20034
36000	20120
36100	20208
36200	20297
36300	20381
36400	20465
36500	20540
36600	20621
36700	20699
36800	20784
36900	20865
37000	20949
37100	21038
37200	21123
37300	21211
37400	21296
37500	21381
37600	21463
37700	21544
37800	21631
37900	21717
38000	21802
38100	21885
38200	21967
38300	22058
38400	22147
38500	22230
38600	22319
38700	22406
38800	22492
38900	22574
39000	22658
39100	22745
39200	22829
39300	22915
39400	23004
39500	23087
39600	23173
39700	23255
39800	23336
39900	23421
40000	23503
40100	23589
40200	23676
40300	23763
40400	23851
40500	23934
40600	24022
40700	24103
40800	24189
40900	24277
41000	24365
41100	24453
41200	24539
41300	24627
41400	24717
41500	24803
41600	24895
41700	24991
41800	25072
41900	25157
42000	25245
42100	25335
42200	25415
42300	25501
42400	25594
42500	25684
42600	25769
42700	25850
42800	25939
42900	26028
43000	26118
43100	26207
43200	26289
43300	26379
43400	26470
43500	26556
43600	26646
43700	26728
43800	26818
43900	26905
44000	26995
44100	27082
44200	27166
44300	27257
44400	27346
44500	27433
44600	27526
44700	27611
44800	27698
44900	27784
45000	27875
45100	27965
45200	28054
45300	28144
45400	28236
45500	28329
45600	28423
45700	28516
45800	28605
45900	28694
46000	28784
46100	28864
46200	28948
46300	29035
46400	29121
46500	29212
46600	29302
46700	29390
46800	29485
46900	29568
47000	29657
47100	29744
47200	29830
47300	29923
47400	30018
47500	30103
47600	30192
47700	30278
47800	30363
47900	30456
48000	30541
48100	30633
48200	30720
48300	30809
48400	30897
48500	30977
48600	31067
48700	31156
48800	31244
48900	31337
49000	31424
49100	31519
49200	31610
49300	31702
49400	31794
49500	31879
49600	31972
49700	32062
49800	32149
49900	32241
50000	32333
50100	32423
50200	32515
50300	32607
50400	32701
50500	32793
50600	32879
50700	32968
50800	33058
50900	33153
51000	33244
51100	33335
51200	33423
51300	33509
51400	33600
51500	33696
51600	33787
51700	33878
51800	33963
51900	34053
52000	34143
52100	34231
52200	34321
52300	34407
52400	34496
52500	34588
52600	34679
52700	34766
52800	34849
52900	34941
53000	35030
53100	35118
53200	35211
53300	35301
53400	35393
53500	35486
53600	35575
53700	35670
53800	35761
53900	35850
54000	35942
54100	36035
54200	36127
54300	36213
54400	36306
54500	36398
54600	36489
54700	36580
54800	36671
54900	36767
55000	36854
55100	36941
55200	37034
55300	37128
55400	37219
55500	37310
55600	37400
55700	37492
55800	37582
55900	37676
56000	37769
56100	37858
56200	37949
56300	38034
56400	38128
56500	38219
56600	38311
56700	38405
56800	38493
56900	38583
57000	38671
57100	38762
57200	38854
57300	38946
57400	39035
57500	39122
57600	39213
57700	39308
57800	39396
57900	39488
58000	39581
58100	39676
58200	39769
58300	39863
58400	39955
58500	40045
58600	40142
58700	40233
58800	40322
58900	40420
59000	40508
59100	40601
59200	40688
59300	40778
59400	40870
59500	40965
59600	41058
59700	41150
59800	41241
59900	41333
60000	41427
60100	41515
60200	41602
60300	41696
60400	41787
60500	41876
60600	41970
60700	42060
60800	42151
60900	42239
61000	42328
61100	42419
61200	42510
61300	42601
61400	42695
61500	42786
61600	42880
61700	42973
61800	43062
61900	43152
62000	43238
62100	43326
62200	43419
62300	43510
62400	43603
62500	43691
62600	43783
62700	43874
62800	43967
62900	44057
63000	44150
63100	44244
63200	44334
63300	44424
63400	44515
63500	44603
63600	44692
63700	44785
63800	44877
63900	44963
64000	45060
64100	45149
64200	45241
64300	45333
64400	45421
64500	45509
64600	45599
64700	45695
64800	45786
64900	45879
65000	45972
65100	46064
65200	46161
65300	46248
65400	46340
65500	46431
65600	46524
65700	46618
65800	46709
65900	46803
66000	46891
66100	46982
66200	47072
66300	47166
66400	47256
66500	47344
66600	47437
66700	47528
66800	47621
66900	47714
67000	47807
67100	47897
67200	47987
67300	48077
67400	48171
67500	48263
67600	48356
67700	48447
67800	48541
67900	48633
68000	48727
68100	48820
68200	48914
68300	49008
68400	49103
68500	49195
68600	49283
68700	49373
68800	49467
68900	49564
69000	49661
69100	49754
69200	49844
69300	49938
69400	50035
69500	50127
69600	50220
69700	50312
69800	50403
69900	50498
70000	50592
70100	50686
70200	50782
70300	50874
70400	50970
70500	51061
70600	51155
70700	51247
70800	51338
70900	51429
71000	51519
71100	51611
71200	51708
71300	51800
71400	51894
71500	51988
71600	52081
71700	52175
71800	52266
71900	52360
72000	52454
72100	52548
72200	52640
72300	52734
72400	52825
72500	52918
72600	53011
72700	53104
72800	53196
72900	53289
73000	53384
73100	53478
73200	53573
73300	53665
73400	53762
73500	53853
73600	53950
73700	54043
73800	54137
73900	54228
74000	54322
74100	54412
74200	54505
74300	54599
74400	54690
74500	54775
74600	54869
74700	54959
74800	55050
74900	55146
75000	55241
75100	55335
75200	55427
75300	55524
75400	55616
75500	55713
75600	55801
75700	55896
75800	55988
75900	56079
76000	56170
76100	56261
76200	56353
76300	56449
76400	56541
76500	56635
76600	56727
76700	56820
76800	56915
76900	57009
77000	57103
77100	57199
77200	57293
77300	57382
77400	57470
77500	57562
77600	57651
77700	57738
77800	57829
77900	57920
78000	58012
78100	58107
78200	58198
78300	58293
78400	58392
78500	58487
78600	58575
78700	58660
78800	58754
78900	58844
79000	58934
79100	59026
79200	59116
79300	59213
79400	59305
79500	59397
79600	59489
79700	59581
79800	59668
79900	59761
80000	59851
80100	59944
80200	60037
80300	60127
80400	60224
80500	60318
80600	60414
80700	60507
80800	60599
80900	60695
81000	60794
81100	60888
81200	60983
81300	61078
81400	61171
81500	61264
81600	61356
81700	61451
81800	61542
81900	61632
82000	61722
82100	61819
82200	61914
82300	62007
82400	62094
82500	62189
82600	62284
82700	62379
82800	62469
82900	62563
83000	62660
83100	62755
83200	62845
83300	62932
83400	63023
83500	63117
83600	63206
83700	63298
83800	63390
83900	63478
84000	63572
84100	63664
84200	63756
84300	63848
84400	63942
84500	64038
84600	64134
84700	64228
84800	64319
84900	64411
85000	64506
85100	64603
85200	64697
85300	64790
85400	64882
85500	64973
85600	65069
85700	65158
85800	65250
85900	65340
86000	65433
86100	65523
86200	65619
86300	65712
86400	65804
86500	65896
86600	65991
86700	66087
86800	66180
86900	66276
87000	66369
87100	66458
87200	66552
87300	66651
87400	66745
87500	66837
87600	66925
87700	67018
87800	67111
87900	67204
88000	67301
88100	67392
88200	67484
88300	67578
88400	67671
88500	67757
88600	67849
88700	67946
88800	68038
88900	68134
89000	68227
89100	68317
89200	68410
89300	68501
89400	68594
89500	68689
89600	68777
89700	68872
89800	68966
89900	69053
90000	69149
90100	69244
90200	69339
90300	69435
90400	69527
90500	69617
90600	69714
90700	69802
90800	69897
90900	69989
91000	70081
91100	70173
91200	70263
91300	70357
91400	70452
91500	70547
91600	70638
91700	70731
91800	70825
91900	70913
92000	71007
92100	71100
92200	71193
92300	71286
92400	71380
92500	71474
92600	71561
92700	71654
92800	71746
92900	71839
93000	71935
93100	72029
93200	72121
93300	72213
93400	72304
93500	72396
93600	72488
93700	72577
93800	72670
93900	72762
94000	72857
94100	72948
94200	73041
94300	73134
94400	73226
94500	73318
94600	73409
94700	73500
94800	73592
94900	73687
95000	73783
95100	73875
95200	73964
95300	74061
95400	74152
95500	74246
95600	74340
95700	74434
95800	74525
95900	74617
96000	74710
96100	74801
96200	74892
96300	74989
96400	75085
96500	75182
96600	75275
96700	75370
96800	75459
96900	75554
97000	75647
97100	75744
97200	75835
97300	75929
97400	76019
97500	76110
97600	76204
97700	76298
97800	76386
97900	76480
98000	76575
98100	76670
98200	76765
98300	76857
98400	76950
98500	77046
98600	77136
98700	77228
98800	77318
98900	77414
99000	77511
99100	77604
99200	77695
99300	77791
99400	77886
99500	77977
99600	78066
99700	78166
99800	78259
99900	78353
100000	78450


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,400,0,0
500,496,0,4
600,591,0,9
700,686,0,14
800,782,0,18
900,874,0,26
1000,968,0,32
1100,1063,1,36
1200,1154,1,45
1300,1246,1,53
1400,1332,2,66
1500,1425,2,73
1600,1517,2,81
1700,1607,3,90
1800,1696,3,101
1900,1784,3,113
2000,1864,3,133
2100,1955,5,140
2200,2041,6,153
2300,2132,6,162
2400,2224,6,170
2500,2314,6,180
2600,2404,6,190
2700,2485,6,209
2800,2568,6,226
2900,2656,7,237
3000,2745,7,248
3100,2830,7,263
3200,2908,8,284
3300,2987,8,305
3400,3067,10,323
3500,3151,10,339
3600,3231,12,357
3700,3306,12,382
3800,3388,13,399
3900,3470,14,416
4000,3551,14,435
4100,3624,15,461
4200,3709,16,475
4300,3791,17,492
4400,3871,17,512
4500,3949,17,534
4600,4025,18,557
4700,4097,19,584
4800,4169,21,610
4900,4248,24,628
5000,4315,26,659
5100,4395,26,679
5200,4464,26,710
5300,4541,26,733
5400,4613,27,760
5500,4685,27,788
5600,4755,29,816
5700,4831,29,840
5800,4902,30,868
5900,4973,32,895
6000,5043,34,923
6100,5114,34,952
6200,5177,39,984
6300,5240,39,1021
6400,5304,42,1054
6500,5369,44,1087
6600,5432,46,1122
6700,5502,46,1152
6800,5575,46,1179
6900,5646,48,1206
7000,5704,49,1247
7100,5768,50,1282
7200,5845,51,1304
7300,5903,51,1346
7400,5962,52,1386
7500,6031,52,1417
7600,6095,54,1451
7700,6159,54,1487
7800,6215,55,1530
7900,6283,56,1561
8000,6341,57,1602
8100,6397,59,1644
8200,6458,59,1683
8300,6513,62,1725
8400,6580,62,1758
8500,6642,64,1794
8600,6700,65,1835
8700,6754,66,1880
8800,6808,68,1924
8900,6863,69,1968
9000,6913,71,2016
9100,6962,73,2065
9200,7017,73,2110
9300,7081,73,2146
9400,7140,74,2186
9500,7197,74,2229
9600,7248,74,2278
9700,7308,74,2318
9800,7366,76,2358
9900,7412,79,2409
10000,7470,80,2450
10100,7513,82,2505
10200,7568,83,2549
10300,7630,84,2586
10400,7680,86,2634
10500,7733,88,2679
10600,7792,89,2719
10700,7838,89,2773
10800,7885,89,2826
10900,7942,90,2868
11000,7997,90,2913
11100,8047,92,2961
11200,8104,94,3002
11300,8153,96,3051
11400,8204,100,3096
11500,8251,101,3148
11600,8301,103,3196
11700,8349,107,3244
11800,8399,109,3292
11900,8452,109,3339
12000,8501,114,3385
12100,8541,116,3443
12200,8587,117,3496
12300,8635,119,3546
12400,8695,120,3585
12500,8737,123,3640
12600,8788,124,3688
12700,8827,128,3745
12800,8872,129,3799
12900,8925,133,3842
13000,8975,133,3892
13100,9019,137,3944
13200,9072,139,3989
13300,9112,143,4045
13400,9158,146,4096
13500,9211,149,4140
13600,9253,151,4196
13700,9291,154,4255
13800,9338,159,4303
13900,9386,159,4355
14000,9423,162,4415
14100,9466,163,4471
14200,9518,165,4517
14300,9567,166,4567
14400,9610,169,4621
14500,9656,169,4675
14600,9692,171,4737
14700,9743,172,4785
14800,9790,173,4837
14900,9828,176,4896
15000,9874,178,4948
15100,9905,181,5014
15200,9952,183,5065
15300,9993,188,5119
15400,10030,188,5182
15500,10067,188,5245
15600,10101,189,5310
15700,10136,194,5370
15800,10177,195,5428
15900,10213,197,5490
16000,10254,200,5546
16100,10292,203,5605
16200,10329,205,5666
16300,10366,205,5729
16400,10405,209,5786
16500,10434,212,5854
16600,10467,212,5921
16700,10507,212,5981
16800,10545,212,6043
16900,10578,213,6109
17000,10615,216,6169
17100,10644,219,6237
17200,10668,222,6310
17300,10698,225,6377
17400,10740,228,6432
17500,10780,232,6488
17600,10818,232,6550
17700,10847,233,6620
17800,10880,238,6682
17900,10911,239,6750
18000,10957,241,6802
18100,10986,243,6871
18200,11016,246,6938
18300,11050,248,7002
18400,11080,251,7069
18500,11112,251,7137
18600,11147,251,7202
18700,11176,253,7271
18800,11211,253,7336
18900,11236,254,7410
19000,11265,257,7478
19100,11299,260,7541
19200,11328,261,7611
19300,11363,264,7673
19400,11388,270,7742
19500,11413,271,7816
19600,11443,275,7882
19700,11474,281,7945
19800,11513,284,8003
19900,11537,286,8077
20000,11574,287,8139
20100,11593,290,8217
20200,11616,292,8292
20300,11650,296,8354
20400,11674,297,8429
20500,11698,300,8502
20600,11730,304,8566
20700,11754,308,8638
20800,11788,309,8703
20900,11825,312,8763
21000,11860,312,8828
21100,11885,315,8900
21200,11918,319,8963
21300,11940,323,9037
21400,11975,327,9098
21500,12002,330,9168
21600,12024,332,9244
21700,12052,335,9313
21800,12083,337,9380
21900,12109,338,9453
22000,12131,342,9527
22100,12162,344,9594
22200,12185,344,9671
22300,12208,347,9745
22400,12236,350,9814
22500,12260,353,9887
22600,12287,354,9959
22700,12316,355,10029
22800,12338,357,10105
22900,12356,358,10186
23000,12379,361,10260
23100,12404,363,10333
23200,12423,366,10411
23300,12451,368,10481
23400,12473,372,10555
23500,12500,375,10625
23600,12525,377,10698
23700,12541,378,10781
23800,12568,382,10850
23900,12599,383,10918
24000,12614,385,11001
24100,12640,387,11073
24200,12666,390,11144
24300,12694,391,11215
24400,12723,391,11286
24500,12738,394,11368
24600,12760,395,11445
24700,12789,398,11513
24800,12810,398,11592
24900,12833,401,11666
25000,12850,403,11747
25100,12882,406,11812
25200,12901,410,11889
25300,12918,413,11969
25400,12937,415,12048
25500,12954,419,12127
25600,12979,421,12200
25700,13007,423,12270
25800,13034,423,12343
25900,13057,428,12415
26000,13087,429,12484
26100,13101,430,12569
26200,13127,431,12642
26300,13148,433,12719
26400,13168,434,12798
26500,13190,436,12874
26600,13209,440,12951
26700,13223,444,13033
26800,13242,452,13106
26900,13253,454,13193
27000,13268,456,13276
27100,13283,458,13359
27200,13302,461,13437
27300,13322,462,13516
27400,13338,467,13595
27500,13359,469,13672
27600,13383,470,13747
27700,13396,470,13834
27800,13415,473,13912
27900,13432,474,13994
28000,13451,475,14074
28100,13472,480,14148
28200,13493,486,14221
28300,13505,489,14306
28400,13518,492,14390
28500,13531,495,14474
28600,13550,498,14552
28700,13568,501,14631
28800,13583,502,14715
28900,13598,504,14798
29000,13612,505,14883
29100,13637,507,14956
29200,13651,510,15039
29300,13669,512,15119
29400,13688,514,15198
29500,13702,514,15284
29600,13722,516,15362
29700,13740,519,15441
29800,13759,522,15519
29900,13778,522,15600
30000,13793,526,15681
30100,13816,528,15756
30200,13831,530,15839
30300,13851,532,15917
30400,13867,536,15997
30500,13881,537,16082
30600,13902,539,16159
30700,13926,540,16234
30800,13938,544,16318
30900,13961,548,16391
31000,13977,551,16472
31100,13988,555,16557
31200,14001,559,16640
31300,14010,566,16724
31400,14030,570,16800
31500,14043,571,16886
31600,14061,575,16964
31700,14075,577,17048
31800,14090,578,17132
31900,14111,581,17208
32000,14128,583,17289
32100,14142,586,17372
32200,14151,590,17459
32300,14164,594,17542
32400,14173,595,17632
32500,14191,596,17713
32600,14205,598,17797
32700,14214,599,17887
32800,14229,599,17972
32900,14236,600,18064
33000,14251,600,18149
33100,14263,601,18236
33200,14277,602,18321
33300,14289,603,18408
33400,14299,607,18494
33500,14305,609,18586
33600,14320,611,18669
33700,14334,617,18749
33800,14351,622,18827
33900,14367,627,18906
34000,14381,630,18989
34100,14398,632,19070
34200,14406,633,19161
34300,14418,633,19249
34400,14429,635,19336
34500,14439,636,19425
34600,14458,638,19504
34700,14469,639,19592
34800,14483,642,19675
34900,14498,643,19759
35000,14511,645,19844
35100,14522,647,19931
35200,14533,649,20018
35300,14545,651,20104
35400,14555,652,20193
35500,14566,654,20280
35600,14576,654,20370
35700,14586,654,20460
35800,14589,657,20554
35900,14601,660,20639
36000,14613,664,20723
36100,14621,666,20813
36200,14635,667,20898
36300,14644,672,20984
36400,14656,674,21070
36500,14664,680,21156
36600,14675,683,21242
36700,14686,685,21329
36800,14702,690,21408
36900,14716,691,21493
37000,14723,693,21584
37100,14728,696,21676
37200,14736,698,21766
37300,14741,702,21857
37400,14750,706,21944
37500,14760,708,22032
37600,14771,710,22119
37700,14777,710,22213
37800,14782,712,22306
37900,14787,716,22397
38000,14795,719,22486
38100,14806,723,22571
38200,14814,724,22662
38300,14821,727,22752
38400,14830,734,22836
38500,14845,736,22919
38600,14858,736,23006
38700,14872,741,23087
38800,14879,742,23179
38900,14885,745,23270
39000,14896,747,23357
39100,14905,748,23447
39200,14909,749,23542
39300,14912,753,23635
39400,14922,756,23722
39500,14931,762,23807
39600,14940,764,23896
39700,14950,768,23982
39800,14957,769,24074
39900,14965,775,24160
40000,14970,780,24250
40100,14975,782,24343
40200,14984,786,24430
40300,14995,790,24515
40400,15006,795,24599
40500,15015,801,24684
40600,15025,802,24773
40700,15030,804,24866
40800,15047,806,24947
40900,15054,807,25039
41000,15059,812,25129
41100,15070,817,25213
41200,15072,820,25308
41300,15084,821,25395
41400,15093,824,25483
41500,15103,825,25572
41600,15106,831,25663
41700,15116,832,25752
41800,15123,833,25844
41900,15125,839,25936
42000,15140,842,26018
42100,15151,845,26104
42200,15155,849,26196
42300,15165,854,26281
42400,15174,857,26369
42500,15185,861,26454
42600,15199,864,26537
42700,15204,866,26630
42800,15209,867,26724
42900,15218,868,26814
43000,15225,875,26900
43100,15229,878,26993
43200,15233,881,27086
43300,15245,881,27174
43400,15248,885,27267
43500,15257,887,27356
43600,15266,889,27445
43700,15270,891,27539
43800,15279,891,27630
43900,15285,896,27719
44000,15289,900,27811
44100,15297,902,27901
44200,15298,906,27996
44300,15304,909,28087
44400,15312,911,28177
44500,15317,913,28270
44600,15319,914,28367
44700,15329,915,28456
44800,15333,920,28547
44900,15339,922,28639
45000,15340,926,28734
45100,15344,934,28822
45200,15349,936,28915
45300,15358,939,29003
45400,15366,942,29092
45500,15372,944,29184
45600,15383,947,29270
45700,15394,951,29355
45800,15399,956,29445
45900,15403,959,29538
46000,15412,962,29626
46100,15425,964,29711
46200,15430,964,29806
46300,15435,970,29895
46400,15439,973,29988
46500,15444,976,30080
46600,15452,981,30167
46700,15455,982,30263
46800,15460,988,30352
46900,15463,992,30445
47000,15470,996,30534
47100,15474,999,30627
47200,15477,1002,30721
47300,15482,1004,30814
47400,15488,1007,30905
47500,15492,1010,30998
47600,15497,1012,31091
47700,15502,1017,31181
47800,15505,1019,31276
47900,15511,1024,31365
48000,15516,1027,31457
48100,15522,1029,31549
48200,15525,1031,31644
48300,15529,1034,31737
48400,15534,1043,31823
48500,15538,1047,31915
48600,15542,1049,32009
48700,15546,1050,32104
48800,15552,1055,32193
48900,15558,1058,32284
49000,15562,1059,32379
49100,15568,1062,32470
49200,15573,1065,32562
49300,15578,1067,32655
49400,15589,1072,32739
49500,15592,1076,32832
49600,15598,1082,32920
49700,15602,1086,33012
49800,15608,1089,33103
49900,15609,1093,33198
50000,15612,1098,33290
50100,15616,1101,33383
50200,15619,1104,33477
50300,15624,1107,33569
50400,15628,1110,33662
50500,15638,1112,33750
50600,15642,1116,33842
50700,15646,1120,33934
50800,15651,1121,34028
50900,15655,1125,34120
51000,15661,1133,34206
51100,15671,1139,34290
51200,15675,1141,34384
51300,15681,1141,34478
51400,15687,1148,34565
51500,15692,1155,34653
51600,15697,1158,34745
51700,15702,1165,34833
51800,15705,1167,34928
51900,15709,1169,35022
52000,15711,1170,35119
52100,15713,1174,35213
52200,15716,1180,35304
52300,15721,1181,35398
52400,15724,1188,35488
52500,15728,1194,35578
52600,15736,1197,35667
52700,15740,1200,35760
52800,15744,1204,35852
52900,15746,1205,35949
53000,15749,1209,36042
53100,15753,1214,36133
53200,15756,1216,36228
53300,15758,1220,36322
53400,15761,1222,36417
53500,15765,1226,36509
53600,15766,1228,36606
53700,15767,1231,36702
53800,15772,1236,36792
53900,15778,1237,36885
54000,15782,1242,36976
54100,15787,1244,37069
54200,15787,1249,37164
54300,15791,1252,37257
54400,15793,1254,37353
54500,15796,1257,37447
54600,15797,1260,37543
54700,15797,1263,37640
54800,15803,1263,37734
54900,15805,1264,37831
55000,15807,1267,37926
55100,15812,1268,38020
55200,15820,1269,38111
55300,15821,1271,38208
55400,15824,1275,38301
55500,15825,1279,38396
55600,15826,1282,38492
55700,15829,1288,38583
55800,15832,1293,38675
55900,15834,1295,38771
56000,15839,1298,38863
56100,15840,1298,38962
56200,15841,1301,39058
56300,15844,1307,39149
56400,15849,1311,39240
56500,15850,1313,39337
56600,15851,1319,39430
56700,15855,1322,39523
56800,15857,1326,39617
56900,15859,1331,39710
57000,15861,1334,39805
57100,15867,1335,39898
57200,15870,1337,39993
57300,15870,1338,40092
57400,15873,1340,40187
57500,15874,1341,40285
57600,15876,1344,40380
57700,15879,1345,40476
57800,15880,1350,40570
57900,15885,1353,40662
58000,15887,1356,40757
58100,15890,1360,40850
58200,15894,1367,40939
58300,15896,1375,41029
58400,15899,1382,41119
58500,15902,1386,41212
58600,15906,1387,41307
58700,15914,1394,41392
58800,15917,1395,41488
58900,15918,1400,41582
59000,15922,1400,41678
59100,15925,1406,41769
59200,15926,1410,41864
59300,15928,1414,41958
59400,15931,1415,42054
59500,15934,1417,42149
59600,15935,1422,42243
59700,15938,1427,42335
59800,15944,1432,42424
59900,15947,1434,42519
60000,15948,1437,42615
60100,15949,1437,42714
60200,15954,1437,42809
60300,15955,1441,42904
60400,15957,1444,42999
60500,15960,1447,43093
60600,15961,1452,43187
60700,15965,1455,43280
60800,15969,1460,43371
60900,15969,1461,43470
61000,15971,1467,43562
61100,15974,1470,43656
61200,15975,1475,43750
61300,15976,1481,43843
61400,15976,1483,43941
61500,15977,1485,44038
61600,15979,1489,44132
61700,15980,1498,44222
61800,15982,1502,44316
61900,15983,1505,44412
62000,15987,1510,44503
62100,15991,1513,44596
62200,15998,1520,44682
62300,15999,1523,44778
62400,16000,1525,44875
62500,16003,1528,44969
62600,16006,1528,45066
62700,16006,1531,45163
62800,16013,1533,45254
62900,16018,1537,45345
63000,16021,1541,45438
63100,16024,1543,45533
63200,16026,1546,45628
63300,16027,1550,45723
63400,16028,1554,45818
63500,16029,1557,45914
63600,16030,1560,46010
63700,16032,1563,46105
63800,16032,1566,46202
63900,16033,1568,46299
64000,16034,1570,46396
64100,16035,1572,46493
64200,16035,1574,46591
64300,16036,1576,46688
64400,16038,1580,46782
64500,16043,1584,46873
64600,16045,1584,46971
64700,16047,1587,47066
64800,16050,1590,47160
64900,16052,1591,47257
65000,16055,1592,47353
65100,16056,1594,47450
65200,16058,1595,47547
65300,16063,1599,47638
65400,16063,1600,47737
65500,16065,1601,47834
65600,16067,1604,47929
65700,16069,1608,48023
65800,16069,1609,48122
65900,16071,1611,48218
66000,16071,1617,48312
66100,16075,1619,48406
66200,16077,1620,48503
66300,16079,1623,48598
66400,16083,1627,48690
66500,16083,1627,48790
66600,16087,1631,48882
66700,16090,1635,48975
66800,16096,1638,49066
66900,16097,1644,49159
67000,16098,1647,49255
67100,16101,1649,49350
67200,16101,1653,49446
67300,16104,1655,49541
67400,16107,1656,49637
67500,16109,1660,49731
67600,16111,1664,49825
67700,16112,1665,49923
67800,16114,1667,50019
67900,16116,1669,50115
68000,16117,1671,50212
68100,16117,1673,50310
68200,16118,1678,50404
68300,16120,1683,50497
68400,16120,1687,50593
68500,16121,1688,50691
68600,16121,1691,50788
68700,16124,1693,50883
68800,16127,1696,50977
68900,16128,1698,51074
69000,16129,1701,51170
69100,16133,1708,51259
69200,16137,1710,51353
69300,16138,1713,51449
69400,16139,1720,51541
69500,16140,1725,51635
69600,16142,1727,51731
69700,16142,1728,51830
69800,16142,1733,51925
69900,16147,1737,52016
70000,16149,1739,52112
70100,16152,1740,52208
70200,16152,1742,52306
70300,16153,1746,52401
70400,16153,1753,52494
70500,16153,1754,52593
70600,16156,1756,52688
70700,16157,1760,52783
70800,16159,1763,52878
70900,16160,1764,52976
71000,16161,1766,53073
71100,16165,1769,53166
71200,16165,1774,53261
71300,16169,1778,53353
71400,16171,1778,53451
71500,16174,1779,53547
71600,16174,1784,53642
71700,16175,1786,53739
71800,16175,1791,53834
71900,16178,1793,53929
72000,16179,1795,54026
72100,16179,1799,54122
72200,16180,1803,54217
72300,16180,1806,54314
72400,16180,1811,54409
72500,16182,1814,54504
72600,16182,1818,54600
72700,16182,1822,54696
72800,16183,1823,54794
72900,16183,1827,54890
73000,16185,1832,54983
73100,16189,1835,55076
73200,16190,1840,55170
73300,16191,1841,55268
73400,16193,1847,55360
73500,16195,1850,55455
73600,16195,1851,55554
73700,16196,1859,55645
73800,16198,1861,55741
73900,16199,1864,55837
74000,16200,1868,55932
74100,16201,1872,56027
74200,16201,1878,56121
74300,16202,1882,56216
74400,16203,1886,56311
74500,16207,1888,56405
74600,16208,1892,56500
74700,16210,1896,56594
74800,16210,1899,56691
74900,16211,1900,56789
75000,16212,1903,56885
75100,16214,1904,56982
75200,16216,1904,57080
75300,16218,1906,57176
75400,16218,1909,57273
75500,16219,1911,57370
75600,16220,1913,57467
75700,16222,1914,57564
75800,16224,1916,57660
75900,16225,1918,57757
76000,16225,1926,57849
76100,16225,1927,57948
76200,16225,1929,58046
76300,16228,1932,58140
76400,16229,1937,58234
76500,16231,1942,58327
76600,16231,1947,58422
76700,16233,1950,58517
76800,16234,1952,58614
76900,16235,1955,58710
77000,16237,1960,58803
77100,16237,1960,58903
77200,16240,1965,58995
77300,16241,1969,59090
77400,16242,1973,59185
77500,16242,1978,59280
77600,16242,1978,59380
77700,16242,1981,59477
77800,16242,1986,59572
77900,16243,1990,59667
78000,16247,1991,59762
78100,16249,1996,59855
78200,16249,1997,59954
78300,16250,2000,60050
78400,16250,2001,60149
78500,16251,2004,60245
78600,16251,2009,60340
78700,16251,2013,60436
78800,16252,2013,60535
78900,16252,2018,60630
79000,16253,2023,60724
79100,16253,2026,60821
79200,16254,2028,60918
79300,16255,2029,61016
79400,16255,2033,61112
79500,16255,2033,61212
79600,16256,2035,61309
79700,16256,2039,61405
79800,16257,2042,61501
79900,16259,2045,61596
80000,16259,2048,61693
80100,16259,2053,61788
80200,16260,2057,61883
80300,16260,2060,61980
80400,16261,2064,62075
80500,16262,2069,62169
80600,16263,2074,62263
80700,16264,2078,62358
80800,16265,2079,62456
80900,16265,2084,62551
81000,16265,2090,62645
81100,16269,2094,62737
81200,16269,2097,62834
81300,16270,2098,62932
81400,16270,2104,63026
81500,16270,2105,63125
81600,16270,2108,63222
81700,16272,2109,63319
81800,16273,2115,63412
81900,16275,2117,63508
82000,16277,2119,63604
82100,16278,2119,63703
82200,16278,2119,63803
82300,16280,2121,63899
82400,16280,2124,63996
82500,16281,2126,64093
82600,16281,2129,64190
82700,16281,2130,64289
82800,16282,2132,64386
82900,16283,2133,64484
83000,16285,2136,64579
83100,16287,2139,64674
83200,16288,2146,64766
83300,16290,2149,64861
83400,16290,2155,64955
83500,16290,2159,65051
83600,16290,2163,65147
83700,16290,2168,65242
83800,16291,2168,65341
83900,16291,2172,65437
84000,16293,2173,65534
84100,16293,2179,65628
84200,16294,2181,65725
84300,16295,2182,65823
84400,16295,2185,65920
84500,16296,2190,66014
84600,16298,2194,66108
84700,16299,2199,66202
84800,16299,2202,66299
84900,16299,2205,66396
85000,16299,2210,66491
85100,16300,2214,66586
85200,16301,2216,66683
85300,16301,2218,66781
85400,16301,2219,66880
85500,16301,2220,66979
85600,16301,2223,67076
85700,16301,2227,67172
85800,16301,2229,67270
85900,16302,2230,67368
86000,16302,2233,67465
86100,16303,2236,67561
86200,16303,2240,67657
86300,16303,2243,67754
86400,16303,2249,67848
86500,16304,2251,67945
86600,16306,2254,68040
86700,16307,2257,68136
86800,16307,2259,68234
86900,16307,2262,68331
87000,16308,2264,68428
87100,16308,2270,68522
87200,16309,2271,68620
87300,16309,2274,68717
87400,16309,2277,68814
87500,16310,2280,68910
87600,16311,2284,69005
87700,16311,2285,69104
87800,16311,2288,69201
87900,16313,2291,69296
88000,16314,2293,69393
88100,16314,2294,69492
88200,16316,2297,69587
88300,16316,2300,69684
88400,16316,2306,69778
88500,16316,2311,69873
88600,16316,2312,69972
88700,16316,2313,70071
88800,16316,2315,70169
88900,16316,2317,70267
89000,16318,2318,70364
89100,16319,2321,70460
89200,16320,2325,70555
89300,16321,2327,70652
89400,16321,2330,70749
89500,16321,2334,70845
89600,16323,2335,70942
89700,16324,2338,71038
89800,16325,2342,71133
89900,16326,2347,71227
90000,16327,2349,71324
90100,16327,2352,71421
90200,16327,2355,71518
90300,16328,2360,71612
90400,16329,2361,71710
90500,16329,2366,71805
90600,16329,2369,71902
90700,16329,2373,71998
90800,16329,2375,72096
90900,16330,2376,72194
91000,16330,2379,72291
91100,16330,2381,72389
91200,16330,2383,72487
91300,16331,2387,72582
91400,16331,2393,72676
91500,16331,2395,72774
91600,16331,2399,72870
91700,16334,2405,72961
91800,16334,2406,73060
91900,16335,2411,73154
92000,16335,2417,73248
92100,16336,2419,73345
92200,16337,2421,73442
92300,16337,2426,73537
92400,16338,2429,73633
92500,16338,2433,73729
92600,16338,2438,73824
92700,16338,2438,73924
92800,16338,2440,74022
92900,16338,2446,74116
93000,16339,2451,74210
93100,16339,2453,74308
93200,16339,2455,74406
93300,16340,2459,74501
93400,16340,2463,74597
93500,16340,2471,74689
93600,16340,2479,74781
93700,16340,2486,74874
93800,16340,2488,74972
93900,16340,2491,75069
94000,16340,2496,75164
94100,16340,2498,75262
94200,16340,2500,75360
94300,16340,2502,75458
94400,16340,2504,75556
94500,16340,2508,75652
94600,16340,2511,75749
94700,16340,2514,75846
94800,16341,2518,75941
94900,16341,2521,76038
95000,16341,2525,76134
95100,16341,2529,76230
95200,16342,2536,76322
95300,16343,2537,76420
95400,16343,2540,76517
95500,16343,2544,76613
95600,16343,2547,76710
95700,16343,2552,76805
95800,16343,2554,76903
95900,16343,2559,76998
96000,16343,2564,77093
96100,16343,2565,77192
96200,16343,2567,77290
96300,16343,2574,77383
96400,16345,2579,77476
96500,16345,2582,77573
96600,16345,2585,77670
96700,16346,2586,77768
96800,16346,2589,77865
96900,16346,2592,77962
97000,16347,2596,78057
97100,16347,2603,78150
97200,16347,2607,78246
97300,16348,2610,78342
97400,16348,2613,78439
97500,16348,2618,78534
97600,16348,2624,78628
97700,16349,2626,78725
97800,16350,2629,78821
97900,16351,2630,78919
98000,16351,2631,79018
98100,16351,2634,79115
98200,16351,2636,79213
98300,16352,2639,79309
98400,16352,2641,79407
98500,16353,2645,79502
98600,16353,2647,79600
98700,16353,2651,79696
98800,16353,2657,79790
98900,16353,2659,79888
99000,16353,2662,79985
99100,16354,2662,80084
99200,16354,2664,80182
99300,16355,2666,80279
99400,16355,2668,80377
99500,16355,2669,80476
99600,16355,2674,80571
99700,16355,2676,80669
99800,16356,2680,80764
99900,16356,2681,80863
100000,16356,2684,80960


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	1
1200	1
1300	1
1400	2
1500	2
1600	2
1700	3
1800	3
1900	3
2000	3
2100	5
2200	6
2300	6
2400	6
2500	6
2600	6
2700	6
2800	6
2900	7
3000	7
3100	7
3200	8
3300	8
3400	10
3500	10
3600	12
3700	12
3800	13
3900	14
4000	14
4100	15
4200	16
4300	17
4400	17
4500	17
4600	18
4700	19
4800	21
4900	24
5000	26
5100	26
5200	26
5300	26
5400	27
5500	27
5600	29
5700	29
5800	30
5900	32
6000	34
6100	34
6200	39
6300	39
6400	42
6500	44
6600	46
6700	46
6800	46
6900	48
7000	49
7100	50
7200	51
7300	51
7400	52
7500	52
7600	54
7700	54
7800	55
7900	56
8000	57
8100	59
8200	59
8300	62
8400	62
8500	64
8600	65
8700	66
8800	68
8900	69
9000	71
9100	73
9200	73
9300	73
9400	74
9500	74
9600	74
9700	74
9800	76
9900	79
10000	80
10100	82
10200	83
10300	84
10400	86
10500	88
10600	89
10700	89
10800	89
10900	90
11000	90
11100	92
11200	94
11300	96
11400	100
11500	101
11600	103
11700	107
11800	109
11900	109
12000	114
12100	116
12200	117
12300	119
12400	120
12500	123
12600	124
12700	128
12800	129
12900	133
13000	133
13100	137
13200	139
13300	143
13400	146
13500	149
13600	151
13700	154
13800	159
13900	159
14000	162
14100	163
14200	165
14300	166
14400	169
14500	169
14600	171
14700	172
14800	173
14900	176
15000	178
15100	181
15200	183
15300	188
15400	188
15500	188
15600	189
15700	194
15800	195
15900	197
16000	200
16100	203
16200	205
16300	205
16400	209
16500	212
16600	212
16700	212
16800	212
16900	213
17000	216
17100	219
17200	222
17300	225
17400	228
17500	232
17600	232
17700	233
17800	238
17900	239
18000	241
18100	243
18200	246
18300	248
18400	251
18500	251
18600	251
18700	253
18800	253
18900	254
19000	257
19100	260
19200	261
19300	264
19400	270
19500	271
19600	275
19700	281
19800	284
19900	286
20000	287
20100	290
20200	292
20300	296
20400	297
20500	300
20600	304
20700	308
20800	309
20900	312
21000	312
21100	315
21200	319
21300	323
21400	327
21500	330
21600	332
21700	335
21800	337
21900	338
22000	342
22100	344
22200	344
22300	347
22400	350
22500	353
22600	354
22700	355
22800	357
22900	358
23000	361
23100	363
23200	366
23300	368
23400	372
23500	375
23600	377
23700	378
23800	382
23900	383
24000	385
24100	387
24200	390
24300	391
24400	391
24500	394
24600	395
24700	398
24800	398
24900	401
25000	403
25100	406
25200	410
25300	413
25400	415
25500	419
25600	421
25700	423
25800	423
25900	428
26000	429
26100	430
26200	431
26300	433
26400	434
26500	436
26600	440
26700	444
26800	452
26900	454
27000	456
27100	458
27200	461
27300	462
27400	467
27500	469
27600	470
27700	470
27800	473
27900	474
28000	475
28100	480
28200	486
28300	489
28400	492
28500	495
28600	498
28700	501
28800	502
28900	504
29000	505
29100	507
29200	510
29300	512
29400	514
29500	514
29600	516
29700	519
29800	522
29900	522
30000	526
30100	528
30200	530
30300	532
30400	536
30500	537
30600	539
30700	540
30800	544
30900	548
31000	551
31100	555
31200	559
31300	566
31400	570
31500	571
31600	575
31700	577
31800	578
31900	581
32000	583
32100	586
32200	590
32300	594
32400	595
32500	596
32600	598
32700	599
32800	599
32900	600
33000	600
33100	601
33200	602
33300	603
33400	607
33500	609
33600	611
33700	617
33800	622
33900	627
34000	630
34100	632
34200	633
34300	633
34400	635
34500	636
34600	638
34700	639
34800	642
34900	643
35000	645
35100	647
35200	649
35300	651
35400	652
35500	654
35600	654
35700	654
35800	657
35900	660
36000	664
36100	666
36200	667
36300	672
36400	674
36500	680
36600	683
36700	685
36800	690
36900	691
37000	693
37100	696
37200	698
37300	702
37400	706
37500	708
37600	710
37700	710
37800	712
37900	716
38000	719
38100	723
38200	724
38300	727
38400	734
38500	736
38600	736
38700	741
38800	742
38900	745
39000	747
39100	748
39200	749
39300	753
39400	756
39500	762
39600	764
39700	768
39800	769
39900	775
40000	780
40100	782
40200	786
40300	790
40400	795
40500	801
40600	802
40700	804
40800	806
40900	807
41000	812
41100	817
41200	820
41300	821
41400	824
41500	825
41600	831
41700	832
41800	833
41900	839
42000	842
42100	845
42200	849
42300	854
42400	857
42500	861
42600	864
42700	866
42800	867
42900	868
43000	875
43100	878
43200	881
43300	881
43400	885
43500	887
43600	889
43700	891
43800	891
43900	896
44000	900
44100	902
44200	906
44300	909
44400	911
44500	913
44600	914
44700	915
44800	920
44900	922
45000	926
45100	934
45200	936
45300	939
45400	942
45500	944
45600	947
45700	951
45800	956
45900	959
46000	962
46100	964
46200	964
46300	970
46400	973
46500	976
46600	981
46700	982
46800	988
46900	992
47000	996
47100	999
47200	1002
47300	1004
47400	1007
47500	1010
47600	1012
47700	1017
47800	1019
47900	1024
48000	1027
48100	1029
48200	1031
48300	1034
48400	1043
48500	1047
48600	1049
48700	1050
48800	1055
48900	1058
49000	1059
49100	1062
49200	1065
49300	1067
49400	1072
49500	1076
49600	1082
49700	1086
49800	1089
49900	1093
50000	1098
50100	1101
50200	1104
50300	1107
50400	1110
50500	1112
50600	1116
50700	1120
50800	1121
50900	1125
51000	1133
51100	1139
51200	1141
51300	1141
51400	1148
51500	1155
51600	1158
51700	1165
51800	1167
51900	1169
52000	1170
52100	1174
52200	1180
52300	1181
52400	1188
52500	1194
52600	1197
52700	1200
52800	1204
52900	1205
53000	1209
53100	1214
53200	1216
53300	1220
53400	1222
53500	1226
53600	1228
53700	1231
53800	1236
53900	1237
54000	1242
54100	1244
54200	1249
54300	1252
54400	1254
54500	1257
54600	1260
54700	1263
54800	1263
54900	1264
55000	1267
55100	1268
55200	1269
55300	1271
55400	1275
55500	1279
55600	1282
55700	1288
55800	1293
55900	1295
56000	1298
56100	1298
56200	1301
56300	1307
56400	1311
56500	1313
56600	1319
56700	1322
56800	1326
56900	1331
57000	1334
57100	1335
57200	1337
57300	1338
57400	1340
57500	1341
57600	1344
57700	1345
57800	1350
57900	1353
58000	1356
58100	1360
58200	1367
58300	1375
58400	1382
58500	1386
58600	1387
58700	1394
58800	1395
58900	1400
59000	1400
59100	1406
59200	1410
59300	1414
59400	1415
59500	1417
59600	1422
59700	1427
59800	1432
59900	1434
60000	1437
60100	1437
60200	1437
60300	1441
60400	1444
60500	1447
60600	1452
60700	1455
60800	1460
60900	1461
61000	1467
61100	1470
61200	1475
61300	1481
61400	1483
61500	1485
61600	1489
61700	1498
61800	1502
61900	1505
62000	1510
62100	1513
62200	1520
62300	1523
62400	1525
62500	1528
62600	1528
62700	1531
62800	1533
62900	1537
63000	1541
63100	1543
63200	1546
63300	1550
63400	1554
63500	1557
63600	1560
63700	1563
63800	1566
63900	1568
64000	1570
64100	1572
64200	1574
64300	1576
64400	1580
64500	1584
64600	1584
64700	1587
64800	1590
64900	1591
65000	1592
65100	1594
65200	1595
65300	1599
65400	1600
65500	1601
65600	1604
65700	1608
65800	1609
65900	1611
66000	1617
66100	1619
66200	1620
66300	1623
66400	1627
66500	1627
66600	1631
66700	1635
66800	1638
66900	1644
67000	1647
67100	1649
67200	1653
67300	1655
67400	1656
67500	1660
67600	1664
67700	1665
67800	1667
67900	1669
68000	1671
68100	1673
68200	1678
68300	1683
68400	1687
68500	1688
68600	1691
68700	1693
68800	1696
68900	1698
69000	1701
69100	1708
69200	1710
69300	1713
69400	1720
69500	1725
69600	1727
69700	1728
69800	1733
69900	1737
70000	1739
70100	1740
70200	1742
70300	1746
70400	1753
70500	1754
70600	1756
70700	1760
70800	1763
70900	1764
71000	1766
71100	1769
71200	1774
71300	1778
71400	1778
71500	1779
71600	1784
71700	1786
71800	1791
71900	1793
72000	1795
72100	1799
72200	1803
72300	1806
72400	1811
72500	1814
72600	1818
72700	1822
72800	1823
72900	1827
73000	1832
73100	1835
73200	1840
73300	1841
73400	1847
73500	1850
73600	1851
73700	1859
73800	1861
73900	1864
74000	1868
74100	1872
74200	1878
74300	1882
74400	1886
74500	1888
74600	1892
74700	1896
74800	1899
74900	1900
75000	1903
75100	1904
75200	1904
75300	1906
75400	1909
75500	1911
75600	1913
75700	1914
75800	1916
75900	1918
76000	1926
76100	1927
76200	1929
76300	1932
76400	1937
76500	1942
76600	1947
76700	1950
76800	1952
76900	1955
77000	1960
77100	1960
77200	1965
77300	1969
77400	1973
77500	1978
77600	1978
77700	1981
77800	1986
77900	1990
78000	1991
78100	1996
78200	1997
78300	2000
78400	2001
78500	2004
78600	2009
78700	2013
78800	2013
78900	2018
79000	2023
79100	2026
79200	2028
79300	2029
79400	2033
79500	2033
79600	2035
79700	2039
79800	2042
79900	2045
80000	2048
80100	2053
80200	2057
80300	2060
80400	2064
80500	2069
80600	2074
80700	2078
80800	2079
80900	2084
81000	2090
81100	2094
81200	2097
81300	2098
81400	2104
81500	2105
81600	2108
81700	2109
81800	2115
81900	2117
82000	2119
82100	2119
82200	2119
82300	2121
82400	2124
82500	2126
82600	2129
82700	2130
82800	2132
82900	2133
83000	2136
83100	2139
83200	2146
83300	2149
83400	2155
83500	2159
83600	2163
83700	2168
83800	2168
83900	2172
84000	2173
84100	2179
84200	2181
84300	2182
84400	2185
84500	2190
84600	2194
84700	2199
84800	2202
84900	2205
85000	2210
85100	2214
85200	2216
85300	2218
85400	2219
85500	2220
85600	2223
85700	2227
85800	2229
85900	2230
86000	2233
86100	2236
86200	2240
86300	2243
86400	2249
86500	2251
86600	2254
86700	2257
86800	2259
86900	2262
87000	2264
87100	2270
87200	2271
87300	2274
87400	2277
87500	2280
87600	2284
87700	2285
87800	2288
87900	2291
88000	2293
88100	2294
88200	2297
88300	2300
88400	2306
88500	2311
88600	2312
88700	2313
88800	2315
88900	2317
89000	2318
89100	2321
89200	2325
89300	2327
89400	2330
89500	2334
89600	2335
89700	2338
89800	2342
89900	2347
90000	2349
90100	2352
90200	2355
90300	2360
90400	2361
90500	2366
90600	2369
90700	2373
90800	2375
90900	2376
91000	2379
91100	2381
91200	2383
91300	2387
91400	2393
91500	2395
91600	2399
91700	2405
91800	2406
91900	2411
92000	2417
92100	2419
92200	2421
92300	2426
92400	2429
92500	2433
92600	2438
92700	2438
92800	2440
92900	2446
93000	2451
93100	2453
93200	2455
93300	2459
93400	2463
93500	2471
93600	2479
93700	2486
93800	2488
93900	2491
94000	2496
94100	2498
94200	2500
94300	2502
94400	2504
94500	2508
94600	2511
94700	2514
94800	2518
94900	2521
95000	2525
95100	2529
95200	2536
95300	2537
95400	2540
95500	2544
95600	2547
95700	2552
95800	2554
95900	2559
96000	2564
96100	2565
96200	2567
96300	2574
96400	2579
96500	2582
96600	2585
96700	2586
96800	2589
96900	2592
97000	2596
97100	2603
97200	2607
97300	2610
97400	2613
97500	2618
97600	2624
97700	2626
97800	2629
97900	2630
98000	2631
98100	2634
98200	2636
98300	2639
98400	2641
98500	2645
98600	2647
98700	2651
98800	2657
98900	2659
99000	2662
99100	2662
99200	2664
99300	2666
99400	2668
99500	2669
99600	2674
99700	2676
99800	2680
99900	2681
100000	2684


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	400
500	496
600	591
700	686
800	782
900	874
1000	968
1100	1063
1200	1154
1300	1246
1400	1332
1500	1425
1600	1517
1700	1607
1800	1696
1900	1784
2000	1864
2100	1955
2200	2041
2300	2132
2400	2224
2500	2314
2600	2404
2700	2485
2800	2568
2900	2656
3000	2745
3100	2830
3200	2908
3300	2987
3400	3067
3500	3151
3600	3231
3700	3306
3800	3388
3900	3470
4000	3551
4100	3624
4200	3709
4300	3791
4400	3871
4500	3949
4600	4025
4700	4097
4800	4169
4900	4248
5000	4315
5100	4395
5200	4464
5300	4541
5400	4613
5500	4685
5600	4755
5700	4831
5800	4902
5900	4973
6000	5043
6100	5114
6200	5177
6300	5240
6400	5304
6500	5369
6600	5432
6700	5502
6800	5575
6900	5646
7000	5704
7100	5768
7200	5845
7300	5903
7400	5962
7500	6031
7600	6095
7700	6159
7800	6215
7900	6283
8000	6341
8100	6397
8200	6458
8300	6513
8400	6580
8500	6642
8600	6700
8700	6754
8800	6808
8900	6863
9000	6913
9100	6962
9200	7017
9300	7081
9400	7140
9500	7197
9600	7248
9700	7308
9800	7366
9900	7412
10000	7470
10100	7513
10200	7568
10300	7630
10400	7680
10500	7733
10600	7792
10700	7838
10800	7885
10900	7942
11000	7997
11100	8047
11200	8104
11300	8153
11400	8204
11500	8251
11600	8301
11700	8349
11800	8399
11900	8452
12000	8501
12100	8541
12200	8587
12300	8635
12400	8695
12500	8737
12600	8788
12700	8827
12800	8872
12900	8925
13000	8975
13100	9019
13200	9072
13300	9112
13400	9158
13500	9211
13600	9253
13700	9291
13800	9338
13900	9386
14000	9423
14100	9466
14200	9518
14300	9567
14400	9610
14500	9656
14600	9692
14700	9743
14800	9790
14900	9828
15000	9874
15100	9905
15200	9952
15300	9993
15400	10030
15500	10067
15600	10101
15700	10136
15800	10177
15900	10213
16000	10254
16100	10292
16200	10329
16300	10366
16400	10405
16500	10434
16600	10467
16700	10507
16800	10545
16900	10578
17000	10615
17100	10644
17200	10668
17300	10698
17400	10740
17500	10780
17600	10818
17700	10847
17800	10880
17900	10911
18000	10957
18100	10986
18200	11016
18300	11050
18400	11080
18500	11112
18600	11147
18700	11176
18800	11211
18900	11236
19000	11265
19100	11299
19200	11328
19300	11363
19400	11388
19500	11413
19600	11443
19700	11474
19800	11513
19900	11537
20000	11574
20100	11593
20200	11616
20300	11650
20400	11674
20500	11698
20600	11730
20700	11754
20800	11788
20900	11825
21000	11860
21100	11885
21200	11918
21300	11940
21400	11975
21500	12002
21600	12024
21700	12052
21800	12083
21900	12109
22000	12131
22100	12162
22200	12185
22300	12208
22400	12236
22500	12260
22600	12287
22700	12316
22800	12338
22900	12356
23000	12379
23100	12404
23200	12423
23300	12451
23400	12473
23500	12500
23600	12525
23700	12541
23800	12568
23900	12599
24000	12614
24100	12640
24200	12666
24300	12694
24400	12723
24500	12738
24600	12760
24700	12789
24800	12810
24900	12833
25000	12850
25100	12882
25200	12901
25300	12918
25400	12937
25500	12954
25600	12979
25700	13007
25800	13034
25900	13057
26000	13087
26100	13101
26200	13127
26300	13148
26400	13168
26500	13190
26600	13209
26700	13223
26800	13242
26900	13253
27000	13268
27100	13283
27200	13302
27300	13322
27400	13338
27500	13359
27600	13383
27700	13396
27800	13415
27900	13432
28000	13451
28100	13472
28200	13493
28300	13505
28400	13518
28500	13531
28600	13550
28700	13568
28800	13583
28900	13598
29000	13612
29100	13637
29200	13651
29300	13669
29400	13688
29500	13702
29600	13722
29700	13740
29800	13759
29900	13778
30000	13793
30100	13816
30200	13831
30300	13851
30400	13867
30500	13881
30600	13902
30700	13926
30800	13938
30900	13961
31000	13977
31100	13988
31200	14001
31300	14010
31400	14030
31500	14043
31600	14061
31700	14075
31800	14090
31900	14111
32000	14128
32100	14142
32200	14151
32300	14164
32400	14173
32500	14191
32600	14205
32700	14214
32800	14229
32900	14236
33000	14251
33100	14263
33200	14277
33300	14289
33400	14299
33500	14305
33600	14320
33700	14334
33800	14351
33900	14367
34000	14381
34100	14398
34200	14406
34300	14418
34400	14429
34500	14439
34600	14458
34700	14469
34800	14483
34900	14498
35000	14511
35100	14522
35200	14533
35300	14545
35400	14555
35500	14566
35600	14576
35700	14586
35800	14589
35900	14601
36000	14613
36100	14621
36200	14635
36300	14644
36400	14656
36500	14664
36600	14675
36700	14686
36800	14702
36900	14716
37000	14723
37100	14728
37200	14736
37300	14741
37400	14750
37500	14760
37600	14771
37700	14777
37800	14782
37900	14787
38000	14795
38100	14806
38200	14814
38300	14821
38400	14830
38500	14845
38600	14858
38700	14872
38800	14879
38900	14885
39000	14896
39100	14905
39200	14909
39300	14912
39400	14922
39500	14931
39600	14940
39700	14950
39800	14957
39900	14965
40000	14970
40100	14975
40200	14984
40300	14995
40400	15006
40500	15015
40600	15025
40700	15030
40800	15047
40900	15054
41000	15059
41100	15070
41200	15072
41300	15084
41400	15093
41500	15103
41600	15106
41700	15116
41800	15123
41900	15125
42000	15140
42100	15151
42200	15155
42300	15165
42400	15174
42500	15185
42600	15199
42700	15204
42800	15209
42900	15218
43000	15225
43100	15229
43200	15233
43300	15245
43400	15248
43500	15257
43600	15266
43700	15270
43800	15279
43900	15285
44000	15289
44100	15297
44200	15298
44300	15304
44400	15312
44500	15317
44600	15319
44700	15329
44800	15333
44900	15339
45000	15340
45100	15344
45200	15349
45300	15358
45400	15366
45500	15372
45600	15383
45700	15394
45800	15399
45900	15403
46000	15412
46100	15425
46200	15430
46300	15435
46400	15439
46500	15444
46600	15452
46700	15455
46800	15460
46900	15463
47000	15470
47100	15474
47200	15477
47300	15482
47400	15488
47500	15492
47600	15497
47700	15502
47800	15505
47900	15511
48000	15516
48100	15522
48200	15525
48300	15529
48400	15534
48500	15538
48600	15542
48700	15546
48800	15552
48900	15558
49000	15562
49100	15568
49200	15573
49300	15578
49400	15589
49500	15592
49600	15598
49700	15602
49800	15608
49900	15609
50000	15612
50100	15616
50200	15619
50300	15624
50400	15628
50500	15638
50600	15642
50700	15646
50800	15651
50900	15655
51000	15661
51100	15671
51200	15675
51300	15681
51400	15687
51500	15692
51600	15697
51700	15702
51800	15705
51900	15709
52000	15711
52100	15713
52200	15716
52300	15721
52400	15724
52500	15728
52600	15736
52700	15740
52800	15744
52900	15746
53000	15749
53100	15753
53200	15756
53300	15758
53400	15761
53500	15765
53600	15766
53700	15767
53800	15772
53900	15778
54000	15782
54100	15787
54200	15787
54300	15791
54400	15793
54500	15796
54600	15797
54700	15797
54800	15803
54900	15805
55000	15807
55100	15812
55200	15820
55300	15821
55400	15824
55500	15825
55600	15826
55700	15829
55800	15832
55900	15834
56000	15839
56100	15840
56200	15841
56300	15844
56400	15849
56500	15850
56600	15851
56700	15855
56800	15857
56900	15859
57000	15861
57100	15867
57200	15870
57300	15870
57400	15873
57500	15874
57600	15876
57700	15879
57800	15880
57900	15885
58000	15887
58100	15890
58200	15894
58300	15896
58400	15899
58500	15902
58600	15906
58700	15914
58800	15917
58900	15918
59000	15922
59100	15925
59200	15926
59300	15928
59400	15931
59500	15934
59600	15935
59700	15938
59800	15944
59900	15947
60000	15948
60100	15949
60200	15954
60300	15955
60400	15957
60500	15960
60600	15961
60700	15965
60800	15969
60900	15969
61000	15971
61100	15974
61200	15975
61300	15976
61400	15976
61500	15977
61600	15979
61700	15980
61800	15982
61900	15983
62000	15987
62100	15991
62200	15998
62300	15999
62400	16000
62500	16003
62600	16006
62700	16006
62800	16013
62900	16018
63000	16021
63100	16024
63200	16026
63300	16027
63400	16028
63500	16029
63600	16030
63700	16032
63800	16032
63900	16033
64000	16034
64100	16035
64200	16035
64300	16036
64400	16038
64500	16043
64600	16045
64700	16047
64800	16050
64900	16052
65000	16055
65100	16056
65200	16058
65300	16063
65400	16063
65500	16065
65600	16067
65700	16069
65800	16069
65900	16071
66000	16071
66100	16075
66200	16077
66300	16079
66400	16083
66500	16083
66600	16087
66700	16090
66800	16096
66900	16097
67000	16098
67100	16101
67200	16101
67300	16104
67400	16107
67500	16109
67600	16111
67700	16112
67800	16114
67900	16116
68000	16117
68100	16117
68200	16118
68300	16120
68400	16120
68500	16121
68600	16121
68700	16124
68800	16127
68900	16128
69000	16129
69100	16133
69200	16137
69300	16138
69400	16139
69500	16140
69600	16142
69700	16142
69800	16142
69900	16147
70000	16149
70100	16152
70200	16152
70300	16153
70400	16153
70500	16153
70600	16156
70700	16157
70800	16159
70900	16160
71000	16161
71100	16165
71200	16165
71300	16169
71400	16171
71500	16174
71600	16174
71700	16175
71800	16175
71900	16178
72000	16179
72100	16179
72200	16180
72300	16180
72400	16180
72500	16182
72600	16182
72700	16182
72800	16183
72900	16183
73000	16185
73100	16189
73200	16190
73300	16191
73400	16193
73500	16195
73600	16195
73700	16196
73800	16198
73900	16199
74000	16200
74100	16201
74200	16201
74300	16202
74400	16203
74500	16207
74600	16208
74700	16210
74800	16210
74900	16211
75000	16212
75100	16214
75200	16216
75300	16218
75400	16218
75500	16219
75600	16220
75700	16222
75800	16224
75900	16225
76000	16225
76100	16225
76200	16225
76300	16228
76400	16229
76500	16231
76600	16231
76700	16233
76800	16234
76900	16235
77000	16237
77100	16237
77200	16240
77300	16241
77400	16242
77500	16242
77600	16242
77700	16242
77800	16242
77900	16243
78000	16247
78100	16249
78200	16249
78300	16250
78400	16250
78500	16251
78600	16251
78700	16251
78800	16252
78900	16252
79000	16253
79100	16253
79200	16254
79300	16255
79400	16255
79500	16255
79600	16256
79700	16256
79800	16257
79900	16259
80000	16259
80100	16259
80200	16260
80300	16260
80400	16261
80500	16262
80600	16263
80700	16264
80800	16265
80900	16265
81000	16265
81100	16269
81200	16269
81300	16270
81400	16270
81500	16270
81600	16270
81700	16272
81800	16273
81900	16275
82000	16277
82100	16278
82200	16278
82300	16280
82400	16280
82500	16281
82600	16281
82700	16281
82800	16282
82900	16283
83000	16285
83100	16287
83200	16288
83300	16290
83400	16290
83500	16290
83600	16290
83700	16290
83800	16291
83900	16291
84000	16293
84100	16293
84200	16294
84300	16295
84400	16295
84500	16296
84600	16298
84700	16299
84800	16299
84900	16299
85000	16299
85100	16300
85200	16301
85300	16301
85400	16301
85500	16301
85600	16301
85700	16301
85800	16301
85900	16302
86000	16302
86100	16303
86200	16303
86300	16303
86400	16303
86500	16304
86600	16306
86700	16307
86800	16307
86900	16307
87000	16308
87100	16308
87200	16309
87300	16309
87400	16309
87500	16310
87600	16311
87700	16311
87800	16311
87900	16313
88000	16314
88100	16314
88200	16316
88300	16316
88400	16316
88500	16316
88600	16316
88700	16316
88800	16316
88900	16316
89000	16318
89100	16319
89200	16320
89300	16321
89400	16321
89500	16321
89600	16323
89700	16324
89800	16325
89900	16326
90000	16327
90100	16327
90200	16327
90300	16328
90400	16329
90500	16329
90600	16329
90700	16329
90800	16329
90900	16330
91000	16330
91100	16330
91200	16330
91300	16331
91400	16331
91500	16331
91600	16331
91700	16334
91800	16334
91900	16335
92000	16335
92100	16336
92200	16337
92300	16337
92400	16338
92500	16338
92600	16338
92700	16338
92800	16338
92900	16338
93000	16339
93100	16339
93200	16339
93300	16340
93400	16340
93500	16340
93600	16340
93700	16340
93800	16340
93900	16340
94000	16340
94100	16340
94200	16340
94300	16340
94400	16340
94500	16340
94600	16340
94700	16340
94800	16341
94900	16341
95000	16341
95100	16341
95200	16342
95300	16343
95400	16343
95500	16343
95600	16343
95700	16343
95800	16343
95900	16343
96000	16343
96100	16343
96200	16343
96300	16343
96400	16345
96500	16345
96600	16345
96700	16346
96800	16346
96900	16346
97000	16347
97100	16347
97200	16347
97300	16348
97400	16348
97500	16348
97600	16348
97700	16349
97800	16350
97900	16351
98000	16351
98100	16351
98200	16351
98300	16352
98400	16352
98500	16353
98600	16353
98700	16353
98800	16353
98900	16353
99000	16353
99100	16354
99200	16354
99300	16355
99400	16355
99500	16355
99600	16355
99700	16355
99800	16356
99900	16356
100000	16356


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	4
600	9
700	14
800	18
900	26
1000	32
1100	36
1200	45
1300	53
1400	66
1500	73
1600	81
1700	90
1800	101
1900	113
2000	133
2100	140
2200	153
2300	162
2400	170
2500	180
2600	190
2700	209
2800	226
2900	237
3000	248
3100	263
3200	284
3300	305
3400	323
3500	339
3600	357
3700	382
3800	399
3900	416
4000	435
4100	461
4200	475
4300	492
4400	512
4500	534
4600	557
4700	584
4800	610
4900	628
5000	659
5100	679
5200	710
5300	733
5400	760
5500	788
5600	816
5700	840
5800	868
5900	895
6000	923
6100	952
6200	984
6300	1021
6400	1054
6500	1087
6600	1122
6700	1152
6800	1179
6900	1206
7000	1247
7100	1282
7200	1304
7300	1346
7400	1386
7500	1417
7600	1451
7700	1487
7800	1530
7900	1561
8000	1602
8100	1644
8200	1683
8300	1725
8400	1758
8500	1794
8600	1835
8700	1880
8800	1924
8900	1968
9000	2016
9100	2065
9200	2110
9300	2146
9400	2186
9500	2229
9600	2278
9700	2318
9800	2358
9900	2409
10000	2450
10100	2505
10200	2549
10300	2586
10400	2634
10500	2679
10600	2719
10700	2773
10800	2826
10900	2868
11000	2913
11100	2961
11200	3002
11300	3051
11400	3096
11500	3148
11600	3196
11700	3244
11800	3292
11900	3339
12000	3385
12100	3443
12200	3496
12300	3546
12400	3585
12500	3640
12600	3688
12700	3745
12800	3799
12900	3842
13000	3892
13100	3944
13200	3989
13300	4045
13400	4096
13500	4140
13600	4196
13700	4255
13800	4303
13900	4355
14000	4415
14100	4471
14200	4517
14300	4567
14400	4621
14500	4675
14600	4737
14700	4785
14800	4837
14900	4896
15000	4948
15100	5014
15200	5065
15300	5119
15400	5182
15500	5245
15600	5310
15700	5370
15800	5428
15900	5490
16000	5546
16100	5605
16200	5666
16300	5729
16400	5786
16500	5854
16600	5921
16700	5981
16800	6043
16900	6109
17000	6169
17100	6237
17200	6310
17300	6377
17400	6432
17500	6488
17600	6550
17700	6620
17800	6682
17900	6750
18000	6802
18100	6871
18200	6938
18300	7002
18400	7069
18500	7137
18600	7202
18700	7271
18800	7336
18900	7410
19000	7478
19100	7541
19200	7611
19300	7673
19400	7742
19500	7816
19600	7882
19700	7945
19800	8003
19900	8077
20000	8139
20100	8217
20200	8292
20300	8354
20400	8429
20500	8502
20600	8566
20700	8638
20800	8703
20900	8763
21000	8828
21100	8900
21200	8963
21300	9037
21400	9098
21500	9168
21600	9244
21700	9313
21800	9380
21900	9453
22000	9527
22100	9594
22200	9671
22300	9745
22400	9814
22500	9887
22600	9959
22700	10029
22800	10105
22900	10186
23000	10260
23100	10333
23200	10411
23300	10481
23400	10555
23500	10625
23600	10698
23700	10781
23800	10850
23900	10918
24000	11001
24100	11073
24200	11144
24300	11215
24400	11286
24500	11368
24600	11445
24700	11513
24800	11592
24900	11666
25000	11747
25100	11812
25200	11889
25300	11969
25400	12048
25500	12127
25600	12200
25700	12270
25800	12343
25900	12415
26000	12484
26100	12569
26200	12642
26300	12719
26400	12798
26500	12874
26600	12951
26700	13033
26800	13106
26900	13193
27000	13276
27100	13359
27200	13437
27300	13516
27400	13595
27500	13672
27600	13747
27700	13834
27800	13912
27900	13994
28000	14074
28100	14148
28200	14221
28300	14306
28400	14390
28500	14474
28600	14552
28700	14631
28800	14715
28900	14798
29000	14883
29100	14956
29200	15039
29300	15119
29400	15198
29500	15284
29600	15362
29700	15441
29800	15519
29900	15600
30000	15681
30100	15756
30200	15839
30300	15917
30400	15997
30500	16082
30600	16159
30700	16234
30800	16318
30900	16391
31000	16472
31100	16557
31200	16640
31300	16724
31400	16800
31500	16886
31600	16964
31700	17048
31800	17132
31900	17208
32000	17289
32100	17372
32200	17459
32300	17542
32400	17632
32500	17713
32600	17797
32700	17887
32800	17972
32900	18064
33000	18149
33100	18236
33200	18321
33300	18408
33400	18494
33500	18586
33600	18669
33700	18749
33800	18827
33900	18906
34000	18989
34100	19070
34200	19161
34300	19249
34400	19336
34500	19425
34600	19504
34700	19592
34800	19675
34900	19759
35000	19844
35100	19931
35200	20018
35300	20104
35400	20193
35500	20280
35600	20370
35700	20460
35800	20554
35900	20639
36000	20723
36100	20813
36200	20898
36300	20984
36400	21070
36500	21156
36600	21242
36700	21329
36800	21408
36900	21493
37000	21584
37100	21676
37200	21766
37300	21857
37400	21944
37500	22032
37600	22119
37700	22213
37800	22306
37900	22397
38000	22486
38100	22571
38200	22662
38300	22752
38400	22836
38500	22919
38600	23006
38700	23087
38800	23179
38900	23270
39000	23357
39100	23447
39200	23542
39300	23635
39400	23722
39500	23807
39600	23896
39700	23982
39800	24074
39900	24160
40000	24250
40100	24343
40200	24430
40300	24515
40400	24599
40500	24684
40600	24773
40700	24866
40800	24947
40900	25039
41000	25129
41100	25213
41200	25308
41300	25395
41400	25483
41500	25572
41600	25663
41700	25752
41800	25844
41900	25936
42000	26018
42100	26104
42200	26196
42300	26281
42400	26369
42500	26454
42600	26537
42700	26630
42800	26724
42900	26814
43000	26900
43100	26993
43200	27086
43300	27174
43400	27267
43500	27356
43600	27445
43700	27539
43800	27630
43900	27719
44000	27811
44100	27901
44200	27996
44300	28087
44400	28177
44500	28270
44600	28367
44700	28456
44800	28547
44900	28639
45000	28734
45100	28822
45200	28915
45300	29003
45400	29092
45500	29184
45600	29270
45700	29355
45800	29445
45900	29538
46000	29626
46100	29711
46200	29806
46300	29895
46400	29988
46500	30080
46600	30167
46700	30263
46800	30352
46900	30445
47000	30534
47100	30627
47200	30721
47300	30814
47400	30905
47500	30998
47600	31091
47700	31181
47800	31276
47900	31365
48000	31457
48100	31549
48200	31644
48300	31737
48400	31823
48500	31915
48600	32009
48700	32104
48800	32193
48900	32284
49000	32379
49100	32470
49200	32562
49300	32655
49400	32739
49500	32832
49600	32920
49700	33012
49800	33103
49900	33198
50000	33290
50100	33383
50200	33477
50300	33569
50400	33662
50500	33750
50600	33842
50700	33934
50800	34028
50900	34120
51000	34206
51100	34290
51200	34384
51300	34478
51400	34565
51500	34653
51600	34745
51700	34833
51800	34928
51900	35022
52000	35119
52100	35213
52200	35304
52300	35398
52400	35488
52500	35578
52600	35667
52700	35760
52800	35852
52900	35949
53000	36042
53100	36133
53200	36228
53300	36322
53400	36417
53500	36509
53600	36606
53700	36702
53800	36792
53900	36885
54000	36976
54100	37069
54200	37164
54300	37257
54400	37353
54500	37447
54600	37543
54700	37640
54800	37734
54900	37831
55000	37926
55100	38020
55200	38111
55300	38208
55400	38301
55500	38396
55600	38492
55700	38583
55800	38675
55900	38771
56000	38863
56100	38962
56200	39058
56300	39149
56400	39240
56500	39337
56600	39430
56700	39523
56800	39617
56900	39710
57000	39805
57100	39898
57200	39993
57300	40092
57400	40187
57500	40285
57600	40380
57700	40476
57800	40570
57900	40662
58000	40757
58100	40850
58200	40939
58300	41029
58400	41119
58500	41212
58600	41307
58700	41392
58800	41488
58900	41582
59000	41678
59100	41769
59200	41864
59300	41958
59400	42054
59500	42149
59600	42243
59700	42335
59800	42424
59900	42519
60000	42615
60100	42714
60200	42809
60300	42904
60400	42999
60500	43093
60600	43187
60700	43280
60800	43371
60900	43470
61000	43562
61100	43656
61200	43750
61300	43843
61400	43941
61500	44038
61600	44132
61700	44222
61800	44316
61900	44412
62000	44503
62100	44596
62200	44682
62300	44778
62400	44875
62500	44969
62600	45066
62700	45163
62800	45254
62900	45345
63000	45438
63100	45533
63200	45628
63300	45723
63400	45818
63500	45914
63600	46010
63700	46105
63800	46202
63900	46299
64000	46396
64100	46493
64200	46591
64300	46688
64400	46782
64500	46873
64600	46971
64700	47066
64800	47160
64900	47257
65000	47353
65100	47450
65200	47547
65300	47638
65400	47737
65500	47834
65600	47929
65700	48023
65800	48122
65900	48218
66000	48312
66100	48406
66200	48503
66300	48598
66400	48690
66500	48790
66600	48882
66700	48975
66800	49066
66900	49159
67000	49255
67100	49350
67200	49446
67300	49541
67400	49637
67500	49731
67600	49825
67700	49923
67800	50019
67900	50115
68000	50212
68100	50310
68200	50404
68300	50497
68400	50593
68500	50691
68600	50788
68700	50883
68800	50977
68900	51074
69000	51170
69100	51259
69200	51353
69300	51449
69400	51541
69500	51635
69600	51731
69700	51830
69800	51925
69900	52016
70000	52112
70100	52208
70200	52306
70300	52401
70400	52494
70500	52593
70600	52688
70700	52783
70800	52878
70900	52976
71000	53073
71100	53166
71200	53261
71300	53353
71400	53451
71500	53547
71600	53642
71700	53739
71800	53834
71900	53929
72000	54026
72100	54122
72200	54217
72300	54314
72400	54409
72500	54504
72600	54600
72700	54696
72800	54794
72900	54890
73000	54983
73100	55076
73200	55170
73300	55268
73400	55360
73500	55455
73600	55554
73700	55645
73800	55741
73900	55837
74000	55932
74100	56027
74200	56121
74300	56216
74400	56311
74500	56405
74600	56500
74700	56594
74800	56691
74900	56789
75000	56885
75100	56982
75200	57080
75300	57176
75400	57273
75500	57370
75600	57467
75700	57564
75800	57660
75900	57757
76000	57849
76100	57948
76200	58046
76300	58140
76400	58234
76500	58327
76600	58422
76700	58517
76800	58614
76900	58710
77000	58803
77100	58903
77200	58995
77300	59090
77400	59185
77500	59280
77600	59380
77700	59477
77800	59572
77900	59667
78000	59762
78100	59855
78200	59954
78300	60050
78400	60149
78500	60245
78600	60340
78700	60436
78800	60535
78900	60630
79000	60724
79100	60821
79200	60918
79300	61016
79400	61112
79500	61212
79600	61309
79700	61405
79800	61501
79900	61596
80000	61693
80100	61788
80200	61883
80300	61980
80400	62075
80500	62169
80600	62263
80700	62358
80800	62456
80900	62551
81000	62645
81100	62737
81200	62834
81300	62932
81400	63026
81500	63125
81600	63222
81700	63319
81800	63412
81900	63508
82000	63604
82100	63703
82200	63803
82300	63899
82400	63996
82500	64093
82600	64190
82700	64289
82800	64386
82900	64484
83000	64579
83100	64674
83200	64766
83300	64861
83400	64955
83500	65051
83600	65147
83700	65242
83800	65341
83900	65437
84000	65534
84100	65628
84200	65725
84300	65823
84400	65920
84500	66014
84600	66108
84700	66202
84800	66299
84900	66396
85000	66491
85100	66586
85200	66683
85300	66781
85400	66880
85500	66979
85600	67076
85700	67172
85800	67270
85900	67368
86000	67465
86100	67561
86200	67657
86300	67754
86400	67848
86500	67945
86600	68040
86700	68136
86800	68234
86900	68331
87000	68428
87100	68522
87200	68620
87300	68717
87400	68814
87500	68910
87600	69005
87700	69104
87800	69201
87900	69296
88000	69393
88100	69492
88200	69587
88300	69684
88400	69778
88500	69873
88600	69972
88700	70071
88800	70169
88900	70267
89000	70364
89100	70460
89200	70555
89300	70652
89400	70749
89500	70845
89600	70942
89700	71038
89800	71133
89900	71227
90000	71324
90100	71421
90200	71518
90300	71612
90400	71710
90500	71805
90600	71902
90700	71998
90800	72096
90900	72194
91000	72291
91100	72389
91200	72487
91300	72582
91400	72676
91500	72774
91600	72870
91700	72961
91800	73060
91900	73154
92000	73248
92100	73345
92200	73442
92300	73537
92400	73633
92500	73729
92600	73824
92700	73924
92800	74022
92900	74116
93000	74210
93100	74308
93200	74406
93300	74501
93400	74597
93500	74689
93600	74781
93700	74874
93800	74972
93900	75069
94000	75164
94100	75262
94200	75360
94300	75458
94400	75556
94500	75652
94600	75749
94700	75846
94800	75941
94900	76038
95000	76134
95100	76230
95200	76322
95300	76420
95400	76517
95500	76613
95600	76710
95700	76805
95800	76903
95900	76998
96000	77093
96100	77192
96200	77290
96300	77383
96400	77476
96500	77573
96600	77670
96700	77768
96800	77865
96900	77962
97000	78057
97100	78150
97200	78246
97300	78342
97400	78439
97500	78534
97600	78628
97700	78725
97800	78821
97900	78919
98000	79018
98100	79115
98200	79213
98300	79309
98400	79407
98500	79502
98600	79600
98700	79696
98800	79790
98900	79888
99000	79985
99100	80084
99200	80182
99300	80279
99400	80377
99500	80476
99600	80571
99700	80669
99800	80764
99900	80863
100000	80960


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,199,0,1
300,298,0,2
400,397,0,3
500,497,0,3
600,593,1,6
700,689,1,10
800,786,1,13
900,878,1,21
1000,971,1,28
1100,1068,1,31
1200,1164,1,35
1300,1258,3,39
1400,1349,3,48
1500,1440,3,57
1600,1529,3,68
1700,1617,3,80
1800,1705,3,92
1900,1794,3,103
2000,1877,3,120
2100,1969,3,128
2200,2057,3,140
2300,2141,4,155
2400,2222,4,174
2500,2313,5,182
2600,2406,5,189
2700,2494,5,201
2800,2580,6,214
2900,2667,6,227
3000,2751,6,243
3100,2839,8,253
3200,2926,8,266
3300,3006,8,286
3400,3086,8,306
3500,3166,9,325
3600,3255,10,335
3700,3329,10,361
3800,3406,10,384
3900,3484,11,405
4000,3559,12,429
4100,3627,12,461
4200,3709,12,479
4300,3785,12,503
4400,3861,12,527
4500,3934,12,554
4600,4006,12,582
4700,4081,13,606
4800,4156,13,631
4900,4236,13,651
5000,4315,13,672
5100,4394,13,693
5200,4475,13,712
5300,4549,13,738
5400,4616,13,771
5500,4687,13,800
5600,4757,13,830
5700,4832,14,854
5800,4897,14,889
5900,4966,14,920
6000,5032,14,954
6100,5105,17,978
6200,5164,17,1019
6300,5232,18,1050
6400,5298,18,1084
6500,5364,18,1118
6600,5430,19,1151
6700,5496,20,1184
6800,5567,20,1213
6900,5634,20,1246
7000,5696,21,1283
7100,5765,21,1314
7200,5829,23,1348
7300,5898,23,1379
7400,5966,24,1410
7500,6035,24,1441
7600,6099,24,1477
7700,6161,25,1514
7800,6226,25,1549
7900,6287,26,1587
8000,6347,26,1627
8100,6406,26,1668
8200,6462,28,1710
8300,6529,30,1741
8400,6592,30,1778
8500,6650,31,1819
8600,6711,32,1857
8700,6779,32,1889
8800,6832,33,1935
8900,6899,33,1968
9000,6950,36,2014
9100,7008,36,2056
9200,7070,37,2093
9300,7129,39,2132
9400,7194,39,2167
9500,7256,40,2204
9600,7307,41,2252
9700,7374,42,2284
9800,7434,42,2324
9900,7485,42,2373
10000,7537,43,2420
10100,7581,44,2475
10200,7646,46,2508
10300,7695,46,2559
10400,7747,48,2605
10500,7801,48,2651
10600,7853,48,2699
10700,7900,48,2752
10800,7955,49,2796
10900,7996,50,2854
11000,8044,52,2904
11100,8091,52,2957
11200,8139,53,3008
11300,8192,53,3055
11400,8242,53,3105
11500,8292,53,3155
11600,8338,53,3209
11700,8394,54,3252
11800,8439,54,3307
11900,8491,54,3355
12000,8534,55,3411
12100,8585,56,3459
12200,8649,56,3495
12300,8702,56,3542
12400,8745,56,3599
12500,8797,57,3646
12600,8838,58,3704
12700,8883,60,3757
12800,8933,61,3806
12900,8982,62,3856
13000,9026,64,3910
13100,9079,64,3957
13200,9123,65,4012
13300,9162,67,4071
13400,9219,70,4111
13500,9272,71,4157
13600,9311,72,4217
13700,9353,74,4273
13800,9389,75,4336
13900,9427,78,4395
14000,9462,79,4459
14100,9501,79,4520
14200,9540,79,4581
14300,9581,79,4640
14400,9625,80,4695
14500,9669,80,4751
14600,9705,81,4814
14700,9745,81,4874
14800,9789,82,4929
14900,9827,82,4991
15000,9873,83,5044
15100,9907,85,5108
15200,9947,85,5168
15300,9994,85,5221
15400,10041,85,5274
15500,10082,85,5333
15600,10114,85,5401
15700,10162,86,5452
15800,10195,89,5516
15900,10239,91,5570
16000,10270,92,5638
16100,10315,92,5693
16200,10361,92,5747
16300,10390,92,5818
16400,10427,93,5880
16500,10477,95,5928
16600,10514,96,5990
16700,10548,97,6055
16800,10585,97,6118
16900,10623,97,6180
17000,10654,98,6248
17100,10684,98,6318
17200,10720,101,6379
17300,10745,103,6452
17400,10769,103,6528
17500,10801,104,6595
17600,10840,105,6655
17700,10875,108,6717
17800,10905,109,6786
17900,10937,110,6853
18000,10966,110,6924
18100,10996,111,6993
18200,11025,111,7064
18300,11056,112,7132
18400,11095,114,7191
18500,11133,114,7253
18600,11167,114,7319
18700,11196,120,7384
18800,11230,121,7449
18900,11262,122,7516
19000,11299,123,7578
19100,11323,123,7654
19200,11355,126,7719
19300,11385,127,7788
19400,11416,127,7857
19500,11450,127,7923
19600,11485,127,7988
19700,11513,127,8060
19800,11544,127,8129
19900,11584,128,8188
20000,11612,128,8260
20100,11641,132,8327
20200,11672,135,8393
20300,11695,137,8468
20400,11724,137,8539
20500,11755,137,8608
20600,11777,138,8685
20700,11808,140,8752
20800,11835,142,8823
20900,11866,142,8892
21000,11891,143,8966
21100,11928,143,9029
21200,11952,144,9104
21300,11981,147,9172
21400,12006,148,9246
21500,12035,149,9316
21600,12056,152,9392
21700,12079,153,9468
21800,12105,154,9541
21900,12133,155,9612
22000,12158,156,9686
22100,12185,157,9758
22200,12222,159,9819
22300,12246,161,9893
22400,12264,161,9975
22500,12294,162,10044
22600,12321,164,10115
22700,12344,165,10191
22800,12371,165,10264
22900,12402,166,10332
23000,12429,168,10403
23100,12450,169,10481
23200,12476,170,10554
23300,12498,172,10630
23400,12521,175,10704
23500,12543,177,10780
23600,12566,178,10856
23700,12587,179,10934
23800,12604,180,11016
23900,12631,180,11089
24000,12647,182,11171
24100,12671,183,11246
24200,12693,184,11323
24300,12712,184,11404
24400,12733,186,11481
24500,12758,186,11556
24600,12773,186,11641
24700,12792,189,11719
24800,12817,190,11793
24900,12841,191,11868
25000,12870,191,11939
25100,12899,191,12010
25200,12928,191,12081
25300,12950,191,12159
25400,12965,194,12241
25500,12980,195,12325
25600,12998,196,12406
25700,13028,199,12473
25800,13053,201,12546
25900,13069,201,12630
26000,13090,203,12707
26100,13110,203,12787
26200,13133,207,12860
26300,13152,209,12939
26400,13177,209,13014
26500,13196,210,13094
26600,13210,210,13180
26700,13225,210,13265
26800,13242,212,13346
26900,13264,214,13422
27000,13284,215,13501
27100,13302,216,13582
27200,13320,217,13663
27300,13344,218,13738
27400,13371,218,13811
27500,13395,220,13885
27600,13416,222,13962
27700,13440,224,14036
27800,13460,225,14115
27900,13481,225,14194
28000,13499,228,14273
28100,13518,229,14353
28200,13537,230,14433
28300,13552,231,14517
28400,13568,232,14600
28500,13590,234,14676
28600,13606,237,14757
28700,13625,238,14837
28800,13638,240,14922
28900,13657,241,15002
29000,13677,242,15081
29100,13685,244,15171
29200,13702,246,15252
29300,13712,246,15342
29400,13728,246,15426
29500,13742,246,15512
29600,13759,248,15593
29700,13776,248,15676
29800,13788,249,15763
29900,13802,250,15848
30000,13813,252,15935
30100,13825,254,16021
30200,13847,257,16096
30300,13858,258,16184
30400,13871,258,16271
30500,13883,262,16355
30600,13896,263,16441
30700,13912,263,16525
30800,13926,264,16610
30900,13938,266,16696
31000,13952,269,16779
31100,13968,271,16861
31200,13982,272,16946
31300,13999,274,17027
31400,14010,277,17113
31500,14025,279,17196
31600,14035,279,17286
31700,14047,280,17373
31800,14069,283,17448
31900,14078,285,17537
32000,14094,285,17621
32100,14110,285,17705
32200,14123,287,17790
32300,14139,288,17873
32400,14153,289,17958
32500,14166,289,18045
32600,14173,290,18137
32700,14189,293,18218
32800,14207,295,18298
32900,14214,296,18390
33000,14228,297,18475
33100,14241,298,18561
33200,14256,298,18646
33300,14268,301,18731
33400,14280,301,18819
33500,14294,303,18903
33600,14306,305,18989
33700,14320,306,19074
33800,14333,308,19159
33900,14344,310,19246
34000,14359,312,19329
34100,14372,316,19412
34200,14384,319,19497
34300,14393,320,19587
34400,14406,320,19674
34500,14420,320,19760
34600,14431,321,19848
34700,14442,322,19936
34800,14456,324,20020
34900,14465,325,20110
35000,14479,325,20196
35100,14488,326,20286
35200,14503,326,20371
35300,14515,326,20459
35400,14526,329,20545
35500,14535,332,20633
35600,14548,332,20720
35700,14558,333,20809
35800,14574,333,20893
35900,14584,336,20980
36000,14593,336,21071
36100,14598,338,21164
36200,14611,342,21247
36300,14624,344,21332
36400,14637,347,21416
36500,14645,349,21506
36600,14664,352,21584
36700,14676,353,21671
36800,14689,353,21758
36900,14695,357,21848
37000,14704,358,21938
37100,14711,358,22031
37200,14719,360,22121
37300,14736,360,22204
37400,14749,362,22289
37500,14761,364,22375
37600,14772,365,22463
37700,14784,366,22550
37800,14799,368,22633
37900,14802,369,22729
38000,14805,370,22825
38100,14812,372,22916
38200,14820,372,23008
38300,14829,374,23097
38400,14842,377,23181
38500,14855,380,23265
38600,14862,381,23357
38700,14870,383,23447
38800,14881,384,23535
38900,14891,385,23624
39000,14902,386,23712
39100,14909,389,23802
39200,14915,391,23894
39300,14921,392,23987
39400,14926,393,24081
39500,14933,396,24171
39600,14942,398,24260
39700,14946,400,24354
39800,14954,400,24446
39900,14959,401,24540
40000,14965,401,24634
40100,14978,402,24720
40200,14989,404,24807
40300,14997,408,24895
40400,15006,410,24984
40500,15012,414,25074
40600,15019,418,25163
40700,15026,419,25255
40800,15035,420,25345
40900,15042,424,25434
41000,15054,424,25522
41100,15060,428,25612
41200,15066,429,25705
41300,15078,429,25793
41400,15085,429,25886
41500,15090,430,25980
41600,15098,432,26070
41700,15104,432,26164
41800,15115,434,26251
41900,15119,435,26346
42000,15124,436,26440
42100,15130,439,26531
42200,15146,440,26614
42300,15153,440,26707
42400,15158,441,26801
42500,15163,443,26894
42600,15170,449,26981
42700,15176,449,27075
42800,15181,449,27170
42900,15188,450,27262
43000,15193,450,27357
43100,15201,452,27447
43200,15205,454,27541
43300,15212,456,27632
43400,15215,458,27727
43500,15223,459,27818
43600,15232,460,27908
43700,15235,461,28004
43800,15247,461,28092
43900,15252,462,28186
44000,15261,464,28275
44100,15264,466,28370
44200,15271,467,28462
44300,15276,468,28556
44400,15282,469,28649
44500,15286,472,28742
44600,15298,475,28827
44700,15306,477,28917
44800,15312,478,29010
44900,15320,480,29100
45000,15328,481,29191
45100,15333,481,29286
45200,15336,484,29380
45300,15347,484,29469
45400,15350,486,29564
45500,15355,490,29655
45600,15358,493,29749
45700,15368,494,29838
45800,15371,494,29935
45900,15381,495,30024
46000,15392,496,30112
46100,15401,497,30202
46200,15401,499,30300
46300,15410,500,30390
46400,15418,505,30477
46500,15422,507,30571
46600,15433,508,30659
46700,15440,509,30751
46800,15447,512,30841
46900,15454,512,30934
47000,15458,513,31029
47100,15463,514,31123
47200,15467,515,31218
47300,15469,517,31314
47400,15475,518,31407
47500,15482,521,31497
47600,15489,523,31588
47700,15495,525,31680
47800,15496,528,31776
47900,15500,528,31872
48000,15502,529,31969
48100,15510,531,32059
48200,15514,531,32155
48300,15521,532,32247
48400,15528,532,32340
48500,15538,532,32430
48600,15541,534,32525
48700,15543,534,32623
48800,15544,537,32719
48900,15548,537,32815
49000,15553,537,32910
49100,15555,537,33008
49200,15559,539,33102
49300,15566,540,33194
49400,15568,542,33290
49500,15571,545,33384
49600,15578,545,33477
49700,15583,546,33571
49800,15589,548,33663
49900,15596,550,33754
50000,15600,552,33848
50100,15609,554,33937
50200,15611,554,34035
50300,15616,556,34128
50400,15619,559,34222
50500,15625,560,34315
50600,15629,562,34409
50700,15633,565,34502
50800,15639,566,34595
50900,15646,567,34687
51000,15652,568,34780
51100,15655,569,34876
51200,15662,571,34967
51300,15663,571,35066
51400,15670,573,35157
51500,15675,574,35251
51600,15679,575,35346
51700,15685,578,35437
51800,15691,579,35530
51900,15699,581,35620
52000,15707,582,35711
52100,15711,584,35805
52200,15716,584,35900
52300,15718,586,35996
52400,15724,587,36089
52500,15725,589,36186
52600,15728,592,36280
52700,15730,597,36373
52800,15733,600,36467
52900,15738,601,36561
53000,15741,601,36658
53100,15743,601,36756
53200,15746,603,36851
53300,15752,603,36945
53400,15758,603,37039
53500,15761,604,37135
53600,15762,605,37233
53700,15770,607,37323
53800,15772,608,37420
53900,15774,610,37516
54000,15774,613,37613
54100,15779,615,37706
54200,15785,615,37800
54300,15794,620,37886
54400,15794,620,37986
54500,15797,624,38079
54600,15801,625,38174
54700,15803,626,38271
54800,15805,627,38368
54900,15809,628,38463
55000,15811,631,38558
55100,15815,634,38651
55200,15820,635,38745
55300,15822,637,38841
55400,15826,639,38935
55500,15832,641,39027
55600,15835,642,39123
55700,15838,645,39217
55800,15841,647,39312
55900,15843,648,39409
56000,15847,649,39504
56100,15855,651,39594
56200,15858,651,39691
56300,15863,652,39785
56400,15867,653,39880
56500,15870,654,39976
56600,15876,656,40068
56700,15877,656,40167
56800,15880,658,40262
56900,15883,659,40358
57000,15883,664,40453
57100,15885,664,40551
57200,15888,664,40648
57300,15891,665,40744
57400,15894,667,40839
57500,15896,669,40935
57600,15899,669,41032
57700,15902,671,41127
57800,15910,671,41219
57900,15912,671,41317
58000,15915,672,41413
58100,15916,675,41509
58200,15921,676,41603
58300,15923,677,41700
58400,15927,679,41794
58500,15928,680,41892
58600,15929,681,41990
58700,15929,683,42088
58800,15933,684,42183
58900,15936,685,42279
59000,15938,687,42375
59100,15938,688,42474
59200,15941,691,42568
59300,15942,692,42666
59400,15947,693,42760
59500,15952,695,42853
59600,15957,695,42948
59700,15957,698,43045
59800,15959,701,43140
59900,15964,701,43235
60000,15967,702,43331
60100,15972,703,43425
60200,15973,705,43522
60300,15976,706,43618
60400,15978,710,43712
60500,15982,712,43806
60600,15988,717,43895
60700,15989,720,43991
60800,15991,723,44086
60900,15993,724,44183
61000,15995,725,44280
61100,15999,727,44374
61200,16002,728,44470
61300,16006,731,44563
61400,16007,731,44662
61500,16010,733,44757
61600,16010,736,44854
61700,16011,738,44951
61800,16013,738,45049
61900,16017,740,45143
62000,16018,742,45240
62100,16019,743,45338
62200,16022,745,45433
62300,16027,748,45525
62400,16028,748,45624
62500,16030,750,45720
62600,16030,750,45820
62700,16033,753,45914
62800,16035,753,46012
62900,16038,755,46107
63000,16039,755,46206
63100,16042,756,46302
63200,16044,759,46397
63300,16046,760,46494
63400,16051,761,46588
63500,16053,763,46684
63600,16056,764,46780
63700,16058,764,46878
63800,16060,767,46973
63900,16060,772,47068
64000,16062,773,47165
64100,16066,773,47261
64200,16067,773,47360
64300,16068,774,47458
64400,16071,774,47555
64500,16072,775,47653
64600,16072,775,47753
64700,16073,776,47851
64800,16074,776,47950
64900,16074,776,48050
65000,16076,776,48148
65100,16077,776,48247
65200,16081,776,48343
65300,16084,777,48439
65400,16084,778,48538
65500,16085,782,48633
65600,16088,782,48730
65700,16093,783,48824
65800,16094,784,48922
65900,16094,788,49018
66000,16098,788,49114
66100,16100,791,49209
66200,16101,793,49306
66300,16102,795,49403
66400,16103,796,49501
66500,16105,798,49597
66600,16108,801,49691
66700,16108,802,49790
66800,16110,804,49886
66900,16110,805,49985
67000,16112,808,50080
67100,16114,810,50176
67200,16116,810,50274
67300,16116,811,50373
67400,16118,813,50469
67500,16118,815,50567
67600,16119,816,50665
67700,16119,817,50764
67800,16119,819,50862
67900,16120,819,50961
68000,16122,820,51058
68100,16123,824,51153
68200,16124,826,51250
68300,16124,827,51349
68400,16125,828,51447
68500,16127,829,51544
68600,16127,829,51644
68700,16127,829,51744
68800,16128,832,51840
68900,16129,833,51938
69000,16129,834,52037
69100,16130,834,52136
69200,16130,836,52234
69300,16132,837,52331
69400,16133,839,52428
69500,16135,841,52524
69600,16136,842,52622
69700,16137,842,52721
69800,16138,843,52819
69900,16138,843,52919
70000,16140,845,53015
70100,16141,845,53114
70200,16141,847,53212
70300,16144,848,53308
70400,16145,850,53405
70500,16145,851,53504
70600,16149,853,53598
70700,16150,855,53695
70800,16152,857,53791
70900,16155,859,53886
71000,16157,862,53981
71100,16162,863,54075
71200,16162,865,54173
71300,16163,868,54269
71400,16165,869,54366
71500,16166,870,54464
71600,16170,872,54558
71700,16171,873,54656
71800,16171,873,54756
71900,16171,875,54854
72000,16172,875,54953
72100,16173,877,55050
72200,16174,880,55146
72300,16175,881,55244
72400,16176,881,55343
72500,16177,884,55439
72600,16180,885,55535
72700,16181,886,55633
72800,16183,888,55729
72900,16184,889,55827
73000,16185,889,55926
73100,16185,891,56024
73200,16187,892,56121
73300,16188,892,56220
73400,16188,895,56317
73500,16189,896,56415
73600,16191,896,56513
73700,16191,896,56613
73800,16191,897,56712
73900,16192,898,56810
74000,16192,899,56909
74100,16192,903,57005
74200,16192,904,57104
74300,16193,904,57203
74400,16194,904,57302
74500,16195,908,57397
74600,16199,909,57492
74700,16199,909,57592
74800,16200,910,57690
74900,16200,911,57789
75000,16201,914,57885
75100,16203,915,57982
75200,16204,915,58081
75300,16205,918,58177
75400,16207,919,58274
75500,16209,919,58372
75600,16212,919,58469
75700,16213,919,58568
75800,16213,919,58668
75900,16213,920,58767
76000,16215,921,58864
76100,16215,922,58963
76200,16216,923,59061
76300,16220,924,59156
76400,16220,925,59255
76500,16222,926,59352
76600,16223,927,59450
76700,16225,930,59545
76800,16226,933,59641
76900,16227,934,59739
77000,16228,936,59836
77100,16230,937,59933
77200,16230,940,60030
77300,16230,940,60130
77400,16231,943,60226
77500,16232,943,60325
77600,16233,944,60423
77700,16235,947,60518
77800,16235,947,60618
77900,16235,947,60718
78000,16235,951,60814
78100,16236,952,60912
78200,16237,954,61009
78300,16238,957,61105
78400,16239,958,61203
78500,16240,959,61301
78600,16241,962,61397
78700,16241,962,61497
78800,16241,962,61597
78900,16242,962,61696
79000,16243,962,61795
79100,16244,963,61893
79200,16246,963,61991
79300,16247,966,62087
79400,16247,969,62184
79500,16247,970,62283
79600,16247,971,62382
79700,16247,973,62480
79800,16248,975,62577
79900,16248,978,62674
80000,16249,981,62770
80100,16250,982,62868
80200,16250,982,62968
80300,16252,986,63062
80400,16252,989,63159
80500,16253,993,63254
80600,16253,995,63352
80700,16255,997,63448
80800,16256,1000,63544
80900,16256,1000,63644
81000,16256,1000,63744
81100,16257,1002,63841
81200,16258,1002,63940
81300,16258,1004,64038
81400,16259,1004,64137
81500,16259,1004,64237
81600,16259,1006,64335
81700,16261,1009,64430
81800,16261,1009,64530
81900,16262,1012,64626
82000,16263,1014,64723
82100,16265,1017,64818
82200,16266,1018,64916
82300,16266,1020,65014
82400,16266,1020,65114
82500,16268,1020,65212
82600,16268,1021,65311
82700,16268,1023,65409
82800,16268,1026,65506
82900,16268,1027,65605
83000,16269,1029,65702
83100,16269,1031,65800
83200,16269,1032,65899
83300,16269,1035,65996
83400,16270,1035,66095
83500,16271,1037,66192
83600,16271,1037,66292
83700,16271,1039,66390
83800,16272,1040,66488
83900,16272,1041,66587
84000,16273,1042,66685
84100,16274,1043,66783
84200,16274,1044,66882
84300,16274,1047,66979
84400,16276,1047,67077
84500,16277,1051,67172
84600,16278,1051,67271
84700,16278,1053,67369
84800,16279,1053,67468
84900,16279,1054,67567
85000,16279,1057,67664
85100,16280,1057,67763
85200,16281,1059,67860
85300,16282,1059,67959
85400,16282,1060,68058
85500,16282,1061,68157
85600,16283,1061,68256
85700,16283,1062,68355
85800,16285,1063,68452
85900,16286,1065,68549
86000,16286,1067,68647
86100,16287,1070,68743
86200,16287,1070,68843
86300,16287,1070,68943
86400,16287,1071,69042
86500,16287,1071,69142
86600,16287,1071,69242
86700,16287,1073,69340
86800,16289,1074,69437
86900,16290,1078,69532
87000,16291,1079,69630
87100,16292,1080,69728
87200,16293,1081,69826
87300,16293,1081,69926
87400,16293,1083,70024
87500,16293,1083,70124
87600,16293,1084,70223
87700,16294,1084,70322
87800,16294,1085,70421
87900,16295,1086,70519
88000,16295,1086,70619
88100,16296,1087,70717
88200,16296,1088,70816
88300,16296,1090,70914
88400,16297,1091,71012
88500,16297,1093,71110
88600,16297,1094,71209
88700,16297,1095,71308
88800,16298,1096,71406
88900,16298,1101,71501
89000,16298,1106,71596
89100,16299,1108,71693
89200,16300,1109,71791
89300,16300,1109,71891
89400,16300,1112,71988
89500,16300,1114,72086
89600,16300,1115,72185
89700,16300,1116,72284
89800,16302,1120,72378
89900,16303,1123,72474
90000,16303,1123,72574
90100,16303,1123,72674
90200,16305,1126,72769
90300,16306,1131,72863
90400,16307,1131,72962
90500,16309,1135,73056
90600,16310,1137,73153
90700,16310,1137,73253
90800,16310,1138,73352
90900,16312,1138,73450
91000,16312,1138,73550
91100,16312,1139,73649
91200,16313,1141,73746
91300,16313,1141,73846
91400,16313,1143,73944
91500,16315,1143,74042
91600,16315,1146,74139
91700,16316,1149,74235
91800,16318,1151,74331
91900,16319,1154,74427
92000,16319,1158,74523
92100,16319,1161,74620
92200,16319,1162,74719
92300,16319,1162,74819
92400,16319,1164,74917
92500,16319,1166,75015
92600,16320,1169,75111
92700,16320,1169,75211
92800,16320,1172,75308
92900,16321,1172,75407
93000,16321,1172,75507
93100,16321,1174,75605
93200,16323,1175,75702
93300,16325,1177,75798
93400,16326,1181,75893
93500,16326,1182,75992
93600,16327,1182,76091
93700,16327,1183,76190
93800,16328,1188,76284
93900,16329,1190,76381
94000,16329,1192,76479
94100,16329,1195,76576
94200,16329,1197,76674
94300,16329,1200,76771
94400,16329,1201,76870
94500,16329,1203,76968
94600,16330,1205,77065
94700,16331,1206,77163
94800,16331,1209,77260
94900,16331,1209,77360
95000,16331,1210,77459
95100,16332,1210,77558
95200,16332,1210,77658
95300,16332,1211,77757
95400,16332,1211,77857
95500,16332,1213,77955
95600,16332,1215,78053
95700,16332,1216,78152
95800,16332,1219,78249
95900,16333,1222,78345
96000,16333,1223,78444
96100,16333,1224,78543
96200,16334,1225,78641
96300,16334,1227,78739
96400,16334,1229,78837
96500,16334,1233,78933
96600,16334,1234,79032
96700,16334,1234,79132
96800,16334,1234,79232
96900,16334,1238,79328
97000,16334,1241,79425
97100,16334,1242,79524
97200,16334,1243,79623
97300,16334,1248,79718
97400,16334,1248,79818
97500,16334,1250,79916
97600,16334,1251,80015
97700,16334,1254,80112
97800,16334,1255,80211
97900,16334,1258,80308
98000,16334,1262,80404
98100,16334,1263,80503
98200,16334,1266,80600
98300,16334,1270,80696
98400,16334,1271,80795
98500,16334,1271,80895
98600,16334,1273,80993
98700,16334,1274,81092
98800,16334,1275,81191
98900,16334,1276,81290
99000,16335,1277,81388
99100,16335,1279,81486
99200,16335,1282,81583
99300,16336,1284,81680
99400,16336,1284,81780
99500,16336,1285,81879
99600,16339,1290,81971
99700,16339,1291,82070
99800,16339,1291,82170
99900,16339,1293,82268
100000,16339,1295,82366


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	1
700	1
800	1
900	1
1000	1
1100	1
1200	1
1300	3
1400	3
1500	3
1600	3
1700	3
1800	3
1900	3
2000	3
2100	3
2200	3
2300	4
2400	4
2500	5
2600	5
2700	5
2800	6
2900	6
3000	6
3100	8
3200	8
3300	8
3400	8
3500	9
3600	10
3700	10
3800	10
3900	11
4000	12
4100	12
4200	12
4300	12
4400	12
4500	12
4600	12
4700	13
4800	13
4900	13
5000	13
5100	13
5200	13
5300	13
5400	13
5500	13
5600	13
5700	14
5800	14
5900	14
6000	14
6100	17
6200	17
6300	18
6400	18
6500	18
6600	19
6700	20
6800	20
6900	20
7000	21
7100	21
7200	23
7300	23
7400	24
7500	24
7600	24
7700	25
7800	25
7900	26
8000	26
8100	26
8200	28
8300	30
8400	30
8500	31
8600	32
8700	32
8800	33
8900	33
9000	36
9100	36
9200	37
9300	39
9400	39
9500	40
9600	41
9700	42
9800	42
9900	42
10000	43
10100	44
10200	46
10300	46
10400	48
10500	48
10600	48
10700	48
10800	49
10900	50
11000	52
11100	52
11200	53
11300	53
11400	53
11500	53
11600	53
11700	54
11800	54
11900	54
12000	55
12100	56
12200	56
12300	56
12400	56
12500	57
12600	58
12700	60
12800	61
12900	62
13000	64
13100	64
13200	65
13300	67
13400	70
13500	71
13600	72
13700	74
13800	75
13900	78
14000	79
14100	79
14200	79
14300	79
14400	80
14500	80
14600	81
14700	81
14800	82
14900	82
15000	83
15100	85
15200	85
15300	85
15400	85
15500	85
15600	85
15700	86
15800	89
15900	91
16000	92
16100	92
16200	92
16300	92
16400	93
16500	95
16600	96
16700	97
16800	97
16900	97
17000	98
17100	98
17200	101
17300	103
17400	103
17500	104
17600	105
17700	108
17800	109
17900	110
18000	110
18100	111
18200	111
18300	112
18400	114
18500	114
18600	114
18700	120
18800	121
18900	122
19000	123
19100	123
19200	126
19300	127
19400	127
19500	127
19600	127
19700	127
19800	127
19900	128
20000	128
20100	132
20200	135
20300	137
20400	137
20500	137
20600	138
20700	140
20800	142
20900	142
21000	143
21100	143
21200	144
21300	147
21400	148
21500	149
21600	152
21700	153
21800	154
21900	155
22000	156
22100	157
22200	159
22300	161
22400	161
22500	162
22600	164
22700	165
22800	165
22900	166
23000	168
23100	169
23200	170
23300	172
23400	175
23500	177
23600	178
23700	179
23800	180
23900	180
24000	182
24100	183
24200	184
24300	184
24400	186
24500	186
24600	186
24700	189
24800	190
24900	191
25000	191
25100	191
25200	191
25300	191
25400	194
25500	195
25600	196
25700	199
25800	201
25900	201
26000	203
26100	203
26200	207
26300	209
26400	209
26500	210
26600	210
26700	210
26800	212
26900	214
27000	215
27100	216
27200	217
27300	218
27400	218
27500	220
27600	222
27700	224
27800	225
27900	225
28000	228
28100	229
28200	230
28300	231
28400	232
28500	234
28600	237
28700	238
28800	240
28900	241
29000	242
29100	244
29200	246
29300	246
29400	246
29500	246
29600	248
29700	248
29800	249
29900	250
30000	252
30100	254
30200	257
30300	258
30400	258
30500	262
30600	263
30700	263
30800	264
30900	266
31000	269
31100	271
31200	272
31300	274
31400	277
31500	279
31600	279
31700	280
31800	283
31900	285
32000	285
32100	285
32200	287
32300	288
32400	289
32500	289
32600	290
32700	293
32800	295
32900	296
33000	297
33100	298
33200	298
33300	301
33400	301
33500	303
33600	305
33700	306
33800	308
33900	310
34000	312
34100	316
34200	319
34300	320
34400	320
34500	320
34600	321
34700	322
34800	324
34900	325
35000	325
35100	326
35200	326
35300	326
35400	329
35500	332
35600	332
35700	333
35800	333
35900	336
36000	336
36100	338
36200	342
36300	344
36400	347
36500	349
36600	352
36700	353
36800	353
36900	357
37000	358
37100	358
37200	360
37300	360
37400	362
37500	364
37600	365
37700	366
37800	368
37900	369
38000	370
38100	372
38200	372
38300	374
38400	377
38500	380
38600	381
38700	383
38800	384
38900	385
39000	386
39100	389
39200	391
39300	392
39400	393
39500	396
39600	398
39700	400
39800	400
39900	401
40000	401
40100	402
40200	404
40300	408
40400	410
40500	414
40600	418
40700	419
40800	420
40900	424
41000	424
41100	428
41200	429
41300	429
41400	429
41500	430
41600	432
41700	432
41800	434
41900	435
42000	436
42100	439
42200	440
42300	440
42400	441
42500	443
42600	449
42700	449
42800	449
42900	450
43000	450
43100	452
43200	454
43300	456
43400	458
43500	459
43600	460
43700	461
43800	461
43900	462
44000	464
44100	466
44200	467
44300	468
44400	469
44500	472
44600	475
44700	477
44800	478
44900	480
45000	481
45100	481
45200	484
45300	484
45400	486
45500	490
45600	493
45700	494
45800	494
45900	495
46000	496
46100	497
46200	499
46300	500
46400	505
46500	507
46600	508
46700	509
46800	512
46900	512
47000	513
47100	514
47200	515
47300	517
47400	518
47500	521
47600	523
47700	525
47800	528
47900	528
48000	529
48100	531
48200	531
48300	532
48400	532
48500	532
48600	534
48700	534
48800	537
48900	537
49000	537
49100	537
49200	539
49300	540
49400	542
49500	545
49600	545
49700	546
49800	548
49900	550
50000	552
50100	554
50200	554
50300	556
50400	559
50500	560
50600	562
50700	565
50800	566
50900	567
51000	568
51100	569
51200	571
51300	571
51400	573
51500	574
51600	575
51700	578
51800	579
51900	581
52000	582
52100	584
52200	584
52300	586
52400	587
52500	589
52600	592
52700	597
52800	600
52900	601
53000	601
53100	601
53200	603
53300	603
53400	603
53500	604
53600	605
53700	607
53800	608
53900	610
54000	613
54100	615
54200	615
54300	620
54400	620
54500	624
54600	625
54700	626
54800	627
54900	628
55000	631
55100	634
55200	635
55300	637
55400	639
55500	641
55600	642
55700	645
55800	647
55900	648
56000	649
56100	651
56200	651
56300	652
56400	653
56500	654
56600	656
56700	656
56800	658
56900	659
57000	664
57100	664
57200	664
57300	665
57400	667
57500	669
57600	669
57700	671
57800	671
57900	671
58000	672
58100	675
58200	676
58300	677
58400	679
58500	680
58600	681
58700	683
58800	684
58900	685
59000	687
59100	688
59200	691
59300	692
59400	693
59500	695
59600	695
59700	698
59800	701
59900	701
60000	702
60100	703
60200	705
60300	706
60400	710
60500	712
60600	717
60700	720
60800	723
60900	724
61000	725
61100	727
61200	728
61300	731
61400	731
61500	733
61600	736
61700	738
61800	738
61900	740
62000	742
62100	743
62200	745
62300	748
62400	748
62500	750
62600	750
62700	753
62800	753
62900	755
63000	755
63100	756
63200	759
63300	760
63400	761
63500	763
63600	764
63700	764
63800	767
63900	772
64000	773
64100	773
64200	773
64300	774
64400	774
64500	775
64600	775
64700	776
64800	776
64900	776
65000	776
65100	776
65200	776
65300	777
65400	778
65500	782
65600	782
65700	783
65800	784
65900	788
66000	788
66100	791
66200	793
66300	795
66400	796
66500	798
66600	801
66700	802
66800	804
66900	805
67000	808
67100	810
67200	810
67300	811
67400	813
67500	815
67600	816
67700	817
67800	819
67900	819
68000	820
68100	824
68200	826
68300	827
68400	828
68500	829
68600	829
68700	829
68800	832
68900	833
69000	834
69100	834
69200	836
69300	837
69400	839
69500	841
69600	842
69700	842
69800	843
69900	843
70000	845
70100	845
70200	847
70300	848
70400	850
70500	851
70600	853
70700	855
70800	857
70900	859
71000	862
71100	863
71200	865
71300	868
71400	869
71500	870
71600	872
71700	873
71800	873
71900	875
72000	875
72100	877
72200	880
72300	881
72400	881
72500	884
72600	885
72700	886
72800	888
72900	889
73000	889
73100	891
73200	892
73300	892
73400	895
73500	896
73600	896
73700	896
73800	897
73900	898
74000	899
74100	903
74200	904
74300	904
74400	904
74500	908
74600	909
74700	909
74800	910
74900	911
75000	914
75100	915
75200	915
75300	918
75400	919
75500	919
75600	919
75700	919
75800	919
75900	920
76000	921
76100	922
76200	923
76300	924
76400	925
76500	926
76600	927
76700	930
76800	933
76900	934
77000	936
77100	937
77200	940
77300	940
77400	943
77500	943
77600	944
77700	947
77800	947
77900	947
78000	951
78100	952
78200	954
78300	957
78400	958
78500	959
78600	962
78700	962
78800	962
78900	962
79000	962
79100	963
79200	963
79300	966
79400	969
79500	970
79600	971
79700	973
79800	975
79900	978
80000	981
80100	982
80200	982
80300	986
80400	989
80500	993
80600	995
80700	997
80800	1000
80900	1000
81000	1000
81100	1002
81200	1002
81300	1004
81400	1004
81500	1004
81600	1006
81700	1009
81800	1009
81900	1012
82000	1014
82100	1017
82200	1018
82300	1020
82400	1020
82500	1020
82600	1021
82700	1023
82800	1026
82900	1027
83000	1029
83100	1031
83200	1032
83300	1035
83400	1035
83500	1037
83600	1037
83700	1039
83800	1040
83900	1041
84000	1042
84100	1043
84200	1044
84300	1047
84400	1047
84500	1051
84600	1051
84700	1053
84800	1053
84900	1054
85000	1057
85100	1057
85200	1059
85300	1059
85400	1060
85500	1061
85600	1061
85700	1062
85800	1063
85900	1065
86000	1067
86100	1070
86200	1070
86300	1070
86400	1071
86500	1071
86600	1071
86700	1073
86800	1074
86900	1078
87000	1079
87100	1080
87200	1081
87300	1081
87400	1083
87500	1083
87600	1084
87700	1084
87800	1085
87900	1086
88000	1086
88100	1087
88200	1088
88300	1090
88400	1091
88500	1093
88600	1094
88700	1095
88800	1096
88900	1101
89000	1106
89100	1108
89200	1109
89300	1109
89400	1112
89500	1114
89600	1115
89700	1116
89800	1120
89900	1123
90000	1123
90100	1123
90200	1126
90300	1131
90400	1131
90500	1135
90600	1137
90700	1137
90800	1138
90900	1138
91000	1138
91100	1139
91200	1141
91300	1141
91400	1143
91500	1143
91600	1146
91700	1149
91800	1151
91900	1154
92000	1158
92100	1161
92200	1162
92300	1162
92400	1164
92500	1166
92600	1169
92700	1169
92800	1172
92900	1172
93000	1172
93100	1174
93200	1175
93300	1177
93400	1181
93500	1182
93600	1182
93700	1183
93800	1188
93900	1190
94000	1192
94100	1195
94200	1197
94300	1200
94400	1201
94500	1203
94600	1205
94700	1206
94800	1209
94900	1209
95000	1210
95100	1210
95200	1210
95300	1211
95400	1211
95500	1213
95600	1215
95700	1216
95800	1219
95900	1222
96000	1223
96100	1224
96200	1225
96300	1227
96400	1229
96500	1233
96600	1234
96700	1234
96800	1234
96900	1238
97000	1241
97100	1242
97200	1243
97300	1248
97400	1248
97500	1250
97600	1251
97700	1254
97800	1255
97900	1258
98000	1262
98100	1263
98200	1266
98300	1270
98400	1271
98500	1271
98600	1273
98700	1274
98800	1275
98900	1276
99000	1277
99100	1279
99200	1282
99300	1284
99400	1284
99500	1285
99600	1290
99700	1291
99800	1291
99900	1293
100000	1295


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	199
300	298
400	397
500	497
600	593
700	689
800	786
900	878
1000	971
1100	1068
1200	1164
1300	1258
1400	1349
1500	1440
1600	1529
1700	1617
1800	1705
1900	1794
2000	1877
2100	1969
2200	2057
2300	2141
2400	2222
2500	2313
2600	2406
2700	2494
2800	2580
2900	2667
3000	2751
3100	2839
3200	2926
3300	3006
3400	3086
3500	3166
3600	3255
3700	3329
3800	3406
3900	3484
4000	3559
4100	3627
4200	3709
4300	3785
4400	3861
4500	3934
4600	4006
4700	4081
4800	4156
4900	4236
5000	4315
5100	4394
5200	4475
5300	4549
5400	4616
5500	4687
5600	4757
5700	4832
5800	4897
5900	4966
6000	5032
6100	5105
6200	5164
6300	5232
6400	5298
6500	5364
6600	5430
6700	5496
6800	5567
6900	5634
7000	5696
7100	5765
7200	5829
7300	5898
7400	5966
7500	6035
7600	6099
7700	6161
7800	6226
7900	6287
8000	6347
8100	6406
8200	6462
8300	6529
8400	6592
8500	6650
8600	6711
8700	6779
8800	6832
8900	6899
9000	6950
9100	7008
9200	7070
9300	7129
9400	7194
9500	7256
9600	7307
9700	7374
9800	7434
9900	7485
10000	7537
10100	7581
10200	7646
10300	7695
10400	7747
10500	7801
10600	7853
10700	7900
10800	7955
10900	7996
11000	8044
11100	8091
11200	8139
11300	8192
11400	8242
11500	8292
11600	8338
11700	8394
11800	8439
11900	8491
12000	8534
12100	8585
12200	8649
12300	8702
12400	8745
12500	8797
12600	8838
12700	8883
12800	8933
12900	8982
13000	9026
13100	9079
13200	9123
13300	9162
13400	9219
13500	9272
13600	9311
13700	9353
13800	9389
13900	9427
14000	9462
14100	9501
14200	9540
14300	9581
14400	9625
14500	9669
14600	9705
14700	9745
14800	9789
14900	9827
15000	9873
15100	9907
15200	9947
15300	9994
15400	10041
15500	10082
15600	10114
15700	10162
15800	10195
15900	10239
16000	10270
16100	10315
16200	10361
16300	10390
16400	10427
16500	10477
16600	10514
16700	10548
16800	10585
16900	10623
17000	10654
17100	10684
17200	10720
17300	10745
17400	10769
17500	10801
17600	10840
17700	10875
17800	10905
17900	10937
18000	10966
18100	10996
18200	11025
18300	11056
18400	11095
18500	11133
18600	11167
18700	11196
18800	11230
18900	11262
19000	11299
19100	11323
19200	11355
19300	11385
19400	11416
19500	11450
19600	11485
19700	11513
19800	11544
19900	11584
20000	11612
20100	11641
20200	11672
20300	11695
20400	11724
20500	11755
20600	11777
20700	11808
20800	11835
20900	11866
21000	11891
21100	11928
21200	11952
21300	11981
21400	12006
21500	12035
21600	12056
21700	12079
21800	12105
21900	12133
22000	12158
22100	12185
22200	12222
22300	12246
22400	12264
22500	12294
22600	12321
22700	12344
22800	12371
22900	12402
23000	12429
23100	12450
23200	12476
23300	12498
23400	12521
23500	12543
23600	12566
23700	12587
23800	12604
23900	12631
24000	12647
24100	12671
24200	12693
24300	12712
24400	12733
24500	12758
24600	12773
24700	12792
24800	12817
24900	12841
25000	12870
25100	12899
25200	12928
25300	12950
25400	12965
25500	12980
25600	12998
25700	13028
25800	13053
25900	13069
26000	13090
26100	13110
26200	13133
26300	13152
26400	13177
26500	13196
26600	13210
26700	13225
26800	13242
26900	13264
27000	13284
27100	13302
27200	13320
27300	13344
27400	13371
27500	13395
27600	13416
27700	13440
27800	13460
27900	13481
28000	13499
28100	13518
28200	13537
28300	13552
28400	13568
28500	13590
28600	13606
28700	13625
28800	13638
28900	13657
29000	13677
29100	13685
29200	13702
29300	13712
29400	13728
29500	13742
29600	13759
29700	13776
29800	13788
29900	13802
30000	13813
30100	13825
30200	13847
30300	13858
30400	13871
30500	13883
30600	13896
30700	13912
30800	13926
30900	13938
31000	13952
31100	13968
31200	13982
31300	13999
31400	14010
31500	14025
31600	14035
31700	14047
31800	14069
31900	14078
32000	14094
32100	14110
32200	14123
32300	14139
32400	14153
32500	14166
32600	14173
32700	14189
32800	14207
32900	14214
33000	14228
33100	14241
33200	14256
33300	14268
33400	14280
33500	14294
33600	14306
33700	14320
33800	14333
33900	14344
34000	14359
34100	14372
34200	14384
34300	14393
34400	14406
34500	14420
34600	14431
34700	14442
34800	14456
34900	14465
35000	14479
35100	14488
35200	14503
35300	14515
35400	14526
35500	14535
35600	14548
35700	14558
35800	14574
35900	14584
36000	14593
36100	14598
36200	14611
36300	14624
36400	14637
36500	14645
36600	14664
36700	14676
36800	14689
36900	14695
37000	14704
37100	14711
37200	14719
37300	14736
37400	14749
37500	14761
37600	14772
37700	14784
37800	14799
37900	14802
38000	14805
38100	14812
38200	14820
38300	14829
38400	14842
38500	14855
38600	14862
38700	14870
38800	14881
38900	14891
39000	14902
39100	14909
39200	14915
39300	14921
39400	14926
39500	14933
39600	14942
39700	14946
39800	14954
39900	14959
40000	14965
40100	14978
40200	14989
40300	14997
40400	15006
40500	15012
40600	15019
40700	15026
40800	15035
40900	15042
41000	15054
41100	15060
41200	15066
41300	15078
41400	15085
41500	15090
41600	15098
41700	15104
41800	15115
41900	15119
42000	15124
42100	15130
42200	15146
42300	15153
42400	15158
42500	15163
42600	15170
42700	15176
42800	15181
42900	15188
43000	15193
43100	15201
43200	15205
43300	15212
43400	15215
43500	15223
43600	15232
43700	15235
43800	15247
43900	15252
44000	15261
44100	15264
44200	15271
44300	15276
44400	15282
44500	15286
44600	15298
44700	15306
44800	15312
44900	15320
45000	15328
45100	15333
45200	15336
45300	15347
45400	15350
45500	15355
45600	15358
45700	15368
45800	15371
45900	15381
46000	15392
46100	15401
46200	15401
46300	15410
46400	15418
46500	15422
46600	15433
46700	15440
46800	15447
46900	15454
47000	15458
47100	15463
47200	15467
47300	15469
47400	15475
47500	15482
47600	15489
47700	15495
47800	15496
47900	15500
48000	15502
48100	15510
48200	15514
48300	15521
48400	15528
48500	15538
48600	15541
48700	15543
48800	15544
48900	15548
49000	15553
49100	15555
49200	15559
49300	15566
49400	15568
49500	15571
49600	15578
49700	15583
49800	15589
49900	15596
50000	15600
50100	15609
50200	15611
50300	15616
50400	15619
50500	15625
50600	15629
50700	15633
50800	15639
50900	15646
51000	15652
51100	15655
51200	15662
51300	15663
51400	15670
51500	15675
51600	15679
51700	15685
51800	15691
51900	15699
52000	15707
52100	15711
52200	15716
52300	15718
52400	15724
52500	15725
52600	15728
52700	15730
52800	15733
52900	15738
53000	15741
53100	15743
53200	15746
53300	15752
53400	15758
53500	15761
53600	15762
53700	15770
53800	15772
53900	15774
54000	15774
54100	15779
54200	15785
54300	15794
54400	15794
54500	15797
54600	15801
54700	15803
54800	15805
54900	15809
55000	15811
55100	15815
55200	15820
55300	15822
55400	15826
55500	15832
55600	15835
55700	15838
55800	15841
55900	15843
56000	15847
56100	15855
56200	15858
56300	15863
56400	15867
56500	15870
56600	15876
56700	15877
56800	15880
56900	15883
57000	15883
57100	15885
57200	15888
57300	15891
57400	15894
57500	15896
57600	15899
57700	15902
57800	15910
57900	15912
58000	15915
58100	15916
58200	15921
58300	15923
58400	15927
58500	15928
58600	15929
58700	15929
58800	15933
58900	15936
59000	15938
59100	15938
59200	15941
59300	15942
59400	15947
59500	15952
59600	15957
59700	15957
59800	15959
59900	15964
60000	15967
60100	15972
60200	15973
60300	15976
60400	15978
60500	15982
60600	15988
60700	15989
60800	15991
60900	15993
61000	15995
61100	15999
61200	16002
61300	16006
61400	16007
61500	16010
61600	16010
61700	16011
61800	16013
61900	16017
62000	16018
62100	16019
62200	16022
62300	16027
62400	16028
62500	16030
62600	16030
62700	16033
62800	16035
62900	16038
63000	16039
63100	16042
63200	16044
63300	16046
63400	16051
63500	16053
63600	16056
63700	16058
63800	16060
63900	16060
64000	16062
64100	16066
64200	16067
64300	16068
64400	16071
64500	16072
64600	16072
64700	16073
64800	16074
64900	16074
65000	16076
65100	16077
65200	16081
65300	16084
65400	16084
65500	16085
65600	16088
65700	16093
65800	16094
65900	16094
66000	16098
66100	16100
66200	16101
66300	16102
66400	16103
66500	16105
66600	16108
66700	16108
66800	16110
66900	16110
67000	16112
67100	16114
67200	16116
67300	16116
67400	16118
67500	16118
67600	16119
67700	16119
67800	16119
67900	16120
68000	16122
68100	16123
68200	16124
68300	16124
68400	16125
68500	16127
68600	16127
68700	16127
68800	16128
68900	16129
69000	16129
69100	16130
69200	16130
69300	16132
69400	16133
69500	16135
69600	16136
69700	16137
69800	16138
69900	16138
70000	16140
70100	16141
70200	16141
70300	16144
70400	16145
70500	16145
70600	16149
70700	16150
70800	16152
70900	16155
71000	16157
71100	16162
71200	16162
71300	16163
71400	16165
71500	16166
71600	16170
71700	16171
71800	16171
71900	16171
72000	16172
72100	16173
72200	16174
72300	16175
72400	16176
72500	16177
72600	16180
72700	16181
72800	16183
72900	16184
73000	16185
73100	16185
73200	16187
73300	16188
73400	16188
73500	16189
73600	16191
73700	16191
73800	16191
73900	16192
74000	16192
74100	16192
74200	16192
74300	16193
74400	16194
74500	16195
74600	16199
74700	16199
74800	16200
74900	16200
75000	16201
75100	16203
75200	16204
75300	16205
75400	16207
75500	16209
75600	16212
75700	16213
75800	16213
75900	16213
76000	16215
76100	16215
76200	16216
76300	16220
76400	16220
76500	16222
76600	16223
76700	16225
76800	16226
76900	16227
77000	16228
77100	16230
77200	16230
77300	16230
77400	16231
77500	16232
77600	16233
77700	16235
77800	16235
77900	16235
78000	16235
78100	16236
78200	16237
78300	16238
78400	16239
78500	16240
78600	16241
78700	16241
78800	16241
78900	16242
79000	16243
79100	16244
79200	16246
79300	16247
79400	16247
79500	16247
79600	16247
79700	16247
79800	16248
79900	16248
80000	16249
80100	16250
80200	16250
80300	16252
80400	16252
80500	16253
80600	16253
80700	16255
80800	16256
80900	16256
81000	16256
81100	16257
81200	16258
81300	16258
81400	16259
81500	16259
81600	16259
81700	16261
81800	16261
81900	16262
82000	16263
82100	16265
82200	16266
82300	16266
82400	16266
82500	16268
82600	16268
82700	16268
82800	16268
82900	16268
83000	16269
83100	16269
83200	16269
83300	16269
83400	16270
83500	16271
83600	16271
83700	16271
83800	16272
83900	16272
84000	16273
84100	16274
84200	16274
84300	16274
84400	16276
84500	16277
84600	16278
84700	16278
84800	16279
84900	16279
85000	16279
85100	16280
85200	16281
85300	16282
85400	16282
85500	16282
85600	16283
85700	16283
85800	16285
85900	16286
86000	16286
86100	16287
86200	16287
86300	16287
86400	16287
86500	16287
86600	16287
86700	16287
86800	16289
86900	16290
87000	16291
87100	16292
87200	16293
87300	16293
87400	16293
87500	16293
87600	16293
87700	16294
87800	16294
87900	16295
88000	16295
88100	16296
88200	16296
88300	16296
88400	16297
88500	16297
88600	16297
88700	16297
88800	16298
88900	16298
89000	16298
89100	16299
89200	16300
89300	16300
89400	16300
89500	16300
89600	16300
89700	16300
89800	16302
89900	16303
90000	16303
90100	16303
90200	16305
90300	16306
90400	16307
90500	16309
90600	16310
90700	16310
90800	16310
90900	16312
91000	16312
91100	16312
91200	16313
91300	16313
91400	16313
91500	16315
91600	16315
91700	16316
91800	16318
91900	16319
92000	16319
92100	16319
92200	16319
92300	16319
92400	16319
92500	16319
92600	16320
92700	16320
92800	16320
92900	16321
93000	16321
93100	16321
93200	16323
93300	16325
93400	16326
93500	16326
93600	16327
93700	16327
93800	16328
93900	16329
94000	16329
94100	16329
94200	16329
94300	16329
94400	16329
94500	16329
94600	16330
94700	16331
94800	16331
94900	16331
95000	16331
95100	16332
95200	16332
95300	16332
95400	16332
95500	16332
95600	16332
95700	16332
95800	16332
95900	16333
96000	16333
96100	16333
96200	16334
96300	16334
96400	16334
96500	16334
96600	16334
96700	16334
96800	16334
96900	16334
97000	16334
97100	16334
97200	16334
97300	16334
97400	16334
97500	16334
97600	16334
97700	16334
97800	16334
97900	16334
98000	16334
98100	16334
98200	16334
98300	16334
98400	16334
98500	16334
98600	16334
98700	16334
98800	16334
98900	16334
99000	16335
99100	16335
99200	16335
99300	16336
99400	16336
99500	16336
99600	16339
99700	16339
99800	16339
99900	16339
100000	16339


==> old/submission 3/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	1
300	2
400	3
500	3
600	6
700	10
800	13
900	21
1000	28
1100	31
1200	35
1300	39
1400	48
1500	57
1600	68
1700	80
1800	92
1900	103
2000	120
2100	128
2200	140
2300	155
2400	174
2500	182
2600	189
2700	201
2800	214
2900	227
3000	243
3100	253
3200	266
3300	286
3400	306
3500	325
3600	335
3700	361
3800	384
3900	405
4000	429
4100	461
4200	479
4300	503
4400	527
4500	554
4600	582
4700	606
4800	631
4900	651
5000	672
5100	693
5200	712
5300	738
5400	771
5500	800
5600	830
5700	854
5800	889
5900	920
6000	954
6100	978
6200	1019
6300	1050
6400	1084
6500	1118
6600	1151
6700	1184
6800	1213
6900	1246
7000	1283
7100	1314
7200	1348
7300	1379
7400	1410
7500	1441
7600	1477
7700	1514
7800	1549
7900	1587
8000	1627
8100	1668
8200	1710
8300	1741
8400	1778
8500	1819
8600	1857
8700	1889
8800	1935
8900	1968
9000	2014
9100	2056
9200	2093
9300	2132
9400	2167
9500	2204
9600	2252
9700	2284
9800	2324
9900	2373
10000	2420
10100	2475
10200	2508
10300	2559
10400	2605
10500	2651
10600	2699
10700	2752
10800	2796
10900	2854
11000	2904
11100	2957
11200	3008
11300	3055
11400	3105
11500	3155
11600	3209
11700	3252
11800	3307
11900	3355
12000	3411
12100	3459
12200	3495
12300	3542
12400	3599
12500	3646
12600	3704
12700	3757
12800	3806
12900	3856
13000	3910
13100	3957
13200	4012
13300	4071
13400	4111
13500	4157
13600	4217
13700	4273
13800	4336
13900	4395
14000	4459
14100	4520
14200	4581
14300	4640
14400	4695
14500	4751
14600	4814
14700	4874
14800	4929
14900	4991
15000	5044
15100	5108
15200	5168
15300	5221
15400	5274
15500	5333
15600	5401
15700	5452
15800	5516
15900	5570
16000	5638
16100	5693
16200	5747
16300	5818
16400	5880
16500	5928
16600	5990
16700	6055
16800	6118
16900	6180
17000	6248
17100	6318
17200	6379
17300	6452
17400	6528
17500	6595
17600	6655
17700	6717
17800	6786
17900	6853
18000	6924
18100	6993
18200	7064
18300	7132
18400	7191
18500	7253
18600	7319
18700	7384
18800	7449
18900	7516
19000	7578
19100	7654
19200	7719
19300	7788
19400	7857
19500	7923
19600	7988
19700	8060
19800	8129
19900	8188
20000	8260
20100	8327
20200	8393
20300	8468
20400	8539
20500	8608
20600	8685
20700	8752
20800	8823
20900	8892
21000	8966
21100	9029
21200	9104
21300	9172
21400	9246
21500	9316
21600	9392
21700	9468
21800	9541
21900	9612
22000	9686
22100	9758
22200	9819
22300	9893
22400	9975
22500	10044
22600	10115
22700	10191
22800	10264
22900	10332
23000	10403
23100	10481
23200	10554
23300	10630
23400	10704
23500	10780
23600	10856
23700	10934
23800	11016
23900	11089
24000	11171
24100	11246
24200	11323
24300	11404
24400	11481
24500	11556
24600	11641
24700	11719
24800	11793
24900	11868
25000	11939
25100	12010
25200	12081
25300	12159
25400	12241
25500	12325
25600	12406
25700	12473
25800	12546
25900	12630
26000	12707
26100	12787
26200	12860
26300	12939
26400	13014
26500	13094
26600	13180
26700	13265
26800	13346
26900	13422
27000	13501
27100	13582
27200	13663
27300	13738
27400	13811
27500	13885
27600	13962
27700	14036
27800	14115
27900	14194
28000	14273
28100	14353
28200	14433
28300	14517
28400	14600
28500	14676
28600	14757
28700	14837
28800	14922
28900	15002
29000	15081
29100	15171
29200	15252
29300	15342
29400	15426
29500	15512
29600	15593
29700	15676
29800	15763
29900	15848
30000	15935
30100	16021
30200	16096
30300	16184
30400	16271
30500	16355
30600	16441
30700	16525
30800	16610
30900	16696
31000	16779
31100	16861
31200	16946
31300	17027
31400	17113
31500	17196
31600	17286
31700	17373
31800	17448
31900	17537
32000	17621
32100	17705
32200	17790
32300	17873
32400	17958
32500	18045
32600	18137
32700	18218
32800	18298
32900	18390
33000	18475
33100	18561
33200	18646
33300	18731
33400	18819
33500	18903
33600	18989
33700	19074
33800	19159
33900	19246
34000	19329
34100	19412
34200	19497
34300	19587
34400	19674
34500	19760
34600	19848
34700	19936
34800	20020
34900	20110
35000	20196
35100	20286
35200	20371
35300	20459
35400	20545
35500	20633
35600	20720
35700	20809
35800	20893
35900	20980
36000	21071
36100	21164
36200	21247
36300	21332
36400	21416
36500	21506
36600	21584
36700	21671
36800	21758
36900	21848
37000	21938
37100	22031
37200	22121
37300	22204
37400	22289
37500	22375
37600	22463
37700	22550
37800	22633
37900	22729
38000	22825
38100	22916
38200	23008
38300	23097
38400	23181
38500	23265
38600	23357
38700	23447
38800	23535
38900	23624
39000	23712
39100	23802
39200	23894
39300	23987
39400	24081
39500	24171
39600	24260
39700	24354
39800	24446
39900	24540
40000	24634
40100	24720
40200	24807
40300	24895
40400	24984
40500	25074
40600	25163
40700	25255
40800	25345
40900	25434
41000	25522
41100	25612
41200	25705
41300	25793
41400	25886
41500	25980
41600	26070
41700	26164
41800	26251
41900	26346
42000	26440
42100	26531
42200	26614
42300	26707
42400	26801
42500	26894
42600	26981
42700	27075
42800	27170
42900	27262
43000	27357
43100	27447
43200	27541
43300	27632
43400	27727
43500	27818
43600	27908
43700	28004
43800	28092
43900	28186
44000	28275
44100	28370
44200	28462
44300	28556
44400	28649
44500	28742
44600	28827
44700	28917
44800	29010
44900	29100
45000	29191
45100	29286
45200	29380
45300	29469
45400	29564
45500	29655
45600	29749
45700	29838
45800	29935
45900	30024
46000	30112
46100	30202
46200	30300
46300	30390
46400	30477
46500	30571
46600	30659
46700	30751
46800	30841
46900	30934
47000	31029
47100	31123
47200	31218
47300	31314
47400	31407
47500	31497
47600	31588
47700	31680
47800	31776
47900	31872
48000	31969
48100	32059
48200	32155
48300	32247
48400	32340
48500	32430
48600	32525
48700	32623
48800	32719
48900	32815
49000	32910
49100	33008
49200	33102
49300	33194
49400	33290
49500	33384
49600	33477
49700	33571
49800	33663
49900	33754
50000	33848
50100	33937
50200	34035
50300	34128
50400	34222
50500	34315
50600	34409
50700	34502
50800	34595
50900	34687
51000	34780
51100	34876
51200	34967
51300	35066
51400	35157
51500	35251
51600	35346
51700	35437
51800	35530
51900	35620
52000	35711
52100	35805
52200	35900
52300	35996
52400	36089
52500	36186
52600	36280
52700	36373
52800	36467
52900	36561
53000	36658
53100	36756
53200	36851
53300	36945
53400	37039
53500	37135
53600	37233
53700	37323
53800	37420
53900	37516
54000	37613
54100	37706
54200	37800
54300	37886
54400	37986
54500	38079
54600	38174
54700	38271
54800	38368
54900	38463
55000	38558
55100	38651
55200	38745
55300	38841
55400	38935
55500	39027
55600	39123
55700	39217
55800	39312
55900	39409
56000	39504
56100	39594
56200	39691
56300	39785
56400	39880
56500	39976
56600	40068
56700	40167
56800	40262
56900	40358
57000	40453
57100	40551
57200	40648
57300	40744
57400	40839
57500	40935
57600	41032
57700	41127
57800	41219
57900	41317
58000	41413
58100	41509
58200	41603
58300	41700
58400	41794
58500	41892
58600	41990
58700	42088
58800	42183
58900	42279
59000	42375
59100	42474
59200	42568
59300	42666
59400	42760
59500	42853
59600	42948
59700	43045
59800	43140
59900	43235
60000	43331
60100	43425
60200	43522
60300	43618
60400	43712
60500	43806
60600	43895
60700	43991
60800	44086
60900	44183
61000	44280
61100	44374
61200	44470
61300	44563
61400	44662
61500	44757
61600	44854
61700	44951
61800	45049
61900	45143
62000	45240
62100	45338
62200	45433
62300	45525
62400	45624
62500	45720
62600	45820
62700	45914
62800	46012
62900	46107
63000	46206
63100	46302
63200	46397
63300	46494
63400	46588
63500	46684
63600	46780
63700	46878
63800	46973
63900	47068
64000	47165
64100	47261
64200	47360
64300	47458
64400	47555
64500	47653
64600	47753
64700	47851
64800	47950
64900	48050
65000	48148
65100	48247
65200	48343
65300	48439
65400	48538
65500	48633
65600	48730
65700	48824
65800	48922
65900	49018
66000	49114
66100	49209
66200	49306
66300	49403
66400	49501
66500	49597
66600	49691
66700	49790
66800	49886
66900	49985
67000	50080
67100	50176
67200	50274
67300	50373
67400	50469
67500	50567
67600	50665
67700	50764
67800	50862
67900	50961
68000	51058
68100	51153
68200	51250
68300	51349
68400	51447
68500	51544
68600	51644
68700	51744
68800	51840
68900	51938
69000	52037
69100	52136
69200	52234
69300	52331
69400	52428
69500	52524
69600	52622
69700	52721
69800	52819
69900	52919
70000	53015
70100	53114
70200	53212
70300	53308
70400	53405
70500	53504
70600	53598
70700	53695
70800	53791
70900	53886
71000	53981
71100	54075
71200	54173
71300	54269
71400	54366
71500	54464
71600	54558
71700	54656
71800	54756
71900	54854
72000	54953
72100	55050
72200	55146
72300	55244
72400	55343
72500	55439
72600	55535
72700	55633
72800	55729
72900	55827
73000	55926
73100	56024
73200	56121
73300	56220
73400	56317
73500	56415
73600	56513
73700	56613
73800	56712
73900	56810
74000	56909
74100	57005
74200	57104
74300	57203
74400	57302
74500	57397
74600	57492
74700	57592
74800	57690
74900	57789
75000	57885
75100	57982
75200	58081
75300	58177
75400	58274
75500	58372
75600	58469
75700	58568
75800	58668
75900	58767
76000	58864
76100	58963
76200	59061
76300	59156
76400	59255
76500	59352
76600	59450
76700	59545
76800	59641
76900	59739
77000	59836
77100	59933
77200	60030
77300	60130
77400	60226
77500	60325
77600	60423
77700	60518
77800	60618
77900	60718
78000	60814
78100	60912
78200	61009
78300	61105
78400	61203
78500	61301
78600	61397
78700	61497
78800	61597
78900	61696
79000	61795
79100	61893
79200	61991
79300	62087
79400	62184
79500	62283
79600	62382
79700	62480
79800	62577
79900	62674
80000	62770
80100	62868
80200	62968
80300	63062
80400	63159
80500	63254
80600	63352
80700	63448
80800	63544
80900	63644
81000	63744
81100	63841
81200	63940
81300	64038
81400	64137
81500	64237
81600	64335
81700	64430
81800	64530
81900	64626
82000	64723
82100	64818
82200	64916
82300	65014
82400	65114
82500	65212
82600	65311
82700	65409
82800	65506
82900	65605
83000	65702
83100	65800
83200	65899
83300	65996
83400	66095
83500	66192
83600	66292
83700	66390
83800	66488
83900	66587
84000	66685
84100	66783
84200	66882
84300	66979
84400	67077
84500	67172
84600	67271
84700	67369
84800	67468
84900	67567
85000	67664
85100	67763
85200	67860
85300	67959
85400	68058
85500	68157
85600	68256
85700	68355
85800	68452
85900	68549
86000	68647
86100	68743
86200	68843
86300	68943
86400	69042
86500	69142
86600	69242
86700	69340
86800	69437
86900	69532
87000	69630
87100	69728
87200	69826
87300	69926
87400	70024
87500	70124
87600	70223
87700	70322
87800	70421
87900	70519
88000	70619
88100	70717
88200	70816
88300	70914
88400	71012
88500	71110
88600	71209
88700	71308
88800	71406
88900	71501
89000	71596
89100	71693
89200	71791
89300	71891
89400	71988
89500	72086
89600	72185
89700	72284
89800	72378
89900	72474
90000	72574
90100	72674
90200	72769
90300	72863
90400	72962
90500	73056
90600	73153
90700	73253
90800	73352
90900	73450
91000	73550
91100	73649
91200	73746
91300	73846
91400	73944
91500	74042
91600	74139
91700	74235
91800	74331
91900	74427
92000	74523
92100	74620
92200	74719
92300	74819
92400	74917
92500	75015
92600	75111
92700	75211
92800	75308
92900	75407
93000	75507
93100	75605
93200	75702
93300	75798
93400	75893
93500	75992
93600	76091
93700	76190
93800	76284
93900	76381
94000	76479
94100	76576
94200	76674
94300	76771
94400	76870
94500	76968
94600	77065
94700	77163
94800	77260
94900	77360
95000	77459
95100	77558
95200	77658
95300	77757
95400	77857
95500	77955
95600	78053
95700	78152
95800	78249
95900	78345
96000	78444
96100	78543
96200	78641
96300	78739
96400	78837
96500	78933
96600	79032
96700	79132
96800	79232
96900	79328
97000	79425
97100	79524
97200	79623
97300	79718
97400	79818
97500	79916
97600	80015
97700	80112
97800	80211
97900	80308
98000	80404
98100	80503
98200	80600
98300	80696
98400	80795
98500	80895
98600	80993
98700	81092
98800	81191
98900	81290
99000	81388
99100	81486
99200	81583
99300	81680
99400	81780
99500	81879
99600	81971
99700	82070
99800	82170
99900	82268
100000	82366


==> old/submission 3/plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_p.dat <==
i	p
100	0.00
200	0.00
300	0.33
400	0.50
500	0.40
600	0.67
700	0.57
800	0.50
900	0.44
1000	0.60
1100	0.64
1200	0.67
1300	0.77
1400	0.86
1500	0.87
1600	0.94
1700	1.06
1800	1.11
1900	1.26
2000	1.55
2100	1.52
2200	1.50
2300	1.61
2400	1.71
2500	1.80
2600	1.85
2700	1.78
2800	1.89
2900	1.90
3000	1.90
3100	2.00
3200	2.16
3300	2.21
3400	2.24
3500	2.37
3600	2.50
3700	2.70
3800	2.71
3900	2.74
4000	2.75
4100	2.68
4200	2.79
4300	2.93
4400	3.14
4500	3.16
4600	3.17
4700	3.13
4800	3.19
4900	3.16
5000	3.10
5100	3.16
5200	3.19
5300	3.25
5400	3.24
5500	3.24
5600	3.39
5700	3.47
5800	3.53
5900	3.63
6000	3.72
6100	3.70
6200	3.71
6300	3.84
6400	3.83
6500	3.86
6600	3.91
6700	3.94
6800	3.99
6900	4.03
7000	4.09
7100	4.20
7200	4.18
7300	4.22
7400	4.30
7500	4.39
7600	4.46
7700	4.49
7800	4.53
7900	4.53
8000	4.56
8100	4.63
8200	4.68
8300	4.70
8400	4.80
8500	4.81
8600	4.81
8700	4.86
8800	4.88
8900	4.91
9000	4.96
9100	5.01
9200	5.01
9300	5.04
9400	5.07
9500	5.12
9600	5.19
9700	5.25
9800	5.30
9900	5.35
10000	5.41
10100	5.45
10200	5.48
10300	5.51
10400	5.56
10500	5.63
10600	5.67
10700	5.71
10800	5.73
10900	5.74
11000	5.74
11100	5.75
11200	5.77
11300	5.81
11400	5.82
11500	5.83
11600	5.84
11700	5.90
11800	5.93
11900	5.95
12000	5.97
12100	6.02
12200	6.02
12300	6.06
12400	6.07
12500	6.11
12600	6.15
12700	6.19
12800	6.23
12900	6.27
13000	6.30
13100	6.32
13200	6.33
13300	6.32
13400	6.39
13500	6.43
13600	6.46
13700	6.51
13800	6.51
13900	6.53
14000	6.56
14100	6.60
14200	6.66
14300	6.72
14400	6.71
14500	6.74
14600	6.75
14700	6.80
14800	6.78
14900	6.81
15000	6.84
15100	6.84
15200	6.87
15300	6.92
15400	6.90
15500	6.92
15600	6.92
15700	6.96
15800	6.99
15900	7.01
16000	7.03
16100	7.02
16200	7.06
16300	7.10
16400	7.12
16500	7.15
16600	7.19
16700	7.20
16800	7.19
16900	7.22
17000	7.24
17100	7.23
17200	7.27
17300	7.29
17400	7.32
17500	7.34
17600	7.36
17700	7.41
17800	7.42
17900	7.45
18000	7.47
18100	7.49
18200	7.53
18300	7.56
18400	7.58
18500	7.58
18600	7.60
18700	7.62
18800	7.65
18900	7.68
19000	7.69
19100	7.74
19200	7.73
19300	7.72
19400	7.75
19500	7.75
19600	7.76
19700	7.75
19800	7.75
19900	7.78
20000	7.80
20100	7.83
20200	7.86
20300	7.86
20400	7.88
20500	7.90
20600	7.92
20700	7.94
20800	7.97
20900	7.98
21000	8.01
21100	8.02
21200	8.02
21300	8.02
21400	8.01
21500	8.03
21600	8.03
21700	8.05
21800	8.06
21900	8.09
22000	8.10
22100	8.10
22200	8.11
22300	8.13
22400	8.15
22500	8.15
22600	8.17
22700	8.19
22800	8.19
22900	8.22
23000	8.22
23100	8.23
23200	8.23
23300	8.26
23400	8.27
23500	8.30
23600	8.30
23700	8.31
23800	8.33
23900	8.33
24000	8.35
24100	8.36
24200	8.38
24300	8.41
24400	8.42
24500	8.45
24600	8.45
24700	8.46
24800	8.46
24900	8.46
25000	8.47
25100	8.48
25200	8.47
25300	8.46
25400	8.46
25500	8.47
25600	8.49
25700	8.49
25800	8.48
25900	8.50
26000	8.52
26100	8.53
26200	8.56
26300	8.56
26400	8.56
26500	8.57
26600	8.55
26700	8.56
26800	8.59
26900	8.58
27000	8.60
27100	8.61
27200	8.61
27300	8.62
27400	8.62
27500	8.63
27600	8.66
27700	8.66
27800	8.65
27900	8.67
28000	8.68
28100	8.69
28200	8.70
28300	8.68
28400	8.68
28500	8.69
28600	8.69
28700	8.69
28800	8.71
28900	8.72
29000	8.75
29100	8.76
29200	8.77
29300	8.78
29400	8.80
29500	8.84
29600	8.84
29700	8.86
29800	8.86
29900	8.87
30000	8.89
30100	8.88
30200	8.91
30300	8.91
30400	8.91
30500	8.92
30600	8.92
30700	8.94
30800	8.96
30900	8.96
31000	8.97
31100	8.98
31200	8.97
31300	8.97
31400	8.98
31500	8.99
31600	8.99
31700	8.98
31800	8.98
31900	8.98
32000	9.01
32100	9.02
32200	9.02
32300	9.04
32400	9.06
32500	9.06
32600	9.08
32700	9.10
32800	9.11
32900	9.11
33000	9.10
33100	9.10
33200	9.12
33300	9.13
33400	9.15
33500	9.16
33600	9.18
33700	9.18
33800	9.19
33900	9.20
34000	9.21
34100	9.23
34200	9.25
34300	9.25
34400	9.28
34500	9.28
34600	9.28
34700	9.29
34800	9.29
34900	9.31
35000	9.32
35100	9.34
35200	9.34
35300	9.36
35400	9.37
35500	9.37
35600	9.37
35700	9.39
35800	9.41
35900	9.41
36000	9.42
36100	9.43
36200	9.44
36300	9.45
36400	9.45
36500	9.45
36600	9.45
36700	9.46
36800	9.47
36900	9.48
37000	9.48
37100	9.48
37200	9.49
37300	9.50
37400	9.51
37500	9.53
37600	9.54
37700	9.53
37800	9.53
37900	9.54
38000	9.54
38100	9.55
38200	9.59
38300	9.59
38400	9.60
38500	9.62
38600	9.62
38700	9.62
38800	9.62
38900	9.63
39000	9.64
39100	9.64
39200	9.65
39300	9.65
39400	9.68
39500	9.69
39600	9.70
39700	9.71
39800	9.72
39900	9.74
40000	9.75
40100	9.75
40200	9.79
40300	9.79
40400	9.80
40500	9.80
40600	9.81
40700	9.81
40800	9.81
40900	9.81
41000	9.82
41100	9.83
41200	9.83
41300	9.85
41400	9.86
41500	9.87
41600	9.89
41700	9.91
41800	9.90
41900	9.92
42000	9.93
42100	9.93
42200	9.95
42300	9.95
42400	9.96
42500	9.96
42600	9.97
42700	9.97
42800	9.98
42900	10.00
43000	10.01
43100	10.03
43200	10.04
43300	10.05
43400	10.06
43500	10.04
43600	10.05
43700	10.06
43800	10.06
43900	10.06
44000	10.07
44100	10.07
44200	10.08
44300	10.09
44400	10.09
44500	10.09
44600	10.08
44700	10.08
44800	10.10
44900	10.11
45000	10.11
45100	10.11
45200	10.10
45300	10.10
45400	10.11
45500	10.10
45600	10.12
45700	10.14
45800	10.15
45900	10.16
46000	10.17
46100	10.18
46200	10.18
46300	10.19
46400	10.20
46500	10.20
46600	10.21
46700	10.22
46800	10.22
46900	10.23
47000	10.22
47100	10.23
47200	10.24
47300	10.23
47400	10.24
47500	10.26
47600	10.27
47700	10.27
47800	10.28
47900	10.30
48000	10.31
48100	10.31
48200	10.32
48300	10.32
48400	10.31
48500	10.32
48600	10.33
48700	10.34
48800	10.35
48900	10.35
49000	10.35
49100	10.37
49200	10.38
49300	10.38
49400	10.38
49500	10.38
49600	10.38
49700	10.38
49800	10.38
49900	10.38
50000	10.39
50100	10.39
50200	10.39
50300	10.40
50400	10.40
50500	10.40
50600	10.40
50700	10.40
50800	10.40
50900	10.40
51000	10.42
51100	10.42
51200	10.42
51300	10.42
51400	10.43
51500	10.43
51600	10.43
51700	10.43
51800	10.44
51900	10.44
52000	10.45
52100	10.45
52200	10.46
52300	10.45
52400	10.45
52500	10.45
52600	10.46
52700	10.46
52800	10.47
52900	10.46
53000	10.48
53100	10.48
53200	10.49
53300	10.49
53400	10.50
53500	10.50
53600	10.50
53700	10.50
53800	10.51
53900	10.52
54000	10.52
54100	10.52
54200	10.52
54300	10.52
54400	10.52
54500	10.53
54600	10.54
54700	10.54
54800	10.55
54900	10.56
55000	10.55
55100	10.55
55200	10.55
55300	10.56
55400	10.57
55500	10.58
55600	10.58
55700	10.59
55800	10.60
55900	10.61
56000	10.61
56100	10.63
56200	10.63
56300	10.65
56400	10.64
56500	10.65
56600	10.66
56700	10.66
56800	10.66
56900	10.67
57000	10.67
57100	10.68
57200	10.69
57300	10.69
57400	10.70
57500	10.71
57600	10.71
57700	10.72
57800	10.71
57900	10.71
58000	10.72
58100	10.72
58200	10.74
58300	10.74
58400	10.74
58500	10.76
58600	10.75
58700	10.75
58800	10.76
58900	10.77
59000	10.78
59100	10.79
59200	10.80
59300	10.80
59400	10.81
59500	10.81
59600	10.81
59700	10.82
59800	10.81
59900	10.82
60000	10.83
60100	10.83
60200	10.85
60300	10.85
60400	10.86
60500	10.86
60600	10.86
60700	10.87
60800	10.87
60900	10.87
61000	10.87
61100	10.86
61200	10.86
61300	10.87
61400	10.87
61500	10.88
61600	10.88
61700	10.88
61800	10.87
61900	10.87
62000	10.87
62100	10.88
62200	10.88
62300	10.89
62400	10.89
62500	10.89
62600	10.90
62700	10.92
62800	10.92
62900	10.92
63000	10.92
63100	10.91
63200	10.91
63300	10.90
63400	10.90
63500	10.90
63600	10.92
63700	10.91
63800	10.91
63900	10.91
64000	10.93
64100	10.93
64200	10.93
64300	10.93
64400	10.93
64500	10.93
64600	10.93
64700	10.94
64800	10.94
64900	10.95
65000	10.95
65100	10.96
65200	10.96
65300	10.96
65400	10.97
65500	10.96
65600	10.96
65700	10.96
65800	10.97
65900	10.97
66000	10.96
66100	10.97
66200	10.97
66300	10.97
66400	10.98
66500	10.98
66600	10.98
66700	10.99
66800	10.99
66900	10.99
67000	10.99
67100	10.99
67200	11.00
67300	11.00
67400	11.01
67500	11.01
67600	11.01
67700	11.03
67800	11.03
67900	11.03
68000	11.03
68100	11.03
68200	11.03
68300	11.03
68400	11.03
68500	11.03
68600	11.03
68700	11.05
68800	11.04
68900	11.04
69000	11.03
69100	11.04
69200	11.04
69300	11.04
69400	11.04
69500	11.04
69600	11.04
69700	11.04
69800	11.04
69900	11.04
70000	11.04
70100	11.05
70200	11.05
70300	11.06
70400	11.06
70500	11.06
70600	11.07
70700	11.07
70800	11.06
70900	11.06
71000	11.06
71100	11.07
71200	11.07
71300	11.07
71400	11.08
71500	11.08
71600	11.08
71700	11.07
71800	11.08
71900	11.08
72000	11.08
72100	11.09
72200	11.08
72300	11.08
72400	11.08
72500	11.08
72600	11.09
72700	11.09
72800	11.10
72900	11.10
73000	11.10
73100	11.11
73200	11.11
73300	11.12
73400	11.13
73500	11.14
73600	11.15
73700	11.15
73800	11.16
73900	11.16
74000	11.16
74100	11.16
74200	11.15
74300	11.15
74400	11.16
74500	11.15
74600	11.16
74700	11.17
74800	11.17
74900	11.17
75000	11.17
75100	11.17
75200	11.18
75300	11.19
75400	11.19
75500	11.19
75600	11.19
75700	11.19
75800	11.19
75900	11.19
76000	11.19
76100	11.19
76200	11.19
76300	11.19
76400	11.20
76500	11.20
76600	11.20
76700	11.21
76800	11.20
76900	11.21
77000	11.21
77100	11.21
77200	11.20
77300	11.21
77400	11.21
77500	11.21
77600	11.21
77700	11.21
77800	11.21
77900	11.20
78000	11.20
78100	11.20
78200	11.20
78300	11.21
78400	11.21
78500	11.21
78600	11.21
78700	11.22
78800	11.22
78900	11.23
79000	11.23
79100	11.24
79200	11.23
79300	11.24
79400	11.24
79500	11.24
79600	11.24
79700	11.24
79800	11.24
79900	11.24
80000	11.23
80100	11.24
80200	11.24
80300	11.24
80400	11.24
80500	11.25
80600	11.25
80700	11.25
80800	11.24
80900	11.24
81000	11.25
81100	11.25
81200	11.25
81300	11.25
81400	11.25
81500	11.25
81600	11.25
81700	11.26
81800	11.26
81900	11.26
82000	11.26
82100	11.26
82200	11.26
82300	11.26
82400	11.25
82500	11.26
82600	11.26
82700	11.26
82800	11.26
82900	11.26
83000	11.26
83100	11.26
83200	11.26
83300	11.26
83400	11.26
83500	11.27
83600	11.26
83700	11.27
83800	11.27
83900	11.27
84000	11.27
84100	11.28
84200	11.28
84300	11.28
84400	11.28
84500	11.28
84600	11.28
84700	11.28
84800	11.27
84900	11.28
85000	11.28
85100	11.28
85200	11.28
85300	11.28
85400	11.29
85500	11.28
85600	11.29
85700	11.29
85800	11.29
85900	11.29
86000	11.28
86100	11.28
86200	11.28
86300	11.27
86400	11.28
86500	11.28
86600	11.29
86700	11.29
86800	11.29
86900	11.29
87000	11.30
87100	11.30
87200	11.30
87300	11.30
87400	11.30
87500	11.30
87600	11.30
87700	11.30
87800	11.31
87900	11.31
88000	11.31
88100	11.31
88200	11.32
88300	11.31
88400	11.31
88500	11.32
88600	11.32
88700	11.33
88800	11.32
88900	11.32
89000	11.32
89100	11.32
89200	11.32
89300	11.33
89400	11.32
89500	11.32
89600	11.32
89700	11.32
89800	11.31
89900	11.31
90000	11.31
90100	11.31
90200	11.31
90300	11.32
90400	11.32
90500	11.33
90600	11.33
90700	11.33
90800	11.33
90900	11.33
91000	11.33
91100	11.33
91200	11.33
91300	11.32
91400	11.32
91500	11.31
91600	11.32
91700	11.31
91800	11.31
91900	11.31
92000	11.31
92100	11.32
92200	11.31
92300	11.32
92400	11.32
92500	11.32
92600	11.32
92700	11.32
92800	11.33
92900	11.33
93000	11.33
93100	11.32
93200	11.32
93300	11.32
93400	11.33
93500	11.33
93600	11.33
93700	11.33
93800	11.33
93900	11.34
94000	11.34
94100	11.34
94200	11.34
94300	11.34
94400	11.34
94500	11.33
94600	11.33
94700	11.33
94800	11.34
94900	11.35
95000	11.35
95100	11.36
95200	11.35
95300	11.35
95400	11.35
95500	11.35
95600	11.36
95700	11.36
95800	11.35
95900	11.36
96000	11.35
96100	11.35
96200	11.36
96300	11.36
96400	11.36
96500	11.37
96600	11.38
96700	11.39
96800	11.38
96900	11.38
97000	11.38
97100	11.39
97200	11.39
97300	11.39
97400	11.39
97500	11.38
97600	11.38
97700	11.38
97800	11.38
97900	11.38
98000	11.38
98100	11.38
98200	11.39
98300	11.38
98400	11.38
98500	11.39
98600	11.39
98700	11.40
98800	11.39
98900	11.39
99000	11.39
99100	11.39
99200	11.39
99300	11.39
99400	11.39
99500	11.38
99600	11.39
99700	11.39
99800	11.40
99900	11.40
100000	11.40


==> old/submission 3/plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_s.dat <==
i	s
100	99.00
200	98.00
300	97.67
400	97.25
500	96.60
600	95.50
700	94.86
800	94.25
900	94.22
1000	93.50
1100	93.18
1200	92.67
1300	92.46
1400	92.07
1500	91.53
1600	90.88
1700	89.94
1800	89.44
1900	88.89
2000	88.25
2100	87.90
2200	87.36
2300	86.96
2400	86.38
2500	85.84
2600	85.35
2700	85.04
2800	84.57
2900	84.00
3000	83.40
3100	83.16
3200	82.88
3300	82.42
3400	81.94
3500	81.29
3600	80.81
3700	80.22
3800	80.00
3900	79.46
4000	79.08
4100	78.66
4200	78.24
4300	77.84
4400	77.25
4500	76.93
4600	76.52
4700	76.17
4800	75.65
4900	75.43
5000	75.24
5100	74.80
5200	74.48
5300	74.00
5400	73.63
5500	73.18
5600	72.80
5700	72.35
5800	71.91
5900	71.44
6000	70.97
6100	70.62
6200	70.27
6300	69.68
6400	69.36
6500	68.98
6600	68.58
6700	68.18
6800	67.68
6900	67.28
7000	66.90
7100	66.45
7200	66.19
7300	65.85
7400	65.50
7500	65.15
7600	64.80
7700	64.55
7800	64.26
7900	63.99
8000	63.67
8100	63.40
8200	63.04
8300	62.78
8400	62.46
8500	62.20
8600	61.84
8700	61.63
8800	61.40
8900	61.15
9000	60.89
9100	60.60
9200	60.28
9300	60.02
9400	59.74
9500	59.47
9600	59.24
9700	58.89
9800	58.61
9900	58.38
10000	58.10
10100	57.78
10200	57.44
10300	57.24
10400	56.94
10500	56.66
10600	56.34
10700	56.07
10800	55.82
10900	55.52
11000	55.25
11100	55.00
11200	54.69
11300	54.40
11400	54.17
11500	53.96
11600	53.72
11700	53.50
11800	53.29
11900	53.03
12000	52.74
12100	52.49
12200	52.23
12300	51.98
12400	51.70
12500	51.42
12600	51.21
12700	50.98
12800	50.75
12900	50.50
13000	50.23
13100	49.95
13200	49.70
13300	49.48
13400	49.25
13500	49.00
13600	48.77
13700	48.53
13800	48.26
13900	48.05
14000	47.84
14100	47.61
14200	47.39
14300	47.17
14400	46.92
14500	46.69
14600	46.48
14700	46.27
14800	46.13
14900	45.91
15000	45.73
15100	45.51
15200	45.36
15300	45.14
15400	44.95
15500	44.75
15600	44.60
15700	44.41
15800	44.23
15900	44.03
16000	43.81
16100	43.66
16200	43.44
16300	43.28
16400	43.10
16500	42.93
16600	42.75
16700	42.56
16800	42.37
16900	42.20
17000	42.00
17100	41.84
17200	41.68
17300	41.48
17400	41.35
17500	41.15
17600	41.00
17700	40.82
17800	40.65
17900	40.51
18000	40.37
18100	40.20
18200	40.01
18300	39.85
18400	39.70
18500	39.55
18600	39.40
18700	39.23
18800	39.07
18900	38.91
19000	38.76
19100	38.60
19200	38.44
19300	38.31
19400	38.17
19500	38.02
19600	37.86
19700	37.69
19800	37.56
19900	37.45
20000	37.30
20100	37.14
20200	37.01
20300	36.89
20400	36.77
20500	36.62
20600	36.49
20700	36.36
20800	36.19
20900	36.02
21000	35.89
21100	35.74
21200	35.59
21300	35.46
21400	35.34
21500	35.21
21600	35.08
21700	34.94
21800	34.84
21900	34.72
22000	34.58
22100	34.45
22200	34.32
22300	34.20
22400	34.07
22500	33.96
22600	33.84
22700	33.71
22800	33.63
22900	33.51
23000	33.40
23100	33.28
23200	33.15
23300	33.02
23400	32.89
23500	32.78
23600	32.67
23700	32.56
23800	32.45
23900	32.33
24000	32.22
24100	32.11
24200	32.02
24300	31.90
24400	31.80
24500	31.69
24600	31.57
24700	31.47
24800	31.37
24900	31.27
25000	31.17
25100	31.06
25200	30.95
25300	30.86
25400	30.75
25500	30.64
25600	30.55
25700	30.44
25800	30.34
25900	30.24
26000	30.17
26100	30.07
26200	29.97
26300	29.86
26400	29.75
26500	29.65
26600	29.57
26700	29.47
26800	29.38
26900	29.30
27000	29.19
27100	29.11
27200	29.02
27300	28.92
27400	28.82
27500	28.74
27600	28.64
27700	28.55
27800	28.46
27900	28.37
28000	28.29
28100	28.20
28200	28.10
28300	28.03
28400	27.94
28500	27.85
28600	27.78
28700	27.68
28800	27.60
28900	27.51
29000	27.42
29100	27.34
29200	27.26
29300	27.18
29400	27.09
29500	27.01
29600	26.94
29700	26.86
29800	26.77
29900	26.69
30000	26.62
30100	26.53
30200	26.45
30300	26.37
30400	26.30
30500	26.24
30600	26.16
30700	26.07
30800	26.00
30900	25.92
31000	25.84
31100	25.77
31200	25.69
31300	25.63
31400	25.55
31500	25.48
31600	25.40
31700	25.32
31800	25.25
31900	25.18
32000	25.11
32100	25.04
32200	24.96
32300	24.89
32400	24.81
32500	24.74
32600	24.67
32700	24.61
32800	24.54
32900	24.47
33000	24.41
33100	24.33
33200	24.27
33300	24.20
33400	24.13
33500	24.06
33600	23.99
33700	23.93
33800	23.86
33900	23.80
34000	23.74
34100	23.67
34200	23.60
34300	23.53
34400	23.47
34500	23.41
34600	23.35
34700	23.29
34800	23.22
34900	23.15
35000	23.09
35100	23.03
35200	22.97
35300	22.91
35400	22.86
35500	22.79
35600	22.73
35700	22.68
35800	22.62
35900	22.57
36000	22.51
36100	22.44
36200	22.38
36300	22.32
36400	22.26
36500	22.20
36600	22.14
36700	22.09
36800	22.03
36900	21.98
37000	21.92
37100	21.86
37200	21.80
37300	21.75
37400	21.69
37500	21.63
37600	21.58
37700	21.53
37800	21.47
37900	21.41
38000	21.36
38100	21.30
38200	21.25
38300	21.20
38400	21.14
38500	21.09
38600	21.04
38700	20.99
38800	20.94
38900	20.88
39000	20.84
39100	20.78
39200	20.73
39300	20.68
39400	20.63
39500	20.58
39600	20.53
39700	20.48
39800	20.43
39900	20.38
40000	20.34
40100	20.28
40200	20.24
40300	20.19
40400	20.14
40500	20.09
40600	20.04
40700	20.00
40800	19.95
40900	19.90
41000	19.85
41100	19.81
41200	19.76
41300	19.72
41400	19.68
41500	19.63
41600	19.58
41700	19.53
41800	19.49
41900	19.44
42000	19.40
42100	19.35
42200	19.30
42300	19.26
42400	19.21
42500	19.17
42600	19.13
42700	19.09
42800	19.04
42900	19.00
43000	18.96
43100	18.91
43200	18.87
43300	18.82
43400	18.79
43500	18.74
43600	18.70
43700	18.66
43800	18.61
43900	18.57
44000	18.53
44100	18.49
44200	18.45
44300	18.40
44400	18.36
44500	18.32
44600	18.28
44700	18.24
44800	18.20
44900	18.17
45000	18.13
45100	18.09
45200	18.05
45300	18.01
45400	17.97
45500	17.93
45600	17.89
45700	17.85
45800	17.82
45900	17.78
46000	17.74
46100	17.70
46200	17.66
46300	17.63
46400	17.59
46500	17.55
46600	17.52
46700	17.48
46800	17.44
46900	17.41
47000	17.37
47100	17.33
47200	17.29
47300	17.26
47400	17.22
47500	17.19
47600	17.15
47700	17.12
47800	17.09
47900	17.05
48000	17.02
48100	16.98
48200	16.95
48300	16.91
48400	16.88
48500	16.85
48600	16.81
48700	16.78
48800	16.74
48900	16.71
49000	16.67
49100	16.64
49200	16.61
49300	16.57
49400	16.54
49500	16.51
49600	16.47
49700	16.44
49800	16.41
49900	16.37
50000	16.34
50100	16.31
50200	16.28
50300	16.24
50400	16.22
50500	16.18
50600	16.15
50700	16.12
50800	16.09
50900	16.06
51000	16.03
51100	16.00
51200	15.97
51300	15.94
51400	15.90
51500	15.87
51600	15.84
51700	15.81
51800	15.78
51900	15.75
52000	15.72
52100	15.69
52200	15.66
52300	15.63
52400	15.60
52500	15.58
52600	15.55
52700	15.52
52800	15.49
52900	15.46
53000	15.43
53100	15.40
53200	15.37
53300	15.34
53400	15.31
53500	15.29
53600	15.26
53700	15.23
53800	15.20
53900	15.17
54000	15.15
54100	15.12
54200	15.09
54300	15.06
54400	15.03
54500	15.01
54600	14.98
54700	14.95
54800	14.93
54900	14.90
55000	14.87
55100	14.85
55200	14.82
55300	14.79
55400	14.77
55500	14.74
55600	14.71
55700	14.69
55800	14.66
55900	14.64
56000	14.61
56100	14.59
56200	14.56
56300	14.53
56400	14.51
56500	14.48
56600	14.46
56700	14.43
56800	14.41
56900	14.38
57000	14.36
57100	14.33
57200	14.31
57300	14.28
57400	14.26
57500	14.23
57600	14.21
57700	14.19
57800	14.16
57900	14.14
58000	14.11
58100	14.09
58200	14.06
58300	14.04
58400	14.02
58500	13.99
58600	13.97
58700	13.94
58800	13.92
58900	13.90
59000	13.87
59100	13.85
59200	13.83
59300	13.80
59400	13.78
59500	13.76
59600	13.74
59700	13.71
59800	13.69
59900	13.67
60000	13.65
60100	13.62
60200	13.60
60300	13.58
60400	13.56
60500	13.53
60600	13.51
60700	13.49
60800	13.47
60900	13.44
61000	13.42
61100	13.40
61200	13.38
61300	13.36
61400	13.34
61500	13.31
61600	13.29
61700	13.27
61800	13.25
61900	13.23
62000	13.21
62100	13.19
62200	13.17
62300	13.14
62400	13.12
62500	13.10
62600	13.08
62700	13.06
62800	13.04
62900	13.02
63000	13.00
63100	12.98
63200	12.96
63300	12.94
63400	12.92
63500	12.90
63600	12.88
63700	12.86
63800	12.84
63900	12.82
64000	12.80
64100	12.78
64200	12.76
64300	12.74
64400	12.72
64500	12.70
64600	12.68
64700	12.66
64800	12.64
64900	12.62
65000	12.60
65100	12.58
65200	12.56
65300	12.54
65400	12.52
65500	12.50
65600	12.48
65700	12.47
65800	12.45
65900	12.43
66000	12.41
66100	12.39
66200	12.37
66300	12.35
66400	12.33
66500	12.32
66600	12.30
66700	12.28
66800	12.26
66900	12.24
67000	12.22
67100	12.21
67200	12.19
67300	12.17
67400	12.15
67500	12.13
67600	12.12
67700	12.10
67800	12.08
67900	12.06
68000	12.04
68100	12.03
68200	12.01
68300	11.99
68400	11.97
68500	11.96
68600	11.94
68700	11.92
68800	11.91
68900	11.89
69000	11.87
69100	11.85
69200	11.84
69300	11.82
69400	11.80
69500	11.79
69600	11.77
69700	11.75
69800	11.73
69900	11.72
70000	11.70
70100	11.68
70200	11.67
70300	11.65
70400	11.63
70500	11.62
70600	11.60
70700	11.59
70800	11.57
70900	11.55
71000	11.54
71100	11.52
71200	11.50
71300	11.49
71400	11.47
71500	11.46
71600	11.44
71700	11.42
71800	11.41
71900	11.39
72000	11.38
72100	11.36
72200	11.34
72300	11.33
72400	11.31
72500	11.30
72600	11.28
72700	11.27
72800	11.25
72900	11.24
73000	11.22
73100	11.21
73200	11.19
73300	11.18
73400	11.16
73500	11.15
73600	11.13
73700	11.12
73800	11.10
73900	11.09
74000	11.07
74100	11.06
74200	11.04
74300	11.03
74400	11.01
74500	11.00
74600	10.98
74700	10.97
74800	10.95
74900	10.94
75000	10.92
75100	10.91
75200	10.89
75300	10.88
75400	10.86
75500	10.85
75600	10.84
75700	10.82
75800	10.81
75900	10.79
76000	10.78
76100	10.76
76200	10.75
76300	10.74
76400	10.72
76500	10.71
76600	10.69
76700	10.68
76800	10.67
76900	10.65
77000	10.64
77100	10.63
77200	10.61
77300	10.60
77400	10.58
77500	10.57
77600	10.56
77700	10.54
77800	10.53
77900	10.52
78000	10.50
78100	10.49
78200	10.48
78300	10.46
78400	10.45
78500	10.44
78600	10.42
78700	10.41
78800	10.40
78900	10.38
79000	10.37
79100	10.36
79200	10.34
79300	10.33
79400	10.32
79500	10.30
79600	10.29
79700	10.28
79800	10.27
79900	10.25
80000	10.24
80100	10.23
80200	10.21
80300	10.20
80400	10.19
80500	10.18
80600	10.16
80700	10.15
80800	10.14
80900	10.13
81000	10.11
81100	10.10
81200	10.09
81300	10.08
81400	10.06
81500	10.05
81600	10.04
81700	10.03
81800	10.01
81900	10.00
82000	9.99
82100	9.98
82200	9.97
82300	9.95
82400	9.94
82500	9.93
82600	9.92
82700	9.91
82800	9.89
82900	9.88
83000	9.87
83100	9.86
83200	9.85
83300	9.83
83400	9.82
83500	9.81
83600	9.80
83700	9.79
83800	9.78
83900	9.76
84000	9.75
84100	9.74
84200	9.73
84300	9.72
84400	9.71
84500	9.69
84600	9.68
84700	9.67
84800	9.66
84900	9.65
85000	9.64
85100	9.63
85200	9.62
85300	9.60
85400	9.59
85500	9.58
85600	9.57
85700	9.56
85800	9.55
85900	9.54
86000	9.53
86100	9.51
86200	9.50
86300	9.49
86400	9.48
86500	9.47
86600	9.46
86700	9.45
86800	9.44
86900	9.43
87000	9.42
87100	9.41
87200	9.39
87300	9.38
87400	9.37
87500	9.36
87600	9.35
87700	9.34
87800	9.33
87900	9.32
88000	9.31
88100	9.30
88200	9.29
88300	9.28
88400	9.27
88500	9.26
88600	9.25
88700	9.24
88800	9.23
88900	9.21
89000	9.20
89100	9.19
89200	9.18
89300	9.17
89400	9.16
89500	9.15
89600	9.14
89700	9.13
89800	9.12
89900	9.11
90000	9.10
90100	9.09
90200	9.08
90300	9.07
90400	9.06
90500	9.05
90600	9.04
90700	9.03
90800	9.02
90900	9.01
91000	9.00
91100	8.99
91200	8.98
91300	8.97
91400	8.96
91500	8.95
91600	8.94
91700	8.93
91800	8.92
91900	8.91
92000	8.90
92100	8.89
92200	8.89
92300	8.88
92400	8.87
92500	8.86
92600	8.85
92700	8.84
92800	8.83
92900	8.82
93000	8.81
93100	8.80
93200	8.79
93300	8.78
93400	8.77
93500	8.76
93600	8.75
93700	8.74
93800	8.73
93900	8.72
94000	8.71
94100	8.71
94200	8.70
94300	8.69
94400	8.68
94500	8.67
94600	8.66
94700	8.65
94800	8.64
94900	8.63
95000	8.62
95100	8.61
95200	8.61
95300	8.60
95400	8.59
95500	8.58
95600	8.57
95700	8.56
95800	8.55
95900	8.54
96000	8.53
96100	8.52
96200	8.52
96300	8.51
96400	8.50
96500	8.49
96600	8.48
96700	8.47
96800	8.46
96900	8.45
97000	8.45
97100	8.44
97200	8.43
97300	8.42
97400	8.41
97500	8.40
97600	8.39
97700	8.38
97800	8.38
97900	8.37
98000	8.36
98100	8.35
98200	8.34
98300	8.33
98400	8.33
98500	8.32
98600	8.31
98700	8.30
98800	8.29
98900	8.28
99000	8.27
99100	8.27
99200	8.26
99300	8.25
99400	8.24
99500	8.23
99600	8.22
99700	8.22
99800	8.21
99900	8.20
100000	8.19


==> old/submission 3/plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_v.dat <==
i	v
100	1.00
200	2.00
300	2.00
400	2.25
500	3.00
600	3.83
700	4.57
800	5.25
900	5.33
1000	5.90
1100	6.18
1200	6.67
1300	6.77
1400	7.07
1500	7.60
1600	8.19
1700	9.00
1800	9.44
1900	9.84
2000	10.20
2100	10.57
2200	11.14
2300	11.43
2400	11.92
2500	12.36
2600	12.81
2700	13.19
2800	13.54
2900	14.10
3000	14.70
3100	14.84
3200	14.97
3300	15.36
3400	15.82
3500	16.34
3600	16.69
3700	17.08
3800	17.29
3900	17.79
4000	18.18
4100	18.66
4200	18.98
4300	19.23
4400	19.61
4500	19.91
4600	20.30
4700	20.70
4800	21.17
4900	21.41
5000	21.66
5100	22.04
5200	22.33
5300	22.75
5400	23.13
5500	23.58
5600	23.80
5700	24.18
5800	24.55
5900	24.93
6000	25.32
6100	25.67
6200	26.02
6300	26.48
6400	26.81
6500	27.15
6600	27.52
6700	27.88
6800	28.34
6900	28.70
7000	29.01
7100	29.35
7200	29.62
7300	29.93
7400	30.20
7500	30.47
7600	30.74
7700	30.96
7800	31.22
7900	31.48
8000	31.76
8100	31.98
8200	32.28
8300	32.52
8400	32.74
8500	32.99
8600	33.35
8700	33.51
8800	33.73
8900	33.94
9000	34.16
9100	34.38
9200	34.71
9300	34.94
9400	35.18
9500	35.41
9600	35.57
9700	35.87
9800	36.09
9900	36.26
10000	36.49
10100	36.77
10200	37.08
10300	37.24
10400	37.50
10500	37.71
10600	37.99
10700	38.21
10800	38.44
10900	38.73
11000	39.02
11100	39.25
11200	39.54
11300	39.79
11400	40.02
11500	40.22
11600	40.45
11700	40.61
11800	40.78
11900	41.03
12000	41.29
12100	41.49
12200	41.75
12300	41.96
12400	42.23
12500	42.46
12600	42.63
12700	42.83
12800	43.02
12900	43.23
13000	43.47
13100	43.73
13200	43.97
13300	44.20
13400	44.36
13500	44.57
13600	44.77
13700	44.96
13800	45.23
13900	45.42
14000	45.60
14100	45.79
14200	45.94
14300	46.11
14400	46.38
14500	46.57
14600	46.77
14700	46.93
14800	47.09
14900	47.28
15000	47.43
15100	47.65
15200	47.77
15300	47.94
15400	48.15
15500	48.34
15600	48.47
15700	48.64
15800	48.78
15900	48.97
16000	49.16
16100	49.31
16200	49.49
16300	49.62
16400	49.78
16500	49.92
16600	50.06
16700	50.25
16800	50.44
16900	50.58
17000	50.76
17100	50.93
17200	51.05
17300	51.23
17400	51.33
17500	51.50
17600	51.64
17700	51.77
17800	51.93
17900	52.04
18000	52.16
18100	52.31
18200	52.47
18300	52.60
18400	52.72
18500	52.87
18600	52.99
18700	53.15
18800	53.28
18900	53.41
19000	53.55
19100	53.66
19200	53.82
19300	53.97
19400	54.08
19500	54.23
19600	54.38
19700	54.56
19800	54.69
19900	54.77
20000	54.90
20100	55.03
20200	55.12
20300	55.25
20400	55.35
20500	55.47
20600	55.59
20700	55.71
20800	55.84
20900	56.00
21000	56.10
21100	56.24
21200	56.38
21300	56.52
21400	56.65
21500	56.76
21600	56.89
21700	57.01
21800	57.10
21900	57.20
22000	57.32
22100	57.45
22200	57.58
22300	57.68
22400	57.78
22500	57.89
22600	57.99
22700	58.10
22800	58.18
22900	58.28
23000	58.39
23100	58.49
23200	58.62
23300	58.72
23400	58.84
23500	58.91
23600	59.03
23700	59.13
23800	59.22
23900	59.33
24000	59.44
24100	59.53
24200	59.60
24300	59.69
24400	59.78
24500	59.86
24600	59.98
24700	60.08
24800	60.18
24900	60.27
25000	60.36
25100	60.47
25200	60.58
25300	60.68
25400	60.79
25500	60.89
25600	60.96
25700	61.07
25800	61.19
25900	61.26
26000	61.32
26100	61.41
26200	61.48
26300	61.58
26400	61.69
26500	61.78
26600	61.88
26700	61.97
26800	62.04
26900	62.12
27000	62.20
27100	62.28
27200	62.37
27300	62.47
27400	62.55
27500	62.63
27600	62.70
27700	62.80
27800	62.88
27900	62.96
28000	63.04
28100	63.11
28200	63.20
28300	63.29
28400	63.39
28500	63.46
28600	63.53
28700	63.62
28800	63.69
28900	63.77
29000	63.83
29100	63.90
29200	63.97
29300	64.03
29400	64.11
29500	64.15
29600	64.22
29700	64.29
29800	64.38
29900	64.43
30000	64.50
30100	64.58
30200	64.64
30300	64.72
30400	64.79
30500	64.84
30600	64.92
30700	64.98
30800	65.04
30900	65.12
31000	65.19
31100	65.26
31200	65.34
31300	65.40
31400	65.46
31500	65.53
31600	65.61
31700	65.69
31800	65.77
31900	65.84
32000	65.88
32100	65.94
32200	66.02
32300	66.07
32400	66.13
32500	66.20
32600	66.24
32700	66.29
32800	66.35
32900	66.43
33000	66.50
33100	66.57
33200	66.61
33300	66.67
33400	66.72
33500	66.78
33600	66.83
33700	66.90
33800	66.95
33900	67.00
34000	67.05
34100	67.10
34200	67.15
34300	67.22
34400	67.26
34500	67.31
34600	67.37
34700	67.42
34800	67.49
34900	67.54
35000	67.59
35100	67.63
35200	67.69
35300	67.73
35400	67.78
35500	67.84
35600	67.89
35700	67.93
35800	67.97
35900	68.02
36000	68.08
36100	68.13
36200	68.18
36300	68.23
36400	68.29
36500	68.34
36600	68.40
36700	68.46
36800	68.50
36900	68.54
37000	68.59
37100	68.66
37200	68.71
37300	68.75
37400	68.80
37500	68.84
37600	68.89
37700	68.94
37800	68.99
37900	69.05
38000	69.10
38100	69.15
38200	69.16
38300	69.21
38400	69.26
38500	69.29
38600	69.34
38700	69.39
38800	69.44
38900	69.48
39000	69.53
39100	69.57
39200	69.62
39300	69.66
39400	69.69
39500	69.73
39600	69.78
39700	69.82
39800	69.85
39900	69.88
40000	69.92
40100	69.97
40200	69.98
40300	70.02
40400	70.06
40500	70.10
40600	70.15
40700	70.19
40800	70.24
40900	70.28
41000	70.32
41100	70.36
41200	70.40
41300	70.43
41400	70.47
41500	70.50
41600	70.52
41700	70.56
41800	70.61
41900	70.64
42000	70.68
42100	70.72
42200	70.75
42300	70.79
42400	70.83
42500	70.87
42600	70.90
42700	70.94
42800	70.97
42900	71.00
43000	71.03
43100	71.06
43200	71.09
43300	71.13
43400	71.16
43500	71.21
43600	71.25
43700	71.28
43800	71.32
43900	71.37
44000	71.40
44100	71.44
44200	71.47
44300	71.51
44400	71.55
44500	71.59
44600	71.64
44700	71.68
44800	71.70
44900	71.73
45000	71.76
45100	71.80
45200	71.85
45300	71.89
45400	71.93
45500	71.96
45600	71.99
45700	72.01
45800	72.03
45900	72.06
46000	72.08
46100	72.12
46200	72.15
46300	72.19
46400	72.21
46500	72.25
46600	72.27
46700	72.30
46800	72.34
46900	72.37
47000	72.41
47100	72.44
47200	72.47
47300	72.51
47400	72.54
47500	72.55
47600	72.58
47700	72.61
47800	72.63
47900	72.65
48000	72.68
48100	72.71
48200	72.73
48300	72.77
48400	72.81
48500	72.83
48600	72.86
48700	72.88
48800	72.91
48900	72.94
49000	72.97
49100	72.99
49200	73.02
49300	73.05
49400	73.08
49500	73.12
49600	73.15
49700	73.18
49800	73.21
49900	73.24
50000	73.27
50100	73.30
50200	73.33
50300	73.36
50400	73.39
50500	73.42
50600	73.45
50700	73.48
50800	73.51
50900	73.54
51000	73.55
51100	73.59
51200	73.61
51300	73.65
51400	73.67
51500	73.70
51600	73.73
51700	73.76
51800	73.78
51900	73.81
52000	73.83
52100	73.86
52200	73.88
52300	73.91
52400	73.94
52500	73.97
52600	73.99
52700	74.03
52800	74.05
52900	74.08
53000	74.09
53100	74.11
53200	74.14
53300	74.16
53400	74.19
53500	74.21
53600	74.24
53700	74.27
53800	74.28
53900	74.31
54000	74.33
54100	74.36
54200	74.39
54300	74.41
54400	74.44
54500	74.46
54600	74.48
54700	74.51
54800	74.52
54900	74.54
55000	74.58
55100	74.60
55200	74.63
55300	74.65
55400	74.66
55500	74.68
55600	74.70
55700	74.72
55800	74.74
55900	74.75
56000	74.77
56100	74.79
56200	74.81
56300	74.82
56400	74.85
56500	74.86
56600	74.88
56700	74.91
56800	74.93
56900	74.95
57000	74.97
57100	74.98
57200	75.01
57300	75.03
57400	75.04
57500	75.06
57600	75.08
57700	75.10
57800	75.13
57900	75.15
58000	75.17
58100	75.20
58200	75.20
58300	75.22
58400	75.24
58500	75.25
58600	75.28
58700	75.30
58800	75.32
58900	75.33
59000	75.34
59100	75.36
59200	75.38
59300	75.39
59400	75.41
59500	75.44
59600	75.45
59700	75.47
59800	75.49
59900	75.51
60000	75.53
60100	75.54
60200	75.55
60300	75.58
60400	75.59
60500	75.61
60600	75.63
60700	75.64
60800	75.66
60900	75.69
61000	75.71
61100	75.74
61200	75.76
61300	75.77
61400	75.79
61500	75.80
61600	75.83
61700	75.85
61800	75.88
61900	75.90
62000	75.92
62100	75.93
62200	75.95
62300	75.96
62400	75.98
62500	76.00
62600	76.02
62700	76.02
62800	76.04
62900	76.06
63000	76.08
63100	76.11
63200	76.13
63300	76.16
63400	76.18
63500	76.20
63600	76.21
63700	76.24
63800	76.25
63900	76.27
64000	76.28
64100	76.29
64200	76.31
64300	76.33
64400	76.35
64500	76.37
64600	76.39
64700	76.40
64800	76.42
64900	76.43
65000	76.45
65100	76.46
65200	76.48
65300	76.50
65400	76.51
65500	76.53
65600	76.55
65700	76.57
65800	76.59
65900	76.61
66000	76.63
66100	76.64
66200	76.65
66300	76.68
66400	76.69
66500	76.71
66600	76.72
66700	76.73
66800	76.75
66900	76.77
67000	76.79
67100	76.80
67200	76.81
67300	76.83
67400	76.84
67500	76.85
67600	76.87
67700	76.88
67800	76.89
67900	76.91
68000	76.93
68100	76.94
68200	76.96
68300	76.98
68400	77.00
68500	77.01
68600	77.03
68700	77.03
68800	77.05
68900	77.08
69000	77.10
69100	77.11
69200	77.13
69300	77.14
69400	77.16
69500	77.17
69600	77.19
69700	77.20
69800	77.23
69900	77.24
70000	77.26
70100	77.27
70200	77.28
70300	77.29
70400	77.30
70500	77.32
70600	77.33
70700	77.35
70800	77.37
70900	77.38
71000	77.40
71100	77.41
71200	77.42
71300	77.44
71400	77.45
71500	77.47
71600	77.48
71700	77.50
71800	77.51
71900	77.53
72000	77.54
72100	77.55
72200	77.57
72300	77.59
72400	77.60
72500	77.62
72600	77.63
72700	77.64
72800	77.65
72900	77.66
73000	77.68
73100	77.69
73200	77.70
73300	77.70
73400	77.71
73500	77.71
73600	77.72
73700	77.73
73800	77.74
73900	77.75
74000	77.77
74100	77.79
74200	77.80
74300	77.82
74400	77.83
74500	77.85
74600	77.86
74700	77.87
74800	77.88
74900	77.89
75000	77.91
75100	77.92
75200	77.93
75300	77.93
75400	77.95
75500	77.96
75600	77.97
75700	77.99
75800	78.00
75900	78.02
76000	78.03
76100	78.05
76200	78.06
76300	78.07
76400	78.08
76500	78.09
76600	78.10
76700	78.11
76800	78.13
76900	78.14
77000	78.15
77100	78.17
77200	78.18
77300	78.20
77400	78.21
77500	78.22
77600	78.24
77700	78.25
77800	78.26
77900	78.28
78000	78.30
78100	78.31
78200	78.32
78300	78.33
78400	78.34
78500	78.36
78600	78.37
78700	78.37
78800	78.38
78900	78.39
79000	78.40
79100	78.41
79200	78.42
79300	78.43
79400	78.44
79500	78.46
79600	78.47
79700	78.48
79800	78.49
79900	78.51
80000	78.53
80100	78.54
80200	78.54
80300	78.55
80400	78.57
80500	78.58
80600	78.59
80700	78.60
80800	78.62
80900	78.63
81000	78.64
81100	78.65
81200	78.66
81300	78.67
81400	78.69
81500	78.70
81600	78.71
81700	78.71
81800	78.72
81900	78.74
82000	78.75
82100	78.76
82200	78.77
82300	78.79
82400	78.80
82500	78.81
82600	78.82
82700	78.83
82800	78.84
82900	78.86
83000	78.87
83100	78.89
83200	78.90
83300	78.90
83400	78.91
83500	78.92
83600	78.94
83700	78.95
83800	78.95
83900	78.96
84000	78.98
84100	78.98
84200	78.99
84300	79.00
84400	79.01
84500	79.02
84600	79.04
84700	79.05
84800	79.06
84900	79.07
85000	79.08
85100	79.09
85200	79.11
85300	79.12
85400	79.12
85500	79.13
85600	79.14
85700	79.15
85800	79.16
85900	79.18
86000	79.19
86100	79.20
86200	79.22
86300	79.23
86400	79.24
86500	79.25
86600	79.25
86700	79.26
86800	79.27
86900	79.28
87000	79.29
87100	79.29
87200	79.31
87300	79.32
87400	79.33
87500	79.34
87600	79.35
87700	79.35
87800	79.36
87900	79.37
88000	79.38
88100	79.39
88200	79.39
88300	79.41
88400	79.42
88500	79.43
88600	79.43
88700	79.44
88800	79.45
88900	79.46
89000	79.48
89100	79.49
89200	79.49
89300	79.50
89400	79.51
89500	79.53
89600	79.54
89700	79.55
89800	79.56
89900	79.57
90000	79.58
90100	79.59
90200	79.60
90300	79.61
90400	79.62
90500	79.62
90600	79.63
90700	79.64
90800	79.65
90900	79.66
91000	79.67
91100	79.68
91200	79.69
91300	79.71
91400	79.72
91500	79.73
91600	79.74
91700	79.76
91800	79.77
91900	79.78
92000	79.78
92100	79.79
92200	79.80
92300	79.81
92400	79.82
92500	79.83
92600	79.83
92700	79.84
92800	79.85
92900	79.85
93000	79.87
93100	79.88
93200	79.89
93300	79.90
93400	79.90
93500	79.91
93600	79.92
93700	79.93
93800	79.93
93900	79.94
94000	79.95
94100	79.96
94200	79.96
94300	79.97
94400	79.99
94500	80.00
94600	80.01
94700	80.02
94800	80.02
94900	80.02
95000	80.03
95100	80.03
95200	80.05
95300	80.06
95400	80.07
95500	80.07
95600	80.08
95700	80.08
95800	80.10
95900	80.10
96000	80.11
96100	80.12
96200	80.12
96300	80.13
96400	80.14
96500	80.14
96600	80.14
96700	80.14
96800	80.15
96900	80.17
97000	80.17
97100	80.18
97200	80.19
97300	80.19
97400	80.20
97500	80.22
97600	80.23
97700	80.23
97800	80.24
97900	80.25
98000	80.26
98100	80.27
98200	80.27
98300	80.29
98400	80.29
98500	80.30
98600	80.30
98700	80.30
98800	80.31
98900	80.32
99000	80.33
99100	80.34
99200	80.35
99300	80.36
99400	80.37
99500	80.38
99600	80.38
99700	80.39
99800	80.39
99900	80.40
100000	80.41


==> old/submission 3/plots/marv1_marv1.dat <==
i	s
100	99
200	196
300	293
400	389
500	483
600	573
700	664
800	754
900	848
1000	935
1100	1025
1200	1112
1300	1202
1400	1289
1500	1373
1600	1454
1700	1529
1800	1610
1900	1689
2000	1765
2100	1846
2200	1922
2300	2000
2400	2073
2500	2146
2600	2219
2700	2296
2800	2368
2900	2436
3000	2502
3100	2578
3200	2652
3300	2720
3400	2786
3500	2845
3600	2909
3700	2968
3800	3040
3900	3099
4000	3163
4100	3225
4200	3286
4300	3347
4400	3399
4500	3462
4600	3520
4700	3580
4800	3631
4900	3696
5000	3762
5100	3815
5200	3873
5300	3922
5400	3976
5500	4025
5600	4077
5700	4124
5800	4171
5900	4215
6000	4258
6100	4308
6200	4357
6300	4390
6400	4439
6500	4484
6600	4526
6700	4568
6800	4602
6900	4642
7000	4683
7100	4718
7200	4766
7300	4807
7400	4847
7500	4886
7600	4925
7700	4970
7800	5012
7900	5055
8000	5094
8100	5135
8200	5169
8300	5211
8400	5247
8500	5287
8600	5318
8700	5362
8800	5403
8900	5442
9000	5480
9100	5515
9200	5546
9300	5582
9400	5616
9500	5650
9600	5687
9700	5712
9800	5744
9900	5780
10000	5810
10100	5836
10200	5859
10300	5896
10400	5922
10500	5949
10600	5972
10700	6000
10800	6029
10900	6052
11000	6077
11100	6105
11200	6125
11300	6147
11400	6175
11500	6205
11600	6231
11700	6259
11800	6288
11900	6310
12000	6329
12100	6351
12200	6372
12300	6394
12400	6411
12500	6428
12600	6453
12700	6474
12800	6496
12900	6514
13000	6530
13100	6543
13200	6561
13300	6581
13400	6600
13500	6615
13600	6633
13700	6649
13800	6660
13900	6679
14000	6697
14100	6713
14200	6730
14300	6745
14400	6756
14500	6770
14600	6786
14700	6802
14800	6827
14900	6840
15000	6860
15100	6872
15200	6895
15300	6907
15400	6923
15500	6936
15600	6958
15700	6972
15800	6988
15900	7000
16000	7010
16100	7030
16200	7038
16300	7054
16400	7068
16500	7083
16600	7097
16700	7107
16800	7118
16900	7132
17000	7140
17100	7155
17200	7169
17300	7176
17400	7195
17500	7202
17600	7216
17700	7225
17800	7235
17900	7251
18000	7267
18100	7276
18200	7281
18300	7292
18400	7304
18500	7316
18600	7329
18700	7336
18800	7345
18900	7354
19000	7365
19100	7372
19200	7381
19300	7394
19400	7405
19500	7413
19600	7420
19700	7425
19800	7437
19900	7453
20000	7459
20100	7465
20200	7477
20300	7489
20400	7501
20500	7508
20600	7517
20700	7526
20800	7528
20900	7529
21000	7536
21100	7541
21200	7546
21300	7553
21400	7562
21500	7571
21600	7577
21700	7583
21800	7595
21900	7603
22000	7608
22100	7614
22200	7618
22300	7626
22400	7631
22500	7641
22600	7648
22700	7652
22800	7667
22900	7673
23000	7681
23100	7687
23200	7691
23300	7694
23400	7697
23500	7704
23600	7710
23700	7717
23800	7723
23900	7728
24000	7732
24100	7738
24200	7748
24300	7751
24400	7759
24500	7763
24600	7767
24700	7772
24800	7779
24900	7787
25000	7792
25100	7795
25200	7800
25300	7807
25400	7810
25500	7813
25600	7820
25700	7823
25800	7827
25900	7831
26000	7843
26100	7847
26200	7851
26300	7853
26400	7854
26500	7858
26600	7865
26700	7868
26800	7873
26900	7881
27000	7882
27100	7889
27200	7893
27300	7895
27400	7898
27500	7904
27600	7905
27700	7907
27800	7913
27900	7916
28000	7920
28100	7923
28200	7925
28300	7932
28400	7934
28500	7938
28600	7944
28700	7945
28800	7949
28900	7950
29000	7953
29100	7956
29200	7959
29300	7965
29400	7965
29500	7968
29600	7973
29700	7976
29800	7977
29900	7981
30000	7985
30100	7986
30200	7989
30300	7991
30400	7995
30500	8003
30600	8004
30700	8005
30800	8008
30900	8010
31000	8011
31100	8013
31200	8014
31300	8021
31400	8023
31500	8026
31600	8027
31700	8028
31800	8030
31900	8033
32000	8034
32100	8037
32200	8037
32300	8040
32400	8040
32500	8041
32600	8044
32700	8047
32800	8049
32900	8050
33000	8054
33100	8054
33200	8056
33300	8059
33400	8061
33500	8061
33600	8061
33700	8063
33800	8065
33900	8068
34000	8070
34100	8070
34200	8070
34300	8071
34400	8073
34500	8077
34600	8080
34700	8080
34800	8080
34900	8081
35000	8082
35100	8084
35200	8087
35300	8088
35400	8091
35500	8091
35600	8093
35700	8096
35800	8098
35900	8101
36000	8102
36100	8102
36200	8103
36300	8103
36400	8103
36500	8104
36600	8105
36700	8106
36800	8108
36900	8110
37000	8111
37100	8111
37200	8111
37300	8112
37400	8112
37500	8112
37600	8113
37700	8115
37800	8116
37900	8116
38000	8116
38100	8116
38200	8116
38300	8118
38400	8119
38500	8120
38600	8123
38700	8123
38800	8123
38900	8124
39000	8126
39100	8126
39200	8126
39300	8128
39400	8128
39500	8128
39600	8128
39700	8130
39800	8131
39900	8132
40000	8134
40100	8134
40200	8136
40300	8137
40400	8137
40500	8137
40600	8138
40700	8139
40800	8139
40900	8140
41000	8140
41100	8141
41200	8143
41300	8144
41400	8146
41500	8146
41600	8146
41700	8146
41800	8146
41900	8146
42000	8146
42100	8146
42200	8146
42300	8146
42400	8146
42500	8147
42600	8149
42700	8150
42800	8150
42900	8151
43000	8151
43100	8151
43200	8151
43300	8151
43400	8153
43500	8153
43600	8153
43700	8153
43800	8153
43900	8153
44000	8153
44100	8153
44200	8153
44300	8153
44400	8154
44500	8154
44600	8155
44700	8155
44800	8155
44900	8157
45000	8157
45100	8157
45200	8157
45300	8157
45400	8157
45500	8159
45600	8159
45700	8159
45800	8160
45900	8160
46000	8161
46100	8161
46200	8161
46300	8161
46400	8162
46500	8162
46600	8162
46700	8163
46800	8163
46900	8163
47000	8163
47100	8163
47200	8163
47300	8164
47400	8164
47500	8164
47600	8165
47700	8166
47800	8167
47900	8168
48000	8168
48100	8168
48200	8169
48300	8169
48400	8170
48500	8170
48600	8170
48700	8170
48800	8170
48900	8170
49000	8170
49100	8170
49200	8170
49300	8170
49400	8170
49500	8170
49600	8170
49700	8170
49800	8170
49900	8171
50000	8171
50100	8171
50200	8171
50300	8171
50400	8173
50500	8173
50600	8173
50700	8173
50800	8174
50900	8174
51000	8174
51100	8174
51200	8175
51300	8175
51400	8175
51500	8175
51600	8175
51700	8175
51800	8175
51900	8176
52000	8176
52100	8176
52200	8176
52300	8176
52400	8176
52500	8177
52600	8177
52700	8177
52800	8177
52900	8177
53000	8178
53100	8178
53200	8178
53300	8178
53400	8178
53500	8179
53600	8179
53700	8179
53800	8179
53900	8179
54000	8179
54100	8179
54200	8179
54300	8179
54400	8179
54500	8179
54600	8180
54700	8180
54800	8180
54900	8180
55000	8180
55100	8180
55200	8180
55300	8180
55400	8181
55500	8181
55600	8181
55700	8182
55800	8182
55900	8182
56000	8183
56100	8183
56200	8183
56300	8183
56400	8183
56500	8184
56600	8184
56700	8184
56800	8184
56900	8184
57000	8184
57100	8185
57200	8185
57300	8185
57400	8185
57500	8185
57600	8185
57700	8185
57800	8185
57900	8185
58000	8185
58100	8185
58200	8185
58300	8185
58400	8185
58500	8185
58600	8185
58700	8185
58800	8185
58900	8185
59000	8185
59100	8185
59200	8186
59300	8186
59400	8186
59500	8186
59600	8187
59700	8187
59800	8187
59900	8188
60000	8188
60100	8188
60200	8188
60300	8188
60400	8188
60500	8188
60600	8188
60700	8188
60800	8188
60900	8188
61000	8188
61100	8188
61200	8188
61300	8188
61400	8188
61500	8188
61600	8188
61700	8188
61800	8188
61900	8189
62000	8189
62100	8189
62200	8189
62300	8189
62400	8189
62500	8189
62600	8189
62700	8189
62800	8189
62900	8189
63000	8189
63100	8189
63200	8189
63300	8189
63400	8189
63500	8189
63600	8189
63700	8189
63800	8189
63900	8189
64000	8189
64100	8189
64200	8189
64300	8189
64400	8189
64500	8189
64600	8189
64700	8190
64800	8190
64900	8190
65000	8190
65100	8190
65200	8190
65300	8190
65400	8190
65500	8190
65600	8190
65700	8190
65800	8190
65900	8190
66000	8190
66100	8190
66200	8190
66300	8190
66400	8190
66500	8190
66600	8190
66700	8190
66800	8190
66900	8190
67000	8190
67100	8190
67200	8190
67300	8190
67400	8190
67500	8190
67600	8190
67700	8190
67800	8190
67900	8190
68000	8190
68100	8190
68200	8190
68300	8190
68400	8190
68500	8190
68600	8191
68700	8191
68800	8191
68900	8191
69000	8191
69100	8191
69200	8191
69300	8191
69400	8191
69500	8191
69600	8191
69700	8191
69800	8191
69900	8191
70000	8191
70100	8191
70200	8191
70300	8191
70400	8191
70500	8191
70600	8191
70700	8191
70800	8191
70900	8191
71000	8191
71100	8191
71200	8191
71300	8191
71400	8191
71500	8191
71600	8191
71700	8191
71800	8191
71900	8191
72000	8191
72100	8191
72200	8191
72300	8191
72400	8191
72500	8191
72600	8192
72700	8192
72800	8192
72900	8192
73000	8192
73100	8192
73200	8192
73300	8192
73400	8192
73500	8192
73600	8192
73700	8192
73800	8192
73900	8192
74000	8192
74100	8192
74200	8192
74300	8192
74400	8192
74500	8192
74600	8192
74700	8192
74800	8192
74900	8192
75000	8192
75100	8192
75200	8192
75300	8192
75400	8192
75500	8192
75600	8192
75700	8192
75800	8192
75900	8192
76000	8192
76100	8192
76200	8192
76300	8192
76400	8192
76500	8192
76600	8192
76700	8192
76800	8192
76900	8192
77000	8192
77100	8192
77200	8192
77300	8192
77400	8192
77500	8192
77600	8192
77700	8192
77800	8192
77900	8192
78000	8192
78100	8192
78200	8192
78300	8192
78400	8192
78500	8192
78600	8192
78700	8192
78800	8192
78900	8192
79000	8192
79100	8192
79200	8192
79300	8192
79400	8192
79500	8192
79600	8192
79700	8192
79800	8192
79900	8192
80000	8192
80100	8192
80200	8192
80300	8192
80400	8192
80500	8192
80600	8192
80700	8192
80800	8192
80900	8192
81000	8192
81100	8192
81200	8192
81300	8192
81400	8192
81500	8192
81600	8192
81700	8192
81800	8192
81900	8192
82000	8192
82100	8192
82200	8192
82300	8192
82400	8192
82500	8192
82600	8192
82700	8192
82800	8192
82900	8192
83000	8192
83100	8192
83200	8192
83300	8192
83400	8192
83500	8192
83600	8192
83700	8192
83800	8192
83900	8192
84000	8192
84100	8192
84200	8192
84300	8192
84400	8192
84500	8192
84600	8192
84700	8192
84800	8192
84900	8192
85000	8192
85100	8192
85200	8192
85300	8192
85400	8192
85500	8192
85600	8192
85700	8192
85800	8192
85900	8192
86000	8192
86100	8192
86200	8192
86300	8192
86400	8192
86500	8192
86600	8192
86700	8192
86800	8192
86900	8192
87000	8192
87100	8192
87200	8192
87300	8192
87400	8192
87500	8192
87600	8192
87700	8192
87800	8192
87900	8192
88000	8192
88100	8192
88200	8192
88300	8192
88400	8192
88500	8192
88600	8192
88700	8192
88800	8192
88900	8192
89000	8192
89100	8192
89200	8192
89300	8192
89400	8192
89500	8192
89600	8192
89700	8192
89800	8192
89900	8192
90000	8192
90100	8192
90200	8192
90300	8192
90400	8192
90500	8192
90600	8192
90700	8192
90800	8192
90900	8192
91000	8192
91100	8192
91200	8192
91300	8192
91400	8192
91500	8192
91600	8192
91700	8192
91800	8192
91900	8192
92000	8192
92100	8192
92200	8192
92300	8192
92400	8192
92500	8192
92600	8192
92700	8192
92800	8192
92900	8192
93000	8192
93100	8192
93200	8192
93300	8192
93400	8192
93500	8192
93600	8192
93700	8192
93800	8192
93900	8192
94000	8192
94100	8192
94200	8192
94300	8192
94400	8192
94500	8192
94600	8192
94700	8192
94800	8192
94900	8192
95000	8192
95100	8192
95200	8192
95300	8192
95400	8192
95500	8192
95600	8192
95700	8192
95800	8192
95900	8192
96000	8192
96100	8192
96200	8192
96300	8192
96400	8192
96500	8192
96600	8192
96700	8192
96800	8192
96900	8192
97000	8192
97100	8192
97200	8192
97300	8192
97400	8192
97500	8192
97600	8192
97700	8192
97800	8192
97900	8192
98000	8192
98100	8192
98200	8192
98300	8192
98400	8192
98500	8192
98600	8192
98700	8192
98800	8192
98900	8192
99000	8192
99100	8192
99200	8192
99300	8192
99400	8192
99500	8192
99600	8192
99700	8192
99800	8192
99900	8192
100000	8192


==> old/submission 3/plots/marv2.csv <==
marv1
i,100,200,300,400,500,600,700,800,900,1000,1100,1200,1300,1400,1500,1600,1700,1800,1900,2000,2100,2200,2300,2400,2500,2600,2700,2800,2900,3000,3100,3200,3300,3400,3500,3600,3700,3800,3900,4000,4100,4200,4300,4400,4500,4600,4700,4800,4900,5000,5100,5200,5300,5400,5500,5600,5700,5800,5900,6000,6100,6200,6300,6400,6500,6600,6700,6800,6900,7000,7100,7200,7300,7400,7500,7600,7700,7800,7900,8000,8100,8200,8300,8400,8500,8600,8700,8800,8900,9000,9100,9200,9300,9400,9500,9600,9700,9800,9900,10000,10100,10200,10300,10400,10500,10600,10700,10800,10900,11000,11100,11200,11300,11400,11500,11600,11700,11800,11900,12000,12100,12200,12300,12400,12500,12600,12700,12800,12900,13000,13100,13200,13300,13400,13500,13600,13700,13800,13900,14000,14100,14200,14300,14400,14500,14600,14700,14800,14900,15000,15100,15200,15300,15400,15500,15600,15700,15800,15900,16000,16100,16200,16300,16400,16500,16600,16700,16800,16900,17000,17100,17200,17300,17400,17500,17600,17700,17800,17900,18000,18100,18200,18300,18400,18500,18600,18700,18800,18900,19000,19100,19200,19300,19400,19500,19600,19700,19800,19900,20000,20100,20200,20300,20400,20500,20600,20700,20800,20900,21000,21100,21200,21300,21400,21500,21600,21700,21800,21900,22000,22100,22200,22300,22400,22500,22600,22700,22800,22900,23000,23100,23200,23300,23400,23500,23600,23700,23800,23900,24000,24100,24200,24300,24400,24500,24600,24700,24800,24900,25000,25100,25200,25300,25400,25500,25600,25700,25800,25900,26000,26100,26200,26300,26400,26500,26600,26700,26800,26900,27000,27100,27200,27300,27400,27500,27600,27700,27800,27900,28000,28100,28200,28300,28400,28500,28600,28700,28800,28900,29000,29100,29200,29300,29400,29500,29600,29700,29800,29900,30000,30100,30200,30300,30400,30500,30600,30700,30800,30900,31000,31100,31200,31300,31400,31500,31600,31700,31800,31900,32000,32100,32200,32300,32400,32500,32600,32700,32800,32900,33000,33100,33200,33300,33400,33500,33600,33700,33800,33900,34000,34100,34200,34300,34400,34500,34600,34700,34800,34900,35000,35100,35200,35300,35400,35500,35600,35700,35800,35900,36000,36100,36200,36300,36400,36500,36600,36700,36800,36900,37000,37100,37200,37300,37400,37500,37600,37700,37800,37900,38000,38100,38200,38300,38400,38500,38600,38700,38800,38900,39000,39100,39200,39300,39400,39500,39600,39700,39800,39900,40000,40100,40200,40300,40400,40500,40600,40700,40800,40900,41000,41100,41200,41300,41400,41500,41600,41700,41800,41900,42000,42100,42200,42300,42400,42500,42600,42700,42800,42900,43000,43100,43200,43300,43400,43500,43600,43700,43800,43900,44000,44100,44200,44300,44400,44500,44600,44700,44800,44900,45000,45100,45200,45300,45400,45500,45600,45700,45800,45900,46000,46100,46200,46300,46400,46500,46600,46700,46800,46900,47000,47100,47200,47300,47400,47500,47600,47700,47800,47900,48000,48100,48200,48300,48400,48500,48600,48700,48800,48900,49000,49100,49200,49300,49400,49500,49600,49700,49800,49900,50000,50100,50200,50300,50400,50500,50600,50700,50800,50900,51000,51100,51200,51300,51400,51500,51600,51700,51800,51900,52000,52100,52200,52300,52400,52500,52600,52700,52800,52900,53000,53100,53200,53300,53400,53500,53600,53700,53800,53900,54000,54100,54200,54300,54400,54500,54600,54700,54800,54900,55000,55100,55200,55300,55400,55500,55600,55700,55800,55900,56000,56100,56200,56300,56400,56500,56600,56700,56800,56900,57000,57100,57200,57300,57400,57500,57600,57700,57800,57900,58000,58100,58200,58300,58400,58500,58600,58700,58800,58900,59000,59100,59200,59300,59400,59500,59600,59700,59800,59900,60000,60100,60200,60300,60400,60500,60600,60700,60800,60900,61000,61100,61200,61300,61400,61500,61600,61700,61800,61900,62000,62100,62200,62300,62400,62500,62600,62700,62800,62900,63000,63100,63200,63300,63400,63500,63600,63700,63800,63900,64000,64100,64200,64300,64400,64500,64600,64700,64800,64900,65000,65100,65200,65300,65400,65500,65600,65700,65800,65900,66000,66100,66200,66300,66400,66500,66600,66700,66800,66900,67000,67100,67200,67300,67400,67500,67600,67700,67800,67900,68000,68100,68200,68300,68400,68500,68600,68700,68800,68900,69000,69100,69200,69300,69400,69500,69600,69700,69800,69900,70000,70100,70200,70300,70400,70500,70600,70700,70800,70900,71000,71100,71200,71300,71400,71500,71600,71700,71800,71900,72000,72100,72200,72300,72400,72500,72600,72700,72800,72900,73000,73100,73200,73300,73400,73500,73600,73700,73800,73900,74000,74100,74200,74300,74400,74500,74600,74700,74800,74900,75000,75100,75200,75300,75400,75500,75600,75700,75800,75900,76000,76100,76200,76300,76400,76500,76600,76700,76800,76900,77000,77100,77200,77300,77400,77500,77600,77700,77800,77900,78000,78100,78200,78300,78400,78500,78600,78700,78800,78900,79000,79100,79200,79300,79400,79500,79600,79700,79800,79900,80000,80100,80200,80300,80400,80500,80600,80700,80800,80900,81000,81100,81200,81300,81400,81500,81600,81700,81800,81900,82000,82100,82200,82300,82400,82500,82600,82700,82800,82900,83000,83100,83200,83300,83400,83500,83600,83700,83800,83900,84000,84100,84200,84300,84400,84500,84600,84700,84800,84900,85000,85100,85200,85300,85400,85500,85600,85700,85800,85900,86000,86100,86200,86300,86400,86500,86600,86700,86800,86900,87000,87100,87200,87300,87400,87500,87600,87700,87800,87900,88000,88100,88200,88300,88400,88500,88600,88700,88800,88900,89000,89100,89200,89300,89400,89500,89600,89700,89800,89900,90000,90100,90200,90300,90400,90500,90600,90700,90800,90900,91000,91100,91200,91300,91400,91500,91600,91700,91800,91900,92000,92100,92200,92300,92400,92500,92600,92700,92800,92900,93000,93100,93200,93300,93400,93500,93600,93700,93800,93900,94000,94100,94200,94300,94400,94500,94600,94700,94800,94900,95000,95100,95200,95300,95400,95500,95600,95700,95800,95900,96000,96100,96200,96300,96400,96500,96600,96700,96800,96900,97000,97100,97200,97300,97400,97500,97600,97700,97800,97900,98000,98100,98200,98300,98400,98500,98600,98700,98800,98900,99000,99100,99200,99300,99400,99500,99600,99700,99800,99900,100000
p,0,0,1,2,2,4,4,4,4,6,7,8,10,12,13,15,18,20,24,31,32,33,37,41,45,48,48,53,55,57,62,69,73,76,83,90,100,103,107,110,110,117,126,138,142,146,147,153,155,155,161,166,172,175,178,190,198,205,214,223,226,230,242,245,251,258,264,271,278,286,298,301,308,318,329,339,346,353,358,365,375,384,390,403,409,414,423,429,437,446,456,461,469,477,486,498,509,519,530,541,550,559,568,578,591,601,611,619,626,631,638,646,657,663,670,677,690,700,708,716,729,735,745,753,764,775,786,798,809,819,828,835,841,856,868,878,892,898,908,919,931,946,961,966,978,986,999,1004,1015,1026,1033,1044,1058,1062,1072,1080,1092,1104,1114,1124,1131,1144,1158,1168,1180,1193,1202,1208,1220,1230,1236,1251,1262,1274,1285,1295,1311,1321,1333,1345,1355,1370,1383,1395,1403,1414,1425,1438,1451,1461,1478,1485,1490,1503,1512,1521,1527,1534,1548,1561,1574,1588,1595,1607,1620,1632,1643,1657,1668,1682,1693,1701,1708,1715,1726,1735,1746,1758,1771,1781,1789,1800,1812,1826,1834,1846,1860,1868,1882,1890,1902,1910,1924,1935,1951,1958,1970,1983,1991,2003,2015,2028,2044,2054,2071,2078,2089,2097,2106,2118,2128,2134,2141,2149,2161,2174,2181,2187,2202,2215,2226,2242,2251,2261,2270,2274,2286,2301,2309,2323,2334,2342,2352,2362,2372,2391,2398,2405,2419,2430,2442,2452,2457,2464,2476,2485,2495,2508,2521,2537,2550,2562,2574,2587,2608,2618,2630,2639,2653,2666,2674,2690,2700,2710,2721,2729,2745,2761,2768,2780,2792,2800,2808,2821,2832,2840,2847,2856,2865,2883,2896,2904,2920,2935,2944,2961,2975,2988,2996,3002,3011,3028,3040,3055,3067,3084,3093,3105,3120,3133,3149,3165,3173,3191,3202,3211,3224,3233,3249,3262,3278,3287,3304,3316,3327,3337,3353,3368,3379,3391,3404,3417,3429,3438,3451,3459,3470,3485,3497,3509,3516,3530,3543,3557,3574,3586,3593,3604,3615,3626,3639,3663,3673,3687,3702,3713,3722,3733,3747,3759,3771,3782,3794,3814,3827,3841,3853,3870,3886,3900,3910,3934,3945,3959,3971,3981,3992,4002,4014,4027,4040,4051,4068,4081,4095,4116,4132,4140,4155,4169,4182,4197,4208,4223,4235,4246,4259,4273,4291,4306,4323,4339,4351,4364,4369,4382,4398,4408,4417,4431,4443,4456,4469,4478,4488,4495,4504,4525,4538,4551,4559,4566,4575,4588,4597,4614,4633,4648,4663,4680,4692,4704,4716,4733,4742,4758,4771,4784,4796,4804,4816,4831,4841,4854,4873,4888,4900,4915,4932,4947,4960,4974,4985,4992,5007,5021,5038,5051,5062,5073,5091,5106,5117,5128,5136,5150,5158,5170,5181,5195,5205,5216,5231,5240,5250,5260,5272,5284,5294,5313,5323,5335,5345,5359,5371,5380,5392,5407,5416,5433,5443,5458,5467,5477,5487,5503,5510,5526,5535,5552,5567,5580,5593,5605,5618,5626,5639,5656,5669,5683,5694,5704,5714,5723,5739,5754,5765,5782,5797,5803,5815,5824,5841,5858,5871,5885,5901,5914,5931,5944,5961,5975,5994,6003,6019,6033,6043,6056,6071,6082,6099,6112,6123,6142,6157,6167,6184,6192,6201,6217,6226,6249,6260,6275,6293,6300,6311,6328,6346,6362,6377,6392,6405,6420,6429,6442,6457,6467,6482,6496,6510,6529,6540,6557,6568,6582,6597,6609,6618,6628,6637,6647,6663,6676,6694,6702,6711,6719,6728,6741,6757,6767,6786,6797,6809,6822,6844,6855,6868,6880,6885,6895,6902,6911,6924,6943,6949,6963,6974,6993,7006,7017,7029,7041,7050,7064,7077,7091,7107,7118,7134,7146,7155,7172,7180,7192,7204,7215,7226,7235,7252,7265,7274,7288,7300,7313,7329,7339,7350,7363,7377,7394,7406,7418,7434,7443,7464,7476,7488,7498,7511,7524,7536,7545,7557,7568,7589,7597,7604,7613,7628,7637,7654,7663,7675,7685,7698,7704,7719,7727,7745,7758,7775,7789,7798,7814,7824,7834,7844,7856,7868,7884,7896,7910,7921,7932,7940,7958,7966,7978,7994,8002,8013,8024,8036,8048,8062,8080,8093,8104,8118,8133,8151,8168,8188,8205,8219,8236,8248,8256,8266,8277,8288,8300,8310,8322,8342,8356,8365,8374,8391,8407,8426,8436,8446,8459,8471,8484,8494,8503,8514,8526,8538,8555,8568,8581,8599,8605,8617,8629,8640,8650,8663,8674,8684,8697,8707,8718,8727,8736,8744,8760,8775,8786,8797,8813,8830,8841,8858,8875,8887,8898,8913,8924,8933,8947,8962,8972,8981,8988,9000,9016,9029,9040,9054,9065,9075,9085,9095,9110,9120,9134,9146,9157,9169,9180,9199,9211,9222,9233,9243,9258,9265,9273,9291,9302,9315,9327,9336,9343,9354,9367,9383,9394,9409,9417,9431,9446,9459,9467,9483,9498,9513,9523,9532,9540,9551,9561,9578,9589,9601,9610,9620,9638,9648,9667,9673,9685,9695,9702,9714,9723,9730,9744,9759,9774,9788,9801,9813,9830,9843,9854,9865,9873,9887,9900,9914,9928,9943,9956,9967,9982,9991,9999,10014,10030,10047,10053,10065,10072,10085,10100,10115,10123,10132,10141,10151,10159,10171,10182,10194,10205,10223,10235,10250,10264,10277,10286,10298,10309,10320,10330,10337,10343,10351,10366,10371,10380,10393,10408,10422,10432,10444,10457,10469,10482,10497,10511,10523,10533,10542,10554,10562,10579,10591,10602,10618,10629,10647,10656,10668,10682,10692,10701,10708,10717,10730,10751,10767,10780,10799,10805,10812,10824,10840,10856,10870,10876,10891,10899,10912,10928,10941,10955,10973,10994,11013,11020,11028,11040,11055,11068,11081,11089,11098,11108,11119,11129,11144,11157,11167,11181,11186,11199,11216,11235,11248,11258,11269,11277,11287,11299,11309,11320,11325,11346,11359,11375,11384,11400
v,1,4,6,9,15,23,32,42,48,59,68,80,88,99,114,131,153,170,187,204,222,245,263,286,309,333,356,379,409,441,460,479,507,538,572,601,632,657,694,727,765,797,827,863,896,934,973,1016,1049,1083,1124,1161,1206,1249,1297,1333,1378,1424,1471,1519,1566,1613,1668,1716,1765,1816,1868,1927,1980,2031,2084,2133,2185,2235,2285,2336,2384,2435,2487,2541,2590,2647,2699,2750,2804,2868,2915,2968,3021,3074,3129,3193,3249,3307,3364,3415,3479,3537,3590,3649,3714,3782,3836,3900,3960,4027,4089,4152,4222,4292,4357,4429,4496,4562,4625,4692,4751,4812,4882,4955,5020,5093,5161,5236,5308,5372,5440,5506,5577,5651,5729,5804,5878,5944,6017,6089,6159,6242,6313,6384,6456,6524,6594,6678,6752,6828,6899,6969,7045,7114,7195,7261,7335,7415,7492,7562,7636,7708,7786,7866,7939,8018,8088,8164,8237,8310,8391,8474,8548,8630,8709,8780,8862,8931,9013,9089,9164,9244,9316,9388,9469,9549,9625,9701,9781,9857,9939,10017,10095,10174,10250,10334,10416,10492,10575,10659,10748,10829,10899,10980,11061,11135,11216,11292,11372,11451,11531,11615,11703,11782,11866,11953,12039,12123,12203,12288,12371,12447,12526,12611,12697,12782,12862,12943,13025,13106,13188,13265,13345,13429,13511,13599,13682,13768,13845,13932,14013,14094,14181,14265,14347,14424,14505,14587,14666,14755,14839,14924,15007,15090,15177,15266,15352,15441,15526,15606,15696,15786,15867,15942,16027,16107,16196,16285,16372,16461,16546,16626,16710,16795,16877,16965,17053,17140,17224,17304,17395,17482,17565,17650,17735,17823,17911,18002,18086,18171,18260,18343,18429,18510,18594,18679,18761,18848,18924,19009,19094,19184,19266,19349,19440,19521,19609,19695,19776,19867,19950,20031,20122,20209,20295,20386,20471,20556,20642,20733,20825,20914,21002,21083,21167,21259,21340,21425,21515,21595,21678,21763,21854,21944,22035,22116,22201,22284,22372,22455,22544,22630,22712,22797,22881,22965,23056,23136,23221,23309,23396,23487,23570,23656,23738,23826,23908,23993,24082,24170,24251,24334,24420,24507,24594,24680,24768,24859,24945,25036,25124,25207,25293,25380,25473,25559,25645,25731,25814,25901,25992,26080,26169,26258,26345,26421,26509,26594,26678,26764,26855,26944,27029,27115,27203,27292,27378,27458,27545,27631,27717,27799,27882,27966,28056,28130,28218,28304,28392,28481,28569,28659,28746,28833,28919,29006,29088,29173,29259,29338,29422,29514,29599,29685,29772,29857,29946,30031,30118,30205,30291,30377,30458,30543,30626,30710,30798,30883,30978,31065,31149,31239,31330,31416,31504,31591,31678,31768,31858,31950,32041,32120,32205,32292,32384,32477,32568,32655,32744,32827,32908,32992,33077,33159,33247,33335,33423,33505,33596,33680,33766,33853,33941,34033,34121,34206,34295,34382,34463,34547,34634,34718,34800,34885,34972,35057,35146,35238,35323,35409,35492,35579,35668,35757,35839,35924,36013,36102,36194,36280,36372,36460,36548,36634,36724,36813,36898,36987,37077,37167,37255,37342,37432,37513,37603,37690,37780,37866,37954,38045,38133,38218,38308,38391,38481,38566,38657,38747,38836,38920,39013,39097,39188,39270,39355,39442,39529,39617,39703,39795,39882,39965,40052,40138,40227,40317,40407,40498,40582,40666,40755,40838,40923,41017,41105,41196,41279,41361,41448,41534,41617,41704,41787,41873,41956,42042,42123,42214,42297,42383,42473,42560,42645,42734,42816,42903,42992,43073,43158,43248,43331,43423,43514,43598,43689,43766,43855,43940,44022,44115,44204,44287,44369,44453,44538,44622,44709,44794,44885,44971,45056,45146,45230,45316,45402,45483,45572,45655,45744,45830,45915,46003,46094,46184,46275,46365,46449,46536,46618,46710,46801,46893,46983,47070,47154,47244,47325,47414,47502,47589,47667,47756,47843,47931,48026,48116,48209,48300,48387,48468,48562,48648,48737,48818,48905,48994,49082,49170,49261,49347,49433,49519,49603,49692,49776,49864,49955,50038,50130,50218,50306,50395,50484,50575,50658,50745,50836,50922,51010,51097,51181,51271,51360,51447,51533,51616,51704,51792,51876,51967,52046,52134,52222,52312,52399,52486,52574,52665,52753,52841,52920,53012,53105,53196,53281,53372,53455,53546,53634,53724,53811,53905,53990,54082,54164,54251,54334,54420,54511,54595,54685,54775,54865,54953,55041,55125,55213,55299,55388,55477,55569,55651,55743,55831,55915,56007,56096,56185,56273,56360,56446,56528,56615,56704,56790,56875,56957,57040,57120,57203,57289,57372,57460,57552,57642,57731,57820,57908,57998,58086,58166,58252,58343,58434,58517,58601,58682,58772,58862,58949,59037,59124,59214,59305,59394,59482,59570,59653,59740,59827,59909,60003,60091,60179,60268,60358,60445,60534,60624,60711,60801,60890,60981,61072,61164,61248,61333,61422,61511,61595,61678,61767,61850,61933,62021,62110,62195,62284,62375,62461,62546,62636,62727,62820,62908,62992,63079,63168,63254,63343,63433,63523,63613,63698,63788,63874,63962,64051,64139,64228,64309,64397,64486,64575,64665,64750,64843,64935,65017,65106,65193,65281,65372,65465,65554,65641,65725,65814,65899,65991,66077,66162,66249,66341,66425,66510,66595,66685,66776,66868,66957,67047,67130,67219,67307,67398,67488,67570,67660,67741,67835,67923,68013,68106,68194,68285,68378,68464,68549,68634,68720,68807,68895,68978,69065,69154,69243,69335,69421,69508,69594,69680,69765,69852,69941,70026,70117,70209,70294,70378,70461,70555,70643,70736,70823,70908,70993,71085,71176,71267,71357,71449,71537,71626,71714,71803,71885,71973,72058,72144,72231,72322,72410,72499,72588,72678,72771,72865,72957,73042,73137,73228,73315,73400,73486,73576,73664,73751,73839,73926,74011,74097,74185,74275,74366,74454,74546,74629,74717,74806,74890,74979,75061,75152,75240,75326,75416,75507,75600,75691,75778,75857,75941,76028,76109,76203,76296,76384,76468,76552,76638,76732,76817,76909,76996,77080,77167,77253,77335,77414,77495,77588,77680,77768,77853,77940,78027,78119,78210,78300,78389,78479,78564,78651,78741,78827,78922,79009,79092,79173,79260,79350,79439,79531,79621,79709,79799,79888,79983,80062,80149,80233,80324,80408


==> old/submission 3/plots/marv2_marv1.dat <==
i	p
100	0
200	0
300	1
400	2
500	2
600	4
700	4
800	4
900	4
1000	6
1100	7
1200	8
1300	10
1400	12
1500	13
1600	15
1700	18
1800	20
1900	24
2000	31
2100	32
2200	33
2300	37
2400	41
2500	45
2600	48
2700	48
2800	53
2900	55
3000	57
3100	62
3200	69
3300	73
3400	76
3500	83
3600	90
3700	100
3800	103
3900	107
4000	110
4100	110
4200	117
4300	126
4400	138
4500	142
4600	146
4700	147
4800	153
4900	155
5000	155
5100	161
5200	166
5300	172
5400	175
5500	178
5600	190
5700	198
5800	205
5900	214
6000	223
6100	226
6200	230
6300	242
6400	245
6500	251
6600	258
6700	264
6800	271
6900	278
7000	286
7100	298
7200	301
7300	308
7400	318
7500	329
7600	339
7700	346
7800	353
7900	358
8000	365
8100	375
8200	384
8300	390
8400	403
8500	409
8600	414
8700	423
8800	429
8900	437
9000	446
9100	456
9200	461
9300	469
9400	477
9500	486
9600	498
9700	509
9800	519
9900	530
10000	541
10100	550
10200	559
10300	568
10400	578
10500	591
10600	601
10700	611
10800	619
10900	626
11000	631
11100	638
11200	646
11300	657
11400	663
11500	670
11600	677
11700	690
11800	700
11900	708
12000	716
12100	729
12200	735
12300	745
12400	753
12500	764
12600	775
12700	786
12800	798
12900	809
13000	819
13100	828
13200	835
13300	841
13400	856
13500	868
13600	878
13700	892
13800	898
13900	908
14000	919
14100	931
14200	946
14300	961
14400	966
14500	978
14600	986
14700	999
14800	1004
14900	1015
15000	1026
15100	1033
15200	1044
15300	1058
15400	1062
15500	1072
15600	1080
15700	1092
15800	1104
15900	1114
16000	1124
16100	1131
16200	1144
16300	1158
16400	1168
16500	1180
16600	1193
16700	1202
16800	1208
16900	1220
17000	1230
17100	1236
17200	1251
17300	1262
17400	1274
17500	1285
17600	1295
17700	1311
17800	1321
17900	1333
18000	1345
18100	1355
18200	1370
18300	1383
18400	1395
18500	1403
18600	1414
18700	1425
18800	1438
18900	1451
19000	1461
19100	1478
19200	1485
19300	1490
19400	1503
19500	1512
19600	1521
19700	1527
19800	1534
19900	1548
20000	1561
20100	1574
20200	1588
20300	1595
20400	1607
20500	1620
20600	1632
20700	1643
20800	1657
20900	1668
21000	1682
21100	1693
21200	1701
21300	1708
21400	1715
21500	1726
21600	1735
21700	1746
21800	1758
21900	1771
22000	1781
22100	1789
22200	1800
22300	1812
22400	1826
22500	1834
22600	1846
22700	1860
22800	1868
22900	1882
23000	1890
23100	1902
23200	1910
23300	1924
23400	1935
23500	1951
23600	1958
23700	1970
23800	1983
23900	1991
24000	2003
24100	2015
24200	2028
24300	2044
24400	2054
24500	2071
24600	2078
24700	2089
24800	2097
24900	2106
25000	2118
25100	2128
25200	2134
25300	2141
25400	2149
25500	2161
25600	2174
25700	2181
25800	2187
25900	2202
26000	2215
26100	2226
26200	2242
26300	2251
26400	2261
26500	2270
26600	2274
26700	2286
26800	2301
26900	2309
27000	2323
27100	2334
27200	2342
27300	2352
27400	2362
27500	2372
27600	2391
27700	2398
27800	2405
27900	2419
28000	2430
28100	2442
28200	2452
28300	2457
28400	2464
28500	2476
28600	2485
28700	2495
28800	2508
28900	2521
29000	2537
29100	2550
29200	2562
29300	2574
29400	2587
29500	2608
29600	2618
29700	2630
29800	2639
29900	2653
30000	2666
30100	2674
30200	2690
30300	2700
30400	2710
30500	2721
30600	2729
30700	2745
30800	2761
30900	2768
31000	2780
31100	2792
31200	2800
31300	2808
31400	2821
31500	2832
31600	2840
31700	2847
31800	2856
31900	2865
32000	2883
32100	2896
32200	2904
32300	2920
32400	2935
32500	2944
32600	2961
32700	2975
32800	2988
32900	2996
33000	3002
33100	3011
33200	3028
33300	3040
33400	3055
33500	3067
33600	3084
33700	3093
33800	3105
33900	3120
34000	3133
34100	3149
34200	3165
34300	3173
34400	3191
34500	3202
34600	3211
34700	3224
34800	3233
34900	3249
35000	3262
35100	3278
35200	3287
35300	3304
35400	3316
35500	3327
35600	3337
35700	3353
35800	3368
35900	3379
36000	3391
36100	3404
36200	3417
36300	3429
36400	3438
36500	3451
36600	3459
36700	3470
36800	3485
36900	3497
37000	3509
37100	3516
37200	3530
37300	3543
37400	3557
37500	3574
37600	3586
37700	3593
37800	3604
37900	3615
38000	3626
38100	3639
38200	3663
38300	3673
38400	3687
38500	3702
38600	3713
38700	3722
38800	3733
38900	3747
39000	3759
39100	3771
39200	3782
39300	3794
39400	3814
39500	3827
39600	3841
39700	3853
39800	3870
39900	3886
40000	3900
40100	3910
40200	3934
40300	3945
40400	3959
40500	3971
40600	3981
40700	3992
40800	4002
40900	4014
41000	4027
41100	4040
41200	4051
41300	4068
41400	4081
41500	4095
41600	4116
41700	4132
41800	4140
41900	4155
42000	4169
42100	4182
42200	4197
42300	4208
42400	4223
42500	4235
42600	4246
42700	4259
42800	4273
42900	4291
43000	4306
43100	4323
43200	4339
43300	4351
43400	4364
43500	4369
43600	4382
43700	4398
43800	4408
43900	4417
44000	4431
44100	4443
44200	4456
44300	4469
44400	4478
44500	4488
44600	4495
44700	4504
44800	4525
44900	4538
45000	4551
45100	4559
45200	4566
45300	4575
45400	4588
45500	4597
45600	4614
45700	4633
45800	4648
45900	4663
46000	4680
46100	4692
46200	4704
46300	4716
46400	4733
46500	4742
46600	4758
46700	4771
46800	4784
46900	4796
47000	4804
47100	4816
47200	4831
47300	4841
47400	4854
47500	4873
47600	4888
47700	4900
47800	4915
47900	4932
48000	4947
48100	4960
48200	4974
48300	4985
48400	4992
48500	5007
48600	5021
48700	5038
48800	5051
48900	5062
49000	5073
49100	5091
49200	5106
49300	5117
49400	5128
49500	5136
49600	5150
49700	5158
49800	5170
49900	5181
50000	5195
50100	5205
50200	5216
50300	5231
50400	5240
50500	5250
50600	5260
50700	5272
50800	5284
50900	5294
51000	5313
51100	5323
51200	5335
51300	5345
51400	5359
51500	5371
51600	5380
51700	5392
51800	5407
51900	5416
52000	5433
52100	5443
52200	5458
52300	5467
52400	5477
52500	5487
52600	5503
52700	5510
52800	5526
52900	5535
53000	5552
53100	5567
53200	5580
53300	5593
53400	5605
53500	5618
53600	5626
53700	5639
53800	5656
53900	5669
54000	5683
54100	5694
54200	5704
54300	5714
54400	5723
54500	5739
54600	5754
54700	5765
54800	5782
54900	5797
55000	5803
55100	5815
55200	5824
55300	5841
55400	5858
55500	5871
55600	5885
55700	5901
55800	5914
55900	5931
56000	5944
56100	5961
56200	5975
56300	5994
56400	6003
56500	6019
56600	6033
56700	6043
56800	6056
56900	6071
57000	6082
57100	6099
57200	6112
57300	6123
57400	6142
57500	6157
57600	6167
57700	6184
57800	6192
57900	6201
58000	6217
58100	6226
58200	6249
58300	6260
58400	6275
58500	6293
58600	6300
58700	6311
58800	6328
58900	6346
59000	6362
59100	6377
59200	6392
59300	6405
59400	6420
59500	6429
59600	6442
59700	6457
59800	6467
59900	6482
60000	6496
60100	6510
60200	6529
60300	6540
60400	6557
60500	6568
60600	6582
60700	6597
60800	6609
60900	6618
61000	6628
61100	6637
61200	6647
61300	6663
61400	6676
61500	6694
61600	6702
61700	6711
61800	6719
61900	6728
62000	6741
62100	6757
62200	6767
62300	6786
62400	6797
62500	6809
62600	6822
62700	6844
62800	6855
62900	6868
63000	6880
63100	6885
63200	6895
63300	6902
63400	6911
63500	6924
63600	6943
63700	6949
63800	6963
63900	6974
64000	6993
64100	7006
64200	7017
64300	7029
64400	7041
64500	7050
64600	7064
64700	7077
64800	7091
64900	7107
65000	7118
65100	7134
65200	7146
65300	7155
65400	7172
65500	7180
65600	7192
65700	7204
65800	7215
65900	7226
66000	7235
66100	7252
66200	7265
66300	7274
66400	7288
66500	7300
66600	7313
66700	7329
66800	7339
66900	7350
67000	7363
67100	7377
67200	7394
67300	7406
67400	7418
67500	7434
67600	7443
67700	7464
67800	7476
67900	7488
68000	7498
68100	7511
68200	7524
68300	7536
68400	7545
68500	7557
68600	7568
68700	7589
68800	7597
68900	7604
69000	7613
69100	7628
69200	7637
69300	7654
69400	7663
69500	7675
69600	7685
69700	7698
69800	7704
69900	7719
70000	7727
70100	7745
70200	7758
70300	7775
70400	7789
70500	7798
70600	7814
70700	7824
70800	7834
70900	7844
71000	7856
71100	7868
71200	7884
71300	7896
71400	7910
71500	7921
71600	7932
71700	7940
71800	7958
71900	7966
72000	7978
72100	7994
72200	8002
72300	8013
72400	8024
72500	8036
72600	8048
72700	8062
72800	8080
72900	8093
73000	8104
73100	8118
73200	8133
73300	8151
73400	8168
73500	8188
73600	8205
73700	8219
73800	8236
73900	8248
74000	8256
74100	8266
74200	8277
74300	8288
74400	8300
74500	8310
74600	8322
74700	8342
74800	8356
74900	8365
75000	8374
75100	8391
75200	8407
75300	8426
75400	8436
75500	8446
75600	8459
75700	8471
75800	8484
75900	8494
76000	8503
76100	8514
76200	8526
76300	8538
76400	8555
76500	8568
76600	8581
76700	8599
76800	8605
76900	8617
77000	8629
77100	8640
77200	8650
77300	8663
77400	8674
77500	8684
77600	8697
77700	8707
77800	8718
77900	8727
78000	8736
78100	8744
78200	8760
78300	8775
78400	8786
78500	8797
78600	8813
78700	8830
78800	8841
78900	8858
79000	8875
79100	8887
79200	8898
79300	8913
79400	8924
79500	8933
79600	8947
79700	8962
79800	8972
79900	8981
80000	8988
80100	9000
80200	9016
80300	9029
80400	9040
80500	9054
80600	9065
80700	9075
80800	9085
80900	9095
81000	9110
81100	9120
81200	9134
81300	9146
81400	9157
81500	9169
81600	9180
81700	9199
81800	9211
81900	9222
82000	9233
82100	9243
82200	9258
82300	9265
82400	9273
82500	9291
82600	9302
82700	9315
82800	9327
82900	9336
83000	9343
83100	9354
83200	9367
83300	9383
83400	9394
83500	9409
83600	9417
83700	9431
83800	9446
83900	9459
84000	9467
84100	9483
84200	9498
84300	9513
84400	9523
84500	9532
84600	9540
84700	9551
84800	9561
84900	9578
85000	9589
85100	9601
85200	9610
85300	9620
85400	9638
85500	9648
85600	9667
85700	9673
85800	9685
85900	9695
86000	9702
86100	9714
86200	9723
86300	9730
86400	9744
86500	9759
86600	9774
86700	9788
86800	9801
86900	9813
87000	9830
87100	9843
87200	9854
87300	9865
87400	9873
87500	9887
87600	9900
87700	9914
87800	9928
87900	9943
88000	9956
88100	9967
88200	9982
88300	9991
88400	9999
88500	10014
88600	10030
88700	10047
88800	10053
88900	10065
89000	10072
89100	10085
89200	10100
89300	10115
89400	10123
89500	10132
89600	10141
89700	10151
89800	10159
89900	10171
90000	10182
90100	10194
90200	10205
90300	10223
90400	10235
90500	10250
90600	10264
90700	10277
90800	10286
90900	10298
91000	10309
91100	10320
91200	10330
91300	10337
91400	10343
91500	10351
91600	10366
91700	10371
91800	10380
91900	10393
92000	10408
92100	10422
92200	10432
92300	10444
92400	10457
92500	10469
92600	10482
92700	10497
92800	10511
92900	10523
93000	10533
93100	10542
93200	10554
93300	10562
93400	10579
93500	10591
93600	10602
93700	10618
93800	10629
93900	10647
94000	10656
94100	10668
94200	10682
94300	10692
94400	10701
94500	10708
94600	10717
94700	10730
94800	10751
94900	10767
95000	10780
95100	10799
95200	10805
95300	10812
95400	10824
95500	10840
95600	10856
95700	10870
95800	10876
95900	10891
96000	10899
96100	10912
96200	10928
96300	10941
96400	10955
96500	10973
96600	10994
96700	11013
96800	11020
96900	11028
97000	11040
97100	11055
97200	11068
97300	11081
97400	11089
97500	11098
97600	11108
97700	11119
97800	11129
97900	11144
98000	11157
98100	11167
98200	11181
98300	11186
98400	11199
98500	11216
98600	11235
98700	11248
98800	11258
98900	11269
99000	11277
99100	11287
99200	11299
99300	11309
99400	11320
99500	11325
99600	11346
99700	11359
99800	11375
99900	11384
100000	11400


==> old/submission 3/plots/marv3_marv1.dat <==
i	v
100	1
200	4
300	6
400	9
500	15
600	23
700	32
800	42
900	48
1000	59
1100	68
1200	80
1300	88
1400	99
1500	114
1600	131
1700	153
1800	170
1900	187
2000	204
2100	222
2200	245
2300	263
2400	286
2500	309
2600	333
2700	356
2800	379
2900	409
3000	441
3100	460
3200	479
3300	507
3400	538
3500	572
3600	601
3700	632
3800	657
3900	694
4000	727
4100	765
4200	797
4300	827
4400	863
4500	896
4600	934
4700	973
4800	1016
4900	1049
5000	1083
5100	1124
5200	1161
5300	1206
5400	1249
5500	1297
5600	1333
5700	1378
5800	1424
5900	1471
6000	1519
6100	1566
6200	1613
6300	1668
6400	1716
6500	1765
6600	1816
6700	1868
6800	1927
6900	1980
7000	2031
7100	2084
7200	2133
7300	2185
7400	2235
7500	2285
7600	2336
7700	2384
7800	2435
7900	2487
8000	2541
8100	2590
8200	2647
8300	2699
8400	2750
8500	2804
8600	2868
8700	2915
8800	2968
8900	3021
9000	3074
9100	3129
9200	3193
9300	3249
9400	3307
9500	3364
9600	3415
9700	3479
9800	3537
9900	3590
10000	3649
10100	3714
10200	3782
10300	3836
10400	3900
10500	3960
10600	4027
10700	4089
10800	4152
10900	4222
11000	4292
11100	4357
11200	4429
11300	4496
11400	4562
11500	4625
11600	4692
11700	4751
11800	4812
11900	4882
12000	4955
12100	5020
12200	5093
12300	5161
12400	5236
12500	5308
12600	5372
12700	5440
12800	5506
12900	5577
13000	5651
13100	5729
13200	5804
13300	5878
13400	5944
13500	6017
13600	6089
13700	6159
13800	6242
13900	6313
14000	6384
14100	6456
14200	6524
14300	6594
14400	6678
14500	6752
14600	6828
14700	6899
14800	6969
14900	7045
15000	7114
15100	7195
15200	7261
15300	7335
15400	7415
15500	7492
15600	7562
15700	7636
15800	7708
15900	7786
16000	7866
16100	7939
16200	8018
16300	8088
16400	8164
16500	8237
16600	8310
16700	8391
16800	8474
16900	8548
17000	8630
17100	8709
17200	8780
17300	8862
17400	8931
17500	9013
17600	9089
17700	9164
17800	9244
17900	9316
18000	9388
18100	9469
18200	9549
18300	9625
18400	9701
18500	9781
18600	9857
18700	9939
18800	10017
18900	10095
19000	10174
19100	10250
19200	10334
19300	10416
19400	10492
19500	10575
19600	10659
19700	10748
19800	10829
19900	10899
20000	10980
20100	11061
20200	11135
20300	11216
20400	11292
20500	11372
20600	11451
20700	11531
20800	11615
20900	11703
21000	11782
21100	11866
21200	11953
21300	12039
21400	12123
21500	12203
21600	12288
21700	12371
21800	12447
21900	12526
22000	12611
22100	12697
22200	12782
22300	12862
22400	12943
22500	13025
22600	13106
22700	13188
22800	13265
22900	13345
23000	13429
23100	13511
23200	13599
23300	13682
23400	13768
23500	13845
23600	13932
23700	14013
23800	14094
23900	14181
24000	14265
24100	14347
24200	14424
24300	14505
24400	14587
24500	14666
24600	14755
24700	14839
24800	14924
24900	15007
25000	15090
25100	15177
25200	15266
25300	15352
25400	15441
25500	15526
25600	15606
25700	15696
25800	15786
25900	15867
26000	15942
26100	16027
26200	16107
26300	16196
26400	16285
26500	16372
26600	16461
26700	16546
26800	16626
26900	16710
27000	16795
27100	16877
27200	16965
27300	17053
27400	17140
27500	17224
27600	17304
27700	17395
27800	17482
27900	17565
28000	17650
28100	17735
28200	17823
28300	17911
28400	18002
28500	18086
28600	18171
28700	18260
28800	18343
28900	18429
29000	18510
29100	18594
29200	18679
29300	18761
29400	18848
29500	18924
29600	19009
29700	19094
29800	19184
29900	19266
30000	19349
30100	19440
30200	19521
30300	19609
30400	19695
30500	19776
30600	19867
30700	19950
30800	20031
30900	20122
31000	20209
31100	20295
31200	20386
31300	20471
31400	20556
31500	20642
31600	20733
31700	20825
31800	20914
31900	21002
32000	21083
32100	21167
32200	21259
32300	21340
32400	21425
32500	21515
32600	21595
32700	21678
32800	21763
32900	21854
33000	21944
33100	22035
33200	22116
33300	22201
33400	22284
33500	22372
33600	22455
33700	22544
33800	22630
33900	22712
34000	22797
34100	22881
34200	22965
34300	23056
34400	23136
34500	23221
34600	23309
34700	23396
34800	23487
34900	23570
35000	23656
35100	23738
35200	23826
35300	23908
35400	23993
35500	24082
35600	24170
35700	24251
35800	24334
35900	24420
36000	24507
36100	24594
36200	24680
36300	24768
36400	24859
36500	24945
36600	25036
36700	25124
36800	25207
36900	25293
37000	25380
37100	25473
37200	25559
37300	25645
37400	25731
37500	25814
37600	25901
37700	25992
37800	26080
37900	26169
38000	26258
38100	26345
38200	26421
38300	26509
38400	26594
38500	26678
38600	26764
38700	26855
38800	26944
38900	27029
39000	27115
39100	27203
39200	27292
39300	27378
39400	27458
39500	27545
39600	27631
39700	27717
39800	27799
39900	27882
40000	27966
40100	28056
40200	28130
40300	28218
40400	28304
40500	28392
40600	28481
40700	28569
40800	28659
40900	28746
41000	28833
41100	28919
41200	29006
41300	29088
41400	29173
41500	29259
41600	29338
41700	29422
41800	29514
41900	29599
42000	29685
42100	29772
42200	29857
42300	29946
42400	30031
42500	30118
42600	30205
42700	30291
42800	30377
42900	30458
43000	30543
43100	30626
43200	30710
43300	30798
43400	30883
43500	30978
43600	31065
43700	31149
43800	31239
43900	31330
44000	31416
44100	31504
44200	31591
44300	31678
44400	31768
44500	31858
44600	31950
44700	32041
44800	32120
44900	32205
45000	32292
45100	32384
45200	32477
45300	32568
45400	32655
45500	32744
45600	32827
45700	32908
45800	32992
45900	33077
46000	33159
46100	33247
46200	33335
46300	33423
46400	33505
46500	33596
46600	33680
46700	33766
46800	33853
46900	33941
47000	34033
47100	34121
47200	34206
47300	34295
47400	34382
47500	34463
47600	34547
47700	34634
47800	34718
47900	34800
48000	34885
48100	34972
48200	35057
48300	35146
48400	35238
48500	35323
48600	35409
48700	35492
48800	35579
48900	35668
49000	35757
49100	35839
49200	35924
49300	36013
49400	36102
49500	36194
49600	36280
49700	36372
49800	36460
49900	36548
50000	36634
50100	36724
50200	36813
50300	36898
50400	36987
50500	37077
50600	37167
50700	37255
50800	37342
50900	37432
51000	37513
51100	37603
51200	37690
51300	37780
51400	37866
51500	37954
51600	38045
51700	38133
51800	38218
51900	38308
52000	38391
52100	38481
52200	38566
52300	38657
52400	38747
52500	38836
52600	38920
52700	39013
52800	39097
52900	39188
53000	39270
53100	39355
53200	39442
53300	39529
53400	39617
53500	39703
53600	39795
53700	39882
53800	39965
53900	40052
54000	40138
54100	40227
54200	40317
54300	40407
54400	40498
54500	40582
54600	40666
54700	40755
54800	40838
54900	40923
55000	41017
55100	41105
55200	41196
55300	41279
55400	41361
55500	41448
55600	41534
55700	41617
55800	41704
55900	41787
56000	41873
56100	41956
56200	42042
56300	42123
56400	42214
56500	42297
56600	42383
56700	42473
56800	42560
56900	42645
57000	42734
57100	42816
57200	42903
57300	42992
57400	43073
57500	43158
57600	43248
57700	43331
57800	43423
57900	43514
58000	43598
58100	43689
58200	43766
58300	43855
58400	43940
58500	44022
58600	44115
58700	44204
58800	44287
58900	44369
59000	44453
59100	44538
59200	44622
59300	44709
59400	44794
59500	44885
59600	44971
59700	45056
59800	45146
59900	45230
60000	45316
60100	45402
60200	45483
60300	45572
60400	45655
60500	45744
60600	45830
60700	45915
60800	46003
60900	46094
61000	46184
61100	46275
61200	46365
61300	46449
61400	46536
61500	46618
61600	46710
61700	46801
61800	46893
61900	46983
62000	47070
62100	47154
62200	47244
62300	47325
62400	47414
62500	47502
62600	47589
62700	47667
62800	47756
62900	47843
63000	47931
63100	48026
63200	48116
63300	48209
63400	48300
63500	48387
63600	48468
63700	48562
63800	48648
63900	48737
64000	48818
64100	48905
64200	48994
64300	49082
64400	49170
64500	49261
64600	49347
64700	49433
64800	49519
64900	49603
65000	49692
65100	49776
65200	49864
65300	49955
65400	50038
65500	50130
65600	50218
65700	50306
65800	50395
65900	50484
66000	50575
66100	50658
66200	50745
66300	50836
66400	50922
66500	51010
66600	51097
66700	51181
66800	51271
66900	51360
67000	51447
67100	51533
67200	51616
67300	51704
67400	51792
67500	51876
67600	51967
67700	52046
67800	52134
67900	52222
68000	52312
68100	52399
68200	52486
68300	52574
68400	52665
68500	52753
68600	52841
68700	52920
68800	53012
68900	53105
69000	53196
69100	53281
69200	53372
69300	53455
69400	53546
69500	53634
69600	53724
69700	53811
69800	53905
69900	53990
70000	54082
70100	54164
70200	54251
70300	54334
70400	54420
70500	54511
70600	54595
70700	54685
70800	54775
70900	54865
71000	54953
71100	55041
71200	55125
71300	55213
71400	55299
71500	55388
71600	55477
71700	55569
71800	55651
71900	55743
72000	55831
72100	55915
72200	56007
72300	56096
72400	56185
72500	56273
72600	56360
72700	56446
72800	56528
72900	56615
73000	56704
73100	56790
73200	56875
73300	56957
73400	57040
73500	57120
73600	57203
73700	57289
73800	57372
73900	57460
74000	57552
74100	57642
74200	57731
74300	57820
74400	57908
74500	57998
74600	58086
74700	58166
74800	58252
74900	58343
75000	58434
75100	58517
75200	58601
75300	58682
75400	58772
75500	58862
75600	58949
75700	59037
75800	59124
75900	59214
76000	59305
76100	59394
76200	59482
76300	59570
76400	59653
76500	59740
76600	59827
76700	59909
76800	60003
76900	60091
77000	60179
77100	60268
77200	60358
77300	60445
77400	60534
77500	60624
77600	60711
77700	60801
77800	60890
77900	60981
78000	61072
78100	61164
78200	61248
78300	61333
78400	61422
78500	61511
78600	61595
78700	61678
78800	61767
78900	61850
79000	61933
79100	62021
79200	62110
79300	62195
79400	62284
79500	62375
79600	62461
79700	62546
79800	62636
79900	62727
80000	62820
80100	62908
80200	62992
80300	63079
80400	63168
80500	63254
80600	63343
80700	63433
80800	63523
80900	63613
81000	63698
81100	63788
81200	63874
81300	63962
81400	64051
81500	64139
81600	64228
81700	64309
81800	64397
81900	64486
82000	64575
82100	64665
82200	64750
82300	64843
82400	64935
82500	65017
82600	65106
82700	65193
82800	65281
82900	65372
83000	65465
83100	65554
83200	65641
83300	65725
83400	65814
83500	65899
83600	65991
83700	66077
83800	66162
83900	66249
84000	66341
84100	66425
84200	66510
84300	66595
84400	66685
84500	66776
84600	66868
84700	66957
84800	67047
84900	67130
85000	67219
85100	67307
85200	67398
85300	67488
85400	67570
85500	67660
85600	67741
85700	67835
85800	67923
85900	68013
86000	68106
86100	68194
86200	68285
86300	68378
86400	68464
86500	68549
86600	68634
86700	68720
86800	68807
86900	68895
87000	68978
87100	69065
87200	69154
87300	69243
87400	69335
87500	69421
87600	69508
87700	69594
87800	69680
87900	69765
88000	69852
88100	69941
88200	70026
88300	70117
88400	70209
88500	70294
88600	70378
88700	70461
88800	70555
88900	70643
89000	70736
89100	70823
89200	70908
89300	70993
89400	71085
89500	71176
89600	71267
89700	71357
89800	71449
89900	71537
90000	71626
90100	71714
90200	71803
90300	71885
90400	71973
90500	72058
90600	72144
90700	72231
90800	72322
90900	72410
91000	72499
91100	72588
91200	72678
91300	72771
91400	72865
91500	72957
91600	73042
91700	73137
91800	73228
91900	73315
92000	73400
92100	73486
92200	73576
92300	73664
92400	73751
92500	73839
92600	73926
92700	74011
92800	74097
92900	74185
93000	74275
93100	74366
93200	74454
93300	74546
93400	74629
93500	74717
93600	74806
93700	74890
93800	74979
93900	75061
94000	75152
94100	75240
94200	75326
94300	75416
94400	75507
94500	75600
94600	75691
94700	75778
94800	75857
94900	75941
95000	76028
95100	76109
95200	76203
95300	76296
95400	76384
95500	76468
95600	76552
95700	76638
95800	76732
95900	76817
96000	76909
96100	76996
96200	77080
96300	77167
96400	77253
96500	77335
96600	77414
96700	77495
96800	77588
96900	77680
97000	77768
97100	77853
97200	77940
97300	78027
97400	78119
97500	78210
97600	78300
97700	78389
97800	78479
97900	78564
98000	78651
98100	78741
98200	78827
98300	78922
98400	79009
98500	79092
98600	79173
98700	79260
98800	79350
98900	79439
99000	79531
99100	79621
99200	79709
99300	79799
99400	79888
99500	79983
99600	80062
99700	80149
99800	80233
99900	80324
100000	80408


==> old/submission 3/plots/runtime/1000/timings_both.dat <==
n	millisec
1	11
2	17
3	21
4	25
5	30
6	36
7	41
8	46
9	52
10	57
11	63
12	71
13	77
14	82
15	89
16	94
17	102
18	109
19	116
20	124
21	131
22	140
23	147
24	155
25	161
26	171
27	178
28	187
29	194
30	203
31	212
32	220
33	230
34	239
35	248
36	258
37	268
38	277
39	356
40	364
41	373
42	383
43	393
44	404
45	413
46	424
47	434
48	444
49	454
50	538
51	547
52	557
53	570
54	656
55	667
56	678
57	694
58	707
59	719
60	733
61	744
62	756
63	770
64	781
65	864
66	887
67	973
68	1059
69	1146
70	1158
71	1245
72	1258
73	1268
74	1358
75	1448
76	1459
77	1471
78	1488
79	1574
80	1666
81	1678
82	1768
83	1781
84	1795
85	1813
86	1826
87	1842
88	1857
89	1874
90	1888
91	1973
92	1988
93	2082
94	2095
95	2112
96	2207
97	2298
98	2310
99	2329
100	2347
101	2442
102	2455
103	2551
104	2571
105	2662
106	2677
107	2700
108	2715
109	2731
110	2749
111	2766
112	2784
113	2802
114	2817
115	2834
116	2926
117	2940
118	2959
119	2978
120	3065
121	3158
122	3174
123	3265
124	3357
125	3375
126	3398
127	3416
128	3436
129	3455
130	3473
131	3564
132	3662
133	3757
134	3774
135	3798
136	3816
137	3909
138	4004
139	4022
140	4117
141	4134
142	4229
143	4248
144	4272
145	4296
146	4315
147	4407
148	4425
149	4448
150	4466
151	4491
152	4513
153	4607
154	4625
155	4649
156	4672
157	4771
158	4867
159	4887
160	4913
161	5007
162	5029
163	5054
164	5076
165	5172
166	5266
167	5364
168	5459
169	5561
170	5582
171	5605
172	5631
173	5651
174	5673
175	5773
176	5873
177	5972
178	6070
179	6093
180	6187
181	6209
182	6303
183	6326
184	6351
185	6379
186	6475
187	6571
188	6680
189	6789
190	6889
191	6989
192	7012
193	7112
194	7211
195	7314
196	7414
197	7436
198	7461
199	7556
200	7586
201	7610
202	7703
203	7805
204	7828
205	7922
206	7947
207	8048
208	8071
209	8169
210	8196
211	8298
212	8403
213	8506
214	8529
215	8630
216	8652
217	8751
218	8778
219	8882
220	8982
221	9084
222	9182
223	9284
224	9384
225	9409
226	9510
227	9614
228	9715
229	9820
230	9917
231	9941
232	9967
233	9994
234	10101
235	10201
236	10228
237	10329
238	10424
239	10450
240	10556
241	10583
242	10614
243	10640
244	10737
245	10842
246	10870
247	10897
248	10927
249	10951
250	11052
251	11074
252	11101
253	11131
254	11229
255	11254
256	11357
257	11462
258	11563
259	11665
260	11772
261	11876
262	11983
263	12085
264	12184
265	12285
266	12390
267	12491
268	12595
269	12697
270	12720
271	12822
272	12923
273	13023
274	13126
275	13229
276	13333
277	13432
278	13538
279	13641
280	13742
281	13851
282	13884
283	13983
284	14083
285	14188
286	14289
287	14386
288	14486
289	14511
290	14606
291	14629
292	14724
293	14823
294	14920
295	15022
296	15117
297	15218
298	15314
299	15343
300	15445
301	15544
302	15575
303	15607
304	15638
305	15742
306	15763
307	15867
308	15966
309	16002
310	16032
311	16129
312	16157
313	16186
314	16284
315	16385
316	16416
317	16514
318	16548
319	16651
320	16760
321	16864
322	16967
323	17076
324	17182
325	17213
326	17310
327	17340
328	17371
329	17401
330	17432
331	17530
332	17636
333	17739
334	17771
335	17872
336	17978
337	18082
338	18192
339	18297
340	18397
341	18428
342	18529
343	18631
344	18661
345	18763
346	18868
347	18973
348	19005
349	19110
350	19214
351	19319
352	19429
353	19533
354	19637
355	19741
356	19772
357	19876
358	19908
359	20016
360	20042
361	20150
362	20250
363	20281
364	20386
365	20488
366	20599
367	20703
368	20809
369	20914
370	21032
371	21138
372	21169
373	21279
374	21392
375	21426
376	21529
377	21632
378	21730
379	21835
380	21944
381	22050
382	22159
383	22260
384	22366
385	22476
386	22585
387	22689
388	22790
389	22895
390	23000
391	23104
392	23207
393	23308
394	23413
395	23448
396	23549
397	23582
398	23690
399	23799
400	23905
401	24011
402	24048
403	24083
404	24187
405	24292
406	24395
407	24507
408	24611
409	24641
410	24746
411	24783
412	24883
413	24987
414	25093
415	25197
416	25231
417	25338
418	25440
419	25545
420	25650
421	25683
422	25787
423	25897
424	26002
425	26034
426	26140
427	26246
428	26351
429	26460
430	26569
431	26691
432	26803
433	26919
434	27020
435	27126
436	27158
437	27262
438	27295
439	27403
440	27511
441	27617
442	27657
443	27768
444	27878
445	27985
446	28093
447	28197
448	28302
449	28409
450	28523
451	28635
452	28742
453	28772
454	28809
455	28913
456	29018
457	29130
458	29234
459	29387
460	29549
461	29713
462	29876
463	30016
464	30065
465	30235
466	30359
467	30468
468	30584
469	30699
470	30828
471	30957
472	31086
473	31211
474	31359
475	31556
476	31765
477	31951
478	32011
479	32198
480	32335
481	32446
482	32556
483	32685
484	32834
485	32991
486	33138
487	33285
488	33336
489	33479
490	33611
491	33737
492	33836
493	33945
494	34053
495	34176
496	34280
497	34390
498	34495
499	34529
500	34630
501	34663
502	34773
503	34878
504	34913
505	35018
506	35126
507	35234
508	35350
509	35461
510	35571
511	35607
512	35712
513	35831
514	35939
515	35974
516	36079
517	36190
518	36297
519	36414
520	36450
521	36560
522	36674
523	36787
524	36900
525	37007
526	37125
527	37230
528	37341
529	37448
530	37555
531	37595
532	37626
533	37729
534	37838
535	37877
536	37983
537	38100
538	38203
539	38315
540	38425
541	38530
542	38645
543	38762
544	38872
545	38988
546	39095
547	39214
548	39332
549	39446
550	39551
551	39661
552	39770
553	39808
554	39911
555	40024
556	40132
557	40247
558	40290
559	40397
560	40503
561	40616
562	40657
563	40758
564	40902
565	41044
566	41184
567	41315
568	41433
569	41580
570	41709
571	41841
572	41954
573	42067
574	42195
575	42322
576	42456
577	42500
578	42633
579	42678
580	42715
581	42761
582	42876
583	42982
584	43088
585	43122
586	43226
587	43335
588	43438
589	43539
590	43646
591	43752
592	43881
593	44013
594	44147
595	44285
596	44409
597	44532
598	44654
599	44779
600	44926
601	44966
602	45101
603	45211
604	45331
605	45471
606	45603
607	45724
608	45831
609	45949
610	46063
611	46206
612	46348
613	46482
614	46616
615	46658
616	46787
617	46901
618	47071
619	47239
620	47372
621	47478
622	47584
623	47689
624	47792
625	47913
626	48076
627	48262
628	48425
629	48470
630	48597
631	48729
632	48862
633	48984
634	49028
635	49143
636	49274
637	49403
638	49541
639	49672
640	49800
641	49924
642	50043
643	50174
644	50307
645	50441
646	50556
647	50658
648	50762
649	50880
650	50989
651	51107
652	51219
653	51331
654	51454
655	51561
656	51679
657	51788
658	51896
659	52009
660	52120
661	52225
662	52331
663	52449
664	52560
665	52669
666	52792
667	52903
668	53017
669	53137
670	53246
671	53358
672	53469
673	53580
674	53697
675	53803
676	53908
677	54016
678	54125
679	54167
680	54283
681	54392
682	54504
683	54616
684	54653
685	54766
686	54874
687	54990
688	55026
689	55133
690	55237
691	55347
692	55461
693	55573
694	55686
695	55788
696	55898
697	55995
698	56098
699	56208
700	56333
701	56445
702	56548
703	56656
704	56769
705	56881
706	57018
707	57081
708	57256
709	57413
710	57577
711	57757
712	57948
713	58122
714	58256
715	58421
716	58590
717	58744
718	58866
719	59015
720	59176
721	59327
722	59381
723	59528
724	59671
725	59798
726	59952
727	60087
728	60225
729	60353
730	60464
731	60571
732	60612
733	60729
734	60843
735	60959
736	61085
737	61195
738	61233
739	61378
740	61501
741	61628
742	61743
743	61860
744	62002
745	62135
746	62272
747	62410
748	62532
749	62649
750	62763
751	62874
752	62977
753	63092
754	63202
755	63311
756	63413
757	63537
758	63692
759	63842
760	64022
761	64148
762	64281
763	64460
764	64595
765	64759
766	64950
767	65102
768	65280
769	65429
770	65590
771	65767
772	65946
773	66134
774	66269
775	66429
776	66559
777	66683
778	66797
779	66922
780	67066
781	67231
782	67403
783	67545
784	67662
785	67775
786	67902
787	68025
788	68148
789	68302
790	68430
791	68554
792	68659
793	68774
794	68888
795	69009
796	69131
797	69283
798	69432
799	69559
800	69675
801	69825
802	69890
803	70074
804	70298
805	70533
806	70731
807	70886
808	71040
809	71207
810	71418
811	71549
812	71659
813	71763
814	71874
815	71988
816	72112
817	72282
818	72398
819	72553
820	72662
821	72778
822	72908
823	73017
824	73122
825	73225
826	73348
827	73508
828	73623
829	73741
830	73843
831	73944
832	74048
833	74149
834	74253
835	74356
836	74459
837	74562
838	74662
839	74769
840	74872
841	74976
842	75079
843	75180
844	75284
845	75384
846	75492
847	75592
848	75702
849	75798
850	75894
851	75997
852	76103
853	76205
854	76309
855	76416
856	76522
857	76633
858	76746
859	76853
860	76954
861	77059
862	77164
863	77264
864	77377
865	77482
866	77591
867	77701
868	77805
869	77905
870	78012
871	78047
872	78083
873	78193
874	78297
875	78399
876	78503
877	78605
878	78707
879	78813
880	78912
881	79021
882	79128
883	79233
884	79347
885	79454
886	79564
887	79674
888	79775
889	79880
890	79987
891	80089
892	80188
893	80295
894	80398
895	80501
896	80602
897	80702
898	80800
899	80907
900	81019
901	81121
902	81229
903	81331
904	81433
905	81540
906	81642
907	81743
908	81850
909	81952
910	82059
911	82169
912	82272
913	82374
914	82484
915	82591
916	82695
917	82799
918	82902
919	83008
920	83117
921	83220
922	83324
923	83434
924	83541
925	83649
926	83756
927	83792
928	83900
929	84008
930	84110
931	84211
932	84314
933	84420
934	84532
935	84638
936	84742
937	84849
938	84949
939	85050
940	85151
941	85247
942	85353
943	85455
944	85556
945	85657
946	85757
947	85859
948	85962
949	86002
950	86107
951	86214
952	86319
953	86427
954	86539
955	86641
956	86682
957	86789
958	86915
959	87118
960	87327
961	87471
962	87594
963	87702
964	87815
965	87926
966	88035
967	88153
968	88268
969	88397
970	88442
971	88552
972	88660
973	88769
974	88874
975	88990
976	89102
977	89209
978	89317
979	89436
980	89543
981	89658
982	89767
983	89874
984	89985
985	90099
986	90210
987	90354
988	90521
989	90684
990	90848
991	91011
992	91177
993	91329
994	91451
995	91568
996	91681
997	91791
998	91898
999	92010
1000	92125


==> old/submission 3/plots/runtime/1000/timings_both_offline.dat <==
n	millisec
1	4
2	8
3	13
4	18
5	23
6	29
7	34
8	39
9	43
10	51
11	56
12	65
13	70
14	76
15	81
16	87
17	95
18	101
19	107
20	116
21	124
22	133
23	139
24	148
25	155
26	164
27	171
28	181
29	188
30	197
31	205
32	215
33	224
34	233
35	242
36	252
37	261
38	272
39	313
40	322
41	332
42	341
43	351
44	360
45	370
46	381
47	392
48	403
49	414
50	457
51	467
52	478
53	489
54	533
55	544
56	557
57	569
58	582
59	594
60	607
61	619
62	631
63	644
64	658
65	700
66	714
67	759
68	802
69	845
70	856
71	901
72	917
73	930
74	973
75	1019
76	1031
77	1045
78	1058
79	1102
80	1148
81	1161
82	1205
83	1219
84	1232
85	1247
86	1260
87	1273
88	1287
89	1302
90	1317
91	1364
92	1377
93	1426
94	1439
95	1454
96	1501
97	1550
98	1566
99	1584
100	1601
101	1649
102	1664
103	1711
104	1729
105	1776
106	1792
107	1810
108	1826
109	1841
110	1860
111	1875
112	1893
113	1912
114	1927
115	1944
116	1994
117	2009
118	2027
119	2044
120	2094
121	2139
122	2154
123	2204
124	2255
125	2274
126	2293
127	2314
128	2330
129	2351
130	2369
131	2421
132	2470
133	2524
134	2541
135	2561
136	2581
137	2632
138	2687
139	2708
140	2766
141	2783
142	2843
143	2862
144	2885
145	2907
146	2931
147	2981
148	3000
149	3023
150	3045
151	3069
152	3090
153	3147
154	3170
155	3190
156	3215
157	3273
158	3331
159	3352
160	3380
161	3433
162	3453
163	3481
164	3503
165	3558
166	3609
167	3663
168	3713
169	3767
170	3792
171	3815
172	3839
173	3863
174	3884
175	3940
176	3992
177	4049
178	4103
179	4123
180	4176
181	4197
182	4252
183	4273
184	4300
185	4325
186	4384
187	4439
188	4492
189	4552
190	4610
191	4663
192	4685
193	4741
194	4800
195	4858
196	4918
197	4953
198	4977
199	5031
200	5057
201	5082
202	5137
203	5192
204	5215
205	5268
206	5292
207	5348
208	5372
209	5428
210	5455
211	5508
212	5571
213	5630
214	5653
215	5712
216	5733
217	5792
218	5823
219	5882
220	5936
221	5993
222	6053
223	6111
224	6164
225	6187
226	6245
227	6300
228	6353
229	6413
230	6473
231	6496
232	6524
233	6551
234	6609
235	6668
236	6692
237	6750
238	6809
239	6835
240	6896
241	6926
242	6953
243	6981
244	7036
245	7091
246	7117
247	7145
248	7175
249	7201
250	7258
251	7279
252	7307
253	7337
254	7395
255	7420
256	7481
257	7543
258	7604
259	7664
260	7728
261	7791
262	7859
263	7921
264	7982
265	8044
266	8107
267	8166
268	8225
269	8285
270	8308
271	8370
272	8426
273	8485
274	8548
275	8607
276	8669
277	8729
278	8786
279	8847
280	8906
281	8966
282	8997
283	9056
284	9109
285	9167
286	9226
287	9282
288	9333
289	9356
290	9412
291	9435
292	9490
293	9549
294	9609
295	9665
296	9724
297	9783
298	9840
299	9869
300	9924
301	9981
302	10013
303	10043
304	10074
305	10130
306	10152
307	10213
308	10268
309	10305
310	10340
311	10400
312	10428
313	10460
314	10519
315	10581
316	10606
317	10674
318	10708
319	10767
320	10827
321	10889
322	10947
323	11003
324	11064
325	11090
326	11155
327	11185
328	11217
329	11249
330	11279
331	11337
332	11399
333	11462
334	11492
335	11550
336	11611
337	11670
338	11735
339	11797
340	11856
341	11885
342	11946
343	12002
344	12031
345	12093
346	12150
347	12211
348	12243
349	12304
350	12366
351	12426
352	12488
353	12549
354	12609
355	12676
356	12711
357	12781
358	12815
359	12888
360	12919
361	12986
362	13050
363	13085
364	13152
365	13219
366	13285
367	13348
368	13410
369	13472
370	13535
371	13596
372	13624
373	13697
374	13760
375	13789
376	13854
377	13913
378	13973
379	14033
380	14096
381	14158
382	14221
383	14281
384	14343
385	14406
386	14469
387	14532
388	14596
389	14659
390	14721
391	14783
392	14844
393	14903
394	14966
395	14997
396	15060
397	15091
398	15154
399	15219
400	15282
401	15346
402	15378
403	15415
404	15480
405	15544
406	15602
407	15665
408	15729
409	15754
410	15823
411	15859
412	15917
413	15979
414	16040
415	16101
416	16136
417	16199
418	16261
419	16318
420	16381
421	16413
422	16477
423	16537
424	16602
425	16633
426	16697
427	16759
428	16819
429	16886
430	16960
431	17024
432	17088
433	17158
434	17217
435	17275
436	17306
437	17366
438	17402
439	17460
440	17518
441	17582
442	17617
443	17680
444	17742
445	17803
446	17869
447	17930
448	17990
449	18050
450	18114
451	18177
452	18235
453	18266
454	18302
455	18363
456	18420
457	18483
458	18545
459	18601
460	18660
461	18721
462	18782
463	18843
464	18877
465	18939
466	19000
467	19062
468	19124
469	19183
470	19245
471	19306
472	19371
473	19430
474	19492
475	19553
476	19615
477	19678
478	19713
479	19778
480	19838
481	19901
482	19963
483	20028
484	20089
485	20152
486	20215
487	20281
488	20315
489	20381
490	20439
491	20505
492	20566
493	20630
494	20692
495	20754
496	20816
497	20877
498	20937
499	20968
500	21028
501	21061
502	21126
503	21185
504	21221
505	21283
506	21345
507	21409
508	21472
509	21536
510	21596
511	21629
512	21692
513	21758
514	21829
515	21870
516	21933
517	21997
518	22063
519	22127
520	22161
521	22231
522	22292
523	22357
524	22421
525	22484
526	22550
527	22614
528	22682
529	22748
530	22820
531	22857
532	22888
533	22955
534	23021
535	23060
536	23124
537	23196
538	23262
539	23327
540	23387
541	23446
542	23508
543	23573
544	23637
545	23703
546	23765
547	23831
548	23897
549	23961
550	24020
551	24085
552	24148
553	24182
554	24245
555	24311
556	24375
557	24441
558	24480
559	24540
560	24607
561	24676
562	24714
563	24783
564	24848
565	24916
566	24984
567	25052
568	25115
569	25176
570	25233
571	25294
572	25352
573	25416
574	25479
575	25543
576	25608
577	25636
578	25698
579	25733
580	25767
581	25799
582	25864
583	25922
584	25986
585	26022
586	26083
587	26146
588	26207
589	26266
590	26331
591	26394
592	26455
593	26516
594	26583
595	26651
596	26717
597	26786
598	26850
599	26913
600	26977
601	27008
602	27087
603	27179
604	27256
605	27319
606	27386
607	27455
608	27523
609	27604
610	27670
611	27743
612	27816
613	27896
614	27960
615	27995
616	28063
617	28131
618	28197
619	28266
620	28338
621	28404
622	28467
623	28533
624	28600
625	28668
626	28736
627	28801
628	28870
629	28918
630	28980
631	29051
632	29118
633	29185
634	29227
635	29296
636	29371
637	29463
638	29545
639	29624
640	29690
641	29764
642	29831
643	29898
644	29965
645	30033
646	30099
647	30162
648	30228
649	30299
650	30373
651	30443
652	30511
653	30586
654	30656
655	30726
656	30797
657	30869
658	30938
659	31003
660	31071
661	31138
662	31210
663	31281
664	31354
665	31422
666	31489
667	31561
668	31628
669	31696
670	31765
671	31835
672	31904
673	31970
674	32036
675	32102
676	32167
677	32232
678	32299
679	32345
680	32416
681	32486
682	32555
683	32637
684	32683
685	32753
686	32833
687	32908
688	32940
689	33018
690	33086
691	33158
692	33234
693	33313
694	33384
695	33446
696	33514
697	33575
698	33639
699	33706
700	33765
701	33831
702	33893
703	33960
704	34028
705	34091
706	34155
707	34197
708	34263
709	34326
710	34391
711	34451
712	34517
713	34588
714	34654
715	34722
716	34786
717	34852
718	34919
719	34986
720	35052
721	35118
722	35153
723	35216
724	35284
725	35355
726	35424
727	35491
728	35561
729	35627
730	35691
731	35758
732	35797
733	35865
734	35932
735	35996
736	36065
737	36129
738	36166
739	36235
740	36300
741	36370
742	36437
743	36506
744	36578
745	36647
746	36715
747	36784
748	36853
749	36919
750	36986
751	37051
752	37115
753	37184
754	37252
755	37319
756	37385
757	37452
758	37519
759	37598
760	37667
761	37736
762	37806
763	37872
764	37935
765	38006
766	38077
767	38149
768	38221
769	38289
770	38360
771	38433
772	38497
773	38564
774	38636
775	38705
776	38771
777	38834
778	38898
779	38970
780	39039
781	39108
782	39177
783	39252
784	39325
785	39403
786	39479
787	39562
788	39658
789	39764
790	39867
791	39979
792	40078
793	40157
794	40256
795	40419
796	40506
797	40616
798	40728
799	40832
800	40938
801	41039
802	41096
803	41194
804	41281
805	41350
806	41421
807	41486
808	41587
809	41694
810	41812
811	41911
812	42026
813	42125
814	42227
815	42336
816	42441
817	42540
818	42631
819	42765
820	42894
821	43047
822	43174
823	43259
824	43341
825	43412
826	43488
827	43566
828	43629
829	43696
830	43788
831	43888
832	44007
833	44138
834	44261
835	44377
836	44510
837	44623
838	44748
839	44814
840	44885
841	44957
842	45030
843	45101
844	45173
845	45243
846	45312
847	45379
848	45448
849	45510
850	45575
851	45641
852	45711
853	45776
854	45847
855	45916
856	45983
857	46048
858	46112
859	46198
860	46309
861	46406
862	46519
863	46610
864	46731
865	46832
866	46908
867	46997
868	47107
869	47206
870	47274
871	47315
872	47358
873	47442
874	47512
875	47587
876	47655
877	47723
878	47793
879	47864
880	47927
881	47995
882	48067
883	48134
884	48207
885	48274
886	48341
887	48415
888	48481
889	48557
890	48626
891	48697
892	48760
893	48837
894	48906
895	48974
896	49043
897	49111
898	49180
899	49244
900	49314
901	49378
902	49457
903	49527
904	49595
905	49663
906	49728
907	49797
908	49864
909	49935
910	50004
911	50073
912	50145
913	50251
914	50371
915	50464
916	50527
917	50601
918	50673
919	50747
920	50818
921	50915
922	50989
923	51062
924	51131
925	51201
926	51274
927	51316
928	51388
929	51459
930	51533
931	51607
932	51700
933	51820
934	51902
935	51969
936	52035
937	52100
938	52166
939	52271
940	52389
941	52495
942	52619
943	52755
944	52874
945	53007
946	53119
947	53235
948	53358
949	53441
950	53538
951	53658
952	53784
953	53859
954	53929
955	53993
956	54039
957	54106
958	54176
959	54266
960	54375
961	54483
962	54587
963	54702
964	54829
965	54927
966	55024
967	55141
968	55211
969	55286
970	55329
971	55401
972	55469
973	55535
974	55608
975	55680
976	55749
977	55816
978	55882
979	55953
980	56018
981	56090
982	56159
983	56227
984	56298
985	56369
986	56441
987	56511
988	56578
989	56644
990	56713
991	56781
992	56851
993	56924
994	56994
995	57064
996	57142
997	57230
998	57304
999	57369
1000	57438


==> old/submission 3/plots/runtime/1000/timings_naive.dat <==
n	millisec
1	36
2	69
3	101
4	136
5	171
6	202
7	238
8	275
9	311
10	349
11	386
12	420
13	453
14	488
15	523
16	558
17	593
18	628
19	664
20	701
21	745
22	789
23	828
24	864
25	900
26	936
27	972
28	1009
29	1046
30	1085
31	1122
32	1160
33	1198
34	1234
35	1272
36	1308
37	1347
38	1387
39	1479
40	1519
41	1557
42	1596
43	1634
44	1672
45	1713
46	1756
47	1796
48	1836
49	1875
50	1973
51	2013
52	2055
53	2095
54	2189
55	2231
56	2276
57	2318
58	2359
59	2404
60	2449
61	2499
62	2540
63	2582
64	2626
65	2722
66	2770
67	2870
68	2974
69	3076
70	3121
71	3221
72	3269
73	3312
74	3412
75	3516
76	3563
77	3607
78	3654
79	3761
80	3867
81	3912
82	4017
83	4063
84	4106
85	4152
86	4199
87	4249
88	4291
89	4337
90	4383
91	4543
92	4593
93	4698
94	4750
95	4796
96	4909
97	5016
98	5066
99	5114
100	5166
101	5274
102	5324
103	5431
104	5484
105	5592
106	5644
107	5694
108	5745
109	5794
110	5848
111	5896
112	5950
113	5999
114	6049
115	6095
116	6209
117	6261
118	6310
119	6361
120	6528
121	6639
122	6693
123	6802
124	6920
125	6978
126	7030
127	7087
128	7142
129	7196
130	7249
131	7425
132	7543
133	7660
134	7715
135	7768
136	7820
137	7935
138	8112
139	8171
140	8286
141	8343
142	8455
143	8512
144	8569
145	8628
146	8686
147	8806
148	8866
149	8921
150	8976
151	9031
152	9091
153	9212
154	9271
155	9329
156	9391
157	9514
158	9638
159	9701
160	9761
161	9946
162	10007
163	10070
164	10133
165	10261
166	10395
167	10520
168	10645
169	10785
170	10849
171	10905
172	10966
173	11022
174	11081
175	11210
176	11338
177	11471
178	11599
179	11661
180	11789
181	11852
182	11970
183	12033
184	12092
185	12156
186	12274
187	12391
188	12510
189	12634
190	12754
191	12878
192	12944
193	13119
194	13248
195	13376
196	13561
197	13627
198	13689
199	13866
200	13932
201	13996
202	14116
203	14299
204	14361
205	14543
206	14611
207	14792
208	14859
209	14982
210	15050
211	15174
212	15363
213	15492
214	15562
215	15747
216	15812
217	15941
218	16014
219	16142
220	16329
221	16466
222	16597
223	16723
224	16854
225	16924
226	17175
227	17304
228	17432
229	17630
230	17765
231	17829
232	17899
233	17965
234	18165
235	18415
236	18490
237	18748
238	18939
239	19015
240	19275
241	19353
242	19421
243	19488
244	19712
245	19841
246	19912
247	19981
248	20051
249	20118
250	20255
251	20325
252	20394
253	20470
254	20664
255	20737
256	20931
257	21122
258	21252
259	21380
260	21515
261	21649
262	21843
263	21979
264	22165
265	22303
266	22499
267	22632
268	22766
269	22904
270	22975
271	23171
272	23306
273	23439
274	23583
275	23776
276	24039
277	24292
278	24432
279	24577
280	24772
281	24917
282	24993
283	25135
284	25399
285	25611
286	25823
287	26144
288	26280
289	26351
290	26660
291	26732
292	26858
293	27047
294	27342
295	27538
296	27671
297	27810
298	28055
299	28136
300	28272
301	28469
302	28554
303	28637
304	28717
305	28860
306	28929
307	29126
308	29484
309	29573
310	29658
311	29857
312	29939
313	30019
314	30156
315	30427
316	30509
317	30657
318	30751
319	30962
320	31107
321	31377
322	31523
323	31797
324	31949
325	32037
326	32301
327	32383
328	32467
329	32550
330	32638
331	32855
332	33008
333	33227
334	33317
335	33524
336	33777
337	33916
338	34062
339	34307
340	34443
341	34525
342	34668
343	34866
344	34948
345	35144
346	35347
347	35497
348	35589
349	35803
350	35950
351	36096
352	36250
353	36393
354	36599
355	36749
356	36837
357	36992
358	37077
359	37234
360	37316
361	37526
362	37670
363	37764
364	37913
365	38186
366	38341
367	38557
368	38714
369	38929
370	39087
371	39233
372	39323
373	39539
374	39764
375	39858
376	40079
377	40537
378	40694
379	40947
380	41148
381	41406
382	41558
383	42021
384	42279
385	42434
386	42711
387	42865
388	43072
389	43231
390	43384
391	43710
392	43918
393	44072
394	44346
395	44442
396	44718
397	44815
398	44979
399	45264
400	45486
401	45648
402	45745
403	45849
404	46024
405	46184
406	46399
407	46570
408	46791
409	46885
410	47055
411	47157
412	47370
413	47536
414	47678
415	47882
416	47979
417	48131
418	48336
419	48538
420	48694
421	48788
422	49053
423	49205
424	49420
425	49513
426	49785
427	50051
428	50210
429	50509
430	50860
431	51034
432	51254
433	51595
434	51815
435	52031
436	52127
437	52504
438	52609
439	52776
440	53075
441	53248
442	53357
443	53592
444	53767
445	53935
446	54110
447	54441
448	54660
449	54874
450	55042
451	55260
452	55480
453	55581
454	55685
455	55959
456	56176
457	56347
458	56628
459	56845
460	57018
461	57194
462	57421
463	57593
464	57702
465	57878
466	58108
467	58399
468	58686
469	58915
470	59150
471	59327
472	59565
473	59726
474	60137
475	60390
476	60635
477	60829
478	60954
479	61128
480	61352
481	61687
482	61854
483	62150
484	62429
485	62721
486	63012
487	63297
488	63410
489	63598
490	63771
491	63955
492	64183
493	64365
494	64602
495	64853
496	65094
497	65381
498	65683
499	65798
500	66087
501	66203
502	66448
503	66626
504	66748
505	66932
506	67115
507	67426
508	67689
509	67914
510	68135
511	68248
512	68475
513	68774
514	69064
515	69181
516	69475
517	69656
518	69960
519	70321
520	70438
521	70842
522	71141
523	71583
524	71880
525	72120
526	72540
527	72784
528	72972
529	73271
530	73508
531	73624
532	73733
533	73983
534	74233
535	74353
536	74608
537	74794
538	75072
539	75246
540	75412
541	75692
542	75873
543	76059
544	76346
545	76648
546	76995
547	77247
548	77496
549	77848
550	78142
551	78507
552	78748
553	78867
554	79223
555	79476
556	79664
557	80038
558	80171
559	80359
560	80621
561	80952
562	81079
563	81446
564	81622
565	81806
566	82037
567	82284
568	82472
569	82654
570	82833
571	83199
572	83384
573	83738
574	83933
575	84248
576	84616
577	84735
578	85038
579	85161
580	85273
581	85399
582	85826
583	86137
584	86399
585	86523
586	86716
587	87036
588	87225
589	87471
590	87734
591	87991
592	88436
593	88772
594	89075
595	89325
596	89566
597	89985
598	90299
599	90498
600	90701
601	90820
602	91030
603	91521
604	91900
605	92101
606	92297
607	92506
608	92714
609	92965
610	93236
611	93432
612	93641
613	93866
614	94110
615	94246
616	94455
617	94661
618	94926
619	95202
620	95545
621	95850
622	96036
623	96235
624	96643
625	96955
626	97219
627	97472
628	97687
629	97834
630	98154
631	98473
632	98737
633	99115
634	99265
635	99639
636	99964
637	100364
638	100585
639	101041
640	101445
641	101781
642	102054
643	102390
644	102756
645	103012
646	103430
647	103891
648	104199
649	104457
650	104899
651	105109
652	105438
653	105838
654	106286
655	106682
656	106956
657	107359
658	107562
659	107826
660	108112
661	108510
662	108789
663	109125
664	109379
665	109576
666	109778
667	110165
668	110436
669	110720
670	111165
671	111632
672	112039
673	112422
674	112699
675	113031
676	113529
677	113791
678	114007
679	114162
680	114383
681	114725
682	114998
683	115347
684	115501
685	116006
686	116275
687	116609
688	116750
689	117245
690	117506
691	118111
692	118327
693	118844
694	119197
695	119532
696	119807
697	120074
698	120481
699	120973
700	121311
701	121657
702	122230
703	122794
704	122994
705	123259
706	123714
707	123877
708	124168
709	124549
710	124878
711	125156
712	125611
713	125937
714	126216
715	126618
716	126910
717	127251
718	127657
719	127938
720	128280
721	128622
722	128767
723	128985
724	129329
725	129637
726	130020
727	130284
728	130517
729	130738
730	130961
731	131232
732	131392
733	131619
734	131898
735	132285
736	132659
737	133101
738	133257
739	133658
740	134005
741	134465
742	134824
743	135059
744	135291
745	135701
746	135994
747	136296
748	136530
749	137017
750	137409
751	137626
752	137951
753	138305
754	138598
755	138892
756	139332
757	139556
758	139842
759	140338
760	140892
761	141403
762	141639
763	142026
764	142444
765	142752
766	143125
767	143484
768	143763
769	144043
770	144325
771	144668
772	144877
773	145199
774	145542
775	145833
776	146066
777	146415
778	146698
779	147112
780	147459
781	147809
782	148109
783	148484
784	148892
785	149193
786	149631
787	150059
788	150531
789	150816
790	151158
791	151379
792	151995
793	152402
794	152750
795	153114
796	153514
797	153877
798	154367
799	154907
800	155330
801	155761
802	155945
803	156442
804	156827
805	157169
806	157579
807	157875
808	158449
809	158842
810	159205
811	159499
812	159782
813	160085
814	160318
815	160838
816	161208
817	161590
818	161968
819	162225
820	162471
821	162738
822	163456
823	164026
824	164466
825	165020
826	165386
827	165865
828	166090
829	166432
830	166671
831	167191
832	167607
833	168141
834	168506
835	168743
836	169239
837	169535
838	169899
839	170310
840	170789
841	171135
842	171542
843	171994
844	172312
845	173058
846	173315
847	173732
848	174112
849	174749
850	175169
851	175414
852	175741
853	176048
854	176528
855	177021
856	177344
857	177739
858	178155
859	178454
860	178810
861	179367
862	179675
863	180036
864	180496
865	180834
866	181281
867	181764
868	182087
869	182396
870	182722
871	182913
872	183101
873	183363
874	183807
875	184127
876	184600
877	185117
878	185652
879	185920
880	186605
881	186969
882	187362
883	187793
884	188116
885	188554
886	189039
887	189430
888	189909
889	190249
890	190859
891	191107
892	191509
893	191877
894	192237
895	192657
896	193024
897	193612
898	193914
899	194341
900	194604
901	194975
902	195464
903	196130
904	196499
905	196824
906	197221
907	197666
908	198212
909	198690
910	199012
911	199263
912	199821
913	200184
914	200555
915	200966
916	201336
917	201703
918	202197
919	202714
920	203166
921	203673
922	204053
923	204516
924	204774
925	205204
926	205749
927	205946
928	206391
929	206761
930	207204
931	207802
932	208157
933	208610
934	209009
935	209417
936	209686
937	209963
938	210288
939	210783
940	211410
941	211859
942	212362
943	212773
944	213197
945	213612
946	213926
947	214249
948	214889
949	215112
950	215501
951	215844
952	216471
953	216746
954	217158
955	217669
956	217882
957	218588
958	218881
959	219364
960	219671
961	219946
962	220424
963	220826
964	221338
965	222026
966	222468
967	222933
968	223195
969	223479
970	223717
971	224058
972	224377
973	224689
974	225352
975	225641
976	226106
977	226507
978	226820
979	227161
980	227514
981	227853
982	228334
983	228770
984	229101
985	229435
986	229902
987	230307
988	230828
989	231180
990	231747
991	232256
992	232672
993	233137
994	233566
995	233898
996	234393
997	234718
998	235140
999	235641
1000	236091


==> old/submission 3/plots/runtime/1000/timings_sa.dat <==
n	millisec
1	4
2	8
3	13
4	19
5	25
6	31
7	37
8	41
9	46
10	51
11	57
12	63
13	70
14	75
15	80
16	86
17	92
18	100
19	106
20	112
21	118
22	125
23	133
24	139
25	145
26	151
27	157
28	168
29	174
30	183
31	189
32	200
33	207
34	216
35	223
36	232
37	239
38	247
39	289
40	299
41	305
42	313
43	321
44	329
45	338
46	346
47	356
48	365
49	373
50	418
51	426
52	435
53	443
54	487
55	496
56	506
57	517
58	526
59	537
60	548
61	557
62	566
63	577
64	588
65	631
66	641
67	687
68	731
69	775
70	784
71	832
72	842
73	853
74	901
75	947
76	958
77	970
78	980
79	1052
80	1114
81	1124
82	1172
83	1187
84	1198
85	1211
86	1226
87	1237
88	1252
89	1263
90	1278
91	1359
92	1371
93	1423
94	1434
95	1448
96	1499
97	1548
98	1561
99	1580
100	1597
101	1666
102	1679
103	1742
104	1755
105	1812
106	1825
107	1844
108	1860
109	1873
110	1894
111	1906
112	1926
113	1940
114	1954
115	1969
116	2022
117	2035
118	2054
119	2070
120	2155
121	2219
122	2233
123	2286
124	2341
125	2358
126	2375
127	2392
128	2409
129	2425
130	2443
131	2529
132	2590
133	2651
134	2665
135	2687
136	2710
137	2765
138	2857
139	2874
140	2932
141	2947
142	3006
143	3022
144	3050
145	3070
146	3089
147	3145
148	3164
149	3188
150	3206
151	3228
152	3250
153	3308
154	3324
155	3347
156	3374
157	3436
158	3499
159	3518
160	3542
161	3633
162	3652
163	3680
164	3701
165	3766
166	3832
167	3908
168	3985
169	4054
170	4073
171	4100
172	4122
173	4143
174	4167
175	4226
176	4295
177	4360
178	4428
179	4455
180	4521
181	4541
182	4603
183	4623
184	4650
185	4673
186	4735
187	4797
188	4859
189	4923
190	4985
191	5048
192	5068
193	5164
194	5229
195	5295
196	5391
197	5416
198	5440
199	5531
200	5554
201	5582
202	5641
203	5743
204	5769
205	5860
206	5886
207	5983
208	6005
209	6070
210	6094
211	6180
212	6290
213	6377
214	6427
215	6564
216	6609
217	6712
218	6745
219	6829
220	6933
221	7009
222	7126
223	7189
224	7289
225	7352
226	7602
227	7704
228	7823
229	8009
230	8103
231	8126
232	8162
233	8191
234	8291
235	8425
236	8458
237	8593
238	8693
239	8727
240	8859
241	8898
242	8933
243	8958
244	9101
245	9201
246	9241
247	9286
248	9336
249	9376
250	9477
251	9515
252	9551
253	9595
254	9744
255	9793
256	9939
257	10091
258	10186
259	10298
260	10398
261	10467
262	10572
263	10642
264	10740
265	10810
266	10973
267	11083
268	11176
269	11285
270	11316
271	11498
272	11624
273	11752
274	11863
275	11966
276	12107
277	12249
278	12335
279	12409
280	12520
281	12594
282	12631
283	12701
284	12836
285	13003
286	13198
287	13506
288	13600
289	13634
290	13882
291	13912
292	13985
293	14096
294	14352
295	14535
296	14665
297	14797
298	15035
299	15107
300	15203
301	15310
302	15356
303	15393
304	15438
305	15518
306	15550
307	15662
308	15880
309	15933
310	15980
311	16109
312	16150
313	16185
314	16254
315	16406
316	16446
317	16525
318	16573
319	16686
320	16764
321	16908
322	16987
323	17135
324	17217
325	17259
326	17428
327	17467
328	17520
329	17562
330	17601
331	17714
332	17805
333	17919
334	17965
335	18071
336	18219
337	18303
338	18382
339	18514
340	18590
341	18633
342	18720
343	18864
344	18922
345	19081
346	19254
347	19386
348	19455
349	19621
350	19732
351	19809
352	19885
353	19960
354	20068
355	20149
356	20189
357	20268
358	20316
359	20396
360	20434
361	20543
362	20619
363	20666
364	20766
365	20999
366	21121
367	21317
368	21475
369	21719
370	21819
371	21913
372	21962
373	22073
374	22200
375	22257
376	22374
377	22604
378	22689
379	22832
380	22946
381	23089
382	23173
383	23429
384	23569
385	23654
386	23805
387	23890
388	24002
389	24089
390	24173
391	24349
392	24465
393	24549
394	24696
395	24746
396	24890
397	24965
398	25071
399	25237
400	25357
401	25444
402	25493
403	25542
404	25626
405	25711
406	25828
407	25919
408	26079
409	26142
410	26280
411	26345
412	26462
413	26556
414	26640
415	26759
416	26812
417	26902
418	27012
419	27119
420	27202
421	27251
422	27386
423	27469
424	27583
425	27634
426	27770
427	27910
428	27997
429	28251
430	28590
431	28760
432	28978
433	29169
434	29287
435	29404
436	29454
437	29633
438	29687
439	29769
440	29919
441	30010
442	30065
443	30182
444	30274
445	30362
446	30457
447	30632
448	30757
449	30873
450	30965
451	31090
452	31211
453	31265
454	31320
455	31476
456	31637
457	31775
458	31953
459	32104
460	32209
461	32310
462	32441
463	32540
464	32600
465	32744
466	32973
467	33140
468	33295
469	33421
470	33549
471	33647
472	33778
473	33876
474	34302
475	34576
476	34841
477	34990
478	35052
479	35154
480	35287
481	35473
482	35566
483	35721
484	35869
485	36093
486	36371
487	36651
488	36746
489	36907
490	37025
491	37125
492	37249
493	37353
494	37482
495	37617
496	37747
497	37900
498	38057
499	38119
500	38271
501	38330
502	38461
503	38560
504	38623
505	38722
506	38816
507	38977
508	39125
509	39259
510	39389
511	39451
512	39580
513	39744
514	39904
515	39965
516	40127
517	40227
518	40394
519	40585
520	40647
521	40847
522	40979
523	41442
524	41779
525	41941
526	42168
527	42296
528	42415
529	42579
530	42704
531	42758
532	42808
533	42969
534	43111
535	43167
536	43299
537	43402
538	43584
539	43682
540	43778
541	43948
542	44040
543	44132
544	44277
545	44428
546	44609
547	44757
548	44902
549	45085
550	45239
551	45425
552	45565
553	45619
554	45800
555	45936
556	46077
557	46299
558	46375
559	46510
560	46664
561	46842
562	46946
563	47169
564	47263
565	47369
566	47510
567	47657
568	47776
569	47875
570	47972
571	48176
572	48276
573	48467
574	48575
575	48778
576	48980
577	49035
578	49203
579	49261
580	49320
581	49382
582	49641
583	49872
584	50038
585	50128
586	50289
587	50543
588	50680
589	50855
590	51024
591	51198
592	51493
593	51731
594	51932
595	52094
596	52305
597	52647
598	52831
599	52950
600	53069
601	53140
602	53294
603	53655
604	53913
605	54032
606	54169
607	54333
608	54466
609	54646
610	54827
611	54941
612	55063
613	55197
614	55355
615	55447
616	55616
617	55741
618	55920
619	56099
620	56313
621	56536
622	56657
623	56787
624	57090
625	57300
626	57460
627	57608
628	57730
629	57814
630	57993
631	58174
632	58317
633	58525
634	58603
635	58804
636	58978
637	59187
638	59302
639	59556
640	59993
641	60170
642	60321
643	60726
644	61057
645	61304
646	61560
647	61833
648	62128
649	62329
650	62770
651	63020
652	63383
653	63622
654	64018
655	64234
656	64391
657	64755
658	64990
659	65315
660	65587
661	66019
662	66330
663	66525
664	66688
665	66811
666	66930
667	67151
668	67306
669	67509
670	67968
671	68458
672	68681
673	68890
674	69045
675	69231
676	69596
677	69750
678	69878
679	69969
680	70099
681	70290
682	70452
683	70647
684	70734
685	71034
686	71200
687	71565
688	71782
689	72371
690	72535
691	72850
692	72971
693	73240
694	73429
695	73611
696	73762
697	73913
698	74120
699	74367
700	74555
701	74740
702	75041
703	75339
704	75462
705	75626
706	75881
707	75974
708	76138
709	76357
710	76548
711	76708
712	76960
713	77144
714	77303
715	77530
716	77694
717	77887
718	78114
719	78273
720	78461
721	78658
722	78740
723	78867
724	79058
725	79233
726	79456
727	79617
728	79751
729	79886
730	80017
731	80183
732	80278
733	80418
734	80582
735	80789
736	80978
737	81217
738	81306
739	81521
740	81719
741	81976
742	82183
743	82318
744	82451
745	82672
746	82835
747	83001
748	83133
749	83413
750	83641
751	83772
752	83960
753	84169
754	84350
755	84525
756	84774
757	84908
758	85073
759	85339
760	85685
761	86055
762	86190
763	86410
764	86646
765	86821
766	87029
767	87230
768	87404
769	87576
770	87752
771	87960
772	88093
773	88293
774	88499
775	88665
776	88801
777	88990
778	89149
779	89371
780	89561
781	89754
782	89919
783	90122
784	90344
785	90514
786	90749
787	90980
788	91239
789	91402
790	91604
791	91742
792	92104
793	92349
794	92551
795	92759
796	92987
797	93193
798	93432
799	93729
800	93964
801	94203
802	94310
803	94582
804	94793
805	95002
806	95247
807	95426
808	95755
809	95995
810	96194
811	96363
812	96524
813	96696
814	96829
815	97090
816	97292
817	97500
818	97710
819	97862
820	98003
821	98151
822	98528
823	98839
824	99094
825	99404
826	99622
827	99890
828	100030
829	100230
830	100374
831	100664
832	100895
833	101188
834	101393
835	101535
836	101819
837	101996
838	102219
839	102438
840	102683
841	102899
842	103145
843	103416
844	103608
845	104019
846	104168
847	104395
848	104604
849	104933
850	105161
851	105305
852	105488
853	105664
854	105920
855	106185
856	106365
857	106601
858	106841
859	107020
860	107230
861	107551
862	107734
863	107956
864	108208
865	108396
866	108650
867	108925
868	109116
869	109313
870	109538
871	109741
872	109861
873	110022
874	110276
875	110478
876	110762
877	111071
878	111390
879	111558
880	111978
881	112199
882	112420
883	112668
884	112861
885	113145
886	113421
887	113648
888	113905
889	114100
890	114403
891	114556
892	114797
893	115021
894	115237
895	115486
896	115708
897	116041
898	116225
899	116471
900	116638
901	116858
902	117138
903	117513
904	117727
905	117920
906	118148
907	118398
908	118720
909	119002
910	119200
911	119360
912	119742
913	119961
914	120158
915	120430
916	120647
917	120855
918	121124
919	121402
920	121659
921	121995
922	122280
923	122616
924	122774
925	123025
926	123362
927	123488
928	123753
929	123973
930	124225
931	124562
932	124764
933	125045
934	125303
935	125572
936	125736
937	125901
938	126091
939	126345
940	126709
941	126978
942	127283
943	127540
944	127810
945	128065
946	128259
947	128457
948	128821
949	128957
950	129176
951	129373
952	129707
953	129872
954	130101
955	130378
956	130512
957	130883
958	131058
959	131342
960	131535
961	131709
962	131990
963	132225
964	132518
965	132906
966	133161
967	133427
968	133591
969	133765
970	133910
971	134113
972	134305
973	134495
974	134867
975	135046
976	135313
977	135550
978	135752
979	135965
980	136187
981	136401
982	136694
983	136957
984	137164
985	137364
986	137625
987	137851
988	138101
989	138303
990	138611
991	138891
992	139120
993	139380
994	139622
995	139828
996	140123
997	140322
998	140581
999	140872
1000	141139


==> old/submission 3/plots/runtime/1000/timings_ta.dat <==
n	millisec
1	33
2	66
3	99
4	132
5	166
6	199
7	233
8	266
9	298
10	331
11	365
12	399
13	432
14	465
15	501
16	535
17	570
18	603
19	639
20	678
21	716
22	753
23	789
24	825
25	860
26	896
27	932
28	971
29	1010
30	1048
31	1086
32	1124
33	1162
34	1200
35	1243
36	1284
37	1324
38	1366
39	1494
40	1534
41	1574
42	1616
43	1657
44	1698
45	1741
46	1785
47	1830
48	1873
49	1914
50	2052
51	2098
52	2141
53	2183
54	2318
55	2362
56	2409
57	2453
58	2496
59	2540
60	2588
61	2630
62	2673
63	2721
64	2763
65	2899
66	2949
67	3103
68	3333
69	3493
70	3545
71	3759
72	3829
73	3895
74	4083
75	4280
76	4344
77	4397
78	4466
79	4642
80	4843
81	4896
82	5042
83	5089
84	5138
85	5202
86	5281
87	5364
88	5448
89	5535
90	5614
91	5791
92	5845
93	5998
94	6052
95	6100
96	6297
97	6461
98	6515
99	6585
100	6655
101	6860
102	6921
103	7129
104	7198
105	7391
106	7444
107	7512
108	7579
109	7645
110	7710
111	7767
112	7834
113	7902
114	7958
115	8005
116	8162
117	8214
118	8265
119	8317
120	8470
121	8615
122	8667
123	8821
124	9058
125	9134
126	9218
127	9305
128	9385
129	9454
130	9512
131	9737
132	9947
133	10106
134	10163
135	10223
136	10279
137	10423
138	10577
139	10637
140	10790
141	10846
142	10992
143	11046
144	11105
145	11164
146	11223
147	11373
148	11431
149	11487
150	11541
151	11597
152	11660
153	11864
154	11944
155	12010
156	12085
157	12297
158	12513
159	12588
160	12659
161	12821
162	12884
163	12950
164	13015
165	13208
166	13460
167	13647
168	13872
169	14100
170	14181
171	14259
172	14337
173	14410
174	14484
175	14681
176	14844
177	15008
178	15168
179	15234
180	15393
181	15451
182	15602
183	15668
184	15731
185	15800
186	15960
187	16117
188	16278
189	16441
190	16607
191	16768
192	16835
193	16989
194	17143
195	17301
196	17468
197	17538
198	17625
199	17853
200	17927
201	17999
202	18192
203	18372
204	18438
205	18615
206	18692
207	18876
208	18945
209	19099
210	19168
211	19345
212	19503
213	19665
214	19732
215	19901
216	19964
217	20119
218	20184
219	20352
220	20524
221	20801
222	20973
223	21148
224	21391
225	21492
226	21743
227	22007
228	22218
229	22384
230	22549
231	22613
232	22683
233	22749
234	22925
235	23087
236	23172
237	23404
238	23627
239	23728
240	23964
241	24068
242	24186
243	24270
244	24615
245	24845
246	24928
247	24997
248	25070
249	25143
250	25316
251	25379
252	25455
253	25527
254	25712
255	25781
256	25948
257	26114
258	26288
259	26464
260	26638
261	26814
262	26984
263	27148
264	27320
265	27508
266	27677
267	27860
268	28027
269	28197
270	28266
271	28436
272	28599
273	28765
274	28938
275	29106
276	29292
277	29468
278	29639
279	29808
280	30018
281	30313
282	30402
283	30640
284	30823
285	31009
286	31184
287	31336
288	31497
289	31562
290	31720
291	31785
292	31948
293	32107
294	32277
295	32460
296	32618
297	32780
298	32967
299	33046
300	33249
301	33425
302	33506
303	33600
304	33687
305	33925
306	34016
307	34183
308	34342
309	34418
310	34488
311	34646
312	34720
313	34792
314	34953
315	35120
316	35193
317	35357
318	35435
319	35598
320	35806
321	36023
322	36204
323	36372
324	36539
325	36610
326	36768
327	36836
328	36908
329	36983
330	37052
331	37217
332	37387
333	37554
334	37630
335	37794
336	37965
337	38133
338	38302
339	38470
340	38630
341	38701
342	38864
343	39028
344	39099
345	39260
346	39428
347	39600
348	39675
349	39844
350	40011
351	40180
352	40352
353	40519
354	40686
355	40855
356	40931
357	41098
358	41169
359	41333
360	41397
361	41558
362	41714
363	41788
364	41948
365	42108
366	42275
367	42437
368	42601
369	42764
370	42932
371	43099
372	43170
373	43338
374	43515
375	43592
376	43768
377	43947
378	44121
379	44292
380	44460
381	44625
382	44793
383	44952
384	45115
385	45281
386	45452
387	45618
388	45782
389	45945
390	46112
391	46278
392	46443
393	46607
394	46774
395	46849
396	47014
397	47088
398	47253
399	47423
400	47588
401	47755
402	47831
403	47905
404	48074
405	48239
406	48401
407	48575
408	48743
409	48813
410	48978
411	49055
412	49217
413	49383
414	49547
415	49713
416	49791
417	49962
418	50127
419	50292
420	50458
421	50532
422	50692
423	50864
424	51030
425	51102
426	51269
427	51437
428	51605
429	51768
430	51927
431	52094
432	52255
433	52419
434	52579
435	52735
436	52810
437	52980
438	53060
439	53238
440	53411
441	53589
442	53669
443	53841
444	54010
445	54176
446	54342
447	54508
448	54680
449	54844
450	55021
451	55194
452	55365
453	55441
454	55519
455	55688
456	55855
457	56030
458	56193
459	56355
460	56530
461	56704
462	56873
463	57040
464	57119
465	57291
466	57463
467	57630
468	57798
469	57967
470	58138
471	58312
472	58483
473	58651
474	58821
475	58989
476	59162
477	59337
478	59418
479	59599
480	59776
481	59953
482	60126
483	60305
484	60469
485	60643
486	60814
487	60979
488	61052
489	61234
490	61394
491	61563
492	61715
493	61883
494	62045
495	62208
496	62371
497	62533
498	62694
499	62769
500	62925
501	63004
502	63190
503	63364
504	63439
505	63614
506	63789
507	63958
508	64138
509	64322
510	64597
511	64680
512	64848
513	65023
514	65192
515	65270
516	65438
517	65608
518	65781
519	65946
520	66024
521	66197
522	66363
523	66535
524	66704
525	66868
526	67040
527	67206
528	67390
529	67554
530	67723
531	67804
532	67881
533	68053
534	68230
535	68314
536	68485
537	68663
538	68836
539	69019
540	69197
541	69370
542	69546
543	69747
544	69958
545	70136
546	70308
547	70491
548	70676
549	70848
550	71025
551	71202
552	71378
553	71463
554	71644
555	71841
556	72021
557	72201
558	72288
559	72473
560	72637
561	72813
562	72895
563	73075
564	73258
565	73429
566	73610
567	73792
568	73961
569	74132
570	74330
571	74531
572	74730
573	74922
574	75106
575	75281
576	75450
577	75523
578	75701
579	75789
580	75866
581	75951
582	76139
583	76328
584	76514
585	76597
586	76775
587	76945
588	77110
589	77274
590	77455
591	77625
592	77794
593	77958
594	78137
595	78337
596	78507
597	78677
598	78870
599	79064
600	79265
601	79348
602	79548
603	79758
604	79954
605	80151
606	80345
607	80544
608	80719
609	80893
610	81075
611	81248
612	81431
613	81626
614	81797
615	81878
616	82063
617	82240
618	82424
619	82613
620	82785
621	82950
622	83124
623	83293
624	83464
625	83645
626	83822
627	84010
628	84188
629	84268
630	84443
631	84629
632	84804
633	84966
634	85051
635	85213
636	85390
637	85558
638	85737
639	85910
640	86093
641	86265
642	86442
643	86618
644	86796
645	86969
646	87139
647	87302
648	87473
649	87648
650	87830
651	88012
652	88187
653	88364
654	88542
655	88713
656	88895
657	89069
658	89239
659	89406
660	89583
661	89752
662	89922
663	90099
664	90273
665	90448
666	90621
667	90799
668	90971
669	91147
670	91326
671	91504
672	91678
673	91856
674	92035
675	92209
676	92372
677	92546
678	92713
679	92796
680	92968
681	93143
682	93313
683	93500
684	93598
685	93770
686	93933
687	94127
688	94202
689	94365
690	94527
691	94706
692	94881
693	95056
694	95233
695	95401
696	95574
697	95741
698	95907
699	96088
700	96252
701	96427
702	96593
703	96767
704	96937
705	97105
706	97278
707	97362
708	97539
709	97717
710	97887
711	98060
712	98236
713	98400
714	98570
715	98757
716	98936
717	99107
718	99277
719	99449
720	99617
721	99786
722	99862
723	100032
724	100212
725	100389
726	100561
727	100741
728	100926
729	101108
730	101281
731	101454
732	101544
733	101727
734	101906
735	102077
736	102261
737	102429
738	102508
739	102684
740	102871
741	103041
742	103223
743	103405
744	103604
745	103793
746	103973
747	104148
748	104319
749	104486
750	104673
751	104865
752	105044
753	105244
754	105440
755	105633
756	105825
757	106007
758	106189
759	106368
760	106536
761	106704
762	106885
763	107050
764	107217
765	107400
766	107579
767	107756
768	107934
769	108120
770	108300
771	108483
772	108651
773	108851
774	109023
775	109207
776	109414
777	109600
778	109774
779	109974
780	110162
781	110358
782	110576
783	110773
784	110947
785	111119
786	111303
787	111486
788	111698
789	111898
790	112089
791	112280
792	112448
793	112635
794	112809
795	113036
796	113239
797	113420
798	113603
799	113776
800	113948
801	114117
802	114202
803	114375
804	114560
805	114734
806	114910
807	115086
808	115257
809	115438
810	115635
811	115818
812	115997
813	116186
814	116373
815	116571
816	116760
817	116960
818	117143
819	117318
820	117494
821	117679
822	117850
823	118016
824	118184
825	118350
826	118540
827	118723
828	118893
829	119062
830	119233
831	119403
832	119577
833	119749
834	119920
835	120091
836	120269
837	120439
838	120608
839	120794
840	120973
841	121158
842	121341
843	121529
844	121712
845	121888
846	122081
847	122253
848	122437
849	122606
850	122774
851	122951
852	123160
853	123331
854	123507
855	123681
856	123849
857	124014
858	124190
859	124360
860	124522
861	124682
862	124856
863	125022
864	125204
865	125375
866	125553
867	125723
868	125909
869	126071
870	126245
871	126324
872	126404
873	126584
874	126765
875	126935
876	127114
877	127281
878	127454
879	127630
880	127799
881	127974
882	128156
883	128326
884	128503
885	128682
886	128854
887	129033
888	129198
889	129374
890	129552
891	129726
892	129893
893	130069
894	130240
895	130413
896	130581
897	130753
898	130919
899	131098
900	131275
901	131444
902	131624
903	131797
904	131966
905	132144
906	132315
907	132488
908	132671
909	132851
910	133031
911	133226
912	133415
913	133606
914	133789
915	133959
916	134121
917	134289
918	134457
919	134627
920	134816
921	134985
922	135153
923	135340
924	135505
925	135680
926	135872
927	135949
928	136125
929	136292
930	136464
931	136629
932	136809
933	136991
934	137163
935	137342
936	137526
937	137707
938	137880
939	138055
940	138241
941	138413
942	138596
943	138775
944	138950
945	139124
946	139293
947	139546
948	139793
949	139884
950	140063
951	140246
952	140423
953	140606
954	140831
955	141009
956	141099
957	141286
958	141469
959	141654
960	141832
961	142020
962	142213
963	142384
964	142566
965	142886
966	143211
967	143612
968	143803
969	143988
970	144077
971	144247
972	144410
973	144573
974	144738
975	144914
976	145088
977	145252
978	145418
979	145601
980	145768
981	145946
982	146118
983	146285
984	146464
985	146649
986	146829
987	147009
988	147183
989	147367
990	147541
991	147713
992	147894
993	148070
994	148262
995	148450
996	148637
997	148823
998	149005
999	149189
1000	149376


==> old/submission 3/plots/runtime/1000/timings_ta_offline.dat <==
n	millisec
1	35
2	68
3	101
4	135
5	169
6	203
7	237
8	271
9	305
10	338
11	374
12	411
13	445
14	480
15	519
16	553
17	589
18	624
19	660
20	697
21	735
22	773
23	814
24	853
25	889
26	926
27	962
28	1000
29	1039
30	1079
31	1119
32	1157
33	1197
34	1235
35	1280
36	1330
37	1381
38	1436
39	1541
40	1586
41	1627
42	1674
43	1734
44	1784
45	1831
46	1887
47	1928
48	1974
49	2016
50	2113
51	2159
52	2228
53	2297
54	2422
55	2482
56	2538
57	2584
58	2635
59	2692
60	2735
61	2788
62	2844
63	2905
64	2974
65	3133
66	3189
67	3340
68	3500
69	3642
70	3692
71	3794
72	3848
73	3892
74	3996
75	4101
76	4150
77	4200
78	4249
79	4350
80	4466
81	4512
82	4642
83	4710
84	4785
85	4850
86	4934
87	5004
88	5080
89	5144
90	5209
91	5358
92	5430
93	5604
94	5663
95	5714
96	5822
97	5928
98	5977
99	6026
100	6077
101	6182
102	6233
103	6373
104	6435
105	6547
106	6603
107	6655
108	6717
109	6774
110	6832
111	6889
112	6962
113	7017
114	7065
115	7114
116	7226
117	7279
118	7330
119	7382
120	7491
121	7601
122	7655
123	7760
124	7876
125	7941
126	8004
127	8064
128	8117
129	8172
130	8230
131	8350
132	8476
133	8588
134	8645
135	8699
136	8755
137	8862
138	8977
139	9037
140	9149
141	9205
142	9314
143	9369
144	9426
145	9487
146	9545
147	9658
148	9717
149	9772
150	9826
151	9885
152	9945
153	10060
154	10118
155	10175
156	10237
157	10354
158	10472
159	10536
160	10597
161	10712
162	10774
163	10837
164	10898
165	11012
166	11131
167	11243
168	11358
169	11483
170	11547
171	11602
172	11662
173	11722
174	11785
175	11906
176	12027
177	12149
178	12269
179	12335
180	12454
181	12517
182	12634
183	12699
184	12760
185	12826
186	12948
187	13069
188	13189
189	13314
190	13431
191	13551
192	13616
193	13733
194	13848
195	13963
196	14075
197	14139
198	14197
199	14303
200	14370
201	14433
202	14545
203	14662
204	14727
205	14841
206	14906
207	15019
208	15086
209	15198
210	15265
211	15380
212	15498
213	15613
214	15679
215	15830
216	15894
217	16013
218	16080
219	16192
220	16312
221	16440
222	16560
223	16676
224	16792
225	16859
226	16980
227	17097
228	17215
229	17341
230	17473
231	17537
232	17602
233	17666
234	17791
235	17917
236	17994
237	18131
238	18254
239	18328
240	18490
241	18565
242	18630
243	18694
244	18809
245	18931
246	18999
247	19065
248	19134
249	19198
250	19320
251	19382
252	19447
253	19518
254	19643
255	19709
256	19834
257	19958
258	20080
259	20197
260	20324
261	20452
262	20578
263	20698
264	20818
265	20946
266	21075
267	21199
268	21324
269	21459
270	21525
271	21658
272	21783
273	21905
274	22035
275	22158
276	22287
277	22417
278	22551
279	22667
280	22780
281	22898
282	22962
283	23077
284	23191
285	23311
286	23436
287	23553
288	23665
289	23727
290	23843
291	23903
292	24016
293	24137
294	24256
295	24378
296	24497
297	24614
298	24732
299	24801
300	24919
301	25038
302	25109
303	25175
304	25243
305	25361
306	25422
307	25544
308	25662
309	25735
310	25809
311	25924
312	25992
313	26056
314	26172
315	26293
316	26358
317	26479
318	26552
319	26673
320	26794
321	26920
322	27042
323	27165
324	27288
325	27359
326	27479
327	27549
328	27618
329	27688
330	27759
331	27884
332	28022
333	28155
334	28231
335	28362
336	28503
337	28631
338	28762
339	28930
340	29055
341	29126
342	29254
343	29382
344	29452
345	29578
346	29708
347	29834
348	29910
349	30039
350	30166
351	30292
352	30425
353	30548
354	30677
355	30806
356	30878
357	31007
358	31076
359	31199
360	31265
361	31383
362	31497
363	31571
364	31686
365	31806
366	31926
367	32046
368	32167
369	32287
370	32409
371	32527
372	32598
373	32719
374	32843
375	32914
376	33036
377	33155
378	33273
379	33395
380	33519
381	33644
382	33767
383	33886
384	34006
385	34130
386	34255
387	34381
388	34502
389	34627
390	34749
391	34871
392	34994
393	35117
394	35242
395	35314
396	35439
397	35512
398	35637
399	35765
400	35889
401	36012
402	36086
403	36162
404	36291
405	36418
406	36541
407	36667
408	36795
409	36863
410	36990
411	37063
412	37184
413	37310
414	37434
415	37563
416	37640
417	37764
418	37893
419	38034
420	38167
421	38241
422	38370
423	38505
424	38637
425	38709
426	38838
427	38966
428	39091
429	39215
430	39337
431	39467
432	39589
433	39716
434	39839
435	39957
436	40030
437	40159
438	40235
439	40356
440	40483
441	40613
442	40692
443	40821
444	40948
445	41072
446	41196
447	41322
448	41448
449	41572
450	41700
451	41828
452	41953
453	42025
454	42100
455	42223
456	42345
457	42476
458	42606
459	42725
460	42856
461	42984
462	43111
463	43238
464	43314
465	43447
466	43575
467	43704
468	43832
469	43958
470	44088
471	44213
472	44345
473	44469
474	44601
475	44731
476	44863
477	44997
478	45076
479	45212
480	45345
481	45479
482	45611
483	45746
484	45872
485	46000
486	46131
487	46261
488	46337
489	46477
490	46594
491	46721
492	46835
493	46961
494	47081
495	47207
496	47331
497	47452
498	47577
499	47652
500	47771
501	47844
502	47977
503	48111
504	48192
505	48322
506	48454
507	48578
508	48711
509	48838
510	48958
511	49033
512	49156
513	49286
514	49413
515	49490
516	49618
517	49746
518	49876
519	50005
520	50081
521	50213
522	50335
523	50471
524	50596
525	50723
526	50854
527	50978
528	51107
529	51231
530	51355
531	51434
532	51505
533	51636
534	51766
535	51845
536	51977
537	52111
538	52237
539	52367
540	52495
541	52622
542	52755
543	52890
544	53017
545	53149
546	53276
547	53411
548	53548
549	53680
550	53810
551	53945
552	54075
553	54151
554	54279
555	54415
556	54533
557	54658
558	54734
559	54852
560	54973
561	55102
562	55178
563	55298
564	55420
565	55542
566	55665
567	55794
568	55921
569	56045
570	56167
571	56297
572	56422
573	56546
574	56676
575	56808
576	56936
577	57004
578	57130
579	57204
580	57274
581	57352
582	57481
583	57606
584	57737
585	57814
586	57945
587	58088
588	58216
589	58343
590	58484
591	58612
592	58745
593	58869
594	58997
595	59131
596	59259
597	59394
598	59525
599	59654
600	59782
601	59857
602	59995
603	60129
604	60262
605	60396
606	60527
607	60662
608	60797
609	60928
610	61067
611	61197
612	61332
613	61473
614	61598
615	61674
616	61811
617	61945
618	62077
619	62216
620	62347
621	62474
622	62597
623	62723
624	62846
625	62974
626	63103
627	63227
628	63356
629	63438
630	63567
631	63694
632	63821
633	63947
634	64029
635	64153
636	64282
637	64411
638	64542
639	64670
640	64804
641	64932
642	65062
643	65191
644	65320
645	65447
646	65574
647	65696
648	65821
649	65950
650	66084
651	66215
652	66346
653	66484
654	66614
655	66748
656	66884
657	67021
658	67152
659	67281
660	67417
661	67548
662	67681
663	67820
664	67965
665	68113
666	68247
667	68389
668	68530
669	68669
670	68804
671	68947
672	69085
673	69215
674	69349
675	69484
676	69612
677	69746
678	69867
679	69944
680	70070
681	70193
682	70314
683	70444
684	70522
685	70653
686	70781
687	70910
688	70984
689	71112
690	71234
691	71363
692	71493
693	71625
694	71762
695	71889
696	72016
697	72136
698	72264
699	72401
700	72525
701	72657
702	72785
703	72920
704	73048
705	73176
706	73313
707	73397
708	73537
709	73668
710	73798
711	73929
712	74064
713	74191
714	74320
715	74458
716	74592
717	74721
718	74853
719	74983
720	75109
721	75238
722	75312
723	75441
724	75575
725	75714
726	75849
727	75979
728	76117
729	76248
730	76380
731	76511
732	76593
733	76732
734	76863
735	76992
736	77131
737	77261
738	77340
739	77475
740	77611
741	77732
742	77861
743	77998
744	78131
745	78261
746	78391
747	78528
748	78658
749	78784
750	78912
751	79037
752	79160
753	79292
754	79425
755	79557
756	79682
757	79808
758	79938
759	80073
760	80201
761	80325
762	80456
763	80578
764	80706
765	80840
766	80976
767	81107
768	81240
769	81374
770	81509
771	81643
772	81769
773	81897
774	82028
775	82158
776	82288
777	82420
778	82552
779	82688
780	82820
781	82952
782	83085
783	83223
784	83350
785	83485
786	83628
787	83765
788	83900
789	84031
790	84163
791	84296
792	84430
793	84568
794	84701
795	84838
796	84957
797	85082
798	85208
799	85335
800	85461
801	85589
802	85671
803	85799
804	85929
805	86056
806	86188
807	86315
808	86447
809	86568
810	86700
811	86827
812	86951
813	87079
814	87202
815	87336
816	87471
817	87610
818	87746
819	87883
820	88026
821	88166
822	88303
823	88441
824	88577
825	88703
826	88840
827	88974
828	89101
829	89225
830	89358
831	89489
832	89620
833	89754
834	89885
835	90013
836	90145
837	90274
838	90404
839	90543
840	90678
841	90816
842	90953
843	91084
844	91225
845	91360
846	91500
847	91634
848	91775
849	91908
850	92038
851	92172
852	92310
853	92435
854	92558
855	92686
856	92811
857	92933
858	93062
859	93187
860	93311
861	93432
862	93561
863	93689
864	93822
865	93953
866	94088
867	94215
868	94346
869	94473
870	94605
871	94683
872	94762
873	94893
874	95025
875	95154
876	95284
877	95417
878	95552
879	95690
880	95821
881	95952
882	96090
883	96219
884	96353
885	96485
886	96615
887	96750
888	96879
889	97014
890	97149
891	97282
892	97412
893	97544
894	97676
895	97808
896	97946
897	98091
898	98224
899	98368
900	98513
901	98648
902	98785
903	98921
904	99050
905	99184
906	99320
907	99457
908	99600
909	99737
910	99872
911	99995
912	100125
913	100247
914	100377
915	100502
916	100626
917	100748
918	100875
919	101005
920	101136
921	101261
922	101386
923	101519
924	101646
925	101777
926	101908
927	101991
928	102127
929	102251
930	102383
931	102510
932	102639
933	102772
934	102901
935	103035
936	103164
937	103295
938	103425
939	103554
940	103689
941	103820
942	103960
943	104086
944	104216
945	104344
946	104471
947	104604
948	104746
949	104835
950	104969
951	105108
952	105245
953	105384
954	105528
955	105667
956	105755
957	105898
958	106073
959	106217
960	106354
961	106497
962	106642
963	106776
964	106917
965	107064
966	107199
967	107343
968	107475
969	107605
970	107694
971	107828
972	107961
973	108098
974	108226
975	108358
976	108492
977	108625
978	108752
979	108887
980	109010
981	109143
982	109266
983	109393
984	109522
985	109654
986	109789
987	109923
988	110054
989	110190
990	110323
991	110453
992	110588
993	110720
994	110859
995	110991
996	111126
997	111250
998	111378
999	111513
1000	111648


==> old/submission 3/plots/runtime/2000/timings_both.dat <==
n	millisec
1	4
2	8
3	12
4	17
5	21
6	29
7	34
8	42
9	47
10	52
11	59
12	64
13	69
14	77
15	83
16	91
17	96
18	102
19	111
20	118
21	127
22	133
23	142
24	149
25	156
26	164
27	171
28	182
29	189
30	198
31	208
32	216
33	226
34	234
35	245
36	253
37	264
38	274
39	354
40	362
41	371
42	384
43	396
44	405
45	413
46	427
47	436
48	445
49	458
50	541
51	552
52	564
53	574
54	654
55	664
56	678
57	691
58	703
59	714
60	729
61	740
62	751
63	765
64	776
65	858
66	870
67	957
68	1043
69	1129
70	1141
71	1227
72	1240
73	1250
74	1339
75	1426
76	1437
77	1449
78	1464
79	1551
80	1638
81	1649
82	1737
83	1749
84	1764
85	1782
86	1794
87	1810
88	1823
89	1836
90	1854
91	1937
92	1951
93	2039
94	2052
95	2070
96	2160
97	2244
98	2256
99	2270
100	2289
101	2379
102	2392
103	2483
104	2498
105	2590
106	2604
107	2624
108	2637
109	2656
110	2676
111	2691
112	2712
113	2729
114	2744
115	2760
116	2853
117	2867
118	2886
119	2904
120	2991
121	3082
122	3097
123	3188
124	3279
125	3295
126	3316
127	3336
128	3353
129	3373
130	3393
131	3483
132	3573
133	3666
134	3682
135	3704
136	3721
137	3811
138	3907
139	3928
140	4019
141	4036
142	4131
143	4148
144	4172
145	4193
146	4214
147	4304
148	4322
149	4345
150	4363
151	4385
152	4404
153	4497
154	4514
155	4535
156	4559
157	4658
158	4751
159	4772
160	4797
161	4891
162	4913
163	4936
164	4960
165	5058
166	5153
167	5250
168	5345
169	5445
170	5465
171	5489
172	5512
173	5532
174	5553
175	5652
176	5751
177	5850
178	5947
179	5968
180	6064
181	6084
182	6180
183	6201
184	6227
185	6252
186	6349
187	6444
188	6544
189	6643
190	6739
191	6835
192	6859
193	6950
194	7048
195	7150
196	7248
197	7268
198	7294
199	7388
200	7414
201	7440
202	7532
203	7633
204	7654
205	7752
206	7777
207	7879
208	7901
209	8000
210	8027
211	8129
212	8231
213	8333
214	8359
215	8459
216	8480
217	8577
218	8602
219	8703
220	8802
221	8904
222	9002
223	9103
224	9202
225	9227
226	9322
227	9423
228	9523
229	9627
230	9728
231	9748
232	9779
233	9803
234	9907
235	10005
236	10033
237	10132
238	10229
239	10254
240	10357
241	10389
242	10414
243	10441
244	10535
245	10640
246	10671
247	10697
248	10728
249	10755
250	10855
251	10878
252	10906
253	10937
254	11035
255	11063
256	11169
257	11273
258	11375
259	11476
260	11582
261	11687
262	11794
263	11897
264	11991
265	12090
266	12195
267	12297
268	12400
269	12502
270	12525
271	12628
272	12730
273	12833
274	12939
275	13040
276	13140
277	13242
278	13347
279	13449
280	13548
281	13655
282	13688
283	13786
284	13886
285	13989
286	14089
287	14187
288	14285
289	14309
290	14403
291	14430
292	14526
293	14625
294	14724
295	14822
296	14922
297	15022
298	15118
299	15146
300	15248
301	15345
302	15375
303	15405
304	15436
305	15535
306	15558
307	15657
308	15752
309	15789
310	15818
311	15915
312	15944
313	15974
314	16072
315	16174
316	16199
317	16297
318	16329
319	16429
320	16533
321	16633
322	16736
323	16838
324	16942
325	16968
326	17069
327	17099
328	17129
329	17160
330	17191
331	17287
332	17391
333	17491
334	17520
335	17620
336	17724
337	17826
338	17933
339	18037
340	18136
341	18167
342	18266
343	18367
344	18397
345	18499
346	18599
347	18707
348	18739
349	18845
350	18949
351	19054
352	19162
353	19266
354	19367
355	19469
356	19501
357	19603
358	19635
359	19741
360	19766
361	19871
362	19975
363	20008
364	20115
365	20218
366	20328
367	20432
368	20538
369	20643
370	20750
371	20854
372	20887
373	20991
374	21099
375	21130
376	21233
377	21334
378	21436
379	21539
380	21642
381	21750
382	21858
383	21960
384	22063
385	22173
386	22278
387	22381
388	22482
389	22587
390	22691
391	22796
392	22900
393	23002
394	23107
395	23137
396	23239
397	23269
398	23375
399	23483
400	23588
401	23694
402	23727
403	23764
404	23868
405	23973
406	24076
407	24186
408	24289
409	24315
410	24423
411	24457
412	24565
413	24669
414	24775
415	24879
416	24915
417	25025
418	25126
419	25232
420	25335
421	25372
422	25471
423	25580
424	25687
425	25723
426	25824
427	25929
428	26037
429	26146
430	26251
431	26361
432	26470
433	26582
434	26680
435	26778
436	26808
437	26912
438	26947
439	27054
440	27159
441	27265
442	27301
443	27409
444	27516
445	27622
446	27723
447	27825
448	27928
449	28032
450	28142
451	28249
452	28354
453	28390
454	28424
455	28523
456	28626
457	28737
458	28838
459	28938
460	29043
461	29154
462	29260
463	29363
464	29400
465	29507
466	29614
467	29721
468	29825
469	29929
470	30036
471	30144
472	30253
473	30357
474	30460
475	30563
476	30670
477	30780
478	30817
479	30929
480	31035
481	31143
482	31253
483	31365
484	31466
485	31575
486	31680
487	31786
488	31825
489	31933
490	32042
491	32155
492	32253
493	32362
494	32462
495	32569
496	32674
497	32780
498	32882
499	32917
500	33017
501	33053
502	33160
503	33269
504	33307
505	33409
506	33517
507	33624
508	33739
509	33845
510	33954
511	33993
512	34098
513	34211
514	34320
515	34361
516	34464
517	34576
518	34686
519	34792
520	34828
521	34939
522	35042
523	35149
524	35258
525	35360
526	35470
527	35575
528	35686
529	35791
530	35894
531	35930
532	35963
533	36069
534	36179
535	36220
536	36327
537	36438
538	36537
539	36649
540	36758
541	36862
542	36972
543	37082
544	37187
545	37294
546	37397
547	37508
548	37622
549	37730
550	37833
551	37940
552	38049
553	38086
554	38188
555	38302
556	38411
557	38518
558	38558
559	38663
560	38769
561	38882
562	38922
563	39022
564	39130
565	39242
566	39355
567	39467
568	39576
569	39681
570	39789
571	39894
572	40001
573	40107
574	40221
575	40324
576	40428
577	40459
578	40563
579	40599
580	40630
581	40668
582	40771
583	40878
584	40984
585	41023
586	41126
587	41235
588	41338
589	41444
590	41550
591	41657
592	41762
593	41863
594	41973
595	42088
596	42189
597	42295
598	42403
599	42510
600	42617
601	42655
602	42761
603	42867
604	42975
605	43087
606	43195
607	43309
608	43417
609	43522
610	43630
611	43737
612	43851
613	43967
614	44073
615	44106
616	44220
617	44329
618	44438
619	44553
620	44660
621	44767
622	44874
623	44979
624	45084
625	45198
626	45311
627	45419
628	45535
629	45578
630	45688
631	45800
632	45913
633	46018
634	46063
635	46162
636	46273
637	46379
638	46495
639	46599
640	46711
641	46817
642	46924
643	47036
644	47140
645	47252
646	47359
647	47461
648	47566
649	47676
650	47785
651	47904
652	48016
653	48129
654	48235
655	48342
656	48455
657	48565
658	48675
659	48785
660	48896
661	49000
662	49107
663	49221
664	49329
665	49438
666	49548
667	49659
668	49769
669	49881
670	49988
671	50100
672	50210
673	50319
674	50429
675	50535
676	50638
677	50745
678	50857
679	50898
680	51014
681	51120
682	51227
683	51339
684	51376
685	51489
686	51600
687	51715
688	51754
689	51858
690	51962
691	52072
692	52185
693	52294
694	52405
695	52508
696	52616
697	52716
698	52820
699	52931
700	53032
701	53142
702	53245
703	53351
704	53460
705	53566
706	53673
707	53714
708	53822
709	53931
710	54038
711	54144
712	54253
713	54358
714	54466
715	54578
716	54690
717	54797
718	54901
719	55008
720	55112
721	55219
722	55251
723	55355
724	55467
725	55575
726	55682
727	55791
728	55907
729	56023
730	56131
731	56239
732	56279
733	56396
734	56510
735	56615
736	56732
737	56836
738	56871
739	56977
740	57088
741	57193
742	57303
743	57419
744	57534
745	57645
746	57753
747	57866
748	57979
749	58084
750	58195
751	58307
752	58411
753	58526
754	58640
755	58749
756	58852
757	58957
758	59069
759	59185
760	59287
761	59391
762	59507
763	59615
764	59720
765	59838
766	59952
767	60065
768	60182
769	60298
770	60414
771	60530
772	60635
773	60746
774	60852
775	60963
776	61075
777	61185
778	61287
779	61400
780	61508
781	61617
782	61729
783	61847
784	61953
785	62063
786	62178
787	62292
788	62407
789	62515
790	62622
791	62727
792	62833
793	62946
794	63052
795	63161
796	63267
797	63380
798	63493
799	63603
800	63714
801	63824
802	63867
803	63974
804	64085
805	64196
806	64310
807	64425
808	64534
809	64640
810	64759
811	64868
812	64978
813	65086
814	65192
815	65303
816	65408
817	65522
818	65630
819	65738
820	65849
821	65962
822	66067
823	66169
824	66273
825	66374
826	66484
827	66596
828	66701
829	66807
830	66914
831	67015
832	67124
833	67231
834	67339
835	67447
836	67555
837	67662
838	67770
839	67884
840	67990
841	68099
842	68209
843	68316
844	68428
845	68534
846	68647
847	68753
848	68868
849	68971
850	69073
851	69181
852	69296
853	69403
854	69513
855	69626
856	69737
857	69846
858	69962
859	70075
860	70181
861	70284
862	70392
863	70499
864	70617
865	70724
866	70837
867	70948
868	71058
869	71165
870	71278
871	71318
872	71357
873	71469
874	71579
875	71688
876	71798
877	71905
878	72014
879	72127
880	72234
881	72343
882	72456
883	72564
884	72678
885	72786
886	72896
887	73013
888	73117
889	73223
890	73337
891	73446
892	73552
893	73663
894	73772
895	73880
896	73983
897	74085
898	74189
899	74304
900	74419
901	74528
902	74642
903	74750
904	74857
905	74969
906	75076
907	75184
908	75297
909	75406
910	75519
911	75633
912	75744
913	75851
914	75967
915	76080
916	76190
917	76300
918	76405
919	76518
920	76633
921	76739
922	76849
923	76959
924	77070
925	77183
926	77296
927	77338
928	77449
929	77563
930	77674
931	77782
932	77892
933	78005
934	78115
935	78228
936	78338
937	78451
938	78558
939	78665
940	78774
941	78877
942	78988
943	79096
944	79203
945	79309
946	79415
947	79524
948	79632
949	79675
950	79786
951	79900
952	80009
953	80124
954	80233
955	80335
956	80375
957	80485
958	80595
959	80704
960	80814
961	80931
962	81047
963	81150
964	81260
965	81368
966	81475
967	81590
968	81702
969	81820
970	81867
971	81974
972	82079
973	82186
974	82292
975	82409
976	82522
977	82627
978	82734
979	82852
980	82958
981	83066
982	83173
983	83278
984	83391
985	83505
986	83616
987	83728
988	83841
989	83960
990	84070
991	84178
992	84290
993	84399
994	84513
995	84629
996	84741
997	84851
998	84960
999	85071
1000	85186
1001	85222
1002	85328
1003	85443
1004	85551
1005	85665
1006	85776
1007	85882
1008	85991
1009	86101
1010	86215
1011	86318
1012	86428
1013	86539
1014	86647
1015	86760
1016	86873
1017	86986
1018	87098
1019	87209
1020	87318
1021	87433
1022	87539
1023	87648
1024	87753
1025	87864
1026	87976
1027	88086
1028	88200
1029	88314
1030	88423
1031	88536
1032	88649
1033	88762
1034	88870
1035	88981
1036	89098
1037	89209
1038	89318
1039	89428
1040	89542
1041	89652
1042	89757
1043	89867
1044	89988
1045	90102
1046	90215
1047	90318
1048	90443
1049	90487
1050	90588
1051	90689
1052	90802
1053	90912
1054	91021
1055	91128
1056	91230
1057	91346
1058	91451
1059	91560
1060	91673
1061	91777
1062	91890
1063	91997
1064	92103
1065	92215
1066	92319
1067	92431
1068	92537
1069	92647
1070	92757
1071	92866
1072	92972
1073	93080
1074	93185
1075	93292
1076	93399
1077	93513
1078	93624
1079	93735
1080	93849
1081	93962
1082	94065
1083	94179
1084	94286
1085	94391
1086	94502
1087	94614
1088	94728
1089	94835
1090	94944
1091	95049
1092	95151
1093	95264
1094	95377
1095	95489
1096	95596
1097	95701
1098	95806
1099	95924
1100	96035
1101	96150
1102	96259
1103	96366
1104	96474
1105	96585
1106	96692
1107	96801
1108	96908
1109	97025
1110	97134
1111	97174
1112	97280
1113	97384
1114	97500
1115	97608
1116	97722
1117	97845
1118	97967
1119	98079
1120	98195
1121	98306
1122	98419
1123	98524
1124	98635
1125	98747
1126	98857
1127	98975
1128	99095
1129	99212
1130	99326
1131	99435
1132	99547
1133	99661
1134	99780
1135	99885
1136	100000
1137	100111
1138	100228
1139	100346
1140	100457
1141	100569
1142	100684
1143	100793
1144	100912
1145	101026
1146	101140
1147	101249
1148	101354
1149	101473
1150	101583
1151	101690
1152	101814
1153	101921
1154	102031
1155	102144
1156	102259
1157	102366
1158	102481
1159	102591
1160	102705
1161	102821
1162	102933
1163	103052
1164	103171
1165	103280
1166	103396
1167	103514
1168	103619
1169	103723
1170	103830
1171	103933
1172	104040
1173	104153
1174	104260
1175	104367
1176	104474
1177	104586
1178	104696
1179	104801
1180	104909
1181	105017
1182	105137
1183	105249
1184	105356
1185	105469
1186	105577
1187	105684
1188	105790
1189	105897
1190	106004
1191	106113
1192	106152
1193	106265
1194	106371
1195	106481
1196	106594
1197	106700
1198	106810
1199	106918
1200	107024
1201	107132
1202	107237
1203	107348
1204	107456
1205	107562
1206	107668
1207	107779
1208	107891
1209	107996
1210	108100
1211	108219
1212	108330
1213	108440
1214	108550
1215	108656
1216	108767
1217	108879
1218	108982
1219	109094
1220	109206
1221	109317
1222	109426
1223	109535
1224	109638
1225	109754
1226	109863
1227	109967
1228	110082
1229	110200
1230	110309
1231	110423
1232	110533
1233	110647
1234	110762
1235	110868
1236	110979
1237	111091
1238	111202
1239	111315
1240	111434
1241	111550
1242	111660
1243	111771
1244	111878
1245	111994
1246	112103
1247	112214
1248	112321
1249	112433
1250	112547
1251	112664
1252	112778
1253	112894
1254	112933
1255	113045
1256	113150
1257	113262
1258	113374
1259	113489
1260	113599
1261	113709
1262	113829
1263	113938
1264	114053
1265	114171
1266	114292
1267	114399
1268	114507
1269	114620
1270	114732
1271	114843
1272	114959
1273	115067
1274	115180
1275	115292
1276	115402
1277	115510
1278	115620
1279	115733
1280	115851
1281	115970
1282	116086
1283	116196
1284	116307
1285	116413
1286	116523
1287	116634
1288	116744
1289	116847
1290	116962
1291	117066
1292	117171
1293	117284
1294	117395
1295	117503
1296	117611
1297	117724
1298	117835
1299	117948
1300	118053
1301	118167
1302	118274
1303	118389
1304	118500
1305	118609
1306	118713
1307	118821
1308	118939
1309	119047
1310	119163
1311	119275
1312	119385
1313	119493
1314	119602
1315	119718
1316	119824
1317	119937
1318	120049
1319	120163
1320	120270
1321	120374
1322	120481
1323	120597
1324	120708
1325	120820
1326	120932
1327	121040
1328	121153
1329	121270
1330	121384
1331	121495
1332	121602
1333	121711
1334	121820
1335	121926
1336	122037
1337	122152
1338	122263
1339	122370
1340	122480
1341	122591
1342	122698
1343	122816
1344	122929
1345	123043
1346	123152
1347	123261
1348	123371
1349	123486
1350	123603
1351	123719
1352	123831
1353	123942
1354	124050
1355	124161
1356	124265
1357	124381
1358	124500
1359	124611
1360	124724
1361	124840
1362	124959
1363	125064
1364	125172
1365	125279
1366	125387
1367	125498
1368	125611
1369	125722
1370	125834
1371	125942
1372	126056
1373	126165
1374	126280
1375	126389
1376	126502
1377	126620
1378	126735
1379	126848
1380	126957
1381	127076
1382	127197
1383	127312
1384	127426
1385	127537
1386	127652
1387	127759
1388	127873
1389	127984
1390	128100
1391	128215
1392	128328
1393	128447
1394	128557
1395	128672
1396	128788
1397	128905
1398	129018
1399	129136
1400	129242
1401	129351
1402	129467
1403	129577
1404	129685
1405	129794
1406	129899
1407	130009
1408	130117
1409	130228
1410	130338
1411	130448
1412	130566
1413	130679
1414	130786
1415	130897
1416	131004
1417	131113
1418	131221
1419	131322
1420	131431
1421	131537
1422	131646
1423	131762
1424	131882
1425	131990
1426	132102
1427	132210
1428	132314
1429	132422
1430	132526
1431	132635
1432	132750
1433	132860
1434	132971
1435	133079
1436	133193
1437	133309
1438	133423
1439	133528
1440	133640
1441	133753
1442	133868
1443	133979
1444	134089
1445	134204
1446	134309
1447	134412
1448	134524
1449	134629
1450	134740
1451	134848
1452	134961
1453	135077
1454	135192
1455	135298
1456	135405
1457	135521
1458	135636
1459	135745
1460	135861
1461	135971
1462	136084
1463	136196
1464	136309
1465	136418
1466	136528
1467	136639
1468	136760
1469	136873
1470	136991
1471	137099
1472	137206
1473	137319
1474	137437
1475	137551
1476	137660
1477	137769
1478	137883
1479	137996
1480	138108
1481	138221
1482	138328
1483	138441
1484	138545
1485	138657
1486	138768
1487	138883
1488	139002
1489	139118
1490	139231
1491	139346
1492	139463
1493	139576
1494	139688
1495	139798
1496	139907
1497	140023
1498	140136
1499	140253
1500	140365
1501	140478
1502	140587
1503	140699
1504	140809
1505	140923
1506	141035
1507	141149
1508	141259
1509	141376
1510	141497
1511	141611
1512	141723
1513	141838
1514	141955
1515	142065
1516	142186
1517	142288
1518	142402
1519	142509
1520	142616
1521	142739
1522	142868
1523	142975
1524	143076
1525	143190
1526	143305
1527	143420
1528	143530
1529	143637
1530	143741
1531	143843
1532	143951
1533	144057
1534	144163
1535	144271
1536	144381
1537	144492
1538	144526
1539	144645
1540	144755
1541	144869
1542	144981
1543	145084
1544	145189
1545	145292
1546	145403
1547	145517
1548	145629
1549	145743
1550	145858
1551	145973
1552	146084
1553	146188
1554	146297
1555	146415
1556	146530
1557	146634
1558	146746
1559	146857
1560	146963
1561	147072
1562	147186
1563	147295
1564	147403
1565	147514
1566	147625
1567	147737
1568	147842
1569	147953
1570	148070
1571	148183
1572	148292
1573	148399
1574	148519
1575	148635
1576	148743
1577	148852
1578	148967
1579	149090
1580	149198
1581	149313
1582	149422
1583	149532
1584	149643
1585	149754
1586	149864
1587	149977
1588	150089
1589	150200
1590	150316
1591	150426
1592	150539
1593	150583
1594	150699
1595	150810
1596	150930
1597	151040
1598	151157
1599	151269
1600	151376
1601	151487
1602	151600
1603	151712
1604	151827
1605	151939
1606	152044
1607	152154
1608	152265
1609	152371
1610	152478
1611	152592
1612	152702
1613	152821
1614	152936
1615	153055
1616	153172
1617	153277
1618	153387
1619	153496
1620	153607
1621	153720
1622	153834
1623	153947
1624	154058
1625	154167
1626	154283
1627	154397
1628	154514
1629	154622
1630	154737
1631	154849
1632	154958
1633	155078
1634	155191
1635	155307
1636	155411
1637	155513
1638	155620
1639	155730
1640	155846
1641	155954
1642	156068
1643	156172
1644	156280
1645	156388
1646	156500
1647	156607
1648	156707
1649	156812
1650	156928
1651	157040
1652	157148
1653	157260
1654	157373
1655	157483
1656	157595
1657	157704
1658	157806
1659	157916
1660	158021
1661	158131
1662	158238
1663	158354
1664	158463
1665	158571
1666	158679
1667	158784
1668	158894
1669	159011
1670	159119
1671	159239
1672	159349
1673	159461
1674	159570
1675	159679
1676	159792
1677	159910
1678	160017
1679	160125
1680	160241
1681	160344
1682	160462
1683	160574
1684	160687
1685	160803
1686	160912
1687	161027
1688	161139
1689	161255
1690	161371
1691	161486
1692	161595
1693	161708
1694	161817
1695	161929
1696	162041
1697	162154
1698	162265
1699	162373
1700	162491
1701	162601
1702	162717
1703	162828
1704	162943
1705	163053
1706	163158
1707	163203
1708	163309
1709	163420
1710	163526
1711	163639
1712	163748
1713	163865
1714	163978
1715	164091
1716	164202
1717	164306
1718	164423
1719	164539
1720	164645
1721	164753
1722	164863
1723	164978
1724	165087
1725	165202
1726	165312
1727	165430
1728	165545
1729	165660
1730	165772
1731	165879
1732	166001
1733	166112
1734	166230
1735	166347
1736	166464
1737	166579
1738	166700
1739	166811
1740	166928
1741	167040
1742	167151
1743	167275
1744	167394
1745	167514
1746	167632
1747	167748
1748	167855
1749	167961
1750	168066
1751	168172
1752	168272
1753	168376
1754	168480
1755	168591
1756	168703
1757	168807
1758	168921
1759	169023
1760	169135
1761	169249
1762	169361
1763	169476
1764	169587
1765	169693
1766	169802
1767	169908
1768	170016
1769	170125
1770	170241
1771	170351
1772	170458
1773	170569
1774	170677
1775	170790
1776	170894
1777	171006
1778	171119
1779	171228
1780	171341
1781	171453
1782	171565
1783	171677
1784	171793
1785	171905
1786	172010
1787	172123
1788	172234
1789	172347
1790	172456
1791	172565
1792	172678
1793	172788
1794	172891
1795	173003
1796	173109
1797	173225
1798	173346
1799	173465
1800	173575
1801	173693
1802	173802
1803	173910
1804	174023
1805	174140
1806	174252
1807	174364
1808	174471
1809	174657
1810	174846
1811	175035
1812	175247
1813	175463
1814	175583
1815	175734
1816	175877
1817	175987
1818	176106
1819	176216
1820	176326
1821	176436
1822	176588
1823	176776
1824	177004
1825	177228
1826	177448
1827	177672
1828	177842
1829	177951
1830	178076
1831	178215
1832	178327
1833	178441
1834	178558
1835	178676
1836	178793
1837	178909
1838	179042
1839	179274
1840	179483
1841	179704
1842	179897
1843	180075
1844	180182
1845	180299
1846	180420
1847	180533
1848	180643
1849	180757
1850	180873
1851	180983
1852	181103
1853	181220
1854	181337
1855	181444
1856	181557
1857	181667
1858	181782
1859	181891
1860	182003
1861	182114
1862	182226
1863	182346
1864	182457
1865	182561
1866	182669
1867	182780
1868	182892
1869	183004
1870	183114
1871	183230
1872	183340
1873	183450
1874	183562
1875	183664
1876	183775
1877	183884
1878	183995
1879	184112
1880	184216
1881	184322
1882	184437
1883	184548
1884	184657
1885	184770
1886	184879
1887	184995
1888	185100
1889	185219
1890	185335
1891	185450
1892	185559
1893	185678
1894	185792
1895	185905
1896	186013
1897	186129
1898	186239
1899	186352
1900	186460
1901	186571
1902	186681
1903	186790
1904	186900
1905	187014
1906	187125
1907	187239
1908	187354
1909	187466
1910	187577
1911	187687
1912	187801
1913	187920
1914	188034
1915	188148
1916	188262
1917	188369
1918	188480
1919	188591
1920	188708
1921	188821
1922	188930
1923	189042
1924	189153
1925	189268
1926	189378
1927	189488
1928	189596
1929	189716
1930	189826
1931	189942
1932	190050
1933	190163
1934	190273
1935	190379
1936	190485
1937	190595
1938	190704
1939	190820
1940	190930
1941	191044
1942	191160
1943	191269
1944	191372
1945	191484
1946	191591
1947	191701
1948	191812
1949	191923
1950	192037
1951	192154
1952	192263
1953	192376
1954	192487
1955	192600
1956	192711
1957	192823
1958	192932
1959	193045
1960	193154
1961	193272
1962	193388
1963	193502
1964	193612
1965	193725
1966	193836
1967	193953
1968	194067
1969	194177
1970	194283
1971	194399
1972	194509
1973	194625
1974	194739
1975	194860
1976	194975
1977	195093
1978	195202
1979	195313
1980	195419
1981	195527
1982	195635
1983	195741
1984	195848
1985	195960
1986	196069
1987	196178
1988	196291
1989	196397
1990	196505
1991	196617
1992	196724
1993	196833
1994	196943
1995	197055
1996	197167
1997	197280
1998	197388
1999	197499
2000	197605


==> old/submission 3/plots/runtime/2000/timings_naive.dat <==
n	millisec
1	30
2	59
3	93
4	128
5	162
6	197
7	231
8	265
9	298
10	332
11	367
12	402
13	436
14	470
15	505
16	540
17	575
18	608
19	644
20	680
21	714
22	750
23	785
24	821
25	856
26	895
27	931
28	967
29	1002
30	1039
31	1075
32	1112
33	1149
34	1185
35	1223
36	1263
37	1301
38	1339
39	1428
40	1465
41	1507
42	1549
43	1590
44	1645
45	1699
46	1740
47	1781
48	1821
49	1860
50	1955
51	1998
52	2040
53	2079
54	2177
55	2219
56	2265
57	2308
58	2352
59	2395
60	2438
61	2480
62	2522
63	2564
64	2604
65	2702
66	2747
67	2846
68	2947
69	3049
70	3095
71	3194
72	3238
73	3286
74	3385
75	3487
76	3533
77	3577
78	3620
79	3724
80	3828
81	3872
82	3980
83	4028
84	4072
85	4121
86	4166
87	4207
88	4252
89	4298
90	4348
91	4502
92	4552
93	4655
94	4705
95	4750
96	4856
97	4963
98	5012
99	5063
100	5114
101	5222
102	5273
103	5379
104	5432
105	5540
106	5595
107	5645
108	5697
109	5747
110	5801
111	5850
112	5905
113	5956
114	6007
115	6055
116	6169
117	6222
118	6272
119	6324
120	6488
121	6598
122	6651
123	6759
124	6875
125	6931
126	6982
127	7038
128	7088
129	7145
130	7194
131	7367
132	7481
133	7597
134	7651
135	7705
136	7760
137	7869
138	8043
139	8102
140	8215
141	8272
142	8382
143	8439
144	8495
145	8554
146	8611
147	8721
148	8780
149	8837
150	8891
151	8951
152	9007
153	9122
154	9181
155	9240
156	9303
157	9424
158	9547
159	9607
160	9667
161	9847
162	9909
163	9972
164	10033
165	10155
166	10277
167	10397
168	10515
169	10643
170	10702
171	10760
172	10821
173	10875
174	10937
175	11061
176	11184
177	11312
178	11437
179	11500
180	11623
181	11685
182	11801
183	11864
184	11924
185	11988
186	12101
187	12216
188	12334
189	12455
190	12572
191	12692
192	12756
193	12927
194	13049
195	13174
196	13354
197	13419
198	13480
199	13652
200	13720
201	13785
202	13901
203	14080
204	14146
205	14321
206	14390
207	14562
208	14630
209	14750
210	14821
211	14947
212	15137
213	15264
214	15336
215	15516
216	15582
217	15709
218	15782
219	15908
220	16091
221	16223
222	16350
223	16474
224	16602
225	16671
226	16916
227	17044
228	17166
229	17361
230	17493
231	17557
232	17628
233	17696
234	17894
235	18143
236	18213
237	18459
238	18646
239	18721
240	18975
241	19051
242	19121
243	19189
244	19406
245	19533
246	19606
247	19676
248	19746
249	19814
250	19940
251	20003
252	20070
253	20144
254	20328
255	20398
256	20575
257	20759
258	20887
259	21012
260	21148
261	21280
262	21466
263	21599
264	21775
265	21910
266	22100
267	22232
268	22365
269	22499
270	22571
271	22763
272	22896
273	23027
274	23168
275	23356
276	23613
277	23861
278	24000
279	24141
280	24330
281	24470
282	24545
283	24685
284	24941
285	25146
286	25349
287	25660
288	25793
289	25868
290	26163
291	26236
292	26361
293	26549
294	26839
295	27032
296	27165
297	27301
298	27541
299	27621
300	27750
301	27940
302	28025
303	28103
304	28182
305	28322
306	28393
307	28587
308	28934
309	29021
310	29105
311	29296
312	29375
313	29453
314	29581
315	29832
316	29911
317	30052
318	30139
319	30334
320	30476
321	30735
322	30875
323	31138
324	31282
325	31367
326	31620
327	31701
328	31784
329	31867
330	31948
331	32154
332	32302
333	32513
334	32601
335	32802
336	33049
337	33189
338	33332
339	33576
340	33710
341	33792
342	33931
343	34122
344	34205
345	34397
346	34596
347	34742
348	34833
349	35036
350	35179
351	35322
352	35472
353	35614
354	35816
355	35963
356	36049
357	36200
358	36285
359	36439
360	36520
361	36722
362	36859
363	36953
364	37096
365	37363
366	37515
367	37723
368	37876
369	38082
370	38233
371	38378
372	38465
373	38673
374	38886
375	38976
376	39191
377	39616
378	39764
379	40005
380	40200
381	40451
382	40596
383	41044
384	41293
385	41443
386	41711
387	41862
388	42065
389	42220
390	42369
391	42682
392	42886
393	43036
394	43302
395	43398
396	43666
397	43760
398	43913
399	44190
400	44405
401	44562
402	44658
403	44757
404	44917
405	45069
406	45277
407	45441
408	45657
409	45746
410	45909
411	46008
412	46214
413	46375
414	46514
415	46712
416	46809
417	46960
418	47162
419	47361
420	47511
421	47603
422	47858
423	48008
424	48216
425	48310
426	48573
427	48832
428	48985
429	49259
430	49587
431	49757
432	49970
433	50301
434	50514
435	50723
436	50817
437	51163
438	51265
439	51422
440	51701
441	51871
442	51978
443	52208
444	52376
445	52539
446	52705
447	53020
448	53229
449	53435
450	53599
451	53817
452	54035
453	54134
454	54235
455	54502
456	54713
457	54880
458	55149
459	55357
460	55524
461	55693
462	55914
463	56082
464	56189
465	56362
466	56585
467	56868
468	57145
469	57365
470	57590
471	57759
472	57988
473	58140
474	58537
475	58764
476	58995
477	59171
478	59280
479	59445
480	59659
481	59975
482	60134
483	60413
484	60674
485	60950
486	61229
487	61501
488	61610
489	61788
490	61952
491	62129
492	62346
493	62518
494	62744
495	62983
496	63211
497	63488
498	63773
499	63884
500	64160
501	64272
502	64507
503	64677
504	64793
505	64969
506	65144
507	65442
508	65691
509	65915
510	66131
511	66240
512	66461
513	66748
514	67027
515	67142
516	67427
517	67602
518	67896
519	68229
520	68342
521	68694
522	68922
523	69336
524	69625
525	69858
526	70267
527	70502
528	70683
529	70968
530	71198
531	71311
532	71416
533	71658
534	71900
535	72017
536	72264
537	72447
538	72718
539	72891
540	73054
541	73328
542	73504
543	73686
544	73962
545	74256
546	74592
547	74838
548	75079
549	75422
550	75710
551	76069
552	76301
553	76418
554	76762
555	77008
556	77189
557	77547
558	77674
559	77850
560	78097
561	78412
562	78538
563	78894
564	79069
565	79244
566	79470
567	79712
568	79895
569	80076
570	80252
571	80607
572	80789
573	81134
574	81324
575	81630
576	81989
577	82106
578	82405
579	82527
580	82639
581	82762
582	83165
583	83460
584	83709
585	83828
586	84013
587	84317
588	84500
589	84739
590	85001
591	85251
592	85681
593	86009
594	86306
595	86555
596	86793
597	87209
598	87509
599	87693
600	87886
601	88008
602	88210
603	88684
604	89050
605	89244
606	89437
607	89641
608	89840
609	90083
610	90349
611	90540
612	90740
613	90958
614	91194
615	91326
616	91528
617	91727
618	91983
619	92246
620	92577
621	92876
622	93059
623	93250
624	93643
625	93947
626	94202
627	94449
628	94661
629	94803
630	95119
631	95428
632	95683
633	96049
634	96199
635	96561
636	96875
637	97245
638	97451
639	97877
640	98266
641	98589
642	98850
643	99173
644	99524
645	99772
646	100177
647	100626
648	100929
649	101183
650	101611
651	101817
652	102136
653	102518
654	102948
655	103324
656	103593
657	103980
658	104175
659	104429
660	104704
661	105088
662	105355
663	105682
664	105932
665	106122
666	106320
667	106696
668	106949
669	107206
670	107631
671	108076
672	108459
673	108824
674	109086
675	109403
676	109876
677	110133
678	110344
679	110495
680	110709
681	111034
682	111297
683	111634
684	111786
685	112281
686	112543
687	112864
688	113005
689	113482
690	113730
691	114319
692	114531
693	115024
694	115365
695	115685
696	115951
697	116207
698	116583
699	117044
700	117372
701	117708
702	118268
703	118820
704	119020
705	119280
706	119725
707	119886
708	120169
709	120539
710	120859
711	121129
712	121566
713	121882
714	122153
715	122542
716	122825
717	123156
718	123549
719	123821
720	124157
721	124485
722	124628
723	124838
724	125171
725	125468
726	125841
727	126096
728	126315
729	126527
730	126738
731	127008
732	127168
733	127391
734	127663
735	128038
736	128377
737	128810
738	128967
739	129353
740	129688
741	130131
742	130479
743	130705
744	130930
745	131328
746	131610
747	131900
748	132128
749	132602
750	132984
751	133197
752	133515
753	133858
754	134141
755	134426
756	134852
757	135075
758	135355
759	135820
760	136323
761	136818
762	137046
763	137417
764	137818
765	138115
766	138477
767	138826
768	139101
769	139378
770	139659
771	139995
772	140197
773	140511
774	140846
775	141130
776	141358
777	141695
778	141966
779	142367
780	142704
781	143047
782	143337
783	143704
784	144100
785	144391
786	144816
787	145235
788	145680
789	145948
790	146281
791	146499
792	147098
793	147492
794	147832
795	148187
796	148578
797	148931
798	149345
799	149865
800	150276
801	150687
802	150865
803	151340
804	151709
805	152045
806	152443
807	152734
808	153293
809	153675
810	154034
811	154322
812	154598
813	154894
814	155116
815	155591
816	155949
817	156319
818	156683
819	156931
820	157168
821	157426
822	158127
823	158682
824	159114
825	159654
826	160011
827	160475
828	160695
829	161026
830	161258
831	161754
832	162153
833	162670
834	163019
835	163248
836	163728
837	164017
838	164370
839	164746
840	165173
841	165516
842	165914
843	166357
844	166667
845	167393
846	167644
847	168049
848	168419
849	169038
850	169447
851	169690
852	170008
853	170302
854	170766
855	171248
856	171558
857	171942
858	172353
859	172645
860	172991
861	173533
862	173835
863	174185
864	174615
865	174929
866	175365
867	175839
868	176159
869	176458
870	176771
871	176959
872	177146
873	177399
874	177829
875	178139
876	178602
877	179108
878	179630
879	179891
880	180560
881	180918
882	181304
883	181721
884	182038
885	182459
886	182928
887	183308
888	183777
889	184106
890	184651
891	184898
892	185297
893	185657
894	186007
895	186414
896	186772
897	187345
898	187638
899	188054
900	188312
901	188674
902	189171
903	189833
904	190193
905	190509
906	190894
907	191327
908	191864
909	192328
910	192644
911	192893
912	193431
913	193783
914	194102
915	194463
916	194823
917	195178
918	195656
919	196154
920	196590
921	197076
922	197447
923	197896
924	198145
925	198563
926	199095
927	199289
928	199719
929	200076
930	200493
931	201067
932	201397
933	201835
934	202212
935	202601
936	202859
937	203125
938	203436
939	203863
940	204476
941	204912
942	205404
943	205801
944	206215
945	206618
946	206923
947	207239
948	207861
949	208081
950	208463
951	208798
952	209408
953	209677
954	210082
955	210582
956	210793
957	211481
958	211767
959	212243
960	212544
961	212814
962	213255
963	213623
964	214122
965	214792
966	215223
967	215673
968	215930
969	216213
970	216447
971	216781
972	217089
973	217394
974	218040
975	218320
976	218773
977	219162
978	219468
979	219802
980	220153
981	220485
982	220957
983	221385
984	221709
985	222032
986	222483
987	222871
988	223316
989	223656
990	224215
991	224709
992	225110
993	225565
994	225989
995	226311
996	226797
997	227106
998	227525
999	228017
1000	228460
1001	228667
1002	229156
1003	229597
1004	230037
1005	230613
1006	231124
1007	231837
1008	232248
1009	232750
1010	233228
1011	233594
1012	234206
1013	234637
1014	235133
1015	235522
1016	235866
1017	236368
1018	237113
1019	237456
1020	237910
1021	238244
1022	238816
1023	239428
1024	239741
1025	240075
1026	240462
1027	240907
1028	241363
1029	241697
1030	242150
1031	242819
1032	243326
1033	243840
1034	244298
1035	244754
1036	245127
1037	245406
1038	246118
1039	246588
1040	246978
1041	247420
1042	247926
1043	248440
1044	248729
1045	249135
1046	249697
1047	250080
1048	250554
1049	250790
1050	251145
1051	251814
1052	252171
1053	252528
1054	253084
1055	253579
1056	253951
1057	254360
1058	254788
1059	255342
1060	255751
1061	256178
1062	256529
1063	257309
1064	257809
1065	258199
1066	258782
1067	259259
1068	259668
1069	259961
1070	260347
1071	260785
1072	261285
1073	261838
1074	262291
1075	262754
1076	263155
1077	263688
1078	264172
1079	264578
1080	265159
1081	265734
1082	266523
1083	266916
1084	267264
1085	267694
1086	268197
1087	268589
1088	268948
1089	269445
1090	270019
1091	270479
1092	271128
1093	271720
1094	272391
1095	272880
1096	273421
1097	274059
1098	274758
1099	275117
1100	275637
1101	276060
1102	276617
1103	277127
1104	277593
1105	278122
1106	278461
1107	278860
1108	279327
1109	279697
1110	280121
1111	280353
1112	280781
1113	281223
1114	281742
1115	282409
1116	283047
1117	283375
1118	283930
1119	284513
1120	284928
1121	285462
1122	285820
1123	286542
1124	287075
1125	287680
1126	288095
1127	288523
1128	288841
1129	289201
1130	289623
1131	290256
1132	290965
1133	291608
1134	292035
1135	292786
1136	293215
1137	293807
1138	294331
1139	294807
1140	295265
1141	295889
1142	296487
1143	296943
1144	297260
1145	297759
1146	298350
1147	298940
1148	299334
1149	299704
1150	300081
1151	300654
1152	301220
1153	301769
1154	302496
1155	302789
1156	303327
1157	303889
1158	304479
1159	304968
1160	305506
1161	305927
1162	306414
1163	306797
1164	307234
1165	307969
1166	308448
1167	308818
1168	309238
1169	309817
1170	310333
1171	310845
1172	311248
1173	311621
1174	312076
1175	312731
1176	313257
1177	313704
1178	314081
1179	314623
1180	315199
1181	315660
1182	316107
1183	316739
1184	317260
1185	317799
1186	318340
1187	319152
1188	319676
1189	320092
1190	320757
1191	321231
1192	321476
1193	321985
1194	322515
1195	322986
1196	323572
1197	324198
1198	324671
1199	325096
1200	325693
1201	326259
1202	326784
1203	327222
1204	327808
1205	328258
1206	328735
1207	329148
1208	329694
1209	330276
1210	330815
1211	331378
1212	332100
1213	332595
1214	333041
1215	333585
1216	334076
1217	334457
1218	335279
1219	335750
1220	336050
1221	336580
1222	337102
1223	337576
1224	338168
1225	338492
1226	338981
1227	339472
1228	340152
1229	340596
1230	340954
1231	341394
1232	342046
1233	342754
1234	343125
1235	343709
1236	344298
1237	344899
1238	345333
1239	345947
1240	346338
1241	346717
1242	347149
1243	347813
1244	348610
1245	349311
1246	349808
1247	350281
1248	350860
1249	351457
1250	351881
1251	352502
1252	352935
1253	353431
1254	353682
1255	354300
1256	354855
1257	355474
1258	355903
1259	356510
1260	357211
1261	357810
1262	358324
1263	358899
1264	359703
1265	360179
1266	360644
1267	361071
1268	361567
1269	362061
1270	362644
1271	363137
1272	363446
1273	364349
1274	364979
1275	365504
1276	366037
1277	366911
1278	367522
1279	368163
1280	368780
1281	369153
1282	369619
1283	370268
1284	370926
1285	371412
1286	372133
1287	372545
1288	372967
1289	373539
1290	374195
1291	374692
1292	375419
1293	375965
1294	376416
1295	377108
1296	377782
1297	378162
1298	378736
1299	379178
1300	379608
1301	380072
1302	380757
1303	381207
1304	382003
1305	382377
1306	383053
1307	383528
1308	384044
1309	384729
1310	385185
1311	385696
1312	386291
1313	386770
1314	387330
1315	387673
1316	388280
1317	388902
1318	389479
1319	390191
1320	390715
1321	391199
1322	391762
1323	392276
1324	393083
1325	393487
1326	393879
1327	394494
1328	395020
1329	395494
1330	396317
1331	396917
1332	397415
1333	397990
1334	398500
1335	399269
1336	399835
1337	400541
1338	401146
1339	401522
1340	401914
1341	402440
1342	403310
1343	403761
1344	404245
1345	404736
1346	405379
1347	405822
1348	406346
1349	406758
1350	407338
1351	407862
1352	408560
1353	409197
1354	409697
1355	410330
1356	410952
1357	411457
1358	412150
1359	412770
1360	413318
1361	413961
1362	414372
1363	414876
1364	415484
1365	416283
1366	416740
1367	417360
1368	418083
1369	418509
1370	418957
1371	419670
1372	420261
1373	421058
1374	421714
1375	422289
1376	422924
1377	423659
1378	424483
1379	425083
1380	425748
1381	426275
1382	426700
1383	427102
1384	427670
1385	428208
1386	428664
1387	429215
1388	429757
1389	430251
1390	430841
1391	431306
1392	431830
1393	432358
1394	432856
1395	433541
1396	434238
1397	435067
1398	435700
1399	436171
1400	436814
1401	437352
1402	437911
1403	438332
1404	438923
1405	439546
1406	440107
1407	440636
1408	441089
1409	441668
1410	442233
1411	442935
1412	443488
1413	443988
1414	444552
1415	445033
1416	445744
1417	446313
1418	446912
1419	447510
1420	448346
1421	449085
1422	449726
1423	450327
1424	450891
1425	451600
1426	452291
1427	452702
1428	453565
1429	454114
1430	454549
1431	455124
1432	455650
1433	456375
1434	456867
1435	457338
1436	458070
1437	458569
1438	459551
1439	460096
1440	460567
1441	461086
1442	461837
1443	462401
1444	462979
1445	463558
1446	464187
1447	464769
1448	465463
1449	465987
1450	466816
1451	467476
1452	468166
1453	468758
1454	469422
1455	470175
1456	470685
1457	471308
1458	471937
1459	472632
1460	473033
1461	473615
1462	474231
1463	474737
1464	475364
1465	475990
1466	476582
1467	477232
1468	477914
1469	478559
1470	479349
1471	480355
1472	480863
1473	481347
1474	481845
1475	482594
1476	483213
1477	483776
1478	484507
1479	485186
1480	485666
1481	486324
1482	487295
1483	487860
1484	488652
1485	489180
1486	489872
1487	490400
1488	491017
1489	491551
1490	492216
1491	492583
1492	493296
1493	493990
1494	494592
1495	495303
1496	495791
1497	496431
1498	497081
1499	497681
1500	498572
1501	499463
1502	500342
1503	501021
1504	501589
1505	502436
1506	503064
1507	503592
1508	504281
1509	504946
1510	505686
1511	506235
1512	506846
1513	507396
1514	508033
1515	508765
1516	509460
1517	510120
1518	510895
1519	511546
1520	512138
1521	512708
1522	513089
1523	513685
1524	514291
1525	515002
1526	515444
1527	515896
1528	516653
1529	517349
1530	518179
1531	518787
1532	519604
1533	520268
1534	521040
1535	521848
1536	522389
1537	522980
1538	523268
1539	524038
1540	524683
1541	525521
1542	526108
1543	526796
1544	527787
1545	528563
1546	529180
1547	530042
1548	530568
1549	531308
1550	531985
1551	532613
1552	533329
1553	534154
1554	534897
1555	535366
1556	535999
1557	536653
1558	537173
1559	537748
1560	538635
1561	539114
1562	539763
1563	540510
1564	541230
1565	541605
1566	542345
1567	542901
1568	543425
1569	544331
1570	544777
1571	545397
1572	546049
1573	546975
1574	547509
1575	548236
1576	549175
1577	549931
1578	550609
1579	551164
1580	551858
1581	552518
1582	553114
1583	553660
1584	554453
1585	555234
1586	555891
1587	556337
1588	556970
1589	557621
1590	558323
1591	559255
1592	559793
1593	560157
1594	560956
1595	561831
1596	562440
1597	563205
1598	563834
1599	564526
1600	565068
1601	565914
1602	566962
1603	567518
1604	568298
1605	569109
1606	570142
1607	571122
1608	571924
1609	572849
1610	573439
1611	573803
1612	574501
1613	575349
1614	575908
1615	576620
1616	577379
1617	578269
1618	578770
1619	579476
1620	580122
1621	580941
1622	581659
1623	582100
1624	582865
1625	583921
1626	584735
1627	585296
1628	586006
1629	586716
1630	587533
1631	588174
1632	588881
1633	589647
1634	590496
1635	591268
1636	591800
1637	592404
1638	593030
1639	593638
1640	594332
1641	595080
1642	595656
1643	596261
1644	596805
1645	597481
1646	598055
1647	598633
1648	599288
1649	600042
1650	600856
1651	601456
1652	601960
1653	602461
1654	603256
1655	604224
1656	605153
1657	605788
1658	606744
1659	607511
1660	608142
1661	608775
1662	609472
1663	610001
1664	610696
1665	611298
1666	611813
1667	612541
1668	613489
1669	613904
1670	614614
1671	615319
1672	616096
1673	616907
1674	617517
1675	618463
1676	619134
1677	620023
1678	620888
1679	621875
1680	622568
1681	623573
1682	624184
1683	625023
1684	626069
1685	626859
1686	627433
1687	628020
1688	628389
1689	629041
1690	629850
1691	630774
1692	631471
1693	632169
1694	633014
1695	633940
1696	634621
1697	635357
1698	636145
1699	637037
1700	637770
1701	638511
1702	639156
1703	639969
1704	640721
1705	641786
1706	642378
1707	642759
1708	643520
1709	644176
1710	644849
1711	645627
1712	646391
1713	646941
1714	647588
1715	648630
1716	649309
1717	650005
1718	650987
1719	651566
1720	652412
1721	653206
1722	653882
1723	654488
1724	655209
1725	656019
1726	656994
1727	657626
1728	658092
1729	658771
1730	659562
1731	660276
1732	661254
1733	661987
1734	663005
1735	663725
1736	664662
1737	665521
1738	666258
1739	667135
1740	668019
1741	668644
1742	669257
1743	670044
1744	670791
1745	671459
1746	672108
1747	672507
1748	673381
1749	674175
1750	674928
1751	675424
1752	676296
1753	677148
1754	677921
1755	678465
1756	679383
1757	680091
1758	680775
1759	681347
1760	682066
1761	682751
1762	683352
1763	683966
1764	684667
1765	685440
1766	686010
1767	686651
1768	687548
1769	688455
1770	689264
1771	689994
1772	690837
1773	691701
1774	692494
1775	693237
1776	693984
1777	694572
1778	695256
1779	696200
1780	696932
1781	698002
1782	698962
1783	699417
1784	700168
1785	700789
1786	701685
1787	702360
1788	703091
1789	703823
1790	704947
1791	705740
1792	706457
1793	707167
1794	708031
1795	708880
1796	709599
1797	710445
1798	710917
1799	711561
1800	712341
1801	713099
1802	713767
1803	714442
1804	715192
1805	715918
1806	717025
1807	717676
1808	718649
1809	719420
1810	720342
1811	721296
1812	722235
1813	722945
1814	723828
1815	724724
1816	725909
1817	726942
1818	727744
1819	728428
1820	729005
1821	729695
1822	730338
1823	731374
1824	732035
1825	732834
1826	733895
1827	734547
1828	735233
1829	736061
1830	736985
1831	737690
1832	738635
1833	739498
1834	740305
1835	740828
1836	741723
1837	742359
1838	742899
1839	743594
1840	744293
1841	745461
1842	746242
1843	746817
1844	747639
1845	748326
1846	749149
1847	749979
1848	750703
1849	751253
1850	752101
1851	752895
1852	753489
1853	754070
1854	754744
1855	755223
1856	755928
1857	756806
1858	757531
1859	758360
1860	759159
1861	760037
1862	760941
1863	761715
1864	762596
1865	763374
1866	763952
1867	764484
1868	765485
1869	766341
1870	767045
1871	767685
1872	768800
1873	769518
1874	770324
1875	771260
1876	771841
1877	772692
1878	773523
1879	774335
1880	775111
1881	776206
1882	776717
1883	777321
1884	778361
1885	779158
1886	780121
1887	781016
1888	781890
1889	782453
1890	783089
1891	783906
1892	784784
1893	785456
1894	786089
1895	786970
1896	787636
1897	788201
1898	789301
1899	790317
1900	791125
1901	791810
1902	792527
1903	793322
1904	794068
1905	794776
1906	795516
1907	796364
1908	797082
1909	797572
1910	798266
1911	799175
1912	799891
1913	800713
1914	801556
1915	802700
1916	803536
1917	804259
1918	804985
1919	805909
1920	806856
1921	807644
1922	808639
1923	809433
1924	810298
1925	811163
1926	812210
1927	813262
1928	814287
1929	814988
1930	815800
1931	816695
1932	817900
1933	818934
1934	819781
1935	820580
1936	821679
1937	822572
1938	823359
1939	823794
1940	824720
1941	825382
1942	826153
1943	826876
1944	827571
1945	828341
1946	829274
1947	830074
1948	830995
1949	831787
1950	832691
1951	833616
1952	834473
1953	835117
1954	835907
1955	837169
1956	837909
1957	838619
1958	839451
1959	840260
1960	841357
1961	842165
1962	843031
1963	843646
1964	844541
1965	845201
1966	846112
1967	847147
1968	848095
1969	848751
1970	849851
1971	850647
1972	851613
1973	852421
1974	853417
1975	854165
1976	854843
1977	855955
1978	857077
1979	857932
1980	858726
1981	859708
1982	860592
1983	861328
1984	862024
1985	862693
1986	863429
1987	864347
1988	865036
1989	865865
1990	866901
1991	867535
1992	868430
1993	869240
1994	870055
1995	870946
1996	871732
1997	872546
1998	873534
1999	874733
2000	875608


==> old/submission 3/plots/runtime/2000/timings_sa.dat <==
n	millisec
1	4
2	8
3	12
4	17
5	26
6	31
7	39
8	43
9	48
10	52
11	57
12	63
13	71
14	76
15	82
16	87
17	93
18	98
19	108
20	115
21	121
22	127
23	133
24	142
25	149
26	155
27	161
28	171
29	177
30	184
31	190
32	198
33	208
34	215
35	222
36	229
37	240
38	247
39	288
40	295
41	302
42	308
43	315
44	326
45	334
46	344
47	353
48	360
49	369
50	412
51	421
52	429
53	439
54	482
55	491
56	500
57	512
58	522
59	531
60	543
61	552
62	562
63	573
64	582
65	625
66	634
67	681
68	724
69	772
70	781
71	826
72	836
73	845
74	894
75	942
76	952
77	963
78	975
79	1023
80	1072
81	1083
82	1130
83	1144
84	1156
85	1167
86	1181
87	1193
88	1206
89	1217
90	1231
91	1308
92	1320
93	1371
94	1383
95	1398
96	1446
97	1495
98	1507
99	1523
100	1535
101	1583
102	1594
103	1644
104	1657
105	1708
106	1721
107	1738
108	1751
109	1763
110	1779
111	1792
112	1806
113	1822
114	1835
115	1848
116	1901
117	1913
118	1930
119	1946
120	2025
121	2077
122	2092
123	2145
124	2196
125	2211
126	2231
127	2250
128	2265
129	2284
130	2299
131	2383
132	2438
133	2489
134	2504
135	2524
136	2543
137	2594
138	2679
139	2695
140	2750
141	2765
142	2821
143	2836
144	2858
145	2879
146	2900
147	2960
148	2976
149	2997
150	3014
151	3034
152	3055
153	3109
154	3129
155	3145
156	3168
157	3223
158	3282
159	3304
160	3326
161	3410
162	3428
163	3456
164	3475
165	3533
166	3588
167	3645
168	3701
169	3761
170	3780
171	3804
172	3825
173	3845
174	3865
175	3924
176	3983
177	4044
178	4104
179	4123
180	4181
181	4200
182	4258
183	4278
184	4305
185	4327
186	4387
187	4444
188	4500
189	4563
190	4622
191	4684
192	4707
193	4793
194	4857
195	4920
196	5010
197	5032
198	5059
199	5146
200	5173
201	5199
202	5257
203	5351
204	5375
205	5463
206	5489
207	5616
208	5642
209	5705
210	5733
211	5791
212	5887
213	5951
214	5974
215	6063
216	6088
217	6148
218	6177
219	6242
220	6335
221	6402
222	6467
223	6530
224	6591
225	6615
226	6740
227	6804
228	6864
229	6962
230	7029
231	7056
232	7084
233	7112
234	7210
235	7336
236	7368
237	7491
238	7587
239	7613
240	7751
241	7787
242	7821
243	7845
244	7958
245	8024
246	8049
247	8082
248	8112
249	8140
250	8202
251	8226
252	8258
253	8292
254	8383
255	8411
256	8505
257	8600
258	8665
259	8728
260	8796
261	8863
262	8958
263	9026
264	9118
265	9185
266	9281
267	9346
268	9412
269	9480
270	9509
271	9607
272	9674
273	9739
274	9810
275	9904
276	10034
277	10159
278	10229
279	10300
280	10396
281	10466
282	10499
283	10568
284	10696
285	10799
286	10901
287	11056
288	11125
289	11155
290	11310
291	11342
292	11411
293	11514
294	11672
295	11776
296	11847
297	11919
298	12048
299	12087
300	12153
301	12254
302	12292
303	12332
304	12370
305	12440
306	12465
307	12573
308	12757
309	12798
310	12838
311	12935
312	12974
313	13008
314	13075
315	13207
316	13238
317	13315
318	13358
319	13457
320	13532
321	13667
322	13741
323	13878
324	13953
325	13990
326	14126
327	14163
328	14203
329	14240
330	14279
331	14383
332	14461
333	14566
334	14608
335	14708
336	14849
337	14927
338	15001
339	15118
340	15178
341	15211
342	15287
343	15387
344	15424
345	15525
346	15628
347	15705
348	15747
349	15851
350	15926
351	16001
352	16079
353	16152
354	16252
355	16325
356	16365
357	16443
358	16485
359	16562
360	16602
361	16704
362	16777
363	16822
364	16894
365	17031
366	17111
367	17219
368	17295
369	17402
370	17482
371	17557
372	17600
373	17705
374	17817
375	17863
376	17968
377	18185
378	18262
379	18396
380	18505
381	18645
382	18724
383	18967
384	19102
385	19181
386	19325
387	19408
388	19516
389	19600
390	19679
391	19846
392	19956
393	20037
394	20175
395	20223
396	20362
397	20410
398	20489
399	20636
400	20747
401	20832
402	20880
403	20927
404	21013
405	21096
406	21208
407	21296
408	21410
409	21455
410	21538
411	21588
412	21694
413	21780
414	21859
415	21974
416	22026
417	22111
418	22218
419	22320
420	22402
421	22446
422	22577
423	22659
424	22770
425	22814
426	22955
427	23092
428	23174
429	23317
430	23487
431	23577
432	23689
433	23860
434	23973
435	24084
436	24133
437	24305
438	24357
439	24438
440	24583
441	24673
442	24728
443	24843
444	24932
445	25017
446	25106
447	25278
448	25398
449	25513
450	25604
451	25725
452	25843
453	25894
454	25943
455	26087
456	26204
457	26296
458	26444
459	26559
460	26651
461	26741
462	26862
463	26953
464	27008
465	27100
466	27222
467	27375
468	27525
469	27644
470	27765
471	27856
472	27979
473	28065
474	28273
475	28396
476	28522
477	28619
478	28678
479	28775
480	28900
481	29077
482	29166
483	29315
484	29457
485	29605
486	29753
487	29896
488	29953
489	30045
490	30136
491	30231
492	30349
493	30441
494	30561
495	30687
496	30809
497	30955
498	31106
499	31163
500	31303
501	31360
502	31479
503	31570
504	31631
505	31720
506	31813
507	31968
508	32099
509	32226
510	32348
511	32406
512	32525
513	32685
514	32839
515	32899
516	33057
517	33156
518	33315
519	33496
520	33557
521	33749
522	33876
523	34099
524	34255
525	34383
526	34597
527	34726
528	34826
529	34979
530	35106
531	35167
532	35220
533	35348
534	35480
535	35543
536	35677
537	35779
538	35939
539	36041
540	36138
541	36295
542	36393
543	36494
544	36643
545	36799
546	36975
547	37108
548	37239
549	37419
550	37573
551	37759
552	37885
553	37947
554	38127
555	38259
556	38360
557	38547
558	38615
559	38713
560	38843
561	39009
562	39075
563	39260
564	39359
565	39463
566	39593
567	39731
568	39835
569	39939
570	40040
571	40237
572	40342
573	40527
574	40633
575	40802
576	40999
577	41063
578	41228
579	41293
580	41354
581	41421
582	41647
583	41811
584	41951
585	42016
586	42121
587	42288
588	42393
589	42523
590	42665
591	42802
592	43033
593	43220
594	43392
595	43537
596	43680
597	43893
598	44055
599	44156
600	44262
601	44326
602	44437
603	44684
604	44877
605	44984
606	45093
607	45206
608	45317
609	45452
610	45595
611	45701
612	45813
613	45931
614	46059
615	46130
616	46242
617	46352
618	46492
619	46636
620	46812
621	46980
622	47088
623	47201
624	47426
625	47596
626	47742
627	47883
628	48003
629	48081
630	48256
631	48428
632	48571
633	48775
634	48856
635	49053
636	49228
637	49433
638	49547
639	49779
640	49992
641	50169
642	50316
643	50494
644	50702
645	50849
646	51083
647	51334
648	51498
649	51638
650	51864
651	51980
652	52152
653	52356
654	52583
655	52785
656	52933
657	53140
658	53251
659	53391
660	53545
661	53748
662	53894
663	54077
664	54223
665	54338
666	54454
667	54665
668	54813
669	54961
670	55197
671	55445
672	55658
673	55860
674	56009
675	56189
676	56448
677	56592
678	56713
679	56797
680	56921
681	57102
682	57253
683	57440
684	57527
685	57803
686	57959
687	58146
688	58227
689	58498
690	58644
691	58948
692	59070
693	59332
694	59518
695	59694
696	59843
697	59988
698	60193
699	60436
700	60613
701	60794
702	61084
703	61382
704	61503
705	61655
706	61906
707	61996
708	62159
709	62368
710	62551
711	62707
712	62950
713	63129
714	63285
715	63502
716	63662
717	63849
718	64069
719	64225
720	64411
721	64596
722	64679
723	64802
724	64989
725	65158
726	65378
727	65533
728	65666
729	65797
730	65923
731	66083
732	66177
733	66312
734	66471
735	66673
736	66858
737	67092
738	67179
739	67386
740	67570
741	67806
742	67995
743	68129
744	68259
745	68474
746	68631
747	68796
748	68925
749	69196
750	69417
751	69547
752	69727
753	69922
754	70087
755	70252
756	70492
757	70624
758	70785
759	71043
760	71322
761	71598
762	71734
763	71947
764	72171
765	72341
766	72542
767	72737
768	72904
769	73073
770	73243
771	73443
772	73574
773	73759
774	73959
775	74120
776	74253
777	74440
778	74594
779	74815
780	75002
781	75194
782	75359
783	75561
784	75777
785	75942
786	76172
787	76396
788	76653
789	76814
790	77010
791	77145
792	77475
793	77700
794	77895
795	78099
796	78323
797	78523
798	78754
799	79040
800	79270
801	79501
802	79607
803	79869
804	80077
805	80282
806	80521
807	80697
808	81019
809	81251
810	81448
811	81614
812	81776
813	81945
814	82079
815	82338
816	82536
817	82739
818	82942
819	83089
820	83227
821	83376
822	83741
823	84048
824	84297
825	84604
826	84809
827	85072
828	85209
829	85404
830	85546
831	85829
832	86058
833	86344
834	86545
835	86683
836	86948
837	87119
838	87320
839	87534
840	87771
841	87984
842	88225
843	88486
844	88672
845	89076
846	89225
847	89447
848	89654
849	89981
850	90207
851	90349
852	90529
853	90702
854	90955
855	91214
856	91391
857	91619
858	91856
859	92032
860	92235
861	92541
862	92720
863	92925
864	93170
865	93353
866	93600
867	93868
868	94053
869	94229
870	94413
871	94529
872	94645
873	94799
874	95043
875	95221
876	95492
877	95792
878	96101
879	96263
880	96643
881	96847
882	97063
883	97295
884	97479
885	97715
886	97975
887	98191
888	98447
889	98637
890	98930
891	99081
892	99317
893	99533
894	99741
895	99981
896	100194
897	100518
898	100696
899	100939
900	101096
901	101309
902	101581
903	101939
904	102149
905	102338
906	102561
907	102808
908	103123
909	103402
910	103596
911	103756
912	104072
913	104283
914	104473
915	104678
916	104885
917	105090
918	105357
919	105634
920	105879
921	106151
922	106362
923	106610
924	106764
925	107011
926	107319
927	107443
928	107698
929	107912
930	108158
931	108486
932	108683
933	108934
934	109155
935	109383
936	109546
937	109711
938	109899
939	110147
940	110487
941	110735
942	111033
943	111279
944	111531
945	111775
946	111966
947	112162
948	112509
949	112645
950	112862
951	113061
952	113394
953	113557
954	113783
955	114059
956	114191
957	114557
958	114730
959	115009
960	115198
961	115366
962	115628
963	115850
964	116141
965	116517
966	116767
967	117030
968	117192
969	117365
970	117511
971	117712
972	117900
973	118087
974	118447
975	118622
976	118883
977	119112
978	119311
979	119523
980	119741
981	119952
982	120235
983	120492
984	120695
985	120893
986	121151
987	121378
988	121628
989	121830
990	122135
991	122411
992	122641
993	122897
994	123134
995	123337
996	123630
997	123822
998	124075
999	124361
1000	124621
1001	124753
1002	125039
1003	125299
1004	125560
1005	125887
1006	126183
1007	126580
1008	126820
1009	127111
1010	127403
1011	127632
1012	127991
1013	128254
1014	128549
1015	128777
1016	128980
1017	129262
1018	129661
1019	129864
1020	130120
1021	130318
1022	130630
1023	130975
1024	131173
1025	131380
1026	131616
1027	131880
1028	132150
1029	132354
1030	132619
1031	132997
1032	133292
1033	133590
1034	133859
1035	134126
1036	134346
1037	134521
1038	134927
1039	135215
1040	135455
1041	135723
1042	136023
1043	136327
1044	136511
1045	136745
1046	137059
1047	137285
1048	137552
1049	137703
1050	137914
1051	138278
1052	138489
1053	138700
1054	139019
1055	139314
1056	139541
1057	139789
1058	140048
1059	140367
1060	140612
1061	140866
1062	141082
1063	141516
1064	141807
1065	142044
1066	142377
1067	142653
1068	142898
1069	143085
1070	143331
1071	143607
1072	143912
1073	144247
1074	144522
1075	144804
1076	145039
1077	145337
1078	145609
1079	145847
1080	146173
1081	146493
1082	146920
1083	147164
1084	147384
1085	147646
1086	147945
1087	148185
1088	148407
1089	148699
1090	149030
1091	149303
1092	149673
1093	150012
1094	150389
1095	150673
1096	150986
1097	151369
1098	151784
1099	152012
1100	152323
1101	152579
1102	152897
1103	153186
1104	153452
1105	153751
1106	153957
1107	154193
1108	154462
1109	154681
1110	154927
1111	155082
1112	155347
1113	155616
1114	155926
1115	156311
1116	156678
1117	156882
1118	157207
1119	157542
1120	157794
1121	158106
1122	158327
1123	158730
1124	159042
1125	159411
1126	159672
1127	159936
1128	160143
1129	160371
1130	160630
1131	161004
1132	161396
1133	161752
1134	162001
1135	162410
1136	162660
1137	162990
1138	163307
1139	163595
1140	163877
1141	164243
1142	164592
1143	164863
1144	165067
1145	165353
1146	165694
1147	166034
1148	166275
1149	166503
1150	166736
1151	167070
1152	167416
1153	167754
1154	168186
1155	168379
1156	168704
1157	169042
1158	169376
1159	169656
1160	169960
1161	170207
1162	170485
1163	170717
1164	170975
1165	171395
1166	171686
1167	171918
1168	172177
1169	172514
1170	172817
1171	173121
1172	173368
1173	173600
1174	173870
1175	174246
1176	174554
1177	174823
1178	175056
1179	175371
1180	175722
1181	176008
1182	176287
1183	176664
1184	176981
1185	177308
1186	177619
1187	178061
1188	178362
1189	178610
1190	178976
1191	179260
1192	179425
1193	179731
1194	180046
1195	180332
1196	180677
1197	181042
1198	181329
1199	181591
1200	181935
1201	182263
1202	182571
1203	182832
1204	183171
1205	183454
1206	183750
1207	184010
1208	184345
1209	184694
1210	185021
1211	185351
1212	185749
1213	186036
1214	186300
1215	186610
1216	186892
1217	187123
1218	187591
1219	187876
1220	188070
1221	188388
1222	188702
1223	188990
1224	189338
1225	189548
1226	189840
1227	190136
1228	190524
1229	190793
1230	191017
1231	191281
1232	191675
1233	192102
1234	192342
1235	192696
1236	193055
1237	193415
1238	193674
1239	194021
1240	194261
1241	194495
1242	194748
1243	195119
1244	195570
1245	195981
1246	196279
1247	196567
1248	196906
1249	197257
1250	197520
1251	197881
1252	198142
1253	198437
1254	198603
1255	198957
1256	199285
1257	199664
1258	199935
1259	200308
1260	200724
1261	201087
1262	201401
1263	201729
1264	202171
1265	202449
1266	202724
1267	202980
1268	203269
1269	203569
1270	203918
1271	204218
1272	204423
1273	204932
1274	205300
1275	205617
1276	205932
1277	206426
1278	206779
1279	207146
1280	207522
1281	207766
1282	208058
1283	208450
1284	208845
1285	209145
1286	209559
1287	209809
1288	210067
1289	210395
1290	210761
1291	211052
1292	211479
1293	211808
1294	212089
1295	212489
1296	212880
1297	213120
1298	213460
1299	213731
1300	213999
1301	214280
1302	214676
1303	214965
1304	216244
1305	216798
1306	217636
1307	218177
1308	218497
1309	219366
1310	219947
1311	220300
1312	220690
1313	221284
1314	221926
1315	222148
1316	222563
1317	223013
1318	223997
1319	225189
1320	225557
1321	226232
1322	227124
1323	227426
1324	228233
1325	228772
1326	229016
1327	229374
1328	229687
1329	229976
1330	230439
1331	230813
1332	231127
1333	231482
1334	231799
1335	232255
1336	232598
1337	232992
1338	233335
1339	233566
1340	233803
1341	234115
1342	234601
1343	234883
1344	235643
1345	236134
1346	236596
1347	236878
1348	237799
1349	238162
1350	238510
1351	238831
1352	239237
1353	239609
1354	239910
1355	240282
1356	240668
1357	240986
1358	241408
1359	241786
1360	242125
1361	242511
1362	242769
1363	243067
1364	243413
1365	243852
1366	244126
1367	244490
1368	244951
1369	245220
1370	245502
1371	245922
1372	246279
1373	246739
1374	247124
1375	247464
1376	247835
1377	248257
1378	248729
1379	249099
1380	249506
1381	249835
1382	250109
1383	250368
1384	250719
1385	251053
1386	251337
1387	251662
1388	251979
1389	252275
1390	252617
1391	252898
1392	253206
1393	253535
1394	253850
1395	254262
1396	254676
1397	255158
1398	255532
1399	255826
1400	256208
1401	256534
1402	256869
1403	257135
1404	257488
1405	257880
1406	258230
1407	258564
1408	258853
1409	259211
1410	259558
1411	259966
1412	260291
1413	260589
1414	260921
1415	261210
1416	261612
1417	261962
1418	262327
1419	262687
1420	263171
1421	263601
1422	263976
1423	264336
1424	264677
1425	265088
1426	265487
1427	265750
1428	266276
1429	266623
1430	266908
1431	267268
1432	267596
1433	268028
1434	268328
1435	268613
1436	269026
1437	269328
1438	269860
1439	270201
1440	270500
1441	270822
1442	271268
1443	271612
1444	271962
1445	272315
1446	272689
1447	273041
1448	273448
1449	273767
1450	274244
1451	274653
1452	275074
1453	275444
1454	275849
1455	276303
1456	276617
1457	276982
1458	277346
1459	277744
1460	277996
1461	278339
1462	278717
1463	279035
1464	279417
1465	279792
1466	280152
1467	280540
1468	280944
1469	281330
1470	281786
1471	282353
1472	282678
1473	282992
1474	283315
1475	283772
1476	284153
1477	284502
1478	284941
1479	285346
1480	285634
1481	286010
1482	286537
1483	286878
1484	287353
1485	287681
1486	288098
1487	288429
1488	288802
1489	289131
1490	289528
1491	289769
1492	290191
1493	290596
1494	290956
1495	291395
1496	291712
1497	292112
1498	292512
1499	292884
1500	293410
1501	293924
1502	294409
1503	294798
1504	295135
1505	295634
1506	296012
1507	296341
1508	296752
1509	297153
1510	297591
1511	297926
1512	298297
1513	298636
1514	299019
1515	299447
1516	299880
1517	300287
1518	300756
1519	301154
1520	301521
1521	301876
1522	302131
1523	302493
1524	302850
1525	303257
1526	303536
1527	303817
1528	304267
1529	304686
1530	305173
1531	305541
1532	306045
1533	306437
1534	306891
1535	307361
1536	307692
1537	308051
1538	308258
1539	308735
1540	309137
1541	309640
1542	310007
1543	310431
1544	310999
1545	311432
1546	311791
1547	312281
1548	312613
1549	313061
1550	313469
1551	313854
1552	314285
1553	314765
1554	315200
1555	315496
1556	315875
1557	316259
1558	316583
1559	316952
1560	317483
1561	317789
1562	318196
1563	318645
1564	319080
1565	319328
1566	319763
1567	320096
1568	320419
1569	320928
1570	321222
1571	321606
1572	322001
1573	322538
1574	322874
1575	323307
1576	323847
1577	324292
1578	324689
1579	325030
1580	325466
1581	325881
1582	326261
1583	326609
1584	327087
1585	327557
1586	327960
1587	328253
1588	328630
1589	329001
1590	329405
1591	329953
1592	330296
1593	330542
1594	331021
1595	331532
1596	331904
1597	332354
1598	332737
1599	333149
1600	333484
1601	333971
1602	334596
1603	334947
1604	335422
1605	335911
1606	336515
1607	337076
1608	337526
1609	338050
1610	338417
1611	338668
1612	339095
1613	339590
1614	339939
1615	340363
1616	340809
1617	341318
1618	341629
1619	342045
1620	342449
1621	342948
1622	343395
1623	343685
1624	344150
1625	344760
1626	345237
1627	345571
1628	345977
1629	346401
1630	346887
1631	347280
1632	347707
1633	348162
1634	348654
1635	349109
1636	349443
1637	349809
1638	350189
1639	350572
1640	351007
1641	351470
1642	351837
1643	352215
1644	352560
1645	352972
1646	353332
1647	353692
1648	354082
1649	354513
1650	354986
1651	355358
1652	355680
1653	356000
1654	356473
1655	357030
1656	357564
1657	357949
1658	358492
1659	358965
1660	359362
1661	359757
1662	360189
1663	360527
1664	360956
1665	361335
1666	361664
1667	362106
1668	362629
1669	362899
1670	363322
1671	363750
1672	364214
1673	364694
1674	365071
1675	365615
1676	366021
1677	366535
1678	367041
1679	367640
1680	368074
1681	368669
1682	369049
1683	369550
1684	370152
1685	370599
1686	370946
1687	371316
1688	371571
1689	371971
1690	372447
1691	372984
1692	373400
1693	373818
1694	374305
1695	374831
1696	375240
1697	375701
1698	376187
1699	376724
1700	377175
1701	377625
1702	378027
1703	378516
1704	378956
1705	379551
1706	379923
1707	380182
1708	380636
1709	381031
1710	381439
1711	381897
1712	382345
1713	382690
1714	383086
1715	383671
1716	384096
1717	384537
1718	385123
1719	385486
1720	385994
1721	386475
1722	386891
1723	387265
1724	387675
1725	388144
1726	388717
1727	389109
1728	389416
1729	389832
1730	390307
1731	390736
1732	391296
1733	391732
1734	392318
1735	392769
1736	393334
1737	393849
1738	394300
1739	394823
1740	395345
1741	395723
1742	396087
1743	396553
1744	397003
1745	397413
1746	397812
1747	398086
1748	398595
1749	399060
1750	399504
1751	399824
1752	400326
1753	400834
1754	401314
1755	401666
1756	402218
1757	402657
1758	403082
1759	403452
1760	403892
1761	404313
1762	404689
1763	405066
1764	405465
1765	405929
1766	406292
1767	406687
1768	407218
1769	407750
1770	408229
1771	408672
1772	409167
1773	409672
1774	410153
1775	410608
1776	411063
1777	411439
1778	411862
1779	412417
1780	412862
1781	413481
1782	414019
1783	414324
1784	414780
1785	415173
1786	415698
1787	416113
1788	416556
1789	416996
1790	417629
1791	418099
1792	418536
1793	418985
1794	419513
1795	420030
1796	420478
1797	420989
1798	421302
1799	421705
1800	422174
1801	422632
1802	423025
1803	423445
1804	423897
1805	424335
1806	424968
1807	425374
1808	425941
1809	426408
1810	426939
1811	427516
1812	428081
1813	428522
1814	429058
1815	429595
1816	430275
1817	430851
1818	431337
1819	431758
1820	432117
1821	432539
1822	432941
1823	433536
1824	433943
1825	434417
1826	435019
1827	435415
1828	435855
1829	436369
1830	436922
1831	437361
1832	437925
1833	438446
1834	438932
1835	439274
1836	439790
1837	440195
1838	440541
1839	440969
1840	441395
1841	442064
1842	442530
1843	442893
1844	443380
1845	443798
1846	444293
1847	444807
1848	445260
1849	445620
1850	446138
1851	446621
1852	446998
1853	447372
1854	447792
1855	448110
1856	448530
1857	449056
1858	449500
1859	449997
1860	450478
1861	450996
1862	451528
1863	451990
1864	452508
1865	452976
1866	453354
1867	453701
1868	454301
1869	454824
1870	455266
1871	455667
1872	456318
1873	456764
1874	457235
1875	457793
1876	458170
1877	458674
1878	459173
1879	459657
1880	460129
1881	460752
1882	461082
1883	461461
1884	462094
1885	462583
1886	463162
1887	463701
1888	464237
1889	464601
1890	464998
1891	465479
1892	465987
1893	466415
1894	466815
1895	467335
1896	467752
1897	468116
1898	468752
1899	469336
1900	469819
1901	470243
1902	470698
1903	471198
1904	471665
1905	472113
1906	472571
1907	473087
1908	473530
1909	473851
1910	474284
1911	474808
1912	475249
1913	475745
1914	476256
1915	476912
1916	477409
1917	477846
1918	478283
1919	478817
1920	479398
1921	479888
1922	480483
1923	480973
1924	481500
1925	482022
1926	482627
1927	483233
1928	483831
1929	484265
1930	484750
1931	485283
1932	485963
1933	486552
1934	487728
1935	488752
1936	489921
1937	490533
1938	491655
1939	491985
1940	492560
1941	493121
1942	494423
1943	495224
1944	495709
1945	496193
1946	496753
1947	497238
1948	497781
1949	498260
1950	498792
1951	499338
1952	499868
1953	500280
1954	500770
1955	501507
1956	501963
1957	502409
1958	502916
1959	503408
1960	504029
1961	504522
1962	505153
1963	505549
1964	506081
1965	506488
1966	507028
1967	507626
1968	508178
1969	508606
1970	509273
1971	509772
1972	510355
1973	510853
1974	511451
1975	511910
1976	512342
1977	512978
1978	513628
1979	514138
1980	514622
1981	515203
1982	515730
1983	516180
1984	516611
1985	517052
1986	517520
1987	518080
1988	518520
1989	519031
1990	519648
1991	520056
1992	520597
1993	521090
1994	521579
1995	522112
1996	522593
1997	523088
1998	523667
1999	524353
2000	524874


==> old/submission 3/plots/runtime/2000/timings_ta.dat <==
n	millisec
1	38
2	71
3	104
4	135
5	172
6	205
7	239
8	273
9	307
10	341
11	376
12	410
13	444
14	478
15	513
16	552
17	587
18	623
19	659
20	696
21	734
22	771
23	807
24	843
25	878
26	916
27	953
28	992
29	1028
30	1066
31	1104
32	1142
33	1179
34	1217
35	1259
36	1298
37	1338
38	1377
39	1502
40	1545
41	1584
42	1623
43	1661
44	1699
45	1743
46	1784
47	1825
48	1866
49	1909
50	2041
51	2082
52	2126
53	2167
54	2301
55	2347
56	2390
57	2433
58	2478
59	2522
60	2567
61	2611
62	2655
63	2698
64	2743
65	2875
66	2923
67	3057
68	3192
69	3329
70	3376
71	3511
72	3560
73	3603
74	3739
75	3879
76	3926
77	3971
78	4017
79	4159
80	4301
81	4351
82	4487
83	4534
84	4579
85	4631
86	4677
87	4726
88	4772
89	4823
90	4872
91	5013
92	5065
93	5203
94	5254
95	5300
96	5446
97	5587
98	5632
99	5681
100	5733
101	5875
102	5926
103	6069
104	6121
105	6269
106	6324
107	6375
108	6427
109	6477
110	6533
111	6583
112	6639
113	6689
114	6740
115	6789
116	6939
117	6992
118	7043
119	7095
120	7240
121	7387
122	7439
123	7583
124	7732
125	7788
126	7840
127	7896
128	7946
129	8002
130	8053
131	8200
132	8353
133	8500
134	8558
135	8611
136	8667
137	8810
138	8965
139	9025
140	9176
141	9232
142	9378
143	9435
144	9490
145	9549
146	9602
147	9751
148	9810
149	9865
150	9919
151	9975
152	10030
153	10183
154	10241
155	10295
156	10360
157	10518
158	10676
159	10739
160	10795
161	10949
162	11012
163	11075
164	11136
165	11293
166	11450
167	11609
168	11763
169	11927
170	11989
171	12043
172	12104
173	12163
174	12225
175	12386
176	12546
177	12707
178	12866
179	12929
180	13086
181	13147
182	13303
183	13369
184	13426
185	13493
186	13653
187	13811
188	13974
189	14138
190	14297
191	14456
192	14520
193	14673
194	14822
195	14977
196	15129
197	15189
198	15247
199	15393
200	15459
201	15523
202	15671
203	15828
204	15889
205	16039
206	16105
207	16260
208	16324
209	16475
210	16542
211	16695
212	16853
213	17009
214	17074
215	17227
216	17289
217	17445
218	17515
219	17670
220	17825
221	17983
222	18136
223	18292
224	18446
225	18510
226	18666
227	18821
228	18973
229	19137
230	19295
231	19359
232	19422
233	19486
234	19651
235	19804
236	19872
237	20028
238	20181
239	20248
240	20412
241	20482
242	20546
243	20609
244	20764
245	20927
246	20994
247	21057
248	21126
249	21190
250	21354
251	21415
252	21479
253	21549
254	21714
255	21781
256	21944
257	22107
258	22266
259	22426
260	22593
261	22757
262	22923
263	23083
264	23241
265	23405
266	23571
267	23733
268	23896
269	24058
270	24122
271	24283
272	24445
273	24608
274	24780
275	24942
276	25110
277	25274
278	25446
279	25596
280	25743
281	25901
282	25963
283	26113
284	26269
285	26430
286	26589
287	26744
288	26895
289	26958
290	27111
291	27174
292	27323
293	27481
294	27638
295	27801
296	27956
297	28115
298	28268
299	28336
300	28494
301	28649
302	28717
303	28785
304	28852
305	29015
306	29076
307	29238
308	29394
309	29469
310	29541
311	29698
312	29766
313	29830
314	29983
315	30139
316	30207
317	30367
318	30440
319	30599
320	30759
321	30922
322	31082
323	31244
324	31409
325	31478
326	31634
327	31702
328	31770
329	31841
330	31910
331	32072
332	32238
333	32404
334	32478
335	32636
336	32805
337	32969
338	33140
339	33309
340	33469
341	33540
342	33704
343	33868
344	33939
345	34103
346	34273
347	34445
348	34519
349	34688
350	34855
351	35025
352	35198
353	35364
354	35530
355	35697
356	35770
357	35934
358	36002
359	36163
360	36228
361	36386
362	36539
363	36612
364	36768
365	36926
366	37090
367	37249
368	37413
369	37574
370	37738
371	37897
372	37967
373	38129
374	38295
375	38366
376	38525
377	38681
378	38835
379	38995
380	39160
381	39325
382	39491
383	39648
384	39803
385	39971
386	40140
387	40304
388	40463
389	40628
390	40790
391	40952
392	41113
393	41273
394	41436
395	41509
396	41673
397	41746
398	41909
399	42078
400	42242
401	42407
402	42481
403	42556
404	42723
405	42888
406	43049
407	43222
408	43389
409	43459
410	43621
411	43698
412	43855
413	44019
414	44183
415	44349
416	44426
417	44596
418	44759
419	44922
420	45087
421	45160
422	45324
423	45495
424	45665
425	45739
426	45907
427	46073
428	46236
429	46395
430	46553
431	46717
432	46875
433	47036
434	47192
435	47348
436	47417
437	47581
438	47656
439	47818
440	47982
441	48149
442	48227
443	48395
444	48562
445	48725
446	48890
447	49053
448	49218
449	49383
450	49559
451	49730
452	49893
453	49966
454	50041
455	50205
456	50371
457	50542
458	50706
459	50865
460	51035
461	51209
462	51378
463	51542
464	51619
465	51791
466	51961
467	52132
468	52299
469	52465
470	52634
471	52806
472	52978
473	53140
474	53306
475	53474
476	53647
477	53824
478	53904
479	54084
480	54255
481	54429
482	54598
483	54778
484	54942
485	55117
486	55289
487	55460
488	55537
489	55721
490	55880
491	56047
492	56200
493	56366
494	56524
495	56687
496	56848
497	57009
498	57167
499	57240
500	57397
501	57471
502	57633
503	57799
504	57876
505	58038
506	58200
507	58367
508	58541
509	58710
510	58875
511	58949
512	59115
513	59288
514	59456
515	59535
516	59702
517	59874
518	60045
519	60208
520	60285
521	60457
522	60623
523	60792
524	60961
525	61124
526	61294
527	61455
528	61627
529	61789
530	61952
531	62027
532	62096
533	62263
534	62435
535	62515
536	62688
537	62862
538	63027
539	63196
540	63367
541	63531
542	63705
543	63880
544	64047
545	64218
546	64384
547	64562
548	64742
549	64914
550	65081
551	65253
552	65425
553	65501
554	65668
555	65843
556	66002
557	66161
558	66237
559	66398
560	66558
561	66728
562	66807
563	66963
564	67125
565	67292
566	67457
567	67627
568	67798
569	67962
570	68127
571	68295
572	68462
573	68628
574	68803
575	68974
576	69140
577	69211
578	69375
579	69450
580	69519
581	69594
582	69760
583	69928
584	70098
585	70174
586	70342
587	70511
588	70675
589	70837
590	71007
591	71175
592	71345
593	71504
594	71677
595	71856
596	72022
597	72194
598	72365
599	72533
600	72702
601	72776
602	72953
603	73124
604	73293
605	73470
606	73644
607	73825
608	74000
609	74169
610	74347
611	74520
612	74701
613	74887
614	75055
615	75133
616	75315
617	75490
618	75665
619	75849
620	76016
621	76178
622	76339
623	76498
624	76656
625	76825
626	76995
627	77158
628	77332
629	77413
630	77580
631	77750
632	77923
633	78088
634	78171
635	78331
636	78502
637	78671
638	78846
639	79011
640	79186
641	79348
642	79517
643	79688
644	79857
645	80028
646	80194
647	80354
648	80519
649	80689
650	80857
651	81037
652	81210
653	81387
654	81554
655	81725
656	81900
657	82074
658	82242
659	82413
660	82589
661	82753
662	82925
663	83106
664	83275
665	83450
666	83623
667	83800
668	83970
669	84150
670	84323
671	84498
672	84676
673	84850
674	85027
675	85198
676	85361
677	85534
678	85697
679	85778
680	85947
681	86108
682	86271
683	86439
684	86513
685	86681
686	86847
687	87019
688	87093
689	87257
690	87417
691	87583
692	87754
693	87921
694	88098
695	88262
696	88432
697	88593
698	88758
699	88934
700	89097
701	89269
702	89435
703	89603
704	89772
705	89939
706	90115
707	90199
708	90374
709	90544
710	90712
711	90882
712	91056
713	91222
714	91393
715	91570
716	91748
717	91918
718	92087
719	92258
720	92426
721	92593
722	92669
723	92838
724	93010
725	93185
726	93358
727	93533
728	93717
729	93897
730	94070
731	94242
732	94326
733	94510
734	94689
735	94858
736	95043
737	95211
738	95289
739	95467
740	95645
741	95804
742	95968
743	96143
744	96316
745	96482
746	96649
747	96817
748	96986
749	97144
750	97315
751	97483
752	97644
753	97820
754	97991
755	98161
756	98321
757	98489
758	98661
759	98839
760	99004
761	99166
762	99343
763	99508
764	99674
765	99856
766	100034
767	100209
768	100388
769	100567
770	100745
771	100923
772	101088
773	101257
774	101426
775	101599
776	101769
777	101942
778	102111
779	102290
780	102463
781	102636
782	102807
783	102991
784	103162
785	103334
786	103515
787	103693
788	103873
789	104043
790	104214
791	104383
792	104554
793	104734
794	104906
795	105084
796	105243
797	105410
798	105577
799	105740
800	105907
801	106073
802	106155
803	106322
804	106493
805	106662
806	106837
807	107009
808	107174
809	107337
810	107516
811	107683
812	107846
813	108018
814	108182
815	108359
816	108530
817	108710
818	108887
819	109061
820	109238
821	109418
822	109583
823	109748
824	109914
825	110077
826	110254
827	110434
828	110596
829	110764
830	110938
831	111104
832	111276
833	111448
834	111619
835	111789
836	111964
837	112133
838	112303
839	112484
840	112657
841	112834
842	113008
843	113183
844	113365
845	113537
846	113719
847	113891
848	114077
849	114245
850	114413
851	114591
852	114773
853	114938
854	115101
855	115269
856	115435
857	115599
858	115773
859	115941
860	116102
861	116255
862	116427
863	116590
864	116769
865	116939
866	117115
867	117285
868	117455
869	117620
870	117794
871	117873
872	117952
873	118127
874	118301
875	118471
876	118641
877	118808
878	118980
879	119155
880	119323
881	119497
882	119677
883	119848
884	120024
885	120198
886	120370
887	120550
888	120713
889	120887
890	121064
891	121234
892	121403
893	121580
894	121752
895	121925
896	122094
897	122265
898	122432
899	122607
900	122784
901	122956
902	123135
903	123309
904	123479
905	123658
906	123831
907	124005
908	124188
909	124363
910	124538
911	124705
912	124870
913	125030
914	125200
915	125366
916	125529
917	125692
918	125856
919	126023
920	126196
921	126364
922	126530
923	126701
924	126868
925	127038
926	127211
927	127292
928	127466
929	127637
930	127804
931	127967
932	128141
933	128320
934	128493
935	128669
936	128843
937	129020
938	129191
939	129362
940	129538
941	129706
942	129887
943	130058
944	130230
945	130400
946	130569
947	130744
948	130922
949	131010
950	131186
951	131369
952	131545
953	131727
954	131906
955	132080
956	132163
957	132346
958	132527
959	132703
960	132878
961	133062
962	133249
963	133419
964	133601
965	133782
966	133956
967	134141
968	134317
969	134489
970	134575
971	134741
972	134899
973	135060
974	135218
975	135395
976	135567
977	135731
978	135894
979	136075
980	136239
981	136414
982	136584
983	136747
984	136919
985	137091
986	137262
987	137436
988	137608
989	137789
990	137959
991	138123
992	138300
993	138472
994	138656
995	138834
996	139009
997	139179
998	139350
999	139525
1000	139704
1001	139781
1002	139949
1003	140124
1004	140295
1005	140472
1006	140650
1007	140816
1008	140994
1009	141167
1010	141344
1011	141514
1012	141690
1013	141865
1014	142040
1015	142218
1016	142398
1017	142577
1018	142757
1019	142933
1020	143108
1021	143287
1022	143460
1023	143638
1024	143811
1025	143979
1026	144149
1027	144315
1028	144485
1029	144652
1030	144817
1031	144985
1032	145152
1033	145321
1034	145487
1035	145655
1036	145837
1037	146008
1038	146176
1039	146343
1040	146516
1041	146685
1042	146851
1043	147020
1044	147200
1045	147374
1046	147545
1047	147710
1048	147887
1049	147972
1050	148143
1051	148309
1052	148487
1053	148662
1054	148838
1055	149012
1056	149176
1057	149357
1058	149526
1059	149701
1060	149883
1061	150049
1062	150229
1063	150402
1064	150571
1065	150745
1066	150921
1067	151101
1068	151274
1069	151453
1070	151630
1071	151809
1072	151985
1073	152162
1074	152337
1075	152511
1076	152686
1077	152870
1078	153050
1079	153226
1080	153406
1081	153588
1082	153745
1083	153916
1084	154080
1085	154241
1086	154409
1087	154572
1088	154748
1089	154912
1090	155078
1091	155242
1092	155396
1093	155571
1094	155748
1095	155923
1096	156093
1097	156256
1098	156420
1099	156597
1100	156771
1101	156947
1102	157115
1103	157286
1104	157456
1105	157628
1106	157795
1107	157963
1108	158133
1109	158314
1110	158488
1111	158571
1112	158734
1113	158905
1114	159086
1115	159258
1116	159435
1117	159624
1118	159812
1119	159987
1120	160165
1121	160342
1122	160518
1123	160682
1124	160857
1125	161033
1126	161209
1127	161397
1128	161587
1129	161772
1130	161953
1131	162129
1132	162306
1133	162490
1134	162673
1135	162848
1136	163027
1137	163203
1138	163388
1139	163570
1140	163732
1141	163897
1142	164069
1143	164232
1144	164408
1145	164579
1146	164748
1147	164913
1148	165073
1149	165249
1150	165418
1151	165581
1152	165749
1153	165917
1154	166086
1155	166257
1156	166429
1157	166593
1158	166767
1159	166938
1160	167111
1161	167286
1162	167460
1163	167641
1164	167817
1165	167987
1166	168170
1167	168352
1168	168527
1169	168697
1170	168869
1171	169036
1172	169206
1173	169386
1174	169557
1175	169728
1176	169899
1177	170081
1178	170259
1179	170435
1180	170610
1181	170785
1182	170976
1183	171156
1184	171331
1185	171513
1186	171691
1187	171868
1188	172038
1189	172211
1190	172391
1191	172567
1192	172649
1193	172824
1194	172998
1195	173166
1196	173334
1197	173495
1198	173662
1199	173827
1200	173990
1201	174158
1202	174322
1203	174486
1204	174651
1205	174814
1206	174984
1207	175151
1208	175329
1209	175492
1210	175662
1211	175843
1212	176016
1213	176193
1214	176367
1215	176533
1216	176703
1217	176876
1218	177043
1219	177216
1220	177390
1221	177563
1222	177734
1223	177906
1224	178078
1225	178257
1226	178429
1227	178602
1228	178780
1229	178960
1230	179128
1231	179302
1232	179479
1233	179660
1234	179841
1235	180015
1236	180190
1237	180369
1238	180541
1239	180720
1240	180905
1241	181086
1242	181259
1243	181435
1244	181606
1245	181788
1246	181963
1247	182137
1248	182305
1249	182476
1250	182643
1251	182816
1252	182984
1253	183155
1254	183226
1255	183398
1256	183562
1257	183727
1258	183894
1259	184067
1260	184234
1261	184401
1262	184579
1263	184752
1264	184928
1265	185105
1266	185287
1267	185450
1268	185615
1269	185790
1270	185961
1271	186133
1272	186306
1273	186476
1274	186653
1275	186819
1276	186988
1277	187158
1278	187329
1279	187505
1280	187686
1281	187862
1282	188049
1283	188235
1284	188436
1285	188607
1286	188785
1287	188968
1288	189142
1289	189321
1290	189505
1291	189679
1292	189850
1293	190030
1294	190209
1295	190389
1296	190567
1297	190748
1298	190930
1299	191109
1300	191284
1301	191470
1302	191647
1303	191829
1304	192011
1305	192188
1306	192347
1307	192511
1308	192688
1309	192856
1310	193030
1311	193201
1312	193367
1313	193532
1314	193699
1315	193871
1316	194035
1317	194204
1318	194381
1319	194558
1320	194723
1321	194889
1322	195063
1323	195240
1324	195415
1325	195590
1326	195760
1327	195927
1328	196100
1329	196277
1330	196456
1331	196630
1332	196802
1333	196965
1334	197141
1335	197309
1336	197484
1337	197665
1338	197843
1339	198009
1340	198180
1341	198358
1342	198529
1343	198711
1344	198884
1345	199058
1346	199229
1347	199402
1348	199578
1349	199762
1350	199945
1351	200126
1352	200304
1353	200483
1354	200654
1355	200832
1356	201000
1357	201177
1358	201365
1359	201542
1360	201723
1361	201907
1362	202092
1363	202247
1364	202405
1365	202569
1366	202728
1367	202890
1368	203060
1369	203226
1370	203395
1371	203557
1372	203730
1373	203897
1374	204071
1375	204237
1376	204409
1377	204589
1378	204764
1379	204936
1380	205104
1381	205286
1382	205470
1383	205644
1384	205819
1385	205994
1386	206166
1387	206331
1388	206503
1389	206677
1390	206855
1391	207032
1392	207201
1393	207385
1394	207555
1395	207736
1396	207915
1397	208098
1398	208272
1399	208453
1400	208627
1401	208804
1402	208989
1403	209167
1404	209343
1405	209523
1406	209696
1407	209876
1408	210055
1409	210234
1410	210411
1411	210590
1412	210778
1413	210963
1414	211137
1415	211319
1416	211496
1417	211675
1418	211851
1419	212021
1420	212184
1421	212345
1422	212510
1423	212683
1424	212861
1425	213027
1426	213200
1427	213366
1428	213531
1429	213696
1430	213864
1431	214038
1432	214213
1433	214387
1434	214559
1435	214728
1436	214905
1437	215084
1438	215263
1439	215429
1440	215604
1441	215776
1442	215954
1443	216127
1444	216300
1445	216475
1446	216641
1447	216810
1448	216982
1449	217149
1450	217326
1451	217499
1452	217675
1453	217858
1454	218039
1455	218210
1456	218379
1457	218562
1458	218744
1459	218915
1460	219099
1461	219271
1462	219449
1463	219626
1464	219805
1465	219983
1466	220160
1467	220339
1468	220527
1469	220706
1470	220891
1471	221066
1472	221237
1473	221422
1474	221610
1475	221793
1476	221963
1477	222120
1478	222291
1479	222460
1480	222624
1481	222791
1482	222951
1483	223116
1484	223274
1485	223442
1486	223609
1487	223783
1488	223964
1489	224138
1490	224310
1491	224482
1492	224657
1493	224826
1494	224997
1495	225164
1496	225328
1497	225505
1498	225678
1499	225855
1500	226030
1501	226205
1502	226374
1503	226546
1504	226714
1505	226889
1506	227061
1507	227236
1508	227408
1509	227589
1510	227776
1511	227952
1512	228129
1513	228304
1514	228485
1515	228659
1516	228838
1517	229005
1518	229189
1519	229364
1520	229538
1521	229706
1522	229888
1523	230060
1524	230233
1525	230417
1526	230601
1527	230785
1528	230965
1529	231143
1530	231312
1531	231486
1532	231664
1533	231831
1534	231994
1535	232159
1536	232329
1537	232500
1538	232575
1539	232748
1540	232915
1541	233088
1542	233256
1543	233415
1544	233579
1545	233742
1546	233912
1547	234089
1548	234261
1549	234439
1550	234616
1551	234798
1552	234973
1553	235138
1554	235310
1555	235490
1556	235669
1557	235834
1558	236010
1559	236184
1560	236359
1561	236528
1562	236704
1563	236879
1564	237049
1565	237223
1566	237399
1567	237573
1568	237738
1569	237916
1570	238099
1571	238280
1572	238454
1573	238622
1574	238811
1575	238992
1576	239166
1577	239347
1578	239525
1579	239712
1580	239884
1581	240065
1582	240238
1583	240413
1584	240592
1585	240770
1586	240945
1587	241125
1588	241303
1589	241477
1590	241666
1591	241831
1592	241998
1593	242088
1594	242266
1595	242432
1596	242611
1597	242774
1598	242947
1599	243120
1600	243284
1601	243452
1602	243626
1603	243795
1604	243968
1605	244142
1606	244305
1607	244475
1608	244645
1609	244809
1610	244974
1611	245146
1612	245316
1613	245498
1614	245675
1615	245854
1616	246034
1617	246200
1618	246368
1619	246538
1620	246710
1621	246882
1622	247058
1623	247232
1624	247404
1625	247577
1626	247756
1627	247934
1628	248116
1629	248288
1630	248465
1631	248642
1632	248812
1633	248997
1634	249172
1635	249354
1636	249534
1637	249702
1638	249878
1639	250058
1640	250243
1641	250420
1642	250604
1643	250775
1644	250948
1645	251124
1646	251306
1647	251487
1648	251644
1649	251811
1650	251983
1651	252154
1652	252323
1653	252490
1654	252664
1655	252834
1656	253006
1657	253173
1658	253334
1659	253505
1660	253669
1661	253840
1662	254006
1663	254186
1664	254358
1665	254524
1666	254693
1667	254857
1668	255032
1669	255210
1670	255379
1671	255566
1672	255741
1673	255919
1674	256091
1675	256264
1676	256438
1677	256621
1678	256786
1679	256960
1680	257141
1681	257316
1682	257499
1683	257673
1684	257851
1685	258034
1686	258207
1687	258390
1688	258565
1689	258754
1690	258937
1691	259121
1692	259297
1693	259477
1694	259651
1695	259829
1696	260011
1697	260197
1698	260376
1699	260550
1700	260741
1701	260917
1702	261088
1703	261253
1704	261422
1705	261584
1706	261745
1707	261834
1708	261997
1709	262169
1710	262333
1711	262505
1712	262673
1713	262848
1714	263019
1715	263189
1716	263359
1717	263521
1718	263700
1719	263876
1720	264044
1721	264210
1722	264383
1723	264561
1724	264731
1725	264911
1726	265082
1727	265260
1728	265437
1729	265612
1730	265783
1731	265957
1732	266145
1733	266320
1734	266502
1735	266681
1736	266864
1737	267043
1738	267228
1739	267404
1740	267581
1741	267762
1742	267940
1743	268130
1744	268313
1745	268498
1746	268681
1747	268857
1748	269034
1749	269207
1750	269379
1751	269556
1752	269729
1753	269908
1754	270081
1755	270264
1756	270447
1757	270610
1758	270796
1759	270957
1760	271128
1761	271303
1762	271474
1763	271649
1764	271812
1765	271982
1766	272150
1767	272318
1768	272483
1769	272649
1770	272827
1771	272995
1772	273164
1773	273338
1774	273507
1775	273682
1776	273847
1777	274022
1778	274200
1779	274374
1780	274549
1781	274723
1782	274896
1783	275071
1784	275245
1785	275418
1786	275591
1787	275769
1788	275945
1789	276123
1790	276297
1791	276466
1792	276643
1793	276813
1794	276986
1795	277163
1796	277332
1797	277515
1798	277704
1799	277893
1800	278066
1801	278251
1802	278425
1803	278599
1804	278777
1805	278961
1806	279141
1807	279320
1808	279488
1809	279665
1810	279851
1811	280026
1812	280206
1813	280381
1814	280558
1815	280743
1816	280905
1817	281068
1818	281237
1819	281399
1820	281560
1821	281724
1822	281893
1823	282065
1824	282236
1825	282414
1826	282588
1827	282763
1828	282934
1829	283103
1830	283269
1831	283440
1832	283609
1833	283785
1834	283964
1835	284141
1836	284318
1837	284493
1838	284667
1839	284841
1840	285014
1841	285188
1842	285363
1843	285542
1844	285708
1845	285886
1846	286067
1847	286242
1848	286417
1849	286594
1850	286776
1851	286946
1852	287133
1853	287316
1854	287496
1855	287673
1856	287851
1857	288026
1858	288198
1859	288371
1860	288548
1861	288722
1862	288899
1863	289073
1864	289262
1865	289436
1866	289621
1867	289807
1868	289990
1869	290172
1870	290351
1871	290520
1872	290691
1873	290857
1874	291029
1875	291188
1876	291363
1877	291534
1878	291707
1879	291885
1880	292047
1881	292214
1882	292390
1883	292560
1884	292732
1885	292904
1886	293079
1887	293250
1888	293417
1889	293595
1890	293772
1891	293948
1892	294124
1893	294304
1894	294483
1895	294655
1896	294827
1897	295001
1898	295173
1899	295354
1900	295525
1901	295698
1902	295870
1903	296039
1904	296210
1905	296386
1906	296562
1907	296740
1908	296921
1909	297098
1910	297274
1911	297451
1912	297630
1913	297816
1914	297994
1915	298177
1916	298356
1917	298529
1918	298703
1919	298881
1920	299068
1921	299248
1922	299423
1923	299607
1924	299782
1925	299950
1926	300114
1927	300281
1928	300445
1929	300621
1930	300785
1931	300962
1932	301128
1933	301298
1934	301466
1935	301628
1936	301792
1937	301967
1938	302129
1939	302302
1940	302475
1941	302649
1942	302823
1943	302990
1944	303155
1945	303328
1946	303495
1947	303666
1948	303839
1949	304010
1950	304188
1951	304366
1952	304534
1953	304709
1954	304881
1955	305058
1956	305229
1957	305405
1958	305574
1959	305751
1960	305924
1961	306108
1962	306288
1963	306465
1964	306636
1965	306807
1966	306981
1967	307161
1968	307337
1969	307510
1970	307684
1971	307862
1972	308038
1973	308215
1974	308395
1975	308581
1976	308755
1977	308932
1978	309110
1979	309289
1980	309457
1981	309623
1982	309790
1983	309961
1984	310125
1985	310295
1986	310465
1987	310630
1988	310804
1989	310968
1990	311138
1991	311314
1992	311482
1993	311648
1994	311821
1995	311992
1996	312170
1997	312345
1998	312517
1999	312689
2000	312856


==> old/submission 3/plots/runtime/journal/encoder12l50/timings_both.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> old/submission 3/plots/runtime/journal/encoder12l50/timings_naive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> old/submission 3/plots/runtime/journal/encoder12l50/timings_sa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> old/submission 3/plots/runtime/journal/encoder12l50/timings_ta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> old/submission 3/plots/runtime/journal/encoder12l50/timings_trie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> old/submission 3/plots/runtime/journal/encoder12l50/timings_trie_naive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> old/submission 3/plots/runtime/journal/encoder12l50/timingsboth.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> old/submission 3/plots/runtime/journal/encoder12l50/timingsnaive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> old/submission 3/plots/runtime/journal/encoder12l50/timingssa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> old/submission 3/plots/runtime/journal/encoder12l50/timingsta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> old/submission 3/plots/runtime/journal/encoder12l50/timingstrie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> old/submission 3/plots/runtime/journal/encoder12l50/timingstrienaive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> old/submission 3/plots/runtime/journal/encoder1_2_l50/timings_both.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> old/submission 3/plots/runtime/journal/encoder1_2_l50/timings_naive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> old/submission 3/plots/runtime/journal/encoder1_2_l50/timings_sa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> old/submission 3/plots/runtime/journal/encoder1_2_l50/timings_ta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> old/submission 3/plots/runtime/journal/encoder1_2_l50/timings_trie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> old/submission 3/plots/runtime/journal/encoder1_2_l50/timings_trie_naive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> old/submission 3/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/naive.dat <==
1	51432
2	52128
4	51812
8	53243
16	52045
32	53788
64	52992
128	52628
256	53178
512	55479
1024	56473
2048	57966
4096	62264
8192	61502


==> old/submission 3/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/sa.dat <==
1	26101
2	25745
4	25780
8	25818
16	26445
32	25953
64	25781
128	26024
256	28498
512	26956
1024	28066
2048	28416
4096	31500
8192	28345


==> old/submission 3/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/trie.dat <==
1	37
2	38
4	40
8	54
16	82
32	125
64	281
128	683
256	2880
512	8880
1024	17752
2048	24105
4096	33184
8192	23798


==> old/submission 3/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/trie_naive.dat <==
1	34
2	35
4	40
8	81
16	129
32	206
64	506
128	1369
256	5563
512	18890
1024	36010
2048	48532
4096	69737
8192	47876


==> old/submission 3/plots/runtime/journal/mux30probs/both.dat <==
0	995
1	1592
2	2593
3	3529
4	4194
5	6767
10	8701
100	43284
500	33717
1000	21278
1500	17417
2000	16069
3000	14591
5000	14893


==> old/submission 3/plots/runtime/journal/mux30probs/naive.dat <==
0	272634
1	250936
2	252866
3	249152
4	244802
5	264751
10	228081
100	87208
500	24133
1000	16094
1500	13114
2000	12179
3000	11353
5000	12125


==> old/submission 3/plots/runtime/journal/mux30probs/sa.dat <==
0	133530
1	121290
2	127720
3	125107
4	123211
5	126681
10	116338
100	44565
500	11987
1000	7848
1500	6533
2000	6065
3000	5657
5000	5787


==> old/submission 3/plots/runtime/journal/mux30probs/ta.dat <==
0	1560
1	2468
2	4873
3	6519
4	7433
5	10895
10	15576
100	62777
500	46887
1000	29793
1500	24004
2000	22718
3000	20398
5000	20907


==> old/submission 3/plots/runtime/journal/mux30probs/trie.dat <==
0	127
1	162
2	250
3	324
4	390
5	485
10	656
100	851
500	625
1000	647
1500	597
2000	583
3000	649
5000	622


==> old/submission 3/plots/runtime/journal/mux30probs/trie_naive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390


==> old/submission 3/plots/runtime/journal/mux30probs/trienaive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390


==> old/submission 3/plots/runtime/journal/mux_30_probs/both.dat <==
0	995
1	1592
2	2593
3	3529
4	4194
5	6767
10	8701
100	43284
500	33717
1000	21278
1500	17417
2000	16069
3000	14591
5000	14893


==> old/submission 3/plots/runtime/journal/mux_30_probs/naive.dat <==
0	272634
1	250936
2	252866
3	249152
4	244802
5	264751
10	228081
100	87208
500	24133
1000	16094
1500	13114
2000	12179
3000	11353
5000	12125


==> old/submission 3/plots/runtime/journal/mux_30_probs/sa.dat <==
0	133530
1	121290
2	127720
3	125107
4	123211
5	126681
10	116338
100	44565
500	11987
1000	7848
1500	6533
2000	6065
3000	5657
5000	5787


==> old/submission 3/plots/runtime/journal/mux_30_probs/ta.dat <==
0	1560
1	2468
2	4873
3	6519
4	7433
5	10895
10	15576
100	62777
500	46887
1000	29793
1500	24004
2000	22718
3000	20398
5000	20907


==> old/submission 3/plots/runtime/journal/mux_30_probs/trie.dat <==
0	127
1	162
2	250
3	324
4	390
5	485
10	656
100	851
500	625
1000	647
1500	597
2000	583
3000	649
5000	622


==> old/submission 3/plots/runtime/journal/mux_30_probs/trie_naive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390


==> old/submission/letter.txt <==
Dear editors, dear reviewers,

We thank the anonymous reviewers for their feedback and detailed comments.
Based on the reviewers feedback and suggestions, the article has undergone minor revisions.

Author comments are marked by a leading "-->"

----------------------
Major Changes:
----------------------

----
Reviewer 1:
----

My suggestion is to add more information on  subsection 5.1 on the first example on the encoding  preserving Hamming-distance of 2.

--> We added more information on this experiment

What kind of formulas can be monitored ? This is  a bit unclear in the text. Monitoring is restricted  to a specific fragment of HyperLTL or it is possible  to monitor the entire logic ?

--> We added a more detailed summary at the beginning of Section 3 (see also Reviewer 2)

----
Reviewer 2:
----

 "Domination" of traces is used in Ex. 4 and Algo. 2 but never has been introduced.

--> We added the formal definition of trace domination

the formal algorithm presentation lacks clarity. The reviewer does not doubt that the algorithms work, but the formulation contains flaws; or at least allows flawed interpretations.

--> The presentation of the Algorithm, especially Algorithm 1, has undergone a revision based on the accumulated reviewer feedback

The jump from Section 2 to Section 3 is rather rough. [..] at least a short summary should be included.

--> We implemented this suggestion by adding a summary at the start of Section 3


----------------------
Minor Changes:
----------------------

Algo 1:  The type (T^n -> Q) of S is violated during the algorithm until it is re-established in line 25.

--> Seems to be a misunderstanding, it is an online algorithm which subsequently takes a fresh trace t as input. We added a clarification in the caption and in the algorithm.  What does it mean "p in Simga is a new input event"? This reads like "foreach p in Sigma". I would have expected that line 4 non-det. chooses a new trace tn and that p iterates over the events of tn. Is the t in line 25 the new trace chosen in 4? Should be stated clearer.

--> See above  Is the notation in lines 7,25 (=) and 10,19 (<-) for the same operation?

--> Fixed.  What is N in line 19? (t1,...,tn)? Why is it used only once?

--> Fixed.  It seems strange that t is updated in line 10 already: For the very first trace and n=1, S is initially empty, then S(epsilon) = q_0. But then S is tested for t with length 1. This does not seem right.

--> Fixed.  In line 13, 18: Is S((t1...tn)) not the same as q?

--> Fixed.  In Def. 5 I missed that T is acyclic. Is T really a function or not rather a partial function? In the example, T(root, {o}) does not seem to have a value.

--> We left the definition as general as possible and used it in the algorithm only acyclic.  Algo 2:  Again, what are "new elements"? Iterating over all possible states in Sigma^n?

--> We changed it to "new event". See above.  line 8: Why does "add_child" need j as an argument? Should that not be independent of the place within the tuple? add_child operates on a trie node, an index and a single state. i(j) seems to always be the latest child. How can there be a choice of branch? Or which value (in T) is i(j) suppossed to refer to? The comment says the child is added if "needed". If i(j) is a leaf how can that be?

--> Fixed (removed).  line 13: "progress every state in S" this refers to some part of Algo 1. It would make sense to reformulate Algo 1 by extracting a new subroutine "updateStates" which is then invoked from Algo 2.

--> We looked into it. Unfortunately, a subroutine won't perfectly type (traces vs tries) so we left it like that.  In the text you write: "... we will proceed updating the entries in &#964; as follows. Having entry &#964; and ...". First tau contains entries, then tau is an entry.

--> Fixed.  Does Tbl 2 compare RVHYper w/o tries against RVHyper with tries? The table headers should mention that.

--> We added a clarification in the caption.  On page Fig. 1 refers to the algorithm, but Fig. 1 is an automaton. Same for Fig. 3 on page 7.

--> Fixed.  It difficult to parse the Algorithm 1 since the comments at line endings do not really separate themselves from the code. In Algo 3, // are used which make that a LOT more readable.

--> Fixed.  Why do you introduce NNF in Section 2? It does not seem to be used afterwards.

--> Fixed (removed). It was indeed not necessary.  Last paragraph before 3: Why mention the duality for quantifiers here? Negation cannot occur before the quantifiers according to the grammar.

--> Fixed (removed)  3.1. What is "spot"? A tool, an algorithm? References would be helpful.

--> Added a reference.  Reflexivity, transitivity etc. cannot really be understood at this point in the paper.

--> We added references to a more detailed explanation.  Algo 2: line break in line 1 seems broken.

--> Fixed.  pendant --> counterpart.

--> Fixed.  The authors might consider reducing the number of significant digits (by rounding) in Tbl 1 to make it more accessible.

--> We looked into it, but decided to keep the same unit.

beginning of sec 2: should i >= |t| be <=?

--> Fixed. 
in def 2, I don't understand what "chosen arbitrarily" means in a formal sense. Using a  quantifier might clarify.

--> Fixed.
 in alg 2, line 1, there seems to be a line break missing. The space to the caption  should be larger.

--> Fixed.
 it seems worthwhile to mention in sec 4.2 why it's not easy to apply 

--> Seems to be a misunderstanding? It is easy to apply and to implement, but seems just not as optimal as the trie optimization as explained in the text.
 in sect 5.1, the specification formula could be explained with a sentence. halve -> half 
--> Added a reference and fixed typo.

fig 2 left belongs to sec 5.4 should be a separate figure and appear *after* the figures  for sect 5.1...5.3 
--> We looked into it. Splitting Figure 2 results, unfortunately, in a really sparse and ugly looking evaluation section. So we decided to leave it like that.

in table 2, it's not clear what "prototype" refers to combine trace analysis and tries.

--> We added a clarification in the caption.

==> old/submission/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,1,0
200,193,2,5
300,286,3,11
400,379,4,17
500,467,5,28
600,556,8,36
700,634,12,54
800,719,14,67
900,803,14,83
1000,885,15,100
1100,962,19,119
1200,1046,24,130
1300,1115,28,157
1400,1183,34,183
1500,1252,38,210
1600,1316,40,244
1700,1382,44,274
1800,1438,48,314
1900,1500,55,345
2000,1566,59,375
2100,1627,61,412
2200,1689,66,445
2300,1743,77,480
2400,1804,82,514
2500,1863,88,549
2600,1918,95,587
2700,1968,103,629
2800,2018,108,674
2900,2067,116,717
3000,2117,122,761
3100,2164,124,812
3200,2211,130,859
3300,2255,138,907
3400,2293,148,959
3500,2333,152,1015
3600,2377,161,1062
3700,2405,174,1121
3800,2446,179,1175
3900,2480,184,1236
4000,2513,191,1296
4100,2556,194,1350
4200,2588,203,1409
4300,2628,211,1461
4400,2666,217,1517
4500,2702,221,1577
4600,2737,231,1632
4700,2779,237,1684
4800,2805,246,1749
4900,2840,253,1807
5000,2869,262,1869
5100,2897,273,1930
5200,2923,282,1995
5300,2952,291,2057
5400,2984,308,2108
5500,3014,318,2168
5600,3032,328,2240
5700,3053,336,2311
5800,3078,346,2376
5900,3097,352,2451
6000,3121,365,2514
6100,3149,373,2578
6200,3169,382,2649
6300,3192,391,2717
6400,3213,400,2787
6500,3239,408,2853
6600,3259,415,2926
6700,3277,426,2997
6800,3302,436,3062
6900,3319,445,3136
7000,3341,453,3206
7100,3360,464,3276
7200,3371,476,3353
7300,3382,486,3432
7400,3404,497,3499
7500,3416,511,3573
7600,3434,524,3642
7700,3450,535,3715
7800,3461,544,3795
7900,3470,561,3869
8000,3485,572,3943
8100,3497,582,4021
8200,3511,587,4102
8300,3523,596,4181
8400,3532,605,4263
8500,3558,616,4326
8600,3569,622,4409
8700,3578,630,4492
8800,3587,641,4572
8900,3594,653,4653
9000,3604,667,4729
9100,3618,675,4807
9200,3631,684,4885
9300,3640,698,4962
9400,3657,707,5036
9500,3669,713,5118
9600,3679,723,5198
9700,3689,731,5280
9800,3702,737,5361
9900,3716,746,5438
10000,3722,760,5518
10100,3728,776,5596
10200,3734,788,5678
10300,3741,799,5760
10400,3747,806,5847
10500,3755,818,5927
10600,3765,826,6009
10700,3772,843,6085
10800,3780,855,6165
10900,3788,861,6251
11000,3798,874,6328
11100,3803,884,6413
11200,3809,893,6498
11300,3818,905,6577
11400,3824,914,6662
11500,3830,924,6746
11600,3839,932,6829
11700,3844,941,6915
11800,3850,964,6986
11900,3856,975,7069
12000,3861,989,7150
12100,3864,1000,7236
12200,3865,1012,7323
12300,3871,1029,7400
12400,3876,1036,7488
12500,3879,1046,7575
12600,3885,1051,7664
12700,3887,1066,7747
12800,3892,1085,7823
12900,3897,1099,7904
13000,3901,1109,7990
13100,3908,1120,8072
13200,3912,1134,8154
13300,3917,1143,8240
13400,3920,1151,8329
13500,3922,1170,8408
13600,3928,1174,8498
13700,3933,1188,8579
13800,3938,1196,8666
13900,3944,1205,8751
14000,3946,1216,8838
14100,3950,1231,8919
14200,3952,1240,9008
14300,3956,1248,9096
14400,3958,1261,9181
14500,3960,1276,9264
14600,3960,1285,9355
14700,3962,1301,9437
14800,3963,1315,9522
14900,3965,1324,9611
15000,3973,1337,9690
15100,3976,1347,9777
15200,3980,1359,9861
15300,3984,1374,9942
15400,3986,1390,10024
15500,3989,1401,10110
15600,3991,1417,10192
15700,3995,1424,10281
15800,3995,1434,10371
15900,3997,1446,10457
16000,4000,1464,10536
16100,4003,1478,10619
16200,4006,1492,10702
16300,4008,1507,10785
16400,4011,1513,10876
16500,4014,1527,10959
16600,4015,1539,11046
16700,4019,1553,11128
16800,4020,1564,11216
16900,4021,1574,11305
17000,4022,1591,11387
17100,4023,1606,11471
17200,4023,1620,11557
17300,4023,1631,11646
17400,4024,1639,11737
17500,4027,1649,11824
17600,4027,1659,11914
17700,4029,1673,11998
17800,4032,1681,12087
17900,4035,1693,12172
18000,4037,1706,12257
18100,4037,1720,12343
18200,4037,1726,12437
18300,4037,1737,12526
18400,4038,1751,12611
18500,4040,1764,12696
18600,4042,1777,12781
18700,4043,1788,12869
18800,4044,1801,12955
18900,4045,1812,13043
19000,4045,1826,13129
19100,4045,1840,13215
19200,4045,1859,13296
19300,4046,1879,13375
19400,4047,1892,13461
19500,4049,1905,13546
19600,4050,1918,13632
19700,4050,1934,13716
19800,4052,1947,13801
19900,4053,1959,13888
20000,4053,1973,13974
20100,4054,1986,14060
20200,4054,1995,14151
20300,4055,2008,14237
20400,4056,2021,14323
20500,4058,2043,14399
20600,4058,2054,14488
20700,4058,2062,14580
20800,4058,2078,14664
20900,4058,2088,14754
21000,4059,2107,14834
21100,4059,2115,14926
21200,4059,2124,15017
21300,4060,2134,15106
21400,4061,2149,15190
21500,4063,2155,15282
21600,4064,2160,15376
21700,4065,2169,15466
21800,4065,2178,15557
21900,4065,2187,15648
22000,4067,2196,15737
22100,4068,2211,15821
22200,4070,2220,15910
22300,4070,2235,15995
22400,4071,2247,16082
22500,4072,2261,16167
22600,4072,2276,16252
22700,4073,2289,16338
22800,4074,2304,16422
22900,4074,2320,16506
23000,4074,2339,16587
23100,4074,2353,16673
23200,4074,2366,16760
23300,4074,2376,16850
23400,4074,2385,16941
23500,4074,2399,17027
23600,4074,2408,17118
23700,4074,2423,17203
23800,4074,2436,17290
23900,4074,2450,17376
24000,4074,2463,17463
24100,4075,2477,17548
24200,4075,2492,17633
24300,4076,2505,17719
24400,4077,2517,17806
24500,4077,2532,17891
24600,4077,2545,17978
24700,4077,2557,18066
24800,4077,2565,18158
24900,4077,2576,18247
25000,4077,2590,18333
25100,4077,2598,18425
25200,4077,2607,18516
25300,4077,2619,18604
25400,4078,2628,18694
25500,4078,2641,18781
25600,4078,2648,18874
25700,4078,2658,18964
25800,4079,2671,19050
25900,4080,2679,19141
26000,4080,2689,19231
26100,4081,2706,19313
26200,4081,2715,19404
26300,4082,2728,19490
26400,4082,2742,19576
26500,4082,2757,19661
26600,4082,2770,19748
26700,4082,2780,19838
26800,4082,2790,19928
26900,4082,2802,20016
27000,4082,2820,20098
27100,4083,2830,20187
27200,4084,2839,20277
27300,4084,2850,20366
27400,4084,2861,20455
27500,4084,2877,20539
27600,4085,2888,20627
27700,4085,2900,20715
27800,4085,2916,20799
27900,4085,2929,20886
28000,4085,2942,20973
28100,4085,2956,21059
28200,4087,2972,21141
28300,4087,2988,21225
28400,4087,2997,21316
28500,4087,3011,21402
28600,4087,3024,21489
28700,4087,3033,21580
28800,4087,3050,21663
28900,4087,3060,21753
29000,4087,3074,21839
29100,4087,3096,21917
29200,4087,3109,22004
29300,4087,3123,22090
29400,4088,3140,22172
29500,4088,3156,22256
29600,4088,3167,22345
29700,4089,3175,22436
29800,4089,3192,22519
29900,4089,3196,22615
30000,4090,3207,22703
30100,4090,3216,22794
30200,4090,3228,22882
30300,4090,3240,22970
30400,4090,3254,23056
30500,4090,3266,23144
30600,4090,3273,23237
30700,4090,3288,23322
30800,4090,3306,23404
30900,4090,3319,23491
31000,4090,3329,23581
31100,4090,3346,23664
31200,4090,3362,23748
31300,4090,3378,23832
31400,4090,3395,23915
31500,4090,3409,24001
31600,4090,3420,24090
31700,4090,3432,24178
31800,4090,3445,24265
31900,4090,3456,24354
32000,4090,3468,24442
32100,4090,3478,24532
32200,4090,3491,24619
32300,4090,3507,24703
32400,4090,3521,24789
32500,4090,3532,24878
32600,4090,3544,24966
32700,4090,3552,25058
32800,4090,3559,25151
32900,4091,3573,25236
33000,4091,3584,25325
33100,4091,3594,25415
33200,4091,3607,25502
33300,4091,3614,25595
33400,4091,3626,25683
33500,4091,3644,25765
33600,4091,3657,25852
33700,4091,3671,25938
33800,4091,3682,26027
33900,4091,3692,26117
34000,4091,3702,26207
34100,4091,3715,26294
34200,4091,3723,26386
34300,4091,3732,26477
34400,4091,3743,26566
34500,4091,3747,26662
34600,4091,3759,26750
34700,4091,3780,26829
34800,4091,3791,26918
34900,4091,3803,27006
35000,4091,3816,27093
35100,4091,3832,27177
35200,4091,3849,27260
35300,4092,3861,27347
35400,4092,3879,27429
35500,4092,3894,27514
35600,4092,3903,27605
35700,4092,3911,27697
35800,4092,3920,27788
35900,4092,3936,27872
36000,4092,3949,27959
36100,4092,3963,28045
36200,4092,3982,28126
36300,4092,4000,28208
36400,4092,4012,28296
36500,4093,4023,28384
36600,4093,4039,28468
36700,4093,4055,28552
36800,4093,4074,28633
36900,4093,4084,28723
37000,4093,4095,28812
37100,4093,4104,28903
37200,4093,4120,28987
37300,4093,4127,29080
37400,4093,4139,29168
37500,4093,4149,29258
37600,4093,4161,29346
37700,4093,4169,29438
37800,4093,4178,29529
37900,4093,4189,29618
38000,4093,4201,29706
38100,4093,4211,29796
38200,4093,4225,29882
38300,4093,4243,29964
38400,4093,4254,30053
38500,4093,4268,30139
38600,4093,4281,30226
38700,4093,4296,30311
38800,4093,4307,30400
38900,4093,4322,30485
39000,4093,4336,30571
39100,4093,4349,30658
39200,4093,4363,30744
39300,4093,4373,30834
39400,4093,4380,30927
39500,4093,4396,31011
39600,4093,4410,31097
39700,4093,4422,31185
39800,4093,4432,31275
39900,4093,4448,31359
40000,4093,4458,31449
40100,4093,4466,31541
40200,4093,4477,31630
40300,4093,4484,31723
40400,4093,4495,31812
40500,4094,4511,31895
40600,4094,4522,31984
40700,4094,4537,32069
40800,4094,4552,32154
40900,4094,4566,32240
41000,4094,4585,32321
41100,4094,4601,32405
41200,4094,4613,32493
41300,4094,4625,32581
41400,4094,4631,32675
41500,4094,4646,32760
41600,4094,4659,32847
41700,4095,4673,32932
41800,4095,4682,33023
41900,4095,4695,33110
42000,4095,4709,33196
42100,4095,4723,33282
42200,4095,4736,33369
42300,4095,4750,33455
42400,4095,4764,33541
42500,4095,4775,33630
42600,4095,4783,33722
42700,4095,4795,33810
42800,4095,4810,33895
42900,4095,4823,33982
43000,4095,4835,34070
43100,4095,4851,34154
43200,4095,4863,34242
43300,4095,4874,34331
43400,4095,4885,34420
43500,4095,4899,34506
43600,4095,4914,34591
43700,4095,4924,34681
43800,4095,4929,34776
43900,4095,4940,34865
44000,4095,4953,34952
44100,4095,4964,35041
44200,4095,4983,35122
44300,4095,4995,35210
44400,4095,5007,35298
44500,4095,5019,35386
44600,4095,5031,35474
44700,4096,5042,35562
44800,4096,5057,35647
44900,4096,5065,35739
45000,4096,5078,35826
45100,4096,5092,35912
45200,4096,5108,35996
45300,4096,5121,36083
45400,4096,5131,36173
45500,4096,5142,36262
45600,4096,5152,36352
45700,4096,5169,36435
45800,4096,5181,36523
45900,4096,5195,36609
46000,4096,5207,36697
46100,4096,5213,36791
46200,4096,5222,36882
46300,4096,5233,36971
46400,4096,5246,37058
46500,4096,5260,37144
46600,4096,5278,37226
46700,4096,5296,37308
46800,4096,5314,37390
46900,4096,5325,37479
47000,4096,5335,37569
47100,4096,5348,37656
47200,4096,5363,37741
47300,4096,5370,37834
47400,4096,5382,37922
47500,4096,5388,38016
47600,4096,5400,38104
47700,4096,5418,38186
47800,4096,5432,38272
47900,4096,5446,38358
48000,4096,5456,38448
48100,4096,5470,38534
48200,4096,5482,38622
48300,4096,5493,38711
48400,4096,5506,38798
48500,4096,5519,38885
48600,4096,5536,38968
48700,4096,5544,39060
48800,4096,5558,39146
48900,4096,5573,39231
49000,4096,5590,39314
49100,4096,5601,39403
49200,4096,5614,39490
49300,4096,5627,39577
49400,4096,5640,39664
49500,4096,5651,39753
49600,4096,5661,39843
49700,4096,5676,39928
49800,4096,5689,40015
49900,4096,5698,40106
50000,4096,5712,40192
50100,4096,5725,40279
50200,4096,5738,40366
50300,4096,5746,40458
50400,4096,5753,40551
50500,4096,5762,40642
50600,4096,5776,40728
50700,4096,5792,40812
50800,4096,5812,40892
50900,4096,5823,40981
51000,4096,5836,41068
51100,4096,5847,41157
51200,4096,5860,41244
51300,4096,5874,41330
51400,4096,5887,41417
51500,4096,5901,41503
51600,4096,5915,41589
51700,4096,5931,41673
51800,4096,5953,41751
51900,4096,5961,41843
52000,4096,5977,41927
52100,4096,5983,42021
52200,4096,5999,42105
52300,4096,6005,42199
52400,4096,6016,42288
52500,4096,6028,42376
52600,4096,6037,42467
52700,4096,6050,42554
52800,4096,6059,42645
52900,4096,6072,42732
53000,4096,6081,42823
53100,4096,6092,42912
53200,4096,6110,42994
53300,4096,6126,43078
53400,4096,6143,43161
53500,4096,6152,43252
53600,4096,6167,43337
53700,4096,6182,43422
53800,4096,6192,43512
53900,4096,6201,43603
54000,4096,6214,43690
54100,4096,6225,43779
54200,4096,6236,43868
54300,4096,6248,43956
54400,4096,6260,44044
54500,4096,6273,44131
54600,4096,6284,44220
54700,4096,6303,44301
54800,4096,6322,44382
54900,4096,6336,44468
55000,4096,6354,44550
55100,4096,6364,44640
55200,4096,6375,44729
55300,4096,6384,44820
55400,4096,6399,44905
55500,4096,6412,44992
55600,4096,6430,45074
55700,4096,6442,45162
55800,4096,6455,45249
55900,4096,6474,45330
56000,4096,6487,45417
56100,4096,6496,45508
56200,4096,6513,45591
56300,4096,6523,45681
56400,4096,6538,45766
56500,4096,6547,45857
56600,4096,6554,45950
56700,4096,6567,46037
56800,4096,6581,46123
56900,4096,6593,46211
57000,4096,6605,46299
57100,4096,6616,46388
57200,4096,6629,46475
57300,4096,6642,46562
57400,4096,6653,46651
57500,4096,6663,46741
57600,4096,6673,46831
57700,4096,6693,46911
57800,4096,6707,46997
57900,4096,6724,47080
58000,4096,6735,47169
58100,4096,6751,47253
58200,4096,6763,47341
58300,4096,6775,47429
58400,4096,6791,47513
58500,4096,6800,47604
58600,4096,6811,47693
58700,4096,6828,47776
58800,4096,6840,47864
58900,4096,6852,47952
59000,4096,6866,48038
59100,4096,6882,48122
59200,4096,6890,48214
59300,4096,6903,48301
59400,4096,6913,48391
59500,4096,6924,48480
59600,4096,6939,48565
59700,4096,6947,48657
59800,4096,6958,48746
59900,4096,6966,48838
60000,4096,6975,48929
60100,4096,6984,49020
60200,4096,6993,49111
60300,4096,7008,49196
60400,4096,7017,49287
60500,4096,7028,49376
60600,4096,7044,49460
60700,4096,7054,49550
60800,4096,7067,49637
60900,4096,7079,49725
61000,4096,7095,49809
61100,4096,7105,49899
61200,4096,7120,49984
61300,4096,7133,50071
61400,4096,7148,50156
61500,4096,7155,50249
61600,4096,7166,50338
61700,4096,7180,50424
61800,4096,7192,50512
61900,4096,7203,50601
62000,4096,7217,50687
62100,4096,7225,50779
62200,4096,7242,50862
62300,4096,7253,50951
62400,4096,7269,51035
62500,4096,7281,51123
62600,4096,7291,51213
62700,4096,7308,51296
62800,4096,7318,51386
62900,4096,7329,51475
63000,4096,7343,51561
63100,4096,7362,51642
63200,4096,7374,51730
63300,4096,7384,51820
63400,4096,7399,51905
63500,4096,7408,51996
63600,4096,7419,52085
63700,4096,7432,52172
63800,4096,7445,52259
63900,4096,7454,52350
64000,4096,7468,52436
64100,4096,7478,52526
64200,4096,7500,52604
64300,4096,7516,52688
64400,4096,7525,52779
64500,4096,7538,52866
64600,4096,7549,52955
64700,4096,7563,53041
64800,4096,7570,53134
64900,4096,7582,53222
65000,4096,7597,53307
65100,4096,7609,53395
65200,4096,7620,53484
65300,4096,7634,53570
65400,4096,7648,53656
65500,4096,7661,53743
65600,4096,7673,53831
65700,4096,7686,53918
65800,4096,7701,54003
65900,4096,7719,54085
66000,4096,7739,54165
66100,4096,7754,54250
66200,4096,7767,54337
66300,4096,7777,54427
66400,4096,7787,54517
66500,4096,7803,54601
66600,4096,7815,54689
66700,4096,7831,54773
66800,4096,7840,54864
66900,4096,7851,54953
67000,4096,7867,55037
67100,4096,7881,55123
67200,4096,7894,55210
67300,4096,7906,55298
67400,4096,7924,55380
67500,4096,7936,55468
67600,4096,7948,55556
67700,4096,7962,55642
67800,4096,7975,55729
67900,4096,7988,55816
68000,4096,8002,55902
68100,4096,8022,55982
68200,4096,8036,56068
68300,4096,8053,56151
68400,4096,8064,56240
68500,4096,8081,56323
68600,4096,8097,56407
68700,4096,8111,56493
68800,4096,8129,56575
68900,4096,8135,56669
69000,4096,8147,56757
69100,4096,8156,56848
69200,4096,8164,56940
69300,4096,8171,57033
69400,4096,8186,57118
69500,4096,8198,57206
69600,4096,8212,57292
69700,4096,8221,57383
69800,4096,8230,57474
69900,4096,8245,57559
70000,4096,8257,57647
70100,4096,8269,57735
70200,4096,8283,57821
70300,4096,8291,57913
70400,4096,8303,58001
70500,4096,8314,58090
70600,4096,8324,58180
70700,4096,8332,58272
70800,4096,8342,58362
70900,4096,8354,58450
71000,4096,8372,58532
71100,4096,8380,58624
71200,4096,8391,58713
71300,4096,8405,58799
71400,4096,8414,58890
71500,4096,8424,58980
71600,4096,8431,59073
71700,4096,8438,59166
71800,4096,8449,59255
71900,4096,8463,59341
72000,4096,8477,59427
72100,4096,8488,59516
72200,4096,8503,59601
72300,4096,8513,59691
72400,4096,8523,59781
72500,4096,8530,59874
72600,4096,8544,59960
72700,4096,8562,60042
72800,4096,8571,60133
72900,4096,8583,60221
73000,4096,8598,60306
73100,4096,8610,60394
73200,4096,8619,60485
73300,4096,8627,60577
73400,4096,8646,60658
73500,4096,8662,60742
73600,4096,8676,60828
73700,4096,8688,60916
73800,4096,8702,61002
73900,4096,8717,61087
74000,4096,8724,61180
74100,4096,8743,61261
74200,4096,8750,61354
74300,4096,8760,61444
74400,4096,8773,61531
74500,4096,8783,61621
74600,4096,8791,61713
74700,4096,8810,61794
74800,4096,8822,61882
74900,4096,8831,61973
75000,4096,8843,62061
75100,4096,8853,62151
75200,4096,8873,62231
75300,4096,8883,62321
75400,4096,8902,62402
75500,4096,8915,62489
75600,4096,8934,62570
75700,4096,8949,62655
75800,4096,8957,62747
75900,4096,8966,62838
76000,4096,8976,62928
76100,4096,8991,63013
76200,4096,9004,63100
76300,4096,9017,63187
76400,4096,9028,63276
76500,4096,9043,63361
76600,4096,9055,63449
76700,4096,9063,63541
76800,4096,9078,63626
76900,4096,9090,63714
77000,4096,9100,63804
77100,4096,9110,63894
77200,4096,9122,63982
77300,4096,9132,64072
77400,4096,9145,64159
77500,4096,9160,64244
77600,4096,9170,64334
77700,4096,9179,64425
77800,4096,9196,64508
77900,4096,9202,64602
78000,4096,9216,64688
78100,4096,9226,64778
78200,4096,9238,64866
78300,4096,9253,64951
78400,4096,9273,65031
78500,4096,9292,65112
78600,4096,9305,65199
78700,4096,9312,65292
78800,4096,9324,65380
78900,4096,9338,65466
79000,4096,9348,65556
79100,4096,9360,65644
79200,4096,9372,65732
79300,4096,9385,65819
79400,4096,9400,65904
79500,4096,9413,65991
79600,4096,9425,66079
79700,4096,9440,66164
79800,4096,9456,66248
79900,4096,9471,66333
80000,4096,9480,66424
80100,4096,9500,66504
80200,4096,9512,66592
80300,4096,9525,66679
80400,4096,9534,66770
80500,4096,9541,66863
80600,4096,9555,66949
80700,4096,9564,67040
80800,4096,9575,67129
80900,4096,9589,67215
81000,4096,9601,67303
81100,4096,9612,67392
81200,4096,9631,67473
81300,4096,9643,67561
81400,4096,9648,67656
81500,4096,9661,67743
81600,4096,9672,67832
81700,4096,9689,67915
81800,4096,9704,68000
81900,4096,9720,68084
82000,4096,9732,68172
82100,4096,9752,68252
82200,4096,9763,68341
82300,4096,9778,68426
82400,4096,9791,68513
82500,4096,9804,68600
82600,4096,9813,68691
82700,4096,9827,68777
82800,4096,9840,68864
82900,4096,9854,68950
83000,4096,9873,69031
83100,4096,9888,69116
83200,4096,9897,69207
83300,4096,9912,69292
83400,4096,9926,69378
83500,4096,9940,69464
83600,4096,9946,69558
83700,4096,9956,69648
83800,4096,9971,69733
83900,4096,9982,69822
84000,4096,9993,69911
84100,4096,10005,69999
84200,4096,10014,70090
84300,4096,10030,70174
84400,4096,10043,70261
84500,4096,10058,70346
84600,4096,10069,70435
84700,4096,10077,70527
84800,4096,10086,70618
84900,4096,10096,70708
85000,4096,10106,70798
85100,4096,10122,70882
85200,4096,10137,70967
85300,4096,10151,71053
85400,4096,10167,71137
85500,4096,10183,71221
85600,4096,10194,71310
85700,4096,10206,71398
85800,4096,10215,71489
85900,4096,10229,71575
86000,4096,10240,71664
86100,4096,10253,71751
86200,4096,10265,71839
86300,4096,10272,71932
86400,4096,10286,72018
86500,4096,10296,72108
86600,4096,10311,72193
86700,4096,10318,72286
86800,4096,10326,72378
86900,4096,10338,72466
87000,4096,10351,72553
87100,4096,10364,72640
87200,4096,10380,72724
87300,4096,10392,72812
87400,4096,10405,72899
87500,4096,10420,72984
87600,4096,10431,73073
87700,4096,10441,73163
87800,4096,10450,73254
87900,4096,10463,73341
88000,4096,10479,73425
88100,4096,10494,73510
88200,4096,10511,73593
88300,4096,10523,73681
88400,4096,10536,73768
88500,4096,10554,73850
88600,4096,10569,73935
88700,4096,10581,74023
88800,4096,10596,74108
88900,4096,10605,74199
89000,4096,10619,74285
89100,4096,10627,74377
89200,4096,10638,74466
89300,4096,10647,74557
89400,4096,10661,74643
89500,4096,10679,74725
89600,4096,10691,74813
89700,4096,10706,74898
89800,4096,10715,74989
89900,4096,10726,75078
90000,4096,10736,75168
90100,4096,10746,75258
90200,4096,10758,75346
90300,4096,10776,75428
90400,4096,10798,75506
90500,4096,10814,75590
90600,4096,10828,75676
90700,4096,10848,75756
90800,4096,10859,75845
90900,4096,10873,75931
91000,4096,10891,76013
91100,4096,10907,76097
91200,4096,10921,76183
91300,4096,10929,76275
91400,4096,10938,76366
91500,4096,10955,76449
91600,4096,10967,76537
91700,4096,10977,76627
91800,4096,10990,76714
91900,4096,11005,76799
92000,4096,11017,76887
92100,4096,11026,76978
92200,4096,11044,77060
92300,4096,11066,77138
92400,4096,11080,77224
92500,4096,11096,77308
92600,4096,11106,77398
92700,4096,11116,77488
92800,4096,11126,77578
92900,4096,11143,77661
93000,4096,11152,77752
93100,4096,11166,77838
93200,4096,11178,77926
93300,4096,11190,78014
93400,4096,11198,78106
93500,4096,11208,78196
93600,4096,11220,78284
93700,4096,11231,78373
93800,4096,11246,78458
93900,4096,11256,78548
94000,4096,11268,78636
94100,4096,11273,78731
94200,4096,11292,78812
94300,4096,11306,78898
94400,4096,11314,78990
94500,4096,11326,79078
94600,4096,11339,79165
94700,4096,11348,79256
94800,4096,11363,79341
94900,4096,11375,79429
95000,4096,11382,79522
95100,4096,11393,79611
95200,4096,11407,79697
95300,4096,11414,79790
95400,4096,11426,79878
95500,4096,11434,79970
95600,4096,11455,80049
95700,4096,11476,80128
95800,4096,11491,80213
95900,4096,11503,80301
96000,4096,11516,80388
96100,4096,11526,80478
96200,4096,11537,80567
96300,4096,11549,80655
96400,4096,11556,80748
96500,4096,11568,80836
96600,4096,11582,80922
96700,4096,11593,81011
96800,4096,11605,81099
96900,4096,11616,81188
97000,4096,11627,81277
97100,4096,11643,81361
97200,4096,11653,81451
97300,4096,11669,81535
97400,4096,11680,81624
97500,4096,11694,81710
97600,4096,11701,81803
97700,4096,11716,81888
97800,4096,11729,81975
97900,4096,11741,82063
98000,4096,11753,82151
98100,4096,11767,82237
98200,4096,11780,82324
98300,4096,11786,82418
98400,4096,11804,82500
98500,4096,11819,82585
98600,4096,11831,82673
98700,4096,11841,82763
98800,4096,11851,82853
98900,4096,11864,82940
99000,4096,11879,83025
99100,4096,11898,83106
99200,4096,11911,83193
99300,4096,11926,83278
99400,4096,11942,83362
99500,4096,11959,83445
99600,4096,11969,83535
99700,4096,11976,83628
99800,4096,11998,83706
99900,4096,12010,83794
100000,4096,12020,83884


==> old/submission/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	2
300	3
400	4
500	5
600	8
700	12
800	14
900	14
1000	15
1100	19
1200	24
1300	28
1400	34
1500	38
1600	40
1700	44
1800	48
1900	55
2000	59
2100	61
2200	66
2300	77
2400	82
2500	88
2600	95
2700	103
2800	108
2900	116
3000	122
3100	124
3200	130
3300	138
3400	148
3500	152
3600	161
3700	174
3800	179
3900	184
4000	191
4100	194
4200	203
4300	211
4400	217
4500	221
4600	231
4700	237
4800	246
4900	253
5000	262
5100	273
5200	282
5300	291
5400	308
5500	318
5600	328
5700	336
5800	346
5900	352
6000	365
6100	373
6200	382
6300	391
6400	400
6500	408
6600	415
6700	426
6800	436
6900	445
7000	453
7100	464
7200	476
7300	486
7400	497
7500	511
7600	524
7700	535
7800	544
7900	561
8000	572
8100	582
8200	587
8300	596
8400	605
8500	616
8600	622
8700	630
8800	641
8900	653
9000	667
9100	675
9200	684
9300	698
9400	707
9500	713
9600	723
9700	731
9800	737
9900	746
10000	760
10100	776
10200	788
10300	799
10400	806
10500	818
10600	826
10700	843
10800	855
10900	861
11000	874
11100	884
11200	893
11300	905
11400	914
11500	924
11600	932
11700	941
11800	964
11900	975
12000	989
12100	1000
12200	1012
12300	1029
12400	1036
12500	1046
12600	1051
12700	1066
12800	1085
12900	1099
13000	1109
13100	1120
13200	1134
13300	1143
13400	1151
13500	1170
13600	1174
13700	1188
13800	1196
13900	1205
14000	1216
14100	1231
14200	1240
14300	1248
14400	1261
14500	1276
14600	1285
14700	1301
14800	1315
14900	1324
15000	1337
15100	1347
15200	1359
15300	1374
15400	1390
15500	1401
15600	1417
15700	1424
15800	1434
15900	1446
16000	1464
16100	1478
16200	1492
16300	1507
16400	1513
16500	1527
16600	1539
16700	1553
16800	1564
16900	1574
17000	1591
17100	1606
17200	1620
17300	1631
17400	1639
17500	1649
17600	1659
17700	1673
17800	1681
17900	1693
18000	1706
18100	1720
18200	1726
18300	1737
18400	1751
18500	1764
18600	1777
18700	1788
18800	1801
18900	1812
19000	1826
19100	1840
19200	1859
19300	1879
19400	1892
19500	1905
19600	1918
19700	1934
19800	1947
19900	1959
20000	1973
20100	1986
20200	1995
20300	2008
20400	2021
20500	2043
20600	2054
20700	2062
20800	2078
20900	2088
21000	2107
21100	2115
21200	2124
21300	2134
21400	2149
21500	2155
21600	2160
21700	2169
21800	2178
21900	2187
22000	2196
22100	2211
22200	2220
22300	2235
22400	2247
22500	2261
22600	2276
22700	2289
22800	2304
22900	2320
23000	2339
23100	2353
23200	2366
23300	2376
23400	2385
23500	2399
23600	2408
23700	2423
23800	2436
23900	2450
24000	2463
24100	2477
24200	2492
24300	2505
24400	2517
24500	2532
24600	2545
24700	2557
24800	2565
24900	2576
25000	2590
25100	2598
25200	2607
25300	2619
25400	2628
25500	2641
25600	2648
25700	2658
25800	2671
25900	2679
26000	2689
26100	2706
26200	2715
26300	2728
26400	2742
26500	2757
26600	2770
26700	2780
26800	2790
26900	2802
27000	2820
27100	2830
27200	2839
27300	2850
27400	2861
27500	2877
27600	2888
27700	2900
27800	2916
27900	2929
28000	2942
28100	2956
28200	2972
28300	2988
28400	2997
28500	3011
28600	3024
28700	3033
28800	3050
28900	3060
29000	3074
29100	3096
29200	3109
29300	3123
29400	3140
29500	3156
29600	3167
29700	3175
29800	3192
29900	3196
30000	3207
30100	3216
30200	3228
30300	3240
30400	3254
30500	3266
30600	3273
30700	3288
30800	3306
30900	3319
31000	3329
31100	3346
31200	3362
31300	3378
31400	3395
31500	3409
31600	3420
31700	3432
31800	3445
31900	3456
32000	3468
32100	3478
32200	3491
32300	3507
32400	3521
32500	3532
32600	3544
32700	3552
32800	3559
32900	3573
33000	3584
33100	3594
33200	3607
33300	3614
33400	3626
33500	3644
33600	3657
33700	3671
33800	3682
33900	3692
34000	3702
34100	3715
34200	3723
34300	3732
34400	3743
34500	3747
34600	3759
34700	3780
34800	3791
34900	3803
35000	3816
35100	3832
35200	3849
35300	3861
35400	3879
35500	3894
35600	3903
35700	3911
35800	3920
35900	3936
36000	3949
36100	3963
36200	3982
36300	4000
36400	4012
36500	4023
36600	4039
36700	4055
36800	4074
36900	4084
37000	4095
37100	4104
37200	4120
37300	4127
37400	4139
37500	4149
37600	4161
37700	4169
37800	4178
37900	4189
38000	4201
38100	4211
38200	4225
38300	4243
38400	4254
38500	4268
38600	4281
38700	4296
38800	4307
38900	4322
39000	4336
39100	4349
39200	4363
39300	4373
39400	4380
39500	4396
39600	4410
39700	4422
39800	4432
39900	4448
40000	4458
40100	4466
40200	4477
40300	4484
40400	4495
40500	4511
40600	4522
40700	4537
40800	4552
40900	4566
41000	4585
41100	4601
41200	4613
41300	4625
41400	4631
41500	4646
41600	4659
41700	4673
41800	4682
41900	4695
42000	4709
42100	4723
42200	4736
42300	4750
42400	4764
42500	4775
42600	4783
42700	4795
42800	4810
42900	4823
43000	4835
43100	4851
43200	4863
43300	4874
43400	4885
43500	4899
43600	4914
43700	4924
43800	4929
43900	4940
44000	4953
44100	4964
44200	4983
44300	4995
44400	5007
44500	5019
44600	5031
44700	5042
44800	5057
44900	5065
45000	5078
45100	5092
45200	5108
45300	5121
45400	5131
45500	5142
45600	5152
45700	5169
45800	5181
45900	5195
46000	5207
46100	5213
46200	5222
46300	5233
46400	5246
46500	5260
46600	5278
46700	5296
46800	5314
46900	5325
47000	5335
47100	5348
47200	5363
47300	5370
47400	5382
47500	5388
47600	5400
47700	5418
47800	5432
47900	5446
48000	5456
48100	5470
48200	5482
48300	5493
48400	5506
48500	5519
48600	5536
48700	5544
48800	5558
48900	5573
49000	5590
49100	5601
49200	5614
49300	5627
49400	5640
49500	5651
49600	5661
49700	5676
49800	5689
49900	5698
50000	5712
50100	5725
50200	5738
50300	5746
50400	5753
50500	5762
50600	5776
50700	5792
50800	5812
50900	5823
51000	5836
51100	5847
51200	5860
51300	5874
51400	5887
51500	5901
51600	5915
51700	5931
51800	5953
51900	5961
52000	5977
52100	5983
52200	5999
52300	6005
52400	6016
52500	6028
52600	6037
52700	6050
52800	6059
52900	6072
53000	6081
53100	6092
53200	6110
53300	6126
53400	6143
53500	6152
53600	6167
53700	6182
53800	6192
53900	6201
54000	6214
54100	6225
54200	6236
54300	6248
54400	6260
54500	6273
54600	6284
54700	6303
54800	6322
54900	6336
55000	6354
55100	6364
55200	6375
55300	6384
55400	6399
55500	6412
55600	6430
55700	6442
55800	6455
55900	6474
56000	6487
56100	6496
56200	6513
56300	6523
56400	6538
56500	6547
56600	6554
56700	6567
56800	6581
56900	6593
57000	6605
57100	6616
57200	6629
57300	6642
57400	6653
57500	6663
57600	6673
57700	6693
57800	6707
57900	6724
58000	6735
58100	6751
58200	6763
58300	6775
58400	6791
58500	6800
58600	6811
58700	6828
58800	6840
58900	6852
59000	6866
59100	6882
59200	6890
59300	6903
59400	6913
59500	6924
59600	6939
59700	6947
59800	6958
59900	6966
60000	6975
60100	6984
60200	6993
60300	7008
60400	7017
60500	7028
60600	7044
60700	7054
60800	7067
60900	7079
61000	7095
61100	7105
61200	7120
61300	7133
61400	7148
61500	7155
61600	7166
61700	7180
61800	7192
61900	7203
62000	7217
62100	7225
62200	7242
62300	7253
62400	7269
62500	7281
62600	7291
62700	7308
62800	7318
62900	7329
63000	7343
63100	7362
63200	7374
63300	7384
63400	7399
63500	7408
63600	7419
63700	7432
63800	7445
63900	7454
64000	7468
64100	7478
64200	7500
64300	7516
64400	7525
64500	7538
64600	7549
64700	7563
64800	7570
64900	7582
65000	7597
65100	7609
65200	7620
65300	7634
65400	7648
65500	7661
65600	7673
65700	7686
65800	7701
65900	7719
66000	7739
66100	7754
66200	7767
66300	7777
66400	7787
66500	7803
66600	7815
66700	7831
66800	7840
66900	7851
67000	7867
67100	7881
67200	7894
67300	7906
67400	7924
67500	7936
67600	7948
67700	7962
67800	7975
67900	7988
68000	8002
68100	8022
68200	8036
68300	8053
68400	8064
68500	8081
68600	8097
68700	8111
68800	8129
68900	8135
69000	8147
69100	8156
69200	8164
69300	8171
69400	8186
69500	8198
69600	8212
69700	8221
69800	8230
69900	8245
70000	8257
70100	8269
70200	8283
70300	8291
70400	8303
70500	8314
70600	8324
70700	8332
70800	8342
70900	8354
71000	8372
71100	8380
71200	8391
71300	8405
71400	8414
71500	8424
71600	8431
71700	8438
71800	8449
71900	8463
72000	8477
72100	8488
72200	8503
72300	8513
72400	8523
72500	8530
72600	8544
72700	8562
72800	8571
72900	8583
73000	8598
73100	8610
73200	8619
73300	8627
73400	8646
73500	8662
73600	8676
73700	8688
73800	8702
73900	8717
74000	8724
74100	8743
74200	8750
74300	8760
74400	8773
74500	8783
74600	8791
74700	8810
74800	8822
74900	8831
75000	8843
75100	8853
75200	8873
75300	8883
75400	8902
75500	8915
75600	8934
75700	8949
75800	8957
75900	8966
76000	8976
76100	8991
76200	9004
76300	9017
76400	9028
76500	9043
76600	9055
76700	9063
76800	9078
76900	9090
77000	9100
77100	9110
77200	9122
77300	9132
77400	9145
77500	9160
77600	9170
77700	9179
77800	9196
77900	9202
78000	9216
78100	9226
78200	9238
78300	9253
78400	9273
78500	9292
78600	9305
78700	9312
78800	9324
78900	9338
79000	9348
79100	9360
79200	9372
79300	9385
79400	9400
79500	9413
79600	9425
79700	9440
79800	9456
79900	9471
80000	9480
80100	9500
80200	9512
80300	9525
80400	9534
80500	9541
80600	9555
80700	9564
80800	9575
80900	9589
81000	9601
81100	9612
81200	9631
81300	9643
81400	9648
81500	9661
81600	9672
81700	9689
81800	9704
81900	9720
82000	9732
82100	9752
82200	9763
82300	9778
82400	9791
82500	9804
82600	9813
82700	9827
82800	9840
82900	9854
83000	9873
83100	9888
83200	9897
83300	9912
83400	9926
83500	9940
83600	9946
83700	9956
83800	9971
83900	9982
84000	9993
84100	10005
84200	10014
84300	10030
84400	10043
84500	10058
84600	10069
84700	10077
84800	10086
84900	10096
85000	10106
85100	10122
85200	10137
85300	10151
85400	10167
85500	10183
85600	10194
85700	10206
85800	10215
85900	10229
86000	10240
86100	10253
86200	10265
86300	10272
86400	10286
86500	10296
86600	10311
86700	10318
86800	10326
86900	10338
87000	10351
87100	10364
87200	10380
87300	10392
87400	10405
87500	10420
87600	10431
87700	10441
87800	10450
87900	10463
88000	10479
88100	10494
88200	10511
88300	10523
88400	10536
88500	10554
88600	10569
88700	10581
88800	10596
88900	10605
89000	10619
89100	10627
89200	10638
89300	10647
89400	10661
89500	10679
89600	10691
89700	10706
89800	10715
89900	10726
90000	10736
90100	10746
90200	10758
90300	10776
90400	10798
90500	10814
90600	10828
90700	10848
90800	10859
90900	10873
91000	10891
91100	10907
91200	10921
91300	10929
91400	10938
91500	10955
91600	10967
91700	10977
91800	10990
91900	11005
92000	11017
92100	11026
92200	11044
92300	11066
92400	11080
92500	11096
92600	11106
92700	11116
92800	11126
92900	11143
93000	11152
93100	11166
93200	11178
93300	11190
93400	11198
93500	11208
93600	11220
93700	11231
93800	11246
93900	11256
94000	11268
94100	11273
94200	11292
94300	11306
94400	11314
94500	11326
94600	11339
94700	11348
94800	11363
94900	11375
95000	11382
95100	11393
95200	11407
95300	11414
95400	11426
95500	11434
95600	11455
95700	11476
95800	11491
95900	11503
96000	11516
96100	11526
96200	11537
96300	11549
96400	11556
96500	11568
96600	11582
96700	11593
96800	11605
96900	11616
97000	11627
97100	11643
97200	11653
97300	11669
97400	11680
97500	11694
97600	11701
97700	11716
97800	11729
97900	11741
98000	11753
98100	11767
98200	11780
98300	11786
98400	11804
98500	11819
98600	11831
98700	11841
98800	11851
98900	11864
99000	11879
99100	11898
99200	11911
99300	11926
99400	11942
99500	11959
99600	11969
99700	11976
99800	11998
99900	12010
100000	12020


==> old/submission/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	193
300	286
400	379
500	467
600	556
700	634
800	719
900	803
1000	885
1100	962
1200	1046
1300	1115
1400	1183
1500	1252
1600	1316
1700	1382
1800	1438
1900	1500
2000	1566
2100	1627
2200	1689
2300	1743
2400	1804
2500	1863
2600	1918
2700	1968
2800	2018
2900	2067
3000	2117
3100	2164
3200	2211
3300	2255
3400	2293
3500	2333
3600	2377
3700	2405
3800	2446
3900	2480
4000	2513
4100	2556
4200	2588
4300	2628
4400	2666
4500	2702
4600	2737
4700	2779
4800	2805
4900	2840
5000	2869
5100	2897
5200	2923
5300	2952
5400	2984
5500	3014
5600	3032
5700	3053
5800	3078
5900	3097
6000	3121
6100	3149
6200	3169
6300	3192
6400	3213
6500	3239
6600	3259
6700	3277
6800	3302
6900	3319
7000	3341
7100	3360
7200	3371
7300	3382
7400	3404
7500	3416
7600	3434
7700	3450
7800	3461
7900	3470
8000	3485
8100	3497
8200	3511
8300	3523
8400	3532
8500	3558
8600	3569
8700	3578
8800	3587
8900	3594
9000	3604
9100	3618
9200	3631
9300	3640
9400	3657
9500	3669
9600	3679
9700	3689
9800	3702
9900	3716
10000	3722
10100	3728
10200	3734
10300	3741
10400	3747
10500	3755
10600	3765
10700	3772
10800	3780
10900	3788
11000	3798
11100	3803
11200	3809
11300	3818
11400	3824
11500	3830
11600	3839
11700	3844
11800	3850
11900	3856
12000	3861
12100	3864
12200	3865
12300	3871
12400	3876
12500	3879
12600	3885
12700	3887
12800	3892
12900	3897
13000	3901
13100	3908
13200	3912
13300	3917
13400	3920
13500	3922
13600	3928
13700	3933
13800	3938
13900	3944
14000	3946
14100	3950
14200	3952
14300	3956
14400	3958
14500	3960
14600	3960
14700	3962
14800	3963
14900	3965
15000	3973
15100	3976
15200	3980
15300	3984
15400	3986
15500	3989
15600	3991
15700	3995
15800	3995
15900	3997
16000	4000
16100	4003
16200	4006
16300	4008
16400	4011
16500	4014
16600	4015
16700	4019
16800	4020
16900	4021
17000	4022
17100	4023
17200	4023
17300	4023
17400	4024
17500	4027
17600	4027
17700	4029
17800	4032
17900	4035
18000	4037
18100	4037
18200	4037
18300	4037
18400	4038
18500	4040
18600	4042
18700	4043
18800	4044
18900	4045
19000	4045
19100	4045
19200	4045
19300	4046
19400	4047
19500	4049
19600	4050
19700	4050
19800	4052
19900	4053
20000	4053
20100	4054
20200	4054
20300	4055
20400	4056
20500	4058
20600	4058
20700	4058
20800	4058
20900	4058
21000	4059
21100	4059
21200	4059
21300	4060
21400	4061
21500	4063
21600	4064
21700	4065
21800	4065
21900	4065
22000	4067
22100	4068
22200	4070
22300	4070
22400	4071
22500	4072
22600	4072
22700	4073
22800	4074
22900	4074
23000	4074
23100	4074
23200	4074
23300	4074
23400	4074
23500	4074
23600	4074
23700	4074
23800	4074
23900	4074
24000	4074
24100	4075
24200	4075
24300	4076
24400	4077
24500	4077
24600	4077
24700	4077
24800	4077
24900	4077
25000	4077
25100	4077
25200	4077
25300	4077
25400	4078
25500	4078
25600	4078
25700	4078
25800	4079
25900	4080
26000	4080
26100	4081
26200	4081
26300	4082
26400	4082
26500	4082
26600	4082
26700	4082
26800	4082
26900	4082
27000	4082
27100	4083
27200	4084
27300	4084
27400	4084
27500	4084
27600	4085
27700	4085
27800	4085
27900	4085
28000	4085
28100	4085
28200	4087
28300	4087
28400	4087
28500	4087
28600	4087
28700	4087
28800	4087
28900	4087
29000	4087
29100	4087
29200	4087
29300	4087
29400	4088
29500	4088
29600	4088
29700	4089
29800	4089
29900	4089
30000	4090
30100	4090
30200	4090
30300	4090
30400	4090
30500	4090
30600	4090
30700	4090
30800	4090
30900	4090
31000	4090
31100	4090
31200	4090
31300	4090
31400	4090
31500	4090
31600	4090
31700	4090
31800	4090
31900	4090
32000	4090
32100	4090
32200	4090
32300	4090
32400	4090
32500	4090
32600	4090
32700	4090
32800	4090
32900	4091
33000	4091
33100	4091
33200	4091
33300	4091
33400	4091
33500	4091
33600	4091
33700	4091
33800	4091
33900	4091
34000	4091
34100	4091
34200	4091
34300	4091
34400	4091
34500	4091
34600	4091
34700	4091
34800	4091
34900	4091
35000	4091
35100	4091
35200	4091
35300	4092
35400	4092
35500	4092
35600	4092
35700	4092
35800	4092
35900	4092
36000	4092
36100	4092
36200	4092
36300	4092
36400	4092
36500	4093
36600	4093
36700	4093
36800	4093
36900	4093
37000	4093
37100	4093
37200	4093
37300	4093
37400	4093
37500	4093
37600	4093
37700	4093
37800	4093
37900	4093
38000	4093
38100	4093
38200	4093
38300	4093
38400	4093
38500	4093
38600	4093
38700	4093
38800	4093
38900	4093
39000	4093
39100	4093
39200	4093
39300	4093
39400	4093
39500	4093
39600	4093
39700	4093
39800	4093
39900	4093
40000	4093
40100	4093
40200	4093
40300	4093
40400	4093
40500	4094
40600	4094
40700	4094
40800	4094
40900	4094
41000	4094
41100	4094
41200	4094
41300	4094
41400	4094
41500	4094
41600	4094
41700	4095
41800	4095
41900	4095
42000	4095
42100	4095
42200	4095
42300	4095
42400	4095
42500	4095
42600	4095
42700	4095
42800	4095
42900	4095
43000	4095
43100	4095
43200	4095
43300	4095
43400	4095
43500	4095
43600	4095
43700	4095
43800	4095
43900	4095
44000	4095
44100	4095
44200	4095
44300	4095
44400	4095
44500	4095
44600	4095
44700	4096
44800	4096
44900	4096
45000	4096
45100	4096
45200	4096
45300	4096
45400	4096
45500	4096
45600	4096
45700	4096
45800	4096
45900	4096
46000	4096
46100	4096
46200	4096
46300	4096
46400	4096
46500	4096
46600	4096
46700	4096
46800	4096
46900	4096
47000	4096
47100	4096
47200	4096
47300	4096
47400	4096
47500	4096
47600	4096
47700	4096
47800	4096
47900	4096
48000	4096
48100	4096
48200	4096
48300	4096
48400	4096
48500	4096
48600	4096
48700	4096
48800	4096
48900	4096
49000	4096
49100	4096
49200	4096
49300	4096
49400	4096
49500	4096
49600	4096
49700	4096
49800	4096
49900	4096
50000	4096
50100	4096
50200	4096
50300	4096
50400	4096
50500	4096
50600	4096
50700	4096
50800	4096
50900	4096
51000	4096
51100	4096
51200	4096
51300	4096
51400	4096
51500	4096
51600	4096
51700	4096
51800	4096
51900	4096
52000	4096
52100	4096
52200	4096
52300	4096
52400	4096
52500	4096
52600	4096
52700	4096
52800	4096
52900	4096
53000	4096
53100	4096
53200	4096
53300	4096
53400	4096
53500	4096
53600	4096
53700	4096
53800	4096
53900	4096
54000	4096
54100	4096
54200	4096
54300	4096
54400	4096
54500	4096
54600	4096
54700	4096
54800	4096
54900	4096
55000	4096
55100	4096
55200	4096
55300	4096
55400	4096
55500	4096
55600	4096
55700	4096
55800	4096
55900	4096
56000	4096
56100	4096
56200	4096
56300	4096
56400	4096
56500	4096
56600	4096
56700	4096
56800	4096
56900	4096
57000	4096
57100	4096
57200	4096
57300	4096
57400	4096
57500	4096
57600	4096
57700	4096
57800	4096
57900	4096
58000	4096
58100	4096
58200	4096
58300	4096
58400	4096
58500	4096
58600	4096
58700	4096
58800	4096
58900	4096
59000	4096
59100	4096
59200	4096
59300	4096
59400	4096
59500	4096
59600	4096
59700	4096
59800	4096
59900	4096
60000	4096
60100	4096
60200	4096
60300	4096
60400	4096
60500	4096
60600	4096
60700	4096
60800	4096
60900	4096
61000	4096
61100	4096
61200	4096
61300	4096
61400	4096
61500	4096
61600	4096
61700	4096
61800	4096
61900	4096
62000	4096
62100	4096
62200	4096
62300	4096
62400	4096
62500	4096
62600	4096
62700	4096
62800	4096
62900	4096
63000	4096
63100	4096
63200	4096
63300	4096
63400	4096
63500	4096
63600	4096
63700	4096
63800	4096
63900	4096
64000	4096
64100	4096
64200	4096
64300	4096
64400	4096
64500	4096
64600	4096
64700	4096
64800	4096
64900	4096
65000	4096
65100	4096
65200	4096
65300	4096
65400	4096
65500	4096
65600	4096
65700	4096
65800	4096
65900	4096
66000	4096
66100	4096
66200	4096
66300	4096
66400	4096
66500	4096
66600	4096
66700	4096
66800	4096
66900	4096
67000	4096
67100	4096
67200	4096
67300	4096
67400	4096
67500	4096
67600	4096
67700	4096
67800	4096
67900	4096
68000	4096
68100	4096
68200	4096
68300	4096
68400	4096
68500	4096
68600	4096
68700	4096
68800	4096
68900	4096
69000	4096
69100	4096
69200	4096
69300	4096
69400	4096
69500	4096
69600	4096
69700	4096
69800	4096
69900	4096
70000	4096
70100	4096
70200	4096
70300	4096
70400	4096
70500	4096
70600	4096
70700	4096
70800	4096
70900	4096
71000	4096
71100	4096
71200	4096
71300	4096
71400	4096
71500	4096
71600	4096
71700	4096
71800	4096
71900	4096
72000	4096
72100	4096
72200	4096
72300	4096
72400	4096
72500	4096
72600	4096
72700	4096
72800	4096
72900	4096
73000	4096
73100	4096
73200	4096
73300	4096
73400	4096
73500	4096
73600	4096
73700	4096
73800	4096
73900	4096
74000	4096
74100	4096
74200	4096
74300	4096
74400	4096
74500	4096
74600	4096
74700	4096
74800	4096
74900	4096
75000	4096
75100	4096
75200	4096
75300	4096
75400	4096
75500	4096
75600	4096
75700	4096
75800	4096
75900	4096
76000	4096
76100	4096
76200	4096
76300	4096
76400	4096
76500	4096
76600	4096
76700	4096
76800	4096
76900	4096
77000	4096
77100	4096
77200	4096
77300	4096
77400	4096
77500	4096
77600	4096
77700	4096
77800	4096
77900	4096
78000	4096
78100	4096
78200	4096
78300	4096
78400	4096
78500	4096
78600	4096
78700	4096
78800	4096
78900	4096
79000	4096
79100	4096
79200	4096
79300	4096
79400	4096
79500	4096
79600	4096
79700	4096
79800	4096
79900	4096
80000	4096
80100	4096
80200	4096
80300	4096
80400	4096
80500	4096
80600	4096
80700	4096
80800	4096
80900	4096
81000	4096
81100	4096
81200	4096
81300	4096
81400	4096
81500	4096
81600	4096
81700	4096
81800	4096
81900	4096
82000	4096
82100	4096
82200	4096
82300	4096
82400	4096
82500	4096
82600	4096
82700	4096
82800	4096
82900	4096
83000	4096
83100	4096
83200	4096
83300	4096
83400	4096
83500	4096
83600	4096
83700	4096
83800	4096
83900	4096
84000	4096
84100	4096
84200	4096
84300	4096
84400	4096
84500	4096
84600	4096
84700	4096
84800	4096
84900	4096
85000	4096
85100	4096
85200	4096
85300	4096
85400	4096
85500	4096
85600	4096
85700	4096
85800	4096
85900	4096
86000	4096
86100	4096
86200	4096
86300	4096
86400	4096
86500	4096
86600	4096
86700	4096
86800	4096
86900	4096
87000	4096
87100	4096
87200	4096
87300	4096
87400	4096
87500	4096
87600	4096
87700	4096
87800	4096
87900	4096
88000	4096
88100	4096
88200	4096
88300	4096
88400	4096
88500	4096
88600	4096
88700	4096
88800	4096
88900	4096
89000	4096
89100	4096
89200	4096
89300	4096
89400	4096
89500	4096
89600	4096
89700	4096
89800	4096
89900	4096
90000	4096
90100	4096
90200	4096
90300	4096
90400	4096
90500	4096
90600	4096
90700	4096
90800	4096
90900	4096
91000	4096
91100	4096
91200	4096
91300	4096
91400	4096
91500	4096
91600	4096
91700	4096
91800	4096
91900	4096
92000	4096
92100	4096
92200	4096
92300	4096
92400	4096
92500	4096
92600	4096
92700	4096
92800	4096
92900	4096
93000	4096
93100	4096
93200	4096
93300	4096
93400	4096
93500	4096
93600	4096
93700	4096
93800	4096
93900	4096
94000	4096
94100	4096
94200	4096
94300	4096
94400	4096
94500	4096
94600	4096
94700	4096
94800	4096
94900	4096
95000	4096
95100	4096
95200	4096
95300	4096
95400	4096
95500	4096
95600	4096
95700	4096
95800	4096
95900	4096
96000	4096
96100	4096
96200	4096
96300	4096
96400	4096
96500	4096
96600	4096
96700	4096
96800	4096
96900	4096
97000	4096
97100	4096
97200	4096
97300	4096
97400	4096
97500	4096
97600	4096
97700	4096
97800	4096
97900	4096
98000	4096
98100	4096
98200	4096
98300	4096
98400	4096
98500	4096
98600	4096
98700	4096
98800	4096
98900	4096
99000	4096
99100	4096
99200	4096
99300	4096
99400	4096
99500	4096
99600	4096
99700	4096
99800	4096
99900	4096
100000	4096


==> old/submission/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	5
300	11
400	17
500	28
600	36
700	54
800	67
900	83
1000	100
1100	119
1200	130
1300	157
1400	183
1500	210
1600	244
1700	274
1800	314
1900	345
2000	375
2100	412
2200	445
2300	480
2400	514
2500	549
2600	587
2700	629
2800	674
2900	717
3000	761
3100	812
3200	859
3300	907
3400	959
3500	1015
3600	1062
3700	1121
3800	1175
3900	1236
4000	1296
4100	1350
4200	1409
4300	1461
4400	1517
4500	1577
4600	1632
4700	1684
4800	1749
4900	1807
5000	1869
5100	1930
5200	1995
5300	2057
5400	2108
5500	2168
5600	2240
5700	2311
5800	2376
5900	2451
6000	2514
6100	2578
6200	2649
6300	2717
6400	2787
6500	2853
6600	2926
6700	2997
6800	3062
6900	3136
7000	3206
7100	3276
7200	3353
7300	3432
7400	3499
7500	3573
7600	3642
7700	3715
7800	3795
7900	3869
8000	3943
8100	4021
8200	4102
8300	4181
8400	4263
8500	4326
8600	4409
8700	4492
8800	4572
8900	4653
9000	4729
9100	4807
9200	4885
9300	4962
9400	5036
9500	5118
9600	5198
9700	5280
9800	5361
9900	5438
10000	5518
10100	5596
10200	5678
10300	5760
10400	5847
10500	5927
10600	6009
10700	6085
10800	6165
10900	6251
11000	6328
11100	6413
11200	6498
11300	6577
11400	6662
11500	6746
11600	6829
11700	6915
11800	6986
11900	7069
12000	7150
12100	7236
12200	7323
12300	7400
12400	7488
12500	7575
12600	7664
12700	7747
12800	7823
12900	7904
13000	7990
13100	8072
13200	8154
13300	8240
13400	8329
13500	8408
13600	8498
13700	8579
13800	8666
13900	8751
14000	8838
14100	8919
14200	9008
14300	9096
14400	9181
14500	9264
14600	9355
14700	9437
14800	9522
14900	9611
15000	9690
15100	9777
15200	9861
15300	9942
15400	10024
15500	10110
15600	10192
15700	10281
15800	10371
15900	10457
16000	10536
16100	10619
16200	10702
16300	10785
16400	10876
16500	10959
16600	11046
16700	11128
16800	11216
16900	11305
17000	11387
17100	11471
17200	11557
17300	11646
17400	11737
17500	11824
17600	11914
17700	11998
17800	12087
17900	12172
18000	12257
18100	12343
18200	12437
18300	12526
18400	12611
18500	12696
18600	12781
18700	12869
18800	12955
18900	13043
19000	13129
19100	13215
19200	13296
19300	13375
19400	13461
19500	13546
19600	13632
19700	13716
19800	13801
19900	13888
20000	13974
20100	14060
20200	14151
20300	14237
20400	14323
20500	14399
20600	14488
20700	14580
20800	14664
20900	14754
21000	14834
21100	14926
21200	15017
21300	15106
21400	15190
21500	15282
21600	15376
21700	15466
21800	15557
21900	15648
22000	15737
22100	15821
22200	15910
22300	15995
22400	16082
22500	16167
22600	16252
22700	16338
22800	16422
22900	16506
23000	16587
23100	16673
23200	16760
23300	16850
23400	16941
23500	17027
23600	17118
23700	17203
23800	17290
23900	17376
24000	17463
24100	17548
24200	17633
24300	17719
24400	17806
24500	17891
24600	17978
24700	18066
24800	18158
24900	18247
25000	18333
25100	18425
25200	18516
25300	18604
25400	18694
25500	18781
25600	18874
25700	18964
25800	19050
25900	19141
26000	19231
26100	19313
26200	19404
26300	19490
26400	19576
26500	19661
26600	19748
26700	19838
26800	19928
26900	20016
27000	20098
27100	20187
27200	20277
27300	20366
27400	20455
27500	20539
27600	20627
27700	20715
27800	20799
27900	20886
28000	20973
28100	21059
28200	21141
28300	21225
28400	21316
28500	21402
28600	21489
28700	21580
28800	21663
28900	21753
29000	21839
29100	21917
29200	22004
29300	22090
29400	22172
29500	22256
29600	22345
29700	22436
29800	22519
29900	22615
30000	22703
30100	22794
30200	22882
30300	22970
30400	23056
30500	23144
30600	23237
30700	23322
30800	23404
30900	23491
31000	23581
31100	23664
31200	23748
31300	23832
31400	23915
31500	24001
31600	24090
31700	24178
31800	24265
31900	24354
32000	24442
32100	24532
32200	24619
32300	24703
32400	24789
32500	24878
32600	24966
32700	25058
32800	25151
32900	25236
33000	25325
33100	25415
33200	25502
33300	25595
33400	25683
33500	25765
33600	25852
33700	25938
33800	26027
33900	26117
34000	26207
34100	26294
34200	26386
34300	26477
34400	26566
34500	26662
34600	26750
34700	26829
34800	26918
34900	27006
35000	27093
35100	27177
35200	27260
35300	27347
35400	27429
35500	27514
35600	27605
35700	27697
35800	27788
35900	27872
36000	27959
36100	28045
36200	28126
36300	28208
36400	28296
36500	28384
36600	28468
36700	28552
36800	28633
36900	28723
37000	28812
37100	28903
37200	28987
37300	29080
37400	29168
37500	29258
37600	29346
37700	29438
37800	29529
37900	29618
38000	29706
38100	29796
38200	29882
38300	29964
38400	30053
38500	30139
38600	30226
38700	30311
38800	30400
38900	30485
39000	30571
39100	30658
39200	30744
39300	30834
39400	30927
39500	31011
39600	31097
39700	31185
39800	31275
39900	31359
40000	31449
40100	31541
40200	31630
40300	31723
40400	31812
40500	31895
40600	31984
40700	32069
40800	32154
40900	32240
41000	32321
41100	32405
41200	32493
41300	32581
41400	32675
41500	32760
41600	32847
41700	32932
41800	33023
41900	33110
42000	33196
42100	33282
42200	33369
42300	33455
42400	33541
42500	33630
42600	33722
42700	33810
42800	33895
42900	33982
43000	34070
43100	34154
43200	34242
43300	34331
43400	34420
43500	34506
43600	34591
43700	34681
43800	34776
43900	34865
44000	34952
44100	35041
44200	35122
44300	35210
44400	35298
44500	35386
44600	35474
44700	35562
44800	35647
44900	35739
45000	35826
45100	35912
45200	35996
45300	36083
45400	36173
45500	36262
45600	36352
45700	36435
45800	36523
45900	36609
46000	36697
46100	36791
46200	36882
46300	36971
46400	37058
46500	37144
46600	37226
46700	37308
46800	37390
46900	37479
47000	37569
47100	37656
47200	37741
47300	37834
47400	37922
47500	38016
47600	38104
47700	38186
47800	38272
47900	38358
48000	38448
48100	38534
48200	38622
48300	38711
48400	38798
48500	38885
48600	38968
48700	39060
48800	39146
48900	39231
49000	39314
49100	39403
49200	39490
49300	39577
49400	39664
49500	39753
49600	39843
49700	39928
49800	40015
49900	40106
50000	40192
50100	40279
50200	40366
50300	40458
50400	40551
50500	40642
50600	40728
50700	40812
50800	40892
50900	40981
51000	41068
51100	41157
51200	41244
51300	41330
51400	41417
51500	41503
51600	41589
51700	41673
51800	41751
51900	41843
52000	41927
52100	42021
52200	42105
52300	42199
52400	42288
52500	42376
52600	42467
52700	42554
52800	42645
52900	42732
53000	42823
53100	42912
53200	42994
53300	43078
53400	43161
53500	43252
53600	43337
53700	43422
53800	43512
53900	43603
54000	43690
54100	43779
54200	43868
54300	43956
54400	44044
54500	44131
54600	44220
54700	44301
54800	44382
54900	44468
55000	44550
55100	44640
55200	44729
55300	44820
55400	44905
55500	44992
55600	45074
55700	45162
55800	45249
55900	45330
56000	45417
56100	45508
56200	45591
56300	45681
56400	45766
56500	45857
56600	45950
56700	46037
56800	46123
56900	46211
57000	46299
57100	46388
57200	46475
57300	46562
57400	46651
57500	46741
57600	46831
57700	46911
57800	46997
57900	47080
58000	47169
58100	47253
58200	47341
58300	47429
58400	47513
58500	47604
58600	47693
58700	47776
58800	47864
58900	47952
59000	48038
59100	48122
59200	48214
59300	48301
59400	48391
59500	48480
59600	48565
59700	48657
59800	48746
59900	48838
60000	48929
60100	49020
60200	49111
60300	49196
60400	49287
60500	49376
60600	49460
60700	49550
60800	49637
60900	49725
61000	49809
61100	49899
61200	49984
61300	50071
61400	50156
61500	50249
61600	50338
61700	50424
61800	50512
61900	50601
62000	50687
62100	50779
62200	50862
62300	50951
62400	51035
62500	51123
62600	51213
62700	51296
62800	51386
62900	51475
63000	51561
63100	51642
63200	51730
63300	51820
63400	51905
63500	51996
63600	52085
63700	52172
63800	52259
63900	52350
64000	52436
64100	52526
64200	52604
64300	52688
64400	52779
64500	52866
64600	52955
64700	53041
64800	53134
64900	53222
65000	53307
65100	53395
65200	53484
65300	53570
65400	53656
65500	53743
65600	53831
65700	53918
65800	54003
65900	54085
66000	54165
66100	54250
66200	54337
66300	54427
66400	54517
66500	54601
66600	54689
66700	54773
66800	54864
66900	54953
67000	55037
67100	55123
67200	55210
67300	55298
67400	55380
67500	55468
67600	55556
67700	55642
67800	55729
67900	55816
68000	55902
68100	55982
68200	56068
68300	56151
68400	56240
68500	56323
68600	56407
68700	56493
68800	56575
68900	56669
69000	56757
69100	56848
69200	56940
69300	57033
69400	57118
69500	57206
69600	57292
69700	57383
69800	57474
69900	57559
70000	57647
70100	57735
70200	57821
70300	57913
70400	58001
70500	58090
70600	58180
70700	58272
70800	58362
70900	58450
71000	58532
71100	58624
71200	58713
71300	58799
71400	58890
71500	58980
71600	59073
71700	59166
71800	59255
71900	59341
72000	59427
72100	59516
72200	59601
72300	59691
72400	59781
72500	59874
72600	59960
72700	60042
72800	60133
72900	60221
73000	60306
73100	60394
73200	60485
73300	60577
73400	60658
73500	60742
73600	60828
73700	60916
73800	61002
73900	61087
74000	61180
74100	61261
74200	61354
74300	61444
74400	61531
74500	61621
74600	61713
74700	61794
74800	61882
74900	61973
75000	62061
75100	62151
75200	62231
75300	62321
75400	62402
75500	62489
75600	62570
75700	62655
75800	62747
75900	62838
76000	62928
76100	63013
76200	63100
76300	63187
76400	63276
76500	63361
76600	63449
76700	63541
76800	63626
76900	63714
77000	63804
77100	63894
77200	63982
77300	64072
77400	64159
77500	64244
77600	64334
77700	64425
77800	64508
77900	64602
78000	64688
78100	64778
78200	64866
78300	64951
78400	65031
78500	65112
78600	65199
78700	65292
78800	65380
78900	65466
79000	65556
79100	65644
79200	65732
79300	65819
79400	65904
79500	65991
79600	66079
79700	66164
79800	66248
79900	66333
80000	66424
80100	66504
80200	66592
80300	66679
80400	66770
80500	66863
80600	66949
80700	67040
80800	67129
80900	67215
81000	67303
81100	67392
81200	67473
81300	67561
81400	67656
81500	67743
81600	67832
81700	67915
81800	68000
81900	68084
82000	68172
82100	68252
82200	68341
82300	68426
82400	68513
82500	68600
82600	68691
82700	68777
82800	68864
82900	68950
83000	69031
83100	69116
83200	69207
83300	69292
83400	69378
83500	69464
83600	69558
83700	69648
83800	69733
83900	69822
84000	69911
84100	69999
84200	70090
84300	70174
84400	70261
84500	70346
84600	70435
84700	70527
84800	70618
84900	70708
85000	70798
85100	70882
85200	70967
85300	71053
85400	71137
85500	71221
85600	71310
85700	71398
85800	71489
85900	71575
86000	71664
86100	71751
86200	71839
86300	71932
86400	72018
86500	72108
86600	72193
86700	72286
86800	72378
86900	72466
87000	72553
87100	72640
87200	72724
87300	72812
87400	72899
87500	72984
87600	73073
87700	73163
87800	73254
87900	73341
88000	73425
88100	73510
88200	73593
88300	73681
88400	73768
88500	73850
88600	73935
88700	74023
88800	74108
88900	74199
89000	74285
89100	74377
89200	74466
89300	74557
89400	74643
89500	74725
89600	74813
89700	74898
89800	74989
89900	75078
90000	75168
90100	75258
90200	75346
90300	75428
90400	75506
90500	75590
90600	75676
90700	75756
90800	75845
90900	75931
91000	76013
91100	76097
91200	76183
91300	76275
91400	76366
91500	76449
91600	76537
91700	76627
91800	76714
91900	76799
92000	76887
92100	76978
92200	77060
92300	77138
92400	77224
92500	77308
92600	77398
92700	77488
92800	77578
92900	77661
93000	77752
93100	77838
93200	77926
93300	78014
93400	78106
93500	78196
93600	78284
93700	78373
93800	78458
93900	78548
94000	78636
94100	78731
94200	78812
94300	78898
94400	78990
94500	79078
94600	79165
94700	79256
94800	79341
94900	79429
95000	79522
95100	79611
95200	79697
95300	79790
95400	79878
95500	79970
95600	80049
95700	80128
95800	80213
95900	80301
96000	80388
96100	80478
96200	80567
96300	80655
96400	80748
96500	80836
96600	80922
96700	81011
96800	81099
96900	81188
97000	81277
97100	81361
97200	81451
97300	81535
97400	81624
97500	81710
97600	81803
97700	81888
97800	81975
97900	82063
98000	82151
98100	82237
98200	82324
98300	82418
98400	82500
98500	82585
98600	82673
98700	82763
98800	82853
98900	82940
99000	83025
99100	83106
99200	83193
99300	83278
99400	83362
99500	83445
99600	83535
99700	83628
99800	83706
99900	83794
100000	83884


==> old/submission/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,196,0,4
300,293,1,6
400,389,2,9
500,483,2,15
600,573,4,23
700,664,4,32
800,754,4,42
900,848,4,48
1000,935,6,59
1100,1025,7,68
1200,1112,8,80
1300,1202,10,88
1400,1289,12,99
1500,1373,13,114
1600,1454,15,131
1700,1529,18,153
1800,1610,20,170
1900,1689,24,187
2000,1765,31,204
2100,1846,32,222
2200,1922,33,245
2300,2000,37,263
2400,2073,41,286
2500,2146,45,309
2600,2219,48,333
2700,2296,48,356
2800,2368,53,379
2900,2436,55,409
3000,2502,57,441
3100,2578,62,460
3200,2652,69,479
3300,2720,73,507
3400,2786,76,538
3500,2845,83,572
3600,2909,90,601
3700,2968,100,632
3800,3040,103,657
3900,3099,107,694
4000,3163,110,727
4100,3225,110,765
4200,3286,117,797
4300,3347,126,827
4400,3399,138,863
4500,3462,142,896
4600,3520,146,934
4700,3580,147,973
4800,3631,153,1016
4900,3696,155,1049
5000,3762,155,1083
5100,3815,161,1124
5200,3873,166,1161
5300,3922,172,1206
5400,3976,175,1249
5500,4025,178,1297
5600,4077,190,1333
5700,4124,198,1378
5800,4171,205,1424
5900,4215,214,1471
6000,4258,223,1519
6100,4308,226,1566
6200,4357,230,1613
6300,4390,242,1668
6400,4439,245,1716
6500,4484,251,1765
6600,4526,258,1816
6700,4568,264,1868
6800,4602,271,1927
6900,4642,278,1980
7000,4683,286,2031
7100,4718,298,2084
7200,4766,301,2133
7300,4807,308,2185
7400,4847,318,2235
7500,4886,329,2285
7600,4925,339,2336
7700,4970,346,2384
7800,5012,353,2435
7900,5055,358,2487
8000,5094,365,2541
8100,5135,375,2590
8200,5169,384,2647
8300,5211,390,2699
8400,5247,403,2750
8500,5287,409,2804
8600,5318,414,2868
8700,5362,423,2915
8800,5403,429,2968
8900,5442,437,3021
9000,5480,446,3074
9100,5515,456,3129
9200,5546,461,3193
9300,5582,469,3249
9400,5616,477,3307
9500,5650,486,3364
9600,5687,498,3415
9700,5712,509,3479
9800,5744,519,3537
9900,5780,530,3590
10000,5810,541,3649
10100,5836,550,3714
10200,5859,559,3782
10300,5896,568,3836
10400,5922,578,3900
10500,5949,591,3960
10600,5972,601,4027
10700,6000,611,4089
10800,6029,619,4152
10900,6052,626,4222
11000,6077,631,4292
11100,6105,638,4357
11200,6125,646,4429
11300,6147,657,4496
11400,6175,663,4562
11500,6205,670,4625
11600,6231,677,4692
11700,6259,690,4751
11800,6288,700,4812
11900,6310,708,4882
12000,6329,716,4955
12100,6351,729,5020
12200,6372,735,5093
12300,6394,745,5161
12400,6411,753,5236
12500,6428,764,5308
12600,6453,775,5372
12700,6474,786,5440
12800,6496,798,5506
12900,6514,809,5577
13000,6530,819,5651
13100,6543,828,5729
13200,6561,835,5804
13300,6581,841,5878
13400,6600,856,5944
13500,6615,868,6017
13600,6633,878,6089
13700,6649,892,6159
13800,6660,898,6242
13900,6679,908,6313
14000,6697,919,6384
14100,6713,931,6456
14200,6730,946,6524
14300,6745,961,6594
14400,6756,966,6678
14500,6770,978,6752
14600,6786,986,6828
14700,6802,999,6899
14800,6827,1004,6969
14900,6840,1015,7045
15000,6860,1026,7114
15100,6872,1033,7195
15200,6895,1044,7261
15300,6907,1058,7335
15400,6923,1062,7415
15500,6936,1072,7492
15600,6958,1080,7562
15700,6972,1092,7636
15800,6988,1104,7708
15900,7000,1114,7786
16000,7010,1124,7866
16100,7030,1131,7939
16200,7038,1144,8018
16300,7054,1158,8088
16400,7068,1168,8164
16500,7083,1180,8237
16600,7097,1193,8310
16700,7107,1202,8391
16800,7118,1208,8474
16900,7132,1220,8548
17000,7140,1230,8630
17100,7155,1236,8709
17200,7169,1251,8780
17300,7176,1262,8862
17400,7195,1274,8931
17500,7202,1285,9013
17600,7216,1295,9089
17700,7225,1311,9164
17800,7235,1321,9244
17900,7251,1333,9316
18000,7267,1345,9388
18100,7276,1355,9469
18200,7281,1370,9549
18300,7292,1383,9625
18400,7304,1395,9701
18500,7316,1403,9781
18600,7329,1414,9857
18700,7336,1425,9939
18800,7345,1438,10017
18900,7354,1451,10095
19000,7365,1461,10174
19100,7372,1478,10250
19200,7381,1485,10334
19300,7394,1490,10416
19400,7405,1503,10492
19500,7413,1512,10575
19600,7420,1521,10659
19700,7425,1527,10748
19800,7437,1534,10829
19900,7453,1548,10899
20000,7459,1561,10980
20100,7465,1574,11061
20200,7477,1588,11135
20300,7489,1595,11216
20400,7501,1607,11292
20500,7508,1620,11372
20600,7517,1632,11451
20700,7526,1643,11531
20800,7528,1657,11615
20900,7529,1668,11703
21000,7536,1682,11782
21100,7541,1693,11866
21200,7546,1701,11953
21300,7553,1708,12039
21400,7562,1715,12123
21500,7571,1726,12203
21600,7577,1735,12288
21700,7583,1746,12371
21800,7595,1758,12447
21900,7603,1771,12526
22000,7608,1781,12611
22100,7614,1789,12697
22200,7618,1800,12782
22300,7626,1812,12862
22400,7631,1826,12943
22500,7641,1834,13025
22600,7648,1846,13106
22700,7652,1860,13188
22800,7667,1868,13265
22900,7673,1882,13345
23000,7681,1890,13429
23100,7687,1902,13511
23200,7691,1910,13599
23300,7694,1924,13682
23400,7697,1935,13768
23500,7704,1951,13845
23600,7710,1958,13932
23700,7717,1970,14013
23800,7723,1983,14094
23900,7728,1991,14181
24000,7732,2003,14265
24100,7738,2015,14347
24200,7748,2028,14424
24300,7751,2044,14505
24400,7759,2054,14587
24500,7763,2071,14666
24600,7767,2078,14755
24700,7772,2089,14839
24800,7779,2097,14924
24900,7787,2106,15007
25000,7792,2118,15090
25100,7795,2128,15177
25200,7800,2134,15266
25300,7807,2141,15352
25400,7810,2149,15441
25500,7813,2161,15526
25600,7820,2174,15606
25700,7823,2181,15696
25800,7827,2187,15786
25900,7831,2202,15867
26000,7843,2215,15942
26100,7847,2226,16027
26200,7851,2242,16107
26300,7853,2251,16196
26400,7854,2261,16285
26500,7858,2270,16372
26600,7865,2274,16461
26700,7868,2286,16546
26800,7873,2301,16626
26900,7881,2309,16710
27000,7882,2323,16795
27100,7889,2334,16877
27200,7893,2342,16965
27300,7895,2352,17053
27400,7898,2362,17140
27500,7904,2372,17224
27600,7905,2391,17304
27700,7907,2398,17395
27800,7913,2405,17482
27900,7916,2419,17565
28000,7920,2430,17650
28100,7923,2442,17735
28200,7925,2452,17823
28300,7932,2457,17911
28400,7934,2464,18002
28500,7938,2476,18086
28600,7944,2485,18171
28700,7945,2495,18260
28800,7949,2508,18343
28900,7950,2521,18429
29000,7953,2537,18510
29100,7956,2550,18594
29200,7959,2562,18679
29300,7965,2574,18761
29400,7965,2587,18848
29500,7968,2608,18924
29600,7973,2618,19009
29700,7976,2630,19094
29800,7977,2639,19184
29900,7981,2653,19266
30000,7985,2666,19349
30100,7986,2674,19440
30200,7989,2690,19521
30300,7991,2700,19609
30400,7995,2710,19695
30500,8003,2721,19776
30600,8004,2729,19867
30700,8005,2745,19950
30800,8008,2761,20031
30900,8010,2768,20122
31000,8011,2780,20209
31100,8013,2792,20295
31200,8014,2800,20386
31300,8021,2808,20471
31400,8023,2821,20556
31500,8026,2832,20642
31600,8027,2840,20733
31700,8028,2847,20825
31800,8030,2856,20914
31900,8033,2865,21002
32000,8034,2883,21083
32100,8037,2896,21167
32200,8037,2904,21259
32300,8040,2920,21340
32400,8040,2935,21425
32500,8041,2944,21515
32600,8044,2961,21595
32700,8047,2975,21678
32800,8049,2988,21763
32900,8050,2996,21854
33000,8054,3002,21944
33100,8054,3011,22035
33200,8056,3028,22116
33300,8059,3040,22201
33400,8061,3055,22284
33500,8061,3067,22372
33600,8061,3084,22455
33700,8063,3093,22544
33800,8065,3105,22630
33900,8068,3120,22712
34000,8070,3133,22797
34100,8070,3149,22881
34200,8070,3165,22965
34300,8071,3173,23056
34400,8073,3191,23136
34500,8077,3202,23221
34600,8080,3211,23309
34700,8080,3224,23396
34800,8080,3233,23487
34900,8081,3249,23570
35000,8082,3262,23656
35100,8084,3278,23738
35200,8087,3287,23826
35300,8088,3304,23908
35400,8091,3316,23993
35500,8091,3327,24082
35600,8093,3337,24170
35700,8096,3353,24251
35800,8098,3368,24334
35900,8101,3379,24420
36000,8102,3391,24507
36100,8102,3404,24594
36200,8103,3417,24680
36300,8103,3429,24768
36400,8103,3438,24859
36500,8104,3451,24945
36600,8105,3459,25036
36700,8106,3470,25124
36800,8108,3485,25207
36900,8110,3497,25293
37000,8111,3509,25380
37100,8111,3516,25473
37200,8111,3530,25559
37300,8112,3543,25645
37400,8112,3557,25731
37500,8112,3574,25814
37600,8113,3586,25901
37700,8115,3593,25992
37800,8116,3604,26080
37900,8116,3615,26169
38000,8116,3626,26258
38100,8116,3639,26345
38200,8116,3663,26421
38300,8118,3673,26509
38400,8119,3687,26594
38500,8120,3702,26678
38600,8123,3713,26764
38700,8123,3722,26855
38800,8123,3733,26944
38900,8124,3747,27029
39000,8126,3759,27115
39100,8126,3771,27203
39200,8126,3782,27292
39300,8128,3794,27378
39400,8128,3814,27458
39500,8128,3827,27545
39600,8128,3841,27631
39700,8130,3853,27717
39800,8131,3870,27799
39900,8132,3886,27882
40000,8134,3900,27966
40100,8134,3910,28056
40200,8136,3934,28130
40300,8137,3945,28218
40400,8137,3959,28304
40500,8137,3971,28392
40600,8138,3981,28481
40700,8139,3992,28569
40800,8139,4002,28659
40900,8140,4014,28746
41000,8140,4027,28833
41100,8141,4040,28919
41200,8143,4051,29006
41300,8144,4068,29088
41400,8146,4081,29173
41500,8146,4095,29259
41600,8146,4116,29338
41700,8146,4132,29422
41800,8146,4140,29514
41900,8146,4155,29599
42000,8146,4169,29685
42100,8146,4182,29772
42200,8146,4197,29857
42300,8146,4208,29946
42400,8146,4223,30031
42500,8147,4235,30118
42600,8149,4246,30205
42700,8150,4259,30291
42800,8150,4273,30377
42900,8151,4291,30458
43000,8151,4306,30543
43100,8151,4323,30626
43200,8151,4339,30710
43300,8151,4351,30798
43400,8153,4364,30883
43500,8153,4369,30978
43600,8153,4382,31065
43700,8153,4398,31149
43800,8153,4408,31239
43900,8153,4417,31330
44000,8153,4431,31416
44100,8153,4443,31504
44200,8153,4456,31591
44300,8153,4469,31678
44400,8154,4478,31768
44500,8154,4488,31858
44600,8155,4495,31950
44700,8155,4504,32041
44800,8155,4525,32120
44900,8157,4538,32205
45000,8157,4551,32292
45100,8157,4559,32384
45200,8157,4566,32477
45300,8157,4575,32568
45400,8157,4588,32655
45500,8159,4597,32744
45600,8159,4614,32827
45700,8159,4633,32908
45800,8160,4648,32992
45900,8160,4663,33077
46000,8161,4680,33159
46100,8161,4692,33247
46200,8161,4704,33335
46300,8161,4716,33423
46400,8162,4733,33505
46500,8162,4742,33596
46600,8162,4758,33680
46700,8163,4771,33766
46800,8163,4784,33853
46900,8163,4796,33941
47000,8163,4804,34033
47100,8163,4816,34121
47200,8163,4831,34206
47300,8164,4841,34295
47400,8164,4854,34382
47500,8164,4873,34463
47600,8165,4888,34547
47700,8166,4900,34634
47800,8167,4915,34718
47900,8168,4932,34800
48000,8168,4947,34885
48100,8168,4960,34972
48200,8169,4974,35057
48300,8169,4985,35146
48400,8170,4992,35238
48500,8170,5007,35323
48600,8170,5021,35409
48700,8170,5038,35492
48800,8170,5051,35579
48900,8170,5062,35668
49000,8170,5073,35757
49100,8170,5091,35839
49200,8170,5106,35924
49300,8170,5117,36013
49400,8170,5128,36102
49500,8170,5136,36194
49600,8170,5150,36280
49700,8170,5158,36372
49800,8170,5170,36460
49900,8171,5181,36548
50000,8171,5195,36634
50100,8171,5205,36724
50200,8171,5216,36813
50300,8171,5231,36898
50400,8173,5240,36987
50500,8173,5250,37077
50600,8173,5260,37167
50700,8173,5272,37255
50800,8174,5284,37342
50900,8174,5294,37432
51000,8174,5313,37513
51100,8174,5323,37603
51200,8175,5335,37690
51300,8175,5345,37780
51400,8175,5359,37866
51500,8175,5371,37954
51600,8175,5380,38045
51700,8175,5392,38133
51800,8175,5407,38218
51900,8176,5416,38308
52000,8176,5433,38391
52100,8176,5443,38481
52200,8176,5458,38566
52300,8176,5467,38657
52400,8176,5477,38747
52500,8177,5487,38836
52600,8177,5503,38920
52700,8177,5510,39013
52800,8177,5526,39097
52900,8177,5535,39188
53000,8178,5552,39270
53100,8178,5567,39355
53200,8178,5580,39442
53300,8178,5593,39529
53400,8178,5605,39617
53500,8179,5618,39703
53600,8179,5626,39795
53700,8179,5639,39882
53800,8179,5656,39965
53900,8179,5669,40052
54000,8179,5683,40138
54100,8179,5694,40227
54200,8179,5704,40317
54300,8179,5714,40407
54400,8179,5723,40498
54500,8179,5739,40582
54600,8180,5754,40666
54700,8180,5765,40755
54800,8180,5782,40838
54900,8180,5797,40923
55000,8180,5803,41017
55100,8180,5815,41105
55200,8180,5824,41196
55300,8180,5841,41279
55400,8181,5858,41361
55500,8181,5871,41448
55600,8181,5885,41534
55700,8182,5901,41617
55800,8182,5914,41704
55900,8182,5931,41787
56000,8183,5944,41873
56100,8183,5961,41956
56200,8183,5975,42042
56300,8183,5994,42123
56400,8183,6003,42214
56500,8184,6019,42297
56600,8184,6033,42383
56700,8184,6043,42473
56800,8184,6056,42560
56900,8184,6071,42645
57000,8184,6082,42734
57100,8185,6099,42816
57200,8185,6112,42903
57300,8185,6123,42992
57400,8185,6142,43073
57500,8185,6157,43158
57600,8185,6167,43248
57700,8185,6184,43331
57800,8185,6192,43423
57900,8185,6201,43514
58000,8185,6217,43598
58100,8185,6226,43689
58200,8185,6249,43766
58300,8185,6260,43855
58400,8185,6275,43940
58500,8185,6293,44022
58600,8185,6300,44115
58700,8185,6311,44204
58800,8185,6328,44287
58900,8185,6346,44369
59000,8185,6362,44453
59100,8185,6377,44538
59200,8186,6392,44622
59300,8186,6405,44709
59400,8186,6420,44794
59500,8186,6429,44885
59600,8187,6442,44971
59700,8187,6457,45056
59800,8187,6467,45146
59900,8188,6482,45230
60000,8188,6496,45316
60100,8188,6510,45402
60200,8188,6529,45483
60300,8188,6540,45572
60400,8188,6557,45655
60500,8188,6568,45744
60600,8188,6582,45830
60700,8188,6597,45915
60800,8188,6609,46003
60900,8188,6618,46094
61000,8188,6628,46184
61100,8188,6637,46275
61200,8188,6647,46365
61300,8188,6663,46449
61400,8188,6676,46536
61500,8188,6694,46618
61600,8188,6702,46710
61700,8188,6711,46801
61800,8188,6719,46893
61900,8189,6728,46983
62000,8189,6741,47070
62100,8189,6757,47154
62200,8189,6767,47244
62300,8189,6786,47325
62400,8189,6797,47414
62500,8189,6809,47502
62600,8189,6822,47589
62700,8189,6844,47667
62800,8189,6855,47756
62900,8189,6868,47843
63000,8189,6880,47931
63100,8189,6885,48026
63200,8189,6895,48116
63300,8189,6902,48209
63400,8189,6911,48300
63500,8189,6924,48387
63600,8189,6943,48468
63700,8189,6949,48562
63800,8189,6963,48648
63900,8189,6974,48737
64000,8189,6993,48818
64100,8189,7006,48905
64200,8189,7017,48994
64300,8189,7029,49082
64400,8189,7041,49170
64500,8189,7050,49261
64600,8189,7064,49347
64700,8190,7077,49433
64800,8190,7091,49519
64900,8190,7107,49603
65000,8190,7118,49692
65100,8190,7134,49776
65200,8190,7146,49864
65300,8190,7155,49955
65400,8190,7172,50038
65500,8190,7180,50130
65600,8190,7192,50218
65700,8190,7204,50306
65800,8190,7215,50395
65900,8190,7226,50484
66000,8190,7235,50575
66100,8190,7252,50658
66200,8190,7265,50745
66300,8190,7274,50836
66400,8190,7288,50922
66500,8190,7300,51010
66600,8190,7313,51097
66700,8190,7329,51181
66800,8190,7339,51271
66900,8190,7350,51360
67000,8190,7363,51447
67100,8190,7377,51533
67200,8190,7394,51616
67300,8190,7406,51704
67400,8190,7418,51792
67500,8190,7434,51876
67600,8190,7443,51967
67700,8190,7464,52046
67800,8190,7476,52134
67900,8190,7488,52222
68000,8190,7498,52312
68100,8190,7511,52399
68200,8190,7524,52486
68300,8190,7536,52574
68400,8190,7545,52665
68500,8190,7557,52753
68600,8191,7568,52841
68700,8191,7589,52920
68800,8191,7597,53012
68900,8191,7604,53105
69000,8191,7613,53196
69100,8191,7628,53281
69200,8191,7637,53372
69300,8191,7654,53455
69400,8191,7663,53546
69500,8191,7675,53634
69600,8191,7685,53724
69700,8191,7698,53811
69800,8191,7704,53905
69900,8191,7719,53990
70000,8191,7727,54082
70100,8191,7745,54164
70200,8191,7758,54251
70300,8191,7775,54334
70400,8191,7789,54420
70500,8191,7798,54511
70600,8191,7814,54595
70700,8191,7824,54685
70800,8191,7834,54775
70900,8191,7844,54865
71000,8191,7856,54953
71100,8191,7868,55041
71200,8191,7884,55125
71300,8191,7896,55213
71400,8191,7910,55299
71500,8191,7921,55388
71600,8191,7932,55477
71700,8191,7940,55569
71800,8191,7958,55651
71900,8191,7966,55743
72000,8191,7978,55831
72100,8191,7994,55915
72200,8191,8002,56007
72300,8191,8013,56096
72400,8191,8024,56185
72500,8191,8036,56273
72600,8192,8048,56360
72700,8192,8062,56446
72800,8192,8080,56528
72900,8192,8093,56615
73000,8192,8104,56704
73100,8192,8118,56790
73200,8192,8133,56875
73300,8192,8151,56957
73400,8192,8168,57040
73500,8192,8188,57120
73600,8192,8205,57203
73700,8192,8219,57289
73800,8192,8236,57372
73900,8192,8248,57460
74000,8192,8256,57552
74100,8192,8266,57642
74200,8192,8277,57731
74300,8192,8288,57820
74400,8192,8300,57908
74500,8192,8310,57998
74600,8192,8322,58086
74700,8192,8342,58166
74800,8192,8356,58252
74900,8192,8365,58343
75000,8192,8374,58434
75100,8192,8391,58517
75200,8192,8407,58601
75300,8192,8426,58682
75400,8192,8436,58772
75500,8192,8446,58862
75600,8192,8459,58949
75700,8192,8471,59037
75800,8192,8484,59124
75900,8192,8494,59214
76000,8192,8503,59305
76100,8192,8514,59394
76200,8192,8526,59482
76300,8192,8538,59570
76400,8192,8555,59653
76500,8192,8568,59740
76600,8192,8581,59827
76700,8192,8599,59909
76800,8192,8605,60003
76900,8192,8617,60091
77000,8192,8629,60179
77100,8192,8640,60268
77200,8192,8650,60358
77300,8192,8663,60445
77400,8192,8674,60534
77500,8192,8684,60624
77600,8192,8697,60711
77700,8192,8707,60801
77800,8192,8718,60890
77900,8192,8727,60981
78000,8192,8736,61072
78100,8192,8744,61164
78200,8192,8760,61248
78300,8192,8775,61333
78400,8192,8786,61422
78500,8192,8797,61511
78600,8192,8813,61595
78700,8192,8830,61678
78800,8192,8841,61767
78900,8192,8858,61850
79000,8192,8875,61933
79100,8192,8887,62021
79200,8192,8898,62110
79300,8192,8913,62195
79400,8192,8924,62284
79500,8192,8933,62375
79600,8192,8947,62461
79700,8192,8962,62546
79800,8192,8972,62636
79900,8192,8981,62727
80000,8192,8988,62820
80100,8192,9000,62908
80200,8192,9016,62992
80300,8192,9029,63079
80400,8192,9040,63168
80500,8192,9054,63254
80600,8192,9065,63343
80700,8192,9075,63433
80800,8192,9085,63523
80900,8192,9095,63613
81000,8192,9110,63698
81100,8192,9120,63788
81200,8192,9134,63874
81300,8192,9146,63962
81400,8192,9157,64051
81500,8192,9169,64139
81600,8192,9180,64228
81700,8192,9199,64309
81800,8192,9211,64397
81900,8192,9222,64486
82000,8192,9233,64575
82100,8192,9243,64665
82200,8192,9258,64750
82300,8192,9265,64843
82400,8192,9273,64935
82500,8192,9291,65017
82600,8192,9302,65106
82700,8192,9315,65193
82800,8192,9327,65281
82900,8192,9336,65372
83000,8192,9343,65465
83100,8192,9354,65554
83200,8192,9367,65641
83300,8192,9383,65725
83400,8192,9394,65814
83500,8192,9409,65899
83600,8192,9417,65991
83700,8192,9431,66077
83800,8192,9446,66162
83900,8192,9459,66249
84000,8192,9467,66341
84100,8192,9483,66425
84200,8192,9498,66510
84300,8192,9513,66595
84400,8192,9523,66685
84500,8192,9532,66776
84600,8192,9540,66868
84700,8192,9551,66957
84800,8192,9561,67047
84900,8192,9578,67130
85000,8192,9589,67219
85100,8192,9601,67307
85200,8192,9610,67398
85300,8192,9620,67488
85400,8192,9638,67570
85500,8192,9648,67660
85600,8192,9667,67741
85700,8192,9673,67835
85800,8192,9685,67923
85900,8192,9695,68013
86000,8192,9702,68106
86100,8192,9714,68194
86200,8192,9723,68285
86300,8192,9730,68378
86400,8192,9744,68464
86500,8192,9759,68549
86600,8192,9774,68634
86700,8192,9788,68720
86800,8192,9801,68807
86900,8192,9813,68895
87000,8192,9830,68978
87100,8192,9843,69065
87200,8192,9854,69154
87300,8192,9865,69243
87400,8192,9873,69335
87500,8192,9887,69421
87600,8192,9900,69508
87700,8192,9914,69594
87800,8192,9928,69680
87900,8192,9943,69765
88000,8192,9956,69852
88100,8192,9967,69941
88200,8192,9982,70026
88300,8192,9991,70117
88400,8192,9999,70209
88500,8192,10014,70294
88600,8192,10030,70378
88700,8192,10047,70461
88800,8192,10053,70555
88900,8192,10065,70643
89000,8192,10072,70736
89100,8192,10085,70823
89200,8192,10100,70908
89300,8192,10115,70993
89400,8192,10123,71085
89500,8192,10132,71176
89600,8192,10141,71267
89700,8192,10151,71357
89800,8192,10159,71449
89900,8192,10171,71537
90000,8192,10182,71626
90100,8192,10194,71714
90200,8192,10205,71803
90300,8192,10223,71885
90400,8192,10235,71973
90500,8192,10250,72058
90600,8192,10264,72144
90700,8192,10277,72231
90800,8192,10286,72322
90900,8192,10298,72410
91000,8192,10309,72499
91100,8192,10320,72588
91200,8192,10330,72678
91300,8192,10337,72771
91400,8192,10343,72865
91500,8192,10351,72957
91600,8192,10366,73042
91700,8192,10371,73137
91800,8192,10380,73228
91900,8192,10393,73315
92000,8192,10408,73400
92100,8192,10422,73486
92200,8192,10432,73576
92300,8192,10444,73664
92400,8192,10457,73751
92500,8192,10469,73839
92600,8192,10482,73926
92700,8192,10497,74011
92800,8192,10511,74097
92900,8192,10523,74185
93000,8192,10533,74275
93100,8192,10542,74366
93200,8192,10554,74454
93300,8192,10562,74546
93400,8192,10579,74629
93500,8192,10591,74717
93600,8192,10602,74806
93700,8192,10618,74890
93800,8192,10629,74979
93900,8192,10647,75061
94000,8192,10656,75152
94100,8192,10668,75240
94200,8192,10682,75326
94300,8192,10692,75416
94400,8192,10701,75507
94500,8192,10708,75600
94600,8192,10717,75691
94700,8192,10730,75778
94800,8192,10751,75857
94900,8192,10767,75941
95000,8192,10780,76028
95100,8192,10799,76109
95200,8192,10805,76203
95300,8192,10812,76296
95400,8192,10824,76384
95500,8192,10840,76468
95600,8192,10856,76552
95700,8192,10870,76638
95800,8192,10876,76732
95900,8192,10891,76817
96000,8192,10899,76909
96100,8192,10912,76996
96200,8192,10928,77080
96300,8192,10941,77167
96400,8192,10955,77253
96500,8192,10973,77335
96600,8192,10994,77414
96700,8192,11013,77495
96800,8192,11020,77588
96900,8192,11028,77680
97000,8192,11040,77768
97100,8192,11055,77853
97200,8192,11068,77940
97300,8192,11081,78027
97400,8192,11089,78119
97500,8192,11098,78210
97600,8192,11108,78300
97700,8192,11119,78389
97800,8192,11129,78479
97900,8192,11144,78564
98000,8192,11157,78651
98100,8192,11167,78741
98200,8192,11181,78827
98300,8192,11186,78922
98400,8192,11199,79009
98500,8192,11216,79092
98600,8192,11235,79173
98700,8192,11248,79260
98800,8192,11258,79350
98900,8192,11269,79439
99000,8192,11277,79531
99100,8192,11287,79621
99200,8192,11299,79709
99300,8192,11309,79799
99400,8192,11320,79888
99500,8192,11325,79983
99600,8192,11346,80062
99700,8192,11359,80149
99800,8192,11375,80233
99900,8192,11384,80324
100000,8192,11400,80408


==> old/submission/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	1
400	2
500	2
600	4
700	4
800	4
900	4
1000	6
1100	7
1200	8
1300	10
1400	12
1500	13
1600	15
1700	18
1800	20
1900	24
2000	31
2100	32
2200	33
2300	37
2400	41
2500	45
2600	48
2700	48
2800	53
2900	55
3000	57
3100	62
3200	69
3300	73
3400	76
3500	83
3600	90
3700	100
3800	103
3900	107
4000	110
4100	110
4200	117
4300	126
4400	138
4500	142
4600	146
4700	147
4800	153
4900	155
5000	155
5100	161
5200	166
5300	172
5400	175
5500	178
5600	190
5700	198
5800	205
5900	214
6000	223
6100	226
6200	230
6300	242
6400	245
6500	251
6600	258
6700	264
6800	271
6900	278
7000	286
7100	298
7200	301
7300	308
7400	318
7500	329
7600	339
7700	346
7800	353
7900	358
8000	365
8100	375
8200	384
8300	390
8400	403
8500	409
8600	414
8700	423
8800	429
8900	437
9000	446
9100	456
9200	461
9300	469
9400	477
9500	486
9600	498
9700	509
9800	519
9900	530
10000	541
10100	550
10200	559
10300	568
10400	578
10500	591
10600	601
10700	611
10800	619
10900	626
11000	631
11100	638
11200	646
11300	657
11400	663
11500	670
11600	677
11700	690
11800	700
11900	708
12000	716
12100	729
12200	735
12300	745
12400	753
12500	764
12600	775
12700	786
12800	798
12900	809
13000	819
13100	828
13200	835
13300	841
13400	856
13500	868
13600	878
13700	892
13800	898
13900	908
14000	919
14100	931
14200	946
14300	961
14400	966
14500	978
14600	986
14700	999
14800	1004
14900	1015
15000	1026
15100	1033
15200	1044
15300	1058
15400	1062
15500	1072
15600	1080
15700	1092
15800	1104
15900	1114
16000	1124
16100	1131
16200	1144
16300	1158
16400	1168
16500	1180
16600	1193
16700	1202
16800	1208
16900	1220
17000	1230
17100	1236
17200	1251
17300	1262
17400	1274
17500	1285
17600	1295
17700	1311
17800	1321
17900	1333
18000	1345
18100	1355
18200	1370
18300	1383
18400	1395
18500	1403
18600	1414
18700	1425
18800	1438
18900	1451
19000	1461
19100	1478
19200	1485
19300	1490
19400	1503
19500	1512
19600	1521
19700	1527
19800	1534
19900	1548
20000	1561
20100	1574
20200	1588
20300	1595
20400	1607
20500	1620
20600	1632
20700	1643
20800	1657
20900	1668
21000	1682
21100	1693
21200	1701
21300	1708
21400	1715
21500	1726
21600	1735
21700	1746
21800	1758
21900	1771
22000	1781
22100	1789
22200	1800
22300	1812
22400	1826
22500	1834
22600	1846
22700	1860
22800	1868
22900	1882
23000	1890
23100	1902
23200	1910
23300	1924
23400	1935
23500	1951
23600	1958
23700	1970
23800	1983
23900	1991
24000	2003
24100	2015
24200	2028
24300	2044
24400	2054
24500	2071
24600	2078
24700	2089
24800	2097
24900	2106
25000	2118
25100	2128
25200	2134
25300	2141
25400	2149
25500	2161
25600	2174
25700	2181
25800	2187
25900	2202
26000	2215
26100	2226
26200	2242
26300	2251
26400	2261
26500	2270
26600	2274
26700	2286
26800	2301
26900	2309
27000	2323
27100	2334
27200	2342
27300	2352
27400	2362
27500	2372
27600	2391
27700	2398
27800	2405
27900	2419
28000	2430
28100	2442
28200	2452
28300	2457
28400	2464
28500	2476
28600	2485
28700	2495
28800	2508
28900	2521
29000	2537
29100	2550
29200	2562
29300	2574
29400	2587
29500	2608
29600	2618
29700	2630
29800	2639
29900	2653
30000	2666
30100	2674
30200	2690
30300	2700
30400	2710
30500	2721
30600	2729
30700	2745
30800	2761
30900	2768
31000	2780
31100	2792
31200	2800
31300	2808
31400	2821
31500	2832
31600	2840
31700	2847
31800	2856
31900	2865
32000	2883
32100	2896
32200	2904
32300	2920
32400	2935
32500	2944
32600	2961
32700	2975
32800	2988
32900	2996
33000	3002
33100	3011
33200	3028
33300	3040
33400	3055
33500	3067
33600	3084
33700	3093
33800	3105
33900	3120
34000	3133
34100	3149
34200	3165
34300	3173
34400	3191
34500	3202
34600	3211
34700	3224
34800	3233
34900	3249
35000	3262
35100	3278
35200	3287
35300	3304
35400	3316
35500	3327
35600	3337
35700	3353
35800	3368
35900	3379
36000	3391
36100	3404
36200	3417
36300	3429
36400	3438
36500	3451
36600	3459
36700	3470
36800	3485
36900	3497
37000	3509
37100	3516
37200	3530
37300	3543
37400	3557
37500	3574
37600	3586
37700	3593
37800	3604
37900	3615
38000	3626
38100	3639
38200	3663
38300	3673
38400	3687
38500	3702
38600	3713
38700	3722
38800	3733
38900	3747
39000	3759
39100	3771
39200	3782
39300	3794
39400	3814
39500	3827
39600	3841
39700	3853
39800	3870
39900	3886
40000	3900
40100	3910
40200	3934
40300	3945
40400	3959
40500	3971
40600	3981
40700	3992
40800	4002
40900	4014
41000	4027
41100	4040
41200	4051
41300	4068
41400	4081
41500	4095
41600	4116
41700	4132
41800	4140
41900	4155
42000	4169
42100	4182
42200	4197
42300	4208
42400	4223
42500	4235
42600	4246
42700	4259
42800	4273
42900	4291
43000	4306
43100	4323
43200	4339
43300	4351
43400	4364
43500	4369
43600	4382
43700	4398
43800	4408
43900	4417
44000	4431
44100	4443
44200	4456
44300	4469
44400	4478
44500	4488
44600	4495
44700	4504
44800	4525
44900	4538
45000	4551
45100	4559
45200	4566
45300	4575
45400	4588
45500	4597
45600	4614
45700	4633
45800	4648
45900	4663
46000	4680
46100	4692
46200	4704
46300	4716
46400	4733
46500	4742
46600	4758
46700	4771
46800	4784
46900	4796
47000	4804
47100	4816
47200	4831
47300	4841
47400	4854
47500	4873
47600	4888
47700	4900
47800	4915
47900	4932
48000	4947
48100	4960
48200	4974
48300	4985
48400	4992
48500	5007
48600	5021
48700	5038
48800	5051
48900	5062
49000	5073
49100	5091
49200	5106
49300	5117
49400	5128
49500	5136
49600	5150
49700	5158
49800	5170
49900	5181
50000	5195
50100	5205
50200	5216
50300	5231
50400	5240
50500	5250
50600	5260
50700	5272
50800	5284
50900	5294
51000	5313
51100	5323
51200	5335
51300	5345
51400	5359
51500	5371
51600	5380
51700	5392
51800	5407
51900	5416
52000	5433
52100	5443
52200	5458
52300	5467
52400	5477
52500	5487
52600	5503
52700	5510
52800	5526
52900	5535
53000	5552
53100	5567
53200	5580
53300	5593
53400	5605
53500	5618
53600	5626
53700	5639
53800	5656
53900	5669
54000	5683
54100	5694
54200	5704
54300	5714
54400	5723
54500	5739
54600	5754
54700	5765
54800	5782
54900	5797
55000	5803
55100	5815
55200	5824
55300	5841
55400	5858
55500	5871
55600	5885
55700	5901
55800	5914
55900	5931
56000	5944
56100	5961
56200	5975
56300	5994
56400	6003
56500	6019
56600	6033
56700	6043
56800	6056
56900	6071
57000	6082
57100	6099
57200	6112
57300	6123
57400	6142
57500	6157
57600	6167
57700	6184
57800	6192
57900	6201
58000	6217
58100	6226
58200	6249
58300	6260
58400	6275
58500	6293
58600	6300
58700	6311
58800	6328
58900	6346
59000	6362
59100	6377
59200	6392
59300	6405
59400	6420
59500	6429
59600	6442
59700	6457
59800	6467
59900	6482
60000	6496
60100	6510
60200	6529
60300	6540
60400	6557
60500	6568
60600	6582
60700	6597
60800	6609
60900	6618
61000	6628
61100	6637
61200	6647
61300	6663
61400	6676
61500	6694
61600	6702
61700	6711
61800	6719
61900	6728
62000	6741
62100	6757
62200	6767
62300	6786
62400	6797
62500	6809
62600	6822
62700	6844
62800	6855
62900	6868
63000	6880
63100	6885
63200	6895
63300	6902
63400	6911
63500	6924
63600	6943
63700	6949
63800	6963
63900	6974
64000	6993
64100	7006
64200	7017
64300	7029
64400	7041
64500	7050
64600	7064
64700	7077
64800	7091
64900	7107
65000	7118
65100	7134
65200	7146
65300	7155
65400	7172
65500	7180
65600	7192
65700	7204
65800	7215
65900	7226
66000	7235
66100	7252
66200	7265
66300	7274
66400	7288
66500	7300
66600	7313
66700	7329
66800	7339
66900	7350
67000	7363
67100	7377
67200	7394
67300	7406
67400	7418
67500	7434
67600	7443
67700	7464
67800	7476
67900	7488
68000	7498
68100	7511
68200	7524
68300	7536
68400	7545
68500	7557
68600	7568
68700	7589
68800	7597
68900	7604
69000	7613
69100	7628
69200	7637
69300	7654
69400	7663
69500	7675
69600	7685
69700	7698
69800	7704
69900	7719
70000	7727
70100	7745
70200	7758
70300	7775
70400	7789
70500	7798
70600	7814
70700	7824
70800	7834
70900	7844
71000	7856
71100	7868
71200	7884
71300	7896
71400	7910
71500	7921
71600	7932
71700	7940
71800	7958
71900	7966
72000	7978
72100	7994
72200	8002
72300	8013
72400	8024
72500	8036
72600	8048
72700	8062
72800	8080
72900	8093
73000	8104
73100	8118
73200	8133
73300	8151
73400	8168
73500	8188
73600	8205
73700	8219
73800	8236
73900	8248
74000	8256
74100	8266
74200	8277
74300	8288
74400	8300
74500	8310
74600	8322
74700	8342
74800	8356
74900	8365
75000	8374
75100	8391
75200	8407
75300	8426
75400	8436
75500	8446
75600	8459
75700	8471
75800	8484
75900	8494
76000	8503
76100	8514
76200	8526
76300	8538
76400	8555
76500	8568
76600	8581
76700	8599
76800	8605
76900	8617
77000	8629
77100	8640
77200	8650
77300	8663
77400	8674
77500	8684
77600	8697
77700	8707
77800	8718
77900	8727
78000	8736
78100	8744
78200	8760
78300	8775
78400	8786
78500	8797
78600	8813
78700	8830
78800	8841
78900	8858
79000	8875
79100	8887
79200	8898
79300	8913
79400	8924
79500	8933
79600	8947
79700	8962
79800	8972
79900	8981
80000	8988
80100	9000
80200	9016
80300	9029
80400	9040
80500	9054
80600	9065
80700	9075
80800	9085
80900	9095
81000	9110
81100	9120
81200	9134
81300	9146
81400	9157
81500	9169
81600	9180
81700	9199
81800	9211
81900	9222
82000	9233
82100	9243
82200	9258
82300	9265
82400	9273
82500	9291
82600	9302
82700	9315
82800	9327
82900	9336
83000	9343
83100	9354
83200	9367
83300	9383
83400	9394
83500	9409
83600	9417
83700	9431
83800	9446
83900	9459
84000	9467
84100	9483
84200	9498
84300	9513
84400	9523
84500	9532
84600	9540
84700	9551
84800	9561
84900	9578
85000	9589
85100	9601
85200	9610
85300	9620
85400	9638
85500	9648
85600	9667
85700	9673
85800	9685
85900	9695
86000	9702
86100	9714
86200	9723
86300	9730
86400	9744
86500	9759
86600	9774
86700	9788
86800	9801
86900	9813
87000	9830
87100	9843
87200	9854
87300	9865
87400	9873
87500	9887
87600	9900
87700	9914
87800	9928
87900	9943
88000	9956
88100	9967
88200	9982
88300	9991
88400	9999
88500	10014
88600	10030
88700	10047
88800	10053
88900	10065
89000	10072
89100	10085
89200	10100
89300	10115
89400	10123
89500	10132
89600	10141
89700	10151
89800	10159
89900	10171
90000	10182
90100	10194
90200	10205
90300	10223
90400	10235
90500	10250
90600	10264
90700	10277
90800	10286
90900	10298
91000	10309
91100	10320
91200	10330
91300	10337
91400	10343
91500	10351
91600	10366
91700	10371
91800	10380
91900	10393
92000	10408
92100	10422
92200	10432
92300	10444
92400	10457
92500	10469
92600	10482
92700	10497
92800	10511
92900	10523
93000	10533
93100	10542
93200	10554
93300	10562
93400	10579
93500	10591
93600	10602
93700	10618
93800	10629
93900	10647
94000	10656
94100	10668
94200	10682
94300	10692
94400	10701
94500	10708
94600	10717
94700	10730
94800	10751
94900	10767
95000	10780
95100	10799
95200	10805
95300	10812
95400	10824
95500	10840
95600	10856
95700	10870
95800	10876
95900	10891
96000	10899
96100	10912
96200	10928
96300	10941
96400	10955
96500	10973
96600	10994
96700	11013
96800	11020
96900	11028
97000	11040
97100	11055
97200	11068
97300	11081
97400	11089
97500	11098
97600	11108
97700	11119
97800	11129
97900	11144
98000	11157
98100	11167
98200	11181
98300	11186
98400	11199
98500	11216
98600	11235
98700	11248
98800	11258
98900	11269
99000	11277
99100	11287
99200	11299
99300	11309
99400	11320
99500	11325
99600	11346
99700	11359
99800	11375
99900	11384
100000	11400


==> old/submission/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	196
300	293
400	389
500	483
600	573
700	664
800	754
900	848
1000	935
1100	1025
1200	1112
1300	1202
1400	1289
1500	1373
1600	1454
1700	1529
1800	1610
1900	1689
2000	1765
2100	1846
2200	1922
2300	2000
2400	2073
2500	2146
2600	2219
2700	2296
2800	2368
2900	2436
3000	2502
3100	2578
3200	2652
3300	2720
3400	2786
3500	2845
3600	2909
3700	2968
3800	3040
3900	3099
4000	3163
4100	3225
4200	3286
4300	3347
4400	3399
4500	3462
4600	3520
4700	3580
4800	3631
4900	3696
5000	3762
5100	3815
5200	3873
5300	3922
5400	3976
5500	4025
5600	4077
5700	4124
5800	4171
5900	4215
6000	4258
6100	4308
6200	4357
6300	4390
6400	4439
6500	4484
6600	4526
6700	4568
6800	4602
6900	4642
7000	4683
7100	4718
7200	4766
7300	4807
7400	4847
7500	4886
7600	4925
7700	4970
7800	5012
7900	5055
8000	5094
8100	5135
8200	5169
8300	5211
8400	5247
8500	5287
8600	5318
8700	5362
8800	5403
8900	5442
9000	5480
9100	5515
9200	5546
9300	5582
9400	5616
9500	5650
9600	5687
9700	5712
9800	5744
9900	5780
10000	5810
10100	5836
10200	5859
10300	5896
10400	5922
10500	5949
10600	5972
10700	6000
10800	6029
10900	6052
11000	6077
11100	6105
11200	6125
11300	6147
11400	6175
11500	6205
11600	6231
11700	6259
11800	6288
11900	6310
12000	6329
12100	6351
12200	6372
12300	6394
12400	6411
12500	6428
12600	6453
12700	6474
12800	6496
12900	6514
13000	6530
13100	6543
13200	6561
13300	6581
13400	6600
13500	6615
13600	6633
13700	6649
13800	6660
13900	6679
14000	6697
14100	6713
14200	6730
14300	6745
14400	6756
14500	6770
14600	6786
14700	6802
14800	6827
14900	6840
15000	6860
15100	6872
15200	6895
15300	6907
15400	6923
15500	6936
15600	6958
15700	6972
15800	6988
15900	7000
16000	7010
16100	7030
16200	7038
16300	7054
16400	7068
16500	7083
16600	7097
16700	7107
16800	7118
16900	7132
17000	7140
17100	7155
17200	7169
17300	7176
17400	7195
17500	7202
17600	7216
17700	7225
17800	7235
17900	7251
18000	7267
18100	7276
18200	7281
18300	7292
18400	7304
18500	7316
18600	7329
18700	7336
18800	7345
18900	7354
19000	7365
19100	7372
19200	7381
19300	7394
19400	7405
19500	7413
19600	7420
19700	7425
19800	7437
19900	7453
20000	7459
20100	7465
20200	7477
20300	7489
20400	7501
20500	7508
20600	7517
20700	7526
20800	7528
20900	7529
21000	7536
21100	7541
21200	7546
21300	7553
21400	7562
21500	7571
21600	7577
21700	7583
21800	7595
21900	7603
22000	7608
22100	7614
22200	7618
22300	7626
22400	7631
22500	7641
22600	7648
22700	7652
22800	7667
22900	7673
23000	7681
23100	7687
23200	7691
23300	7694
23400	7697
23500	7704
23600	7710
23700	7717
23800	7723
23900	7728
24000	7732
24100	7738
24200	7748
24300	7751
24400	7759
24500	7763
24600	7767
24700	7772
24800	7779
24900	7787
25000	7792
25100	7795
25200	7800
25300	7807
25400	7810
25500	7813
25600	7820
25700	7823
25800	7827
25900	7831
26000	7843
26100	7847
26200	7851
26300	7853
26400	7854
26500	7858
26600	7865
26700	7868
26800	7873
26900	7881
27000	7882
27100	7889
27200	7893
27300	7895
27400	7898
27500	7904
27600	7905
27700	7907
27800	7913
27900	7916
28000	7920
28100	7923
28200	7925
28300	7932
28400	7934
28500	7938
28600	7944
28700	7945
28800	7949
28900	7950
29000	7953
29100	7956
29200	7959
29300	7965
29400	7965
29500	7968
29600	7973
29700	7976
29800	7977
29900	7981
30000	7985
30100	7986
30200	7989
30300	7991
30400	7995
30500	8003
30600	8004
30700	8005
30800	8008
30900	8010
31000	8011
31100	8013
31200	8014
31300	8021
31400	8023
31500	8026
31600	8027
31700	8028
31800	8030
31900	8033
32000	8034
32100	8037
32200	8037
32300	8040
32400	8040
32500	8041
32600	8044
32700	8047
32800	8049
32900	8050
33000	8054
33100	8054
33200	8056
33300	8059
33400	8061
33500	8061
33600	8061
33700	8063
33800	8065
33900	8068
34000	8070
34100	8070
34200	8070
34300	8071
34400	8073
34500	8077
34600	8080
34700	8080
34800	8080
34900	8081
35000	8082
35100	8084
35200	8087
35300	8088
35400	8091
35500	8091
35600	8093
35700	8096
35800	8098
35900	8101
36000	8102
36100	8102
36200	8103
36300	8103
36400	8103
36500	8104
36600	8105
36700	8106
36800	8108
36900	8110
37000	8111
37100	8111
37200	8111
37300	8112
37400	8112
37500	8112
37600	8113
37700	8115
37800	8116
37900	8116
38000	8116
38100	8116
38200	8116
38300	8118
38400	8119
38500	8120
38600	8123
38700	8123
38800	8123
38900	8124
39000	8126
39100	8126
39200	8126
39300	8128
39400	8128
39500	8128
39600	8128
39700	8130
39800	8131
39900	8132
40000	8134
40100	8134
40200	8136
40300	8137
40400	8137
40500	8137
40600	8138
40700	8139
40800	8139
40900	8140
41000	8140
41100	8141
41200	8143
41300	8144
41400	8146
41500	8146
41600	8146
41700	8146
41800	8146
41900	8146
42000	8146
42100	8146
42200	8146
42300	8146
42400	8146
42500	8147
42600	8149
42700	8150
42800	8150
42900	8151
43000	8151
43100	8151
43200	8151
43300	8151
43400	8153
43500	8153
43600	8153
43700	8153
43800	8153
43900	8153
44000	8153
44100	8153
44200	8153
44300	8153
44400	8154
44500	8154
44600	8155
44700	8155
44800	8155
44900	8157
45000	8157
45100	8157
45200	8157
45300	8157
45400	8157
45500	8159
45600	8159
45700	8159
45800	8160
45900	8160
46000	8161
46100	8161
46200	8161
46300	8161
46400	8162
46500	8162
46600	8162
46700	8163
46800	8163
46900	8163
47000	8163
47100	8163
47200	8163
47300	8164
47400	8164
47500	8164
47600	8165
47700	8166
47800	8167
47900	8168
48000	8168
48100	8168
48200	8169
48300	8169
48400	8170
48500	8170
48600	8170
48700	8170
48800	8170
48900	8170
49000	8170
49100	8170
49200	8170
49300	8170
49400	8170
49500	8170
49600	8170
49700	8170
49800	8170
49900	8171
50000	8171
50100	8171
50200	8171
50300	8171
50400	8173
50500	8173
50600	8173
50700	8173
50800	8174
50900	8174
51000	8174
51100	8174
51200	8175
51300	8175
51400	8175
51500	8175
51600	8175
51700	8175
51800	8175
51900	8176
52000	8176
52100	8176
52200	8176
52300	8176
52400	8176
52500	8177
52600	8177
52700	8177
52800	8177
52900	8177
53000	8178
53100	8178
53200	8178
53300	8178
53400	8178
53500	8179
53600	8179
53700	8179
53800	8179
53900	8179
54000	8179
54100	8179
54200	8179
54300	8179
54400	8179
54500	8179
54600	8180
54700	8180
54800	8180
54900	8180
55000	8180
55100	8180
55200	8180
55300	8180
55400	8181
55500	8181
55600	8181
55700	8182
55800	8182
55900	8182
56000	8183
56100	8183
56200	8183
56300	8183
56400	8183
56500	8184
56600	8184
56700	8184
56800	8184
56900	8184
57000	8184
57100	8185
57200	8185
57300	8185
57400	8185
57500	8185
57600	8185
57700	8185
57800	8185
57900	8185
58000	8185
58100	8185
58200	8185
58300	8185
58400	8185
58500	8185
58600	8185
58700	8185
58800	8185
58900	8185
59000	8185
59100	8185
59200	8186
59300	8186
59400	8186
59500	8186
59600	8187
59700	8187
59800	8187
59900	8188
60000	8188
60100	8188
60200	8188
60300	8188
60400	8188
60500	8188
60600	8188
60700	8188
60800	8188
60900	8188
61000	8188
61100	8188
61200	8188
61300	8188
61400	8188
61500	8188
61600	8188
61700	8188
61800	8188
61900	8189
62000	8189
62100	8189
62200	8189
62300	8189
62400	8189
62500	8189
62600	8189
62700	8189
62800	8189
62900	8189
63000	8189
63100	8189
63200	8189
63300	8189
63400	8189
63500	8189
63600	8189
63700	8189
63800	8189
63900	8189
64000	8189
64100	8189
64200	8189
64300	8189
64400	8189
64500	8189
64600	8189
64700	8190
64800	8190
64900	8190
65000	8190
65100	8190
65200	8190
65300	8190
65400	8190
65500	8190
65600	8190
65700	8190
65800	8190
65900	8190
66000	8190
66100	8190
66200	8190
66300	8190
66400	8190
66500	8190
66600	8190
66700	8190
66800	8190
66900	8190
67000	8190
67100	8190
67200	8190
67300	8190
67400	8190
67500	8190
67600	8190
67700	8190
67800	8190
67900	8190
68000	8190
68100	8190
68200	8190
68300	8190
68400	8190
68500	8190
68600	8191
68700	8191
68800	8191
68900	8191
69000	8191
69100	8191
69200	8191
69300	8191
69400	8191
69500	8191
69600	8191
69700	8191
69800	8191
69900	8191
70000	8191
70100	8191
70200	8191
70300	8191
70400	8191
70500	8191
70600	8191
70700	8191
70800	8191
70900	8191
71000	8191
71100	8191
71200	8191
71300	8191
71400	8191
71500	8191
71600	8191
71700	8191
71800	8191
71900	8191
72000	8191
72100	8191
72200	8191
72300	8191
72400	8191
72500	8191
72600	8192
72700	8192
72800	8192
72900	8192
73000	8192
73100	8192
73200	8192
73300	8192
73400	8192
73500	8192
73600	8192
73700	8192
73800	8192
73900	8192
74000	8192
74100	8192
74200	8192
74300	8192
74400	8192
74500	8192
74600	8192
74700	8192
74800	8192
74900	8192
75000	8192
75100	8192
75200	8192
75300	8192
75400	8192
75500	8192
75600	8192
75700	8192
75800	8192
75900	8192
76000	8192
76100	8192
76200	8192
76300	8192
76400	8192
76500	8192
76600	8192
76700	8192
76800	8192
76900	8192
77000	8192
77100	8192
77200	8192
77300	8192
77400	8192
77500	8192
77600	8192
77700	8192
77800	8192
77900	8192
78000	8192
78100	8192
78200	8192
78300	8192
78400	8192
78500	8192
78600	8192
78700	8192
78800	8192
78900	8192
79000	8192
79100	8192
79200	8192
79300	8192
79400	8192
79500	8192
79600	8192
79700	8192
79800	8192
79900	8192
80000	8192
80100	8192
80200	8192
80300	8192
80400	8192
80500	8192
80600	8192
80700	8192
80800	8192
80900	8192
81000	8192
81100	8192
81200	8192
81300	8192
81400	8192
81500	8192
81600	8192
81700	8192
81800	8192
81900	8192
82000	8192
82100	8192
82200	8192
82300	8192
82400	8192
82500	8192
82600	8192
82700	8192
82800	8192
82900	8192
83000	8192
83100	8192
83200	8192
83300	8192
83400	8192
83500	8192
83600	8192
83700	8192
83800	8192
83900	8192
84000	8192
84100	8192
84200	8192
84300	8192
84400	8192
84500	8192
84600	8192
84700	8192
84800	8192
84900	8192
85000	8192
85100	8192
85200	8192
85300	8192
85400	8192
85500	8192
85600	8192
85700	8192
85800	8192
85900	8192
86000	8192
86100	8192
86200	8192
86300	8192
86400	8192
86500	8192
86600	8192
86700	8192
86800	8192
86900	8192
87000	8192
87100	8192
87200	8192
87300	8192
87400	8192
87500	8192
87600	8192
87700	8192
87800	8192
87900	8192
88000	8192
88100	8192
88200	8192
88300	8192
88400	8192
88500	8192
88600	8192
88700	8192
88800	8192
88900	8192
89000	8192
89100	8192
89200	8192
89300	8192
89400	8192
89500	8192
89600	8192
89700	8192
89800	8192
89900	8192
90000	8192
90100	8192
90200	8192
90300	8192
90400	8192
90500	8192
90600	8192
90700	8192
90800	8192
90900	8192
91000	8192
91100	8192
91200	8192
91300	8192
91400	8192
91500	8192
91600	8192
91700	8192
91800	8192
91900	8192
92000	8192
92100	8192
92200	8192
92300	8192
92400	8192
92500	8192
92600	8192
92700	8192
92800	8192
92900	8192
93000	8192
93100	8192
93200	8192
93300	8192
93400	8192
93500	8192
93600	8192
93700	8192
93800	8192
93900	8192
94000	8192
94100	8192
94200	8192
94300	8192
94400	8192
94500	8192
94600	8192
94700	8192
94800	8192
94900	8192
95000	8192
95100	8192
95200	8192
95300	8192
95400	8192
95500	8192
95600	8192
95700	8192
95800	8192
95900	8192
96000	8192
96100	8192
96200	8192
96300	8192
96400	8192
96500	8192
96600	8192
96700	8192
96800	8192
96900	8192
97000	8192
97100	8192
97200	8192
97300	8192
97400	8192
97500	8192
97600	8192
97700	8192
97800	8192
97900	8192
98000	8192
98100	8192
98200	8192
98300	8192
98400	8192
98500	8192
98600	8192
98700	8192
98800	8192
98900	8192
99000	8192
99100	8192
99200	8192
99300	8192
99400	8192
99500	8192
99600	8192
99700	8192
99800	8192
99900	8192
100000	8192


==> old/submission/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	4
300	6
400	9
500	15
600	23
700	32
800	42
900	48
1000	59
1100	68
1200	80
1300	88
1400	99
1500	114
1600	131
1700	153
1800	170
1900	187
2000	204
2100	222
2200	245
2300	263
2400	286
2500	309
2600	333
2700	356
2800	379
2900	409
3000	441
3100	460
3200	479
3300	507
3400	538
3500	572
3600	601
3700	632
3800	657
3900	694
4000	727
4100	765
4200	797
4300	827
4400	863
4500	896
4600	934
4700	973
4800	1016
4900	1049
5000	1083
5100	1124
5200	1161
5300	1206
5400	1249
5500	1297
5600	1333
5700	1378
5800	1424
5900	1471
6000	1519
6100	1566
6200	1613
6300	1668
6400	1716
6500	1765
6600	1816
6700	1868
6800	1927
6900	1980
7000	2031
7100	2084
7200	2133
7300	2185
7400	2235
7500	2285
7600	2336
7700	2384
7800	2435
7900	2487
8000	2541
8100	2590
8200	2647
8300	2699
8400	2750
8500	2804
8600	2868
8700	2915
8800	2968
8900	3021
9000	3074
9100	3129
9200	3193
9300	3249
9400	3307
9500	3364
9600	3415
9700	3479
9800	3537
9900	3590
10000	3649
10100	3714
10200	3782
10300	3836
10400	3900
10500	3960
10600	4027
10700	4089
10800	4152
10900	4222
11000	4292
11100	4357
11200	4429
11300	4496
11400	4562
11500	4625
11600	4692
11700	4751
11800	4812
11900	4882
12000	4955
12100	5020
12200	5093
12300	5161
12400	5236
12500	5308
12600	5372
12700	5440
12800	5506
12900	5577
13000	5651
13100	5729
13200	5804
13300	5878
13400	5944
13500	6017
13600	6089
13700	6159
13800	6242
13900	6313
14000	6384
14100	6456
14200	6524
14300	6594
14400	6678
14500	6752
14600	6828
14700	6899
14800	6969
14900	7045
15000	7114
15100	7195
15200	7261
15300	7335
15400	7415
15500	7492
15600	7562
15700	7636
15800	7708
15900	7786
16000	7866
16100	7939
16200	8018
16300	8088
16400	8164
16500	8237
16600	8310
16700	8391
16800	8474
16900	8548
17000	8630
17100	8709
17200	8780
17300	8862
17400	8931
17500	9013
17600	9089
17700	9164
17800	9244
17900	9316
18000	9388
18100	9469
18200	9549
18300	9625
18400	9701
18500	9781
18600	9857
18700	9939
18800	10017
18900	10095
19000	10174
19100	10250
19200	10334
19300	10416
19400	10492
19500	10575
19600	10659
19700	10748
19800	10829
19900	10899
20000	10980
20100	11061
20200	11135
20300	11216
20400	11292
20500	11372
20600	11451
20700	11531
20800	11615
20900	11703
21000	11782
21100	11866
21200	11953
21300	12039
21400	12123
21500	12203
21600	12288
21700	12371
21800	12447
21900	12526
22000	12611
22100	12697
22200	12782
22300	12862
22400	12943
22500	13025
22600	13106
22700	13188
22800	13265
22900	13345
23000	13429
23100	13511
23200	13599
23300	13682
23400	13768
23500	13845
23600	13932
23700	14013
23800	14094
23900	14181
24000	14265
24100	14347
24200	14424
24300	14505
24400	14587
24500	14666
24600	14755
24700	14839
24800	14924
24900	15007
25000	15090
25100	15177
25200	15266
25300	15352
25400	15441
25500	15526
25600	15606
25700	15696
25800	15786
25900	15867
26000	15942
26100	16027
26200	16107
26300	16196
26400	16285
26500	16372
26600	16461
26700	16546
26800	16626
26900	16710
27000	16795
27100	16877
27200	16965
27300	17053
27400	17140
27500	17224
27600	17304
27700	17395
27800	17482
27900	17565
28000	17650
28100	17735
28200	17823
28300	17911
28400	18002
28500	18086
28600	18171
28700	18260
28800	18343
28900	18429
29000	18510
29100	18594
29200	18679
29300	18761
29400	18848
29500	18924
29600	19009
29700	19094
29800	19184
29900	19266
30000	19349
30100	19440
30200	19521
30300	19609
30400	19695
30500	19776
30600	19867
30700	19950
30800	20031
30900	20122
31000	20209
31100	20295
31200	20386
31300	20471
31400	20556
31500	20642
31600	20733
31700	20825
31800	20914
31900	21002
32000	21083
32100	21167
32200	21259
32300	21340
32400	21425
32500	21515
32600	21595
32700	21678
32800	21763
32900	21854
33000	21944
33100	22035
33200	22116
33300	22201
33400	22284
33500	22372
33600	22455
33700	22544
33800	22630
33900	22712
34000	22797
34100	22881
34200	22965
34300	23056
34400	23136
34500	23221
34600	23309
34700	23396
34800	23487
34900	23570
35000	23656
35100	23738
35200	23826
35300	23908
35400	23993
35500	24082
35600	24170
35700	24251
35800	24334
35900	24420
36000	24507
36100	24594
36200	24680
36300	24768
36400	24859
36500	24945
36600	25036
36700	25124
36800	25207
36900	25293
37000	25380
37100	25473
37200	25559
37300	25645
37400	25731
37500	25814
37600	25901
37700	25992
37800	26080
37900	26169
38000	26258
38100	26345
38200	26421
38300	26509
38400	26594
38500	26678
38600	26764
38700	26855
38800	26944
38900	27029
39000	27115
39100	27203
39200	27292
39300	27378
39400	27458
39500	27545
39600	27631
39700	27717
39800	27799
39900	27882
40000	27966
40100	28056
40200	28130
40300	28218
40400	28304
40500	28392
40600	28481
40700	28569
40800	28659
40900	28746
41000	28833
41100	28919
41200	29006
41300	29088
41400	29173
41500	29259
41600	29338
41700	29422
41800	29514
41900	29599
42000	29685
42100	29772
42200	29857
42300	29946
42400	30031
42500	30118
42600	30205
42700	30291
42800	30377
42900	30458
43000	30543
43100	30626
43200	30710
43300	30798
43400	30883
43500	30978
43600	31065
43700	31149
43800	31239
43900	31330
44000	31416
44100	31504
44200	31591
44300	31678
44400	31768
44500	31858
44600	31950
44700	32041
44800	32120
44900	32205
45000	32292
45100	32384
45200	32477
45300	32568
45400	32655
45500	32744
45600	32827
45700	32908
45800	32992
45900	33077
46000	33159
46100	33247
46200	33335
46300	33423
46400	33505
46500	33596
46600	33680
46700	33766
46800	33853
46900	33941
47000	34033
47100	34121
47200	34206
47300	34295
47400	34382
47500	34463
47600	34547
47700	34634
47800	34718
47900	34800
48000	34885
48100	34972
48200	35057
48300	35146
48400	35238
48500	35323
48600	35409
48700	35492
48800	35579
48900	35668
49000	35757
49100	35839
49200	35924
49300	36013
49400	36102
49500	36194
49600	36280
49700	36372
49800	36460
49900	36548
50000	36634
50100	36724
50200	36813
50300	36898
50400	36987
50500	37077
50600	37167
50700	37255
50800	37342
50900	37432
51000	37513
51100	37603
51200	37690
51300	37780
51400	37866
51500	37954
51600	38045
51700	38133
51800	38218
51900	38308
52000	38391
52100	38481
52200	38566
52300	38657
52400	38747
52500	38836
52600	38920
52700	39013
52800	39097
52900	39188
53000	39270
53100	39355
53200	39442
53300	39529
53400	39617
53500	39703
53600	39795
53700	39882
53800	39965
53900	40052
54000	40138
54100	40227
54200	40317
54300	40407
54400	40498
54500	40582
54600	40666
54700	40755
54800	40838
54900	40923
55000	41017
55100	41105
55200	41196
55300	41279
55400	41361
55500	41448
55600	41534
55700	41617
55800	41704
55900	41787
56000	41873
56100	41956
56200	42042
56300	42123
56400	42214
56500	42297
56600	42383
56700	42473
56800	42560
56900	42645
57000	42734
57100	42816
57200	42903
57300	42992
57400	43073
57500	43158
57600	43248
57700	43331
57800	43423
57900	43514
58000	43598
58100	43689
58200	43766
58300	43855
58400	43940
58500	44022
58600	44115
58700	44204
58800	44287
58900	44369
59000	44453
59100	44538
59200	44622
59300	44709
59400	44794
59500	44885
59600	44971
59700	45056
59800	45146
59900	45230
60000	45316
60100	45402
60200	45483
60300	45572
60400	45655
60500	45744
60600	45830
60700	45915
60800	46003
60900	46094
61000	46184
61100	46275
61200	46365
61300	46449
61400	46536
61500	46618
61600	46710
61700	46801
61800	46893
61900	46983
62000	47070
62100	47154
62200	47244
62300	47325
62400	47414
62500	47502
62600	47589
62700	47667
62800	47756
62900	47843
63000	47931
63100	48026
63200	48116
63300	48209
63400	48300
63500	48387
63600	48468
63700	48562
63800	48648
63900	48737
64000	48818
64100	48905
64200	48994
64300	49082
64400	49170
64500	49261
64600	49347
64700	49433
64800	49519
64900	49603
65000	49692
65100	49776
65200	49864
65300	49955
65400	50038
65500	50130
65600	50218
65700	50306
65800	50395
65900	50484
66000	50575
66100	50658
66200	50745
66300	50836
66400	50922
66500	51010
66600	51097
66700	51181
66800	51271
66900	51360
67000	51447
67100	51533
67200	51616
67300	51704
67400	51792
67500	51876
67600	51967
67700	52046
67800	52134
67900	52222
68000	52312
68100	52399
68200	52486
68300	52574
68400	52665
68500	52753
68600	52841
68700	52920
68800	53012
68900	53105
69000	53196
69100	53281
69200	53372
69300	53455
69400	53546
69500	53634
69600	53724
69700	53811
69800	53905
69900	53990
70000	54082
70100	54164
70200	54251
70300	54334
70400	54420
70500	54511
70600	54595
70700	54685
70800	54775
70900	54865
71000	54953
71100	55041
71200	55125
71300	55213
71400	55299
71500	55388
71600	55477
71700	55569
71800	55651
71900	55743
72000	55831
72100	55915
72200	56007
72300	56096
72400	56185
72500	56273
72600	56360
72700	56446
72800	56528
72900	56615
73000	56704
73100	56790
73200	56875
73300	56957
73400	57040
73500	57120
73600	57203
73700	57289
73800	57372
73900	57460
74000	57552
74100	57642
74200	57731
74300	57820
74400	57908
74500	57998
74600	58086
74700	58166
74800	58252
74900	58343
75000	58434
75100	58517
75200	58601
75300	58682
75400	58772
75500	58862
75600	58949
75700	59037
75800	59124
75900	59214
76000	59305
76100	59394
76200	59482
76300	59570
76400	59653
76500	59740
76600	59827
76700	59909
76800	60003
76900	60091
77000	60179
77100	60268
77200	60358
77300	60445
77400	60534
77500	60624
77600	60711
77700	60801
77800	60890
77900	60981
78000	61072
78100	61164
78200	61248
78300	61333
78400	61422
78500	61511
78600	61595
78700	61678
78800	61767
78900	61850
79000	61933
79100	62021
79200	62110
79300	62195
79400	62284
79500	62375
79600	62461
79700	62546
79800	62636
79900	62727
80000	62820
80100	62908
80200	62992
80300	63079
80400	63168
80500	63254
80600	63343
80700	63433
80800	63523
80900	63613
81000	63698
81100	63788
81200	63874
81300	63962
81400	64051
81500	64139
81600	64228
81700	64309
81800	64397
81900	64486
82000	64575
82100	64665
82200	64750
82300	64843
82400	64935
82500	65017
82600	65106
82700	65193
82800	65281
82900	65372
83000	65465
83100	65554
83200	65641
83300	65725
83400	65814
83500	65899
83600	65991
83700	66077
83800	66162
83900	66249
84000	66341
84100	66425
84200	66510
84300	66595
84400	66685
84500	66776
84600	66868
84700	66957
84800	67047
84900	67130
85000	67219
85100	67307
85200	67398
85300	67488
85400	67570
85500	67660
85600	67741
85700	67835
85800	67923
85900	68013
86000	68106
86100	68194
86200	68285
86300	68378
86400	68464
86500	68549
86600	68634
86700	68720
86800	68807
86900	68895
87000	68978
87100	69065
87200	69154
87300	69243
87400	69335
87500	69421
87600	69508
87700	69594
87800	69680
87900	69765
88000	69852
88100	69941
88200	70026
88300	70117
88400	70209
88500	70294
88600	70378
88700	70461
88800	70555
88900	70643
89000	70736
89100	70823
89200	70908
89300	70993
89400	71085
89500	71176
89600	71267
89700	71357
89800	71449
89900	71537
90000	71626
90100	71714
90200	71803
90300	71885
90400	71973
90500	72058
90600	72144
90700	72231
90800	72322
90900	72410
91000	72499
91100	72588
91200	72678
91300	72771
91400	72865
91500	72957
91600	73042
91700	73137
91800	73228
91900	73315
92000	73400
92100	73486
92200	73576
92300	73664
92400	73751
92500	73839
92600	73926
92700	74011
92800	74097
92900	74185
93000	74275
93100	74366
93200	74454
93300	74546
93400	74629
93500	74717
93600	74806
93700	74890
93800	74979
93900	75061
94000	75152
94100	75240
94200	75326
94300	75416
94400	75507
94500	75600
94600	75691
94700	75778
94800	75857
94900	75941
95000	76028
95100	76109
95200	76203
95300	76296
95400	76384
95500	76468
95600	76552
95700	76638
95800	76732
95900	76817
96000	76909
96100	76996
96200	77080
96300	77167
96400	77253
96500	77335
96600	77414
96700	77495
96800	77588
96900	77680
97000	77768
97100	77853
97200	77940
97300	78027
97400	78119
97500	78210
97600	78300
97700	78389
97800	78479
97900	78564
98000	78651
98100	78741
98200	78827
98300	78922
98400	79009
98500	79092
98600	79173
98700	79260
98800	79350
98900	79439
99000	79531
99100	79621
99200	79709
99300	79799
99400	79888
99500	79983
99600	80062
99700	80149
99800	80233
99900	80324
100000	80408


==> old/submission/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,98,1,1
200,197,1,2
300,296,1,3
400,395,1,4
500,491,1,8
600,588,2,10
700,683,2,15
800,783,2,15
900,879,3,18
1000,976,3,21
1100,1069,3,28
1200,1159,5,36
1300,1251,5,44
1400,1342,6,52
1500,1426,7,67
1600,1516,9,75
1700,1607,9,84
1800,1697,9,94
1900,1790,10,100
2000,1881,11,108
2100,1971,12,117
2200,2053,15,132
2300,2144,16,140
2400,2226,20,154
2500,2314,21,165
2600,2399,23,178
2700,2483,24,193
2800,2570,27,203
2900,2657,28,215
3000,2735,32,233
3100,2818,34,248
3200,2901,36,263
3300,2985,39,276
3400,3073,40,287
3500,3158,42,300
3600,3239,44,317
3700,3321,45,334
3800,3400,48,352
3900,3478,51,371
4000,3551,57,392
4100,3635,61,404
4200,3712,64,424
4300,3788,70,442
4400,3867,72,461
4500,3940,75,485
4600,4012,78,510
4700,4087,81,532
4800,4159,87,554
4900,4229,92,579
5000,4295,94,611
5100,4368,99,633
5200,4436,104,660
5300,4515,106,679
5400,4590,114,696
5500,4650,119,731
5600,4720,124,756
5700,4794,126,780
5800,4864,131,805
5900,4935,135,830
6000,5007,137,856
6100,5081,142,877
6200,5151,143,906
6300,5214,151,935
6400,5283,155,962
6500,5348,160,992
6600,5409,162,1029
6700,5475,166,1059
6800,5546,170,1084
6900,5604,177,1119
7000,5669,181,1150
7100,5737,186,1177
7200,5799,192,1209
7300,5862,195,1243
7400,5929,199,1272
7500,5997,204,1299
7600,6054,214,1332
7700,6113,221,1366
7800,6172,228,1400
7900,6242,230,1428
8000,6312,233,1455
8100,6377,235,1488
8200,6433,237,1530
8300,6495,241,1564
8400,6549,247,1604
8500,6601,253,1646
8600,6665,257,1678
8700,6726,261,1713
8800,6782,265,1753
8900,6840,268,1792
9000,6899,275,1826
9100,6959,280,1861
9200,7012,286,1902
9300,7076,291,1933
9400,7132,297,1971
9500,7189,304,2007
9600,7245,307,2048
9700,7305,312,2083
9800,7364,322,2114
9900,7423,326,2151
10000,7482,329,2189
10100,7541,331,2228
10200,7590,337,2273
10300,7634,345,2321
10400,7693,354,2353
10500,7752,361,2387
10600,7804,365,2431
10700,7864,372,2464
10800,7923,378,2499
10900,7979,384,2537
11000,8023,390,2587
11100,8069,396,2635
11200,8118,405,2677
11300,8170,409,2721
11400,8210,419,2771
11500,8260,429,2811
11600,8308,435,2857
11700,8365,442,2893
11800,8414,449,2937
11900,8458,454,2988
12000,8503,462,3035
12100,8542,467,3091
12200,8586,471,3143
12300,8636,478,3186
12400,8691,487,3222
12500,8743,495,3262
12600,8792,502,3306
12700,8839,510,3351
12800,8885,515,3400
12900,8920,523,3457
13000,8971,533,3496
13100,9020,541,3539
13200,9062,552,3586
13300,9103,557,3640
13400,9154,563,3683
13500,9196,570,3734
13600,9239,581,3780
13700,9280,587,3833
13800,9316,594,3890
13900,9362,600,3938
14000,9396,611,3993
14100,9446,616,4038
14200,9482,625,4093
14300,9527,631,4142
14400,9572,639,4189
14500,9603,648,4249
14600,9649,654,4297
14700,9691,664,4345
14800,9726,675,4399
14900,9768,679,4453
15000,9813,691,4496
15100,9847,697,4556
15200,9889,704,4607
15300,9932,708,4660
15400,9967,716,4717
15500,10008,726,4766
15600,10045,733,4822
15700,10090,737,4873
15800,10133,742,4925
15900,10167,749,4984
16000,10209,757,5034
16100,10247,766,5087
16200,10287,776,5137
16300,10325,785,5190
16400,10363,793,5244
16500,10407,802,5291
16600,10440,809,5351
16700,10480,815,5405
16800,10512,824,5464
16900,10554,831,5515
17000,10596,839,5565
17100,10631,848,5621
17200,10669,856,5675
17300,10706,864,5730
17400,10738,873,5789
17500,10771,882,5847
17600,10805,889,5906
17700,10845,899,5956
17800,10876,910,6014
17900,10906,920,6074
18000,10943,926,6131
18100,10975,936,6189
18200,11004,943,6253
18300,11038,951,6311
18400,11075,961,6364
18500,11107,972,6421
18600,11140,983,6477
18700,11180,987,6533
18800,11220,997,6583
18900,11247,1011,6642
19000,11277,1019,6704
19100,11306,1028,6766
19200,11332,1035,6833
19300,11367,1042,6891
19400,11400,1047,6953
19500,11425,1057,7018
19600,11453,1069,7078
19700,11483,1075,7142
19800,11517,1085,7198
19900,11551,1094,7255
20000,11578,1100,7322
20100,11617,1108,7375
20200,11648,1117,7435
20300,11675,1123,7502
20400,11712,1133,7555
20500,11744,1142,7614
20600,11769,1156,7675
20700,11798,1163,7739
20800,11826,1169,7805
20900,11856,1185,7859
21000,11875,1195,7930
21100,11907,1202,7991
21200,11941,1209,8050
21300,11972,1216,8112
21400,12006,1228,8166
21500,12037,1235,8228
21600,12064,1245,8291
21700,12089,1256,8355
21800,12106,1269,8425
21900,12132,1278,8490
22000,12154,1284,8562
22100,12184,1295,8621
22200,12207,1304,8689
22300,12223,1317,8760
22400,12257,1326,8817
22500,12286,1334,8880
22600,12306,1346,8948
22700,12329,1355,9016
22800,12356,1363,9081
22900,12385,1373,9142
23000,12410,1383,9207
23100,12433,1392,9275
23200,12455,1403,9342
23300,12480,1408,9412
23400,12507,1416,9477
23500,12530,1423,9547
23600,12543,1429,9628
23700,12556,1444,9700
23800,12576,1451,9773
23900,12601,1460,9839
24000,12629,1471,9900
24100,12654,1479,9967
24200,12675,1490,10035
24300,12696,1503,10101
24400,12723,1510,10167
24500,12746,1521,10233
24600,12764,1536,10300
24700,12790,1546,10364
24800,12817,1558,10425
24900,12844,1569,10487
25000,12861,1578,10561
25100,12886,1586,10628
25200,12916,1595,10689
25300,12940,1606,10754
25400,12962,1619,10819
25500,12980,1625,10895
25600,12996,1634,10970
25700,13019,1642,11039
25800,13037,1655,11108
25900,13055,1663,11182
26000,13076,1674,11250
26100,13100,1681,11319
26200,13120,1694,11386
26300,13136,1708,11456
26400,13156,1716,11528
26500,13184,1728,11588
26600,13205,1736,11659
26700,13224,1740,11736
26800,13241,1753,11806
26900,13264,1765,11871
27000,13280,1777,11943
27100,13298,1789,12013
27200,13320,1802,12078
27300,13338,1811,12151
27400,13355,1823,12222
27500,13390,1831,12279
27600,13406,1841,12353
27700,13433,1850,12417
27800,13455,1859,12486
27900,13471,1870,12559
28000,13492,1881,12627
28100,13507,1895,12698
28200,13530,1905,12765
28300,13547,1914,12839
28400,13566,1926,12908
28500,13584,1941,12975
28600,13606,1952,13042
28700,13621,1965,13114
28800,13643,1977,13180
28900,13661,1989,13250
29000,13677,2000,13323
29100,13688,2014,13398
29200,13703,2028,13469
29300,13719,2038,13543
29400,13741,2046,13613
29500,13753,2052,13695
29600,13771,2058,13771
29700,13794,2070,13836
29800,13808,2079,13913
29900,13831,2084,13985
30000,13850,2091,14059
30100,13872,2099,14129
30200,13887,2109,14204
30300,13909,2120,14271
30400,13925,2129,14346
30500,13942,2141,14417
30600,13954,2157,14489
30700,13970,2165,14565
30800,13988,2178,14634
30900,13997,2189,14714
31000,14013,2194,14793
31100,14029,2206,14865
31200,14045,2223,14932
31300,14058,2227,15015
31400,14077,2236,15087
31500,14091,2248,15161
31600,14107,2253,15240
31700,14123,2265,15312
31800,14133,2275,15392
31900,14148,2284,15468
32000,14163,2297,15540
32100,14170,2314,15616
32200,14185,2324,15691
32300,14194,2329,15777
32400,14207,2341,15852
32500,14221,2354,15925
32600,14231,2362,16007
32700,14241,2369,16090
32800,14255,2383,16162
32900,14265,2393,16242
33000,14276,2410,16314
33100,14293,2420,16387
33200,14301,2428,16471
33300,14312,2441,16547
33400,14330,2457,16613
33500,14340,2471,16689
33600,14347,2481,16772
33700,14364,2491,16845
33800,14371,2499,16930
33900,14379,2510,17011
34000,14392,2518,17090
34100,14408,2532,17160
34200,14413,2548,17239
34300,14424,2558,17318
34400,14436,2569,17395
34500,14449,2574,17477
34600,14461,2589,17550
34700,14474,2604,17622
34800,14483,2609,17708
34900,14496,2623,17781
35000,14507,2630,17863
35100,14524,2639,17937
35200,14537,2647,18016
35300,14552,2660,18088
35400,14560,2677,18163
35500,14571,2690,18239
35600,14580,2704,18316
35700,14592,2715,18393
35800,14602,2726,18472
35900,14611,2738,18551
36000,14619,2748,18633
36100,14630,2762,18708
36200,14642,2774,18784
36300,14651,2786,18863
36400,14660,2795,18945
36500,14670,2807,19023
36600,14681,2818,19101
36700,14691,2827,19182
36800,14703,2832,19265
36900,14709,2845,19346
37000,14716,2858,19426
37100,14731,2868,19501
37200,14745,2874,19581
37300,14754,2890,19656
37400,14762,2903,19735
37500,14768,2914,19818
37600,14776,2924,19900
37700,14786,2937,19977
37800,14797,2943,20060
37900,14810,2950,20140
38000,14820,2960,20220
38100,14833,2976,20291
38200,14846,2989,20365
38300,14859,3002,20439
38400,14863,3011,20526
38500,14874,3025,20601
38600,14885,3037,20678
38700,14890,3049,20761
38800,14897,3061,20842
38900,14903,3070,20927
39000,14913,3085,21002
39100,14928,3100,21072
39200,14934,3107,21159
39300,14942,3115,21243
39400,14950,3126,21324
39500,14956,3138,21406
39600,14972,3146,21482
39700,14982,3165,21553
39800,14992,3175,21633
39900,15001,3192,21707
40000,15009,3205,21786
40100,15017,3222,21861
40200,15029,3235,21936
40300,15044,3247,22009
40400,15049,3258,22093
40500,15056,3270,22174
40600,15064,3283,22253
40700,15069,3293,22338
40800,15075,3303,22422
40900,15086,3310,22504
41000,15094,3323,22583
41100,15099,3332,22669
41200,15106,3343,22751
41300,15117,3358,22825
41400,15125,3370,22905
41500,15129,3380,22991
41600,15136,3394,23070
41700,15142,3409,23149
41800,15152,3413,23235
41900,15164,3425,23311
42000,15169,3437,23394
42100,15182,3454,23464
42200,15185,3465,23550
42300,15191,3474,23635
42400,15201,3482,23717
42500,15209,3492,23799
42600,15215,3504,23881
42700,15221,3519,23960
42800,15229,3528,24043
42900,15238,3543,24119
43000,15244,3550,24206
43100,15250,3563,24287
43200,15257,3577,24366
43300,15262,3588,24450
43400,15271,3607,24522
43500,15280,3619,24601
43600,15292,3633,24675
43700,15296,3643,24761
43800,15300,3651,24849
43900,15303,3665,24932
44000,15311,3673,25016
44100,15313,3684,25103
44200,15321,3698,25181
44300,15325,3708,25267
44400,15332,3720,25348
44500,15337,3732,25431
44600,15341,3747,25512
44700,15347,3761,25592
44800,15354,3773,25673
44900,15361,3784,25755
45000,15367,3796,25837
45100,15372,3808,25920
45200,15383,3820,25997
45300,15388,3828,26084
45400,15393,3843,26164
45500,15397,3858,26245
45600,15402,3862,26336
45700,15408,3873,26419
45800,15413,3883,26504
45900,15421,3893,26586
46000,15429,3907,26664
46100,15434,3920,26746
46200,15439,3933,26828
46300,15447,3938,26915
46400,15452,3947,27001
46500,15456,3957,27087
46600,15461,3968,27171
46700,15466,3980,27254
46800,15476,3987,27337
46900,15485,3999,27416
47000,15493,4009,27498
47100,15495,4019,27586
47200,15500,4031,27669
47300,15507,4046,27747
47400,15515,4057,27828
47500,15517,4068,27915
47600,15524,4080,27996
47700,15527,4092,28081
47800,15528,4108,28164
47900,15534,4117,28249
48000,15541,4130,28329
48100,15544,4143,28413
48200,15546,4158,28496
48300,15550,4165,28585
48400,15553,4177,28670
48500,15557,4194,28749
48600,15561,4206,28833
48700,15571,4212,28917
48800,15576,4225,28999
48900,15577,4235,29088
49000,15579,4248,29173
49100,15583,4257,29260
49200,15589,4272,29339
49300,15593,4284,29423
49400,15595,4298,29507
49500,15600,4309,29591
49600,15606,4320,29674
49700,15612,4334,29754
49800,15615,4341,29844
49900,15619,4358,29923
50000,15625,4370,30005
50100,15629,4382,30089
50200,15634,4390,30176
50300,15635,4398,30267
50400,15639,4405,30356
50500,15645,4418,30437
50600,15649,4430,30521
50700,15654,4444,30602
50800,15659,4457,30684
50900,15662,4471,30767
51000,15667,4479,30854
51100,15670,4495,30935
51200,15674,4506,31020
51300,15679,4517,31104
51400,15689,4533,31178
51500,15694,4540,31266
51600,15701,4551,31348
51700,15707,4563,31430
51800,15709,4572,31519
51900,15713,4587,31600
52000,15717,4601,31682
52100,15721,4611,31768
52200,15723,4619,31858
52300,15725,4627,31948
52400,15728,4647,32025
52500,15735,4661,32104
52600,15737,4675,32188
52700,15743,4691,32266
52800,15746,4701,32353
52900,15747,4708,32445
53000,15752,4716,32532
53100,15757,4730,32613
53200,15759,4749,32692
53300,15761,4758,32781
53400,15767,4766,32867
53500,15770,4772,32958
53600,15772,4783,33045
53700,15774,4791,33135
53800,15777,4803,33220
53900,15778,4815,33307
54000,15781,4825,33394
54100,15788,4833,33479
54200,15791,4844,33565
54300,15796,4856,33648
54400,15799,4870,33731
54500,15800,4878,33822
54600,15802,4892,33906
54700,15806,4901,33993
54800,15811,4912,34077
54900,15817,4924,34159
55000,15819,4937,34244
55100,15821,4949,34330
55200,15823,4957,34420
55300,15827,4970,34503
55400,15833,4979,34588
55500,15837,4994,34669
55600,15841,5007,34752
55700,15844,5014,34842
55800,15846,5028,34926
55900,15848,5039,35013
56000,15852,5057,35091
56100,15852,5067,35181
56200,15858,5073,35269
56300,15861,5085,35354
56400,15865,5093,35442
56500,15871,5102,35527
56600,15874,5118,35608
56700,15874,5129,35697
56800,15878,5138,35784
56900,15880,5152,35868
57000,15882,5161,35957
57100,15886,5175,36039
57200,15889,5190,36121
57300,15891,5203,36206
57400,15894,5216,36290
57500,15897,5225,36378
57600,15901,5233,36466
57700,15907,5246,36547
57800,15909,5261,36630
57900,15914,5275,36711
58000,15915,5284,36801
58100,15919,5297,36884
58200,15922,5310,36968
58300,15925,5320,37055
58400,15930,5332,37138
58500,15934,5342,37224
58600,15936,5350,37314
58700,15940,5362,37398
58800,15942,5373,37485
58900,15950,5386,37564
59000,15953,5396,37651
59100,15958,5415,37727
59200,15960,5426,37814
59300,15961,5442,37897
59400,15963,5450,37987
59500,15966,5461,38073
59600,15967,5470,38163
59700,15972,5483,38245
59800,15974,5498,38328
59900,15976,5509,38415
60000,15977,5521,38502
60100,15980,5537,38583
60200,15980,5554,38666
60300,15983,5565,38752
60400,15986,5576,38838
60500,15988,5586,38926
60600,15991,5601,39008
60700,15995,5613,39092
60800,15996,5626,39178
60900,15998,5638,39264
61000,16000,5651,39349
61100,16004,5659,39437
61200,16004,5673,39523
61300,16006,5689,39605
61400,16006,5703,39691
61500,16009,5713,39778
61600,16014,5723,39863
61700,16020,5738,39942
61800,16024,5749,40027
61900,16024,5764,40112
62000,16025,5773,40202
62100,16029,5795,40276
62200,16033,5810,40357
62300,16037,5818,40445
62400,16039,5830,40531
62500,16041,5838,40621
62600,16044,5848,40708
62700,16046,5856,40798
62800,16046,5866,40888
62900,16047,5876,40977
63000,16049,5887,41064
63100,16051,5902,41147
63200,16056,5913,41231
63300,16060,5924,41316
63400,16062,5940,41398
63500,16063,5956,41481
63600,16064,5968,41568
63700,16066,5983,41651
63800,16067,5996,41737
63900,16068,6015,41817
64000,16070,6030,41900
64100,16073,6036,41991
64200,16074,6047,42079
64300,16075,6065,42160
64400,16077,6075,42248
64500,16079,6085,42336
64600,16082,6097,42421
64700,16084,6113,42503
64800,16084,6129,42587
64900,16086,6143,42671
65000,16088,6156,42756
65100,16088,6168,42844
65200,16091,6183,42926
65300,16094,6200,43006
65400,16098,6220,43082
65500,16101,6235,43164
65600,16103,6247,43250
65700,16105,6259,43336
65800,16106,6266,43428
65900,16107,6282,43511
66000,16109,6293,43598
66100,16113,6307,43680
66200,16114,6320,43766
66300,16115,6325,43860
66400,16118,6340,43942
66500,16118,6353,44029
66600,16120,6370,44110
66700,16120,6387,44193
66800,16123,6396,44281
66900,16123,6408,44369
67000,16123,6416,44461
67100,16124,6427,44549
67200,16124,6439,44637
67300,16124,6454,44722
67400,16128,6468,44804
67500,16130,6477,44893
67600,16132,6489,44979
67700,16134,6499,45067
67800,16135,6512,45153
67900,16136,6521,45243
68000,16136,6534,45330
68100,16137,6552,45411
68200,16138,6561,45501
68300,16139,6572,45589
68400,16140,6584,45676
68500,16142,6596,45762
68600,16147,6612,45841
68700,16148,6620,45932
68800,16149,6634,46017
68900,16150,6647,46103
69000,16151,6658,46191
69100,16152,6666,46282
69200,16154,6678,46368
69300,16156,6696,46448
69400,16157,6707,46536
69500,16158,6724,46618
69600,16159,6733,46708
69700,16161,6748,46791
69800,16165,6757,46878
69900,16166,6771,46963
70000,16169,6778,47053
70100,16171,6787,47142
70200,16172,6799,47229
70300,16173,6811,47316
70400,16175,6823,47402
70500,16178,6833,47489
70600,16178,6851,47571
70700,16180,6863,47657
70800,16180,6870,47750
70900,16180,6879,47841
71000,16180,6889,47931
71100,16180,6901,48019
71200,16182,6912,48106
71300,16182,6924,48194
71400,16182,6940,48278
71500,16183,6953,48364
71600,16188,6959,48453
71700,16190,6974,48536
71800,16191,6993,48616
71900,16193,7007,48700
72000,16193,7015,48792
72100,16193,7033,48874
72200,16195,7044,48961
72300,16197,7053,49050
72400,16198,7062,49140
72500,16199,7070,49231
72600,16203,7075,49322
72700,16204,7084,49412
72800,16205,7098,49497
72900,16205,7115,49580
73000,16207,7123,49670
73100,16208,7134,49758
73200,16210,7148,49842
73300,16211,7161,49928
73400,16211,7171,50018
73500,16212,7184,50104
73600,16213,7193,50194
73700,16217,7202,50281
73800,16217,7214,50369
73900,16218,7224,50458
74000,16220,7233,50547
74100,16221,7242,50637
74200,16222,7255,50723
74300,16223,7268,50809
74400,16223,7277,50900
74500,16225,7290,50985
74600,16227,7308,51065
74700,16228,7322,51150
74800,16228,7335,51237
74900,16228,7347,51325
75000,16231,7357,51412
75100,16231,7369,51500
75200,16231,7376,51593
75300,16233,7390,51677
75400,16234,7400,51766
75500,16234,7412,51854
75600,16235,7423,51942
75700,16236,7437,52027
75800,16237,7453,52110
75900,16240,7459,52201
76000,16242,7469,52289
76100,16243,7477,52380
76200,16243,7489,52468
76300,16244,7502,52554
76400,16245,7515,52640
76500,16245,7529,52726
76600,16246,7541,52813
76700,16246,7555,52899
76800,16246,7573,52981
76900,16246,7581,53073
77000,16247,7593,53160
77100,16249,7601,53250
77200,16250,7611,53339
77300,16250,7623,53427
77400,16251,7638,53511
77500,16251,7649,53600
77600,16253,7664,53683
77700,16253,7680,53767
77800,16254,7691,53855
77900,16255,7707,53938
78000,16257,7717,54026
78100,16258,7729,54113
78200,16258,7742,54200
78300,16258,7753,54289
78400,16258,7767,54375
78500,16258,7783,54459
78600,16260,7791,54549
78700,16261,7804,54635
78800,16263,7817,54720
78900,16263,7825,54812
79000,16263,7841,54896
79100,16264,7858,54978
79200,16265,7870,55065
79300,16266,7890,55144
79400,16266,7896,55238
79500,16266,7908,55326
79600,16266,7924,55410
79700,16268,7944,55488
79800,16269,7958,55573
79900,16269,7972,55659
80000,16269,7987,55744
80100,16270,7995,55835
80200,16271,8002,55927
80300,16271,8009,56020
80400,16272,8023,56105
80500,16274,8032,56194
80600,16275,8049,56276
80700,16277,8066,56357
80800,16277,8076,56447
80900,16279,8087,56534
81000,16279,8099,56622
81100,16279,8114,56707
81200,16279,8127,56794
81300,16279,8151,56870
81400,16279,8164,56957
81500,16279,8175,57046
81600,16279,8192,57129
81700,16279,8203,57218
81800,16280,8219,57301
81900,16281,8242,57377
82000,16282,8257,57461
82100,16283,8267,57550
82200,16284,8281,57635
82300,16284,8289,57727
82400,16284,8308,57808
82500,16284,8320,57896
82600,16284,8327,57989
82700,16284,8342,58074
82800,16286,8355,58159
82900,16286,8366,58248
83000,16287,8380,58333
83100,16287,8392,58421
83200,16288,8407,58505
83300,16289,8420,58591
83400,16290,8433,58677
83500,16290,8445,58765
83600,16291,8458,58851
83700,16291,8463,58946
83800,16291,8476,59033
83900,16291,8489,59120
84000,16293,8501,59206
84100,16294,8513,59293
84200,16295,8525,59380
84300,16295,8541,59464
84400,16295,8549,59556
84500,16295,8571,59634
84600,16295,8585,59720
84700,16295,8600,59805
84800,16295,8603,59902
84900,16296,8615,59989
85000,16296,8631,60073
85100,16296,8647,60157
85200,16296,8658,60246
85300,16296,8669,60335
85400,16296,8684,60420
85500,16296,8697,60507
85600,16297,8708,60595
85700,16299,8723,60678
85800,16300,8738,60762
85900,16300,8749,60851
86000,16300,8763,60937
86100,16301,8783,61016
86200,16302,8792,61106
86300,16302,8804,61194
86400,16302,8819,61279
86500,16302,8828,61370
86600,16302,8843,61455
86700,16302,8858,61540
86800,16302,8868,61630
86900,16302,8880,61718
87000,16303,8895,61802
87100,16304,8907,61889
87200,16304,8922,61974
87300,16305,8934,62061
87400,16305,8946,62149
87500,16305,8966,62229
87600,16306,8979,62315
87700,16306,8992,62402
87800,16308,9008,62484
87900,16309,9025,62566
88000,16309,9037,62654
88100,16309,9051,62740
88200,16309,9062,62829
88300,16309,9072,62919
88400,16309,9085,63006
88500,16309,9103,63088
88600,16309,9119,63172
88700,16311,9130,63259
88800,16311,9146,63343
88900,16312,9158,63430
89000,16312,9177,63511
89100,16312,9190,63598
89200,16313,9203,63684
89300,16313,9213,63774
89400,16313,9225,63862
89500,16313,9240,63947
89600,16313,9256,64031
89700,16314,9265,64121
89800,16314,9281,64205
89900,16315,9300,64285
90000,16316,9308,64376
90100,16316,9327,64457
90200,16317,9342,64541
90300,16317,9354,64629
90400,16317,9372,64711
90500,16318,9379,64803
90600,16320,9393,64887
90700,16320,9405,64975
90800,16320,9417,65063
90900,16320,9429,65151
91000,16320,9446,65234
91100,16321,9459,65320
91200,16321,9472,65407
91300,16321,9487,65492
91400,16321,9503,65576
91500,16321,9516,65663
91600,16321,9524,65755
91700,16321,9532,65847
91800,16322,9538,65940
91900,16322,9551,66027
92000,16322,9563,66115
92100,16322,9576,66202
92200,16324,9591,66285
92300,16324,9606,66370
92400,16324,9626,66450
92500,16324,9641,66535
92600,16324,9651,66625
92700,16324,9660,66716
92800,16324,9679,66797
92900,16324,9696,66880
93000,16325,9710,66965
93100,16326,9722,67052
93200,16326,9738,67136
93300,16326,9749,67225
93400,16326,9759,67315
93500,16326,9775,67399
93600,16327,9785,67488
93700,16327,9792,67581
93800,16327,9802,67671
93900,16327,9815,67758
94000,16327,9828,67845
94100,16327,9841,67932
94200,16328,9863,68009
94300,16328,9874,68098
94400,16331,9882,68187
94500,16331,9895,68274
94600,16332,9908,68360
94700,16332,9927,68441
94800,16333,9938,68529
94900,16333,9946,68621
95000,16334,9959,68707
95100,16334,9973,68793
95200,16335,9981,68884
95300,16336,9994,68970
95400,16337,10011,69052
95500,16337,10025,69138
95600,16338,10041,69221
95700,16338,10059,69303
95800,16339,10072,69389
95900,16339,10087,69474
96000,16339,10106,69555
96100,16339,10121,69640
96200,16340,10130,69730
96300,16340,10139,69821
96400,16341,10150,69909
96500,16341,10161,69998
96600,16341,10169,70090
96700,16341,10180,70179
96800,16342,10196,70262
96900,16342,10204,70354
97000,16342,10216,70442
97100,16342,10229,70529
97200,16342,10244,70614
97300,16342,10265,70693
97400,16342,10280,70778
97500,16342,10302,70856
97600,16342,10318,70940
97700,16342,10331,71027
97800,16342,10346,71112
97900,16342,10355,71203
98000,16343,10366,71291
98100,16345,10372,71383
98200,16345,10385,71470
98300,16345,10391,71564
98400,16345,10403,71652
98500,16346,10410,71744
98600,16346,10420,71834
98700,16346,10434,71920
98800,16346,10458,71996
98900,16346,10470,72084
99000,16346,10476,72178
99100,16346,10489,72265
99200,16346,10497,72357
99300,16346,10510,72444
99400,16347,10518,72535
99500,16347,10530,72623
99600,16347,10545,72708
99700,16347,10553,72800
99800,16347,10563,72890
99900,16347,10577,72976
100000,16347,10589,73064


==> old/submission/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	1
300	1
400	1
500	1
600	2
700	2
800	2
900	3
1000	3
1100	3
1200	5
1300	5
1400	6
1500	7
1600	9
1700	9
1800	9
1900	10
2000	11
2100	12
2200	15
2300	16
2400	20
2500	21
2600	23
2700	24
2800	27
2900	28
3000	32
3100	34
3200	36
3300	39
3400	40
3500	42
3600	44
3700	45
3800	48
3900	51
4000	57
4100	61
4200	64
4300	70
4400	72
4500	75
4600	78
4700	81
4800	87
4900	92
5000	94
5100	99
5200	104
5300	106
5400	114
5500	119
5600	124
5700	126
5800	131
5900	135
6000	137
6100	142
6200	143
6300	151
6400	155
6500	160
6600	162
6700	166
6800	170
6900	177
7000	181
7100	186
7200	192
7300	195
7400	199
7500	204
7600	214
7700	221
7800	228
7900	230
8000	233
8100	235
8200	237
8300	241
8400	247
8500	253
8600	257
8700	261
8800	265
8900	268
9000	275
9100	280
9200	286
9300	291
9400	297
9500	304
9600	307
9700	312
9800	322
9900	326
10000	329
10100	331
10200	337
10300	345
10400	354
10500	361
10600	365
10700	372
10800	378
10900	384
11000	390
11100	396
11200	405
11300	409
11400	419
11500	429
11600	435
11700	442
11800	449
11900	454
12000	462
12100	467
12200	471
12300	478
12400	487
12500	495
12600	502
12700	510
12800	515
12900	523
13000	533
13100	541
13200	552
13300	557
13400	563
13500	570
13600	581
13700	587
13800	594
13900	600
14000	611
14100	616
14200	625
14300	631
14400	639
14500	648
14600	654
14700	664
14800	675
14900	679
15000	691
15100	697
15200	704
15300	708
15400	716
15500	726
15600	733
15700	737
15800	742
15900	749
16000	757
16100	766
16200	776
16300	785
16400	793
16500	802
16600	809
16700	815
16800	824
16900	831
17000	839
17100	848
17200	856
17300	864
17400	873
17500	882
17600	889
17700	899
17800	910
17900	920
18000	926
18100	936
18200	943
18300	951
18400	961
18500	972
18600	983
18700	987
18800	997
18900	1011
19000	1019
19100	1028
19200	1035
19300	1042
19400	1047
19500	1057
19600	1069
19700	1075
19800	1085
19900	1094
20000	1100
20100	1108
20200	1117
20300	1123
20400	1133
20500	1142
20600	1156
20700	1163
20800	1169
20900	1185
21000	1195
21100	1202
21200	1209
21300	1216
21400	1228
21500	1235
21600	1245
21700	1256
21800	1269
21900	1278
22000	1284
22100	1295
22200	1304
22300	1317
22400	1326
22500	1334
22600	1346
22700	1355
22800	1363
22900	1373
23000	1383
23100	1392
23200	1403
23300	1408
23400	1416
23500	1423
23600	1429
23700	1444
23800	1451
23900	1460
24000	1471
24100	1479
24200	1490
24300	1503
24400	1510
24500	1521
24600	1536
24700	1546
24800	1558
24900	1569
25000	1578
25100	1586
25200	1595
25300	1606
25400	1619
25500	1625
25600	1634
25700	1642
25800	1655
25900	1663
26000	1674
26100	1681
26200	1694
26300	1708
26400	1716
26500	1728
26600	1736
26700	1740
26800	1753
26900	1765
27000	1777
27100	1789
27200	1802
27300	1811
27400	1823
27500	1831
27600	1841
27700	1850
27800	1859
27900	1870
28000	1881
28100	1895
28200	1905
28300	1914
28400	1926
28500	1941
28600	1952
28700	1965
28800	1977
28900	1989
29000	2000
29100	2014
29200	2028
29300	2038
29400	2046
29500	2052
29600	2058
29700	2070
29800	2079
29900	2084
30000	2091
30100	2099
30200	2109
30300	2120
30400	2129
30500	2141
30600	2157
30700	2165
30800	2178
30900	2189
31000	2194
31100	2206
31200	2223
31300	2227
31400	2236
31500	2248
31600	2253
31700	2265
31800	2275
31900	2284
32000	2297
32100	2314
32200	2324
32300	2329
32400	2341
32500	2354
32600	2362
32700	2369
32800	2383
32900	2393
33000	2410
33100	2420
33200	2428
33300	2441
33400	2457
33500	2471
33600	2481
33700	2491
33800	2499
33900	2510
34000	2518
34100	2532
34200	2548
34300	2558
34400	2569
34500	2574
34600	2589
34700	2604
34800	2609
34900	2623
35000	2630
35100	2639
35200	2647
35300	2660
35400	2677
35500	2690
35600	2704
35700	2715
35800	2726
35900	2738
36000	2748
36100	2762
36200	2774
36300	2786
36400	2795
36500	2807
36600	2818
36700	2827
36800	2832
36900	2845
37000	2858
37100	2868
37200	2874
37300	2890
37400	2903
37500	2914
37600	2924
37700	2937
37800	2943
37900	2950
38000	2960
38100	2976
38200	2989
38300	3002
38400	3011
38500	3025
38600	3037
38700	3049
38800	3061
38900	3070
39000	3085
39100	3100
39200	3107
39300	3115
39400	3126
39500	3138
39600	3146
39700	3165
39800	3175
39900	3192
40000	3205
40100	3222
40200	3235
40300	3247
40400	3258
40500	3270
40600	3283
40700	3293
40800	3303
40900	3310
41000	3323
41100	3332
41200	3343
41300	3358
41400	3370
41500	3380
41600	3394
41700	3409
41800	3413
41900	3425
42000	3437
42100	3454
42200	3465
42300	3474
42400	3482
42500	3492
42600	3504
42700	3519
42800	3528
42900	3543
43000	3550
43100	3563
43200	3577
43300	3588
43400	3607
43500	3619
43600	3633
43700	3643
43800	3651
43900	3665
44000	3673
44100	3684
44200	3698
44300	3708
44400	3720
44500	3732
44600	3747
44700	3761
44800	3773
44900	3784
45000	3796
45100	3808
45200	3820
45300	3828
45400	3843
45500	3858
45600	3862
45700	3873
45800	3883
45900	3893
46000	3907
46100	3920
46200	3933
46300	3938
46400	3947
46500	3957
46600	3968
46700	3980
46800	3987
46900	3999
47000	4009
47100	4019
47200	4031
47300	4046
47400	4057
47500	4068
47600	4080
47700	4092
47800	4108
47900	4117
48000	4130
48100	4143
48200	4158
48300	4165
48400	4177
48500	4194
48600	4206
48700	4212
48800	4225
48900	4235
49000	4248
49100	4257
49200	4272
49300	4284
49400	4298
49500	4309
49600	4320
49700	4334
49800	4341
49900	4358
50000	4370
50100	4382
50200	4390
50300	4398
50400	4405
50500	4418
50600	4430
50700	4444
50800	4457
50900	4471
51000	4479
51100	4495
51200	4506
51300	4517
51400	4533
51500	4540
51600	4551
51700	4563
51800	4572
51900	4587
52000	4601
52100	4611
52200	4619
52300	4627
52400	4647
52500	4661
52600	4675
52700	4691
52800	4701
52900	4708
53000	4716
53100	4730
53200	4749
53300	4758
53400	4766
53500	4772
53600	4783
53700	4791
53800	4803
53900	4815
54000	4825
54100	4833
54200	4844
54300	4856
54400	4870
54500	4878
54600	4892
54700	4901
54800	4912
54900	4924
55000	4937
55100	4949
55200	4957
55300	4970
55400	4979
55500	4994
55600	5007
55700	5014
55800	5028
55900	5039
56000	5057
56100	5067
56200	5073
56300	5085
56400	5093
56500	5102
56600	5118
56700	5129
56800	5138
56900	5152
57000	5161
57100	5175
57200	5190
57300	5203
57400	5216
57500	5225
57600	5233
57700	5246
57800	5261
57900	5275
58000	5284
58100	5297
58200	5310
58300	5320
58400	5332
58500	5342
58600	5350
58700	5362
58800	5373
58900	5386
59000	5396
59100	5415
59200	5426
59300	5442
59400	5450
59500	5461
59600	5470
59700	5483
59800	5498
59900	5509
60000	5521
60100	5537
60200	5554
60300	5565
60400	5576
60500	5586
60600	5601
60700	5613
60800	5626
60900	5638
61000	5651
61100	5659
61200	5673
61300	5689
61400	5703
61500	5713
61600	5723
61700	5738
61800	5749
61900	5764
62000	5773
62100	5795
62200	5810
62300	5818
62400	5830
62500	5838
62600	5848
62700	5856
62800	5866
62900	5876
63000	5887
63100	5902
63200	5913
63300	5924
63400	5940
63500	5956
63600	5968
63700	5983
63800	5996
63900	6015
64000	6030
64100	6036
64200	6047
64300	6065
64400	6075
64500	6085
64600	6097
64700	6113
64800	6129
64900	6143
65000	6156
65100	6168
65200	6183
65300	6200
65400	6220
65500	6235
65600	6247
65700	6259
65800	6266
65900	6282
66000	6293
66100	6307
66200	6320
66300	6325
66400	6340
66500	6353
66600	6370
66700	6387
66800	6396
66900	6408
67000	6416
67100	6427
67200	6439
67300	6454
67400	6468
67500	6477
67600	6489
67700	6499
67800	6512
67900	6521
68000	6534
68100	6552
68200	6561
68300	6572
68400	6584
68500	6596
68600	6612
68700	6620
68800	6634
68900	6647
69000	6658
69100	6666
69200	6678
69300	6696
69400	6707
69500	6724
69600	6733
69700	6748
69800	6757
69900	6771
70000	6778
70100	6787
70200	6799
70300	6811
70400	6823
70500	6833
70600	6851
70700	6863
70800	6870
70900	6879
71000	6889
71100	6901
71200	6912
71300	6924
71400	6940
71500	6953
71600	6959
71700	6974
71800	6993
71900	7007
72000	7015
72100	7033
72200	7044
72300	7053
72400	7062
72500	7070
72600	7075
72700	7084
72800	7098
72900	7115
73000	7123
73100	7134
73200	7148
73300	7161
73400	7171
73500	7184
73600	7193
73700	7202
73800	7214
73900	7224
74000	7233
74100	7242
74200	7255
74300	7268
74400	7277
74500	7290
74600	7308
74700	7322
74800	7335
74900	7347
75000	7357
75100	7369
75200	7376
75300	7390
75400	7400
75500	7412
75600	7423
75700	7437
75800	7453
75900	7459
76000	7469
76100	7477
76200	7489
76300	7502
76400	7515
76500	7529
76600	7541
76700	7555
76800	7573
76900	7581
77000	7593
77100	7601
77200	7611
77300	7623
77400	7638
77500	7649
77600	7664
77700	7680
77800	7691
77900	7707
78000	7717
78100	7729
78200	7742
78300	7753
78400	7767
78500	7783
78600	7791
78700	7804
78800	7817
78900	7825
79000	7841
79100	7858
79200	7870
79300	7890
79400	7896
79500	7908
79600	7924
79700	7944
79800	7958
79900	7972
80000	7987
80100	7995
80200	8002
80300	8009
80400	8023
80500	8032
80600	8049
80700	8066
80800	8076
80900	8087
81000	8099
81100	8114
81200	8127
81300	8151
81400	8164
81500	8175
81600	8192
81700	8203
81800	8219
81900	8242
82000	8257
82100	8267
82200	8281
82300	8289
82400	8308
82500	8320
82600	8327
82700	8342
82800	8355
82900	8366
83000	8380
83100	8392
83200	8407
83300	8420
83400	8433
83500	8445
83600	8458
83700	8463
83800	8476
83900	8489
84000	8501
84100	8513
84200	8525
84300	8541
84400	8549
84500	8571
84600	8585
84700	8600
84800	8603
84900	8615
85000	8631
85100	8647
85200	8658
85300	8669
85400	8684
85500	8697
85600	8708
85700	8723
85800	8738
85900	8749
86000	8763
86100	8783
86200	8792
86300	8804
86400	8819
86500	8828
86600	8843
86700	8858
86800	8868
86900	8880
87000	8895
87100	8907
87200	8922
87300	8934
87400	8946
87500	8966
87600	8979
87700	8992
87800	9008
87900	9025
88000	9037
88100	9051
88200	9062
88300	9072
88400	9085
88500	9103
88600	9119
88700	9130
88800	9146
88900	9158
89000	9177
89100	9190
89200	9203
89300	9213
89400	9225
89500	9240
89600	9256
89700	9265
89800	9281
89900	9300
90000	9308
90100	9327
90200	9342
90300	9354
90400	9372
90500	9379
90600	9393
90700	9405
90800	9417
90900	9429
91000	9446
91100	9459
91200	9472
91300	9487
91400	9503
91500	9516
91600	9524
91700	9532
91800	9538
91900	9551
92000	9563
92100	9576
92200	9591
92300	9606
92400	9626
92500	9641
92600	9651
92700	9660
92800	9679
92900	9696
93000	9710
93100	9722
93200	9738
93300	9749
93400	9759
93500	9775
93600	9785
93700	9792
93800	9802
93900	9815
94000	9828
94100	9841
94200	9863
94300	9874
94400	9882
94500	9895
94600	9908
94700	9927
94800	9938
94900	9946
95000	9959
95100	9973
95200	9981
95300	9994
95400	10011
95500	10025
95600	10041
95700	10059
95800	10072
95900	10087
96000	10106
96100	10121
96200	10130
96300	10139
96400	10150
96500	10161
96600	10169
96700	10180
96800	10196
96900	10204
97000	10216
97100	10229
97200	10244
97300	10265
97400	10280
97500	10302
97600	10318
97700	10331
97800	10346
97900	10355
98000	10366
98100	10372
98200	10385
98300	10391
98400	10403
98500	10410
98600	10420
98700	10434
98800	10458
98900	10470
99000	10476
99100	10489
99200	10497
99300	10510
99400	10518
99500	10530
99600	10545
99700	10553
99800	10563
99900	10577
100000	10589


==> old/submission/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	98
200	197
300	296
400	395
500	491
600	588
700	683
800	783
900	879
1000	976
1100	1069
1200	1159
1300	1251
1400	1342
1500	1426
1600	1516
1700	1607
1800	1697
1900	1790
2000	1881
2100	1971
2200	2053
2300	2144
2400	2226
2500	2314
2600	2399
2700	2483
2800	2570
2900	2657
3000	2735
3100	2818
3200	2901
3300	2985
3400	3073
3500	3158
3600	3239
3700	3321
3800	3400
3900	3478
4000	3551
4100	3635
4200	3712
4300	3788
4400	3867
4500	3940
4600	4012
4700	4087
4800	4159
4900	4229
5000	4295
5100	4368
5200	4436
5300	4515
5400	4590
5500	4650
5600	4720
5700	4794
5800	4864
5900	4935
6000	5007
6100	5081
6200	5151
6300	5214
6400	5283
6500	5348
6600	5409
6700	5475
6800	5546
6900	5604
7000	5669
7100	5737
7200	5799
7300	5862
7400	5929
7500	5997
7600	6054
7700	6113
7800	6172
7900	6242
8000	6312
8100	6377
8200	6433
8300	6495
8400	6549
8500	6601
8600	6665
8700	6726
8800	6782
8900	6840
9000	6899
9100	6959
9200	7012
9300	7076
9400	7132
9500	7189
9600	7245
9700	7305
9800	7364
9900	7423
10000	7482
10100	7541
10200	7590
10300	7634
10400	7693
10500	7752
10600	7804
10700	7864
10800	7923
10900	7979
11000	8023
11100	8069
11200	8118
11300	8170
11400	8210
11500	8260
11600	8308
11700	8365
11800	8414
11900	8458
12000	8503
12100	8542
12200	8586
12300	8636
12400	8691
12500	8743
12600	8792
12700	8839
12800	8885
12900	8920
13000	8971
13100	9020
13200	9062
13300	9103
13400	9154
13500	9196
13600	9239
13700	9280
13800	9316
13900	9362
14000	9396
14100	9446
14200	9482
14300	9527
14400	9572
14500	9603
14600	9649
14700	9691
14800	9726
14900	9768
15000	9813
15100	9847
15200	9889
15300	9932
15400	9967
15500	10008
15600	10045
15700	10090
15800	10133
15900	10167
16000	10209
16100	10247
16200	10287
16300	10325
16400	10363
16500	10407
16600	10440
16700	10480
16800	10512
16900	10554
17000	10596
17100	10631
17200	10669
17300	10706
17400	10738
17500	10771
17600	10805
17700	10845
17800	10876
17900	10906
18000	10943
18100	10975
18200	11004
18300	11038
18400	11075
18500	11107
18600	11140
18700	11180
18800	11220
18900	11247
19000	11277
19100	11306
19200	11332
19300	11367
19400	11400
19500	11425
19600	11453
19700	11483
19800	11517
19900	11551
20000	11578
20100	11617
20200	11648
20300	11675
20400	11712
20500	11744
20600	11769
20700	11798
20800	11826
20900	11856
21000	11875
21100	11907
21200	11941
21300	11972
21400	12006
21500	12037
21600	12064
21700	12089
21800	12106
21900	12132
22000	12154
22100	12184
22200	12207
22300	12223
22400	12257
22500	12286
22600	12306
22700	12329
22800	12356
22900	12385
23000	12410
23100	12433
23200	12455
23300	12480
23400	12507
23500	12530
23600	12543
23700	12556
23800	12576
23900	12601
24000	12629
24100	12654
24200	12675
24300	12696
24400	12723
24500	12746
24600	12764
24700	12790
24800	12817
24900	12844
25000	12861
25100	12886
25200	12916
25300	12940
25400	12962
25500	12980
25600	12996
25700	13019
25800	13037
25900	13055
26000	13076
26100	13100
26200	13120
26300	13136
26400	13156
26500	13184
26600	13205
26700	13224
26800	13241
26900	13264
27000	13280
27100	13298
27200	13320
27300	13338
27400	13355
27500	13390
27600	13406
27700	13433
27800	13455
27900	13471
28000	13492
28100	13507
28200	13530
28300	13547
28400	13566
28500	13584
28600	13606
28700	13621
28800	13643
28900	13661
29000	13677
29100	13688
29200	13703
29300	13719
29400	13741
29500	13753
29600	13771
29700	13794
29800	13808
29900	13831
30000	13850
30100	13872
30200	13887
30300	13909
30400	13925
30500	13942
30600	13954
30700	13970
30800	13988
30900	13997
31000	14013
31100	14029
31200	14045
31300	14058
31400	14077
31500	14091
31600	14107
31700	14123
31800	14133
31900	14148
32000	14163
32100	14170
32200	14185
32300	14194
32400	14207
32500	14221
32600	14231
32700	14241
32800	14255
32900	14265
33000	14276
33100	14293
33200	14301
33300	14312
33400	14330
33500	14340
33600	14347
33700	14364
33800	14371
33900	14379
34000	14392
34100	14408
34200	14413
34300	14424
34400	14436
34500	14449
34600	14461
34700	14474
34800	14483
34900	14496
35000	14507
35100	14524
35200	14537
35300	14552
35400	14560
35500	14571
35600	14580
35700	14592
35800	14602
35900	14611
36000	14619
36100	14630
36200	14642
36300	14651
36400	14660
36500	14670
36600	14681
36700	14691
36800	14703
36900	14709
37000	14716
37100	14731
37200	14745
37300	14754
37400	14762
37500	14768
37600	14776
37700	14786
37800	14797
37900	14810
38000	14820
38100	14833
38200	14846
38300	14859
38400	14863
38500	14874
38600	14885
38700	14890
38800	14897
38900	14903
39000	14913
39100	14928
39200	14934
39300	14942
39400	14950
39500	14956
39600	14972
39700	14982
39800	14992
39900	15001
40000	15009
40100	15017
40200	15029
40300	15044
40400	15049
40500	15056
40600	15064
40700	15069
40800	15075
40900	15086
41000	15094
41100	15099
41200	15106
41300	15117
41400	15125
41500	15129
41600	15136
41700	15142
41800	15152
41900	15164
42000	15169
42100	15182
42200	15185
42300	15191
42400	15201
42500	15209
42600	15215
42700	15221
42800	15229
42900	15238
43000	15244
43100	15250
43200	15257
43300	15262
43400	15271
43500	15280
43600	15292
43700	15296
43800	15300
43900	15303
44000	15311
44100	15313
44200	15321
44300	15325
44400	15332
44500	15337
44600	15341
44700	15347
44800	15354
44900	15361
45000	15367
45100	15372
45200	15383
45300	15388
45400	15393
45500	15397
45600	15402
45700	15408
45800	15413
45900	15421
46000	15429
46100	15434
46200	15439
46300	15447
46400	15452
46500	15456
46600	15461
46700	15466
46800	15476
46900	15485
47000	15493
47100	15495
47200	15500
47300	15507
47400	15515
47500	15517
47600	15524
47700	15527
47800	15528
47900	15534
48000	15541
48100	15544
48200	15546
48300	15550
48400	15553
48500	15557
48600	15561
48700	15571
48800	15576
48900	15577
49000	15579
49100	15583
49200	15589
49300	15593
49400	15595
49500	15600
49600	15606
49700	15612
49800	15615
49900	15619
50000	15625
50100	15629
50200	15634
50300	15635
50400	15639
50500	15645
50600	15649
50700	15654
50800	15659
50900	15662
51000	15667
51100	15670
51200	15674
51300	15679
51400	15689
51500	15694
51600	15701
51700	15707
51800	15709
51900	15713
52000	15717
52100	15721
52200	15723
52300	15725
52400	15728
52500	15735
52600	15737
52700	15743
52800	15746
52900	15747
53000	15752
53100	15757
53200	15759
53300	15761
53400	15767
53500	15770
53600	15772
53700	15774
53800	15777
53900	15778
54000	15781
54100	15788
54200	15791
54300	15796
54400	15799
54500	15800
54600	15802
54700	15806
54800	15811
54900	15817
55000	15819
55100	15821
55200	15823
55300	15827
55400	15833
55500	15837
55600	15841
55700	15844
55800	15846
55900	15848
56000	15852
56100	15852
56200	15858
56300	15861
56400	15865
56500	15871
56600	15874
56700	15874
56800	15878
56900	15880
57000	15882
57100	15886
57200	15889
57300	15891
57400	15894
57500	15897
57600	15901
57700	15907
57800	15909
57900	15914
58000	15915
58100	15919
58200	15922
58300	15925
58400	15930
58500	15934
58600	15936
58700	15940
58800	15942
58900	15950
59000	15953
59100	15958
59200	15960
59300	15961
59400	15963
59500	15966
59600	15967
59700	15972
59800	15974
59900	15976
60000	15977
60100	15980
60200	15980
60300	15983
60400	15986
60500	15988
60600	15991
60700	15995
60800	15996
60900	15998
61000	16000
61100	16004
61200	16004
61300	16006
61400	16006
61500	16009
61600	16014
61700	16020
61800	16024
61900	16024
62000	16025
62100	16029
62200	16033
62300	16037
62400	16039
62500	16041
62600	16044
62700	16046
62800	16046
62900	16047
63000	16049
63100	16051
63200	16056
63300	16060
63400	16062
63500	16063
63600	16064
63700	16066
63800	16067
63900	16068
64000	16070
64100	16073
64200	16074
64300	16075
64400	16077
64500	16079
64600	16082
64700	16084
64800	16084
64900	16086
65000	16088
65100	16088
65200	16091
65300	16094
65400	16098
65500	16101
65600	16103
65700	16105
65800	16106
65900	16107
66000	16109
66100	16113
66200	16114
66300	16115
66400	16118
66500	16118
66600	16120
66700	16120
66800	16123
66900	16123
67000	16123
67100	16124
67200	16124
67300	16124
67400	16128
67500	16130
67600	16132
67700	16134
67800	16135
67900	16136
68000	16136
68100	16137
68200	16138
68300	16139
68400	16140
68500	16142
68600	16147
68700	16148
68800	16149
68900	16150
69000	16151
69100	16152
69200	16154
69300	16156
69400	16157
69500	16158
69600	16159
69700	16161
69800	16165
69900	16166
70000	16169
70100	16171
70200	16172
70300	16173
70400	16175
70500	16178
70600	16178
70700	16180
70800	16180
70900	16180
71000	16180
71100	16180
71200	16182
71300	16182
71400	16182
71500	16183
71600	16188
71700	16190
71800	16191
71900	16193
72000	16193
72100	16193
72200	16195
72300	16197
72400	16198
72500	16199
72600	16203
72700	16204
72800	16205
72900	16205
73000	16207
73100	16208
73200	16210
73300	16211
73400	16211
73500	16212
73600	16213
73700	16217
73800	16217
73900	16218
74000	16220
74100	16221
74200	16222
74300	16223
74400	16223
74500	16225
74600	16227
74700	16228
74800	16228
74900	16228
75000	16231
75100	16231
75200	16231
75300	16233
75400	16234
75500	16234
75600	16235
75700	16236
75800	16237
75900	16240
76000	16242
76100	16243
76200	16243
76300	16244
76400	16245
76500	16245
76600	16246
76700	16246
76800	16246
76900	16246
77000	16247
77100	16249
77200	16250
77300	16250
77400	16251
77500	16251
77600	16253
77700	16253
77800	16254
77900	16255
78000	16257
78100	16258
78200	16258
78300	16258
78400	16258
78500	16258
78600	16260
78700	16261
78800	16263
78900	16263
79000	16263
79100	16264
79200	16265
79300	16266
79400	16266
79500	16266
79600	16266
79700	16268
79800	16269
79900	16269
80000	16269
80100	16270
80200	16271
80300	16271
80400	16272
80500	16274
80600	16275
80700	16277
80800	16277
80900	16279
81000	16279
81100	16279
81200	16279
81300	16279
81400	16279
81500	16279
81600	16279
81700	16279
81800	16280
81900	16281
82000	16282
82100	16283
82200	16284
82300	16284
82400	16284
82500	16284
82600	16284
82700	16284
82800	16286
82900	16286
83000	16287
83100	16287
83200	16288
83300	16289
83400	16290
83500	16290
83600	16291
83700	16291
83800	16291
83900	16291
84000	16293
84100	16294
84200	16295
84300	16295
84400	16295
84500	16295
84600	16295
84700	16295
84800	16295
84900	16296
85000	16296
85100	16296
85200	16296
85300	16296
85400	16296
85500	16296
85600	16297
85700	16299
85800	16300
85900	16300
86000	16300
86100	16301
86200	16302
86300	16302
86400	16302
86500	16302
86600	16302
86700	16302
86800	16302
86900	16302
87000	16303
87100	16304
87200	16304
87300	16305
87400	16305
87500	16305
87600	16306
87700	16306
87800	16308
87900	16309
88000	16309
88100	16309
88200	16309
88300	16309
88400	16309
88500	16309
88600	16309
88700	16311
88800	16311
88900	16312
89000	16312
89100	16312
89200	16313
89300	16313
89400	16313
89500	16313
89600	16313
89700	16314
89800	16314
89900	16315
90000	16316
90100	16316
90200	16317
90300	16317
90400	16317
90500	16318
90600	16320
90700	16320
90800	16320
90900	16320
91000	16320
91100	16321
91200	16321
91300	16321
91400	16321
91500	16321
91600	16321
91700	16321
91800	16322
91900	16322
92000	16322
92100	16322
92200	16324
92300	16324
92400	16324
92500	16324
92600	16324
92700	16324
92800	16324
92900	16324
93000	16325
93100	16326
93200	16326
93300	16326
93400	16326
93500	16326
93600	16327
93700	16327
93800	16327
93900	16327
94000	16327
94100	16327
94200	16328
94300	16328
94400	16331
94500	16331
94600	16332
94700	16332
94800	16333
94900	16333
95000	16334
95100	16334
95200	16335
95300	16336
95400	16337
95500	16337
95600	16338
95700	16338
95800	16339
95900	16339
96000	16339
96100	16339
96200	16340
96300	16340
96400	16341
96500	16341
96600	16341
96700	16341
96800	16342
96900	16342
97000	16342
97100	16342
97200	16342
97300	16342
97400	16342
97500	16342
97600	16342
97700	16342
97800	16342
97900	16342
98000	16343
98100	16345
98200	16345
98300	16345
98400	16345
98500	16346
98600	16346
98700	16346
98800	16346
98900	16346
99000	16346
99100	16346
99200	16346
99300	16346
99400	16347
99500	16347
99600	16347
99700	16347
99800	16347
99900	16347
100000	16347


==> old/submission/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	2
300	3
400	4
500	8
600	10
700	15
800	15
900	18
1000	21
1100	28
1200	36
1300	44
1400	52
1500	67
1600	75
1700	84
1800	94
1900	100
2000	108
2100	117
2200	132
2300	140
2400	154
2500	165
2600	178
2700	193
2800	203
2900	215
3000	233
3100	248
3200	263
3300	276
3400	287
3500	300
3600	317
3700	334
3800	352
3900	371
4000	392
4100	404
4200	424
4300	442
4400	461
4500	485
4600	510
4700	532
4800	554
4900	579
5000	611
5100	633
5200	660
5300	679
5400	696
5500	731
5600	756
5700	780
5800	805
5900	830
6000	856
6100	877
6200	906
6300	935
6400	962
6500	992
6600	1029
6700	1059
6800	1084
6900	1119
7000	1150
7100	1177
7200	1209
7300	1243
7400	1272
7500	1299
7600	1332
7700	1366
7800	1400
7900	1428
8000	1455
8100	1488
8200	1530
8300	1564
8400	1604
8500	1646
8600	1678
8700	1713
8800	1753
8900	1792
9000	1826
9100	1861
9200	1902
9300	1933
9400	1971
9500	2007
9600	2048
9700	2083
9800	2114
9900	2151
10000	2189
10100	2228
10200	2273
10300	2321
10400	2353
10500	2387
10600	2431
10700	2464
10800	2499
10900	2537
11000	2587
11100	2635
11200	2677
11300	2721
11400	2771
11500	2811
11600	2857
11700	2893
11800	2937
11900	2988
12000	3035
12100	3091
12200	3143
12300	3186
12400	3222
12500	3262
12600	3306
12700	3351
12800	3400
12900	3457
13000	3496
13100	3539
13200	3586
13300	3640
13400	3683
13500	3734
13600	3780
13700	3833
13800	3890
13900	3938
14000	3993
14100	4038
14200	4093
14300	4142
14400	4189
14500	4249
14600	4297
14700	4345
14800	4399
14900	4453
15000	4496
15100	4556
15200	4607
15300	4660
15400	4717
15500	4766
15600	4822
15700	4873
15800	4925
15900	4984
16000	5034
16100	5087
16200	5137
16300	5190
16400	5244
16500	5291
16600	5351
16700	5405
16800	5464
16900	5515
17000	5565
17100	5621
17200	5675
17300	5730
17400	5789
17500	5847
17600	5906
17700	5956
17800	6014
17900	6074
18000	6131
18100	6189
18200	6253
18300	6311
18400	6364
18500	6421
18600	6477
18700	6533
18800	6583
18900	6642
19000	6704
19100	6766
19200	6833
19300	6891
19400	6953
19500	7018
19600	7078
19700	7142
19800	7198
19900	7255
20000	7322
20100	7375
20200	7435
20300	7502
20400	7555
20500	7614
20600	7675
20700	7739
20800	7805
20900	7859
21000	7930
21100	7991
21200	8050
21300	8112
21400	8166
21500	8228
21600	8291
21700	8355
21800	8425
21900	8490
22000	8562
22100	8621
22200	8689
22300	8760
22400	8817
22500	8880
22600	8948
22700	9016
22800	9081
22900	9142
23000	9207
23100	9275
23200	9342
23300	9412
23400	9477
23500	9547
23600	9628
23700	9700
23800	9773
23900	9839
24000	9900
24100	9967
24200	10035
24300	10101
24400	10167
24500	10233
24600	10300
24700	10364
24800	10425
24900	10487
25000	10561
25100	10628
25200	10689
25300	10754
25400	10819
25500	10895
25600	10970
25700	11039
25800	11108
25900	11182
26000	11250
26100	11319
26200	11386
26300	11456
26400	11528
26500	11588
26600	11659
26700	11736
26800	11806
26900	11871
27000	11943
27100	12013
27200	12078
27300	12151
27400	12222
27500	12279
27600	12353
27700	12417
27800	12486
27900	12559
28000	12627
28100	12698
28200	12765
28300	12839
28400	12908
28500	12975
28600	13042
28700	13114
28800	13180
28900	13250
29000	13323
29100	13398
29200	13469
29300	13543
29400	13613
29500	13695
29600	13771
29700	13836
29800	13913
29900	13985
30000	14059
30100	14129
30200	14204
30300	14271
30400	14346
30500	14417
30600	14489
30700	14565
30800	14634
30900	14714
31000	14793
31100	14865
31200	14932
31300	15015
31400	15087
31500	15161
31600	15240
31700	15312
31800	15392
31900	15468
32000	15540
32100	15616
32200	15691
32300	15777
32400	15852
32500	15925
32600	16007
32700	16090
32800	16162
32900	16242
33000	16314
33100	16387
33200	16471
33300	16547
33400	16613
33500	16689
33600	16772
33700	16845
33800	16930
33900	17011
34000	17090
34100	17160
34200	17239
34300	17318
34400	17395
34500	17477
34600	17550
34700	17622
34800	17708
34900	17781
35000	17863
35100	17937
35200	18016
35300	18088
35400	18163
35500	18239
35600	18316
35700	18393
35800	18472
35900	18551
36000	18633
36100	18708
36200	18784
36300	18863
36400	18945
36500	19023
36600	19101
36700	19182
36800	19265
36900	19346
37000	19426
37100	19501
37200	19581
37300	19656
37400	19735
37500	19818
37600	19900
37700	19977
37800	20060
37900	20140
38000	20220
38100	20291
38200	20365
38300	20439
38400	20526
38500	20601
38600	20678
38700	20761
38800	20842
38900	20927
39000	21002
39100	21072
39200	21159
39300	21243
39400	21324
39500	21406
39600	21482
39700	21553
39800	21633
39900	21707
40000	21786
40100	21861
40200	21936
40300	22009
40400	22093
40500	22174
40600	22253
40700	22338
40800	22422
40900	22504
41000	22583
41100	22669
41200	22751
41300	22825
41400	22905
41500	22991
41600	23070
41700	23149
41800	23235
41900	23311
42000	23394
42100	23464
42200	23550
42300	23635
42400	23717
42500	23799
42600	23881
42700	23960
42800	24043
42900	24119
43000	24206
43100	24287
43200	24366
43300	24450
43400	24522
43500	24601
43600	24675
43700	24761
43800	24849
43900	24932
44000	25016
44100	25103
44200	25181
44300	25267
44400	25348
44500	25431
44600	25512
44700	25592
44800	25673
44900	25755
45000	25837
45100	25920
45200	25997
45300	26084
45400	26164
45500	26245
45600	26336
45700	26419
45800	26504
45900	26586
46000	26664
46100	26746
46200	26828
46300	26915
46400	27001
46500	27087
46600	27171
46700	27254
46800	27337
46900	27416
47000	27498
47100	27586
47200	27669
47300	27747
47400	27828
47500	27915
47600	27996
47700	28081
47800	28164
47900	28249
48000	28329
48100	28413
48200	28496
48300	28585
48400	28670
48500	28749
48600	28833
48700	28917
48800	28999
48900	29088
49000	29173
49100	29260
49200	29339
49300	29423
49400	29507
49500	29591
49600	29674
49700	29754
49800	29844
49900	29923
50000	30005
50100	30089
50200	30176
50300	30267
50400	30356
50500	30437
50600	30521
50700	30602
50800	30684
50900	30767
51000	30854
51100	30935
51200	31020
51300	31104
51400	31178
51500	31266
51600	31348
51700	31430
51800	31519
51900	31600
52000	31682
52100	31768
52200	31858
52300	31948
52400	32025
52500	32104
52600	32188
52700	32266
52800	32353
52900	32445
53000	32532
53100	32613
53200	32692
53300	32781
53400	32867
53500	32958
53600	33045
53700	33135
53800	33220
53900	33307
54000	33394
54100	33479
54200	33565
54300	33648
54400	33731
54500	33822
54600	33906
54700	33993
54800	34077
54900	34159
55000	34244
55100	34330
55200	34420
55300	34503
55400	34588
55500	34669
55600	34752
55700	34842
55800	34926
55900	35013
56000	35091
56100	35181
56200	35269
56300	35354
56400	35442
56500	35527
56600	35608
56700	35697
56800	35784
56900	35868
57000	35957
57100	36039
57200	36121
57300	36206
57400	36290
57500	36378
57600	36466
57700	36547
57800	36630
57900	36711
58000	36801
58100	36884
58200	36968
58300	37055
58400	37138
58500	37224
58600	37314
58700	37398
58800	37485
58900	37564
59000	37651
59100	37727
59200	37814
59300	37897
59400	37987
59500	38073
59600	38163
59700	38245
59800	38328
59900	38415
60000	38502
60100	38583
60200	38666
60300	38752
60400	38838
60500	38926
60600	39008
60700	39092
60800	39178
60900	39264
61000	39349
61100	39437
61200	39523
61300	39605
61400	39691
61500	39778
61600	39863
61700	39942
61800	40027
61900	40112
62000	40202
62100	40276
62200	40357
62300	40445
62400	40531
62500	40621
62600	40708
62700	40798
62800	40888
62900	40977
63000	41064
63100	41147
63200	41231
63300	41316
63400	41398
63500	41481
63600	41568
63700	41651
63800	41737
63900	41817
64000	41900
64100	41991
64200	42079
64300	42160
64400	42248
64500	42336
64600	42421
64700	42503
64800	42587
64900	42671
65000	42756
65100	42844
65200	42926
65300	43006
65400	43082
65500	43164
65600	43250
65700	43336
65800	43428
65900	43511
66000	43598
66100	43680
66200	43766
66300	43860
66400	43942
66500	44029
66600	44110
66700	44193
66800	44281
66900	44369
67000	44461
67100	44549
67200	44637
67300	44722
67400	44804
67500	44893
67600	44979
67700	45067
67800	45153
67900	45243
68000	45330
68100	45411
68200	45501
68300	45589
68400	45676
68500	45762
68600	45841
68700	45932
68800	46017
68900	46103
69000	46191
69100	46282
69200	46368
69300	46448
69400	46536
69500	46618
69600	46708
69700	46791
69800	46878
69900	46963
70000	47053
70100	47142
70200	47229
70300	47316
70400	47402
70500	47489
70600	47571
70700	47657
70800	47750
70900	47841
71000	47931
71100	48019
71200	48106
71300	48194
71400	48278
71500	48364
71600	48453
71700	48536
71800	48616
71900	48700
72000	48792
72100	48874
72200	48961
72300	49050
72400	49140
72500	49231
72600	49322
72700	49412
72800	49497
72900	49580
73000	49670
73100	49758
73200	49842
73300	49928
73400	50018
73500	50104
73600	50194
73700	50281
73800	50369
73900	50458
74000	50547
74100	50637
74200	50723
74300	50809
74400	50900
74500	50985
74600	51065
74700	51150
74800	51237
74900	51325
75000	51412
75100	51500
75200	51593
75300	51677
75400	51766
75500	51854
75600	51942
75700	52027
75800	52110
75900	52201
76000	52289
76100	52380
76200	52468
76300	52554
76400	52640
76500	52726
76600	52813
76700	52899
76800	52981
76900	53073
77000	53160
77100	53250
77200	53339
77300	53427
77400	53511
77500	53600
77600	53683
77700	53767
77800	53855
77900	53938
78000	54026
78100	54113
78200	54200
78300	54289
78400	54375
78500	54459
78600	54549
78700	54635
78800	54720
78900	54812
79000	54896
79100	54978
79200	55065
79300	55144
79400	55238
79500	55326
79600	55410
79700	55488
79800	55573
79900	55659
80000	55744
80100	55835
80200	55927
80300	56020
80400	56105
80500	56194
80600	56276
80700	56357
80800	56447
80900	56534
81000	56622
81100	56707
81200	56794
81300	56870
81400	56957
81500	57046
81600	57129
81700	57218
81800	57301
81900	57377
82000	57461
82100	57550
82200	57635
82300	57727
82400	57808
82500	57896
82600	57989
82700	58074
82800	58159
82900	58248
83000	58333
83100	58421
83200	58505
83300	58591
83400	58677
83500	58765
83600	58851
83700	58946
83800	59033
83900	59120
84000	59206
84100	59293
84200	59380
84300	59464
84400	59556
84500	59634
84600	59720
84700	59805
84800	59902
84900	59989
85000	60073
85100	60157
85200	60246
85300	60335
85400	60420
85500	60507
85600	60595
85700	60678
85800	60762
85900	60851
86000	60937
86100	61016
86200	61106
86300	61194
86400	61279
86500	61370
86600	61455
86700	61540
86800	61630
86900	61718
87000	61802
87100	61889
87200	61974
87300	62061
87400	62149
87500	62229
87600	62315
87700	62402
87800	62484
87900	62566
88000	62654
88100	62740
88200	62829
88300	62919
88400	63006
88500	63088
88600	63172
88700	63259
88800	63343
88900	63430
89000	63511
89100	63598
89200	63684
89300	63774
89400	63862
89500	63947
89600	64031
89700	64121
89800	64205
89900	64285
90000	64376
90100	64457
90200	64541
90300	64629
90400	64711
90500	64803
90600	64887
90700	64975
90800	65063
90900	65151
91000	65234
91100	65320
91200	65407
91300	65492
91400	65576
91500	65663
91600	65755
91700	65847
91800	65940
91900	66027
92000	66115
92100	66202
92200	66285
92300	66370
92400	66450
92500	66535
92600	66625
92700	66716
92800	66797
92900	66880
93000	66965
93100	67052
93200	67136
93300	67225
93400	67315
93500	67399
93600	67488
93700	67581
93800	67671
93900	67758
94000	67845
94100	67932
94200	68009
94300	68098
94400	68187
94500	68274
94600	68360
94700	68441
94800	68529
94900	68621
95000	68707
95100	68793
95200	68884
95300	68970
95400	69052
95500	69138
95600	69221
95700	69303
95800	69389
95900	69474
96000	69555
96100	69640
96200	69730
96300	69821
96400	69909
96500	69998
96600	70090
96700	70179
96800	70262
96900	70354
97000	70442
97100	70529
97200	70614
97300	70693
97400	70778
97500	70856
97600	70940
97700	71027
97800	71112
97900	71203
98000	71291
98100	71383
98200	71470
98300	71564
98400	71652
98500	71744
98600	71834
98700	71920
98800	71996
98900	72084
99000	72178
99100	72265
99200	72357
99300	72444
99400	72535
99500	72623
99600	72708
99700	72800
99800	72890
99900	72976
100000	73064


==> old/submission/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,399,0,1
500,498,0,2
600,596,0,4
700,695,0,5
800,793,0,7
900,890,0,10
1000,989,0,11
1100,1085,0,15
1200,1181,0,19
1300,1277,1,22
1400,1371,2,27
1500,1466,2,32
1600,1561,2,37
1700,1656,2,42
1800,1751,2,47
1900,1842,4,54
2000,1935,5,60
2100,2031,5,64
2200,2123,5,72
2300,2216,5,79
2400,2312,5,83
2500,2408,5,87
2600,2500,5,95
2700,2595,5,100
2800,2689,6,105
2900,2775,7,118
3000,2867,8,125
3100,2958,8,134
3200,3043,9,148
3300,3133,10,157
3400,3225,10,165
3500,3316,10,174
3600,3405,12,183
3700,3494,12,194
3800,3580,14,206
3900,3668,14,218
4000,3754,16,230
4100,3844,17,239
4200,3936,18,246
4300,4025,19,256
4400,4114,19,267
4500,4205,20,275
4600,4292,23,285
4700,4380,24,296
4800,4470,25,305
4900,4557,28,315
5000,4643,29,328
5100,4725,30,345
5200,4804,32,364
5300,4883,33,384
5400,4966,34,400
5500,5049,36,415
5600,5128,40,432
5700,5212,43,445
5800,5304,43,453
5900,5388,44,468
6000,5464,48,488
6100,5554,50,496
6200,5638,51,511
6300,5722,52,526
6400,5803,55,542
6500,5886,56,558
6600,5966,62,572
6700,6055,63,582
6800,6137,64,599
6900,6217,68,615
7000,6294,71,635
7100,6380,73,647
7200,6466,74,660
7300,6546,77,677
7400,6625,81,694
7500,6708,81,711
7600,6788,85,727
7700,6868,87,745
7800,6952,88,760
7900,7031,89,780
8000,7113,90,797
8100,7190,92,818
8200,7267,94,839
8300,7346,97,857
8400,7430,98,872
8500,7505,101,894
8600,7580,106,914
8700,7654,109,937
8800,7727,113,960
8900,7799,116,985
9000,7876,121,1003
9100,7952,123,1025
9200,8030,126,1044
9300,8104,128,1068
9400,8172,136,1092
9500,8240,138,1122
9600,8316,141,1143
9700,8390,142,1168
9800,8467,145,1188
9900,8542,147,1211
10000,8622,150,1228
10100,8697,153,1250
10200,8768,155,1277
10300,8837,159,1304
10400,8911,161,1328
10500,8990,168,1342
10600,9061,171,1368
10700,9122,176,1402
10800,9187,180,1433
10900,9258,186,1456
11000,9332,189,1479
11100,9403,193,1504
11200,9477,195,1528
11300,9542,200,1558
11400,9612,203,1585
11500,9677,207,1616
11600,9743,209,1648
11700,9817,213,1670
11800,9891,215,1694
11900,9960,220,1720
12000,10031,222,1747
12100,10108,224,1768
12200,10187,226,1787
12300,10252,229,1819
12400,10318,235,1847
12500,10389,235,1876
12600,10455,241,1904
12700,10519,244,1937
12800,10580,253,1967
12900,10646,257,1997
13000,10710,261,2029
13100,10764,264,2072
13200,10837,266,2097
13300,10907,270,2123
13400,10966,273,2161
13500,11029,276,2195
13600,11095,282,2223
13700,11159,285,2256
13800,11220,291,2289
13900,11294,295,2311
14000,11357,298,2345
14100,11429,302,2369
14200,11496,307,2397
14300,11556,312,2432
14400,11618,316,2466
14500,11677,322,2501
14600,11739,324,2537
14700,11803,328,2569
14800,11874,330,2596
14900,11942,335,2623
15000,12009,337,2654
15100,12077,341,2682
15200,12140,344,2716
15300,12199,347,2754
15400,12264,354,2782
15500,12323,359,2818
15600,12391,363,2846
15700,12455,365,2880
15800,12518,369,2913
15900,12582,371,2947
16000,12644,373,2983
16100,12706,380,3014
16200,12763,384,3053
16300,12830,385,3085
16400,12890,393,3117
16500,12949,399,3152
16600,13011,403,3186
16700,13074,408,3218
16800,13132,413,3255
16900,13199,418,3283
17000,13261,422,3317
17100,13321,425,3354
17200,13378,428,3394
17300,13432,429,3439
17400,13494,434,3472
17500,13547,434,3519
17600,13597,442,3561
17700,13658,448,3594
17800,13716,453,3631
17900,13779,459,3662
18000,13837,463,3700
18100,13895,468,3737
18200,13957,472,3771
18300,14016,476,3808
18400,14069,480,3851
18500,14125,485,3890
18600,14189,492,3919
18700,14253,500,3947
18800,14315,507,3978
18900,14370,509,4021
19000,14427,515,4058
19100,14484,518,4098
19200,14544,523,4133
19300,14595,530,4175
19400,14656,536,4208
19500,14715,540,4245
19600,14768,547,4285
19700,14818,556,4326
19800,14869,563,4368
19900,14920,566,4414
20000,14967,568,4465
20100,15022,578,4500
20200,15077,585,4538
20300,15133,589,4578
20400,15178,594,4628
20500,15229,599,4672
20600,15273,604,4723
20700,15326,608,4766
20800,15374,610,4816
20900,15429,615,4856
21000,15492,622,4886
21100,15548,626,4926
21200,15597,635,4968
21300,15652,641,5007
21400,15700,645,5055
21500,15755,648,5097
21600,15814,655,5131
21700,15862,662,5176
21800,15916,668,5216
21900,15961,675,5264
22000,16011,677,5312
22100,16070,681,5349
22200,16120,687,5393
22300,16177,695,5428
22400,16227,702,5471
22500,16280,707,5513
22600,16329,711,5560
22700,16381,717,5602
22800,16429,723,5648
22900,16479,726,5695
23000,16527,731,5742
23100,16575,738,5787
23200,16625,745,5830
23300,16670,753,5877
23400,16729,757,5914
23500,16780,763,5957
23600,16834,767,5999
23700,16885,774,6041
23800,16939,780,6081
23900,16986,787,6127
24000,17031,799,6170
24100,17077,805,6218
24200,17123,811,6266
24300,17172,816,6312
24400,17223,825,6352
24500,17274,829,6397
24600,17322,833,6445
24700,17372,839,6489
24800,17417,843,6540
24900,17466,850,6584
25000,17509,861,6630
25100,17556,867,6677
25200,17604,872,6724
25300,17652,881,6767
25400,17698,891,6811
25500,17748,899,6853
25600,17789,906,6905
25700,17831,916,6953
25800,17879,926,6995
25900,17919,936,7045
26000,17959,940,7101
26100,18001,943,7156
26200,18046,952,7202
26300,18096,959,7245
26400,18145,962,7293
26500,18191,972,7337
26600,18244,982,7374
26700,18288,985,7427
26800,18333,990,7477
26900,18372,1000,7528
27000,18417,1009,7574
27100,18457,1018,7625
27200,18499,1028,7673
27300,18547,1040,7713
27400,18595,1050,7755
27500,18642,1055,7803
27600,18697,1063,7840
27700,18735,1068,7897
27800,18771,1078,7951
27900,18808,1084,8008
28000,18856,1092,8052
28100,18900,1097,8103
28200,18948,1109,8143
28300,18996,1114,8190
28400,19035,1125,8240
28500,19077,1137,8286
28600,19113,1142,8345
28700,19160,1151,8389
28800,19201,1154,8445
28900,19251,1158,8491
29000,19296,1165,8539
29100,19338,1174,8588
29200,19380,1181,8639
29300,19416,1186,8698
29400,19458,1194,8748
29500,19509,1199,8792
29600,19552,1204,8844
29700,19598,1207,8895
29800,19642,1216,8942
29900,19684,1220,8996
30000,19729,1226,9045
30100,19770,1231,9099
30200,19813,1239,9148
30300,19851,1245,9204
30400,19895,1250,9255
30500,19934,1257,9309
30600,19972,1265,9363
30700,20011,1276,9413
30800,20044,1286,9470
30900,20077,1295,9528
31000,20114,1301,9585
31100,20151,1309,9640
31200,20191,1319,9690
31300,20230,1328,9742
31400,20267,1335,9798
31500,20310,1341,9849
31600,20350,1349,9901
31700,20387,1357,9956
31800,20426,1366,10008
31900,20464,1374,10062
32000,20509,1382,10109
32100,20555,1389,10156
32200,20595,1397,10208
32300,20624,1401,10275
32400,20669,1404,10327
32500,20703,1411,10386
32600,20740,1416,10444
32700,20777,1424,10499
32800,20819,1431,10550
32900,20858,1435,10607
33000,20897,1443,10660
33100,20937,1449,10714
33200,20970,1456,10774
33300,21011,1466,10823
33400,21042,1477,10881
33500,21080,1484,10936
33600,21117,1495,10988
33700,21151,1508,11041
33800,21188,1515,11097
33900,21220,1524,11156
34000,21264,1527,11209
34100,21302,1535,11263
34200,21341,1545,11314
34300,21382,1548,11370
34400,21412,1554,11434
34500,21448,1561,11491
34600,21474,1568,11558
34700,21507,1575,11618
34800,21537,1584,11679
34900,21580,1596,11724
35000,21613,1602,11785
35100,21644,1610,11846
35200,21674,1615,11911
35300,21710,1622,11968
35400,21743,1631,12026
35500,21776,1639,12085
35600,21808,1649,12143
35700,21844,1657,12199
35800,21871,1665,12264
35900,21903,1674,12323
36000,21930,1681,12389
36100,21956,1691,12453
36200,21995,1698,12507
36300,22027,1705,12568
36400,22056,1715,12629
36500,22100,1724,12676
36600,22133,1734,12733
36700,22172,1741,12787
36800,22203,1748,12849
36900,22226,1760,12914
37000,22260,1766,12974
37100,22293,1773,13034
37200,22314,1783,13103
37300,22357,1787,13156
37400,22387,1796,13217
37500,22412,1806,13282
37600,22444,1814,13342
37700,22476,1825,13399
37800,22513,1831,13456
37900,22535,1842,13523
38000,22563,1847,13590
38100,22600,1857,13643
38200,22637,1865,13698
38300,22665,1870,13765
38400,22702,1878,13820
38500,22734,1890,13876
38600,22772,1896,13932
38700,22805,1903,13992
38800,22841,1909,14050
38900,22868,1923,14109
39000,22894,1932,14174
39100,22928,1935,14237
39200,22956,1944,14300
39300,22988,1951,14361
39400,23021,1957,14422
39500,23058,1967,14475
39600,23084,1978,14538
39700,23114,1988,14598
39800,23148,2000,14652
39900,23181,2007,14712
40000,23218,2017,14765
40100,23249,2025,14826
40200,23281,2034,14885
40300,23313,2043,14944
40400,23343,2050,15007
40500,23373,2056,15071
40600,23402,2067,15131
40700,23424,2082,15194
40800,23448,2091,15261
40900,23479,2097,15324
41000,23516,2104,15380
41100,23551,2111,15438
41200,23567,2124,15509
41300,23601,2130,15569
41400,23630,2137,15633
41500,23650,2147,15703
41600,23673,2151,15776
41700,23700,2158,15842
41800,23728,2171,15901
41900,23752,2180,15968
42000,23771,2190,16039
42100,23799,2198,16103
42200,23840,2205,16155
42300,23865,2219,16216
42400,23888,2227,16285
42500,23915,2232,16353
42600,23944,2242,16414
42700,23973,2250,16477
42800,23999,2260,16541
42900,24024,2268,16608
43000,24053,2277,16670
43100,24085,2280,16735
43200,24106,2296,16798
43300,24138,2305,16857
43400,24163,2311,16926
43500,24191,2318,16991
43600,24219,2325,17056
43700,24246,2332,17122
43800,24269,2338,17193
43900,24296,2346,17258
44000,24312,2356,17332
44100,24331,2370,17399
44200,24357,2384,17459
44300,24383,2392,17525
44400,24407,2399,17594
44500,24430,2408,17662
44600,24455,2417,17728
44700,24480,2424,17796
44800,24507,2434,17859
44900,24537,2440,17923
45000,24561,2449,17990
45100,24585,2458,18057
45200,24611,2469,18120
45300,24632,2479,18189
45400,24656,2486,18258
45500,24676,2498,18326
45600,24697,2509,18394
45700,24727,2510,18463
45800,24752,2518,18530
45900,24770,2524,18606
46000,24796,2533,18671
46100,24821,2546,18733
46200,24849,2556,18795
46300,24869,2565,18866
46400,24891,2573,18936
46500,24910,2585,19005
46600,24942,2595,19063
46700,24962,2607,19131
46800,24984,2611,19205
46900,25021,2625,19254
47000,25053,2635,19312
47100,25076,2646,19378
47200,25102,2658,19440
47300,25122,2665,19513
47400,25150,2671,19579
47500,25176,2680,19644
47600,25203,2694,19703
47700,25222,2707,19771
47800,25245,2720,19835
47900,25264,2725,19911
48000,25289,2733,19978
48100,25308,2744,20048
48200,25334,2755,20111
48300,25358,2765,20177
48400,25382,2776,20242
48500,25406,2788,20306
48600,25432,2796,20372
48700,25457,2807,20436
48800,25473,2814,20513
48900,25495,2823,20582
49000,25524,2830,20646
49100,25537,2840,20723
49200,25562,2851,20787
49300,25579,2863,20858
49400,25603,2873,20924
49500,25616,2888,20996
49600,25638,2895,21067
49700,25658,2905,21137
49800,25686,2916,21198
49900,25699,2927,21274
50000,25728,2936,21336
50100,25750,2944,21406
50200,25768,2954,21478
50300,25795,2963,21542
50400,25815,2970,21615
50500,25832,2976,21692
50600,25852,2989,21759
50700,25868,3000,21832
50800,25890,3011,21899
50900,25919,3019,21962
51000,25932,3028,22040
51100,25956,3036,22108
51200,25974,3045,22181
51300,25989,3056,22255
51400,26012,3068,22320
51500,26035,3075,22390
51600,26055,3088,22457
51700,26073,3094,22533
51800,26097,3105,22598
51900,26119,3114,22667
52000,26137,3121,22742
52100,26159,3131,22810
52200,26176,3137,22887
52300,26198,3147,22955
52400,26213,3156,23031
52500,26233,3166,23101
52600,26252,3172,23176
52700,26272,3183,23245
52800,26291,3198,23311
52900,26306,3208,23386
53000,26327,3222,23451
53100,26347,3233,23520
53200,26368,3236,23596
53300,26392,3247,23661
53400,26404,3256,23740
53500,26427,3259,23814
53600,26443,3271,23886
53700,26459,3276,23965
53800,26477,3287,24036
53900,26497,3296,24107
54000,26517,3307,24176
54100,26533,3315,24252
54200,26549,3325,24326
54300,26573,3336,24391
54400,26596,3343,24461
54500,26611,3350,24539
54600,26626,3360,24614
54700,26639,3366,24695
54800,26660,3374,24766
54900,26672,3383,24845
55000,26689,3402,24909
55100,26703,3414,24983
55200,26725,3423,25052
55300,26746,3430,25124
55400,26764,3440,25196
55500,26786,3449,25265
55600,26805,3463,25332
55700,26821,3475,25404
55800,26843,3487,25470
55900,26860,3494,25546
56000,26874,3501,25625
56100,26893,3510,25697
56200,26913,3520,25767
56300,26931,3536,25833
56400,26944,3544,25912
56500,26960,3551,25989
56600,26978,3558,26064
56700,26998,3569,26133
56800,27024,3581,26195
56900,27046,3592,26262
57000,27058,3604,26338
57100,27077,3614,26409
57200,27091,3627,26482
57300,27109,3642,26549
57400,27127,3654,26619
57500,27150,3668,26682
57600,27166,3679,26755
57700,27181,3685,26834
57800,27200,3699,26901
57900,27216,3710,26974
58000,27236,3716,27048
58100,27251,3726,27123
58200,27272,3737,27191
58300,27287,3744,27269
58400,27298,3758,27344
58500,27320,3772,27408
58600,27331,3779,27490
58700,27344,3791,27565
58800,27359,3804,27637
58900,27372,3809,27719
59000,27393,3820,27787
59100,27408,3828,27864
59200,27430,3839,27931
59300,27439,3852,28009
59400,27454,3860,28086
59500,27466,3870,28164
59600,27477,3881,28242
59700,27488,3893,28319
59800,27505,3902,28393
59900,27520,3914,28466
60000,27541,3921,28538
60100,27553,3938,28609
60200,27566,3956,28678
60300,27575,3970,28755
60400,27584,3983,28833
60500,27597,3993,28910
60600,27613,4005,28982
60700,27636,4016,29048
60800,27648,4025,29127
60900,27664,4035,29201
61000,27678,4048,29274
61100,27691,4057,29352
61200,27710,4066,29424
61300,27726,4076,29498
61400,27735,4083,29582
61500,27755,4096,29649
61600,27762,4108,29730
61700,27776,4116,29808
61800,27789,4127,29884
61900,27804,4136,29960
62000,27818,4155,30027
62100,27838,4170,30092
62200,27859,4177,30164
62300,27871,4183,30246
62400,27890,4191,30319
62500,27908,4203,30389
62600,27915,4215,30470
62700,27933,4224,30543
62800,27952,4234,30614
62900,27966,4243,30691
63000,27981,4252,30767
63100,28002,4260,30838
63200,28012,4274,30914
63300,28027,4284,30989
63400,28039,4299,31062
63500,28051,4310,31139
63600,28066,4324,31210
63700,28081,4334,31285
63800,28098,4343,31359
63900,28117,4358,31425
64000,28128,4370,31502
64100,28142,4384,31574
64200,28148,4394,31658
64300,28162,4408,31730
64400,28177,4423,31800
64500,28193,4436,31871
64600,28201,4451,31948
64700,28215,4461,32024
64800,28237,4468,32095
64900,28251,4480,32169
65000,28268,4488,32244
65100,28291,4499,32310
65200,28302,4505,32393
65300,28310,4525,32465
65400,28322,4536,32542
65500,28331,4549,32620
65600,28347,4553,32700
65700,28361,4560,32779
65800,28372,4571,32857
65900,28383,4582,32935
66000,28396,4596,33008
66100,28413,4607,33080
66200,28428,4620,33152
66300,28436,4632,33232
66400,28451,4645,33304
66500,28465,4656,33379
66600,28483,4669,33448
66700,28497,4681,33522
66800,28504,4693,33603
66900,28514,4702,33684
67000,28530,4711,33759
67100,28543,4720,33837
67200,28553,4731,33916
67300,28565,4744,33991
67400,28576,4757,34067
67500,28592,4765,34143
67600,28604,4773,34223
67700,28612,4784,34304
67800,28625,4796,34379
67900,28637,4807,34456
68000,28646,4819,34535
68100,28658,4829,34613
68200,28671,4845,34684
68300,28684,4852,34764
68400,28695,4861,34844
68500,28703,4871,34926
68600,28717,4884,34999
68700,28731,4899,35070
68800,28739,4908,35153
68900,28754,4920,35226
69000,28764,4929,35307
69100,28776,4940,35384
69200,28788,4952,35460
69300,28802,4959,35539
69400,28815,4969,35616
69500,28830,4977,35693
69600,28839,4988,35773
69700,28851,4998,35851
69800,28863,5008,35929
69900,28870,5018,36012
70000,28882,5027,36091
70100,28892,5037,36171
70200,28904,5048,36248
70300,28916,5057,36327
70400,28929,5068,36403
70500,28941,5078,36481
70600,28958,5088,36554
70700,28962,5101,36637
70800,28971,5112,36717
70900,28981,5127,36792
71000,28992,5136,36872
71100,29002,5147,36951
71200,29015,5151,37034
71300,29027,5160,37113
71400,29041,5167,37192
71500,29051,5178,37271
71600,29057,5186,37357
71700,29069,5195,37436
71800,29077,5206,37517
71900,29083,5218,37599
72000,29090,5230,37680
72100,29103,5243,37754
72200,29114,5255,37831
72300,29122,5261,37917
72400,29130,5274,37996
72500,29135,5288,38077
72600,29153,5294,38153
72700,29165,5304,38231
72800,29177,5313,38310
72900,29191,5322,38387
73000,29203,5334,38463
73100,29216,5346,38538
73200,29229,5353,38618
73300,29235,5367,38698
73400,29243,5376,38781
73500,29258,5382,38860
73600,29273,5388,38939
73700,29288,5397,39015
73800,29296,5407,39097
73900,29310,5418,39172
74000,29322,5425,39253
74100,29328,5437,39335
74200,29338,5445,39417
74300,29350,5452,39498
74400,29365,5467,39568
74500,29373,5486,39641
74600,29389,5495,39716
74700,29402,5512,39786
74800,29419,5525,39856
74900,29428,5536,39936
75000,29437,5547,40016
75100,29442,5560,40098
75200,29454,5572,40174
75300,29463,5585,40252
75400,29474,5597,40329
75500,29481,5602,40417
75600,29490,5618,40492
75700,29497,5628,40575
75800,29507,5638,40655
75900,29517,5655,40728
76000,29523,5668,40809
76100,29528,5679,40893
76200,29543,5689,40968
76300,29551,5699,41050
76400,29558,5713,41129
76500,29568,5723,41209
76600,29581,5732,41287
76700,29592,5749,41359
76800,29604,5761,41435
76900,29614,5770,41516
77000,29617,5784,41599
77100,29628,5796,41676
77200,29638,5805,41757
77300,29652,5817,41831
77400,29657,5833,41910
77500,29668,5846,41986
77600,29680,5859,42061
77700,29689,5875,42136
77800,29698,5888,42214
77900,29706,5902,42292
78000,29723,5913,42364
78100,29731,5922,42447
78200,29740,5937,42523
78300,29752,5944,42604
78400,29760,5946,42694
78500,29776,5956,42768
78600,29780,5969,42851
78700,29790,5983,42927
78800,29798,5991,43011
78900,29804,6008,43088
79000,29811,6030,43159
79100,29817,6041,43242
79200,29822,6057,43321
79300,29830,6067,43403
79400,29838,6078,43484
79500,29845,6090,43565
79600,29856,6101,43643
79700,29866,6112,43722
79800,29875,6125,43800
79900,29883,6135,43882
80000,29894,6149,43957
80100,29901,6159,44040
80200,29909,6171,44120
80300,29918,6183,44199
80400,29922,6189,44289
80500,29929,6199,44372
80600,29933,6208,44459
80700,29946,6219,44535
80800,29952,6232,44616
80900,29961,6240,44699
81000,29975,6246,44779
81100,29984,6258,44858
81200,29995,6265,44940
81300,30000,6273,45027
81400,30009,6284,45107
81500,30021,6296,45183
81600,30029,6310,45261
81700,30037,6322,45341
81800,30046,6335,45419
81900,30057,6354,45489
82000,30065,6365,45570
82100,30076,6372,45652
82200,30083,6382,45735
82300,30103,6389,45808
82400,30112,6402,45886
82500,30119,6413,45968
82600,30127,6421,46052
82700,30134,6433,46133
82800,30141,6444,46215
82900,30151,6454,46295
83000,30160,6462,46378
83100,30165,6471,46464
83200,30173,6486,46541
83300,30180,6501,46619
83400,30186,6516,46698
83500,30194,6528,46778
83600,30202,6548,46850
83700,30215,6561,46924
83800,30221,6575,47004
83900,30226,6591,47083
84000,30236,6603,47161
84100,30240,6615,47245
84200,30251,6630,47319
84300,30263,6641,47396
84400,30273,6650,47477
84500,30280,6657,47563
84600,30286,6669,47645
84700,30294,6677,47729
84800,30298,6692,47810
84900,30310,6704,47886
85000,30320,6709,47971
85100,30322,6719,48059
85200,30332,6729,48139
85300,30337,6741,48222
85400,30343,6756,48301
85500,30354,6771,48375
85600,30363,6780,48457
85700,30373,6799,48528
85800,30383,6810,48607
85900,30392,6822,48686
86000,30397,6831,48772
86100,30403,6848,48849
86200,30413,6860,48927
86300,30423,6870,49007
86400,30435,6882,49083
86500,30440,6897,49163
86600,30448,6912,49240
86700,30459,6922,49319
86800,30469,6934,49397
86900,30477,6942,49481
87000,30484,6957,49559
87100,30489,6973,49638
87200,30496,6983,49721
87300,30506,6987,49807
87400,30515,6998,49887
87500,30521,7010,49969
87600,30527,7025,50048
87700,30537,7039,50124
87800,30543,7049,50208
87900,30550,7059,50291
88000,30559,7069,50372
88100,30559,7087,50454
88200,30565,7099,50536
88300,30574,7114,50612
88400,30579,7123,50698
88500,30590,7139,50771
88600,30600,7151,50849
88700,30608,7162,50930
88800,30614,7179,51007
88900,30620,7186,51094
89000,30626,7197,51177
89100,30631,7213,51256
89200,30635,7221,51344
89300,30641,7237,51422
89400,30646,7252,51502
89500,30652,7268,51580
89600,30659,7284,51657
89700,30668,7295,51737
89800,30676,7307,51817
89900,30683,7323,51894
90000,30689,7328,51983
90100,30695,7337,52068
90200,30703,7347,52150
90300,30708,7352,52240
90400,30710,7362,52328
90500,30717,7377,52406
90600,30720,7383,52497
90700,30725,7395,52580
90800,30730,7403,52667
90900,30738,7416,52746
91000,30742,7429,52829
91100,30753,7442,52905
91200,30758,7460,52982
91300,30768,7473,53059
91400,30773,7486,53141
91500,30776,7494,53230
91600,30780,7509,53311
91700,30787,7522,53391
91800,30791,7535,53474
91900,30793,7546,53561
92000,30803,7556,53641
92100,30809,7567,53724
92200,30813,7580,53807
92300,30821,7592,53887
92400,30830,7601,53969
92500,30834,7614,54052
92600,30839,7631,54130
92700,30841,7641,54218
92800,30847,7656,54297
92900,30851,7671,54378
93000,30858,7678,54464
93100,30862,7687,54551
93200,30869,7700,54631
93300,30880,7714,54706
93400,30883,7725,54792
93500,30891,7735,54874
93600,30897,7749,54954
93700,30906,7766,55028
93800,30911,7779,55110
93900,30917,7794,55189
94000,30927,7802,55271
94100,30933,7812,55355
94200,30939,7825,55436
94300,30943,7837,55520
94400,30945,7851,55604
94500,30947,7861,55692
94600,30954,7873,55773
94700,30959,7890,55851
94800,30964,7900,55936
94900,30970,7916,56014
95000,30977,7926,56097
95100,30981,7939,56180
95200,30987,7952,56261
95300,30999,7958,56343
95400,31007,7976,56417
95500,31011,7990,56499
95600,31016,8002,56582
95700,31019,8015,56666
95800,31022,8027,56751
95900,31027,8040,56833
96000,31032,8052,56916
96100,31039,8066,56995
96200,31044,8081,57075
96300,31050,8093,57157
96400,31053,8102,57245
96500,31059,8106,57335
96600,31064,8118,57418
96700,31070,8130,57500
96800,31074,8146,57580
96900,31081,8154,57665
97000,31084,8166,57750
97100,31090,8173,57837
97200,31096,8187,57917
97300,31099,8198,58003
97400,31103,8215,58082
97500,31108,8229,58163
97600,31113,8240,58247
97700,31117,8251,58332
97800,31119,8266,58415
97900,31125,8282,58493
98000,31135,8292,58573
98100,31140,8306,58654
98200,31150,8317,58733
98300,31162,8331,58807
98400,31166,8345,58889
98500,31173,8356,58971
98600,31178,8375,59047
98700,31186,8385,59129
98800,31193,8399,59208
98900,31200,8407,59293
99000,31202,8420,59378
99100,31205,8430,59465
99200,31206,8445,59549
99300,31209,8454,59637
99400,31216,8463,59721
99500,31221,8477,59802
99600,31227,8490,59883
99700,31231,8496,59973
99800,31235,8506,60059
99900,31241,8516,60143
100000,31242,8526,60232


==> old/submission/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	1
1400	2
1500	2
1600	2
1700	2
1800	2
1900	4
2000	5
2100	5
2200	5
2300	5
2400	5
2500	5
2600	5
2700	5
2800	6
2900	7
3000	8
3100	8
3200	9
3300	10
3400	10
3500	10
3600	12
3700	12
3800	14
3900	14
4000	16
4100	17
4200	18
4300	19
4400	19
4500	20
4600	23
4700	24
4800	25
4900	28
5000	29
5100	30
5200	32
5300	33
5400	34
5500	36
5600	40
5700	43
5800	43
5900	44
6000	48
6100	50
6200	51
6300	52
6400	55
6500	56
6600	62
6700	63
6800	64
6900	68
7000	71
7100	73
7200	74
7300	77
7400	81
7500	81
7600	85
7700	87
7800	88
7900	89
8000	90
8100	92
8200	94
8300	97
8400	98
8500	101
8600	106
8700	109
8800	113
8900	116
9000	121
9100	123
9200	126
9300	128
9400	136
9500	138
9600	141
9700	142
9800	145
9900	147
10000	150
10100	153
10200	155
10300	159
10400	161
10500	168
10600	171
10700	176
10800	180
10900	186
11000	189
11100	193
11200	195
11300	200
11400	203
11500	207
11600	209
11700	213
11800	215
11900	220
12000	222
12100	224
12200	226
12300	229
12400	235
12500	235
12600	241
12700	244
12800	253
12900	257
13000	261
13100	264
13200	266
13300	270
13400	273
13500	276
13600	282
13700	285
13800	291
13900	295
14000	298
14100	302
14200	307
14300	312
14400	316
14500	322
14600	324
14700	328
14800	330
14900	335
15000	337
15100	341
15200	344
15300	347
15400	354
15500	359
15600	363
15700	365
15800	369
15900	371
16000	373
16100	380
16200	384
16300	385
16400	393
16500	399
16600	403
16700	408
16800	413
16900	418
17000	422
17100	425
17200	428
17300	429
17400	434
17500	434
17600	442
17700	448
17800	453
17900	459
18000	463
18100	468
18200	472
18300	476
18400	480
18500	485
18600	492
18700	500
18800	507
18900	509
19000	515
19100	518
19200	523
19300	530
19400	536
19500	540
19600	547
19700	556
19800	563
19900	566
20000	568
20100	578
20200	585
20300	589
20400	594
20500	599
20600	604
20700	608
20800	610
20900	615
21000	622
21100	626
21200	635
21300	641
21400	645
21500	648
21600	655
21700	662
21800	668
21900	675
22000	677
22100	681
22200	687
22300	695
22400	702
22500	707
22600	711
22700	717
22800	723
22900	726
23000	731
23100	738
23200	745
23300	753
23400	757
23500	763
23600	767
23700	774
23800	780
23900	787
24000	799
24100	805
24200	811
24300	816
24400	825
24500	829
24600	833
24700	839
24800	843
24900	850
25000	861
25100	867
25200	872
25300	881
25400	891
25500	899
25600	906
25700	916
25800	926
25900	936
26000	940
26100	943
26200	952
26300	959
26400	962
26500	972
26600	982
26700	985
26800	990
26900	1000
27000	1009
27100	1018
27200	1028
27300	1040
27400	1050
27500	1055
27600	1063
27700	1068
27800	1078
27900	1084
28000	1092
28100	1097
28200	1109
28300	1114
28400	1125
28500	1137
28600	1142
28700	1151
28800	1154
28900	1158
29000	1165
29100	1174
29200	1181
29300	1186
29400	1194
29500	1199
29600	1204
29700	1207
29800	1216
29900	1220
30000	1226
30100	1231
30200	1239
30300	1245
30400	1250
30500	1257
30600	1265
30700	1276
30800	1286
30900	1295
31000	1301
31100	1309
31200	1319
31300	1328
31400	1335
31500	1341
31600	1349
31700	1357
31800	1366
31900	1374
32000	1382
32100	1389
32200	1397
32300	1401
32400	1404
32500	1411
32600	1416
32700	1424
32800	1431
32900	1435
33000	1443
33100	1449
33200	1456
33300	1466
33400	1477
33500	1484
33600	1495
33700	1508
33800	1515
33900	1524
34000	1527
34100	1535
34200	1545
34300	1548
34400	1554
34500	1561
34600	1568
34700	1575
34800	1584
34900	1596
35000	1602
35100	1610
35200	1615
35300	1622
35400	1631
35500	1639
35600	1649
35700	1657
35800	1665
35900	1674
36000	1681
36100	1691
36200	1698
36300	1705
36400	1715
36500	1724
36600	1734
36700	1741
36800	1748
36900	1760
37000	1766
37100	1773
37200	1783
37300	1787
37400	1796
37500	1806
37600	1814
37700	1825
37800	1831
37900	1842
38000	1847
38100	1857
38200	1865
38300	1870
38400	1878
38500	1890
38600	1896
38700	1903
38800	1909
38900	1923
39000	1932
39100	1935
39200	1944
39300	1951
39400	1957
39500	1967
39600	1978
39700	1988
39800	2000
39900	2007
40000	2017
40100	2025
40200	2034
40300	2043
40400	2050
40500	2056
40600	2067
40700	2082
40800	2091
40900	2097
41000	2104
41100	2111
41200	2124
41300	2130
41400	2137
41500	2147
41600	2151
41700	2158
41800	2171
41900	2180
42000	2190
42100	2198
42200	2205
42300	2219
42400	2227
42500	2232
42600	2242
42700	2250
42800	2260
42900	2268
43000	2277
43100	2280
43200	2296
43300	2305
43400	2311
43500	2318
43600	2325
43700	2332
43800	2338
43900	2346
44000	2356
44100	2370
44200	2384
44300	2392
44400	2399
44500	2408
44600	2417
44700	2424
44800	2434
44900	2440
45000	2449
45100	2458
45200	2469
45300	2479
45400	2486
45500	2498
45600	2509
45700	2510
45800	2518
45900	2524
46000	2533
46100	2546
46200	2556
46300	2565
46400	2573
46500	2585
46600	2595
46700	2607
46800	2611
46900	2625
47000	2635
47100	2646
47200	2658
47300	2665
47400	2671
47500	2680
47600	2694
47700	2707
47800	2720
47900	2725
48000	2733
48100	2744
48200	2755
48300	2765
48400	2776
48500	2788
48600	2796
48700	2807
48800	2814
48900	2823
49000	2830
49100	2840
49200	2851
49300	2863
49400	2873
49500	2888
49600	2895
49700	2905
49800	2916
49900	2927
50000	2936
50100	2944
50200	2954
50300	2963
50400	2970
50500	2976
50600	2989
50700	3000
50800	3011
50900	3019
51000	3028
51100	3036
51200	3045
51300	3056
51400	3068
51500	3075
51600	3088
51700	3094
51800	3105
51900	3114
52000	3121
52100	3131
52200	3137
52300	3147
52400	3156
52500	3166
52600	3172
52700	3183
52800	3198
52900	3208
53000	3222
53100	3233
53200	3236
53300	3247
53400	3256
53500	3259
53600	3271
53700	3276
53800	3287
53900	3296
54000	3307
54100	3315
54200	3325
54300	3336
54400	3343
54500	3350
54600	3360
54700	3366
54800	3374
54900	3383
55000	3402
55100	3414
55200	3423
55300	3430
55400	3440
55500	3449
55600	3463
55700	3475
55800	3487
55900	3494
56000	3501
56100	3510
56200	3520
56300	3536
56400	3544
56500	3551
56600	3558
56700	3569
56800	3581
56900	3592
57000	3604
57100	3614
57200	3627
57300	3642
57400	3654
57500	3668
57600	3679
57700	3685
57800	3699
57900	3710
58000	3716
58100	3726
58200	3737
58300	3744
58400	3758
58500	3772
58600	3779
58700	3791
58800	3804
58900	3809
59000	3820
59100	3828
59200	3839
59300	3852
59400	3860
59500	3870
59600	3881
59700	3893
59800	3902
59900	3914
60000	3921
60100	3938
60200	3956
60300	3970
60400	3983
60500	3993
60600	4005
60700	4016
60800	4025
60900	4035
61000	4048
61100	4057
61200	4066
61300	4076
61400	4083
61500	4096
61600	4108
61700	4116
61800	4127
61900	4136
62000	4155
62100	4170
62200	4177
62300	4183
62400	4191
62500	4203
62600	4215
62700	4224
62800	4234
62900	4243
63000	4252
63100	4260
63200	4274
63300	4284
63400	4299
63500	4310
63600	4324
63700	4334
63800	4343
63900	4358
64000	4370
64100	4384
64200	4394
64300	4408
64400	4423
64500	4436
64600	4451
64700	4461
64800	4468
64900	4480
65000	4488
65100	4499
65200	4505
65300	4525
65400	4536
65500	4549
65600	4553
65700	4560
65800	4571
65900	4582
66000	4596
66100	4607
66200	4620
66300	4632
66400	4645
66500	4656
66600	4669
66700	4681
66800	4693
66900	4702
67000	4711
67100	4720
67200	4731
67300	4744
67400	4757
67500	4765
67600	4773
67700	4784
67800	4796
67900	4807
68000	4819
68100	4829
68200	4845
68300	4852
68400	4861
68500	4871
68600	4884
68700	4899
68800	4908
68900	4920
69000	4929
69100	4940
69200	4952
69300	4959
69400	4969
69500	4977
69600	4988
69700	4998
69800	5008
69900	5018
70000	5027
70100	5037
70200	5048
70300	5057
70400	5068
70500	5078
70600	5088
70700	5101
70800	5112
70900	5127
71000	5136
71100	5147
71200	5151
71300	5160
71400	5167
71500	5178
71600	5186
71700	5195
71800	5206
71900	5218
72000	5230
72100	5243
72200	5255
72300	5261
72400	5274
72500	5288
72600	5294
72700	5304
72800	5313
72900	5322
73000	5334
73100	5346
73200	5353
73300	5367
73400	5376
73500	5382
73600	5388
73700	5397
73800	5407
73900	5418
74000	5425
74100	5437
74200	5445
74300	5452
74400	5467
74500	5486
74600	5495
74700	5512
74800	5525
74900	5536
75000	5547
75100	5560
75200	5572
75300	5585
75400	5597
75500	5602
75600	5618
75700	5628
75800	5638
75900	5655
76000	5668
76100	5679
76200	5689
76300	5699
76400	5713
76500	5723
76600	5732
76700	5749
76800	5761
76900	5770
77000	5784
77100	5796
77200	5805
77300	5817
77400	5833
77500	5846
77600	5859
77700	5875
77800	5888
77900	5902
78000	5913
78100	5922
78200	5937
78300	5944
78400	5946
78500	5956
78600	5969
78700	5983
78800	5991
78900	6008
79000	6030
79100	6041
79200	6057
79300	6067
79400	6078
79500	6090
79600	6101
79700	6112
79800	6125
79900	6135
80000	6149
80100	6159
80200	6171
80300	6183
80400	6189
80500	6199
80600	6208
80700	6219
80800	6232
80900	6240
81000	6246
81100	6258
81200	6265
81300	6273
81400	6284
81500	6296
81600	6310
81700	6322
81800	6335
81900	6354
82000	6365
82100	6372
82200	6382
82300	6389
82400	6402
82500	6413
82600	6421
82700	6433
82800	6444
82900	6454
83000	6462
83100	6471
83200	6486
83300	6501
83400	6516
83500	6528
83600	6548
83700	6561
83800	6575
83900	6591
84000	6603
84100	6615
84200	6630
84300	6641
84400	6650
84500	6657
84600	6669
84700	6677
84800	6692
84900	6704
85000	6709
85100	6719
85200	6729
85300	6741
85400	6756
85500	6771
85600	6780
85700	6799
85800	6810
85900	6822
86000	6831
86100	6848
86200	6860
86300	6870
86400	6882
86500	6897
86600	6912
86700	6922
86800	6934
86900	6942
87000	6957
87100	6973
87200	6983
87300	6987
87400	6998
87500	7010
87600	7025
87700	7039
87800	7049
87900	7059
88000	7069
88100	7087
88200	7099
88300	7114
88400	7123
88500	7139
88600	7151
88700	7162
88800	7179
88900	7186
89000	7197
89100	7213
89200	7221
89300	7237
89400	7252
89500	7268
89600	7284
89700	7295
89800	7307
89900	7323
90000	7328
90100	7337
90200	7347
90300	7352
90400	7362
90500	7377
90600	7383
90700	7395
90800	7403
90900	7416
91000	7429
91100	7442
91200	7460
91300	7473
91400	7486
91500	7494
91600	7509
91700	7522
91800	7535
91900	7546
92000	7556
92100	7567
92200	7580
92300	7592
92400	7601
92500	7614
92600	7631
92700	7641
92800	7656
92900	7671
93000	7678
93100	7687
93200	7700
93300	7714
93400	7725
93500	7735
93600	7749
93700	7766
93800	7779
93900	7794
94000	7802
94100	7812
94200	7825
94300	7837
94400	7851
94500	7861
94600	7873
94700	7890
94800	7900
94900	7916
95000	7926
95100	7939
95200	7952
95300	7958
95400	7976
95500	7990
95600	8002
95700	8015
95800	8027
95900	8040
96000	8052
96100	8066
96200	8081
96300	8093
96400	8102
96500	8106
96600	8118
96700	8130
96800	8146
96900	8154
97000	8166
97100	8173
97200	8187
97300	8198
97400	8215
97500	8229
97600	8240
97700	8251
97800	8266
97900	8282
98000	8292
98100	8306
98200	8317
98300	8331
98400	8345
98500	8356
98600	8375
98700	8385
98800	8399
98900	8407
99000	8420
99100	8430
99200	8445
99300	8454
99400	8463
99500	8477
99600	8490
99700	8496
99800	8506
99900	8516
100000	8526


==> old/submission/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	399
500	498
600	596
700	695
800	793
900	890
1000	989
1100	1085
1200	1181
1300	1277
1400	1371
1500	1466
1600	1561
1700	1656
1800	1751
1900	1842
2000	1935
2100	2031
2200	2123
2300	2216
2400	2312
2500	2408
2600	2500
2700	2595
2800	2689
2900	2775
3000	2867
3100	2958
3200	3043
3300	3133
3400	3225
3500	3316
3600	3405
3700	3494
3800	3580
3900	3668
4000	3754
4100	3844
4200	3936
4300	4025
4400	4114
4500	4205
4600	4292
4700	4380
4800	4470
4900	4557
5000	4643
5100	4725
5200	4804
5300	4883
5400	4966
5500	5049
5600	5128
5700	5212
5800	5304
5900	5388
6000	5464
6100	5554
6200	5638
6300	5722
6400	5803
6500	5886
6600	5966
6700	6055
6800	6137
6900	6217
7000	6294
7100	6380
7200	6466
7300	6546
7400	6625
7500	6708
7600	6788
7700	6868
7800	6952
7900	7031
8000	7113
8100	7190
8200	7267
8300	7346
8400	7430
8500	7505
8600	7580
8700	7654
8800	7727
8900	7799
9000	7876
9100	7952
9200	8030
9300	8104
9400	8172
9500	8240
9600	8316
9700	8390
9800	8467
9900	8542
10000	8622
10100	8697
10200	8768
10300	8837
10400	8911
10500	8990
10600	9061
10700	9122
10800	9187
10900	9258
11000	9332
11100	9403
11200	9477
11300	9542
11400	9612
11500	9677
11600	9743
11700	9817
11800	9891
11900	9960
12000	10031
12100	10108
12200	10187
12300	10252
12400	10318
12500	10389
12600	10455
12700	10519
12800	10580
12900	10646
13000	10710
13100	10764
13200	10837
13300	10907
13400	10966
13500	11029
13600	11095
13700	11159
13800	11220
13900	11294
14000	11357
14100	11429
14200	11496
14300	11556
14400	11618
14500	11677
14600	11739
14700	11803
14800	11874
14900	11942
15000	12009
15100	12077
15200	12140
15300	12199
15400	12264
15500	12323
15600	12391
15700	12455
15800	12518
15900	12582
16000	12644
16100	12706
16200	12763
16300	12830
16400	12890
16500	12949
16600	13011
16700	13074
16800	13132
16900	13199
17000	13261
17100	13321
17200	13378
17300	13432
17400	13494
17500	13547
17600	13597
17700	13658
17800	13716
17900	13779
18000	13837
18100	13895
18200	13957
18300	14016
18400	14069
18500	14125
18600	14189
18700	14253
18800	14315
18900	14370
19000	14427
19100	14484
19200	14544
19300	14595
19400	14656
19500	14715
19600	14768
19700	14818
19800	14869
19900	14920
20000	14967
20100	15022
20200	15077
20300	15133
20400	15178
20500	15229
20600	15273
20700	15326
20800	15374
20900	15429
21000	15492
21100	15548
21200	15597
21300	15652
21400	15700
21500	15755
21600	15814
21700	15862
21800	15916
21900	15961
22000	16011
22100	16070
22200	16120
22300	16177
22400	16227
22500	16280
22600	16329
22700	16381
22800	16429
22900	16479
23000	16527
23100	16575
23200	16625
23300	16670
23400	16729
23500	16780
23600	16834
23700	16885
23800	16939
23900	16986
24000	17031
24100	17077
24200	17123
24300	17172
24400	17223
24500	17274
24600	17322
24700	17372
24800	17417
24900	17466
25000	17509
25100	17556
25200	17604
25300	17652
25400	17698
25500	17748
25600	17789
25700	17831
25800	17879
25900	17919
26000	17959
26100	18001
26200	18046
26300	18096
26400	18145
26500	18191
26600	18244
26700	18288
26800	18333
26900	18372
27000	18417
27100	18457
27200	18499
27300	18547
27400	18595
27500	18642
27600	18697
27700	18735
27800	18771
27900	18808
28000	18856
28100	18900
28200	18948
28300	18996
28400	19035
28500	19077
28600	19113
28700	19160
28800	19201
28900	19251
29000	19296
29100	19338
29200	19380
29300	19416
29400	19458
29500	19509
29600	19552
29700	19598
29800	19642
29900	19684
30000	19729
30100	19770
30200	19813
30300	19851
30400	19895
30500	19934
30600	19972
30700	20011
30800	20044
30900	20077
31000	20114
31100	20151
31200	20191
31300	20230
31400	20267
31500	20310
31600	20350
31700	20387
31800	20426
31900	20464
32000	20509
32100	20555
32200	20595
32300	20624
32400	20669
32500	20703
32600	20740
32700	20777
32800	20819
32900	20858
33000	20897
33100	20937
33200	20970
33300	21011
33400	21042
33500	21080
33600	21117
33700	21151
33800	21188
33900	21220
34000	21264
34100	21302
34200	21341
34300	21382
34400	21412
34500	21448
34600	21474
34700	21507
34800	21537
34900	21580
35000	21613
35100	21644
35200	21674
35300	21710
35400	21743
35500	21776
35600	21808
35700	21844
35800	21871
35900	21903
36000	21930
36100	21956
36200	21995
36300	22027
36400	22056
36500	22100
36600	22133
36700	22172
36800	22203
36900	22226
37000	22260
37100	22293
37200	22314
37300	22357
37400	22387
37500	22412
37600	22444
37700	22476
37800	22513
37900	22535
38000	22563
38100	22600
38200	22637
38300	22665
38400	22702
38500	22734
38600	22772
38700	22805
38800	22841
38900	22868
39000	22894
39100	22928
39200	22956
39300	22988
39400	23021
39500	23058
39600	23084
39700	23114
39800	23148
39900	23181
40000	23218
40100	23249
40200	23281
40300	23313
40400	23343
40500	23373
40600	23402
40700	23424
40800	23448
40900	23479
41000	23516
41100	23551
41200	23567
41300	23601
41400	23630
41500	23650
41600	23673
41700	23700
41800	23728
41900	23752
42000	23771
42100	23799
42200	23840
42300	23865
42400	23888
42500	23915
42600	23944
42700	23973
42800	23999
42900	24024
43000	24053
43100	24085
43200	24106
43300	24138
43400	24163
43500	24191
43600	24219
43700	24246
43800	24269
43900	24296
44000	24312
44100	24331
44200	24357
44300	24383
44400	24407
44500	24430
44600	24455
44700	24480
44800	24507
44900	24537
45000	24561
45100	24585
45200	24611
45300	24632
45400	24656
45500	24676
45600	24697
45700	24727
45800	24752
45900	24770
46000	24796
46100	24821
46200	24849
46300	24869
46400	24891
46500	24910
46600	24942
46700	24962
46800	24984
46900	25021
47000	25053
47100	25076
47200	25102
47300	25122
47400	25150
47500	25176
47600	25203
47700	25222
47800	25245
47900	25264
48000	25289
48100	25308
48200	25334
48300	25358
48400	25382
48500	25406
48600	25432
48700	25457
48800	25473
48900	25495
49000	25524
49100	25537
49200	25562
49300	25579
49400	25603
49500	25616
49600	25638
49700	25658
49800	25686
49900	25699
50000	25728
50100	25750
50200	25768
50300	25795
50400	25815
50500	25832
50600	25852
50700	25868
50800	25890
50900	25919
51000	25932
51100	25956
51200	25974
51300	25989
51400	26012
51500	26035
51600	26055
51700	26073
51800	26097
51900	26119
52000	26137
52100	26159
52200	26176
52300	26198
52400	26213
52500	26233
52600	26252
52700	26272
52800	26291
52900	26306
53000	26327
53100	26347
53200	26368
53300	26392
53400	26404
53500	26427
53600	26443
53700	26459
53800	26477
53900	26497
54000	26517
54100	26533
54200	26549
54300	26573
54400	26596
54500	26611
54600	26626
54700	26639
54800	26660
54900	26672
55000	26689
55100	26703
55200	26725
55300	26746
55400	26764
55500	26786
55600	26805
55700	26821
55800	26843
55900	26860
56000	26874
56100	26893
56200	26913
56300	26931
56400	26944
56500	26960
56600	26978
56700	26998
56800	27024
56900	27046
57000	27058
57100	27077
57200	27091
57300	27109
57400	27127
57500	27150
57600	27166
57700	27181
57800	27200
57900	27216
58000	27236
58100	27251
58200	27272
58300	27287
58400	27298
58500	27320
58600	27331
58700	27344
58800	27359
58900	27372
59000	27393
59100	27408
59200	27430
59300	27439
59400	27454
59500	27466
59600	27477
59700	27488
59800	27505
59900	27520
60000	27541
60100	27553
60200	27566
60300	27575
60400	27584
60500	27597
60600	27613
60700	27636
60800	27648
60900	27664
61000	27678
61100	27691
61200	27710
61300	27726
61400	27735
61500	27755
61600	27762
61700	27776
61800	27789
61900	27804
62000	27818
62100	27838
62200	27859
62300	27871
62400	27890
62500	27908
62600	27915
62700	27933
62800	27952
62900	27966
63000	27981
63100	28002
63200	28012
63300	28027
63400	28039
63500	28051
63600	28066
63700	28081
63800	28098
63900	28117
64000	28128
64100	28142
64200	28148
64300	28162
64400	28177
64500	28193
64600	28201
64700	28215
64800	28237
64900	28251
65000	28268
65100	28291
65200	28302
65300	28310
65400	28322
65500	28331
65600	28347
65700	28361
65800	28372
65900	28383
66000	28396
66100	28413
66200	28428
66300	28436
66400	28451
66500	28465
66600	28483
66700	28497
66800	28504
66900	28514
67000	28530
67100	28543
67200	28553
67300	28565
67400	28576
67500	28592
67600	28604
67700	28612
67800	28625
67900	28637
68000	28646
68100	28658
68200	28671
68300	28684
68400	28695
68500	28703
68600	28717
68700	28731
68800	28739
68900	28754
69000	28764
69100	28776
69200	28788
69300	28802
69400	28815
69500	28830
69600	28839
69700	28851
69800	28863
69900	28870
70000	28882
70100	28892
70200	28904
70300	28916
70400	28929
70500	28941
70600	28958
70700	28962
70800	28971
70900	28981
71000	28992
71100	29002
71200	29015
71300	29027
71400	29041
71500	29051
71600	29057
71700	29069
71800	29077
71900	29083
72000	29090
72100	29103
72200	29114
72300	29122
72400	29130
72500	29135
72600	29153
72700	29165
72800	29177
72900	29191
73000	29203
73100	29216
73200	29229
73300	29235
73400	29243
73500	29258
73600	29273
73700	29288
73800	29296
73900	29310
74000	29322
74100	29328
74200	29338
74300	29350
74400	29365
74500	29373
74600	29389
74700	29402
74800	29419
74900	29428
75000	29437
75100	29442
75200	29454
75300	29463
75400	29474
75500	29481
75600	29490
75700	29497
75800	29507
75900	29517
76000	29523
76100	29528
76200	29543
76300	29551
76400	29558
76500	29568
76600	29581
76700	29592
76800	29604
76900	29614
77000	29617
77100	29628
77200	29638
77300	29652
77400	29657
77500	29668
77600	29680
77700	29689
77800	29698
77900	29706
78000	29723
78100	29731
78200	29740
78300	29752
78400	29760
78500	29776
78600	29780
78700	29790
78800	29798
78900	29804
79000	29811
79100	29817
79200	29822
79300	29830
79400	29838
79500	29845
79600	29856
79700	29866
79800	29875
79900	29883
80000	29894
80100	29901
80200	29909
80300	29918
80400	29922
80500	29929
80600	29933
80700	29946
80800	29952
80900	29961
81000	29975
81100	29984
81200	29995
81300	30000
81400	30009
81500	30021
81600	30029
81700	30037
81800	30046
81900	30057
82000	30065
82100	30076
82200	30083
82300	30103
82400	30112
82500	30119
82600	30127
82700	30134
82800	30141
82900	30151
83000	30160
83100	30165
83200	30173
83300	30180
83400	30186
83500	30194
83600	30202
83700	30215
83800	30221
83900	30226
84000	30236
84100	30240
84200	30251
84300	30263
84400	30273
84500	30280
84600	30286
84700	30294
84800	30298
84900	30310
85000	30320
85100	30322
85200	30332
85300	30337
85400	30343
85500	30354
85600	30363
85700	30373
85800	30383
85900	30392
86000	30397
86100	30403
86200	30413
86300	30423
86400	30435
86500	30440
86600	30448
86700	30459
86800	30469
86900	30477
87000	30484
87100	30489
87200	30496
87300	30506
87400	30515
87500	30521
87600	30527
87700	30537
87800	30543
87900	30550
88000	30559
88100	30559
88200	30565
88300	30574
88400	30579
88500	30590
88600	30600
88700	30608
88800	30614
88900	30620
89000	30626
89100	30631
89200	30635
89300	30641
89400	30646
89500	30652
89600	30659
89700	30668
89800	30676
89900	30683
90000	30689
90100	30695
90200	30703
90300	30708
90400	30710
90500	30717
90600	30720
90700	30725
90800	30730
90900	30738
91000	30742
91100	30753
91200	30758
91300	30768
91400	30773
91500	30776
91600	30780
91700	30787
91800	30791
91900	30793
92000	30803
92100	30809
92200	30813
92300	30821
92400	30830
92500	30834
92600	30839
92700	30841
92800	30847
92900	30851
93000	30858
93100	30862
93200	30869
93300	30880
93400	30883
93500	30891
93600	30897
93700	30906
93800	30911
93900	30917
94000	30927
94100	30933
94200	30939
94300	30943
94400	30945
94500	30947
94600	30954
94700	30959
94800	30964
94900	30970
95000	30977
95100	30981
95200	30987
95300	30999
95400	31007
95500	31011
95600	31016
95700	31019
95800	31022
95900	31027
96000	31032
96100	31039
96200	31044
96300	31050
96400	31053
96500	31059
96600	31064
96700	31070
96800	31074
96900	31081
97000	31084
97100	31090
97200	31096
97300	31099
97400	31103
97500	31108
97600	31113
97700	31117
97800	31119
97900	31125
98000	31135
98100	31140
98200	31150
98300	31162
98400	31166
98500	31173
98600	31178
98700	31186
98800	31193
98900	31200
99000	31202
99100	31205
99200	31206
99300	31209
99400	31216
99500	31221
99600	31227
99700	31231
99800	31235
99900	31241
100000	31242


==> old/submission/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	1
500	2
600	4
700	5
800	7
900	10
1000	11
1100	15
1200	19
1300	22
1400	27
1500	32
1600	37
1700	42
1800	47
1900	54
2000	60
2100	64
2200	72
2300	79
2400	83
2500	87
2600	95
2700	100
2800	105
2900	118
3000	125
3100	134
3200	148
3300	157
3400	165
3500	174
3600	183
3700	194
3800	206
3900	218
4000	230
4100	239
4200	246
4300	256
4400	267
4500	275
4600	285
4700	296
4800	305
4900	315
5000	328
5100	345
5200	364
5300	384
5400	400
5500	415
5600	432
5700	445
5800	453
5900	468
6000	488
6100	496
6200	511
6300	526
6400	542
6500	558
6600	572
6700	582
6800	599
6900	615
7000	635
7100	647
7200	660
7300	677
7400	694
7500	711
7600	727
7700	745
7800	760
7900	780
8000	797
8100	818
8200	839
8300	857
8400	872
8500	894
8600	914
8700	937
8800	960
8900	985
9000	1003
9100	1025
9200	1044
9300	1068
9400	1092
9500	1122
9600	1143
9700	1168
9800	1188
9900	1211
10000	1228
10100	1250
10200	1277
10300	1304
10400	1328
10500	1342
10600	1368
10700	1402
10800	1433
10900	1456
11000	1479
11100	1504
11200	1528
11300	1558
11400	1585
11500	1616
11600	1648
11700	1670
11800	1694
11900	1720
12000	1747
12100	1768
12200	1787
12300	1819
12400	1847
12500	1876
12600	1904
12700	1937
12800	1967
12900	1997
13000	2029
13100	2072
13200	2097
13300	2123
13400	2161
13500	2195
13600	2223
13700	2256
13800	2289
13900	2311
14000	2345
14100	2369
14200	2397
14300	2432
14400	2466
14500	2501
14600	2537
14700	2569
14800	2596
14900	2623
15000	2654
15100	2682
15200	2716
15300	2754
15400	2782
15500	2818
15600	2846
15700	2880
15800	2913
15900	2947
16000	2983
16100	3014
16200	3053
16300	3085
16400	3117
16500	3152
16600	3186
16700	3218
16800	3255
16900	3283
17000	3317
17100	3354
17200	3394
17300	3439
17400	3472
17500	3519
17600	3561
17700	3594
17800	3631
17900	3662
18000	3700
18100	3737
18200	3771
18300	3808
18400	3851
18500	3890
18600	3919
18700	3947
18800	3978
18900	4021
19000	4058
19100	4098
19200	4133
19300	4175
19400	4208
19500	4245
19600	4285
19700	4326
19800	4368
19900	4414
20000	4465
20100	4500
20200	4538
20300	4578
20400	4628
20500	4672
20600	4723
20700	4766
20800	4816
20900	4856
21000	4886
21100	4926
21200	4968
21300	5007
21400	5055
21500	5097
21600	5131
21700	5176
21800	5216
21900	5264
22000	5312
22100	5349
22200	5393
22300	5428
22400	5471
22500	5513
22600	5560
22700	5602
22800	5648
22900	5695
23000	5742
23100	5787
23200	5830
23300	5877
23400	5914
23500	5957
23600	5999
23700	6041
23800	6081
23900	6127
24000	6170
24100	6218
24200	6266
24300	6312
24400	6352
24500	6397
24600	6445
24700	6489
24800	6540
24900	6584
25000	6630
25100	6677
25200	6724
25300	6767
25400	6811
25500	6853
25600	6905
25700	6953
25800	6995
25900	7045
26000	7101
26100	7156
26200	7202
26300	7245
26400	7293
26500	7337
26600	7374
26700	7427
26800	7477
26900	7528
27000	7574
27100	7625
27200	7673
27300	7713
27400	7755
27500	7803
27600	7840
27700	7897
27800	7951
27900	8008
28000	8052
28100	8103
28200	8143
28300	8190
28400	8240
28500	8286
28600	8345
28700	8389
28800	8445
28900	8491
29000	8539
29100	8588
29200	8639
29300	8698
29400	8748
29500	8792
29600	8844
29700	8895
29800	8942
29900	8996
30000	9045
30100	9099
30200	9148
30300	9204
30400	9255
30500	9309
30600	9363
30700	9413
30800	9470
30900	9528
31000	9585
31100	9640
31200	9690
31300	9742
31400	9798
31500	9849
31600	9901
31700	9956
31800	10008
31900	10062
32000	10109
32100	10156
32200	10208
32300	10275
32400	10327
32500	10386
32600	10444
32700	10499
32800	10550
32900	10607
33000	10660
33100	10714
33200	10774
33300	10823
33400	10881
33500	10936
33600	10988
33700	11041
33800	11097
33900	11156
34000	11209
34100	11263
34200	11314
34300	11370
34400	11434
34500	11491
34600	11558
34700	11618
34800	11679
34900	11724
35000	11785
35100	11846
35200	11911
35300	11968
35400	12026
35500	12085
35600	12143
35700	12199
35800	12264
35900	12323
36000	12389
36100	12453
36200	12507
36300	12568
36400	12629
36500	12676
36600	12733
36700	12787
36800	12849
36900	12914
37000	12974
37100	13034
37200	13103
37300	13156
37400	13217
37500	13282
37600	13342
37700	13399
37800	13456
37900	13523
38000	13590
38100	13643
38200	13698
38300	13765
38400	13820
38500	13876
38600	13932
38700	13992
38800	14050
38900	14109
39000	14174
39100	14237
39200	14300
39300	14361
39400	14422
39500	14475
39600	14538
39700	14598
39800	14652
39900	14712
40000	14765
40100	14826
40200	14885
40300	14944
40400	15007
40500	15071
40600	15131
40700	15194
40800	15261
40900	15324
41000	15380
41100	15438
41200	15509
41300	15569
41400	15633
41500	15703
41600	15776
41700	15842
41800	15901
41900	15968
42000	16039
42100	16103
42200	16155
42300	16216
42400	16285
42500	16353
42600	16414
42700	16477
42800	16541
42900	16608
43000	16670
43100	16735
43200	16798
43300	16857
43400	16926
43500	16991
43600	17056
43700	17122
43800	17193
43900	17258
44000	17332
44100	17399
44200	17459
44300	17525
44400	17594
44500	17662
44600	17728
44700	17796
44800	17859
44900	17923
45000	17990
45100	18057
45200	18120
45300	18189
45400	18258
45500	18326
45600	18394
45700	18463
45800	18530
45900	18606
46000	18671
46100	18733
46200	18795
46300	18866
46400	18936
46500	19005
46600	19063
46700	19131
46800	19205
46900	19254
47000	19312
47100	19378
47200	19440
47300	19513
47400	19579
47500	19644
47600	19703
47700	19771
47800	19835
47900	19911
48000	19978
48100	20048
48200	20111
48300	20177
48400	20242
48500	20306
48600	20372
48700	20436
48800	20513
48900	20582
49000	20646
49100	20723
49200	20787
49300	20858
49400	20924
49500	20996
49600	21067
49700	21137
49800	21198
49900	21274
50000	21336
50100	21406
50200	21478
50300	21542
50400	21615
50500	21692
50600	21759
50700	21832
50800	21899
50900	21962
51000	22040
51100	22108
51200	22181
51300	22255
51400	22320
51500	22390
51600	22457
51700	22533
51800	22598
51900	22667
52000	22742
52100	22810
52200	22887
52300	22955
52400	23031
52500	23101
52600	23176
52700	23245
52800	23311
52900	23386
53000	23451
53100	23520
53200	23596
53300	23661
53400	23740
53500	23814
53600	23886
53700	23965
53800	24036
53900	24107
54000	24176
54100	24252
54200	24326
54300	24391
54400	24461
54500	24539
54600	24614
54700	24695
54800	24766
54900	24845
55000	24909
55100	24983
55200	25052
55300	25124
55400	25196
55500	25265
55600	25332
55700	25404
55800	25470
55900	25546
56000	25625
56100	25697
56200	25767
56300	25833
56400	25912
56500	25989
56600	26064
56700	26133
56800	26195
56900	26262
57000	26338
57100	26409
57200	26482
57300	26549
57400	26619
57500	26682
57600	26755
57700	26834
57800	26901
57900	26974
58000	27048
58100	27123
58200	27191
58300	27269
58400	27344
58500	27408
58600	27490
58700	27565
58800	27637
58900	27719
59000	27787
59100	27864
59200	27931
59300	28009
59400	28086
59500	28164
59600	28242
59700	28319
59800	28393
59900	28466
60000	28538
60100	28609
60200	28678
60300	28755
60400	28833
60500	28910
60600	28982
60700	29048
60800	29127
60900	29201
61000	29274
61100	29352
61200	29424
61300	29498
61400	29582
61500	29649
61600	29730
61700	29808
61800	29884
61900	29960
62000	30027
62100	30092
62200	30164
62300	30246
62400	30319
62500	30389
62600	30470
62700	30543
62800	30614
62900	30691
63000	30767
63100	30838
63200	30914
63300	30989
63400	31062
63500	31139
63600	31210
63700	31285
63800	31359
63900	31425
64000	31502
64100	31574
64200	31658
64300	31730
64400	31800
64500	31871
64600	31948
64700	32024
64800	32095
64900	32169
65000	32244
65100	32310
65200	32393
65300	32465
65400	32542
65500	32620
65600	32700
65700	32779
65800	32857
65900	32935
66000	33008
66100	33080
66200	33152
66300	33232
66400	33304
66500	33379
66600	33448
66700	33522
66800	33603
66900	33684
67000	33759
67100	33837
67200	33916
67300	33991
67400	34067
67500	34143
67600	34223
67700	34304
67800	34379
67900	34456
68000	34535
68100	34613
68200	34684
68300	34764
68400	34844
68500	34926
68600	34999
68700	35070
68800	35153
68900	35226
69000	35307
69100	35384
69200	35460
69300	35539
69400	35616
69500	35693
69600	35773
69700	35851
69800	35929
69900	36012
70000	36091
70100	36171
70200	36248
70300	36327
70400	36403
70500	36481
70600	36554
70700	36637
70800	36717
70900	36792
71000	36872
71100	36951
71200	37034
71300	37113
71400	37192
71500	37271
71600	37357
71700	37436
71800	37517
71900	37599
72000	37680
72100	37754
72200	37831
72300	37917
72400	37996
72500	38077
72600	38153
72700	38231
72800	38310
72900	38387
73000	38463
73100	38538
73200	38618
73300	38698
73400	38781
73500	38860
73600	38939
73700	39015
73800	39097
73900	39172
74000	39253
74100	39335
74200	39417
74300	39498
74400	39568
74500	39641
74600	39716
74700	39786
74800	39856
74900	39936
75000	40016
75100	40098
75200	40174
75300	40252
75400	40329
75500	40417
75600	40492
75700	40575
75800	40655
75900	40728
76000	40809
76100	40893
76200	40968
76300	41050
76400	41129
76500	41209
76600	41287
76700	41359
76800	41435
76900	41516
77000	41599
77100	41676
77200	41757
77300	41831
77400	41910
77500	41986
77600	42061
77700	42136
77800	42214
77900	42292
78000	42364
78100	42447
78200	42523
78300	42604
78400	42694
78500	42768
78600	42851
78700	42927
78800	43011
78900	43088
79000	43159
79100	43242
79200	43321
79300	43403
79400	43484
79500	43565
79600	43643
79700	43722
79800	43800
79900	43882
80000	43957
80100	44040
80200	44120
80300	44199
80400	44289
80500	44372
80600	44459
80700	44535
80800	44616
80900	44699
81000	44779
81100	44858
81200	44940
81300	45027
81400	45107
81500	45183
81600	45261
81700	45341
81800	45419
81900	45489
82000	45570
82100	45652
82200	45735
82300	45808
82400	45886
82500	45968
82600	46052
82700	46133
82800	46215
82900	46295
83000	46378
83100	46464
83200	46541
83300	46619
83400	46698
83500	46778
83600	46850
83700	46924
83800	47004
83900	47083
84000	47161
84100	47245
84200	47319
84300	47396
84400	47477
84500	47563
84600	47645
84700	47729
84800	47810
84900	47886
85000	47971
85100	48059
85200	48139
85300	48222
85400	48301
85500	48375
85600	48457
85700	48528
85800	48607
85900	48686
86000	48772
86100	48849
86200	48927
86300	49007
86400	49083
86500	49163
86600	49240
86700	49319
86800	49397
86900	49481
87000	49559
87100	49638
87200	49721
87300	49807
87400	49887
87500	49969
87600	50048
87700	50124
87800	50208
87900	50291
88000	50372
88100	50454
88200	50536
88300	50612
88400	50698
88500	50771
88600	50849
88700	50930
88800	51007
88900	51094
89000	51177
89100	51256
89200	51344
89300	51422
89400	51502
89500	51580
89600	51657
89700	51737
89800	51817
89900	51894
90000	51983
90100	52068
90200	52150
90300	52240
90400	52328
90500	52406
90600	52497
90700	52580
90800	52667
90900	52746
91000	52829
91100	52905
91200	52982
91300	53059
91400	53141
91500	53230
91600	53311
91700	53391
91800	53474
91900	53561
92000	53641
92100	53724
92200	53807
92300	53887
92400	53969
92500	54052
92600	54130
92700	54218
92800	54297
92900	54378
93000	54464
93100	54551
93200	54631
93300	54706
93400	54792
93500	54874
93600	54954
93700	55028
93800	55110
93900	55189
94000	55271
94100	55355
94200	55436
94300	55520
94400	55604
94500	55692
94600	55773
94700	55851
94800	55936
94900	56014
95000	56097
95100	56180
95200	56261
95300	56343
95400	56417
95500	56499
95600	56582
95700	56666
95800	56751
95900	56833
96000	56916
96100	56995
96200	57075
96300	57157
96400	57245
96500	57335
96600	57418
96700	57500
96800	57580
96900	57665
97000	57750
97100	57837
97200	57917
97300	58003
97400	58082
97500	58163
97600	58247
97700	58332
97800	58415
97900	58493
98000	58573
98100	58654
98200	58733
98300	58807
98400	58889
98500	58971
98600	59047
98700	59129
98800	59208
98900	59293
99000	59378
99100	59465
99200	59549
99300	59637
99400	59721
99500	59802
99600	59883
99700	59973
99800	60059
99900	60143
100000	60232


==> old/submission/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,400,0,0
500,496,0,4
600,596,0,4
700,695,0,5
800,794,0,6
900,893,0,7
1000,990,0,10
1100,1089,1,10
1200,1186,1,13
1300,1283,1,16
1400,1379,2,19
1500,1476,2,22
1600,1574,2,24
1700,1670,3,27
1800,1768,3,29
1900,1866,3,31
2000,1959,3,38
2100,2055,5,40
2200,2150,6,44
2300,2247,6,47
2400,2346,6,48
2500,2442,6,52
2600,2537,6,57
2700,2635,6,59
2800,2731,6,63
2900,2829,7,64
3000,2926,7,67
3100,3021,8,71
3200,3109,9,82
3300,3205,9,86
3400,3300,11,89
3500,3396,11,93
3600,3490,13,97
3700,3584,13,103
3800,3682,14,104
3900,3775,15,110
4000,3869,15,116
4100,3965,16,119
4200,4062,17,121
4300,4157,19,124
4400,4253,19,128
4500,4351,19,130
4600,4441,20,139
4700,4531,21,148
4800,4622,23,155
4900,4708,26,166
5000,4800,28,172
5100,4895,28,177
5200,4989,28,183
5300,5080,29,191
5400,5175,30,195
5500,5268,30,202
5600,5361,32,207
5700,5457,32,211
5800,5549,33,218
5900,5637,35,228
6000,5729,37,234
6100,5822,37,241
6200,5903,42,255
6300,5994,42,264
6400,6083,45,272
6500,6174,47,279
6600,6258,49,293
6700,6349,49,302
6800,6442,49,309
6900,6534,52,314
7000,6619,53,328
7100,6709,54,337
7200,6800,55,345
7300,6889,55,356
7400,6973,56,371
7500,7066,56,378
7600,7156,58,386
7700,7247,58,395
7800,7334,59,407
7900,7424,60,416
8000,7510,61,429
8100,7595,63,442
8200,7682,63,455
8300,7768,66,466
8400,7857,66,477
8500,7940,69,491
8600,8029,70,501
8700,8114,71,515
8800,8201,73,526
8900,8291,74,535
9000,8384,76,540
9100,8470,78,552
9200,8557,78,565
9300,8648,78,574
9400,8735,79,586
9500,8822,80,598
9600,8905,80,615
9700,8996,81,623
9800,9083,83,634
9900,9165,86,649
10000,9251,87,662
10100,9329,90,681
10200,9410,92,698
10300,9499,93,708
10400,9579,96,725
10500,9663,98,739
10600,9751,100,749
10700,9837,100,763
10800,9925,101,774
10900,10013,102,785
11000,10095,102,803
11100,10172,104,824
11200,10258,106,836
11300,10338,108,854
11400,10417,112,871
11500,10501,113,886
11600,10587,115,898
11700,10664,121,915
11800,10747,125,928
11900,10839,125,936
12000,10920,131,949
12100,11003,133,964
12200,11089,134,977
12300,11172,136,992
12400,11268,137,995
12500,11345,140,1015
12600,11434,141,1025
12700,11510,146,1044
12800,11591,147,1062
12900,11671,152,1077
13000,11756,154,1090
13100,11837,159,1104
13200,11924,161,1115
13300,12008,165,1127
13400,12085,168,1147
13500,12172,171,1157
13600,12251,175,1174
13700,12332,178,1190
13800,12413,184,1203
13900,12495,184,1221
14000,12572,190,1238
14100,12656,191,1253
14200,12741,193,1266
14300,12816,194,1290
14400,12896,198,1306
14500,12981,198,1321
14600,13054,201,1345
14700,13139,203,1358
14800,13220,204,1376
14900,13299,209,1392
15000,13384,211,1405
15100,13458,214,1428
15200,13533,217,1450
15300,13612,223,1465
15400,13687,223,1490
15500,13767,224,1509
15600,13838,225,1537
15700,13913,231,1556
15800,14000,232,1568
15900,14079,234,1587
16000,14158,239,1603
16100,14233,243,1624
16200,14307,247,1646
16300,14390,249,1661
16400,14468,254,1678
16500,14547,257,1696
16600,14625,257,1718
16700,14707,257,1736
16800,14787,257,1756
16900,14863,258,1779
17000,14937,264,1799
17100,15017,267,1816
17200,15085,271,1844
17300,15155,275,1870
17400,15236,278,1886
17500,15320,284,1896
17600,15398,284,1918
17700,15479,286,1935
17800,15555,292,1953
17900,15627,294,1979
18000,15709,296,1995
18100,15784,298,2018
18200,15855,303,2042
18300,15929,308,2063
18400,16007,311,2082
18500,16082,312,2106
18600,16161,313,2126
18700,16239,317,2144
18800,16323,318,2159
18900,16397,319,2184
19000,16469,323,2208
19100,16542,326,2232
19200,16615,328,2257
19300,16692,332,2276
19400,16768,339,2293
19500,16841,341,2318
19600,16918,345,2337
19700,16987,352,2361
19800,17064,356,2380
19900,17131,359,2410
20000,17210,361,2429
20100,17280,364,2456
20200,17354,366,2480
20300,17430,371,2499
20400,17507,374,2519
20500,17578,379,2543
20600,17647,383,2570
20700,17721,389,2590
20800,17797,391,2612
20900,17879,395,2626
21000,17956,398,2646
21100,18025,404,2671
21200,18094,411,2695
21300,18173,415,2712
21400,18243,420,2737
21500,18323,423,2754
21600,18392,427,2781
21700,18456,431,2813
21800,18534,435,2831
21900,18606,438,2856
22000,18677,445,2878
22100,18756,447,2897
22200,18825,449,2926
22300,18898,453,2949
22400,18968,456,2976
22500,19045,459,2996
22600,19125,462,3013
22700,19195,465,3040
22800,19267,468,3065
22900,19329,470,3101
23000,19404,474,3122
23100,19478,477,3145
23200,19545,480,3175
23300,19617,482,3201
23400,19674,489,3237
23500,19744,493,3263
23600,19814,497,3289
23700,19885,499,3316
23800,19956,504,3340
23900,20027,508,3365
24000,20101,511,3388
24100,20176,513,3411
24200,20241,518,3441
24300,20315,521,3464
24400,20386,522,3492
24500,20449,526,3525
24600,20511,530,3559
24700,20578,535,3587
24800,20642,537,3621
24900,20710,541,3649
25000,20778,545,3677
25100,20853,551,3696
25200,20913,558,3729
25300,20976,562,3762
25400,21039,567,3794
25500,21100,573,3827
25600,21173,576,3851
25700,21246,578,3876
25800,21320,580,3900
25900,21386,585,3929
26000,21457,588,3955
26100,21522,590,3988
26200,21591,594,4015
26300,21660,599,4041
26400,21732,601,4067
26500,21811,605,4084
26600,21875,611,4114
26700,21931,615,4154
26800,21991,625,4184
26900,22053,627,4220
27000,22116,632,4252
27100,22182,635,4283
27200,22243,640,4317
27300,22310,643,4347
27400,22371,650,4379
27500,22442,654,4404
27600,22514,656,4430
27700,22569,660,4471
27800,22642,664,4494
27900,22711,666,4523
28000,22777,670,4553
28100,22849,675,4576
28200,22917,683,4600
28300,22983,690,4627
28400,23051,694,4655
28500,23113,698,4689
28600,23174,705,4721
28700,23234,711,4755
28800,23300,713,4787
28900,23365,716,4819
29000,23435,720,4845
29100,23508,722,4870
29200,23575,726,4899
29300,23637,732,4931
29400,23702,736,4962
29500,23766,739,4995
29600,23833,743,5024
29700,23902,751,5047
29800,23965,756,5079
29900,24033,759,5108
30000,24092,764,5144
30100,24162,767,5171
30200,24222,772,5206
30300,24287,774,5239
30400,24356,781,5263
30500,24425,783,5292
30600,24487,789,5324
30700,24552,794,5354
30800,24608,804,5388
30900,24671,811,5418
31000,24733,816,5451
31100,24793,821,5486
31200,24852,831,5517
31300,24918,840,5542
31400,24981,848,5571
31500,25046,853,5601
31600,25106,858,5636
31700,25166,862,5672
31800,25237,864,5699
31900,25297,868,5735
32000,25366,874,5760
32100,25424,879,5797
32200,25483,885,5832
32300,25544,890,5866
32400,25602,896,5902
32500,25671,899,5930
32600,25730,904,5966
32700,25797,905,5998
32800,25852,907,6041
32900,25912,912,6076
33000,25980,915,6105
33100,26036,919,6145
33200,26096,921,6183
33300,26157,923,6220
33400,26220,929,6251
33500,26282,934,6284
33600,26337,939,6324
33700,26398,946,6356
33800,26462,955,6383
33900,26526,961,6413
34000,26588,967,6445
34100,26653,971,6476
34200,26716,974,6510
34300,26779,975,6546
34400,26836,983,6581
34500,26897,985,6618
34600,26959,988,6653
34700,27024,991,6685
34800,27094,996,6710
34900,27161,999,6740
35000,27216,1003,6781
35100,27276,1006,6818
35200,27335,1011,6854
35300,27394,1016,6890
35400,27456,1019,6925
35500,27507,1022,6971
35600,27564,1026,7010
35700,27614,1030,7056
35800,27672,1035,7093
35900,27730,1040,7130
36000,27780,1049,7171
36100,27839,1053,7208
36200,27899,1059,7242
36300,27953,1067,7280
36400,28020,1070,7310
36500,28078,1078,7344
36600,28142,1084,7374
36700,28207,1088,7405
36800,28266,1096,7438
36900,28317,1099,7484
37000,28381,1103,7516
37100,28431,1107,7562
37200,28488,1111,7601
37300,28550,1117,7633
37400,28604,1121,7675
37500,28662,1123,7715
37600,28708,1129,7763
37700,28763,1133,7804
37800,28813,1140,7847
37900,28862,1147,7891
38000,28918,1150,7932
38100,28974,1158,7968
38200,29033,1161,8006
38300,29086,1164,8050
38400,29135,1176,8089
38500,29186,1182,8132
38600,29245,1184,8171
38700,29299,1191,8210
38800,29353,1194,8253
38900,29402,1199,8299
39000,29458,1202,8340
39100,29521,1204,8375
39200,29577,1208,8415
39300,29629,1215,8456
39400,29692,1220,8488
39500,29746,1228,8526
39600,29799,1233,8568
39700,29848,1245,8607
39800,29908,1248,8644
39900,29963,1258,8679
40000,30015,1266,8719
40100,30069,1270,8761
40200,30122,1277,8801
40300,30179,1284,8837
40400,30226,1290,8884
40500,30273,1298,8929
40600,30324,1303,8973
40700,30369,1310,9021
40800,30428,1315,9057
40900,30478,1318,9104
41000,30528,1326,9146
41100,30592,1336,9172
41200,30642,1343,9215
41300,30692,1349,9259
41400,30746,1356,9298
41500,30801,1362,9337
41600,30841,1371,9388
41700,30896,1377,9427
41800,30945,1383,9472
41900,31000,1395,9505
42000,31056,1401,9543
42100,31105,1407,9588
42200,31157,1416,9627
42300,31211,1422,9667
42400,31271,1429,9700
42500,31325,1434,9741
42600,31375,1442,9783
42700,31433,1447,9820
42800,31487,1449,9864
42900,31545,1453,9902
43000,31596,1462,9942
43100,31649,1468,9983
43200,31695,1476,10029
43300,31748,1479,10073
43400,31793,1484,10123
43500,31839,1488,10173
43600,31893,1495,10212
43700,31951,1501,10248
43800,32003,1509,10288
43900,32050,1515,10335
44000,32094,1521,10385
44100,32147,1526,10427
44200,32194,1534,10472
44300,32244,1540,10516
44400,32302,1545,10553
44500,32348,1552,10600
44600,32383,1557,10660
44700,32442,1562,10696
44800,32486,1571,10743
44900,32542,1578,10780
45000,32590,1586,10824
45100,32638,1596,10866
45200,32691,1600,10909
45300,32736,1609,10955
45400,32785,1617,10998
45500,32835,1622,11043
45600,32886,1629,11085
45700,32935,1639,11126
45800,32980,1648,11172
45900,33025,1652,11223
46000,33078,1659,11263
46100,33135,1666,11299
46200,33187,1670,11343
46300,33235,1679,11386
46400,33283,1687,11430
46500,33335,1696,11469
46600,33389,1702,11509
46700,33445,1709,11546
46800,33490,1718,11592
46900,33544,1722,11634
47000,33577,1730,11693
47100,33631,1735,11734
47200,33688,1739,11773
47300,33733,1743,11824
47400,33782,1748,11870
47500,33833,1754,11913
47600,33884,1759,11957
47700,33927,1766,12007
47800,33975,1774,12051
47900,34011,1784,12105
48000,34057,1792,12151
48100,34105,1796,12199
48200,34160,1801,12239
48300,34205,1806,12289
48400,34252,1819,12329
48500,34298,1825,12377
48600,34341,1837,12422
48700,34386,1842,12472
48800,34437,1850,12513
48900,34479,1855,12566
49000,34518,1861,12621
49100,34568,1869,12663
49200,34612,1873,12715
49300,34667,1877,12756
49400,34716,1885,12799
49500,34759,1892,12849
49600,34806,1904,12890
49700,34850,1914,12936
49800,34898,1918,12984
49900,34942,1928,13030
50000,34993,1938,13069
50100,35043,1943,13114
50200,35088,1949,13163
50300,35133,1958,13209
50400,35185,1964,13251
50500,35231,1971,13298
50600,35272,1977,13351
50700,35327,1984,13389
50800,35381,1986,13433
50900,35425,1992,13483
51000,35473,2003,13524
51100,35524,2012,13564
51200,35565,2018,13617
51300,35610,2022,13668
51400,35658,2033,13709
51500,35702,2045,13753
51600,35754,2049,13797
51700,35795,2060,13845
51800,35849,2065,13886
51900,35894,2070,13936
52000,35948,2072,13980
52100,35986,2083,14031
52200,36032,2093,14075
52300,36082,2096,14122
52400,36118,2105,14177
52500,36164,2113,14223
52600,36212,2117,14271
52700,36261,2121,14318
52800,36308,2129,14363
52900,36347,2135,14418
53000,36394,2144,14462
53100,36438,2151,14511
53200,36480,2158,14562
53300,36514,2168,14618
53400,36558,2173,14669
53500,36601,2181,14718
53600,36640,2185,14775
53700,36676,2197,14827
53800,36722,2205,14873
53900,36774,2210,14916
54000,36826,2216,14958
54100,36879,2223,14998
54200,36921,2230,15049
54300,36964,2238,15098
54400,37004,2246,15150
54500,37046,2256,15198
54600,37092,2261,15247
54700,37130,2267,15303
54800,37174,2270,15356
54900,37208,2274,15418
55000,37248,2281,15471
55100,37301,2288,15511
55200,37343,2296,15561
55300,37382,2301,15617
55400,37432,2309,15659
55500,37478,2316,15706
55600,37521,2322,15757
55700,37555,2332,15813
55800,37598,2338,15864
55900,37647,2344,15909
56000,37678,2353,15969
56100,37721,2354,16025
56200,37767,2364,16069
56300,37809,2371,16120
56400,37854,2379,16167
56500,37896,2388,16216
56600,37933,2397,16270
56700,37975,2402,16323
56800,38008,2409,16383
56900,38046,2418,16436
57000,38083,2428,16489
57100,38126,2434,16540
57200,38166,2442,16592
57300,38215,2445,16640
57400,38256,2453,16691
57500,38297,2457,16746
57600,38337,2463,16800
57700,38383,2471,16846
57800,38421,2483,16896
57900,38466,2488,16946
58000,38505,2496,16999
58100,38547,2505,17048
58200,38590,2518,17092
58300,38628,2530,17142
58400,38665,2545,17190
58500,38709,2554,17237
58600,38758,2561,17281
58700,38801,2571,17328
58800,38833,2575,17392
58900,38871,2582,17447
59000,38914,2583,17503
59100,38948,2591,17561
59200,38988,2602,17610
59300,39028,2613,17659
59400,39068,2618,17714
59500,39112,2621,17767
59600,39162,2629,17809
59700,39206,2640,17854
59800,39241,2654,17905
59900,39280,2662,17958
60000,39320,2669,18011
60100,39357,2674,18069
60200,39403,2677,18120
60300,39450,2684,18166
60400,39491,2688,18221
60500,39531,2697,18272
60600,39564,2707,18329
60700,39598,2714,18388
60800,39641,2722,18437
60900,39676,2730,18494
61000,39713,2743,18544
61100,39749,2753,18598
61200,39782,2763,18655
61300,39812,2776,18712
61400,39853,2782,18765
61500,39891,2791,18818
61600,39923,2796,18881
61700,39955,2811,18934
61800,39995,2821,18984
61900,40021,2829,19050
62000,40064,2840,19096
62100,40099,2851,19150
62200,40136,2861,19203
62300,40172,2867,19261
62400,40221,2871,19308
62500,40261,2878,19361
62600,40301,2883,19416
62700,40337,2891,19472
62800,40383,2897,19520
62900,40421,2904,19575
63000,40458,2914,19628
63100,40498,2919,19683
63200,40540,2925,19735
63300,40578,2935,19787
63400,40618,2942,19840
63500,40661,2948,19891
63600,40693,2958,19949
63700,40732,2964,20004
63800,40770,2972,20058
63900,40807,2974,20119
64000,40835,2980,20185
64100,40866,2986,20248
64200,40899,2993,20308
64300,40940,3000,20360
64400,40973,3008,20419
64500,41007,3023,20470
64600,41054,3030,20516
64700,41085,3038,20577
64800,41121,3046,20633
64900,41160,3051,20689
65000,41201,3056,20743
65100,41232,3063,20805
65200,41269,3069,20862
65300,41307,3074,20919
65400,41332,3080,20988
65500,41374,3083,21043
65600,41411,3090,21099
65700,41447,3100,21153
65800,41487,3109,21204
65900,41523,3116,21261
66000,41558,3125,21317
66100,41595,3132,21373
66200,41629,3137,21434
66300,41671,3148,21481
66400,41718,3157,21525
66500,41758,3163,21579
66600,41802,3170,21628
66700,41829,3177,21694
66800,41870,3184,21746
66900,41906,3193,21801
67000,41941,3202,21857
67100,41975,3208,21917
67200,42003,3218,21979
67300,42038,3226,22036
67400,42070,3236,22094
67500,42102,3243,22155
67600,42133,3253,22214
67700,42168,3264,22268
67800,42205,3272,22323
67900,42239,3277,22384
68000,42278,3283,22439
68100,42321,3290,22489
68200,42356,3299,22545
68300,42386,3308,22606
68400,42427,3315,22658
68500,42456,3324,22720
68600,42493,3331,22776
68700,42530,3340,22830
68800,42561,3350,22889
68900,42590,3360,22950
69000,42617,3371,23012
69100,42650,3382,23068
69200,42687,3387,23126
69300,42723,3395,23182
69400,42756,3404,23240
69500,42796,3416,23288
69600,42825,3423,23352
69700,42862,3433,23405
69800,42898,3444,23458
69900,42938,3450,23512
70000,42970,3458,23572
70100,43001,3463,23636
70200,43035,3471,23694
70300,43071,3481,23748
70400,43106,3491,23803
70500,43137,3501,23862
70600,43169,3508,23923
70700,43200,3515,23985
70800,43231,3523,24046
70900,43264,3529,24107
71000,43303,3539,24158
71100,43343,3545,24212
71200,43371,3554,24275
71300,43408,3560,24332
71400,43436,3563,24401
71500,43472,3567,24461
71600,43503,3581,24516
71700,43537,3585,24578
71800,43565,3593,24642
71900,43599,3598,24703
72000,43626,3604,24770
72100,43660,3613,24827
72200,43689,3623,24888
72300,43722,3631,24947
72400,43755,3638,25007
72500,43793,3645,25062
72600,43837,3651,25112
72700,43871,3661,25168
72800,43900,3669,25231
72900,43932,3678,25290
73000,43965,3689,25346
73100,43995,3701,25404
73200,44033,3710,25457
73300,44072,3714,25514
73400,44105,3727,25568
73500,44147,3735,25618
73600,44175,3742,25683
73700,44200,3756,25744
73800,44236,3761,25803
73900,44270,3767,25863
74000,44298,3777,25925
74100,44336,3785,25979
74200,44374,3796,26030
74300,44414,3803,26083
74400,44443,3814,26143
74500,44480,3827,26193
74600,44506,3834,26260
74700,44534,3842,26324
74800,44564,3849,26387
74900,44595,3854,26451
75000,44629,3860,26511
75100,44664,3866,26570
75200,44697,3869,26634
75300,44728,3873,26699
75400,44772,3879,26749
75500,44801,3889,26810
75600,44829,3894,26877
75700,44871,3898,26931
75800,44906,3904,26990
75900,44931,3915,27054
76000,44960,3928,27112
76100,44991,3934,27175
76200,45020,3944,27236
76300,45056,3955,27289
76400,45087,3965,27348
76500,45129,3973,27398
76600,45153,3981,27466
76700,45184,3995,27521
76800,45211,4000,27589
76900,45239,4003,27658
77000,45275,4013,27712
77100,45313,4016,27771
77200,45340,4029,27831
77300,45364,4039,27897
77400,45401,4049,27950
77500,45434,4060,28006
77600,45461,4066,28073
77700,45488,4076,28136
77800,45515,4089,28196
77900,45545,4099,28256
78000,45574,4105,28321
78100,45607,4112,28381
78200,45633,4116,28451
78300,45669,4121,28510
78400,45699,4129,28572
78500,45733,4138,28629
78600,45763,4150,28687
78700,45787,4164,28749
78800,45823,4170,28807
78900,45853,4178,28869
79000,45888,4185,28927
79100,45906,4193,29001
79200,45940,4196,29064
79300,45968,4202,29130
79400,45996,4209,29195
79500,46024,4216,29260
79600,46057,4221,29322
79700,46093,4228,29379
79800,46124,4236,29440
79900,46160,4243,29497
80000,46189,4253,29558
80100,46220,4266,29614
80200,46253,4276,29671
80300,46287,4287,29726
80400,46312,4300,29788
80500,46334,4309,29857
80600,46368,4321,29911
80700,46394,4332,29974
80800,46421,4336,30043
80900,46447,4351,30102
81000,46472,4361,30167
81100,46507,4368,30225
81200,46537,4379,30284
81300,46564,4387,30349
81400,46598,4404,30398
81500,46626,4411,30463
81600,46647,4423,30530
81700,46678,4426,30596
81800,46703,4437,30660
81900,46732,4446,30722
82000,46767,4452,30781
82100,46802,4456,30842
82200,46834,4459,30907
82300,46867,4473,30960
82400,46889,4482,31029
82500,46917,4490,31093
82600,46951,4499,31150
82700,46976,4503,31221
82800,46999,4506,31295
82900,47034,4513,31353
83000,47065,4521,31414
83100,47088,4527,31485
83200,47115,4534,31551
83300,47149,4542,31609
83400,47174,4557,31669
83500,47201,4566,31733
83600,47225,4578,31797
83700,47248,4588,31864
83800,47276,4595,31929
83900,47303,4603,31994
84000,47334,4612,32054
84100,47363,4621,32116
84200,47385,4631,32184
84300,47415,4633,32252
84400,47431,4640,32329
84500,47454,4650,32396
84600,47481,4661,32458
84700,47510,4672,32518
84800,47540,4679,32581
84900,47557,4691,32652
85000,47580,4699,32721
85100,47610,4710,32780
85200,47639,4719,32842
85300,47662,4728,32910
85400,47692,4739,32969
85500,47717,4747,33036
85600,47743,4757,33100
85700,47771,4764,33165
85800,47793,4772,33235
85900,47817,4780,33303
86000,47841,4790,33369
86100,47868,4796,33436
86200,47898,4806,33496
86300,47927,4816,33557
86400,47955,4827,33618
86500,47988,4834,33678
86600,48010,4846,33744
86700,48036,4854,33810
86800,48065,4863,33872
86900,48092,4874,33934
87000,48122,4882,33996
87100,48152,4896,34052
87200,48176,4903,34121
87300,48202,4914,34184
87400,48229,4923,34248
87500,48255,4931,34314
87600,48285,4938,34377
87700,48315,4944,34441
87800,48337,4953,34510
87900,48357,4960,34583
88000,48385,4968,34647
88100,48411,4976,34713
88200,48436,4987,34777
88300,48468,4995,34837
88400,48491,5006,34903
88500,48518,5014,34968
88600,48544,5021,35035
88700,48567,5031,35102
88800,48590,5038,35172
88900,48614,5042,35244
89000,48645,5045,35310
89100,48672,5058,35370
89200,48702,5071,35427
89300,48728,5083,35489
89400,48754,5095,35551
89500,48783,5104,35613
89600,48808,5114,35678
89700,48829,5126,35745
89800,48843,5135,35822
89900,48868,5145,35887
90000,48896,5156,35948
90100,48927,5165,36008
90200,48952,5173,36075
90300,48974,5181,36145
90400,48996,5190,36214
90500,49019,5201,36280
90600,49040,5208,36352
90700,49056,5219,36425
90800,49084,5223,36493
90900,49108,5230,36562
91000,49126,5238,36636
91100,49158,5243,36699
91200,49189,5249,36762
91300,49212,5259,36829
91400,49237,5269,36894
91500,49262,5278,36960
91600,49286,5291,37023
91700,49307,5302,37091
91800,49334,5313,37153
91900,49358,5325,37217
92000,49374,5335,37291
92100,49401,5346,37353
92200,49428,5353,37419
92300,49446,5363,37491
92400,49469,5372,37559
92500,49492,5381,37627
92600,49513,5392,37695
92700,49534,5403,37763
92800,49558,5413,37829
92900,49581,5425,37894
93000,49604,5436,37960
93100,49621,5448,38031
93200,49638,5458,38104
93300,49661,5466,38173
93400,49689,5473,38238
93500,49716,5492,38292
93600,49735,5508,38357
93700,49762,5520,38418
93800,49792,5531,38477
93900,49814,5536,38550
94000,49837,5545,38618
94100,49860,5550,38690
94200,49878,5557,38765
94300,49894,5563,38843
94400,49919,5570,38911
94500,49941,5580,38979
94600,49967,5589,39044
94700,49989,5596,39115
94800,50015,5611,39174
94900,50044,5623,39233
95000,50067,5631,39302
95100,50085,5643,39372
95200,50112,5657,39431
95300,50134,5664,39502
95400,50156,5677,39567
95500,50183,5687,39630
95600,50202,5695,39703
95700,50228,5707,39765
95800,50251,5713,39836
95900,50274,5724,39902
96000,50299,5734,39967
96100,50325,5744,40031
96200,50346,5752,40102
96300,50365,5769,40166
96400,50393,5781,40226
96500,50422,5787,40291
96600,50445,5795,40360
96700,50470,5801,40429
96800,50490,5813,40497
96900,50512,5823,40565
97000,50533,5836,40631
97100,50560,5847,40693
97200,50585,5859,40756
97300,50613,5866,40821
97400,50631,5875,40894
97500,50647,5888,40965
97600,50673,5900,41027
97700,50692,5910,41098
97800,50716,5920,41164
97900,50749,5927,41224
98000,50775,5937,41288
98100,50798,5950,41352
98200,50822,5962,41416
98300,50851,5971,41478
98400,50867,5983,41550
98500,50890,5993,41617
98600,50915,6003,41682
98700,50939,6012,41749
98800,50958,6026,41816
98900,50979,6036,41885
99000,50996,6043,41961
99100,51015,6051,42034
99200,51044,6062,42094
99300,51067,6069,42164
99400,51090,6081,42229
99500,51111,6090,42299
99600,51136,6102,42362
99700,51158,6112,42430
99800,51180,6119,42501
99900,51205,6130,42565
100000,51225,6144,42631


==> old/submission/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	1
1200	1
1300	1
1400	2
1500	2
1600	2
1700	3
1800	3
1900	3
2000	3
2100	5
2200	6
2300	6
2400	6
2500	6
2600	6
2700	6
2800	6
2900	7
3000	7
3100	8
3200	9
3300	9
3400	11
3500	11
3600	13
3700	13
3800	14
3900	15
4000	15
4100	16
4200	17
4300	19
4400	19
4500	19
4600	20
4700	21
4800	23
4900	26
5000	28
5100	28
5200	28
5300	29
5400	30
5500	30
5600	32
5700	32
5800	33
5900	35
6000	37
6100	37
6200	42
6300	42
6400	45
6500	47
6600	49
6700	49
6800	49
6900	52
7000	53
7100	54
7200	55
7300	55
7400	56
7500	56
7600	58
7700	58
7800	59
7900	60
8000	61
8100	63
8200	63
8300	66
8400	66
8500	69
8600	70
8700	71
8800	73
8900	74
9000	76
9100	78
9200	78
9300	78
9400	79
9500	80
9600	80
9700	81
9800	83
9900	86
10000	87
10100	90
10200	92
10300	93
10400	96
10500	98
10600	100
10700	100
10800	101
10900	102
11000	102
11100	104
11200	106
11300	108
11400	112
11500	113
11600	115
11700	121
11800	125
11900	125
12000	131
12100	133
12200	134
12300	136
12400	137
12500	140
12600	141
12700	146
12800	147
12900	152
13000	154
13100	159
13200	161
13300	165
13400	168
13500	171
13600	175
13700	178
13800	184
13900	184
14000	190
14100	191
14200	193
14300	194
14400	198
14500	198
14600	201
14700	203
14800	204
14900	209
15000	211
15100	214
15200	217
15300	223
15400	223
15500	224
15600	225
15700	231
15800	232
15900	234
16000	239
16100	243
16200	247
16300	249
16400	254
16500	257
16600	257
16700	257
16800	257
16900	258
17000	264
17100	267
17200	271
17300	275
17400	278
17500	284
17600	284
17700	286
17800	292
17900	294
18000	296
18100	298
18200	303
18300	308
18400	311
18500	312
18600	313
18700	317
18800	318
18900	319
19000	323
19100	326
19200	328
19300	332
19400	339
19500	341
19600	345
19700	352
19800	356
19900	359
20000	361
20100	364
20200	366
20300	371
20400	374
20500	379
20600	383
20700	389
20800	391
20900	395
21000	398
21100	404
21200	411
21300	415
21400	420
21500	423
21600	427
21700	431
21800	435
21900	438
22000	445
22100	447
22200	449
22300	453
22400	456
22500	459
22600	462
22700	465
22800	468
22900	470
23000	474
23100	477
23200	480
23300	482
23400	489
23500	493
23600	497
23700	499
23800	504
23900	508
24000	511
24100	513
24200	518
24300	521
24400	522
24500	526
24600	530
24700	535
24800	537
24900	541
25000	545
25100	551
25200	558
25300	562
25400	567
25500	573
25600	576
25700	578
25800	580
25900	585
26000	588
26100	590
26200	594
26300	599
26400	601
26500	605
26600	611
26700	615
26800	625
26900	627
27000	632
27100	635
27200	640
27300	643
27400	650
27500	654
27600	656
27700	660
27800	664
27900	666
28000	670
28100	675
28200	683
28300	690
28400	694
28500	698
28600	705
28700	711
28800	713
28900	716
29000	720
29100	722
29200	726
29300	732
29400	736
29500	739
29600	743
29700	751
29800	756
29900	759
30000	764
30100	767
30200	772
30300	774
30400	781
30500	783
30600	789
30700	794
30800	804
30900	811
31000	816
31100	821
31200	831
31300	840
31400	848
31500	853
31600	858
31700	862
31800	864
31900	868
32000	874
32100	879
32200	885
32300	890
32400	896
32500	899
32600	904
32700	905
32800	907
32900	912
33000	915
33100	919
33200	921
33300	923
33400	929
33500	934
33600	939
33700	946
33800	955
33900	961
34000	967
34100	971
34200	974
34300	975
34400	983
34500	985
34600	988
34700	991
34800	996
34900	999
35000	1003
35100	1006
35200	1011
35300	1016
35400	1019
35500	1022
35600	1026
35700	1030
35800	1035
35900	1040
36000	1049
36100	1053
36200	1059
36300	1067
36400	1070
36500	1078
36600	1084
36700	1088
36800	1096
36900	1099
37000	1103
37100	1107
37200	1111
37300	1117
37400	1121
37500	1123
37600	1129
37700	1133
37800	1140
37900	1147
38000	1150
38100	1158
38200	1161
38300	1164
38400	1176
38500	1182
38600	1184
38700	1191
38800	1194
38900	1199
39000	1202
39100	1204
39200	1208
39300	1215
39400	1220
39500	1228
39600	1233
39700	1245
39800	1248
39900	1258
40000	1266
40100	1270
40200	1277
40300	1284
40400	1290
40500	1298
40600	1303
40700	1310
40800	1315
40900	1318
41000	1326
41100	1336
41200	1343
41300	1349
41400	1356
41500	1362
41600	1371
41700	1377
41800	1383
41900	1395
42000	1401
42100	1407
42200	1416
42300	1422
42400	1429
42500	1434
42600	1442
42700	1447
42800	1449
42900	1453
43000	1462
43100	1468
43200	1476
43300	1479
43400	1484
43500	1488
43600	1495
43700	1501
43800	1509
43900	1515
44000	1521
44100	1526
44200	1534
44300	1540
44400	1545
44500	1552
44600	1557
44700	1562
44800	1571
44900	1578
45000	1586
45100	1596
45200	1600
45300	1609
45400	1617
45500	1622
45600	1629
45700	1639
45800	1648
45900	1652
46000	1659
46100	1666
46200	1670
46300	1679
46400	1687
46500	1696
46600	1702
46700	1709
46800	1718
46900	1722
47000	1730
47100	1735
47200	1739
47300	1743
47400	1748
47500	1754
47600	1759
47700	1766
47800	1774
47900	1784
48000	1792
48100	1796
48200	1801
48300	1806
48400	1819
48500	1825
48600	1837
48700	1842
48800	1850
48900	1855
49000	1861
49100	1869
49200	1873
49300	1877
49400	1885
49500	1892
49600	1904
49700	1914
49800	1918
49900	1928
50000	1938
50100	1943
50200	1949
50300	1958
50400	1964
50500	1971
50600	1977
50700	1984
50800	1986
50900	1992
51000	2003
51100	2012
51200	2018
51300	2022
51400	2033
51500	2045
51600	2049
51700	2060
51800	2065
51900	2070
52000	2072
52100	2083
52200	2093
52300	2096
52400	2105
52500	2113
52600	2117
52700	2121
52800	2129
52900	2135
53000	2144
53100	2151
53200	2158
53300	2168
53400	2173
53500	2181
53600	2185
53700	2197
53800	2205
53900	2210
54000	2216
54100	2223
54200	2230
54300	2238
54400	2246
54500	2256
54600	2261
54700	2267
54800	2270
54900	2274
55000	2281
55100	2288
55200	2296
55300	2301
55400	2309
55500	2316
55600	2322
55700	2332
55800	2338
55900	2344
56000	2353
56100	2354
56200	2364
56300	2371
56400	2379
56500	2388
56600	2397
56700	2402
56800	2409
56900	2418
57000	2428
57100	2434
57200	2442
57300	2445
57400	2453
57500	2457
57600	2463
57700	2471
57800	2483
57900	2488
58000	2496
58100	2505
58200	2518
58300	2530
58400	2545
58500	2554
58600	2561
58700	2571
58800	2575
58900	2582
59000	2583
59100	2591
59200	2602
59300	2613
59400	2618
59500	2621
59600	2629
59700	2640
59800	2654
59900	2662
60000	2669
60100	2674
60200	2677
60300	2684
60400	2688
60500	2697
60600	2707
60700	2714
60800	2722
60900	2730
61000	2743
61100	2753
61200	2763
61300	2776
61400	2782
61500	2791
61600	2796
61700	2811
61800	2821
61900	2829
62000	2840
62100	2851
62200	2861
62300	2867
62400	2871
62500	2878
62600	2883
62700	2891
62800	2897
62900	2904
63000	2914
63100	2919
63200	2925
63300	2935
63400	2942
63500	2948
63600	2958
63700	2964
63800	2972
63900	2974
64000	2980
64100	2986
64200	2993
64300	3000
64400	3008
64500	3023
64600	3030
64700	3038
64800	3046
64900	3051
65000	3056
65100	3063
65200	3069
65300	3074
65400	3080
65500	3083
65600	3090
65700	3100
65800	3109
65900	3116
66000	3125
66100	3132
66200	3137
66300	3148
66400	3157
66500	3163
66600	3170
66700	3177
66800	3184
66900	3193
67000	3202
67100	3208
67200	3218
67300	3226
67400	3236
67500	3243
67600	3253
67700	3264
67800	3272
67900	3277
68000	3283
68100	3290
68200	3299
68300	3308
68400	3315
68500	3324
68600	3331
68700	3340
68800	3350
68900	3360
69000	3371
69100	3382
69200	3387
69300	3395
69400	3404
69500	3416
69600	3423
69700	3433
69800	3444
69900	3450
70000	3458
70100	3463
70200	3471
70300	3481
70400	3491
70500	3501
70600	3508
70700	3515
70800	3523
70900	3529
71000	3539
71100	3545
71200	3554
71300	3560
71400	3563
71500	3567
71600	3581
71700	3585
71800	3593
71900	3598
72000	3604
72100	3613
72200	3623
72300	3631
72400	3638
72500	3645
72600	3651
72700	3661
72800	3669
72900	3678
73000	3689
73100	3701
73200	3710
73300	3714
73400	3727
73500	3735
73600	3742
73700	3756
73800	3761
73900	3767
74000	3777
74100	3785
74200	3796
74300	3803
74400	3814
74500	3827
74600	3834
74700	3842
74800	3849
74900	3854
75000	3860
75100	3866
75200	3869
75300	3873
75400	3879
75500	3889
75600	3894
75700	3898
75800	3904
75900	3915
76000	3928
76100	3934
76200	3944
76300	3955
76400	3965
76500	3973
76600	3981
76700	3995
76800	4000
76900	4003
77000	4013
77100	4016
77200	4029
77300	4039
77400	4049
77500	4060
77600	4066
77700	4076
77800	4089
77900	4099
78000	4105
78100	4112
78200	4116
78300	4121
78400	4129
78500	4138
78600	4150
78700	4164
78800	4170
78900	4178
79000	4185
79100	4193
79200	4196
79300	4202
79400	4209
79500	4216
79600	4221
79700	4228
79800	4236
79900	4243
80000	4253
80100	4266
80200	4276
80300	4287
80400	4300
80500	4309
80600	4321
80700	4332
80800	4336
80900	4351
81000	4361
81100	4368
81200	4379
81300	4387
81400	4404
81500	4411
81600	4423
81700	4426
81800	4437
81900	4446
82000	4452
82100	4456
82200	4459
82300	4473
82400	4482
82500	4490
82600	4499
82700	4503
82800	4506
82900	4513
83000	4521
83100	4527
83200	4534
83300	4542
83400	4557
83500	4566
83600	4578
83700	4588
83800	4595
83900	4603
84000	4612
84100	4621
84200	4631
84300	4633
84400	4640
84500	4650
84600	4661
84700	4672
84800	4679
84900	4691
85000	4699
85100	4710
85200	4719
85300	4728
85400	4739
85500	4747
85600	4757
85700	4764
85800	4772
85900	4780
86000	4790
86100	4796
86200	4806
86300	4816
86400	4827
86500	4834
86600	4846
86700	4854
86800	4863
86900	4874
87000	4882
87100	4896
87200	4903
87300	4914
87400	4923
87500	4931
87600	4938
87700	4944
87800	4953
87900	4960
88000	4968
88100	4976
88200	4987
88300	4995
88400	5006
88500	5014
88600	5021
88700	5031
88800	5038
88900	5042
89000	5045
89100	5058
89200	5071
89300	5083
89400	5095
89500	5104
89600	5114
89700	5126
89800	5135
89900	5145
90000	5156
90100	5165
90200	5173
90300	5181
90400	5190
90500	5201
90600	5208
90700	5219
90800	5223
90900	5230
91000	5238
91100	5243
91200	5249
91300	5259
91400	5269
91500	5278
91600	5291
91700	5302
91800	5313
91900	5325
92000	5335
92100	5346
92200	5353
92300	5363
92400	5372
92500	5381
92600	5392
92700	5403
92800	5413
92900	5425
93000	5436
93100	5448
93200	5458
93300	5466
93400	5473
93500	5492
93600	5508
93700	5520
93800	5531
93900	5536
94000	5545
94100	5550
94200	5557
94300	5563
94400	5570
94500	5580
94600	5589
94700	5596
94800	5611
94900	5623
95000	5631
95100	5643
95200	5657
95300	5664
95400	5677
95500	5687
95600	5695
95700	5707
95800	5713
95900	5724
96000	5734
96100	5744
96200	5752
96300	5769
96400	5781
96500	5787
96600	5795
96700	5801
96800	5813
96900	5823
97000	5836
97100	5847
97200	5859
97300	5866
97400	5875
97500	5888
97600	5900
97700	5910
97800	5920
97900	5927
98000	5937
98100	5950
98200	5962
98300	5971
98400	5983
98500	5993
98600	6003
98700	6012
98800	6026
98900	6036
99000	6043
99100	6051
99200	6062
99300	6069
99400	6081
99500	6090
99600	6102
99700	6112
99800	6119
99900	6130
100000	6144


==> old/submission/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	400
500	496
600	596
700	695
800	794
900	893
1000	990
1100	1089
1200	1186
1300	1283
1400	1379
1500	1476
1600	1574
1700	1670
1800	1768
1900	1866
2000	1959
2100	2055
2200	2150
2300	2247
2400	2346
2500	2442
2600	2537
2700	2635
2800	2731
2900	2829
3000	2926
3100	3021
3200	3109
3300	3205
3400	3300
3500	3396
3600	3490
3700	3584
3800	3682
3900	3775
4000	3869
4100	3965
4200	4062
4300	4157
4400	4253
4500	4351
4600	4441
4700	4531
4800	4622
4900	4708
5000	4800
5100	4895
5200	4989
5300	5080
5400	5175
5500	5268
5600	5361
5700	5457
5800	5549
5900	5637
6000	5729
6100	5822
6200	5903
6300	5994
6400	6083
6500	6174
6600	6258
6700	6349
6800	6442
6900	6534
7000	6619
7100	6709
7200	6800
7300	6889
7400	6973
7500	7066
7600	7156
7700	7247
7800	7334
7900	7424
8000	7510
8100	7595
8200	7682
8300	7768
8400	7857
8500	7940
8600	8029
8700	8114
8800	8201
8900	8291
9000	8384
9100	8470
9200	8557
9300	8648
9400	8735
9500	8822
9600	8905
9700	8996
9800	9083
9900	9165
10000	9251
10100	9329
10200	9410
10300	9499
10400	9579
10500	9663
10600	9751
10700	9837
10800	9925
10900	10013
11000	10095
11100	10172
11200	10258
11300	10338
11400	10417
11500	10501
11600	10587
11700	10664
11800	10747
11900	10839
12000	10920
12100	11003
12200	11089
12300	11172
12400	11268
12500	11345
12600	11434
12700	11510
12800	11591
12900	11671
13000	11756
13100	11837
13200	11924
13300	12008
13400	12085
13500	12172
13600	12251
13700	12332
13800	12413
13900	12495
14000	12572
14100	12656
14200	12741
14300	12816
14400	12896
14500	12981
14600	13054
14700	13139
14800	13220
14900	13299
15000	13384
15100	13458
15200	13533
15300	13612
15400	13687
15500	13767
15600	13838
15700	13913
15800	14000
15900	14079
16000	14158
16100	14233
16200	14307
16300	14390
16400	14468
16500	14547
16600	14625
16700	14707
16800	14787
16900	14863
17000	14937
17100	15017
17200	15085
17300	15155
17400	15236
17500	15320
17600	15398
17700	15479
17800	15555
17900	15627
18000	15709
18100	15784
18200	15855
18300	15929
18400	16007
18500	16082
18600	16161
18700	16239
18800	16323
18900	16397
19000	16469
19100	16542
19200	16615
19300	16692
19400	16768
19500	16841
19600	16918
19700	16987
19800	17064
19900	17131
20000	17210
20100	17280
20200	17354
20300	17430
20400	17507
20500	17578
20600	17647
20700	17721
20800	17797
20900	17879
21000	17956
21100	18025
21200	18094
21300	18173
21400	18243
21500	18323
21600	18392
21700	18456
21800	18534
21900	18606
22000	18677
22100	18756
22200	18825
22300	18898
22400	18968
22500	19045
22600	19125
22700	19195
22800	19267
22900	19329
23000	19404
23100	19478
23200	19545
23300	19617
23400	19674
23500	19744
23600	19814
23700	19885
23800	19956
23900	20027
24000	20101
24100	20176
24200	20241
24300	20315
24400	20386
24500	20449
24600	20511
24700	20578
24800	20642
24900	20710
25000	20778
25100	20853
25200	20913
25300	20976
25400	21039
25500	21100
25600	21173
25700	21246
25800	21320
25900	21386
26000	21457
26100	21522
26200	21591
26300	21660
26400	21732
26500	21811
26600	21875
26700	21931
26800	21991
26900	22053
27000	22116
27100	22182
27200	22243
27300	22310
27400	22371
27500	22442
27600	22514
27700	22569
27800	22642
27900	22711
28000	22777
28100	22849
28200	22917
28300	22983
28400	23051
28500	23113
28600	23174
28700	23234
28800	23300
28900	23365
29000	23435
29100	23508
29200	23575
29300	23637
29400	23702
29500	23766
29600	23833
29700	23902
29800	23965
29900	24033
30000	24092
30100	24162
30200	24222
30300	24287
30400	24356
30500	24425
30600	24487
30700	24552
30800	24608
30900	24671
31000	24733
31100	24793
31200	24852
31300	24918
31400	24981
31500	25046
31600	25106
31700	25166
31800	25237
31900	25297
32000	25366
32100	25424
32200	25483
32300	25544
32400	25602
32500	25671
32600	25730
32700	25797
32800	25852
32900	25912
33000	25980
33100	26036
33200	26096
33300	26157
33400	26220
33500	26282
33600	26337
33700	26398
33800	26462
33900	26526
34000	26588
34100	26653
34200	26716
34300	26779
34400	26836
34500	26897
34600	26959
34700	27024
34800	27094
34900	27161
35000	27216
35100	27276
35200	27335
35300	27394
35400	27456
35500	27507
35600	27564
35700	27614
35800	27672
35900	27730
36000	27780
36100	27839
36200	27899
36300	27953
36400	28020
36500	28078
36600	28142
36700	28207
36800	28266
36900	28317
37000	28381
37100	28431
37200	28488
37300	28550
37400	28604
37500	28662
37600	28708
37700	28763
37800	28813
37900	28862
38000	28918
38100	28974
38200	29033
38300	29086
38400	29135
38500	29186
38600	29245
38700	29299
38800	29353
38900	29402
39000	29458
39100	29521
39200	29577
39300	29629
39400	29692
39500	29746
39600	29799
39700	29848
39800	29908
39900	29963
40000	30015
40100	30069
40200	30122
40300	30179
40400	30226
40500	30273
40600	30324
40700	30369
40800	30428
40900	30478
41000	30528
41100	30592
41200	30642
41300	30692
41400	30746
41500	30801
41600	30841
41700	30896
41800	30945
41900	31000
42000	31056
42100	31105
42200	31157
42300	31211
42400	31271
42500	31325
42600	31375
42700	31433
42800	31487
42900	31545
43000	31596
43100	31649
43200	31695
43300	31748
43400	31793
43500	31839
43600	31893
43700	31951
43800	32003
43900	32050
44000	32094
44100	32147
44200	32194
44300	32244
44400	32302
44500	32348
44600	32383
44700	32442
44800	32486
44900	32542
45000	32590
45100	32638
45200	32691
45300	32736
45400	32785
45500	32835
45600	32886
45700	32935
45800	32980
45900	33025
46000	33078
46100	33135
46200	33187
46300	33235
46400	33283
46500	33335
46600	33389
46700	33445
46800	33490
46900	33544
47000	33577
47100	33631
47200	33688
47300	33733
47400	33782
47500	33833
47600	33884
47700	33927
47800	33975
47900	34011
48000	34057
48100	34105
48200	34160
48300	34205
48400	34252
48500	34298
48600	34341
48700	34386
48800	34437
48900	34479
49000	34518
49100	34568
49200	34612
49300	34667
49400	34716
49500	34759
49600	34806
49700	34850
49800	34898
49900	34942
50000	34993
50100	35043
50200	35088
50300	35133
50400	35185
50500	35231
50600	35272
50700	35327
50800	35381
50900	35425
51000	35473
51100	35524
51200	35565
51300	35610
51400	35658
51500	35702
51600	35754
51700	35795
51800	35849
51900	35894
52000	35948
52100	35986
52200	36032
52300	36082
52400	36118
52500	36164
52600	36212
52700	36261
52800	36308
52900	36347
53000	36394
53100	36438
53200	36480
53300	36514
53400	36558
53500	36601
53600	36640
53700	36676
53800	36722
53900	36774
54000	36826
54100	36879
54200	36921
54300	36964
54400	37004
54500	37046
54600	37092
54700	37130
54800	37174
54900	37208
55000	37248
55100	37301
55200	37343
55300	37382
55400	37432
55500	37478
55600	37521
55700	37555
55800	37598
55900	37647
56000	37678
56100	37721
56200	37767
56300	37809
56400	37854
56500	37896
56600	37933
56700	37975
56800	38008
56900	38046
57000	38083
57100	38126
57200	38166
57300	38215
57400	38256
57500	38297
57600	38337
57700	38383
57800	38421
57900	38466
58000	38505
58100	38547
58200	38590
58300	38628
58400	38665
58500	38709
58600	38758
58700	38801
58800	38833
58900	38871
59000	38914
59100	38948
59200	38988
59300	39028
59400	39068
59500	39112
59600	39162
59700	39206
59800	39241
59900	39280
60000	39320
60100	39357
60200	39403
60300	39450
60400	39491
60500	39531
60600	39564
60700	39598
60800	39641
60900	39676
61000	39713
61100	39749
61200	39782
61300	39812
61400	39853
61500	39891
61600	39923
61700	39955
61800	39995
61900	40021
62000	40064
62100	40099
62200	40136
62300	40172
62400	40221
62500	40261
62600	40301
62700	40337
62800	40383
62900	40421
63000	40458
63100	40498
63200	40540
63300	40578
63400	40618
63500	40661
63600	40693
63700	40732
63800	40770
63900	40807
64000	40835
64100	40866
64200	40899
64300	40940
64400	40973
64500	41007
64600	41054
64700	41085
64800	41121
64900	41160
65000	41201
65100	41232
65200	41269
65300	41307
65400	41332
65500	41374
65600	41411
65700	41447
65800	41487
65900	41523
66000	41558
66100	41595
66200	41629
66300	41671
66400	41718
66500	41758
66600	41802
66700	41829
66800	41870
66900	41906
67000	41941
67100	41975
67200	42003
67300	42038
67400	42070
67500	42102
67600	42133
67700	42168
67800	42205
67900	42239
68000	42278
68100	42321
68200	42356
68300	42386
68400	42427
68500	42456
68600	42493
68700	42530
68800	42561
68900	42590
69000	42617
69100	42650
69200	42687
69300	42723
69400	42756
69500	42796
69600	42825
69700	42862
69800	42898
69900	42938
70000	42970
70100	43001
70200	43035
70300	43071
70400	43106
70500	43137
70600	43169
70700	43200
70800	43231
70900	43264
71000	43303
71100	43343
71200	43371
71300	43408
71400	43436
71500	43472
71600	43503
71700	43537
71800	43565
71900	43599
72000	43626
72100	43660
72200	43689
72300	43722
72400	43755
72500	43793
72600	43837
72700	43871
72800	43900
72900	43932
73000	43965
73100	43995
73200	44033
73300	44072
73400	44105
73500	44147
73600	44175
73700	44200
73800	44236
73900	44270
74000	44298
74100	44336
74200	44374
74300	44414
74400	44443
74500	44480
74600	44506
74700	44534
74800	44564
74900	44595
75000	44629
75100	44664
75200	44697
75300	44728
75400	44772
75500	44801
75600	44829
75700	44871
75800	44906
75900	44931
76000	44960
76100	44991
76200	45020
76300	45056
76400	45087
76500	45129
76600	45153
76700	45184
76800	45211
76900	45239
77000	45275
77100	45313
77200	45340
77300	45364
77400	45401
77500	45434
77600	45461
77700	45488
77800	45515
77900	45545
78000	45574
78100	45607
78200	45633
78300	45669
78400	45699
78500	45733
78600	45763
78700	45787
78800	45823
78900	45853
79000	45888
79100	45906
79200	45940
79300	45968
79400	45996
79500	46024
79600	46057
79700	46093
79800	46124
79900	46160
80000	46189
80100	46220
80200	46253
80300	46287
80400	46312
80500	46334
80600	46368
80700	46394
80800	46421
80900	46447
81000	46472
81100	46507
81200	46537
81300	46564
81400	46598
81500	46626
81600	46647
81700	46678
81800	46703
81900	46732
82000	46767
82100	46802
82200	46834
82300	46867
82400	46889
82500	46917
82600	46951
82700	46976
82800	46999
82900	47034
83000	47065
83100	47088
83200	47115
83300	47149
83400	47174
83500	47201
83600	47225
83700	47248
83800	47276
83900	47303
84000	47334
84100	47363
84200	47385
84300	47415
84400	47431
84500	47454
84600	47481
84700	47510
84800	47540
84900	47557
85000	47580
85100	47610
85200	47639
85300	47662
85400	47692
85500	47717
85600	47743
85700	47771
85800	47793
85900	47817
86000	47841
86100	47868
86200	47898
86300	47927
86400	47955
86500	47988
86600	48010
86700	48036
86800	48065
86900	48092
87000	48122
87100	48152
87200	48176
87300	48202
87400	48229
87500	48255
87600	48285
87700	48315
87800	48337
87900	48357
88000	48385
88100	48411
88200	48436
88300	48468
88400	48491
88500	48518
88600	48544
88700	48567
88800	48590
88900	48614
89000	48645
89100	48672
89200	48702
89300	48728
89400	48754
89500	48783
89600	48808
89700	48829
89800	48843
89900	48868
90000	48896
90100	48927
90200	48952
90300	48974
90400	48996
90500	49019
90600	49040
90700	49056
90800	49084
90900	49108
91000	49126
91100	49158
91200	49189
91300	49212
91400	49237
91500	49262
91600	49286
91700	49307
91800	49334
91900	49358
92000	49374
92100	49401
92200	49428
92300	49446
92400	49469
92500	49492
92600	49513
92700	49534
92800	49558
92900	49581
93000	49604
93100	49621
93200	49638
93300	49661
93400	49689
93500	49716
93600	49735
93700	49762
93800	49792
93900	49814
94000	49837
94100	49860
94200	49878
94300	49894
94400	49919
94500	49941
94600	49967
94700	49989
94800	50015
94900	50044
95000	50067
95100	50085
95200	50112
95300	50134
95400	50156
95500	50183
95600	50202
95700	50228
95800	50251
95900	50274
96000	50299
96100	50325
96200	50346
96300	50365
96400	50393
96500	50422
96600	50445
96700	50470
96800	50490
96900	50512
97000	50533
97100	50560
97200	50585
97300	50613
97400	50631
97500	50647
97600	50673
97700	50692
97800	50716
97900	50749
98000	50775
98100	50798
98200	50822
98300	50851
98400	50867
98500	50890
98600	50915
98700	50939
98800	50958
98900	50979
99000	50996
99100	51015
99200	51044
99300	51067
99400	51090
99500	51111
99600	51136
99700	51158
99800	51180
99900	51205
100000	51225


==> old/submission/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	4
600	4
700	5
800	6
900	7
1000	10
1100	10
1200	13
1300	16
1400	19
1500	22
1600	24
1700	27
1800	29
1900	31
2000	38
2100	40
2200	44
2300	47
2400	48
2500	52
2600	57
2700	59
2800	63
2900	64
3000	67
3100	71
3200	82
3300	86
3400	89
3500	93
3600	97
3700	103
3800	104
3900	110
4000	116
4100	119
4200	121
4300	124
4400	128
4500	130
4600	139
4700	148
4800	155
4900	166
5000	172
5100	177
5200	183
5300	191
5400	195
5500	202
5600	207
5700	211
5800	218
5900	228
6000	234
6100	241
6200	255
6300	264
6400	272
6500	279
6600	293
6700	302
6800	309
6900	314
7000	328
7100	337
7200	345
7300	356
7400	371
7500	378
7600	386
7700	395
7800	407
7900	416
8000	429
8100	442
8200	455
8300	466
8400	477
8500	491
8600	501
8700	515
8800	526
8900	535
9000	540
9100	552
9200	565
9300	574
9400	586
9500	598
9600	615
9700	623
9800	634
9900	649
10000	662
10100	681
10200	698
10300	708
10400	725
10500	739
10600	749
10700	763
10800	774
10900	785
11000	803
11100	824
11200	836
11300	854
11400	871
11500	886
11600	898
11700	915
11800	928
11900	936
12000	949
12100	964
12200	977
12300	992
12400	995
12500	1015
12600	1025
12700	1044
12800	1062
12900	1077
13000	1090
13100	1104
13200	1115
13300	1127
13400	1147
13500	1157
13600	1174
13700	1190
13800	1203
13900	1221
14000	1238
14100	1253
14200	1266
14300	1290
14400	1306
14500	1321
14600	1345
14700	1358
14800	1376
14900	1392
15000	1405
15100	1428
15200	1450
15300	1465
15400	1490
15500	1509
15600	1537
15700	1556
15800	1568
15900	1587
16000	1603
16100	1624
16200	1646
16300	1661
16400	1678
16500	1696
16600	1718
16700	1736
16800	1756
16900	1779
17000	1799
17100	1816
17200	1844
17300	1870
17400	1886
17500	1896
17600	1918
17700	1935
17800	1953
17900	1979
18000	1995
18100	2018
18200	2042
18300	2063
18400	2082
18500	2106
18600	2126
18700	2144
18800	2159
18900	2184
19000	2208
19100	2232
19200	2257
19300	2276
19400	2293
19500	2318
19600	2337
19700	2361
19800	2380
19900	2410
20000	2429
20100	2456
20200	2480
20300	2499
20400	2519
20500	2543
20600	2570
20700	2590
20800	2612
20900	2626
21000	2646
21100	2671
21200	2695
21300	2712
21400	2737
21500	2754
21600	2781
21700	2813
21800	2831
21900	2856
22000	2878
22100	2897
22200	2926
22300	2949
22400	2976
22500	2996
22600	3013
22700	3040
22800	3065
22900	3101
23000	3122
23100	3145
23200	3175
23300	3201
23400	3237
23500	3263
23600	3289
23700	3316
23800	3340
23900	3365
24000	3388
24100	3411
24200	3441
24300	3464
24400	3492
24500	3525
24600	3559
24700	3587
24800	3621
24900	3649
25000	3677
25100	3696
25200	3729
25300	3762
25400	3794
25500	3827
25600	3851
25700	3876
25800	3900
25900	3929
26000	3955
26100	3988
26200	4015
26300	4041
26400	4067
26500	4084
26600	4114
26700	4154
26800	4184
26900	4220
27000	4252
27100	4283
27200	4317
27300	4347
27400	4379
27500	4404
27600	4430
27700	4471
27800	4494
27900	4523
28000	4553
28100	4576
28200	4600
28300	4627
28400	4655
28500	4689
28600	4721
28700	4755
28800	4787
28900	4819
29000	4845
29100	4870
29200	4899
29300	4931
29400	4962
29500	4995
29600	5024
29700	5047
29800	5079
29900	5108
30000	5144
30100	5171
30200	5206
30300	5239
30400	5263
30500	5292
30600	5324
30700	5354
30800	5388
30900	5418
31000	5451
31100	5486
31200	5517
31300	5542
31400	5571
31500	5601
31600	5636
31700	5672
31800	5699
31900	5735
32000	5760
32100	5797
32200	5832
32300	5866
32400	5902
32500	5930
32600	5966
32700	5998
32800	6041
32900	6076
33000	6105
33100	6145
33200	6183
33300	6220
33400	6251
33500	6284
33600	6324
33700	6356
33800	6383
33900	6413
34000	6445
34100	6476
34200	6510
34300	6546
34400	6581
34500	6618
34600	6653
34700	6685
34800	6710
34900	6740
35000	6781
35100	6818
35200	6854
35300	6890
35400	6925
35500	6971
35600	7010
35700	7056
35800	7093
35900	7130
36000	7171
36100	7208
36200	7242
36300	7280
36400	7310
36500	7344
36600	7374
36700	7405
36800	7438
36900	7484
37000	7516
37100	7562
37200	7601
37300	7633
37400	7675
37500	7715
37600	7763
37700	7804
37800	7847
37900	7891
38000	7932
38100	7968
38200	8006
38300	8050
38400	8089
38500	8132
38600	8171
38700	8210
38800	8253
38900	8299
39000	8340
39100	8375
39200	8415
39300	8456
39400	8488
39500	8526
39600	8568
39700	8607
39800	8644
39900	8679
40000	8719
40100	8761
40200	8801
40300	8837
40400	8884
40500	8929
40600	8973
40700	9021
40800	9057
40900	9104
41000	9146
41100	9172
41200	9215
41300	9259
41400	9298
41500	9337
41600	9388
41700	9427
41800	9472
41900	9505
42000	9543
42100	9588
42200	9627
42300	9667
42400	9700
42500	9741
42600	9783
42700	9820
42800	9864
42900	9902
43000	9942
43100	9983
43200	10029
43300	10073
43400	10123
43500	10173
43600	10212
43700	10248
43800	10288
43900	10335
44000	10385
44100	10427
44200	10472
44300	10516
44400	10553
44500	10600
44600	10660
44700	10696
44800	10743
44900	10780
45000	10824
45100	10866
45200	10909
45300	10955
45400	10998
45500	11043
45600	11085
45700	11126
45800	11172
45900	11223
46000	11263
46100	11299
46200	11343
46300	11386
46400	11430
46500	11469
46600	11509
46700	11546
46800	11592
46900	11634
47000	11693
47100	11734
47200	11773
47300	11824
47400	11870
47500	11913
47600	11957
47700	12007
47800	12051
47900	12105
48000	12151
48100	12199
48200	12239
48300	12289
48400	12329
48500	12377
48600	12422
48700	12472
48800	12513
48900	12566
49000	12621
49100	12663
49200	12715
49300	12756
49400	12799
49500	12849
49600	12890
49700	12936
49800	12984
49900	13030
50000	13069
50100	13114
50200	13163
50300	13209
50400	13251
50500	13298
50600	13351
50700	13389
50800	13433
50900	13483
51000	13524
51100	13564
51200	13617
51300	13668
51400	13709
51500	13753
51600	13797
51700	13845
51800	13886
51900	13936
52000	13980
52100	14031
52200	14075
52300	14122
52400	14177
52500	14223
52600	14271
52700	14318
52800	14363
52900	14418
53000	14462
53100	14511
53200	14562
53300	14618
53400	14669
53500	14718
53600	14775
53700	14827
53800	14873
53900	14916
54000	14958
54100	14998
54200	15049
54300	15098
54400	15150
54500	15198
54600	15247
54700	15303
54800	15356
54900	15418
55000	15471
55100	15511
55200	15561
55300	15617
55400	15659
55500	15706
55600	15757
55700	15813
55800	15864
55900	15909
56000	15969
56100	16025
56200	16069
56300	16120
56400	16167
56500	16216
56600	16270
56700	16323
56800	16383
56900	16436
57000	16489
57100	16540
57200	16592
57300	16640
57400	16691
57500	16746
57600	16800
57700	16846
57800	16896
57900	16946
58000	16999
58100	17048
58200	17092
58300	17142
58400	17190
58500	17237
58600	17281
58700	17328
58800	17392
58900	17447
59000	17503
59100	17561
59200	17610
59300	17659
59400	17714
59500	17767
59600	17809
59700	17854
59800	17905
59900	17958
60000	18011
60100	18069
60200	18120
60300	18166
60400	18221
60500	18272
60600	18329
60700	18388
60800	18437
60900	18494
61000	18544
61100	18598
61200	18655
61300	18712
61400	18765
61500	18818
61600	18881
61700	18934
61800	18984
61900	19050
62000	19096
62100	19150
62200	19203
62300	19261
62400	19308
62500	19361
62600	19416
62700	19472
62800	19520
62900	19575
63000	19628
63100	19683
63200	19735
63300	19787
63400	19840
63500	19891
63600	19949
63700	20004
63800	20058
63900	20119
64000	20185
64100	20248
64200	20308
64300	20360
64400	20419
64500	20470
64600	20516
64700	20577
64800	20633
64900	20689
65000	20743
65100	20805
65200	20862
65300	20919
65400	20988
65500	21043
65600	21099
65700	21153
65800	21204
65900	21261
66000	21317
66100	21373
66200	21434
66300	21481
66400	21525
66500	21579
66600	21628
66700	21694
66800	21746
66900	21801
67000	21857
67100	21917
67200	21979
67300	22036
67400	22094
67500	22155
67600	22214
67700	22268
67800	22323
67900	22384
68000	22439
68100	22489
68200	22545
68300	22606
68400	22658
68500	22720
68600	22776
68700	22830
68800	22889
68900	22950
69000	23012
69100	23068
69200	23126
69300	23182
69400	23240
69500	23288
69600	23352
69700	23405
69800	23458
69900	23512
70000	23572
70100	23636
70200	23694
70300	23748
70400	23803
70500	23862
70600	23923
70700	23985
70800	24046
70900	24107
71000	24158
71100	24212
71200	24275
71300	24332
71400	24401
71500	24461
71600	24516
71700	24578
71800	24642
71900	24703
72000	24770
72100	24827
72200	24888
72300	24947
72400	25007
72500	25062
72600	25112
72700	25168
72800	25231
72900	25290
73000	25346
73100	25404
73200	25457
73300	25514
73400	25568
73500	25618
73600	25683
73700	25744
73800	25803
73900	25863
74000	25925
74100	25979
74200	26030
74300	26083
74400	26143
74500	26193
74600	26260
74700	26324
74800	26387
74900	26451
75000	26511
75100	26570
75200	26634
75300	26699
75400	26749
75500	26810
75600	26877
75700	26931
75800	26990
75900	27054
76000	27112
76100	27175
76200	27236
76300	27289
76400	27348
76500	27398
76600	27466
76700	27521
76800	27589
76900	27658
77000	27712
77100	27771
77200	27831
77300	27897
77400	27950
77500	28006
77600	28073
77700	28136
77800	28196
77900	28256
78000	28321
78100	28381
78200	28451
78300	28510
78400	28572
78500	28629
78600	28687
78700	28749
78800	28807
78900	28869
79000	28927
79100	29001
79200	29064
79300	29130
79400	29195
79500	29260
79600	29322
79700	29379
79800	29440
79900	29497
80000	29558
80100	29614
80200	29671
80300	29726
80400	29788
80500	29857
80600	29911
80700	29974
80800	30043
80900	30102
81000	30167
81100	30225
81200	30284
81300	30349
81400	30398
81500	30463
81600	30530
81700	30596
81800	30660
81900	30722
82000	30781
82100	30842
82200	30907
82300	30960
82400	31029
82500	31093
82600	31150
82700	31221
82800	31295
82900	31353
83000	31414
83100	31485
83200	31551
83300	31609
83400	31669
83500	31733
83600	31797
83700	31864
83800	31929
83900	31994
84000	32054
84100	32116
84200	32184
84300	32252
84400	32329
84500	32396
84600	32458
84700	32518
84800	32581
84900	32652
85000	32721
85100	32780
85200	32842
85300	32910
85400	32969
85500	33036
85600	33100
85700	33165
85800	33235
85900	33303
86000	33369
86100	33436
86200	33496
86300	33557
86400	33618
86500	33678
86600	33744
86700	33810
86800	33872
86900	33934
87000	33996
87100	34052
87200	34121
87300	34184
87400	34248
87500	34314
87600	34377
87700	34441
87800	34510
87900	34583
88000	34647
88100	34713
88200	34777
88300	34837
88400	34903
88500	34968
88600	35035
88700	35102
88800	35172
88900	35244
89000	35310
89100	35370
89200	35427
89300	35489
89400	35551
89500	35613
89600	35678
89700	35745
89800	35822
89900	35887
90000	35948
90100	36008
90200	36075
90300	36145
90400	36214
90500	36280
90600	36352
90700	36425
90800	36493
90900	36562
91000	36636
91100	36699
91200	36762
91300	36829
91400	36894
91500	36960
91600	37023
91700	37091
91800	37153
91900	37217
92000	37291
92100	37353
92200	37419
92300	37491
92400	37559
92500	37627
92600	37695
92700	37763
92800	37829
92900	37894
93000	37960
93100	38031
93200	38104
93300	38173
93400	38238
93500	38292
93600	38357
93700	38418
93800	38477
93900	38550
94000	38618
94100	38690
94200	38765
94300	38843
94400	38911
94500	38979
94600	39044
94700	39115
94800	39174
94900	39233
95000	39302
95100	39372
95200	39431
95300	39502
95400	39567
95500	39630
95600	39703
95700	39765
95800	39836
95900	39902
96000	39967
96100	40031
96200	40102
96300	40166
96400	40226
96500	40291
96600	40360
96700	40429
96800	40497
96900	40565
97000	40631
97100	40693
97200	40756
97300	40821
97400	40894
97500	40965
97600	41027
97700	41098
97800	41164
97900	41224
98000	41288
98100	41352
98200	41416
98300	41478
98400	41550
98500	41617
98600	41682
98700	41749
98800	41816
98900	41885
99000	41961
99100	42034
99200	42094
99300	42164
99400	42229
99500	42299
99600	42362
99700	42430
99800	42501
99900	42565
100000	42631


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,198,2,0
300,298,2,0
400,396,4,0
500,495,5,0
600,591,9,0
700,687,13,0
800,785,15,0
900,877,23,0
1000,969,31,0
1100,1063,37,0
1200,1159,41,0
1300,1251,49,0
1400,1344,56,0
1500,1435,65,0
1600,1529,71,0
1700,1616,84,0
1800,1705,95,0
1900,1793,107,0
2000,1883,117,0
2100,1969,131,0
2200,2050,150,0
2300,2140,160,0
2400,2222,178,0
2500,2302,198,0
2600,2391,209,0
2700,2478,222,0
2800,2559,241,0
2900,2646,254,0
3000,2728,272,0
3100,2811,289,0
3200,2898,302,0
3300,2985,315,0
3400,3063,337,0
3500,3146,354,0
3600,3228,372,0
3700,3311,389,0
3800,3389,411,0
3900,3462,438,0
4000,3542,458,0
4100,3622,478,0
4200,3685,515,0
4300,3768,532,0
4400,3847,553,0
4500,3919,581,0
4600,3998,602,0
4700,4077,623,0
4800,4150,650,0
4900,4220,680,0
5000,4292,708,0
5100,4365,735,0
5200,4436,764,0
5300,4508,792,0
5400,4576,824,0
5500,4644,856,0
5600,4713,887,0
5700,4781,919,0
5800,4859,941,0
5900,4928,972,0
6000,4998,1002,0
6100,5069,1031,0
6200,5139,1061,0
6300,5204,1096,0
6400,5278,1122,0
6500,5345,1155,0
6600,5414,1186,0
6700,5484,1216,0
6800,5548,1252,0
6900,5615,1285,0
7000,5677,1323,0
7100,5748,1352,0
7200,5812,1388,0
7300,5881,1419,0
7400,5950,1450,0
7500,6011,1489,0
7600,6076,1524,0
7700,6146,1554,0
7800,6204,1596,0
7900,6266,1634,0
8000,6332,1668,0
8100,6393,1707,0
8200,6453,1747,0
8300,6509,1791,0
8400,6568,1832,0
8500,6620,1880,0
8600,6679,1921,0
8700,6740,1960,0
8800,6795,2005,0
8900,6849,2051,0
9000,6904,2096,0
9100,6960,2140,0
9200,7013,2187,0
9300,7071,2229,0
9400,7128,2272,0
9500,7189,2311,0
9600,7241,2359,0
9700,7296,2404,0
9800,7348,2452,0
9900,7411,2489,0
10000,7463,2537,0
10100,7506,2594,0
10200,7558,2642,0
10300,7609,2691,0
10400,7660,2740,0
10500,7714,2786,0
10600,7773,2827,0
10700,7826,2874,0
10800,7878,2922,0
10900,7930,2970,0
11000,7987,3013,0
11100,8041,3059,0
11200,8097,3103,0
11300,8136,3164,0
11400,8191,3209,0
11500,8243,3257,0
11600,8302,3298,0
11700,8350,3350,0
11800,8405,3395,0
11900,8456,3444,0
12000,8504,3496,0
12100,8560,3540,0
12200,8615,3585,0
12300,8652,3648,0
12400,8695,3705,0
12500,8743,3757,0
12600,8789,3811,0
12700,8829,3871,0
12800,8875,3925,0
12900,8931,3969,0
13000,8984,4016,0
13100,9033,4067,0
13200,9084,4116,0
13300,9132,4168,0
13400,9173,4227,0
13500,9215,4285,0
13600,9264,4336,0
13700,9304,4396,0
13800,9351,4449,0
13900,9399,4501,0
14000,9443,4557,0
14100,9483,4617,0
14200,9528,4672,0
14300,9572,4728,0
14400,9623,4777,0
14500,9670,4830,0
14600,9715,4885,0
14700,9755,4945,0
14800,9790,5010,0
14900,9831,5069,0
15000,9865,5135,0
15100,9898,5202,0
15200,9934,5266,0
15300,9973,5327,0
15400,10013,5387,0
15500,10051,5449,0
15600,10090,5510,0
15700,10118,5582,0
15800,10157,5643,0
15900,10195,5705,0
16000,10233,5767,0
16100,10270,5830,0
16200,10311,5889,0
16300,10339,5961,0
16400,10374,6026,0
16500,10421,6079,0
16600,10461,6139,0
16700,10498,6202,0
16800,10537,6263,0
16900,10574,6326,0
17000,10615,6385,0
17100,10649,6451,0
17200,10680,6520,0
17300,10716,6584,0
17400,10758,6642,0
17500,10796,6704,0
17600,10829,6771,0
17700,10858,6842,0
17800,10888,6912,0
17900,10927,6973,0
18000,10961,7039,0
18100,10994,7106,0
18200,11033,7167,0
18300,11068,7232,0
18400,11098,7302,0
18500,11127,7373,0
18600,11152,7448,0
18700,11180,7520,0
18800,11205,7595,0
18900,11237,7663,0
19000,11266,7734,0
19100,11295,7805,0
19200,11323,7877,0
19300,11353,7947,0
19400,11392,8008,0
19500,11428,8072,0
19600,11457,8143,0
19700,11485,8215,0
19800,11524,8276,0
19900,11556,8344,0
20000,11585,8415,0
20100,11612,8488,0
20200,11641,8559,0
20300,11667,8633,0
20400,11701,8699,0
20500,11729,8771,0
20600,11761,8839,0
20700,11796,8904,0
20800,11824,8976,0
20900,11856,9044,0
21000,11887,9113,0
21100,11916,9184,0
21200,11938,9262,0
21300,11963,9337,0
21400,11990,9410,0
21500,12006,9494,0
21600,12029,9571,0
21700,12052,9648,0
21800,12083,9717,0
21900,12106,9794,0
22000,12135,9865,0
22100,12156,9944,0
22200,12187,10013,0
22300,12204,10096,0
22400,12227,10173,0
22500,12255,10245,0
22600,12277,10323,0
22700,12297,10403,0
22800,12322,10478,0
22900,12344,10556,0
23000,12376,10624,0
23100,12397,10703,0
23200,12415,10785,0
23300,12442,10858,0
23400,12462,10938,0
23500,12481,11019,0
23600,12503,11097,0
23700,12527,11173,0
23800,12549,11251,0
23900,12572,11328,0
24000,12597,11403,0
24100,12623,11477,0
24200,12640,11560,0
24300,12666,11634,0
24400,12694,11706,0
24500,12716,11784,0
24600,12738,11862,0
24700,12753,11947,0
24800,12780,12020,0
24900,12805,12095,0
25000,12826,12174,0
25100,12841,12259,0
25200,12860,12340,0
25300,12883,12417,0
25400,12906,12494,0
25500,12928,12572,0
25600,12941,12659,0
25700,12960,12740,0
25800,12981,12819,0
25900,12999,12901,0
26000,13018,12982,0
26100,13041,13059,0
26200,13064,13136,0
26300,13092,13208,0
26400,13121,13279,0
26500,13144,13356,0
26600,13164,13436,0
26700,13182,13518,0
26800,13204,13596,0
26900,13234,13666,0
27000,13252,13748,0
27100,13269,13831,0
27200,13279,13921,0
27300,13298,14002,0
27400,13320,14080,0
27500,13336,14164,0
27600,13357,14243,0
27700,13377,14323,0
27800,13394,14406,0
27900,13410,14490,0
28000,13425,14575,0
28100,13439,14661,0
28200,13455,14745,0
28300,13472,14828,0
28400,13488,14912,0
28500,13505,14995,0
28600,13520,15080,0
28700,13538,15162,0
28800,13553,15247,0
28900,13575,15325,0
29000,13591,15409,0
29100,13615,15485,0
29200,13635,15565,0
29300,13649,15651,0
29400,13665,15735,0
29500,13677,15823,0
29600,13692,15908,0
29700,13706,15994,0
29800,13719,16081,0
29900,13743,16157,0
30000,13758,16242,0
30100,13770,16330,0
30200,13788,16412,0
30300,13807,16493,0
30400,13816,16584,0
30500,13833,16667,0
30600,13846,16754,0
30700,13867,16833,0
30800,13881,16919,0
30900,13901,16999,0
31000,13915,17085,0
31100,13931,17169,0
31200,13942,17258,0
31300,13962,17338,0
31400,13982,17418,0
31500,14000,17500,0
31600,14015,17585,0
31700,14026,17674,0
31800,14039,17761,0
31900,14056,17844,0
32000,14070,17930,0
32100,14082,18018,0
32200,14094,18106,0
32300,14115,18185,0
32400,14132,18268,0
32500,14146,18354,0
32600,14159,18441,0
32700,14172,18528,0
32800,14183,18617,0
32900,14200,18700,0
33000,14213,18787,0
33100,14231,18869,0
33200,14246,18954,0
33300,14262,19038,0
33400,14269,19131,0
33500,14281,19219,0
33600,14295,19305,0
33700,14307,19393,0
33800,14325,19475,0
33900,14340,19560,0
34000,14352,19648,0
34100,14361,19739,0
34200,14375,19825,0
34300,14390,19910,0
34400,14398,20002,0
34500,14417,20083,0
34600,14427,20173,0
34700,14437,20263,0
34800,14458,20342,0
34900,14472,20428,0
35000,14477,20523,0
35100,14487,20613,0
35200,14506,20694,0
35300,14515,20785,0
35400,14531,20869,0
35500,14536,20964,0
35600,14545,21055,0
35700,14559,21141,0
35800,14567,21233,0
35900,14575,21325,0
36000,14584,21416,0
36100,14595,21505,0
36200,14602,21598,0
36300,14607,21693,0
36400,14620,21780,0
36500,14629,21871,0
36600,14641,21959,0
36700,14650,22050,0
36800,14660,22140,0
36900,14663,22237,0
37000,14676,22324,0
37100,14689,22411,0
37200,14700,22500,0
37300,14713,22587,0
37400,14721,22679,0
37500,14728,22772,0
37600,14735,22865,0
37700,14743,22957,0
37800,14759,23041,0
37900,14773,23127,0
38000,14785,23215,0
38100,14794,23306,0
38200,14802,23398,0
38300,14810,23490,0
38400,14824,23576,0
38500,14838,23662,0
38600,14846,23754,0
38700,14854,23846,0
38800,14861,23939,0
38900,14871,24029,0
39000,14882,24118,0
39100,14891,24209,0
39200,14900,24300,0
39300,14908,24392,0
39400,14918,24482,0
39500,14931,24569,0
39600,14943,24657,0
39700,14949,24751,0
39800,14958,24842,0
39900,14969,24931,0
40000,14976,25024,0
40100,14988,25112,0
40200,14993,25207,0
40300,14998,25302,0
40400,15006,25394,0
40500,15017,25483,0
40600,15028,25572,0
40700,15030,25670,0
40800,15038,25762,0
40900,15046,25854,0
41000,15061,25939,0
41100,15069,26031,0
41200,15078,26122,0
41300,15084,26216,0
41400,15091,26309,0
41500,15100,26400,0
41600,15111,26489,0
41700,15119,26581,0
41800,15122,26678,0
41900,15127,26773,0
42000,15136,26864,0
42100,15143,26957,0
42200,15152,27048,0
42300,15164,27136,0
42400,15170,27230,0
42500,15176,27324,0
42600,15187,27413,0
42700,15194,27506,0
42800,15201,27599,0
42900,15204,27696,0
43000,15211,27789,0
43100,15215,27885,0
43200,15220,27980,0
43300,15230,28070,0
43400,15237,28163,0
43500,15244,28256,0
43600,15250,28350,0
43700,15255,28445,0
43800,15261,28539,0
43900,15271,28629,0
44000,15280,28720,0
44100,15288,28812,0
44200,15294,28906,0
44300,15302,28998,0
44400,15307,29093,0
44500,15313,29187,0
44600,15325,29275,0
44700,15333,29367,0
44800,15340,29460,0
44900,15345,29555,0
45000,15349,29651,0
45100,15351,29749,0
45200,15356,29844,0
45300,15359,29941,0
45400,15361,30039,0
45500,15369,30131,0
45600,15376,30224,0
45700,15377,30323,0
45800,15383,30417,0
45900,15387,30513,0
46000,15394,30606,0
46100,15398,30702,0
46200,15406,30794,0
46300,15412,30888,0
46400,15420,30980,0
46500,15426,31074,0
46600,15430,31170,0
46700,15436,31264,0
46800,15444,31356,0
46900,15447,31453,0
47000,15455,31545,0
47100,15461,31639,0
47200,15467,31733,0
47300,15472,31828,0
47400,15476,31924,0
47500,15483,32017,0
47600,15490,32110,0
47700,15493,32207,0
47800,15495,32305,0
47900,15499,32401,0
48000,15504,32496,0
48100,15509,32591,0
48200,15514,32686,0
48300,15518,32782,0
48400,15524,32876,0
48500,15533,32967,0
48600,15538,33062,0
48700,15543,33157,0
48800,15549,33251,0
48900,15555,33345,0
49000,15556,33444,0
49100,15563,33537,0
49200,15570,33630,0
49300,15577,33723,0
49400,15583,33817,0
49500,15589,33911,0
49600,15597,34003,0
49700,15604,34096,0
49800,15607,34193,0
49900,15611,34289,0
50000,15615,34385,0
50100,15619,34481,0
50200,15622,34578,0
50300,15625,34675,0
50400,15630,34770,0
50500,15634,34866,0
50600,15639,34961,0
50700,15646,35054,0
50800,15647,35153,0
50900,15650,35250,0
51000,15658,35342,0
51100,15664,35436,0
51200,15667,35533,0
51300,15672,35628,0
51400,15676,35724,0
51500,15680,35820,0
51600,15685,35915,0
51700,15694,36006,0
51800,15697,36103,0
51900,15699,36201,0
52000,15702,36298,0
52100,15705,36395,0
52200,15708,36492,0
52300,15710,36590,0
52400,15714,36686,0
52500,15718,36782,0
52600,15720,36880,0
52700,15724,36976,0
52800,15727,37073,0
52900,15730,37170,0
53000,15733,37267,0
53100,15734,37366,0
53200,15736,37464,0
53300,15742,37558,0
53400,15745,37655,0
53500,15749,37751,0
53600,15753,37847,0
53700,15756,37944,0
53800,15760,38040,0
53900,15763,38137,0
54000,15763,38237,0
54100,15764,38336,0
54200,15766,38434,0
54300,15770,38530,0
54400,15772,38628,0
54500,15773,38727,0
54600,15776,38824,0
54700,15781,38919,0
54800,15785,39015,0
54900,15786,39114,0
55000,15788,39212,0
55100,15790,39310,0
55200,15792,39408,0
55300,15795,39505,0
55400,15797,39603,0
55500,15802,39698,0
55600,15804,39796,0
55700,15811,39889,0
55800,15814,39986,0
55900,15815,40085,0
56000,15821,40179,0
56100,15824,40276,0
56200,15828,40372,0
56300,15830,40470,0
56400,15834,40566,0
56500,15839,40661,0
56600,15844,40756,0
56700,15844,40856,0
56800,15850,40950,0
56900,15853,41047,0
57000,15855,41145,0
57100,15860,41240,0
57200,15862,41338,0
57300,15866,41434,0
57400,15873,41527,0
57500,15874,41626,0
57600,15875,41725,0
57700,15875,41825,0
57800,15876,41924,0
57900,15879,42021,0
58000,15882,42118,0
58100,15885,42215,0
58200,15889,42311,0
58300,15893,42407,0
58400,15897,42503,0
58500,15900,42600,0
58600,15902,42698,0
58700,15906,42794,0
58800,15908,42892,0
58900,15911,42989,0
59000,15915,43085,0
59100,15917,43183,0
59200,15921,43279,0
59300,15921,43379,0
59400,15921,43479,0
59500,15923,43577,0
59600,15925,43675,0
59700,15927,43773,0
59800,15929,43871,0
59900,15931,43969,0
60000,15935,44065,0
60100,15936,44164,0
60200,15937,44263,0
60300,15944,44356,0
60400,15947,44453,0
60500,15950,44550,0
60600,15952,44648,0
60700,15956,44744,0
60800,15959,44841,0
60900,15962,44938,0
61000,15966,45034,0
61100,15968,45132,0
61200,15969,45231,0
61300,15970,45330,0
61400,15972,45428,0
61500,15976,45524,0
61600,15978,45622,0
61700,15979,45721,0
61800,15982,45818,0
61900,15984,45916,0
62000,15986,46014,0
62100,15987,46113,0
62200,15988,46212,0
62300,15991,46309,0
62400,15995,46405,0
62500,15997,46503,0
62600,15999,46601,0
62700,16000,46700,0
62800,16001,46799,0
62900,16003,46897,0
63000,16007,46993,0
63100,16010,47090,0
63200,16013,47187,0
63300,16014,47286,0
63400,16016,47384,0
63500,16018,47482,0
63600,16022,47578,0
63700,16023,47677,0
63800,16026,47774,0
63900,16028,47872,0
64000,16028,47972,0
64100,16029,48071,0
64200,16031,48169,0
64300,16034,48266,0
64400,16036,48364,0
64500,16038,48462,0
64600,16039,48561,0
64700,16043,48657,0
64800,16045,48755,0
64900,16046,48854,0
65000,16048,48952,0
65100,16049,49051,0
65200,16049,49151,0
65300,16053,49247,0
65400,16054,49346,0
65500,16056,49444,0
65600,16057,49543,0
65700,16060,49640,0
65800,16061,49739,0
65900,16063,49837,0
66000,16064,49936,0
66100,16066,50034,0
66200,16068,50132,0
66300,16069,50231,0
66400,16071,50329,0
66500,16074,50426,0
66600,16077,50523,0
66700,16078,50622,0
66800,16082,50718,0
66900,16085,50815,0
67000,16087,50913,0
67100,16091,51009,0
67200,16092,51108,0
67300,16094,51206,0
67400,16094,51306,0
67500,16095,51405,0
67600,16097,51503,0
67700,16098,51602,0
67800,16100,51700,0
67900,16101,51799,0
68000,16102,51898,0
68100,16103,51997,0
68200,16103,52097,0
68300,16103,52197,0
68400,16103,52297,0
68500,16105,52395,0
68600,16106,52494,0
68700,16109,52591,0
68800,16111,52689,0
68900,16112,52788,0
69000,16114,52886,0
69100,16115,52985,0
69200,16116,53084,0
69300,16118,53182,0
69400,16120,53280,0
69500,16121,53379,0
69600,16123,53477,0
69700,16124,53576,0
69800,16124,53676,0
69900,16125,53775,0
70000,16126,53874,0
70100,16128,53972,0
70200,16132,54068,0
70300,16133,54167,0
70400,16136,54264,0
70500,16138,54362,0
70600,16140,54460,0
70700,16141,54559,0
70800,16143,54657,0
70900,16143,54757,0
71000,16144,54856,0
71100,16145,54955,0
71200,16145,55055,0
71300,16148,55152,0
71400,16148,55252,0
71500,16150,55350,0
71600,16152,55448,0
71700,16154,55546,0
71800,16156,55644,0
71900,16157,55743,0
72000,16158,55842,0
72100,16160,55940,0
72200,16160,56040,0
72300,16160,56140,0
72400,16160,56240,0
72500,16161,56339,0
72600,16162,56438,0
72700,16162,56538,0
72800,16163,56637,0
72900,16165,56735,0
73000,16168,56832,0
73100,16168,56932,0
73200,16169,57031,0
73300,16169,57131,0
73400,16171,57229,0
73500,16171,57329,0
73600,16173,57427,0
73700,16174,57526,0
73800,16175,57625,0
73900,16176,57724,0
74000,16176,57824,0
74100,16178,57922,0
74200,16178,58022,0
74300,16179,58121,0
74400,16181,58219,0
74500,16181,58319,0
74600,16184,58416,0
74700,16186,58514,0
74800,16187,58613,0
74900,16188,58712,0
75000,16188,58812,0
75100,16190,58910,0
75200,16190,59010,0
75300,16192,59108,0
75400,16192,59208,0
75500,16194,59306,0
75600,16196,59404,0
75700,16197,59503,0
75800,16198,59602,0
75900,16199,59701,0
76000,16203,59797,0
76100,16205,59895,0
76200,16206,59994,0
76300,16207,60093,0
76400,16209,60191,0
76500,16210,60290,0
76600,16210,60390,0
76700,16210,60490,0
76800,16211,60589,0
76900,16212,60688,0
77000,16213,60787,0
77100,16214,60886,0
77200,16214,60986,0
77300,16214,61086,0
77400,16214,61186,0
77500,16215,61285,0
77600,16215,61385,0
77700,16216,61484,0
77800,16217,61583,0
77900,16218,61682,0
78000,16219,61781,0
78100,16221,61879,0
78200,16222,61978,0
78300,16223,62077,0
78400,16224,62176,0
78500,16224,62276,0
78600,16224,62376,0
78700,16225,62475,0
78800,16227,62573,0
78900,16230,62670,0
79000,16231,62769,0
79100,16231,62869,0
79200,16232,62968,0
79300,16232,63068,0
79400,16233,63167,0
79500,16235,63265,0
79600,16235,63365,0
79700,16235,63465,0
79800,16236,63564,0
79900,16237,63663,0
80000,16238,63762,0
80100,16238,63862,0
80200,16238,63962,0
80300,16238,64062,0
80400,16240,64160,0
80500,16240,64260,0
80600,16241,64359,0
80700,16243,64457,0
80800,16243,64557,0
80900,16243,64657,0
81000,16243,64757,0
81100,16244,64856,0
81200,16244,64956,0
81300,16245,65055,0
81400,16246,65154,0
81500,16247,65253,0
81600,16247,65353,0
81700,16247,65453,0
81800,16250,65550,0
81900,16251,65649,0
82000,16252,65748,0
82100,16253,65847,0
82200,16253,65947,0
82300,16254,66046,0
82400,16254,66146,0
82500,16254,66246,0
82600,16254,66346,0
82700,16255,66445,0
82800,16255,66545,0
82900,16256,66644,0
83000,16257,66743,0
83100,16258,66842,0
83200,16259,66941,0
83300,16260,67040,0
83400,16260,67140,0
83500,16261,67239,0
83600,16261,67339,0
83700,16262,67438,0
83800,16262,67538,0
83900,16263,67637,0
84000,16264,67736,0
84100,16264,67836,0
84200,16265,67935,0
84300,16266,68034,0
84400,16267,68133,0
84500,16268,68232,0
84600,16269,68331,0
84700,16272,68428,0
84800,16272,68528,0
84900,16273,68627,0
85000,16274,68726,0
85100,16274,68826,0
85200,16274,68926,0
85300,16274,69026,0
85400,16275,69125,0
85500,16276,69224,0
85600,16276,69324,0
85700,16276,69424,0
85800,16278,69522,0
85900,16278,69622,0
86000,16278,69722,0
86100,16278,69822,0
86200,16279,69921,0
86300,16281,70019,0
86400,16282,70118,0
86500,16282,70218,0
86600,16283,70317,0
86700,16284,70416,0
86800,16287,70513,0
86900,16288,70612,0
87000,16288,70712,0
87100,16290,70810,0
87200,16290,70910,0
87300,16291,71009,0
87400,16292,71108,0
87500,16292,71208,0
87600,16294,71306,0
87700,16295,71405,0
87800,16296,71504,0
87900,16298,71602,0
88000,16298,71702,0
88100,16299,71801,0
88200,16299,71901,0
88300,16301,71999,0
88400,16302,72098,0
88500,16302,72198,0
88600,16303,72297,0
88700,16304,72396,0
88800,16304,72496,0
88900,16305,72595,0
89000,16305,72695,0
89100,16305,72795,0
89200,16306,72894,0
89300,16306,72994,0
89400,16306,73094,0
89500,16306,73194,0
89600,16306,73294,0
89700,16307,73393,0
89800,16307,73493,0
89900,16307,73593,0
90000,16309,73691,0
90100,16309,73791,0
90200,16310,73890,0
90300,16310,73990,0
90400,16310,74090,0
90500,16310,74190,0
90600,16310,74290,0
90700,16310,74390,0
90800,16310,74490,0
90900,16310,74590,0
91000,16310,74690,0
91100,16311,74789,0
91200,16312,74888,0
91300,16312,74988,0
91400,16312,75088,0
91500,16312,75188,0
91600,16312,75288,0
91700,16312,75388,0
91800,16312,75488,0
91900,16313,75587,0
92000,16313,75687,0
92100,16314,75786,0
92200,16314,75886,0
92300,16314,75986,0
92400,16314,76086,0
92500,16314,76186,0
92600,16314,76286,0
92700,16315,76385,0
92800,16317,76483,0
92900,16317,76583,0
93000,16317,76683,0
93100,16317,76783,0
93200,16317,76883,0
93300,16318,76982,0
93400,16319,77081,0
93500,16320,77180,0
93600,16320,77280,0
93700,16320,77380,0
93800,16321,77479,0
93900,16321,77579,0
94000,16321,77679,0
94100,16321,77779,0
94200,16321,77879,0
94300,16321,77979,0
94400,16321,78079,0
94500,16321,78179,0
94600,16322,78278,0
94700,16323,78377,0
94800,16323,78477,0
94900,16324,78576,0
95000,16324,78676,0
95100,16324,78776,0
95200,16324,78876,0
95300,16324,78976,0
95400,16325,79075,0
95500,16325,79175,0
95600,16325,79275,0
95700,16325,79375,0
95800,16325,79475,0
95900,16326,79574,0
96000,16326,79674,0
96100,16326,79774,0
96200,16326,79874,0
96300,16326,79974,0
96400,16327,80073,0
96500,16328,80172,0
96600,16329,80271,0
96700,16330,80370,0
96800,16330,80470,0
96900,16331,80569,0
97000,16333,80667,0
97100,16333,80767,0
97200,16333,80867,0
97300,16333,80967,0
97400,16333,81067,0
97500,16333,81167,0
97600,16333,81267,0
97700,16334,81366,0
97800,16334,81466,0
97900,16334,81566,0
98000,16334,81666,0
98100,16335,81765,0
98200,16335,81865,0
98300,16335,81965,0
98400,16335,82065,0
98500,16335,82165,0
98600,16335,82265,0
98700,16335,82365,0
98800,16335,82465,0
98900,16335,82565,0
99000,16335,82665,0
99100,16335,82765,0
99200,16335,82865,0
99300,16335,82965,0
99400,16335,83065,0
99500,16336,83164,0
99600,16337,83263,0
99700,16337,83363,0
99800,16338,83462,0
99900,16338,83562,0
100000,16340,83660,0


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	2
300	2
400	4
500	5
600	9
700	13
800	15
900	23
1000	31
1100	37
1200	41
1300	49
1400	56
1500	65
1600	71
1700	84
1800	95
1900	107
2000	117
2100	131
2200	150
2300	160
2400	178
2500	198
2600	209
2700	222
2800	241
2900	254
3000	272
3100	289
3200	302
3300	315
3400	337
3500	354
3600	372
3700	389
3800	411
3900	438
4000	458
4100	478
4200	515
4300	532
4400	553
4500	581
4600	602
4700	623
4800	650
4900	680
5000	708
5100	735
5200	764
5300	792
5400	824
5500	856
5600	887
5700	919
5800	941
5900	972
6000	1002
6100	1031
6200	1061
6300	1096
6400	1122
6500	1155
6600	1186
6700	1216
6800	1252
6900	1285
7000	1323
7100	1352
7200	1388
7300	1419
7400	1450
7500	1489
7600	1524
7700	1554
7800	1596
7900	1634
8000	1668
8100	1707
8200	1747
8300	1791
8400	1832
8500	1880
8600	1921
8700	1960
8800	2005
8900	2051
9000	2096
9100	2140
9200	2187
9300	2229
9400	2272
9500	2311
9600	2359
9700	2404
9800	2452
9900	2489
10000	2537
10100	2594
10200	2642
10300	2691
10400	2740
10500	2786
10600	2827
10700	2874
10800	2922
10900	2970
11000	3013
11100	3059
11200	3103
11300	3164
11400	3209
11500	3257
11600	3298
11700	3350
11800	3395
11900	3444
12000	3496
12100	3540
12200	3585
12300	3648
12400	3705
12500	3757
12600	3811
12700	3871
12800	3925
12900	3969
13000	4016
13100	4067
13200	4116
13300	4168
13400	4227
13500	4285
13600	4336
13700	4396
13800	4449
13900	4501
14000	4557
14100	4617
14200	4672
14300	4728
14400	4777
14500	4830
14600	4885
14700	4945
14800	5010
14900	5069
15000	5135
15100	5202
15200	5266
15300	5327
15400	5387
15500	5449
15600	5510
15700	5582
15800	5643
15900	5705
16000	5767
16100	5830
16200	5889
16300	5961
16400	6026
16500	6079
16600	6139
16700	6202
16800	6263
16900	6326
17000	6385
17100	6451
17200	6520
17300	6584
17400	6642
17500	6704
17600	6771
17700	6842
17800	6912
17900	6973
18000	7039
18100	7106
18200	7167
18300	7232
18400	7302
18500	7373
18600	7448
18700	7520
18800	7595
18900	7663
19000	7734
19100	7805
19200	7877
19300	7947
19400	8008
19500	8072
19600	8143
19700	8215
19800	8276
19900	8344
20000	8415
20100	8488
20200	8559
20300	8633
20400	8699
20500	8771
20600	8839
20700	8904
20800	8976
20900	9044
21000	9113
21100	9184
21200	9262
21300	9337
21400	9410
21500	9494
21600	9571
21700	9648
21800	9717
21900	9794
22000	9865
22100	9944
22200	10013
22300	10096
22400	10173
22500	10245
22600	10323
22700	10403
22800	10478
22900	10556
23000	10624
23100	10703
23200	10785
23300	10858
23400	10938
23500	11019
23600	11097
23700	11173
23800	11251
23900	11328
24000	11403
24100	11477
24200	11560
24300	11634
24400	11706
24500	11784
24600	11862
24700	11947
24800	12020
24900	12095
25000	12174
25100	12259
25200	12340
25300	12417
25400	12494
25500	12572
25600	12659
25700	12740
25800	12819
25900	12901
26000	12982
26100	13059
26200	13136
26300	13208
26400	13279
26500	13356
26600	13436
26700	13518
26800	13596
26900	13666
27000	13748
27100	13831
27200	13921
27300	14002
27400	14080
27500	14164
27600	14243
27700	14323
27800	14406
27900	14490
28000	14575
28100	14661
28200	14745
28300	14828
28400	14912
28500	14995
28600	15080
28700	15162
28800	15247
28900	15325
29000	15409
29100	15485
29200	15565
29300	15651
29400	15735
29500	15823
29600	15908
29700	15994
29800	16081
29900	16157
30000	16242
30100	16330
30200	16412
30300	16493
30400	16584
30500	16667
30600	16754
30700	16833
30800	16919
30900	16999
31000	17085
31100	17169
31200	17258
31300	17338
31400	17418
31500	17500
31600	17585
31700	17674
31800	17761
31900	17844
32000	17930
32100	18018
32200	18106
32300	18185
32400	18268
32500	18354
32600	18441
32700	18528
32800	18617
32900	18700
33000	18787
33100	18869
33200	18954
33300	19038
33400	19131
33500	19219
33600	19305
33700	19393
33800	19475
33900	19560
34000	19648
34100	19739
34200	19825
34300	19910
34400	20002
34500	20083
34600	20173
34700	20263
34800	20342
34900	20428
35000	20523
35100	20613
35200	20694
35300	20785
35400	20869
35500	20964
35600	21055
35700	21141
35800	21233
35900	21325
36000	21416
36100	21505
36200	21598
36300	21693
36400	21780
36500	21871
36600	21959
36700	22050
36800	22140
36900	22237
37000	22324
37100	22411
37200	22500
37300	22587
37400	22679
37500	22772
37600	22865
37700	22957
37800	23041
37900	23127
38000	23215
38100	23306
38200	23398
38300	23490
38400	23576
38500	23662
38600	23754
38700	23846
38800	23939
38900	24029
39000	24118
39100	24209
39200	24300
39300	24392
39400	24482
39500	24569
39600	24657
39700	24751
39800	24842
39900	24931
40000	25024
40100	25112
40200	25207
40300	25302
40400	25394
40500	25483
40600	25572
40700	25670
40800	25762
40900	25854
41000	25939
41100	26031
41200	26122
41300	26216
41400	26309
41500	26400
41600	26489
41700	26581
41800	26678
41900	26773
42000	26864
42100	26957
42200	27048
42300	27136
42400	27230
42500	27324
42600	27413
42700	27506
42800	27599
42900	27696
43000	27789
43100	27885
43200	27980
43300	28070
43400	28163
43500	28256
43600	28350
43700	28445
43800	28539
43900	28629
44000	28720
44100	28812
44200	28906
44300	28998
44400	29093
44500	29187
44600	29275
44700	29367
44800	29460
44900	29555
45000	29651
45100	29749
45200	29844
45300	29941
45400	30039
45500	30131
45600	30224
45700	30323
45800	30417
45900	30513
46000	30606
46100	30702
46200	30794
46300	30888
46400	30980
46500	31074
46600	31170
46700	31264
46800	31356
46900	31453
47000	31545
47100	31639
47200	31733
47300	31828
47400	31924
47500	32017
47600	32110
47700	32207
47800	32305
47900	32401
48000	32496
48100	32591
48200	32686
48300	32782
48400	32876
48500	32967
48600	33062
48700	33157
48800	33251
48900	33345
49000	33444
49100	33537
49200	33630
49300	33723
49400	33817
49500	33911
49600	34003
49700	34096
49800	34193
49900	34289
50000	34385
50100	34481
50200	34578
50300	34675
50400	34770
50500	34866
50600	34961
50700	35054
50800	35153
50900	35250
51000	35342
51100	35436
51200	35533
51300	35628
51400	35724
51500	35820
51600	35915
51700	36006
51800	36103
51900	36201
52000	36298
52100	36395
52200	36492
52300	36590
52400	36686
52500	36782
52600	36880
52700	36976
52800	37073
52900	37170
53000	37267
53100	37366
53200	37464
53300	37558
53400	37655
53500	37751
53600	37847
53700	37944
53800	38040
53900	38137
54000	38237
54100	38336
54200	38434
54300	38530
54400	38628
54500	38727
54600	38824
54700	38919
54800	39015
54900	39114
55000	39212
55100	39310
55200	39408
55300	39505
55400	39603
55500	39698
55600	39796
55700	39889
55800	39986
55900	40085
56000	40179
56100	40276
56200	40372
56300	40470
56400	40566
56500	40661
56600	40756
56700	40856
56800	40950
56900	41047
57000	41145
57100	41240
57200	41338
57300	41434
57400	41527
57500	41626
57600	41725
57700	41825
57800	41924
57900	42021
58000	42118
58100	42215
58200	42311
58300	42407
58400	42503
58500	42600
58600	42698
58700	42794
58800	42892
58900	42989
59000	43085
59100	43183
59200	43279
59300	43379
59400	43479
59500	43577
59600	43675
59700	43773
59800	43871
59900	43969
60000	44065
60100	44164
60200	44263
60300	44356
60400	44453
60500	44550
60600	44648
60700	44744
60800	44841
60900	44938
61000	45034
61100	45132
61200	45231
61300	45330
61400	45428
61500	45524
61600	45622
61700	45721
61800	45818
61900	45916
62000	46014
62100	46113
62200	46212
62300	46309
62400	46405
62500	46503
62600	46601
62700	46700
62800	46799
62900	46897
63000	46993
63100	47090
63200	47187
63300	47286
63400	47384
63500	47482
63600	47578
63700	47677
63800	47774
63900	47872
64000	47972
64100	48071
64200	48169
64300	48266
64400	48364
64500	48462
64600	48561
64700	48657
64800	48755
64900	48854
65000	48952
65100	49051
65200	49151
65300	49247
65400	49346
65500	49444
65600	49543
65700	49640
65800	49739
65900	49837
66000	49936
66100	50034
66200	50132
66300	50231
66400	50329
66500	50426
66600	50523
66700	50622
66800	50718
66900	50815
67000	50913
67100	51009
67200	51108
67300	51206
67400	51306
67500	51405
67600	51503
67700	51602
67800	51700
67900	51799
68000	51898
68100	51997
68200	52097
68300	52197
68400	52297
68500	52395
68600	52494
68700	52591
68800	52689
68900	52788
69000	52886
69100	52985
69200	53084
69300	53182
69400	53280
69500	53379
69600	53477
69700	53576
69800	53676
69900	53775
70000	53874
70100	53972
70200	54068
70300	54167
70400	54264
70500	54362
70600	54460
70700	54559
70800	54657
70900	54757
71000	54856
71100	54955
71200	55055
71300	55152
71400	55252
71500	55350
71600	55448
71700	55546
71800	55644
71900	55743
72000	55842
72100	55940
72200	56040
72300	56140
72400	56240
72500	56339
72600	56438
72700	56538
72800	56637
72900	56735
73000	56832
73100	56932
73200	57031
73300	57131
73400	57229
73500	57329
73600	57427
73700	57526
73800	57625
73900	57724
74000	57824
74100	57922
74200	58022
74300	58121
74400	58219
74500	58319
74600	58416
74700	58514
74800	58613
74900	58712
75000	58812
75100	58910
75200	59010
75300	59108
75400	59208
75500	59306
75600	59404
75700	59503
75800	59602
75900	59701
76000	59797
76100	59895
76200	59994
76300	60093
76400	60191
76500	60290
76600	60390
76700	60490
76800	60589
76900	60688
77000	60787
77100	60886
77200	60986
77300	61086
77400	61186
77500	61285
77600	61385
77700	61484
77800	61583
77900	61682
78000	61781
78100	61879
78200	61978
78300	62077
78400	62176
78500	62276
78600	62376
78700	62475
78800	62573
78900	62670
79000	62769
79100	62869
79200	62968
79300	63068
79400	63167
79500	63265
79600	63365
79700	63465
79800	63564
79900	63663
80000	63762
80100	63862
80200	63962
80300	64062
80400	64160
80500	64260
80600	64359
80700	64457
80800	64557
80900	64657
81000	64757
81100	64856
81200	64956
81300	65055
81400	65154
81500	65253
81600	65353
81700	65453
81800	65550
81900	65649
82000	65748
82100	65847
82200	65947
82300	66046
82400	66146
82500	66246
82600	66346
82700	66445
82800	66545
82900	66644
83000	66743
83100	66842
83200	66941
83300	67040
83400	67140
83500	67239
83600	67339
83700	67438
83800	67538
83900	67637
84000	67736
84100	67836
84200	67935
84300	68034
84400	68133
84500	68232
84600	68331
84700	68428
84800	68528
84900	68627
85000	68726
85100	68826
85200	68926
85300	69026
85400	69125
85500	69224
85600	69324
85700	69424
85800	69522
85900	69622
86000	69722
86100	69822
86200	69921
86300	70019
86400	70118
86500	70218
86600	70317
86700	70416
86800	70513
86900	70612
87000	70712
87100	70810
87200	70910
87300	71009
87400	71108
87500	71208
87600	71306
87700	71405
87800	71504
87900	71602
88000	71702
88100	71801
88200	71901
88300	71999
88400	72098
88500	72198
88600	72297
88700	72396
88800	72496
88900	72595
89000	72695
89100	72795
89200	72894
89300	72994
89400	73094
89500	73194
89600	73294
89700	73393
89800	73493
89900	73593
90000	73691
90100	73791
90200	73890
90300	73990
90400	74090
90500	74190
90600	74290
90700	74390
90800	74490
90900	74590
91000	74690
91100	74789
91200	74888
91300	74988
91400	75088
91500	75188
91600	75288
91700	75388
91800	75488
91900	75587
92000	75687
92100	75786
92200	75886
92300	75986
92400	76086
92500	76186
92600	76286
92700	76385
92800	76483
92900	76583
93000	76683
93100	76783
93200	76883
93300	76982
93400	77081
93500	77180
93600	77280
93700	77380
93800	77479
93900	77579
94000	77679
94100	77779
94200	77879
94300	77979
94400	78079
94500	78179
94600	78278
94700	78377
94800	78477
94900	78576
95000	78676
95100	78776
95200	78876
95300	78976
95400	79075
95500	79175
95600	79275
95700	79375
95800	79475
95900	79574
96000	79674
96100	79774
96200	79874
96300	79974
96400	80073
96500	80172
96600	80271
96700	80370
96800	80470
96900	80569
97000	80667
97100	80767
97200	80867
97300	80967
97400	81067
97500	81167
97600	81267
97700	81366
97800	81466
97900	81566
98000	81666
98100	81765
98200	81865
98300	81965
98400	82065
98500	82165
98600	82265
98700	82365
98800	82465
98900	82565
99000	82665
99100	82765
99200	82865
99300	82965
99400	83065
99500	83164
99600	83263
99700	83363
99800	83462
99900	83562
100000	83660


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	198
300	298
400	396
500	495
600	591
700	687
800	785
900	877
1000	969
1100	1063
1200	1159
1300	1251
1400	1344
1500	1435
1600	1529
1700	1616
1800	1705
1900	1793
2000	1883
2100	1969
2200	2050
2300	2140
2400	2222
2500	2302
2600	2391
2700	2478
2800	2559
2900	2646
3000	2728
3100	2811
3200	2898
3300	2985
3400	3063
3500	3146
3600	3228
3700	3311
3800	3389
3900	3462
4000	3542
4100	3622
4200	3685
4300	3768
4400	3847
4500	3919
4600	3998
4700	4077
4800	4150
4900	4220
5000	4292
5100	4365
5200	4436
5300	4508
5400	4576
5500	4644
5600	4713
5700	4781
5800	4859
5900	4928
6000	4998
6100	5069
6200	5139
6300	5204
6400	5278
6500	5345
6600	5414
6700	5484
6800	5548
6900	5615
7000	5677
7100	5748
7200	5812
7300	5881
7400	5950
7500	6011
7600	6076
7700	6146
7800	6204
7900	6266
8000	6332
8100	6393
8200	6453
8300	6509
8400	6568
8500	6620
8600	6679
8700	6740
8800	6795
8900	6849
9000	6904
9100	6960
9200	7013
9300	7071
9400	7128
9500	7189
9600	7241
9700	7296
9800	7348
9900	7411
10000	7463
10100	7506
10200	7558
10300	7609
10400	7660
10500	7714
10600	7773
10700	7826
10800	7878
10900	7930
11000	7987
11100	8041
11200	8097
11300	8136
11400	8191
11500	8243
11600	8302
11700	8350
11800	8405
11900	8456
12000	8504
12100	8560
12200	8615
12300	8652
12400	8695
12500	8743
12600	8789
12700	8829
12800	8875
12900	8931
13000	8984
13100	9033
13200	9084
13300	9132
13400	9173
13500	9215
13600	9264
13700	9304
13800	9351
13900	9399
14000	9443
14100	9483
14200	9528
14300	9572
14400	9623
14500	9670
14600	9715
14700	9755
14800	9790
14900	9831
15000	9865
15100	9898
15200	9934
15300	9973
15400	10013
15500	10051
15600	10090
15700	10118
15800	10157
15900	10195
16000	10233
16100	10270
16200	10311
16300	10339
16400	10374
16500	10421
16600	10461
16700	10498
16800	10537
16900	10574
17000	10615
17100	10649
17200	10680
17300	10716
17400	10758
17500	10796
17600	10829
17700	10858
17800	10888
17900	10927
18000	10961
18100	10994
18200	11033
18300	11068
18400	11098
18500	11127
18600	11152
18700	11180
18800	11205
18900	11237
19000	11266
19100	11295
19200	11323
19300	11353
19400	11392
19500	11428
19600	11457
19700	11485
19800	11524
19900	11556
20000	11585
20100	11612
20200	11641
20300	11667
20400	11701
20500	11729
20600	11761
20700	11796
20800	11824
20900	11856
21000	11887
21100	11916
21200	11938
21300	11963
21400	11990
21500	12006
21600	12029
21700	12052
21800	12083
21900	12106
22000	12135
22100	12156
22200	12187
22300	12204
22400	12227
22500	12255
22600	12277
22700	12297
22800	12322
22900	12344
23000	12376
23100	12397
23200	12415
23300	12442
23400	12462
23500	12481
23600	12503
23700	12527
23800	12549
23900	12572
24000	12597
24100	12623
24200	12640
24300	12666
24400	12694
24500	12716
24600	12738
24700	12753
24800	12780
24900	12805
25000	12826
25100	12841
25200	12860
25300	12883
25400	12906
25500	12928
25600	12941
25700	12960
25800	12981
25900	12999
26000	13018
26100	13041
26200	13064
26300	13092
26400	13121
26500	13144
26600	13164
26700	13182
26800	13204
26900	13234
27000	13252
27100	13269
27200	13279
27300	13298
27400	13320
27500	13336
27600	13357
27700	13377
27800	13394
27900	13410
28000	13425
28100	13439
28200	13455
28300	13472
28400	13488
28500	13505
28600	13520
28700	13538
28800	13553
28900	13575
29000	13591
29100	13615
29200	13635
29300	13649
29400	13665
29500	13677
29600	13692
29700	13706
29800	13719
29900	13743
30000	13758
30100	13770
30200	13788
30300	13807
30400	13816
30500	13833
30600	13846
30700	13867
30800	13881
30900	13901
31000	13915
31100	13931
31200	13942
31300	13962
31400	13982
31500	14000
31600	14015
31700	14026
31800	14039
31900	14056
32000	14070
32100	14082
32200	14094
32300	14115
32400	14132
32500	14146
32600	14159
32700	14172
32800	14183
32900	14200
33000	14213
33100	14231
33200	14246
33300	14262
33400	14269
33500	14281
33600	14295
33700	14307
33800	14325
33900	14340
34000	14352
34100	14361
34200	14375
34300	14390
34400	14398
34500	14417
34600	14427
34700	14437
34800	14458
34900	14472
35000	14477
35100	14487
35200	14506
35300	14515
35400	14531
35500	14536
35600	14545
35700	14559
35800	14567
35900	14575
36000	14584
36100	14595
36200	14602
36300	14607
36400	14620
36500	14629
36600	14641
36700	14650
36800	14660
36900	14663
37000	14676
37100	14689
37200	14700
37300	14713
37400	14721
37500	14728
37600	14735
37700	14743
37800	14759
37900	14773
38000	14785
38100	14794
38200	14802
38300	14810
38400	14824
38500	14838
38600	14846
38700	14854
38800	14861
38900	14871
39000	14882
39100	14891
39200	14900
39300	14908
39400	14918
39500	14931
39600	14943
39700	14949
39800	14958
39900	14969
40000	14976
40100	14988
40200	14993
40300	14998
40400	15006
40500	15017
40600	15028
40700	15030
40800	15038
40900	15046
41000	15061
41100	15069
41200	15078
41300	15084
41400	15091
41500	15100
41600	15111
41700	15119
41800	15122
41900	15127
42000	15136
42100	15143
42200	15152
42300	15164
42400	15170
42500	15176
42600	15187
42700	15194
42800	15201
42900	15204
43000	15211
43100	15215
43200	15220
43300	15230
43400	15237
43500	15244
43600	15250
43700	15255
43800	15261
43900	15271
44000	15280
44100	15288
44200	15294
44300	15302
44400	15307
44500	15313
44600	15325
44700	15333
44800	15340
44900	15345
45000	15349
45100	15351
45200	15356
45300	15359
45400	15361
45500	15369
45600	15376
45700	15377
45800	15383
45900	15387
46000	15394
46100	15398
46200	15406
46300	15412
46400	15420
46500	15426
46600	15430
46700	15436
46800	15444
46900	15447
47000	15455
47100	15461
47200	15467
47300	15472
47400	15476
47500	15483
47600	15490
47700	15493
47800	15495
47900	15499
48000	15504
48100	15509
48200	15514
48300	15518
48400	15524
48500	15533
48600	15538
48700	15543
48800	15549
48900	15555
49000	15556
49100	15563
49200	15570
49300	15577
49400	15583
49500	15589
49600	15597
49700	15604
49800	15607
49900	15611
50000	15615
50100	15619
50200	15622
50300	15625
50400	15630
50500	15634
50600	15639
50700	15646
50800	15647
50900	15650
51000	15658
51100	15664
51200	15667
51300	15672
51400	15676
51500	15680
51600	15685
51700	15694
51800	15697
51900	15699
52000	15702
52100	15705
52200	15708
52300	15710
52400	15714
52500	15718
52600	15720
52700	15724
52800	15727
52900	15730
53000	15733
53100	15734
53200	15736
53300	15742
53400	15745
53500	15749
53600	15753
53700	15756
53800	15760
53900	15763
54000	15763
54100	15764
54200	15766
54300	15770
54400	15772
54500	15773
54600	15776
54700	15781
54800	15785
54900	15786
55000	15788
55100	15790
55200	15792
55300	15795
55400	15797
55500	15802
55600	15804
55700	15811
55800	15814
55900	15815
56000	15821
56100	15824
56200	15828
56300	15830
56400	15834
56500	15839
56600	15844
56700	15844
56800	15850
56900	15853
57000	15855
57100	15860
57200	15862
57300	15866
57400	15873
57500	15874
57600	15875
57700	15875
57800	15876
57900	15879
58000	15882
58100	15885
58200	15889
58300	15893
58400	15897
58500	15900
58600	15902
58700	15906
58800	15908
58900	15911
59000	15915
59100	15917
59200	15921
59300	15921
59400	15921
59500	15923
59600	15925
59700	15927
59800	15929
59900	15931
60000	15935
60100	15936
60200	15937
60300	15944
60400	15947
60500	15950
60600	15952
60700	15956
60800	15959
60900	15962
61000	15966
61100	15968
61200	15969
61300	15970
61400	15972
61500	15976
61600	15978
61700	15979
61800	15982
61900	15984
62000	15986
62100	15987
62200	15988
62300	15991
62400	15995
62500	15997
62600	15999
62700	16000
62800	16001
62900	16003
63000	16007
63100	16010
63200	16013
63300	16014
63400	16016
63500	16018
63600	16022
63700	16023
63800	16026
63900	16028
64000	16028
64100	16029
64200	16031
64300	16034
64400	16036
64500	16038
64600	16039
64700	16043
64800	16045
64900	16046
65000	16048
65100	16049
65200	16049
65300	16053
65400	16054
65500	16056
65600	16057
65700	16060
65800	16061
65900	16063
66000	16064
66100	16066
66200	16068
66300	16069
66400	16071
66500	16074
66600	16077
66700	16078
66800	16082
66900	16085
67000	16087
67100	16091
67200	16092
67300	16094
67400	16094
67500	16095
67600	16097
67700	16098
67800	16100
67900	16101
68000	16102
68100	16103
68200	16103
68300	16103
68400	16103
68500	16105
68600	16106
68700	16109
68800	16111
68900	16112
69000	16114
69100	16115
69200	16116
69300	16118
69400	16120
69500	16121
69600	16123
69700	16124
69800	16124
69900	16125
70000	16126
70100	16128
70200	16132
70300	16133
70400	16136
70500	16138
70600	16140
70700	16141
70800	16143
70900	16143
71000	16144
71100	16145
71200	16145
71300	16148
71400	16148
71500	16150
71600	16152
71700	16154
71800	16156
71900	16157
72000	16158
72100	16160
72200	16160
72300	16160
72400	16160
72500	16161
72600	16162
72700	16162
72800	16163
72900	16165
73000	16168
73100	16168
73200	16169
73300	16169
73400	16171
73500	16171
73600	16173
73700	16174
73800	16175
73900	16176
74000	16176
74100	16178
74200	16178
74300	16179
74400	16181
74500	16181
74600	16184
74700	16186
74800	16187
74900	16188
75000	16188
75100	16190
75200	16190
75300	16192
75400	16192
75500	16194
75600	16196
75700	16197
75800	16198
75900	16199
76000	16203
76100	16205
76200	16206
76300	16207
76400	16209
76500	16210
76600	16210
76700	16210
76800	16211
76900	16212
77000	16213
77100	16214
77200	16214
77300	16214
77400	16214
77500	16215
77600	16215
77700	16216
77800	16217
77900	16218
78000	16219
78100	16221
78200	16222
78300	16223
78400	16224
78500	16224
78600	16224
78700	16225
78800	16227
78900	16230
79000	16231
79100	16231
79200	16232
79300	16232
79400	16233
79500	16235
79600	16235
79700	16235
79800	16236
79900	16237
80000	16238
80100	16238
80200	16238
80300	16238
80400	16240
80500	16240
80600	16241
80700	16243
80800	16243
80900	16243
81000	16243
81100	16244
81200	16244
81300	16245
81400	16246
81500	16247
81600	16247
81700	16247
81800	16250
81900	16251
82000	16252
82100	16253
82200	16253
82300	16254
82400	16254
82500	16254
82600	16254
82700	16255
82800	16255
82900	16256
83000	16257
83100	16258
83200	16259
83300	16260
83400	16260
83500	16261
83600	16261
83700	16262
83800	16262
83900	16263
84000	16264
84100	16264
84200	16265
84300	16266
84400	16267
84500	16268
84600	16269
84700	16272
84800	16272
84900	16273
85000	16274
85100	16274
85200	16274
85300	16274
85400	16275
85500	16276
85600	16276
85700	16276
85800	16278
85900	16278
86000	16278
86100	16278
86200	16279
86300	16281
86400	16282
86500	16282
86600	16283
86700	16284
86800	16287
86900	16288
87000	16288
87100	16290
87200	16290
87300	16291
87400	16292
87500	16292
87600	16294
87700	16295
87800	16296
87900	16298
88000	16298
88100	16299
88200	16299
88300	16301
88400	16302
88500	16302
88600	16303
88700	16304
88800	16304
88900	16305
89000	16305
89100	16305
89200	16306
89300	16306
89400	16306
89500	16306
89600	16306
89700	16307
89800	16307
89900	16307
90000	16309
90100	16309
90200	16310
90300	16310
90400	16310
90500	16310
90600	16310
90700	16310
90800	16310
90900	16310
91000	16310
91100	16311
91200	16312
91300	16312
91400	16312
91500	16312
91600	16312
91700	16312
91800	16312
91900	16313
92000	16313
92100	16314
92200	16314
92300	16314
92400	16314
92500	16314
92600	16314
92700	16315
92800	16317
92900	16317
93000	16317
93100	16317
93200	16317
93300	16318
93400	16319
93500	16320
93600	16320
93700	16320
93800	16321
93900	16321
94000	16321
94100	16321
94200	16321
94300	16321
94400	16321
94500	16321
94600	16322
94700	16323
94800	16323
94900	16324
95000	16324
95100	16324
95200	16324
95300	16324
95400	16325
95500	16325
95600	16325
95700	16325
95800	16325
95900	16326
96000	16326
96100	16326
96200	16326
96300	16326
96400	16327
96500	16328
96600	16329
96700	16330
96800	16330
96900	16331
97000	16333
97100	16333
97200	16333
97300	16333
97400	16333
97500	16333
97600	16333
97700	16334
97800	16334
97900	16334
98000	16334
98100	16335
98200	16335
98300	16335
98400	16335
98500	16335
98600	16335
98700	16335
98800	16335
98900	16335
99000	16335
99100	16335
99200	16335
99300	16335
99400	16335
99500	16336
99600	16337
99700	16337
99800	16338
99900	16338
100000	16340


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	0
1400	0
1500	0
1600	0
1700	0
1800	0
1900	0
2000	0
2100	0
2200	0
2300	0
2400	0
2500	0
2600	0
2700	0
2800	0
2900	0
3000	0
3100	0
3200	0
3300	0
3400	0
3500	0
3600	0
3700	0
3800	0
3900	0
4000	0
4100	0
4200	0
4300	0
4400	0
4500	0
4600	0
4700	0
4800	0
4900	0
5000	0
5100	0
5200	0
5300	0
5400	0
5500	0
5600	0
5700	0
5800	0
5900	0
6000	0
6100	0
6200	0
6300	0
6400	0
6500	0
6600	0
6700	0
6800	0
6900	0
7000	0
7100	0
7200	0
7300	0
7400	0
7500	0
7600	0
7700	0
7800	0
7900	0
8000	0
8100	0
8200	0
8300	0
8400	0
8500	0
8600	0
8700	0
8800	0
8900	0
9000	0
9100	0
9200	0
9300	0
9400	0
9500	0
9600	0
9700	0
9800	0
9900	0
10000	0
10100	0
10200	0
10300	0
10400	0
10500	0
10600	0
10700	0
10800	0
10900	0
11000	0
11100	0
11200	0
11300	0
11400	0
11500	0
11600	0
11700	0
11800	0
11900	0
12000	0
12100	0
12200	0
12300	0
12400	0
12500	0
12600	0
12700	0
12800	0
12900	0
13000	0
13100	0
13200	0
13300	0
13400	0
13500	0
13600	0
13700	0
13800	0
13900	0
14000	0
14100	0
14200	0
14300	0
14400	0
14500	0
14600	0
14700	0
14800	0
14900	0
15000	0
15100	0
15200	0
15300	0
15400	0
15500	0
15600	0
15700	0
15800	0
15900	0
16000	0
16100	0
16200	0
16300	0
16400	0
16500	0
16600	0
16700	0
16800	0
16900	0
17000	0
17100	0
17200	0
17300	0
17400	0
17500	0
17600	0
17700	0
17800	0
17900	0
18000	0
18100	0
18200	0
18300	0
18400	0
18500	0
18600	0
18700	0
18800	0
18900	0
19000	0
19100	0
19200	0
19300	0
19400	0
19500	0
19600	0
19700	0
19800	0
19900	0
20000	0
20100	0
20200	0
20300	0
20400	0
20500	0
20600	0
20700	0
20800	0
20900	0
21000	0
21100	0
21200	0
21300	0
21400	0
21500	0
21600	0
21700	0
21800	0
21900	0
22000	0
22100	0
22200	0
22300	0
22400	0
22500	0
22600	0
22700	0
22800	0
22900	0
23000	0
23100	0
23200	0
23300	0
23400	0
23500	0
23600	0
23700	0
23800	0
23900	0
24000	0
24100	0
24200	0
24300	0
24400	0
24500	0
24600	0
24700	0
24800	0
24900	0
25000	0
25100	0
25200	0
25300	0
25400	0
25500	0
25600	0
25700	0
25800	0
25900	0
26000	0
26100	0
26200	0
26300	0
26400	0
26500	0
26600	0
26700	0
26800	0
26900	0
27000	0
27100	0
27200	0
27300	0
27400	0
27500	0
27600	0
27700	0
27800	0
27900	0
28000	0
28100	0
28200	0
28300	0
28400	0
28500	0
28600	0
28700	0
28800	0
28900	0
29000	0
29100	0
29200	0
29300	0
29400	0
29500	0
29600	0
29700	0
29800	0
29900	0
30000	0
30100	0
30200	0
30300	0
30400	0
30500	0
30600	0
30700	0
30800	0
30900	0
31000	0
31100	0
31200	0
31300	0
31400	0
31500	0
31600	0
31700	0
31800	0
31900	0
32000	0
32100	0
32200	0
32300	0
32400	0
32500	0
32600	0
32700	0
32800	0
32900	0
33000	0
33100	0
33200	0
33300	0
33400	0
33500	0
33600	0
33700	0
33800	0
33900	0
34000	0
34100	0
34200	0
34300	0
34400	0
34500	0
34600	0
34700	0
34800	0
34900	0
35000	0
35100	0
35200	0
35300	0
35400	0
35500	0
35600	0
35700	0
35800	0
35900	0
36000	0
36100	0
36200	0
36300	0
36400	0
36500	0
36600	0
36700	0
36800	0
36900	0
37000	0
37100	0
37200	0
37300	0
37400	0
37500	0
37600	0
37700	0
37800	0
37900	0
38000	0
38100	0
38200	0
38300	0
38400	0
38500	0
38600	0
38700	0
38800	0
38900	0
39000	0
39100	0
39200	0
39300	0
39400	0
39500	0
39600	0
39700	0
39800	0
39900	0
40000	0
40100	0
40200	0
40300	0
40400	0
40500	0
40600	0
40700	0
40800	0
40900	0
41000	0
41100	0
41200	0
41300	0
41400	0
41500	0
41600	0
41700	0
41800	0
41900	0
42000	0
42100	0
42200	0
42300	0
42400	0
42500	0
42600	0
42700	0
42800	0
42900	0
43000	0
43100	0
43200	0
43300	0
43400	0
43500	0
43600	0
43700	0
43800	0
43900	0
44000	0
44100	0
44200	0
44300	0
44400	0
44500	0
44600	0
44700	0
44800	0
44900	0
45000	0
45100	0
45200	0
45300	0
45400	0
45500	0
45600	0
45700	0
45800	0
45900	0
46000	0
46100	0
46200	0
46300	0
46400	0
46500	0
46600	0
46700	0
46800	0
46900	0
47000	0
47100	0
47200	0
47300	0
47400	0
47500	0
47600	0
47700	0
47800	0
47900	0
48000	0
48100	0
48200	0
48300	0
48400	0
48500	0
48600	0
48700	0
48800	0
48900	0
49000	0
49100	0
49200	0
49300	0
49400	0
49500	0
49600	0
49700	0
49800	0
49900	0
50000	0
50100	0
50200	0
50300	0
50400	0
50500	0
50600	0
50700	0
50800	0
50900	0
51000	0
51100	0
51200	0
51300	0
51400	0
51500	0
51600	0
51700	0
51800	0
51900	0
52000	0
52100	0
52200	0
52300	0
52400	0
52500	0
52600	0
52700	0
52800	0
52900	0
53000	0
53100	0
53200	0
53300	0
53400	0
53500	0
53600	0
53700	0
53800	0
53900	0
54000	0
54100	0
54200	0
54300	0
54400	0
54500	0
54600	0
54700	0
54800	0
54900	0
55000	0
55100	0
55200	0
55300	0
55400	0
55500	0
55600	0
55700	0
55800	0
55900	0
56000	0
56100	0
56200	0
56300	0
56400	0
56500	0
56600	0
56700	0
56800	0
56900	0
57000	0
57100	0
57200	0
57300	0
57400	0
57500	0
57600	0
57700	0
57800	0
57900	0
58000	0
58100	0
58200	0
58300	0
58400	0
58500	0
58600	0
58700	0
58800	0
58900	0
59000	0
59100	0
59200	0
59300	0
59400	0
59500	0
59600	0
59700	0
59800	0
59900	0
60000	0
60100	0
60200	0
60300	0
60400	0
60500	0
60600	0
60700	0
60800	0
60900	0
61000	0
61100	0
61200	0
61300	0
61400	0
61500	0
61600	0
61700	0
61800	0
61900	0
62000	0
62100	0
62200	0
62300	0
62400	0
62500	0
62600	0
62700	0
62800	0
62900	0
63000	0
63100	0
63200	0
63300	0
63400	0
63500	0
63600	0
63700	0
63800	0
63900	0
64000	0
64100	0
64200	0
64300	0
64400	0
64500	0
64600	0
64700	0
64800	0
64900	0
65000	0
65100	0
65200	0
65300	0
65400	0
65500	0
65600	0
65700	0
65800	0
65900	0
66000	0
66100	0
66200	0
66300	0
66400	0
66500	0
66600	0
66700	0
66800	0
66900	0
67000	0
67100	0
67200	0
67300	0
67400	0
67500	0
67600	0
67700	0
67800	0
67900	0
68000	0
68100	0
68200	0
68300	0
68400	0
68500	0
68600	0
68700	0
68800	0
68900	0
69000	0
69100	0
69200	0
69300	0
69400	0
69500	0
69600	0
69700	0
69800	0
69900	0
70000	0
70100	0
70200	0
70300	0
70400	0
70500	0
70600	0
70700	0
70800	0
70900	0
71000	0
71100	0
71200	0
71300	0
71400	0
71500	0
71600	0
71700	0
71800	0
71900	0
72000	0
72100	0
72200	0
72300	0
72400	0
72500	0
72600	0
72700	0
72800	0
72900	0
73000	0
73100	0
73200	0
73300	0
73400	0
73500	0
73600	0
73700	0
73800	0
73900	0
74000	0
74100	0
74200	0
74300	0
74400	0
74500	0
74600	0
74700	0
74800	0
74900	0
75000	0
75100	0
75200	0
75300	0
75400	0
75500	0
75600	0
75700	0
75800	0
75900	0
76000	0
76100	0
76200	0
76300	0
76400	0
76500	0
76600	0
76700	0
76800	0
76900	0
77000	0
77100	0
77200	0
77300	0
77400	0
77500	0
77600	0
77700	0
77800	0
77900	0
78000	0
78100	0
78200	0
78300	0
78400	0
78500	0
78600	0
78700	0
78800	0
78900	0
79000	0
79100	0
79200	0
79300	0
79400	0
79500	0
79600	0
79700	0
79800	0
79900	0
80000	0
80100	0
80200	0
80300	0
80400	0
80500	0
80600	0
80700	0
80800	0
80900	0
81000	0
81100	0
81200	0
81300	0
81400	0
81500	0
81600	0
81700	0
81800	0
81900	0
82000	0
82100	0
82200	0
82300	0
82400	0
82500	0
82600	0
82700	0
82800	0
82900	0
83000	0
83100	0
83200	0
83300	0
83400	0
83500	0
83600	0
83700	0
83800	0
83900	0
84000	0
84100	0
84200	0
84300	0
84400	0
84500	0
84600	0
84700	0
84800	0
84900	0
85000	0
85100	0
85200	0
85300	0
85400	0
85500	0
85600	0
85700	0
85800	0
85900	0
86000	0
86100	0
86200	0
86300	0
86400	0
86500	0
86600	0
86700	0
86800	0
86900	0
87000	0
87100	0
87200	0
87300	0
87400	0
87500	0
87600	0
87700	0
87800	0
87900	0
88000	0
88100	0
88200	0
88300	0
88400	0
88500	0
88600	0
88700	0
88800	0
88900	0
89000	0
89100	0
89200	0
89300	0
89400	0
89500	0
89600	0
89700	0
89800	0
89900	0
90000	0
90100	0
90200	0
90300	0
90400	0
90500	0
90600	0
90700	0
90800	0
90900	0
91000	0
91100	0
91200	0
91300	0
91400	0
91500	0
91600	0
91700	0
91800	0
91900	0
92000	0
92100	0
92200	0
92300	0
92400	0
92500	0
92600	0
92700	0
92800	0
92900	0
93000	0
93100	0
93200	0
93300	0
93400	0
93500	0
93600	0
93700	0
93800	0
93900	0
94000	0
94100	0
94200	0
94300	0
94400	0
94500	0
94600	0
94700	0
94800	0
94900	0
95000	0
95100	0
95200	0
95300	0
95400	0
95500	0
95600	0
95700	0
95800	0
95900	0
96000	0
96100	0
96200	0
96300	0
96400	0
96500	0
96600	0
96700	0
96800	0
96900	0
97000	0
97100	0
97200	0
97300	0
97400	0
97500	0
97600	0
97700	0
97800	0
97900	0
98000	0
98100	0
98200	0
98300	0
98400	0
98500	0
98600	0
98700	0
98800	0
98900	0
99000	0
99100	0
99200	0
99300	0
99400	0
99500	0
99600	0
99700	0
99800	0
99900	0
100000	0


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,1,0
200,198,2,0
300,295,3,2
400,393,4,3
500,489,5,6
600,585,8,7
700,675,12,13
800,768,14,18
900,864,14,22
1000,960,15,25
1100,1054,19,27
1200,1147,24,29
1300,1239,29,32
1400,1328,36,36
1500,1420,41,39
1600,1515,43,42
1700,1602,48,50
1800,1689,52,59
1900,1774,59,67
2000,1864,64,72
2100,1956,68,76
2200,2045,74,81
2300,2127,86,87
2400,2210,95,95
2500,2294,101,105
2600,2378,110,112
2700,2454,122,124
2800,2538,130,132
2900,2621,140,139
3000,2706,146,148
3100,2788,152,160
3200,2868,159,173
3300,2949,168,183
3400,3033,179,188
3500,3113,187,200
3600,3195,199,206
3700,3267,216,217
3800,3349,223,228
3900,3424,231,245
4000,3503,241,256
4100,3587,247,266
4200,3659,258,283
4300,3732,268,300
4400,3813,277,310
4500,3895,282,323
4600,3970,297,333
4700,4051,306,343
4800,4132,316,352
4900,4206,324,370
5000,4274,336,390
5100,4348,350,402
5200,4421,363,416
5300,4496,376,428
5400,4563,400,437
5500,4636,412,452
5600,4707,427,466
5700,4775,444,481
5800,4852,459,489
5900,4921,475,504
6000,4982,498,520
6100,5058,510,532
6200,5126,525,549
6300,5194,544,562
6400,5261,558,581
6500,5328,572,600
6600,5400,585,615
6700,5475,602,623
6800,5549,615,636
6900,5613,631,656
7000,5681,643,676
7100,5745,664,691
7200,5811,682,707
7300,5877,698,725
7400,5939,716,745
7500,5998,738,764
7600,6056,759,785
7700,6117,778,805
7800,6175,799,826
7900,6223,825,852
8000,6284,844,872
8100,6344,865,891
8200,6409,881,910
8300,6475,896,929
8400,6541,913,946
8500,6608,935,957
8600,6665,952,983
8700,6721,972,1007
8800,6776,992,1032
8900,6833,1016,1051
9000,6899,1036,1065
9100,6967,1050,1083
9200,7022,1070,1108
9300,7073,1099,1128
9400,7136,1118,1146
9500,7195,1136,1169
9600,7253,1159,1188
9700,7310,1175,1215
9800,7372,1193,1235
9900,7427,1213,1260
10000,7479,1239,1282
10100,7527,1271,1302
10200,7583,1297,1320
10300,7628,1325,1347
10400,7677,1353,1370
10500,7725,1381,1394
10600,7780,1400,1420
10700,7831,1425,1444
10800,7886,1447,1467
10900,7939,1466,1495
11000,7987,1492,1521
11100,8032,1515,1553
11200,8084,1532,1584
11300,8135,1556,1609
11400,8177,1581,1642
11500,8224,1604,1672
11600,8278,1620,1702
11700,8319,1644,1737
11800,8364,1684,1752
11900,8411,1709,1780
12000,8453,1738,1809
12100,8503,1758,1839
12200,8554,1786,1860
12300,8607,1818,1875
12400,8664,1836,1900
12500,8710,1866,1924
12600,8764,1885,1951
12700,8814,1911,1975
12800,8852,1944,2004
12900,8889,1975,2036
13000,8933,2002,2065
13100,8977,2024,2099
13200,9018,2056,2126
13300,9060,2080,2160
13400,9102,2103,2195
13500,9141,2137,2222
13600,9199,2163,2238
13700,9249,2190,2261
13800,9296,2213,2291
13900,9338,2245,2317
14000,9384,2277,2339
14100,9425,2312,2363
14200,9469,2343,2388
14300,9515,2367,2418
14400,9556,2393,2451
14500,9597,2427,2476
14600,9636,2454,2510
14700,9677,2486,2537
14800,9722,2513,2565
14900,9773,2533,2594
15000,9824,2555,2621
15100,9861,2584,2655
15200,9902,2612,2686
15300,9941,2649,2710
15400,9976,2683,2741
15500,10014,2719,2767
15600,10052,2750,2798
15700,10099,2773,2828
15800,10131,2808,2861
15900,10174,2838,2888
16000,10205,2871,2924
16100,10241,2903,2956
16200,10279,2937,2984
16300,10316,2969,3015
16400,10359,2998,3043
16500,10396,3030,3074
16600,10442,3057,3101
16700,10479,3092,3129
16800,10509,3118,3173
16900,10546,3148,3206
17000,10580,3186,3234
17100,10608,3226,3266
17200,10638,3268,3294
17300,10679,3292,3329
17400,10714,3317,3369
17500,10754,3350,3396
17600,10790,3374,3436
17700,10826,3403,3471
17800,10858,3434,3508
17900,10891,3465,3544
18000,10921,3507,3572
18100,10955,3541,3604
18200,10978,3578,3644
18300,11011,3610,3679
18400,11044,3643,3713
18500,11078,3678,3744
18600,11113,3708,3779
18700,11139,3745,3816
18800,11170,3780,3850
18900,11203,3807,3890
19000,11227,3839,3934
19100,11257,3874,3969
19200,11274,3923,4003
19300,11307,3959,4034
19400,11345,3992,4063
19500,11372,4029,4099
19600,11410,4064,4126
19700,11441,4101,4158
19800,11469,4138,4193
19900,11494,4178,4228
20000,11521,4218,4261
20100,11546,4255,4299
20200,11575,4291,4334
20300,11601,4336,4363
20400,11637,4371,4392
20500,11669,4408,4423
20600,11700,4444,4456
20700,11734,4470,4496
20800,11759,4507,4534
20900,11781,4546,4573
21000,11808,4587,4605
21100,11845,4619,4636
21200,11873,4659,4668
21300,11899,4692,4709
21400,11934,4724,4742
21500,11964,4759,4777
21600,11992,4788,4820
21700,12027,4820,4853
21800,12059,4854,4887
21900,12092,4882,4926
22000,12113,4915,4972
22100,12131,4953,5016
22200,12155,4992,5053
22300,12183,5036,5081
22400,12205,5074,5121
22500,12225,5110,5165
22600,12245,5149,5206
22700,12274,5185,5241
22800,12299,5220,5281
22900,12319,5263,5318
23000,12337,5309,5354
23100,12359,5347,5394
23200,12379,5383,5438
23300,12406,5421,5473
23400,12424,5456,5520
23500,12451,5497,5552
23600,12474,5535,5591
23700,12497,5581,5622
23800,12517,5620,5663
23900,12533,5662,5705
24000,12551,5704,5745
24100,12570,5747,5783
24200,12597,5785,5818
24300,12617,5819,5864
24400,12638,5855,5907
24500,12660,5890,5950
24600,12683,5933,5984
24700,12707,5962,6031
24800,12725,5992,6083
24900,12756,6029,6115
25000,12775,6068,6157
25100,12798,6098,6204
25200,12815,6142,6243
25300,12838,6180,6282
25400,12857,6220,6323
25500,12873,6266,6361
25600,12896,6308,6396
25700,12917,6343,6440
25800,12931,6387,6482
25900,12957,6426,6517
26000,12987,6459,6554
26100,13009,6496,6595
26200,13032,6538,6630
26300,13053,6580,6667
26400,13069,6620,6711
26500,13083,6663,6754
26600,13097,6703,6800
26700,13116,6739,6845
26800,13129,6777,6894
26900,13148,6811,6941
27000,13170,6854,6976
27100,13190,6895,7015
27200,13215,6929,7056
27300,13239,6965,7096
27400,13256,7004,7140
27500,13279,7041,7180
27600,13297,7080,7223
27700,13316,7122,7262
27800,13336,7162,7302
27900,13356,7208,7336
28000,13372,7245,7383
28100,13386,7291,7423
28200,13406,7336,7458
28300,13417,7382,7501
28400,13434,7427,7539
28500,13452,7473,7575
28600,13473,7513,7614
28700,13485,7551,7664
28800,13501,7593,7706
28900,13520,7643,7737
29000,13534,7697,7769
29100,13556,7743,7801
29200,13578,7790,7832
29300,13597,7834,7869
29400,13610,7883,7907
29500,13626,7926,7948
29600,13643,7971,7986
29700,13657,8009,8034
29800,13680,8051,8069
29900,13706,8093,8101
30000,13727,8135,8138
30100,13750,8170,8180
30200,13766,8210,8224
30300,13782,8247,8271
30400,13796,8290,8314
30500,13813,8334,8353
30600,13833,8373,8394
30700,13849,8413,8438
30800,13860,8466,8474
30900,13874,8514,8512
31000,13897,8551,8552
31100,13911,8599,8590
31200,13925,8645,8630
31300,13941,8689,8670
31400,13958,8735,8707
31500,13974,8779,8747
31600,13988,8819,8793
31700,14006,8861,8833
31800,14024,8900,8876
31900,14041,8946,8913
32000,14057,8979,8964
32100,14071,9017,9012
32200,14085,9065,9050
32300,14093,9116,9091
32400,14105,9165,9130
32500,14116,9204,9180
32600,14130,9259,9211
32700,14145,9295,9260
32800,14162,9329,9309
32900,14177,9372,9351
33000,14193,9415,9392
33100,14205,9460,9435
33200,14217,9500,9483
33300,14236,9543,9521
33400,14253,9586,9561
33500,14268,9634,9598
33600,14274,9679,9647
33700,14288,9712,9700
33800,14301,9751,9748
33900,14310,9787,9803
34000,14325,9836,9839
34100,14343,9880,9877
34200,14358,9931,9911
34300,14374,9972,9954
34400,14385,10018,9997
34500,14396,10060,10044
34600,14406,10110,10084
34700,14413,10167,10120
34800,14421,10219,10160
34900,14430,10261,10209
35000,14441,10306,10253
35100,14447,10360,10293
35200,14456,10420,10324
35300,14471,10463,10366
35400,14484,10509,10407
35500,14493,10552,10455
35600,14503,10601,10496
35700,14520,10638,10542
35800,14531,10679,10590
35900,14544,10721,10635
36000,14559,10764,10677
36100,14566,10820,10714
36200,14574,10869,10757
36300,14588,10917,10795
36400,14597,10963,10840
36500,14610,11006,10884
36600,14620,11052,10928
36700,14634,11104,10962
36800,14642,11153,11005
36900,14649,11204,11047
37000,14663,11245,11092
37100,14675,11286,11139
37200,14685,11327,11188
37300,14697,11371,11232
37400,14705,11417,11278
37500,14713,11449,11338
37600,14722,11497,11381
37700,14732,11542,11426
37800,14742,11589,11469
37900,14753,11630,11517
38000,14763,11680,11557
38100,14774,11735,11591
38200,14783,11782,11635
38300,14793,11831,11676
38400,14806,11878,11716
38500,14814,11926,11760
38600,14823,11978,11799
38700,14825,12028,11847
38800,14841,12068,11891
38900,14849,12115,11936
39000,14858,12158,11984
39100,14869,12207,12024
39200,14880,12258,12062
39300,14890,12297,12113
39400,14897,12344,12159
39500,14910,12390,12200
39600,14917,12434,12249
39700,14927,12479,12294
39800,14932,12520,12348
39900,14937,12563,12400
40000,14947,12602,12451
40100,14954,12643,12503
40200,14962,12689,12549
40300,14966,12725,12609
40400,14975,12776,12649
40500,14984,12822,12694
40600,14988,12863,12749
40700,15000,12914,12786
40800,15012,12962,12826
40900,15019,13016,12865
41000,15032,13064,12904
41100,15043,13107,12950
41200,15053,13152,12995
41300,15066,13196,13038
41400,15075,13227,13098
41500,15083,13270,13147
41600,15090,13308,13202
41700,15102,13356,13242
41800,15108,13402,13290
41900,15118,13448,13334
42000,15126,13496,13378
42100,15138,13542,13420
42200,15144,13587,13469
42300,15154,13636,13510
42400,15164,13680,13556
42500,15173,13730,13597
42600,15179,13773,13648
42700,15188,13815,13697
42800,15200,13865,13735
42900,15206,13914,13780
43000,15216,13961,13823
43100,15225,14011,13864
43200,15233,14058,13909
43300,15238,14100,13962
43400,15245,14143,14012
43500,15250,14191,14059
43600,15259,14237,14104
43700,15263,14286,14151
43800,15272,14327,14201
43900,15278,14377,14245
44000,15288,14424,14288
44100,15294,14470,14336
44200,15300,14517,14383
44300,15312,14566,14422
44400,15320,14609,14471
44500,15322,14659,14519
44600,15328,14709,14563
44700,15337,14755,14608
44800,15349,14805,14646
44900,15356,14842,14702
45000,15361,14891,14748
45100,15368,14939,14793
45200,15373,14983,14844
45300,15378,15032,14890
45400,15385,15072,14943
45500,15392,15114,14994
45600,15400,15157,15043
45700,15410,15206,15084
45800,15414,15247,15139
45900,15420,15290,15190
46000,15425,15333,15242
46100,15431,15388,15281
46200,15439,15431,15330
46300,15446,15474,15380
46400,15452,15523,15425
46500,15457,15568,15475
46600,15466,15615,15519
46700,15474,15672,15554
46800,15478,15730,15592
46900,15482,15775,15643
47000,15491,15816,15693
47100,15495,15865,15740
47200,15503,15918,15779
47300,15511,15960,15829
47400,15515,16010,15875
47500,15527,16053,15920
47600,15528,16104,15968
47700,15532,16157,16011
47800,15535,16198,16067
47900,15542,16251,16107
48000,15544,16303,16153
48100,15549,16349,16202
48200,15553,16400,16247
48300,15557,16442,16301
48400,15568,16490,16342
48500,15572,16531,16397
48600,15579,16578,16443
48700,15593,16626,16481
48800,15600,16678,16522
48900,15607,16730,16563
49000,15613,16779,16608
49100,15615,16832,16653
49200,15619,16870,16711
49300,15629,16913,16758
49400,15635,16961,16804
49500,15638,17004,16858
49600,15642,17045,16913
49700,15648,17091,16961
49800,15650,17136,17014
49900,15656,17188,17056
50000,15658,17241,17101
50100,15664,17296,17140
50200,15667,17342,17191
50300,15671,17388,17241
50400,15674,17429,17297
50500,15678,17474,17348
50600,15682,17515,17403
50700,15686,17569,17445
50800,15688,17615,17497
50900,15691,17666,17543
51000,15692,17714,17594
51100,15695,17757,17648
51200,15700,17805,17695
51300,15703,17856,17741
51400,15712,17907,17781
51500,15716,17956,17828
51600,15717,18010,17873
51700,15722,18054,17924
51800,15728,18099,17973
51900,15733,18137,18030
52000,15735,18186,18079
52100,15740,18235,18125
52200,15743,18287,18170
52300,15749,18336,18215
52400,15753,18384,18263
52500,15756,18423,18321
52600,15762,18463,18375
52700,15766,18516,18418
52800,15770,18559,18471
52900,15771,18604,18525
53000,15774,18658,18568
53100,15775,18711,18614
53200,15780,18759,18661
53300,15782,18812,18706
53400,15784,18869,18747
53500,15787,18920,18793
53600,15788,18974,18838
53700,15793,19025,18882
53800,15796,19064,18940
53900,15800,19105,18995
54000,15808,19150,19042
54100,15814,19198,19088
54200,15816,19253,19131
54300,15817,19295,19188
54400,15822,19350,19228
54500,15824,19405,19271
54600,15828,19458,19314
54700,15832,19507,19361
54800,15836,19553,19411
54900,15837,19597,19466
55000,15839,19649,19512
55100,15842,19694,19564
55200,15847,19742,19611
55300,15848,19787,19665
55400,15850,19842,19708
55500,15853,19888,19759
55600,15854,19947,19799
55700,15859,19993,19848
55800,15864,20041,19895
55900,15865,20099,19936
56000,15867,20159,19974
56100,15874,20206,20020
56200,15876,20263,20061
56300,15876,20313,20111
56400,15881,20361,20158
56500,15886,20403,20211
56600,15890,20444,20266
56700,15894,20490,20316
56800,15899,20536,20365
56900,15901,20584,20415
57000,15905,20624,20471
57100,15907,20669,20524
57200,15910,20720,20570
57300,15916,20769,20615
57400,15918,20820,20662
57500,15921,20874,20705
57600,15925,20914,20761
57700,15926,20967,20807
57800,15930,21017,20853
57900,15931,21065,20904
58000,15933,21116,20951
58100,15933,21173,20994
58200,15935,21224,21041
58300,15938,21272,21090
58400,15940,21332,21128
58500,15940,21378,21182
58600,15942,21428,21230
58700,15945,21479,21276
58800,15947,21525,21328
58900,15949,21574,21377
59000,15950,21623,21427
59100,15952,21672,21476
59200,15954,21715,21531
59300,15954,21765,21581
59400,15956,21812,21632
59500,15959,21862,21679
59600,15962,21915,21723
59700,15964,21968,21768
59800,15969,22016,21815
59900,15969,22063,21868
60000,15972,22104,21924
60100,15975,22153,21972
60200,15979,22203,22018
60300,15980,22258,22062
60400,15981,22302,22117
60500,15982,22350,22168
60600,15982,22402,22216
60700,15985,22459,22256
60800,15987,22508,22305
60900,15992,22559,22349
61000,15995,22609,22396
61100,15997,22651,22452
61200,15999,22702,22499
61300,16002,22752,22546
61400,16002,22808,22590
61500,16003,22854,22643
61600,16006,22896,22698
61700,16009,22939,22752
61800,16012,22993,22795
61900,16014,23035,22851
62000,16016,23087,22897
62100,16018,23132,22950
62200,16021,23189,22990
62300,16023,23233,23044
62400,16025,23281,23094
62500,16026,23328,23146
62600,16027,23376,23197
62700,16031,23428,23241
62800,16034,23476,23290
62900,16035,23532,23333
63000,16038,23575,23387
63100,16041,23626,23433
63200,16042,23688,23470
63300,16043,23736,23521
63400,16045,23785,23570
63500,16046,23829,23625
63600,16048,23881,23671
63700,16049,23940,23711
63800,16051,23986,23763
63900,16052,24030,23818
64000,16054,24080,23866
64100,16057,24125,23918
64200,16059,24184,23957
64300,16061,24239,24000
64400,16063,24287,24050
64500,16065,24335,24100
64600,16067,24381,24152
64700,16068,24424,24208
64800,16070,24473,24257
64900,16075,24523,24302
65000,16075,24574,24351
65100,16077,24637,24386
65200,16078,24688,24434
65300,16079,24734,24487
65400,16080,24787,24533
65500,16083,24835,24582
65600,16085,24880,24635
65700,16087,24923,24690
65800,16087,24973,24740
65900,16089,25027,24784
66000,16091,25085,24824
66100,16093,25133,24874
66200,16095,25187,24918
66300,16096,25237,24967
66400,16100,25280,25020
66500,16102,25328,25070
66600,16103,25376,25121
66700,16104,25424,25172
66800,16107,25474,25219
66900,16108,25531,25261
67000,16110,25571,25319
67100,16112,25618,25370
67200,16113,25667,25420
67300,16114,25725,25461
67400,16116,25771,25513
67500,16121,25816,25563
67600,16123,25874,25603
67700,16125,25930,25645
67800,16128,25975,25697
67900,16128,26024,25748
68000,16130,26071,25799
68100,16133,26122,25845
68200,16134,26173,25893
68300,16134,26225,25941
68400,16134,26276,25990
68500,16134,26330,26036
68600,16135,26395,26070
68700,16135,26459,26106
68800,16137,26500,26163
68900,16139,26541,26220
69000,16141,26587,26272
69100,16141,26625,26334
69200,16143,26667,26390
69300,16143,26712,26445
69400,16145,26767,26488
69500,16148,26810,26542
69600,16149,26859,26592
69700,16149,26910,26641
69800,16150,26966,26684
69900,16150,27018,26732
70000,16150,27062,26788
70100,16154,27104,26842
70200,16155,27156,26889
70300,16159,27204,26937
70400,16160,27252,26988
70500,16160,27304,27036
70600,16162,27353,27085
70700,16162,27401,27137
70800,16164,27449,27187
70900,16165,27488,27247
71000,16166,27549,27285
71100,16166,27598,27336
71200,16169,27650,27381
71300,16169,27700,27431
71400,16171,27741,27488
71500,16172,27787,27541
71600,16175,27830,27595
71700,16176,27874,27650
71800,16178,27921,27701
71900,16179,27967,27754
72000,16181,28013,27806
72100,16181,28063,27856
72200,16181,28110,27909
72300,16183,28158,27959
72400,16185,28208,28007
72500,16187,28254,28059
72600,16190,28308,28102
72700,16190,28363,28147
72800,16192,28418,28190
72900,16195,28467,28238
73000,16195,28524,28281
73100,16195,28576,28329
73200,16196,28626,28378
73300,16197,28673,28430
73400,16197,28728,28475
73500,16198,28785,28517
73600,16200,28838,28562
73700,16200,28888,28612
73800,16200,28943,28657
73900,16202,28993,28705
74000,16203,29042,28755
74100,16206,29089,28805
74200,16208,29138,28854
74300,16209,29185,28906
74400,16210,29237,28953
74500,16213,29283,29004
74600,16213,29335,29052
74700,16213,29386,29101
74800,16214,29441,29145
74900,16215,29492,29193
75000,16216,29547,29237
75100,16218,29596,29286
75200,16218,29650,29332
75300,16219,29696,29385
75400,16219,29748,29433
75500,16222,29797,29481
75600,16222,29855,29523
75700,16222,29903,29575
75800,16222,29962,29616
75900,16223,30010,29667
76000,16224,30059,29717
76100,16224,30107,29769
76200,16224,30158,29818
76300,16225,30205,29870
76400,16227,30252,29921
76500,16227,30309,29964
76600,16228,30361,30011
76700,16230,30410,30060
76800,16230,30461,30109
76900,16230,30510,30160
77000,16231,30561,30208
77100,16231,30613,30256
77200,16233,30659,30308
77300,16234,30698,30368
77400,16235,30742,30423
77500,16237,30788,30475
77600,16238,30830,30532
77700,16238,30876,30586
77800,16239,30929,30632
77900,16239,30984,30677
78000,16239,31042,30719
78100,16240,31093,30767
78200,16241,31138,30821
78300,16242,31186,30872
78400,16242,31233,30925
78500,16244,31284,30972
78600,16244,31335,31021
78700,16245,31387,31068
78800,16245,31430,31125
78900,16245,31480,31175
79000,16247,31523,31230
79100,16248,31577,31275
79200,16248,31628,31324
79300,16250,31675,31375
79400,16250,31717,31433
79500,16250,31773,31477
79600,16251,31827,31522
79700,16251,31882,31567
79800,16251,31940,31609
79900,16251,31986,31663
80000,16252,32026,31722
80100,16252,32079,31769
80200,16253,32130,31817
80300,16254,32179,31867
80400,16256,32226,31918
80500,16256,32270,31974
80600,16256,32324,32020
80700,16257,32375,32068
80800,16258,32427,32115
80900,16259,32479,32162
81000,16259,32528,32213
81100,16260,32581,32259
81200,16260,32637,32303
81300,16260,32684,32356
81400,16261,32738,32401
81500,16261,32784,32455
81600,16261,32840,32499
81700,16261,32892,32547
81800,16262,32941,32597
81900,16263,32988,32649
82000,16264,33043,32693
82100,16266,33098,32736
82200,16267,33144,32789
82300,16269,33201,32830
82400,16269,33256,32875
82500,16269,33308,32923
82600,16269,33351,32980
82700,16270,33400,33030
82800,16271,33453,33076
82900,16271,33509,33120
83000,16273,33557,33170
83100,16273,33607,33220
83200,16275,33655,33270
83300,16276,33706,33318
83400,16276,33763,33361
83500,16277,33820,33403
83600,16277,33867,33456
83700,16278,33917,33505
83800,16279,33972,33549
83900,16280,34021,33599
84000,16280,34079,33641
84100,16280,34128,33692
84200,16282,34177,33741
84300,16283,34229,33788
84400,16284,34281,33835
84500,16285,34330,33885
84600,16286,34378,33936
84700,16286,34425,33989
84800,16286,34470,34044
84900,16287,34522,34091
85000,16287,34571,34142
85100,16287,34617,34196
85200,16288,34667,34245
85300,16290,34719,34291
85400,16291,34772,34337
85500,16291,34831,34378
85600,16291,34879,34430
85700,16293,34932,34475
85800,16293,34976,34531
85900,16293,35022,34585
86000,16294,35062,34644
86100,16294,35110,34696
86200,16295,35159,34746
86300,16296,35204,34800
86400,16296,35262,34842
86500,16296,35301,34903
86600,16296,35355,34949
86700,16297,35401,35002
86800,16297,35449,35054
86900,16298,35497,35105
87000,16298,35546,35156
87100,16298,35585,35217
87200,16299,35634,35267
87300,16299,35682,35319
87400,16300,35728,35372
87500,16301,35782,35417
87600,16301,35830,35469
87700,16301,35872,35527
87800,16302,35925,35573
87900,16303,35981,35616
88000,16303,36028,35669
88100,16304,36074,35722
88200,16304,36130,35766
88300,16304,36183,35813
88400,16304,36230,35866
88500,16304,36279,35917
88600,16304,36323,35973
88700,16304,36373,36023
88800,16304,36426,36070
88900,16305,36476,36119
89000,16305,36520,36175
89100,16305,36561,36234
89200,16306,36606,36288
89300,16306,36660,36334
89400,16306,36711,36383
89500,16307,36759,36434
89600,16307,36809,36484
89700,16308,36867,36525
89800,16308,36917,36575
89900,16308,36968,36624
90000,16309,37017,36674
90100,16309,37066,36725
90200,16311,37116,36773
90300,16312,37164,36824
90400,16312,37221,36867
90500,16312,37268,36920
90600,16312,37317,36971
90700,16312,37361,37027
90800,16314,37408,37078
90900,16315,37464,37121
91000,16315,37521,37164
91100,16315,37571,37214
91200,16315,37624,37261
91300,16315,37674,37311
91400,16316,37722,37362
91500,16316,37767,37417
91600,16316,37823,37461
91700,16316,37877,37507
91800,16317,37920,37563
91900,16317,37973,37610
92000,16318,38023,37659
92100,16318,38069,37713
92200,16318,38121,37761
92300,16318,38169,37813
92400,16318,38226,37856
92500,16320,38272,37908
92600,16320,38317,37963
92700,16320,38365,38015
92800,16320,38409,38071
92900,16321,38460,38119
93000,16321,38504,38175
93100,16321,38553,38226
93200,16321,38601,38278
93300,16321,38651,38328
93400,16321,38701,38378
93500,16323,38742,38435
93600,16323,38798,38479
93700,16324,38848,38528
93800,16324,38901,38575
93900,16324,38952,38624
94000,16325,38996,38679
94100,16325,39044,38731
94200,16326,39105,38769
94300,16326,39153,38821
94400,16326,39193,38881
94500,16326,39238,38936
94600,16326,39285,38989
94700,16326,39328,39046
94800,16327,39386,39087
94900,16327,39444,39129
95000,16327,39488,39185
95100,16327,39538,39235
95200,16327,39586,39287
95300,16328,39630,39342
95400,16328,39673,39399
95500,16328,39721,39451
95600,16328,39777,39495
95700,16328,39827,39545
95800,16328,39883,39589
95900,16329,39932,39639
96000,16329,39985,39686
96100,16329,40023,39748
96200,16330,40078,39792
96300,16330,40124,39846
96400,16331,40176,39893
96500,16331,40228,39941
96600,16331,40273,39996
96700,16331,40316,40053
96800,16332,40379,40089
96900,16333,40427,40140
97000,16334,40472,40194
97100,16334,40522,40244
97200,16335,40569,40296
97300,16335,40623,40342
97400,16336,40671,40393
97500,16336,40714,40450
97600,16336,40765,40499
97700,16336,40817,40547
97800,16336,40863,40601
97900,16336,40910,40654
98000,16336,40956,40708
98100,16336,41009,40755
98200,16337,41056,40807
98300,16338,41105,40857
98400,16338,41158,40904
98500,16338,41201,40961
98600,16339,41252,41009
98700,16339,41302,41059
98800,16339,41352,41109
98900,16340,41404,41156
99000,16340,41457,41203
99100,16340,41514,41246
99200,16340,41568,41292
99300,16341,41616,41343
99400,16341,41665,41394
99500,16342,41710,41448
99600,16342,41761,41497
99700,16342,41809,41549
99800,16342,41859,41599
99900,16342,41912,41646
100000,16342,41952,41706


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	2
300	3
400	4
500	5
600	8
700	12
800	14
900	14
1000	15
1100	19
1200	24
1300	29
1400	36
1500	41
1600	43
1700	48
1800	52
1900	59
2000	64
2100	68
2200	74
2300	86
2400	95
2500	101
2600	110
2700	122
2800	130
2900	140
3000	146
3100	152
3200	159
3300	168
3400	179
3500	187
3600	199
3700	216
3800	223
3900	231
4000	241
4100	247
4200	258
4300	268
4400	277
4500	282
4600	297
4700	306
4800	316
4900	324
5000	336
5100	350
5200	363
5300	376
5400	400
5500	412
5600	427
5700	444
5800	459
5900	475
6000	498
6100	510
6200	525
6300	544
6400	558
6500	572
6600	585
6700	602
6800	615
6900	631
7000	643
7100	664
7200	682
7300	698
7400	716
7500	738
7600	759
7700	778
7800	799
7900	825
8000	844
8100	865
8200	881
8300	896
8400	913
8500	935
8600	952
8700	972
8800	992
8900	1016
9000	1036
9100	1050
9200	1070
9300	1099
9400	1118
9500	1136
9600	1159
9700	1175
9800	1193
9900	1213
10000	1239
10100	1271
10200	1297
10300	1325
10400	1353
10500	1381
10600	1400
10700	1425
10800	1447
10900	1466
11000	1492
11100	1515
11200	1532
11300	1556
11400	1581
11500	1604
11600	1620
11700	1644
11800	1684
11900	1709
12000	1738
12100	1758
12200	1786
12300	1818
12400	1836
12500	1866
12600	1885
12700	1911
12800	1944
12900	1975
13000	2002
13100	2024
13200	2056
13300	2080
13400	2103
13500	2137
13600	2163
13700	2190
13800	2213
13900	2245
14000	2277
14100	2312
14200	2343
14300	2367
14400	2393
14500	2427
14600	2454
14700	2486
14800	2513
14900	2533
15000	2555
15100	2584
15200	2612
15300	2649
15400	2683
15500	2719
15600	2750
15700	2773
15800	2808
15900	2838
16000	2871
16100	2903
16200	2937
16300	2969
16400	2998
16500	3030
16600	3057
16700	3092
16800	3118
16900	3148
17000	3186
17100	3226
17200	3268
17300	3292
17400	3317
17500	3350
17600	3374
17700	3403
17800	3434
17900	3465
18000	3507
18100	3541
18200	3578
18300	3610
18400	3643
18500	3678
18600	3708
18700	3745
18800	3780
18900	3807
19000	3839
19100	3874
19200	3923
19300	3959
19400	3992
19500	4029
19600	4064
19700	4101
19800	4138
19900	4178
20000	4218
20100	4255
20200	4291
20300	4336
20400	4371
20500	4408
20600	4444
20700	4470
20800	4507
20900	4546
21000	4587
21100	4619
21200	4659
21300	4692
21400	4724
21500	4759
21600	4788
21700	4820
21800	4854
21900	4882
22000	4915
22100	4953
22200	4992
22300	5036
22400	5074
22500	5110
22600	5149
22700	5185
22800	5220
22900	5263
23000	5309
23100	5347
23200	5383
23300	5421
23400	5456
23500	5497
23600	5535
23700	5581
23800	5620
23900	5662
24000	5704
24100	5747
24200	5785
24300	5819
24400	5855
24500	5890
24600	5933
24700	5962
24800	5992
24900	6029
25000	6068
25100	6098
25200	6142
25300	6180
25400	6220
25500	6266
25600	6308
25700	6343
25800	6387
25900	6426
26000	6459
26100	6496
26200	6538
26300	6580
26400	6620
26500	6663
26600	6703
26700	6739
26800	6777
26900	6811
27000	6854
27100	6895
27200	6929
27300	6965
27400	7004
27500	7041
27600	7080
27700	7122
27800	7162
27900	7208
28000	7245
28100	7291
28200	7336
28300	7382
28400	7427
28500	7473
28600	7513
28700	7551
28800	7593
28900	7643
29000	7697
29100	7743
29200	7790
29300	7834
29400	7883
29500	7926
29600	7971
29700	8009
29800	8051
29900	8093
30000	8135
30100	8170
30200	8210
30300	8247
30400	8290
30500	8334
30600	8373
30700	8413
30800	8466
30900	8514
31000	8551
31100	8599
31200	8645
31300	8689
31400	8735
31500	8779
31600	8819
31700	8861
31800	8900
31900	8946
32000	8979
32100	9017
32200	9065
32300	9116
32400	9165
32500	9204
32600	9259
32700	9295
32800	9329
32900	9372
33000	9415
33100	9460
33200	9500
33300	9543
33400	9586
33500	9634
33600	9679
33700	9712
33800	9751
33900	9787
34000	9836
34100	9880
34200	9931
34300	9972
34400	10018
34500	10060
34600	10110
34700	10167
34800	10219
34900	10261
35000	10306
35100	10360
35200	10420
35300	10463
35400	10509
35500	10552
35600	10601
35700	10638
35800	10679
35900	10721
36000	10764
36100	10820
36200	10869
36300	10917
36400	10963
36500	11006
36600	11052
36700	11104
36800	11153
36900	11204
37000	11245
37100	11286
37200	11327
37300	11371
37400	11417
37500	11449
37600	11497
37700	11542
37800	11589
37900	11630
38000	11680
38100	11735
38200	11782
38300	11831
38400	11878
38500	11926
38600	11978
38700	12028
38800	12068
38900	12115
39000	12158
39100	12207
39200	12258
39300	12297
39400	12344
39500	12390
39600	12434
39700	12479
39800	12520
39900	12563
40000	12602
40100	12643
40200	12689
40300	12725
40400	12776
40500	12822
40600	12863
40700	12914
40800	12962
40900	13016
41000	13064
41100	13107
41200	13152
41300	13196
41400	13227
41500	13270
41600	13308
41700	13356
41800	13402
41900	13448
42000	13496
42100	13542
42200	13587
42300	13636
42400	13680
42500	13730
42600	13773
42700	13815
42800	13865
42900	13914
43000	13961
43100	14011
43200	14058
43300	14100
43400	14143
43500	14191
43600	14237
43700	14286
43800	14327
43900	14377
44000	14424
44100	14470
44200	14517
44300	14566
44400	14609
44500	14659
44600	14709
44700	14755
44800	14805
44900	14842
45000	14891
45100	14939
45200	14983
45300	15032
45400	15072
45500	15114
45600	15157
45700	15206
45800	15247
45900	15290
46000	15333
46100	15388
46200	15431
46300	15474
46400	15523
46500	15568
46600	15615
46700	15672
46800	15730
46900	15775
47000	15816
47100	15865
47200	15918
47300	15960
47400	16010
47500	16053
47600	16104
47700	16157
47800	16198
47900	16251
48000	16303
48100	16349
48200	16400
48300	16442
48400	16490
48500	16531
48600	16578
48700	16626
48800	16678
48900	16730
49000	16779
49100	16832
49200	16870
49300	16913
49400	16961
49500	17004
49600	17045
49700	17091
49800	17136
49900	17188
50000	17241
50100	17296
50200	17342
50300	17388
50400	17429
50500	17474
50600	17515
50700	17569
50800	17615
50900	17666
51000	17714
51100	17757
51200	17805
51300	17856
51400	17907
51500	17956
51600	18010
51700	18054
51800	18099
51900	18137
52000	18186
52100	18235
52200	18287
52300	18336
52400	18384
52500	18423
52600	18463
52700	18516
52800	18559
52900	18604
53000	18658
53100	18711
53200	18759
53300	18812
53400	18869
53500	18920
53600	18974
53700	19025
53800	19064
53900	19105
54000	19150
54100	19198
54200	19253
54300	19295
54400	19350
54500	19405
54600	19458
54700	19507
54800	19553
54900	19597
55000	19649
55100	19694
55200	19742
55300	19787
55400	19842
55500	19888
55600	19947
55700	19993
55800	20041
55900	20099
56000	20159
56100	20206
56200	20263
56300	20313
56400	20361
56500	20403
56600	20444
56700	20490
56800	20536
56900	20584
57000	20624
57100	20669
57200	20720
57300	20769
57400	20820
57500	20874
57600	20914
57700	20967
57800	21017
57900	21065
58000	21116
58100	21173
58200	21224
58300	21272
58400	21332
58500	21378
58600	21428
58700	21479
58800	21525
58900	21574
59000	21623
59100	21672
59200	21715
59300	21765
59400	21812
59500	21862
59600	21915
59700	21968
59800	22016
59900	22063
60000	22104
60100	22153
60200	22203
60300	22258
60400	22302
60500	22350
60600	22402
60700	22459
60800	22508
60900	22559
61000	22609
61100	22651
61200	22702
61300	22752
61400	22808
61500	22854
61600	22896
61700	22939
61800	22993
61900	23035
62000	23087
62100	23132
62200	23189
62300	23233
62400	23281
62500	23328
62600	23376
62700	23428
62800	23476
62900	23532
63000	23575
63100	23626
63200	23688
63300	23736
63400	23785
63500	23829
63600	23881
63700	23940
63800	23986
63900	24030
64000	24080
64100	24125
64200	24184
64300	24239
64400	24287
64500	24335
64600	24381
64700	24424
64800	24473
64900	24523
65000	24574
65100	24637
65200	24688
65300	24734
65400	24787
65500	24835
65600	24880
65700	24923
65800	24973
65900	25027
66000	25085
66100	25133
66200	25187
66300	25237
66400	25280
66500	25328
66600	25376
66700	25424
66800	25474
66900	25531
67000	25571
67100	25618
67200	25667
67300	25725
67400	25771
67500	25816
67600	25874
67700	25930
67800	25975
67900	26024
68000	26071
68100	26122
68200	26173
68300	26225
68400	26276
68500	26330
68600	26395
68700	26459
68800	26500
68900	26541
69000	26587
69100	26625
69200	26667
69300	26712
69400	26767
69500	26810
69600	26859
69700	26910
69800	26966
69900	27018
70000	27062
70100	27104
70200	27156
70300	27204
70400	27252
70500	27304
70600	27353
70700	27401
70800	27449
70900	27488
71000	27549
71100	27598
71200	27650
71300	27700
71400	27741
71500	27787
71600	27830
71700	27874
71800	27921
71900	27967
72000	28013
72100	28063
72200	28110
72300	28158
72400	28208
72500	28254
72600	28308
72700	28363
72800	28418
72900	28467
73000	28524
73100	28576
73200	28626
73300	28673
73400	28728
73500	28785
73600	28838
73700	28888
73800	28943
73900	28993
74000	29042
74100	29089
74200	29138
74300	29185
74400	29237
74500	29283
74600	29335
74700	29386
74800	29441
74900	29492
75000	29547
75100	29596
75200	29650
75300	29696
75400	29748
75500	29797
75600	29855
75700	29903
75800	29962
75900	30010
76000	30059
76100	30107
76200	30158
76300	30205
76400	30252
76500	30309
76600	30361
76700	30410
76800	30461
76900	30510
77000	30561
77100	30613
77200	30659
77300	30698
77400	30742
77500	30788
77600	30830
77700	30876
77800	30929
77900	30984
78000	31042
78100	31093
78200	31138
78300	31186
78400	31233
78500	31284
78600	31335
78700	31387
78800	31430
78900	31480
79000	31523
79100	31577
79200	31628
79300	31675
79400	31717
79500	31773
79600	31827
79700	31882
79800	31940
79900	31986
80000	32026
80100	32079
80200	32130
80300	32179
80400	32226
80500	32270
80600	32324
80700	32375
80800	32427
80900	32479
81000	32528
81100	32581
81200	32637
81300	32684
81400	32738
81500	32784
81600	32840
81700	32892
81800	32941
81900	32988
82000	33043
82100	33098
82200	33144
82300	33201
82400	33256
82500	33308
82600	33351
82700	33400
82800	33453
82900	33509
83000	33557
83100	33607
83200	33655
83300	33706
83400	33763
83500	33820
83600	33867
83700	33917
83800	33972
83900	34021
84000	34079
84100	34128
84200	34177
84300	34229
84400	34281
84500	34330
84600	34378
84700	34425
84800	34470
84900	34522
85000	34571
85100	34617
85200	34667
85300	34719
85400	34772
85500	34831
85600	34879
85700	34932
85800	34976
85900	35022
86000	35062
86100	35110
86200	35159
86300	35204
86400	35262
86500	35301
86600	35355
86700	35401
86800	35449
86900	35497
87000	35546
87100	35585
87200	35634
87300	35682
87400	35728
87500	35782
87600	35830
87700	35872
87800	35925
87900	35981
88000	36028
88100	36074
88200	36130
88300	36183
88400	36230
88500	36279
88600	36323
88700	36373
88800	36426
88900	36476
89000	36520
89100	36561
89200	36606
89300	36660
89400	36711
89500	36759
89600	36809
89700	36867
89800	36917
89900	36968
90000	37017
90100	37066
90200	37116
90300	37164
90400	37221
90500	37268
90600	37317
90700	37361
90800	37408
90900	37464
91000	37521
91100	37571
91200	37624
91300	37674
91400	37722
91500	37767
91600	37823
91700	37877
91800	37920
91900	37973
92000	38023
92100	38069
92200	38121
92300	38169
92400	38226
92500	38272
92600	38317
92700	38365
92800	38409
92900	38460
93000	38504
93100	38553
93200	38601
93300	38651
93400	38701
93500	38742
93600	38798
93700	38848
93800	38901
93900	38952
94000	38996
94100	39044
94200	39105
94300	39153
94400	39193
94500	39238
94600	39285
94700	39328
94800	39386
94900	39444
95000	39488
95100	39538
95200	39586
95300	39630
95400	39673
95500	39721
95600	39777
95700	39827
95800	39883
95900	39932
96000	39985
96100	40023
96200	40078
96300	40124
96400	40176
96500	40228
96600	40273
96700	40316
96800	40379
96900	40427
97000	40472
97100	40522
97200	40569
97300	40623
97400	40671
97500	40714
97600	40765
97700	40817
97800	40863
97900	40910
98000	40956
98100	41009
98200	41056
98300	41105
98400	41158
98500	41201
98600	41252
98700	41302
98800	41352
98900	41404
99000	41457
99100	41514
99200	41568
99300	41616
99400	41665
99500	41710
99600	41761
99700	41809
99800	41859
99900	41912
100000	41952


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	198
300	295
400	393
500	489
600	585
700	675
800	768
900	864
1000	960
1100	1054
1200	1147
1300	1239
1400	1328
1500	1420
1600	1515
1700	1602
1800	1689
1900	1774
2000	1864
2100	1956
2200	2045
2300	2127
2400	2210
2500	2294
2600	2378
2700	2454
2800	2538
2900	2621
3000	2706
3100	2788
3200	2868
3300	2949
3400	3033
3500	3113
3600	3195
3700	3267
3800	3349
3900	3424
4000	3503
4100	3587
4200	3659
4300	3732
4400	3813
4500	3895
4600	3970
4700	4051
4800	4132
4900	4206
5000	4274
5100	4348
5200	4421
5300	4496
5400	4563
5500	4636
5600	4707
5700	4775
5800	4852
5900	4921
6000	4982
6100	5058
6200	5126
6300	5194
6400	5261
6500	5328
6600	5400
6700	5475
6800	5549
6900	5613
7000	5681
7100	5745
7200	5811
7300	5877
7400	5939
7500	5998
7600	6056
7700	6117
7800	6175
7900	6223
8000	6284
8100	6344
8200	6409
8300	6475
8400	6541
8500	6608
8600	6665
8700	6721
8800	6776
8900	6833
9000	6899
9100	6967
9200	7022
9300	7073
9400	7136
9500	7195
9600	7253
9700	7310
9800	7372
9900	7427
10000	7479
10100	7527
10200	7583
10300	7628
10400	7677
10500	7725
10600	7780
10700	7831
10800	7886
10900	7939
11000	7987
11100	8032
11200	8084
11300	8135
11400	8177
11500	8224
11600	8278
11700	8319
11800	8364
11900	8411
12000	8453
12100	8503
12200	8554
12300	8607
12400	8664
12500	8710
12600	8764
12700	8814
12800	8852
12900	8889
13000	8933
13100	8977
13200	9018
13300	9060
13400	9102
13500	9141
13600	9199
13700	9249
13800	9296
13900	9338
14000	9384
14100	9425
14200	9469
14300	9515
14400	9556
14500	9597
14600	9636
14700	9677
14800	9722
14900	9773
15000	9824
15100	9861
15200	9902
15300	9941
15400	9976
15500	10014
15600	10052
15700	10099
15800	10131
15900	10174
16000	10205
16100	10241
16200	10279
16300	10316
16400	10359
16500	10396
16600	10442
16700	10479
16800	10509
16900	10546
17000	10580
17100	10608
17200	10638
17300	10679
17400	10714
17500	10754
17600	10790
17700	10826
17800	10858
17900	10891
18000	10921
18100	10955
18200	10978
18300	11011
18400	11044
18500	11078
18600	11113
18700	11139
18800	11170
18900	11203
19000	11227
19100	11257
19200	11274
19300	11307
19400	11345
19500	11372
19600	11410
19700	11441
19800	11469
19900	11494
20000	11521
20100	11546
20200	11575
20300	11601
20400	11637
20500	11669
20600	11700
20700	11734
20800	11759
20900	11781
21000	11808
21100	11845
21200	11873
21300	11899
21400	11934
21500	11964
21600	11992
21700	12027
21800	12059
21900	12092
22000	12113
22100	12131
22200	12155
22300	12183
22400	12205
22500	12225
22600	12245
22700	12274
22800	12299
22900	12319
23000	12337
23100	12359
23200	12379
23300	12406
23400	12424
23500	12451
23600	12474
23700	12497
23800	12517
23900	12533
24000	12551
24100	12570
24200	12597
24300	12617
24400	12638
24500	12660
24600	12683
24700	12707
24800	12725
24900	12756
25000	12775
25100	12798
25200	12815
25300	12838
25400	12857
25500	12873
25600	12896
25700	12917
25800	12931
25900	12957
26000	12987
26100	13009
26200	13032
26300	13053
26400	13069
26500	13083
26600	13097
26700	13116
26800	13129
26900	13148
27000	13170
27100	13190
27200	13215
27300	13239
27400	13256
27500	13279
27600	13297
27700	13316
27800	13336
27900	13356
28000	13372
28100	13386
28200	13406
28300	13417
28400	13434
28500	13452
28600	13473
28700	13485
28800	13501
28900	13520
29000	13534
29100	13556
29200	13578
29300	13597
29400	13610
29500	13626
29600	13643
29700	13657
29800	13680
29900	13706
30000	13727
30100	13750
30200	13766
30300	13782
30400	13796
30500	13813
30600	13833
30700	13849
30800	13860
30900	13874
31000	13897
31100	13911
31200	13925
31300	13941
31400	13958
31500	13974
31600	13988
31700	14006
31800	14024
31900	14041
32000	14057
32100	14071
32200	14085
32300	14093
32400	14105
32500	14116
32600	14130
32700	14145
32800	14162
32900	14177
33000	14193
33100	14205
33200	14217
33300	14236
33400	14253
33500	14268
33600	14274
33700	14288
33800	14301
33900	14310
34000	14325
34100	14343
34200	14358
34300	14374
34400	14385
34500	14396
34600	14406
34700	14413
34800	14421
34900	14430
35000	14441
35100	14447
35200	14456
35300	14471
35400	14484
35500	14493
35600	14503
35700	14520
35800	14531
35900	14544
36000	14559
36100	14566
36200	14574
36300	14588
36400	14597
36500	14610
36600	14620
36700	14634
36800	14642
36900	14649
37000	14663
37100	14675
37200	14685
37300	14697
37400	14705
37500	14713
37600	14722
37700	14732
37800	14742
37900	14753
38000	14763
38100	14774
38200	14783
38300	14793
38400	14806
38500	14814
38600	14823
38700	14825
38800	14841
38900	14849
39000	14858
39100	14869
39200	14880
39300	14890
39400	14897
39500	14910
39600	14917
39700	14927
39800	14932
39900	14937
40000	14947
40100	14954
40200	14962
40300	14966
40400	14975
40500	14984
40600	14988
40700	15000
40800	15012
40900	15019
41000	15032
41100	15043
41200	15053
41300	15066
41400	15075
41500	15083
41600	15090
41700	15102
41800	15108
41900	15118
42000	15126
42100	15138
42200	15144
42300	15154
42400	15164
42500	15173
42600	15179
42700	15188
42800	15200
42900	15206
43000	15216
43100	15225
43200	15233
43300	15238
43400	15245
43500	15250
43600	15259
43700	15263
43800	15272
43900	15278
44000	15288
44100	15294
44200	15300
44300	15312
44400	15320
44500	15322
44600	15328
44700	15337
44800	15349
44900	15356
45000	15361
45100	15368
45200	15373
45300	15378
45400	15385
45500	15392
45600	15400
45700	15410
45800	15414
45900	15420
46000	15425
46100	15431
46200	15439
46300	15446
46400	15452
46500	15457
46600	15466
46700	15474
46800	15478
46900	15482
47000	15491
47100	15495
47200	15503
47300	15511
47400	15515
47500	15527
47600	15528
47700	15532
47800	15535
47900	15542
48000	15544
48100	15549
48200	15553
48300	15557
48400	15568
48500	15572
48600	15579
48700	15593
48800	15600
48900	15607
49000	15613
49100	15615
49200	15619
49300	15629
49400	15635
49500	15638
49600	15642
49700	15648
49800	15650
49900	15656
50000	15658
50100	15664
50200	15667
50300	15671
50400	15674
50500	15678
50600	15682
50700	15686
50800	15688
50900	15691
51000	15692
51100	15695
51200	15700
51300	15703
51400	15712
51500	15716
51600	15717
51700	15722
51800	15728
51900	15733
52000	15735
52100	15740
52200	15743
52300	15749
52400	15753
52500	15756
52600	15762
52700	15766
52800	15770
52900	15771
53000	15774
53100	15775
53200	15780
53300	15782
53400	15784
53500	15787
53600	15788
53700	15793
53800	15796
53900	15800
54000	15808
54100	15814
54200	15816
54300	15817
54400	15822
54500	15824
54600	15828
54700	15832
54800	15836
54900	15837
55000	15839
55100	15842
55200	15847
55300	15848
55400	15850
55500	15853
55600	15854
55700	15859
55800	15864
55900	15865
56000	15867
56100	15874
56200	15876
56300	15876
56400	15881
56500	15886
56600	15890
56700	15894
56800	15899
56900	15901
57000	15905
57100	15907
57200	15910
57300	15916
57400	15918
57500	15921
57600	15925
57700	15926
57800	15930
57900	15931
58000	15933
58100	15933
58200	15935
58300	15938
58400	15940
58500	15940
58600	15942
58700	15945
58800	15947
58900	15949
59000	15950
59100	15952
59200	15954
59300	15954
59400	15956
59500	15959
59600	15962
59700	15964
59800	15969
59900	15969
60000	15972
60100	15975
60200	15979
60300	15980
60400	15981
60500	15982
60600	15982
60700	15985
60800	15987
60900	15992
61000	15995
61100	15997
61200	15999
61300	16002
61400	16002
61500	16003
61600	16006
61700	16009
61800	16012
61900	16014
62000	16016
62100	16018
62200	16021
62300	16023
62400	16025
62500	16026
62600	16027
62700	16031
62800	16034
62900	16035
63000	16038
63100	16041
63200	16042
63300	16043
63400	16045
63500	16046
63600	16048
63700	16049
63800	16051
63900	16052
64000	16054
64100	16057
64200	16059
64300	16061
64400	16063
64500	16065
64600	16067
64700	16068
64800	16070
64900	16075
65000	16075
65100	16077
65200	16078
65300	16079
65400	16080
65500	16083
65600	16085
65700	16087
65800	16087
65900	16089
66000	16091
66100	16093
66200	16095
66300	16096
66400	16100
66500	16102
66600	16103
66700	16104
66800	16107
66900	16108
67000	16110
67100	16112
67200	16113
67300	16114
67400	16116
67500	16121
67600	16123
67700	16125
67800	16128
67900	16128
68000	16130
68100	16133
68200	16134
68300	16134
68400	16134
68500	16134
68600	16135
68700	16135
68800	16137
68900	16139
69000	16141
69100	16141
69200	16143
69300	16143
69400	16145
69500	16148
69600	16149
69700	16149
69800	16150
69900	16150
70000	16150
70100	16154
70200	16155
70300	16159
70400	16160
70500	16160
70600	16162
70700	16162
70800	16164
70900	16165
71000	16166
71100	16166
71200	16169
71300	16169
71400	16171
71500	16172
71600	16175
71700	16176
71800	16178
71900	16179
72000	16181
72100	16181
72200	16181
72300	16183
72400	16185
72500	16187
72600	16190
72700	16190
72800	16192
72900	16195
73000	16195
73100	16195
73200	16196
73300	16197
73400	16197
73500	16198
73600	16200
73700	16200
73800	16200
73900	16202
74000	16203
74100	16206
74200	16208
74300	16209
74400	16210
74500	16213
74600	16213
74700	16213
74800	16214
74900	16215
75000	16216
75100	16218
75200	16218
75300	16219
75400	16219
75500	16222
75600	16222
75700	16222
75800	16222
75900	16223
76000	16224
76100	16224
76200	16224
76300	16225
76400	16227
76500	16227
76600	16228
76700	16230
76800	16230
76900	16230
77000	16231
77100	16231
77200	16233
77300	16234
77400	16235
77500	16237
77600	16238
77700	16238
77800	16239
77900	16239
78000	16239
78100	16240
78200	16241
78300	16242
78400	16242
78500	16244
78600	16244
78700	16245
78800	16245
78900	16245
79000	16247
79100	16248
79200	16248
79300	16250
79400	16250
79500	16250
79600	16251
79700	16251
79800	16251
79900	16251
80000	16252
80100	16252
80200	16253
80300	16254
80400	16256
80500	16256
80600	16256
80700	16257
80800	16258
80900	16259
81000	16259
81100	16260
81200	16260
81300	16260
81400	16261
81500	16261
81600	16261
81700	16261
81800	16262
81900	16263
82000	16264
82100	16266
82200	16267
82300	16269
82400	16269
82500	16269
82600	16269
82700	16270
82800	16271
82900	16271
83000	16273
83100	16273
83200	16275
83300	16276
83400	16276
83500	16277
83600	16277
83700	16278
83800	16279
83900	16280
84000	16280
84100	16280
84200	16282
84300	16283
84400	16284
84500	16285
84600	16286
84700	16286
84800	16286
84900	16287
85000	16287
85100	16287
85200	16288
85300	16290
85400	16291
85500	16291
85600	16291
85700	16293
85800	16293
85900	16293
86000	16294
86100	16294
86200	16295
86300	16296
86400	16296
86500	16296
86600	16296
86700	16297
86800	16297
86900	16298
87000	16298
87100	16298
87200	16299
87300	16299
87400	16300
87500	16301
87600	16301
87700	16301
87800	16302
87900	16303
88000	16303
88100	16304
88200	16304
88300	16304
88400	16304
88500	16304
88600	16304
88700	16304
88800	16304
88900	16305
89000	16305
89100	16305
89200	16306
89300	16306
89400	16306
89500	16307
89600	16307
89700	16308
89800	16308
89900	16308
90000	16309
90100	16309
90200	16311
90300	16312
90400	16312
90500	16312
90600	16312
90700	16312
90800	16314
90900	16315
91000	16315
91100	16315
91200	16315
91300	16315
91400	16316
91500	16316
91600	16316
91700	16316
91800	16317
91900	16317
92000	16318
92100	16318
92200	16318
92300	16318
92400	16318
92500	16320
92600	16320
92700	16320
92800	16320
92900	16321
93000	16321
93100	16321
93200	16321
93300	16321
93400	16321
93500	16323
93600	16323
93700	16324
93800	16324
93900	16324
94000	16325
94100	16325
94200	16326
94300	16326
94400	16326
94500	16326
94600	16326
94700	16326
94800	16327
94900	16327
95000	16327
95100	16327
95200	16327
95300	16328
95400	16328
95500	16328
95600	16328
95700	16328
95800	16328
95900	16329
96000	16329
96100	16329
96200	16330
96300	16330
96400	16331
96500	16331
96600	16331
96700	16331
96800	16332
96900	16333
97000	16334
97100	16334
97200	16335
97300	16335
97400	16336
97500	16336
97600	16336
97700	16336
97800	16336
97900	16336
98000	16336
98100	16336
98200	16337
98300	16338
98400	16338
98500	16338
98600	16339
98700	16339
98800	16339
98900	16340
99000	16340
99100	16340
99200	16340
99300	16341
99400	16341
99500	16342
99600	16342
99700	16342
99800	16342
99900	16342
100000	16342


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	2
400	3
500	6
600	7
700	13
800	18
900	22
1000	25
1100	27
1200	29
1300	32
1400	36
1500	39
1600	42
1700	50
1800	59
1900	67
2000	72
2100	76
2200	81
2300	87
2400	95
2500	105
2600	112
2700	124
2800	132
2900	139
3000	148
3100	160
3200	173
3300	183
3400	188
3500	200
3600	206
3700	217
3800	228
3900	245
4000	256
4100	266
4200	283
4300	300
4400	310
4500	323
4600	333
4700	343
4800	352
4900	370
5000	390
5100	402
5200	416
5300	428
5400	437
5500	452
5600	466
5700	481
5800	489
5900	504
6000	520
6100	532
6200	549
6300	562
6400	581
6500	600
6600	615
6700	623
6800	636
6900	656
7000	676
7100	691
7200	707
7300	725
7400	745
7500	764
7600	785
7700	805
7800	826
7900	852
8000	872
8100	891
8200	910
8300	929
8400	946
8500	957
8600	983
8700	1007
8800	1032
8900	1051
9000	1065
9100	1083
9200	1108
9300	1128
9400	1146
9500	1169
9600	1188
9700	1215
9800	1235
9900	1260
10000	1282
10100	1302
10200	1320
10300	1347
10400	1370
10500	1394
10600	1420
10700	1444
10800	1467
10900	1495
11000	1521
11100	1553
11200	1584
11300	1609
11400	1642
11500	1672
11600	1702
11700	1737
11800	1752
11900	1780
12000	1809
12100	1839
12200	1860
12300	1875
12400	1900
12500	1924
12600	1951
12700	1975
12800	2004
12900	2036
13000	2065
13100	2099
13200	2126
13300	2160
13400	2195
13500	2222
13600	2238
13700	2261
13800	2291
13900	2317
14000	2339
14100	2363
14200	2388
14300	2418
14400	2451
14500	2476
14600	2510
14700	2537
14800	2565
14900	2594
15000	2621
15100	2655
15200	2686
15300	2710
15400	2741
15500	2767
15600	2798
15700	2828
15800	2861
15900	2888
16000	2924
16100	2956
16200	2984
16300	3015
16400	3043
16500	3074
16600	3101
16700	3129
16800	3173
16900	3206
17000	3234
17100	3266
17200	3294
17300	3329
17400	3369
17500	3396
17600	3436
17700	3471
17800	3508
17900	3544
18000	3572
18100	3604
18200	3644
18300	3679
18400	3713
18500	3744
18600	3779
18700	3816
18800	3850
18900	3890
19000	3934
19100	3969
19200	4003
19300	4034
19400	4063
19500	4099
19600	4126
19700	4158
19800	4193
19900	4228
20000	4261
20100	4299
20200	4334
20300	4363
20400	4392
20500	4423
20600	4456
20700	4496
20800	4534
20900	4573
21000	4605
21100	4636
21200	4668
21300	4709
21400	4742
21500	4777
21600	4820
21700	4853
21800	4887
21900	4926
22000	4972
22100	5016
22200	5053
22300	5081
22400	5121
22500	5165
22600	5206
22700	5241
22800	5281
22900	5318
23000	5354
23100	5394
23200	5438
23300	5473
23400	5520
23500	5552
23600	5591
23700	5622
23800	5663
23900	5705
24000	5745
24100	5783
24200	5818
24300	5864
24400	5907
24500	5950
24600	5984
24700	6031
24800	6083
24900	6115
25000	6157
25100	6204
25200	6243
25300	6282
25400	6323
25500	6361
25600	6396
25700	6440
25800	6482
25900	6517
26000	6554
26100	6595
26200	6630
26300	6667
26400	6711
26500	6754
26600	6800
26700	6845
26800	6894
26900	6941
27000	6976
27100	7015
27200	7056
27300	7096
27400	7140
27500	7180
27600	7223
27700	7262
27800	7302
27900	7336
28000	7383
28100	7423
28200	7458
28300	7501
28400	7539
28500	7575
28600	7614
28700	7664
28800	7706
28900	7737
29000	7769
29100	7801
29200	7832
29300	7869
29400	7907
29500	7948
29600	7986
29700	8034
29800	8069
29900	8101
30000	8138
30100	8180
30200	8224
30300	8271
30400	8314
30500	8353
30600	8394
30700	8438
30800	8474
30900	8512
31000	8552
31100	8590
31200	8630
31300	8670
31400	8707
31500	8747
31600	8793
31700	8833
31800	8876
31900	8913
32000	8964
32100	9012
32200	9050
32300	9091
32400	9130
32500	9180
32600	9211
32700	9260
32800	9309
32900	9351
33000	9392
33100	9435
33200	9483
33300	9521
33400	9561
33500	9598
33600	9647
33700	9700
33800	9748
33900	9803
34000	9839
34100	9877
34200	9911
34300	9954
34400	9997
34500	10044
34600	10084
34700	10120
34800	10160
34900	10209
35000	10253
35100	10293
35200	10324
35300	10366
35400	10407
35500	10455
35600	10496
35700	10542
35800	10590
35900	10635
36000	10677
36100	10714
36200	10757
36300	10795
36400	10840
36500	10884
36600	10928
36700	10962
36800	11005
36900	11047
37000	11092
37100	11139
37200	11188
37300	11232
37400	11278
37500	11338
37600	11381
37700	11426
37800	11469
37900	11517
38000	11557
38100	11591
38200	11635
38300	11676
38400	11716
38500	11760
38600	11799
38700	11847
38800	11891
38900	11936
39000	11984
39100	12024
39200	12062
39300	12113
39400	12159
39500	12200
39600	12249
39700	12294
39800	12348
39900	12400
40000	12451
40100	12503
40200	12549
40300	12609
40400	12649
40500	12694
40600	12749
40700	12786
40800	12826
40900	12865
41000	12904
41100	12950
41200	12995
41300	13038
41400	13098
41500	13147
41600	13202
41700	13242
41800	13290
41900	13334
42000	13378
42100	13420
42200	13469
42300	13510
42400	13556
42500	13597
42600	13648
42700	13697
42800	13735
42900	13780
43000	13823
43100	13864
43200	13909
43300	13962
43400	14012
43500	14059
43600	14104
43700	14151
43800	14201
43900	14245
44000	14288
44100	14336
44200	14383
44300	14422
44400	14471
44500	14519
44600	14563
44700	14608
44800	14646
44900	14702
45000	14748
45100	14793
45200	14844
45300	14890
45400	14943
45500	14994
45600	15043
45700	15084
45800	15139
45900	15190
46000	15242
46100	15281
46200	15330
46300	15380
46400	15425
46500	15475
46600	15519
46700	15554
46800	15592
46900	15643
47000	15693
47100	15740
47200	15779
47300	15829
47400	15875
47500	15920
47600	15968
47700	16011
47800	16067
47900	16107
48000	16153
48100	16202
48200	16247
48300	16301
48400	16342
48500	16397
48600	16443
48700	16481
48800	16522
48900	16563
49000	16608
49100	16653
49200	16711
49300	16758
49400	16804
49500	16858
49600	16913
49700	16961
49800	17014
49900	17056
50000	17101
50100	17140
50200	17191
50300	17241
50400	17297
50500	17348
50600	17403
50700	17445
50800	17497
50900	17543
51000	17594
51100	17648
51200	17695
51300	17741
51400	17781
51500	17828
51600	17873
51700	17924
51800	17973
51900	18030
52000	18079
52100	18125
52200	18170
52300	18215
52400	18263
52500	18321
52600	18375
52700	18418
52800	18471
52900	18525
53000	18568
53100	18614
53200	18661
53300	18706
53400	18747
53500	18793
53600	18838
53700	18882
53800	18940
53900	18995
54000	19042
54100	19088
54200	19131
54300	19188
54400	19228
54500	19271
54600	19314
54700	19361
54800	19411
54900	19466
55000	19512
55100	19564
55200	19611
55300	19665
55400	19708
55500	19759
55600	19799
55700	19848
55800	19895
55900	19936
56000	19974
56100	20020
56200	20061
56300	20111
56400	20158
56500	20211
56600	20266
56700	20316
56800	20365
56900	20415
57000	20471
57100	20524
57200	20570
57300	20615
57400	20662
57500	20705
57600	20761
57700	20807
57800	20853
57900	20904
58000	20951
58100	20994
58200	21041
58300	21090
58400	21128
58500	21182
58600	21230
58700	21276
58800	21328
58900	21377
59000	21427
59100	21476
59200	21531
59300	21581
59400	21632
59500	21679
59600	21723
59700	21768
59800	21815
59900	21868
60000	21924
60100	21972
60200	22018
60300	22062
60400	22117
60500	22168
60600	22216
60700	22256
60800	22305
60900	22349
61000	22396
61100	22452
61200	22499
61300	22546
61400	22590
61500	22643
61600	22698
61700	22752
61800	22795
61900	22851
62000	22897
62100	22950
62200	22990
62300	23044
62400	23094
62500	23146
62600	23197
62700	23241
62800	23290
62900	23333
63000	23387
63100	23433
63200	23470
63300	23521
63400	23570
63500	23625
63600	23671
63700	23711
63800	23763
63900	23818
64000	23866
64100	23918
64200	23957
64300	24000
64400	24050
64500	24100
64600	24152
64700	24208
64800	24257
64900	24302
65000	24351
65100	24386
65200	24434
65300	24487
65400	24533
65500	24582
65600	24635
65700	24690
65800	24740
65900	24784
66000	24824
66100	24874
66200	24918
66300	24967
66400	25020
66500	25070
66600	25121
66700	25172
66800	25219
66900	25261
67000	25319
67100	25370
67200	25420
67300	25461
67400	25513
67500	25563
67600	25603
67700	25645
67800	25697
67900	25748
68000	25799
68100	25845
68200	25893
68300	25941
68400	25990
68500	26036
68600	26070
68700	26106
68800	26163
68900	26220
69000	26272
69100	26334
69200	26390
69300	26445
69400	26488
69500	26542
69600	26592
69700	26641
69800	26684
69900	26732
70000	26788
70100	26842
70200	26889
70300	26937
70400	26988
70500	27036
70600	27085
70700	27137
70800	27187
70900	27247
71000	27285
71100	27336
71200	27381
71300	27431
71400	27488
71500	27541
71600	27595
71700	27650
71800	27701
71900	27754
72000	27806
72100	27856
72200	27909
72300	27959
72400	28007
72500	28059
72600	28102
72700	28147
72800	28190
72900	28238
73000	28281
73100	28329
73200	28378
73300	28430
73400	28475
73500	28517
73600	28562
73700	28612
73800	28657
73900	28705
74000	28755
74100	28805
74200	28854
74300	28906
74400	28953
74500	29004
74600	29052
74700	29101
74800	29145
74900	29193
75000	29237
75100	29286
75200	29332
75300	29385
75400	29433
75500	29481
75600	29523
75700	29575
75800	29616
75900	29667
76000	29717
76100	29769
76200	29818
76300	29870
76400	29921
76500	29964
76600	30011
76700	30060
76800	30109
76900	30160
77000	30208
77100	30256
77200	30308
77300	30368
77400	30423
77500	30475
77600	30532
77700	30586
77800	30632
77900	30677
78000	30719
78100	30767
78200	30821
78300	30872
78400	30925
78500	30972
78600	31021
78700	31068
78800	31125
78900	31175
79000	31230
79100	31275
79200	31324
79300	31375
79400	31433
79500	31477
79600	31522
79700	31567
79800	31609
79900	31663
80000	31722
80100	31769
80200	31817
80300	31867
80400	31918
80500	31974
80600	32020
80700	32068
80800	32115
80900	32162
81000	32213
81100	32259
81200	32303
81300	32356
81400	32401
81500	32455
81600	32499
81700	32547
81800	32597
81900	32649
82000	32693
82100	32736
82200	32789
82300	32830
82400	32875
82500	32923
82600	32980
82700	33030
82800	33076
82900	33120
83000	33170
83100	33220
83200	33270
83300	33318
83400	33361
83500	33403
83600	33456
83700	33505
83800	33549
83900	33599
84000	33641
84100	33692
84200	33741
84300	33788
84400	33835
84500	33885
84600	33936
84700	33989
84800	34044
84900	34091
85000	34142
85100	34196
85200	34245
85300	34291
85400	34337
85500	34378
85600	34430
85700	34475
85800	34531
85900	34585
86000	34644
86100	34696
86200	34746
86300	34800
86400	34842
86500	34903
86600	34949
86700	35002
86800	35054
86900	35105
87000	35156
87100	35217
87200	35267
87300	35319
87400	35372
87500	35417
87600	35469
87700	35527
87800	35573
87900	35616
88000	35669
88100	35722
88200	35766
88300	35813
88400	35866
88500	35917
88600	35973
88700	36023
88800	36070
88900	36119
89000	36175
89100	36234
89200	36288
89300	36334
89400	36383
89500	36434
89600	36484
89700	36525
89800	36575
89900	36624
90000	36674
90100	36725
90200	36773
90300	36824
90400	36867
90500	36920
90600	36971
90700	37027
90800	37078
90900	37121
91000	37164
91100	37214
91200	37261
91300	37311
91400	37362
91500	37417
91600	37461
91700	37507
91800	37563
91900	37610
92000	37659
92100	37713
92200	37761
92300	37813
92400	37856
92500	37908
92600	37963
92700	38015
92800	38071
92900	38119
93000	38175
93100	38226
93200	38278
93300	38328
93400	38378
93500	38435
93600	38479
93700	38528
93800	38575
93900	38624
94000	38679
94100	38731
94200	38769
94300	38821
94400	38881
94500	38936
94600	38989
94700	39046
94800	39087
94900	39129
95000	39185
95100	39235
95200	39287
95300	39342
95400	39399
95500	39451
95600	39495
95700	39545
95800	39589
95900	39639
96000	39686
96100	39748
96200	39792
96300	39846
96400	39893
96500	39941
96600	39996
96700	40053
96800	40089
96900	40140
97000	40194
97100	40244
97200	40296
97300	40342
97400	40393
97500	40450
97600	40499
97700	40547
97800	40601
97900	40654
98000	40708
98100	40755
98200	40807
98300	40857
98400	40904
98500	40961
98600	41009
98700	41059
98800	41109
98900	41156
99000	41203
99100	41246
99200	41292
99300	41343
99400	41394
99500	41448
99600	41497
99700	41549
99800	41599
99900	41646
100000	41706


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,199,0,1
300,297,1,2
400,394,3,3
500,492,3,5
600,585,5,10
700,683,5,12
800,780,5,15
900,878,5,17
1000,974,7,19
1100,1067,8,25
1200,1162,9,29
1300,1258,11,31
1400,1351,13,36
1500,1443,14,43
1600,1530,17,53
1700,1619,21,60
1800,1708,23,69
1900,1791,27,82
2000,1875,34,91
2100,1967,35,98
2200,2055,37,108
2300,2143,41,116
2400,2228,45,127
2500,2312,49,139
2600,2398,52,150
2700,2486,52,162
2800,2570,57,173
2900,2656,60,184
3000,2739,63,198
3100,2825,68,207
3200,2912,75,213
3300,2993,79,228
3400,3082,82,236
3500,3160,91,249
3600,3239,99,262
3700,3313,110,277
3800,3396,114,290
3900,3475,118,307
4000,3556,121,323
4100,3641,121,338
4200,3717,128,355
4300,3792,138,370
4400,3859,150,391
4500,3938,155,407
4600,4019,161,420
4700,4103,163,434
4800,4166,171,463
4900,4246,174,480
5000,4327,175,498
5100,4398,182,520
5200,4478,188,534
5300,4552,195,553
5400,4633,198,569
5500,4701,201,598
5600,4771,213,616
5700,4842,222,636
5800,4907,230,663
5900,4970,239,691
6000,5040,249,711
6100,5114,252,734
6200,5186,256,758
6300,5242,270,788
6400,5314,276,810
6500,5379,283,838
6600,5442,291,867
6700,5501,299,900
6800,5565,308,927
6900,5635,316,949
7000,5702,325,973
7100,5763,337,1000
7200,5836,341,1023
7300,5898,352,1050
7400,5959,364,1077
7500,6021,376,1103
7600,6086,387,1127
7700,6150,394,1156
7800,6209,403,1188
7900,6275,410,1215
8000,6335,417,1248
8100,6399,429,1272
8200,6454,441,1305
8300,6518,450,1332
8400,6576,464,1360
8500,6640,474,1386
8600,6698,483,1419
8700,6762,495,1443
8800,6821,503,1476
8900,6881,511,1508
9000,6941,520,1539
9100,7003,533,1564
9200,7063,538,1599
9300,7124,548,1628
9400,7186,557,1657
9500,7244,568,1688
9600,7301,583,1716
9700,7354,597,1749
9800,7407,610,1783
9900,7462,622,1816
10000,7517,637,1846
10100,7568,648,1884
10200,7614,662,1924
10300,7678,675,1947
10400,7724,687,1989
10500,7779,706,2015
10600,7827,719,2054
10700,7879,732,2089
10800,7934,741,2125
10900,7980,752,2168
11000,8029,758,2213
11100,8083,769,2248
11200,8129,778,2293
11300,8171,797,2332
11400,8221,807,2372
11500,8271,816,2413
11600,8323,827,2450
11700,8375,842,2483
11800,8422,859,2519
11900,8466,875,2559
12000,8513,889,2598
12100,8560,905,2635
12200,8610,916,2674
12300,8654,929,2717
12400,8694,940,2766
12500,8738,953,2809
12600,8785,968,2847
12700,8836,982,2882
12800,8884,996,2920
12900,8924,1013,2963
13000,8970,1027,3003
13100,9009,1039,3052
13200,9058,1048,3094
13300,9106,1059,3135
13400,9149,1077,3174
13500,9186,1095,3219
13600,9229,1109,3262
13700,9267,1127,3306
13800,9306,1139,3355
13900,9342,1153,3405
14000,9381,1166,3453
14100,9418,1180,3502
14200,9462,1198,3540
14300,9499,1217,3584
14400,9543,1228,3629
14500,9583,1245,3672
14600,9618,1260,3722
14700,9653,1277,3770
14800,9710,1286,3804
14900,9750,1303,3847
15000,9785,1316,3899
15100,9826,1325,3949
15200,9870,1342,3988
15300,9905,1362,4033
15400,9947,1371,4082
15500,9984,1383,4133
15600,10023,1394,4183
15700,10059,1410,4231
15800,10101,1425,4274
15900,10138,1440,4322
16000,10173,1454,4373
16100,10220,1463,4417
16200,10258,1482,4460
16300,10292,1502,4506
16400,10329,1513,4558
16500,10371,1531,4598
16600,10408,1547,4645
16700,10445,1559,4696
16800,10485,1571,4744
16900,10528,1588,4784
17000,10564,1601,4835
17100,10602,1616,4882
17200,10637,1637,4926
17300,10663,1657,4980
17400,10702,1674,5024
17500,10737,1695,5068
17600,10778,1713,5109
17700,10807,1736,5157
17800,10833,1753,5214
17900,10867,1770,5263
18000,10898,1788,5314
18100,10926,1804,5370
18200,10951,1822,5427
18300,10987,1843,5470
18400,11019,1861,5520
18500,11054,1878,5568
18600,11079,1895,5626
18700,11114,1914,5672
18800,11150,1931,5719
18900,11186,1951,5763
19000,11214,1970,5816
19100,11246,1990,5864
19200,11277,2004,5919
19300,11308,2014,5978
19400,11331,2033,6036
19500,11357,2046,6097
19600,11393,2058,6149
19700,11421,2070,6209
19800,11452,2083,6265
19900,11488,2107,6305
20000,11516,2125,6359
20100,11538,2144,6418
20200,11576,2161,6463
20300,11609,2171,6520
20400,11638,2188,6574
20500,11667,2210,6623
20600,11690,2227,6683
20700,11712,2247,6741
20800,11728,2265,6807
20900,11750,2283,6867
21000,11783,2301,6916
21100,11813,2321,6966
21200,11846,2334,7020
21300,11873,2354,7073
21400,11906,2370,7124
21500,11931,2386,7183
21600,11962,2397,7241
21700,11992,2409,7299
21800,12017,2431,7352
21900,12038,2448,7414
22000,12066,2469,7465
22100,12094,2484,7522
22200,12112,2505,7583
22300,12135,2532,7633
22400,12154,2556,7690
22500,12180,2569,7751
22600,12208,2585,7807
22700,12237,2610,7853
22800,12274,2621,7905
22900,12294,2645,7961
23000,12323,2660,8017
23100,12349,2684,8067
23200,12375,2703,8122
23300,12400,2725,8175
23400,12421,2742,8237
23500,12445,2760,8295
23600,12466,2778,8356
23700,12496,2796,8408
23800,12517,2816,8467
23900,12542,2838,8520
24000,12566,2857,8577
24100,12595,2882,8623
24200,12621,2901,8678
24300,12645,2927,8728
24400,12669,2948,8783
24500,12691,2969,8840
24600,12720,2986,8894
24700,12746,3004,8950
24800,12770,3021,9009
24900,12798,3042,9060
25000,12823,3062,9115
25100,12843,3079,9178
25200,12871,3095,9234
25300,12898,3108,9294
25400,12920,3125,9355
25500,12940,3145,9415
25600,12961,3164,9475
25700,12981,3180,9539
25800,12995,3198,9607
25900,13017,3222,9661
26000,13046,3241,9713
26100,13071,3261,9768
26200,13086,3286,9828
26300,13109,3303,9888
26400,13131,3320,9949
26500,13155,3337,10008
26600,13177,3353,10070
26700,13191,3375,10134
26800,13210,3396,10194
26900,13232,3418,10250
27000,13248,3441,10311
27100,13272,3467,10361
27200,13291,3480,10429
27300,13306,3503,10491
27400,13322,3523,10555
27500,13343,3541,10616
27600,13357,3569,10674
27700,13371,3583,10746
27800,13396,3595,10809
27900,13409,3617,10874
28000,13428,3636,10936
28100,13441,3658,11001
28200,13458,3677,11065
28300,13482,3695,11123
28400,13507,3714,11179
28500,13527,3737,11236
28600,13552,3753,11295
28700,13577,3776,11347
28800,13598,3796,11406
28900,13616,3816,11468
29000,13629,3840,11531
29100,13646,3859,11595
29200,13661,3879,11660
29300,13683,3900,11717
29400,13691,3924,11785
29500,13706,3952,11842
29600,13719,3974,11907
29700,13739,3999,11962
29800,13751,4017,12032
29900,13768,4042,12090
30000,13783,4060,12157
30100,13797,4077,12226
30200,13814,4102,12284
30300,13832,4123,12345
30400,13851,4146,12403
30500,13871,4164,12465
30600,13889,4183,12528
30700,13899,4205,12596
30800,13908,4231,12661
30900,13920,4248,12732
31000,13938,4269,12793
31100,13955,4287,12858
31200,13965,4307,12928
31300,13977,4319,13004
31400,13986,4339,13075
31500,14005,4354,13141
31600,14018,4373,13209
31700,14032,4389,13279
31800,14042,4403,13355
31900,14059,4423,13418
32000,14073,4450,13477
32100,14087,4472,13541
32200,14106,4490,13604
32300,14121,4514,13665
32400,14129,4537,13734
32500,14138,4551,13811
32600,14153,4582,13865
32700,14166,4608,13926
32800,14180,4628,13992
32900,14189,4644,14067
33000,14200,4667,14133
33100,14215,4688,14197
33200,14230,4709,14261
33300,14243,4726,14331
33400,14256,4750,14394
33500,14277,4770,14453
33600,14287,4796,14517
33700,14297,4816,14587
33800,14307,4837,14656
33900,14323,4858,14719
34000,14329,4881,14790
34100,14344,4910,14846
34200,14362,4937,14901
34300,14373,4957,14970
34400,14382,4984,15034
34500,14399,5010,15091
34600,14417,5028,15155
34700,14431,5048,15221
34800,14446,5066,15288
34900,14458,5089,15353
35000,14464,5111,15425
35100,14475,5134,15491
35200,14483,5160,15557
35300,14498,5185,15617
35400,14513,5205,15682
35500,14522,5226,15752
35600,14533,5249,15818
35700,14542,5270,15888
35800,14553,5299,15948
35900,14564,5322,16014
36000,14578,5345,16077
36100,14591,5367,16142
36200,14601,5394,16205
36300,14608,5422,16270
36400,14616,5440,16344
36500,14624,5465,16411
36600,14639,5485,16476
36700,14652,5510,16538
36800,14663,5533,16604
36900,14678,5551,16671
37000,14690,5573,16737
37100,14703,5591,16806
37200,14711,5609,16880
37300,14726,5632,16942
37400,14736,5657,17007
37500,14741,5682,17077
37600,14756,5699,17145
37700,14769,5718,17213
37800,14781,5746,17273
37900,14795,5771,17334
38000,14805,5797,17398
38100,14815,5818,17467
38200,14828,5847,17525
38300,14837,5868,17595
38400,14845,5894,17661
38500,14851,5919,17730
38600,14860,5944,17796
38700,14871,5962,17867
38800,14882,5984,17934
38900,14892,6004,18004
39000,14905,6026,18069
39100,14911,6046,18143
39200,14923,6062,18215
39300,14932,6082,18286
39400,14945,6112,18343
39500,14949,6133,18418
39600,14956,6158,18486
39700,14967,6178,18555
39800,14971,6205,18624
39900,14982,6229,18689
40000,14994,6250,18756
40100,15001,6269,18830
40200,15009,6302,18889
40300,15016,6328,18956
40400,15026,6351,19023
40500,15031,6374,19095
40600,15041,6391,19168
40700,15051,6412,19237
40800,15064,6425,19311
40900,15072,6448,19380
41000,15080,6467,19453
41100,15085,6493,19522
41200,15094,6514,19592
41300,15099,6537,19664
41400,15107,6557,19736
41500,15120,6580,19800
41600,15127,6607,19866
41700,15129,6634,19937
41800,15138,6655,20007
41900,15145,6680,20075
42000,15152,6704,20144
42100,15158,6728,20214
42200,15161,6752,20287
42300,15167,6773,20360
42400,15174,6797,20429
42500,15181,6818,20501
42600,15191,6839,20570
42700,15204,6866,20630
42800,15211,6889,20700
42900,15218,6914,20768
43000,15222,6944,20834
43100,15227,6971,20902
43200,15233,6996,20971
43300,15236,7019,21045
43400,15243,7047,21110
43500,15256,7061,21183
43600,15258,7087,21255
43700,15261,7111,21328
43800,15269,7135,21396
43900,15276,7154,21470
44000,15279,7184,21537
44100,15286,7207,21607
44200,15289,7233,21678
44300,15292,7260,21748
44400,15299,7274,21827
44500,15310,7291,21899
44600,15317,7312,21971
44700,15326,7330,22044
44800,15330,7359,22111
44900,15338,7382,22180
45000,15346,7404,22250
45100,15354,7421,22325
45200,15357,7444,22399
45300,15367,7465,22468
45400,15376,7486,22538
45500,15385,7504,22611
45600,15387,7529,22684
45700,15391,7562,22747
45800,15395,7586,22819
45900,15400,7609,22891
46000,15405,7639,22956
46100,15412,7660,23028
46200,15419,7682,23099
46300,15422,7709,23169
46400,15424,7732,23244
46500,15428,7753,23319
46600,15429,7785,23386
46700,15431,7807,23462
46800,15439,7827,23534
46900,15445,7852,23603
47000,15453,7873,23674
47100,15456,7895,23749
47200,15462,7921,23817
47300,15465,7944,23891
47400,15466,7968,23966
47500,15471,8000,24029
47600,15478,8028,24094
47700,15488,8048,24164
47800,15497,8075,24228
47900,15501,8101,24298
48000,15508,8128,24364
48100,15512,8150,24438
48200,15519,8179,24502
48300,15523,8203,24574
48400,15532,8219,24649
48500,15541,8240,24719
48600,15544,8259,24797
48700,15548,8283,24869
48800,15551,8309,24940
48900,15554,8326,25020
49000,15556,8344,25100
49100,15564,8373,25163
49200,15569,8398,25233
49300,15575,8422,25303
49400,15577,8446,25377
49500,15581,8463,25456
49600,15586,8492,25522
49700,15591,8514,25595
49800,15594,8534,25672
49900,15602,8554,25744
50000,15608,8576,25816
50100,15610,8601,25889
50200,15614,8623,25963
50300,15620,8647,26033
50400,15626,8672,26102
50500,15630,8691,26179
50600,15636,8709,26255
50700,15639,8733,26328
50800,15644,8754,26402
50900,15649,8782,26469
51000,15654,8814,26532
51100,15657,8833,26610
51200,15660,8854,26686
51300,15664,8870,26766
51400,15668,8893,26839
51500,15670,8916,26914
51600,15672,8935,26993
51700,15679,8958,27063
51800,15683,8984,27133
51900,15687,9005,27208
52000,15689,9038,27273
52100,15693,9060,27347
52200,15699,9083,27418
52300,15703,9106,27491
52400,15707,9131,27562
52500,15710,9149,27641
52600,15713,9174,27713
52700,15720,9193,27787
52800,15724,9229,27847
52900,15727,9249,27924
53000,15732,9282,27986
53100,15738,9303,28059
53200,15746,9327,28127
53300,15750,9350,28200
53400,15755,9377,28268
53500,15758,9398,28344
53600,15761,9421,28418
53700,15767,9449,28484
53800,15767,9477,28556
53900,15770,9507,28623
54000,15772,9532,28696
54100,15778,9551,28771
54200,15785,9576,28839
54300,15791,9597,28912
54400,15793,9616,28991
54500,15800,9641,29059
54600,15807,9666,29127
54700,15810,9691,29199
54800,15814,9716,29270
54900,15817,9742,29341
55000,15821,9765,29414
55100,15826,9785,29489
55200,15827,9805,29568
55300,15829,9835,29636
55400,15831,9866,29703
55500,15833,9893,29774
55600,15836,9920,29844
55700,15838,9950,29912
55800,15842,9977,29981
55900,15843,10003,30054
56000,15847,10028,30125
56100,15855,10053,30192
56200,15860,10075,30265
56300,15863,10106,30331
56400,15865,10130,30405
56500,15869,10155,30476
56600,15870,10184,30546
56700,15873,10210,30617
56800,15874,10235,30691
56900,15880,10257,30763
57000,15880,10279,30841
57100,15881,10300,30919
57200,15882,10326,30992
57300,15888,10350,31062
57400,15891,10379,31130
57500,15894,10403,31203
57600,15899,10424,31277
57700,15905,10449,31346
57800,15912,10471,31417
57900,15914,10492,31494
58000,15918,10518,31564
58100,15920,10541,31639
58200,15921,10572,31707
58300,15924,10595,31781
58400,15924,10621,31855
58500,15927,10646,31927
58600,15931,10666,32003
58700,15933,10690,32077
58800,15935,10715,32150
58900,15936,10753,32211
59000,15939,10778,32283
59100,15941,10806,32353
59200,15946,10830,32424
59300,15948,10865,32487
59400,15950,10893,32557
59500,15953,10917,32630
59600,15958,10945,32697
59700,15960,10976,32764
59800,15962,10996,32842
59900,15965,11021,32914
60000,15965,11051,32984
60100,15968,11079,33053
60200,15972,11113,33115
60300,15977,11136,33187
60400,15982,11166,33252
60500,15983,11192,33325
60600,15985,11224,33391
60700,15985,11248,33467
60800,15986,11274,33540
60900,15988,11296,33616
61000,15991,11317,33692
61100,15991,11343,33766
61200,15995,11367,33838
61300,16001,11391,33908
61400,16002,11416,33982
61500,16006,11444,34050
61600,16010,11467,34123
61700,16012,11490,34198
61800,16014,11515,34271
61900,16017,11535,34348
62000,16020,11559,34421
62100,16023,11592,34485
62200,16025,11616,34559
62300,16030,11648,34622
62400,16030,11672,34698
62500,16035,11696,34769
62600,16037,11716,34847
62700,16039,11749,34912
62800,16041,11773,34986
62900,16042,11800,35058
63000,16043,11825,35132
63100,16046,11839,35215
63200,16050,11859,35291
63300,16051,11881,35368
63400,16051,11906,35443
63500,16053,11928,35519
63600,16056,11956,35588
63700,16059,11971,35670
63800,16061,11993,35746
63900,16064,12019,35817
64000,16065,12047,35888
64100,16067,12077,35956
64200,16069,12101,36030
64300,16072,12127,36101
64400,16074,12152,36174
64500,16078,12173,36249
64600,16080,12203,36317
64700,16082,12227,36391
64800,16085,12249,36466
64900,16088,12275,36537
65000,16091,12301,36608
65100,16091,12328,36681
65200,16092,12351,36757
65300,16093,12377,36830
65400,16095,12402,36903
65500,16098,12422,36980
65600,16101,12447,37052
65700,16103,12472,37125
65800,16104,12499,37197
65900,16105,12521,37274
66000,16106,12539,37355
66100,16106,12571,37423
66200,16106,12598,37496
66300,16109,12617,37574
66400,16109,12644,37647
66500,16110,12669,37721
66600,16111,12690,37799
66700,16113,12718,37869
66800,16115,12735,37950
66900,16118,12758,38024
67000,16118,12782,38100
67100,16119,12812,38169
67200,16121,12837,38242
67300,16124,12861,38315
67400,16127,12878,38395
67500,16130,12906,38464
67600,16132,12930,38538
67700,16133,12965,38602
67800,16134,12993,38673
67900,16134,13019,38747
68000,16136,13041,38823
68100,16136,13068,38896
68200,16136,13097,38967
68300,16136,13122,39042
68400,16138,13144,39118
68500,16139,13167,39194
68600,16143,13186,39271
68700,16144,13217,39339
68800,16145,13237,39418
68900,16146,13256,39498
69000,16148,13275,39577
69100,16148,13306,39646
69200,16152,13329,39719
69300,16155,13357,39788
69400,16157,13379,39864
69500,16160,13401,39939
69600,16161,13425,40014
69700,16163,13452,40085
69800,16168,13468,40164
69900,16169,13496,40235
70000,16170,13515,40315
70100,16170,13546,40384
70200,16171,13568,40461
70300,16171,13596,40533
70400,16172,13617,40611
70500,16173,13636,40691
70600,16174,13665,40761
70700,16175,13684,40841
70800,16175,13704,40921
70900,16175,13730,40995
71000,16175,13754,41071
71100,16176,13776,41148
71200,16178,13802,41220
71300,16178,13828,41294
71400,16180,13855,41365
71500,16181,13872,41447
71600,16184,13902,41514
71700,16186,13925,41589
71800,16186,13951,41663
71900,16188,13984,41728
72000,16189,14007,41804
72100,16190,14031,41879
72200,16190,14054,41956
72300,16190,14079,42031
72400,16193,14102,42105
72500,16193,14130,42177
72600,16195,14155,42250
72700,16197,14176,42327
72800,16199,14203,42398
72900,16200,14227,42473
73000,16200,14249,42551
73100,16200,14269,42631
73200,16200,14298,42702
73300,16201,14331,42768
73400,16202,14357,42841
73500,16203,14391,42906
73600,16204,14421,42975
73700,16205,14448,43047
73800,16206,14478,43116
73900,16207,14505,43188
74000,16207,14532,43261
74100,16208,14556,43336
74200,16209,14583,43408
74300,16211,14605,43484
74400,16213,14628,43559
74500,16213,14653,43634
74600,16214,14680,43706
74700,16215,14715,43770
74800,16215,14738,43847
74900,16215,14757,43928
75000,16215,14777,44008
75100,16215,14802,44083
75200,16215,14827,44158
75300,16216,14859,44225
75400,16219,14887,44294
75500,16219,14909,44372
75600,16219,14933,44448
75700,16219,14956,44525
75800,16219,14978,44603
75900,16219,15004,44677
76000,16220,15033,44747
76100,16220,15052,44828
76200,16220,15080,44900
76300,16221,15099,44980
76400,16222,15127,45051
76500,16223,15149,45128
76600,16224,15170,45206
76700,16227,15199,45274
76800,16227,15219,45354
76900,16228,15243,45429
77000,16228,15268,45504
77100,16228,15291,45581
77200,16229,15308,45663
77300,16230,15331,45739
77400,16231,15353,45816
77500,16232,15377,45891
77600,16232,15401,45967
77700,16235,15420,46045
77800,16236,15445,46119
77900,16236,15467,46197
78000,16236,15486,46278
78100,16237,15502,46361
78200,16238,15534,46428
78300,16238,15558,46504
78400,16238,15583,46579
78500,16238,15603,46659
78600,16238,15632,46730
78700,16240,15656,46804
78800,16240,15681,46879
78900,16241,15712,46947
79000,16241,15740,47019
79100,16242,15764,47094
79200,16243,15784,47173
79300,16243,15809,47248
79400,16244,15829,47327
79500,16245,15848,47407
79600,16245,15878,47477
79700,16245,15903,47552
79800,16247,15925,47628
79900,16247,15947,47706
80000,16248,15965,47787
80100,16250,15991,47859
80200,16252,16018,47930
80300,16253,16045,48002
80400,16253,16063,48084
80500,16253,16085,48162
80600,16254,16108,48238
80700,16255,16132,48313
80800,16256,16161,48383
80900,16257,16175,48468
81000,16258,16205,48537
81100,16261,16225,48614
81200,16262,16253,48685
81300,16262,16274,48764
81400,16263,16299,48838
81500,16263,16323,48914
81600,16265,16343,48992
81700,16267,16371,49062
81800,16267,16395,49138
81900,16269,16412,49219
82000,16270,16436,49294
82100,16270,16459,49371
82200,16270,16482,49448
82300,16271,16503,49526
82400,16272,16524,49604
82500,16273,16555,49672
82600,16276,16579,49745
82700,16277,16605,49818
82800,16277,16629,49894
82900,16280,16648,49972
83000,16282,16661,50057
83100,16282,16686,50132
83200,16282,16714,50204
83300,16282,16744,50274
83400,16285,16770,50345
83500,16287,16796,50417
83600,16288,16816,50496
83700,16289,16840,50571
83800,16290,16868,50642
83900,16290,16890,50720
84000,16290,16915,50795
84100,16292,16939,50869
84200,16293,16971,50936
84300,16293,16993,51014
84400,16295,17019,51086
84500,16296,17040,51164
84600,16296,17067,51237
84700,16299,17090,51311
84800,16299,17108,51393
84900,16300,17135,51465
85000,16301,17158,51541
85100,16302,17181,51617
85200,16302,17206,51692
85300,16304,17224,51772
85400,16304,17258,51838
85500,16304,17281,51915
85600,16304,17309,51987
85700,16305,17327,52068
85800,16305,17354,52141
85900,16306,17376,52218
86000,16306,17400,52294
86100,16306,17424,52370
86200,16307,17450,52443
86300,16307,17470,52523
86400,16307,17506,52587
86500,16308,17531,52661
86600,16309,17552,52739
86700,16309,17585,52806
86800,16309,17607,52884
86900,16309,17632,52959
87000,16309,17660,53031
87100,16311,17691,53098
87200,16311,17720,53169
87300,16311,17745,53244
87400,16311,17773,53316
87500,16313,17803,53384
87600,16313,17824,53463
87700,16313,17852,53535
87800,16314,17873,53613
87900,16314,17896,53690
88000,16314,17921,53765
88100,16314,17945,53841
88200,16315,17973,53912
88300,16316,17990,53994
88400,16316,18010,54074
88500,16316,18033,54151
88600,16317,18060,54223
88700,16318,18093,54289
88800,16319,18109,54372
88900,16320,18136,54444
89000,16320,18156,54524
89100,16320,18184,54596
89200,16321,18214,54665
89300,16321,18241,54738
89400,16321,18260,54819
89500,16321,18277,54902
89600,16321,18297,54982
89700,16321,18316,55063
89800,16322,18338,55140
89900,16323,18366,55211
90000,16324,18388,55288
90100,16324,18415,55361
90200,16324,18441,55435
90300,16324,18473,55503
90400,16324,18495,55581
90500,16324,18518,55658
90600,16324,18547,55729
90700,16325,18576,55799
90800,16326,18599,55875
90900,16326,18623,55951
91000,16327,18647,56026
91100,16327,18670,56103
91200,16327,18693,56180
91300,16327,18709,56264
91400,16327,18731,56342
91500,16327,18748,56425
91600,16329,18772,56499
91700,16329,18793,56578
91800,16329,18816,56655
91900,16330,18837,56733
92000,16330,18865,56805
92100,16330,18887,56883
92200,16330,18910,56960
92300,16331,18936,57033
92400,16332,18958,57110
92500,16333,18982,57185
92600,16333,19008,57259
92700,16333,19034,57333
92800,16333,19060,57407
92900,16333,19080,57487
93000,16333,19105,57562
93100,16333,19126,57641
93200,16333,19155,57712
93300,16333,19177,57790
93400,16334,19208,57858
93500,16334,19225,57941
93600,16334,19246,58020
93700,16334,19280,58086
93800,16334,19307,58159
93900,16336,19335,58229
94000,16336,19354,58310
94100,16338,19379,58383
94200,16338,19401,58461
94300,16338,19427,58535
94400,16338,19445,58617
94500,16338,19466,58696
94600,16340,19486,58774
94700,16340,19509,58851
94800,16340,19539,58921
94900,16340,19565,58995
95000,16340,19588,59072
95100,16340,19613,59147
95200,16340,19634,59226
95300,16341,19648,59311
95400,16341,19672,59387
95500,16342,19698,59460
95600,16342,19726,59532
95700,16342,19748,59610
95800,16342,19766,59692
95900,16342,19798,59760
96000,16342,19819,59839
96100,16342,19844,59914
96200,16342,19870,59988
96300,16342,19894,60064
96400,16343,19919,60138
96500,16344,19953,60203
96600,16344,19986,60270
96700,16344,20023,60333
96800,16344,20042,60414
96900,16344,20060,60496
97000,16344,20083,60573
97100,16344,20112,60644
97200,16344,20139,60717
97300,16344,20165,60791
97400,16345,20186,60869
97500,16345,20208,60947
97600,16346,20232,61022
97700,16346,20251,61103
97800,16346,20274,61180
97900,16346,20302,61252
98000,16346,20324,61330
98100,16347,20344,61409
98200,16347,20375,61478
98300,16347,20386,61567
98400,16347,20410,61643
98500,16347,20443,61710
98600,16347,20472,61781
98700,16347,20498,61855
98800,16347,20517,61936
98900,16349,20541,62010
99000,16349,20565,62086
99100,16350,20587,62163
99200,16350,20606,62244
99300,16350,20626,62324
99400,16350,20653,62397
99500,16350,20670,62480
99600,16350,20700,62550
99700,16350,20724,62626
99800,16350,20753,62697
99900,16350,20772,62778
100000,16350,20798,62852


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	1
400	3
500	3
600	5
700	5
800	5
900	5
1000	7
1100	8
1200	9
1300	11
1400	13
1500	14
1600	17
1700	21
1800	23
1900	27
2000	34
2100	35
2200	37
2300	41
2400	45
2500	49
2600	52
2700	52
2800	57
2900	60
3000	63
3100	68
3200	75
3300	79
3400	82
3500	91
3600	99
3700	110
3800	114
3900	118
4000	121
4100	121
4200	128
4300	138
4400	150
4500	155
4600	161
4700	163
4800	171
4900	174
5000	175
5100	182
5200	188
5300	195
5400	198
5500	201
5600	213
5700	222
5800	230
5900	239
6000	249
6100	252
6200	256
6300	270
6400	276
6500	283
6600	291
6700	299
6800	308
6900	316
7000	325
7100	337
7200	341
7300	352
7400	364
7500	376
7600	387
7700	394
7800	403
7900	410
8000	417
8100	429
8200	441
8300	450
8400	464
8500	474
8600	483
8700	495
8800	503
8900	511
9000	520
9100	533
9200	538
9300	548
9400	557
9500	568
9600	583
9700	597
9800	610
9900	622
10000	637
10100	648
10200	662
10300	675
10400	687
10500	706
10600	719
10700	732
10800	741
10900	752
11000	758
11100	769
11200	778
11300	797
11400	807
11500	816
11600	827
11700	842
11800	859
11900	875
12000	889
12100	905
12200	916
12300	929
12400	940
12500	953
12600	968
12700	982
12800	996
12900	1013
13000	1027
13100	1039
13200	1048
13300	1059
13400	1077
13500	1095
13600	1109
13700	1127
13800	1139
13900	1153
14000	1166
14100	1180
14200	1198
14300	1217
14400	1228
14500	1245
14600	1260
14700	1277
14800	1286
14900	1303
15000	1316
15100	1325
15200	1342
15300	1362
15400	1371
15500	1383
15600	1394
15700	1410
15800	1425
15900	1440
16000	1454
16100	1463
16200	1482
16300	1502
16400	1513
16500	1531
16600	1547
16700	1559
16800	1571
16900	1588
17000	1601
17100	1616
17200	1637
17300	1657
17400	1674
17500	1695
17600	1713
17700	1736
17800	1753
17900	1770
18000	1788
18100	1804
18200	1822
18300	1843
18400	1861
18500	1878
18600	1895
18700	1914
18800	1931
18900	1951
19000	1970
19100	1990
19200	2004
19300	2014
19400	2033
19500	2046
19600	2058
19700	2070
19800	2083
19900	2107
20000	2125
20100	2144
20200	2161
20300	2171
20400	2188
20500	2210
20600	2227
20700	2247
20800	2265
20900	2283
21000	2301
21100	2321
21200	2334
21300	2354
21400	2370
21500	2386
21600	2397
21700	2409
21800	2431
21900	2448
22000	2469
22100	2484
22200	2505
22300	2532
22400	2556
22500	2569
22600	2585
22700	2610
22800	2621
22900	2645
23000	2660
23100	2684
23200	2703
23300	2725
23400	2742
23500	2760
23600	2778
23700	2796
23800	2816
23900	2838
24000	2857
24100	2882
24200	2901
24300	2927
24400	2948
24500	2969
24600	2986
24700	3004
24800	3021
24900	3042
25000	3062
25100	3079
25200	3095
25300	3108
25400	3125
25500	3145
25600	3164
25700	3180
25800	3198
25900	3222
26000	3241
26100	3261
26200	3286
26300	3303
26400	3320
26500	3337
26600	3353
26700	3375
26800	3396
26900	3418
27000	3441
27100	3467
27200	3480
27300	3503
27400	3523
27500	3541
27600	3569
27700	3583
27800	3595
27900	3617
28000	3636
28100	3658
28200	3677
28300	3695
28400	3714
28500	3737
28600	3753
28700	3776
28800	3796
28900	3816
29000	3840
29100	3859
29200	3879
29300	3900
29400	3924
29500	3952
29600	3974
29700	3999
29800	4017
29900	4042
30000	4060
30100	4077
30200	4102
30300	4123
30400	4146
30500	4164
30600	4183
30700	4205
30800	4231
30900	4248
31000	4269
31100	4287
31200	4307
31300	4319
31400	4339
31500	4354
31600	4373
31700	4389
31800	4403
31900	4423
32000	4450
32100	4472
32200	4490
32300	4514
32400	4537
32500	4551
32600	4582
32700	4608
32800	4628
32900	4644
33000	4667
33100	4688
33200	4709
33300	4726
33400	4750
33500	4770
33600	4796
33700	4816
33800	4837
33900	4858
34000	4881
34100	4910
34200	4937
34300	4957
34400	4984
34500	5010
34600	5028
34700	5048
34800	5066
34900	5089
35000	5111
35100	5134
35200	5160
35300	5185
35400	5205
35500	5226
35600	5249
35700	5270
35800	5299
35900	5322
36000	5345
36100	5367
36200	5394
36300	5422
36400	5440
36500	5465
36600	5485
36700	5510
36800	5533
36900	5551
37000	5573
37100	5591
37200	5609
37300	5632
37400	5657
37500	5682
37600	5699
37700	5718
37800	5746
37900	5771
38000	5797
38100	5818
38200	5847
38300	5868
38400	5894
38500	5919
38600	5944
38700	5962
38800	5984
38900	6004
39000	6026
39100	6046
39200	6062
39300	6082
39400	6112
39500	6133
39600	6158
39700	6178
39800	6205
39900	6229
40000	6250
40100	6269
40200	6302
40300	6328
40400	6351
40500	6374
40600	6391
40700	6412
40800	6425
40900	6448
41000	6467
41100	6493
41200	6514
41300	6537
41400	6557
41500	6580
41600	6607
41700	6634
41800	6655
41900	6680
42000	6704
42100	6728
42200	6752
42300	6773
42400	6797
42500	6818
42600	6839
42700	6866
42800	6889
42900	6914
43000	6944
43100	6971
43200	6996
43300	7019
43400	7047
43500	7061
43600	7087
43700	7111
43800	7135
43900	7154
44000	7184
44100	7207
44200	7233
44300	7260
44400	7274
44500	7291
44600	7312
44700	7330
44800	7359
44900	7382
45000	7404
45100	7421
45200	7444
45300	7465
45400	7486
45500	7504
45600	7529
45700	7562
45800	7586
45900	7609
46000	7639
46100	7660
46200	7682
46300	7709
46400	7732
46500	7753
46600	7785
46700	7807
46800	7827
46900	7852
47000	7873
47100	7895
47200	7921
47300	7944
47400	7968
47500	8000
47600	8028
47700	8048
47800	8075
47900	8101
48000	8128
48100	8150
48200	8179
48300	8203
48400	8219
48500	8240
48600	8259
48700	8283
48800	8309
48900	8326
49000	8344
49100	8373
49200	8398
49300	8422
49400	8446
49500	8463
49600	8492
49700	8514
49800	8534
49900	8554
50000	8576
50100	8601
50200	8623
50300	8647
50400	8672
50500	8691
50600	8709
50700	8733
50800	8754
50900	8782
51000	8814
51100	8833
51200	8854
51300	8870
51400	8893
51500	8916
51600	8935
51700	8958
51800	8984
51900	9005
52000	9038
52100	9060
52200	9083
52300	9106
52400	9131
52500	9149
52600	9174
52700	9193
52800	9229
52900	9249
53000	9282
53100	9303
53200	9327
53300	9350
53400	9377
53500	9398
53600	9421
53700	9449
53800	9477
53900	9507
54000	9532
54100	9551
54200	9576
54300	9597
54400	9616
54500	9641
54600	9666
54700	9691
54800	9716
54900	9742
55000	9765
55100	9785
55200	9805
55300	9835
55400	9866
55500	9893
55600	9920
55700	9950
55800	9977
55900	10003
56000	10028
56100	10053
56200	10075
56300	10106
56400	10130
56500	10155
56600	10184
56700	10210
56800	10235
56900	10257
57000	10279
57100	10300
57200	10326
57300	10350
57400	10379
57500	10403
57600	10424
57700	10449
57800	10471
57900	10492
58000	10518
58100	10541
58200	10572
58300	10595
58400	10621
58500	10646
58600	10666
58700	10690
58800	10715
58900	10753
59000	10778
59100	10806
59200	10830
59300	10865
59400	10893
59500	10917
59600	10945
59700	10976
59800	10996
59900	11021
60000	11051
60100	11079
60200	11113
60300	11136
60400	11166
60500	11192
60600	11224
60700	11248
60800	11274
60900	11296
61000	11317
61100	11343
61200	11367
61300	11391
61400	11416
61500	11444
61600	11467
61700	11490
61800	11515
61900	11535
62000	11559
62100	11592
62200	11616
62300	11648
62400	11672
62500	11696
62600	11716
62700	11749
62800	11773
62900	11800
63000	11825
63100	11839
63200	11859
63300	11881
63400	11906
63500	11928
63600	11956
63700	11971
63800	11993
63900	12019
64000	12047
64100	12077
64200	12101
64300	12127
64400	12152
64500	12173
64600	12203
64700	12227
64800	12249
64900	12275
65000	12301
65100	12328
65200	12351
65300	12377
65400	12402
65500	12422
65600	12447
65700	12472
65800	12499
65900	12521
66000	12539
66100	12571
66200	12598
66300	12617
66400	12644
66500	12669
66600	12690
66700	12718
66800	12735
66900	12758
67000	12782
67100	12812
67200	12837
67300	12861
67400	12878
67500	12906
67600	12930
67700	12965
67800	12993
67900	13019
68000	13041
68100	13068
68200	13097
68300	13122
68400	13144
68500	13167
68600	13186
68700	13217
68800	13237
68900	13256
69000	13275
69100	13306
69200	13329
69300	13357
69400	13379
69500	13401
69600	13425
69700	13452
69800	13468
69900	13496
70000	13515
70100	13546
70200	13568
70300	13596
70400	13617
70500	13636
70600	13665
70700	13684
70800	13704
70900	13730
71000	13754
71100	13776
71200	13802
71300	13828
71400	13855
71500	13872
71600	13902
71700	13925
71800	13951
71900	13984
72000	14007
72100	14031
72200	14054
72300	14079
72400	14102
72500	14130
72600	14155
72700	14176
72800	14203
72900	14227
73000	14249
73100	14269
73200	14298
73300	14331
73400	14357
73500	14391
73600	14421
73700	14448
73800	14478
73900	14505
74000	14532
74100	14556
74200	14583
74300	14605
74400	14628
74500	14653
74600	14680
74700	14715
74800	14738
74900	14757
75000	14777
75100	14802
75200	14827
75300	14859
75400	14887
75500	14909
75600	14933
75700	14956
75800	14978
75900	15004
76000	15033
76100	15052
76200	15080
76300	15099
76400	15127
76500	15149
76600	15170
76700	15199
76800	15219
76900	15243
77000	15268
77100	15291
77200	15308
77300	15331
77400	15353
77500	15377
77600	15401
77700	15420
77800	15445
77900	15467
78000	15486
78100	15502
78200	15534
78300	15558
78400	15583
78500	15603
78600	15632
78700	15656
78800	15681
78900	15712
79000	15740
79100	15764
79200	15784
79300	15809
79400	15829
79500	15848
79600	15878
79700	15903
79800	15925
79900	15947
80000	15965
80100	15991
80200	16018
80300	16045
80400	16063
80500	16085
80600	16108
80700	16132
80800	16161
80900	16175
81000	16205
81100	16225
81200	16253
81300	16274
81400	16299
81500	16323
81600	16343
81700	16371
81800	16395
81900	16412
82000	16436
82100	16459
82200	16482
82300	16503
82400	16524
82500	16555
82600	16579
82700	16605
82800	16629
82900	16648
83000	16661
83100	16686
83200	16714
83300	16744
83400	16770
83500	16796
83600	16816
83700	16840
83800	16868
83900	16890
84000	16915
84100	16939
84200	16971
84300	16993
84400	17019
84500	17040
84600	17067
84700	17090
84800	17108
84900	17135
85000	17158
85100	17181
85200	17206
85300	17224
85400	17258
85500	17281
85600	17309
85700	17327
85800	17354
85900	17376
86000	17400
86100	17424
86200	17450
86300	17470
86400	17506
86500	17531
86600	17552
86700	17585
86800	17607
86900	17632
87000	17660
87100	17691
87200	17720
87300	17745
87400	17773
87500	17803
87600	17824
87700	17852
87800	17873
87900	17896
88000	17921
88100	17945
88200	17973
88300	17990
88400	18010
88500	18033
88600	18060
88700	18093
88800	18109
88900	18136
89000	18156
89100	18184
89200	18214
89300	18241
89400	18260
89500	18277
89600	18297
89700	18316
89800	18338
89900	18366
90000	18388
90100	18415
90200	18441
90300	18473
90400	18495
90500	18518
90600	18547
90700	18576
90800	18599
90900	18623
91000	18647
91100	18670
91200	18693
91300	18709
91400	18731
91500	18748
91600	18772
91700	18793
91800	18816
91900	18837
92000	18865
92100	18887
92200	18910
92300	18936
92400	18958
92500	18982
92600	19008
92700	19034
92800	19060
92900	19080
93000	19105
93100	19126
93200	19155
93300	19177
93400	19208
93500	19225
93600	19246
93700	19280
93800	19307
93900	19335
94000	19354
94100	19379
94200	19401
94300	19427
94400	19445
94500	19466
94600	19486
94700	19509
94800	19539
94900	19565
95000	19588
95100	19613
95200	19634
95300	19648
95400	19672
95500	19698
95600	19726
95700	19748
95800	19766
95900	19798
96000	19819
96100	19844
96200	19870
96300	19894
96400	19919
96500	19953
96600	19986
96700	20023
96800	20042
96900	20060
97000	20083
97100	20112
97200	20139
97300	20165
97400	20186
97500	20208
97600	20232
97700	20251
97800	20274
97900	20302
98000	20324
98100	20344
98200	20375
98300	20386
98400	20410
98500	20443
98600	20472
98700	20498
98800	20517
98900	20541
99000	20565
99100	20587
99200	20606
99300	20626
99400	20653
99500	20670
99600	20700
99700	20724
99800	20753
99900	20772
100000	20798


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	199
300	297
400	394
500	492
600	585
700	683
800	780
900	878
1000	974
1100	1067
1200	1162
1300	1258
1400	1351
1500	1443
1600	1530
1700	1619
1800	1708
1900	1791
2000	1875
2100	1967
2200	2055
2300	2143
2400	2228
2500	2312
2600	2398
2700	2486
2800	2570
2900	2656
3000	2739
3100	2825
3200	2912
3300	2993
3400	3082
3500	3160
3600	3239
3700	3313
3800	3396
3900	3475
4000	3556
4100	3641
4200	3717
4300	3792
4400	3859
4500	3938
4600	4019
4700	4103
4800	4166
4900	4246
5000	4327
5100	4398
5200	4478
5300	4552
5400	4633
5500	4701
5600	4771
5700	4842
5800	4907
5900	4970
6000	5040
6100	5114
6200	5186
6300	5242
6400	5314
6500	5379
6600	5442
6700	5501
6800	5565
6900	5635
7000	5702
7100	5763
7200	5836
7300	5898
7400	5959
7500	6021
7600	6086
7700	6150
7800	6209
7900	6275
8000	6335
8100	6399
8200	6454
8300	6518
8400	6576
8500	6640
8600	6698
8700	6762
8800	6821
8900	6881
9000	6941
9100	7003
9200	7063
9300	7124
9400	7186
9500	7244
9600	7301
9700	7354
9800	7407
9900	7462
10000	7517
10100	7568
10200	7614
10300	7678
10400	7724
10500	7779
10600	7827
10700	7879
10800	7934
10900	7980
11000	8029
11100	8083
11200	8129
11300	8171
11400	8221
11500	8271
11600	8323
11700	8375
11800	8422
11900	8466
12000	8513
12100	8560
12200	8610
12300	8654
12400	8694
12500	8738
12600	8785
12700	8836
12800	8884
12900	8924
13000	8970
13100	9009
13200	9058
13300	9106
13400	9149
13500	9186
13600	9229
13700	9267
13800	9306
13900	9342
14000	9381
14100	9418
14200	9462
14300	9499
14400	9543
14500	9583
14600	9618
14700	9653
14800	9710
14900	9750
15000	9785
15100	9826
15200	9870
15300	9905
15400	9947
15500	9984
15600	10023
15700	10059
15800	10101
15900	10138
16000	10173
16100	10220
16200	10258
16300	10292
16400	10329
16500	10371
16600	10408
16700	10445
16800	10485
16900	10528
17000	10564
17100	10602
17200	10637
17300	10663
17400	10702
17500	10737
17600	10778
17700	10807
17800	10833
17900	10867
18000	10898
18100	10926
18200	10951
18300	10987
18400	11019
18500	11054
18600	11079
18700	11114
18800	11150
18900	11186
19000	11214
19100	11246
19200	11277
19300	11308
19400	11331
19500	11357
19600	11393
19700	11421
19800	11452
19900	11488
20000	11516
20100	11538
20200	11576
20300	11609
20400	11638
20500	11667
20600	11690
20700	11712
20800	11728
20900	11750
21000	11783
21100	11813
21200	11846
21300	11873
21400	11906
21500	11931
21600	11962
21700	11992
21800	12017
21900	12038
22000	12066
22100	12094
22200	12112
22300	12135
22400	12154
22500	12180
22600	12208
22700	12237
22800	12274
22900	12294
23000	12323
23100	12349
23200	12375
23300	12400
23400	12421
23500	12445
23600	12466
23700	12496
23800	12517
23900	12542
24000	12566
24100	12595
24200	12621
24300	12645
24400	12669
24500	12691
24600	12720
24700	12746
24800	12770
24900	12798
25000	12823
25100	12843
25200	12871
25300	12898
25400	12920
25500	12940
25600	12961
25700	12981
25800	12995
25900	13017
26000	13046
26100	13071
26200	13086
26300	13109
26400	13131
26500	13155
26600	13177
26700	13191
26800	13210
26900	13232
27000	13248
27100	13272
27200	13291
27300	13306
27400	13322
27500	13343
27600	13357
27700	13371
27800	13396
27900	13409
28000	13428
28100	13441
28200	13458
28300	13482
28400	13507
28500	13527
28600	13552
28700	13577
28800	13598
28900	13616
29000	13629
29100	13646
29200	13661
29300	13683
29400	13691
29500	13706
29600	13719
29700	13739
29800	13751
29900	13768
30000	13783
30100	13797
30200	13814
30300	13832
30400	13851
30500	13871
30600	13889
30700	13899
30800	13908
30900	13920
31000	13938
31100	13955
31200	13965
31300	13977
31400	13986
31500	14005
31600	14018
31700	14032
31800	14042
31900	14059
32000	14073
32100	14087
32200	14106
32300	14121
32400	14129
32500	14138
32600	14153
32700	14166
32800	14180
32900	14189
33000	14200
33100	14215
33200	14230
33300	14243
33400	14256
33500	14277
33600	14287
33700	14297
33800	14307
33900	14323
34000	14329
34100	14344
34200	14362
34300	14373
34400	14382
34500	14399
34600	14417
34700	14431
34800	14446
34900	14458
35000	14464
35100	14475
35200	14483
35300	14498
35400	14513
35500	14522
35600	14533
35700	14542
35800	14553
35900	14564
36000	14578
36100	14591
36200	14601
36300	14608
36400	14616
36500	14624
36600	14639
36700	14652
36800	14663
36900	14678
37000	14690
37100	14703
37200	14711
37300	14726
37400	14736
37500	14741
37600	14756
37700	14769
37800	14781
37900	14795
38000	14805
38100	14815
38200	14828
38300	14837
38400	14845
38500	14851
38600	14860
38700	14871
38800	14882
38900	14892
39000	14905
39100	14911
39200	14923
39300	14932
39400	14945
39500	14949
39600	14956
39700	14967
39800	14971
39900	14982
40000	14994
40100	15001
40200	15009
40300	15016
40400	15026
40500	15031
40600	15041
40700	15051
40800	15064
40900	15072
41000	15080
41100	15085
41200	15094
41300	15099
41400	15107
41500	15120
41600	15127
41700	15129
41800	15138
41900	15145
42000	15152
42100	15158
42200	15161
42300	15167
42400	15174
42500	15181
42600	15191
42700	15204
42800	15211
42900	15218
43000	15222
43100	15227
43200	15233
43300	15236
43400	15243
43500	15256
43600	15258
43700	15261
43800	15269
43900	15276
44000	15279
44100	15286
44200	15289
44300	15292
44400	15299
44500	15310
44600	15317
44700	15326
44800	15330
44900	15338
45000	15346
45100	15354
45200	15357
45300	15367
45400	15376
45500	15385
45600	15387
45700	15391
45800	15395
45900	15400
46000	15405
46100	15412
46200	15419
46300	15422
46400	15424
46500	15428
46600	15429
46700	15431
46800	15439
46900	15445
47000	15453
47100	15456
47200	15462
47300	15465
47400	15466
47500	15471
47600	15478
47700	15488
47800	15497
47900	15501
48000	15508
48100	15512
48200	15519
48300	15523
48400	15532
48500	15541
48600	15544
48700	15548
48800	15551
48900	15554
49000	15556
49100	15564
49200	15569
49300	15575
49400	15577
49500	15581
49600	15586
49700	15591
49800	15594
49900	15602
50000	15608
50100	15610
50200	15614
50300	15620
50400	15626
50500	15630
50600	15636
50700	15639
50800	15644
50900	15649
51000	15654
51100	15657
51200	15660
51300	15664
51400	15668
51500	15670
51600	15672
51700	15679
51800	15683
51900	15687
52000	15689
52100	15693
52200	15699
52300	15703
52400	15707
52500	15710
52600	15713
52700	15720
52800	15724
52900	15727
53000	15732
53100	15738
53200	15746
53300	15750
53400	15755
53500	15758
53600	15761
53700	15767
53800	15767
53900	15770
54000	15772
54100	15778
54200	15785
54300	15791
54400	15793
54500	15800
54600	15807
54700	15810
54800	15814
54900	15817
55000	15821
55100	15826
55200	15827
55300	15829
55400	15831
55500	15833
55600	15836
55700	15838
55800	15842
55900	15843
56000	15847
56100	15855
56200	15860
56300	15863
56400	15865
56500	15869
56600	15870
56700	15873
56800	15874
56900	15880
57000	15880
57100	15881
57200	15882
57300	15888
57400	15891
57500	15894
57600	15899
57700	15905
57800	15912
57900	15914
58000	15918
58100	15920
58200	15921
58300	15924
58400	15924
58500	15927
58600	15931
58700	15933
58800	15935
58900	15936
59000	15939
59100	15941
59200	15946
59300	15948
59400	15950
59500	15953
59600	15958
59700	15960
59800	15962
59900	15965
60000	15965
60100	15968
60200	15972
60300	15977
60400	15982
60500	15983
60600	15985
60700	15985
60800	15986
60900	15988
61000	15991
61100	15991
61200	15995
61300	16001
61400	16002
61500	16006
61600	16010
61700	16012
61800	16014
61900	16017
62000	16020
62100	16023
62200	16025
62300	16030
62400	16030
62500	16035
62600	16037
62700	16039
62800	16041
62900	16042
63000	16043
63100	16046
63200	16050
63300	16051
63400	16051
63500	16053
63600	16056
63700	16059
63800	16061
63900	16064
64000	16065
64100	16067
64200	16069
64300	16072
64400	16074
64500	16078
64600	16080
64700	16082
64800	16085
64900	16088
65000	16091
65100	16091
65200	16092
65300	16093
65400	16095
65500	16098
65600	16101
65700	16103
65800	16104
65900	16105
66000	16106
66100	16106
66200	16106
66300	16109
66400	16109
66500	16110
66600	16111
66700	16113
66800	16115
66900	16118
67000	16118
67100	16119
67200	16121
67300	16124
67400	16127
67500	16130
67600	16132
67700	16133
67800	16134
67900	16134
68000	16136
68100	16136
68200	16136
68300	16136
68400	16138
68500	16139
68600	16143
68700	16144
68800	16145
68900	16146
69000	16148
69100	16148
69200	16152
69300	16155
69400	16157
69500	16160
69600	16161
69700	16163
69800	16168
69900	16169
70000	16170
70100	16170
70200	16171
70300	16171
70400	16172
70500	16173
70600	16174
70700	16175
70800	16175
70900	16175
71000	16175
71100	16176
71200	16178
71300	16178
71400	16180
71500	16181
71600	16184
71700	16186
71800	16186
71900	16188
72000	16189
72100	16190
72200	16190
72300	16190
72400	16193
72500	16193
72600	16195
72700	16197
72800	16199
72900	16200
73000	16200
73100	16200
73200	16200
73300	16201
73400	16202
73500	16203
73600	16204
73700	16205
73800	16206
73900	16207
74000	16207
74100	16208
74200	16209
74300	16211
74400	16213
74500	16213
74600	16214
74700	16215
74800	16215
74900	16215
75000	16215
75100	16215
75200	16215
75300	16216
75400	16219
75500	16219
75600	16219
75700	16219
75800	16219
75900	16219
76000	16220
76100	16220
76200	16220
76300	16221
76400	16222
76500	16223
76600	16224
76700	16227
76800	16227
76900	16228
77000	16228
77100	16228
77200	16229
77300	16230
77400	16231
77500	16232
77600	16232
77700	16235
77800	16236
77900	16236
78000	16236
78100	16237
78200	16238
78300	16238
78400	16238
78500	16238
78600	16238
78700	16240
78800	16240
78900	16241
79000	16241
79100	16242
79200	16243
79300	16243
79400	16244
79500	16245
79600	16245
79700	16245
79800	16247
79900	16247
80000	16248
80100	16250
80200	16252
80300	16253
80400	16253
80500	16253
80600	16254
80700	16255
80800	16256
80900	16257
81000	16258
81100	16261
81200	16262
81300	16262
81400	16263
81500	16263
81600	16265
81700	16267
81800	16267
81900	16269
82000	16270
82100	16270
82200	16270
82300	16271
82400	16272
82500	16273
82600	16276
82700	16277
82800	16277
82900	16280
83000	16282
83100	16282
83200	16282
83300	16282
83400	16285
83500	16287
83600	16288
83700	16289
83800	16290
83900	16290
84000	16290
84100	16292
84200	16293
84300	16293
84400	16295
84500	16296
84600	16296
84700	16299
84800	16299
84900	16300
85000	16301
85100	16302
85200	16302
85300	16304
85400	16304
85500	16304
85600	16304
85700	16305
85800	16305
85900	16306
86000	16306
86100	16306
86200	16307
86300	16307
86400	16307
86500	16308
86600	16309
86700	16309
86800	16309
86900	16309
87000	16309
87100	16311
87200	16311
87300	16311
87400	16311
87500	16313
87600	16313
87700	16313
87800	16314
87900	16314
88000	16314
88100	16314
88200	16315
88300	16316
88400	16316
88500	16316
88600	16317
88700	16318
88800	16319
88900	16320
89000	16320
89100	16320
89200	16321
89300	16321
89400	16321
89500	16321
89600	16321
89700	16321
89800	16322
89900	16323
90000	16324
90100	16324
90200	16324
90300	16324
90400	16324
90500	16324
90600	16324
90700	16325
90800	16326
90900	16326
91000	16327
91100	16327
91200	16327
91300	16327
91400	16327
91500	16327
91600	16329
91700	16329
91800	16329
91900	16330
92000	16330
92100	16330
92200	16330
92300	16331
92400	16332
92500	16333
92600	16333
92700	16333
92800	16333
92900	16333
93000	16333
93100	16333
93200	16333
93300	16333
93400	16334
93500	16334
93600	16334
93700	16334
93800	16334
93900	16336
94000	16336
94100	16338
94200	16338
94300	16338
94400	16338
94500	16338
94600	16340
94700	16340
94800	16340
94900	16340
95000	16340
95100	16340
95200	16340
95300	16341
95400	16341
95500	16342
95600	16342
95700	16342
95800	16342
95900	16342
96000	16342
96100	16342
96200	16342
96300	16342
96400	16343
96500	16344
96600	16344
96700	16344
96800	16344
96900	16344
97000	16344
97100	16344
97200	16344
97300	16344
97400	16345
97500	16345
97600	16346
97700	16346
97800	16346
97900	16346
98000	16346
98100	16347
98200	16347
98300	16347
98400	16347
98500	16347
98600	16347
98700	16347
98800	16347
98900	16349
99000	16349
99100	16350
99200	16350
99300	16350
99400	16350
99500	16350
99600	16350
99700	16350
99800	16350
99900	16350
100000	16350


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	1
300	2
400	3
500	5
600	10
700	12
800	15
900	17
1000	19
1100	25
1200	29
1300	31
1400	36
1500	43
1600	53
1700	60
1800	69
1900	82
2000	91
2100	98
2200	108
2300	116
2400	127
2500	139
2600	150
2700	162
2800	173
2900	184
3000	198
3100	207
3200	213
3300	228
3400	236
3500	249
3600	262
3700	277
3800	290
3900	307
4000	323
4100	338
4200	355
4300	370
4400	391
4500	407
4600	420
4700	434
4800	463
4900	480
5000	498
5100	520
5200	534
5300	553
5400	569
5500	598
5600	616
5700	636
5800	663
5900	691
6000	711
6100	734
6200	758
6300	788
6400	810
6500	838
6600	867
6700	900
6800	927
6900	949
7000	973
7100	1000
7200	1023
7300	1050
7400	1077
7500	1103
7600	1127
7700	1156
7800	1188
7900	1215
8000	1248
8100	1272
8200	1305
8300	1332
8400	1360
8500	1386
8600	1419
8700	1443
8800	1476
8900	1508
9000	1539
9100	1564
9200	1599
9300	1628
9400	1657
9500	1688
9600	1716
9700	1749
9800	1783
9900	1816
10000	1846
10100	1884
10200	1924
10300	1947
10400	1989
10500	2015
10600	2054
10700	2089
10800	2125
10900	2168
11000	2213
11100	2248
11200	2293
11300	2332
11400	2372
11500	2413
11600	2450
11700	2483
11800	2519
11900	2559
12000	2598
12100	2635
12200	2674
12300	2717
12400	2766
12500	2809
12600	2847
12700	2882
12800	2920
12900	2963
13000	3003
13100	3052
13200	3094
13300	3135
13400	3174
13500	3219
13600	3262
13700	3306
13800	3355
13900	3405
14000	3453
14100	3502
14200	3540
14300	3584
14400	3629
14500	3672
14600	3722
14700	3770
14800	3804
14900	3847
15000	3899
15100	3949
15200	3988
15300	4033
15400	4082
15500	4133
15600	4183
15700	4231
15800	4274
15900	4322
16000	4373
16100	4417
16200	4460
16300	4506
16400	4558
16500	4598
16600	4645
16700	4696
16800	4744
16900	4784
17000	4835
17100	4882
17200	4926
17300	4980
17400	5024
17500	5068
17600	5109
17700	5157
17800	5214
17900	5263
18000	5314
18100	5370
18200	5427
18300	5470
18400	5520
18500	5568
18600	5626
18700	5672
18800	5719
18900	5763
19000	5816
19100	5864
19200	5919
19300	5978
19400	6036
19500	6097
19600	6149
19700	6209
19800	6265
19900	6305
20000	6359
20100	6418
20200	6463
20300	6520
20400	6574
20500	6623
20600	6683
20700	6741
20800	6807
20900	6867
21000	6916
21100	6966
21200	7020
21300	7073
21400	7124
21500	7183
21600	7241
21700	7299
21800	7352
21900	7414
22000	7465
22100	7522
22200	7583
22300	7633
22400	7690
22500	7751
22600	7807
22700	7853
22800	7905
22900	7961
23000	8017
23100	8067
23200	8122
23300	8175
23400	8237
23500	8295
23600	8356
23700	8408
23800	8467
23900	8520
24000	8577
24100	8623
24200	8678
24300	8728
24400	8783
24500	8840
24600	8894
24700	8950
24800	9009
24900	9060
25000	9115
25100	9178
25200	9234
25300	9294
25400	9355
25500	9415
25600	9475
25700	9539
25800	9607
25900	9661
26000	9713
26100	9768
26200	9828
26300	9888
26400	9949
26500	10008
26600	10070
26700	10134
26800	10194
26900	10250
27000	10311
27100	10361
27200	10429
27300	10491
27400	10555
27500	10616
27600	10674
27700	10746
27800	10809
27900	10874
28000	10936
28100	11001
28200	11065
28300	11123
28400	11179
28500	11236
28600	11295
28700	11347
28800	11406
28900	11468
29000	11531
29100	11595
29200	11660
29300	11717
29400	11785
29500	11842
29600	11907
29700	11962
29800	12032
29900	12090
30000	12157
30100	12226
30200	12284
30300	12345
30400	12403
30500	12465
30600	12528
30700	12596
30800	12661
30900	12732
31000	12793
31100	12858
31200	12928
31300	13004
31400	13075
31500	13141
31600	13209
31700	13279
31800	13355
31900	13418
32000	13477
32100	13541
32200	13604
32300	13665
32400	13734
32500	13811
32600	13865
32700	13926
32800	13992
32900	14067
33000	14133
33100	14197
33200	14261
33300	14331
33400	14394
33500	14453
33600	14517
33700	14587
33800	14656
33900	14719
34000	14790
34100	14846
34200	14901
34300	14970
34400	15034
34500	15091
34600	15155
34700	15221
34800	15288
34900	15353
35000	15425
35100	15491
35200	15557
35300	15617
35400	15682
35500	15752
35600	15818
35700	15888
35800	15948
35900	16014
36000	16077
36100	16142
36200	16205
36300	16270
36400	16344
36500	16411
36600	16476
36700	16538
36800	16604
36900	16671
37000	16737
37100	16806
37200	16880
37300	16942
37400	17007
37500	17077
37600	17145
37700	17213
37800	17273
37900	17334
38000	17398
38100	17467
38200	17525
38300	17595
38400	17661
38500	17730
38600	17796
38700	17867
38800	17934
38900	18004
39000	18069
39100	18143
39200	18215
39300	18286
39400	18343
39500	18418
39600	18486
39700	18555
39800	18624
39900	18689
40000	18756
40100	18830
40200	18889
40300	18956
40400	19023
40500	19095
40600	19168
40700	19237
40800	19311
40900	19380
41000	19453
41100	19522
41200	19592
41300	19664
41400	19736
41500	19800
41600	19866
41700	19937
41800	20007
41900	20075
42000	20144
42100	20214
42200	20287
42300	20360
42400	20429
42500	20501
42600	20570
42700	20630
42800	20700
42900	20768
43000	20834
43100	20902
43200	20971
43300	21045
43400	21110
43500	21183
43600	21255
43700	21328
43800	21396
43900	21470
44000	21537
44100	21607
44200	21678
44300	21748
44400	21827
44500	21899
44600	21971
44700	22044
44800	22111
44900	22180
45000	22250
45100	22325
45200	22399
45300	22468
45400	22538
45500	22611
45600	22684
45700	22747
45800	22819
45900	22891
46000	22956
46100	23028
46200	23099
46300	23169
46400	23244
46500	23319
46600	23386
46700	23462
46800	23534
46900	23603
47000	23674
47100	23749
47200	23817
47300	23891
47400	23966
47500	24029
47600	24094
47700	24164
47800	24228
47900	24298
48000	24364
48100	24438
48200	24502
48300	24574
48400	24649
48500	24719
48600	24797
48700	24869
48800	24940
48900	25020
49000	25100
49100	25163
49200	25233
49300	25303
49400	25377
49500	25456
49600	25522
49700	25595
49800	25672
49900	25744
50000	25816
50100	25889
50200	25963
50300	26033
50400	26102
50500	26179
50600	26255
50700	26328
50800	26402
50900	26469
51000	26532
51100	26610
51200	26686
51300	26766
51400	26839
51500	26914
51600	26993
51700	27063
51800	27133
51900	27208
52000	27273
52100	27347
52200	27418
52300	27491
52400	27562
52500	27641
52600	27713
52700	27787
52800	27847
52900	27924
53000	27986
53100	28059
53200	28127
53300	28200
53400	28268
53500	28344
53600	28418
53700	28484
53800	28556
53900	28623
54000	28696
54100	28771
54200	28839
54300	28912
54400	28991
54500	29059
54600	29127
54700	29199
54800	29270
54900	29341
55000	29414
55100	29489
55200	29568
55300	29636
55400	29703
55500	29774
55600	29844
55700	29912
55800	29981
55900	30054
56000	30125
56100	30192
56200	30265
56300	30331
56400	30405
56500	30476
56600	30546
56700	30617
56800	30691
56900	30763
57000	30841
57100	30919
57200	30992
57300	31062
57400	31130
57500	31203
57600	31277
57700	31346
57800	31417
57900	31494
58000	31564
58100	31639
58200	31707
58300	31781
58400	31855
58500	31927
58600	32003
58700	32077
58800	32150
58900	32211
59000	32283
59100	32353
59200	32424
59300	32487
59400	32557
59500	32630
59600	32697
59700	32764
59800	32842
59900	32914
60000	32984
60100	33053
60200	33115
60300	33187
60400	33252
60500	33325
60600	33391
60700	33467
60800	33540
60900	33616
61000	33692
61100	33766
61200	33838
61300	33908
61400	33982
61500	34050
61600	34123
61700	34198
61800	34271
61900	34348
62000	34421
62100	34485
62200	34559
62300	34622
62400	34698
62500	34769
62600	34847
62700	34912
62800	34986
62900	35058
63000	35132
63100	35215
63200	35291
63300	35368
63400	35443
63500	35519
63600	35588
63700	35670
63800	35746
63900	35817
64000	35888
64100	35956
64200	36030
64300	36101
64400	36174
64500	36249
64600	36317
64700	36391
64800	36466
64900	36537
65000	36608
65100	36681
65200	36757
65300	36830
65400	36903
65500	36980
65600	37052
65700	37125
65800	37197
65900	37274
66000	37355
66100	37423
66200	37496
66300	37574
66400	37647
66500	37721
66600	37799
66700	37869
66800	37950
66900	38024
67000	38100
67100	38169
67200	38242
67300	38315
67400	38395
67500	38464
67600	38538
67700	38602
67800	38673
67900	38747
68000	38823
68100	38896
68200	38967
68300	39042
68400	39118
68500	39194
68600	39271
68700	39339
68800	39418
68900	39498
69000	39577
69100	39646
69200	39719
69300	39788
69400	39864
69500	39939
69600	40014
69700	40085
69800	40164
69900	40235
70000	40315
70100	40384
70200	40461
70300	40533
70400	40611
70500	40691
70600	40761
70700	40841
70800	40921
70900	40995
71000	41071
71100	41148
71200	41220
71300	41294
71400	41365
71500	41447
71600	41514
71700	41589
71800	41663
71900	41728
72000	41804
72100	41879
72200	41956
72300	42031
72400	42105
72500	42177
72600	42250
72700	42327
72800	42398
72900	42473
73000	42551
73100	42631
73200	42702
73300	42768
73400	42841
73500	42906
73600	42975
73700	43047
73800	43116
73900	43188
74000	43261
74100	43336
74200	43408
74300	43484
74400	43559
74500	43634
74600	43706
74700	43770
74800	43847
74900	43928
75000	44008
75100	44083
75200	44158
75300	44225
75400	44294
75500	44372
75600	44448
75700	44525
75800	44603
75900	44677
76000	44747
76100	44828
76200	44900
76300	44980
76400	45051
76500	45128
76600	45206
76700	45274
76800	45354
76900	45429
77000	45504
77100	45581
77200	45663
77300	45739
77400	45816
77500	45891
77600	45967
77700	46045
77800	46119
77900	46197
78000	46278
78100	46361
78200	46428
78300	46504
78400	46579
78500	46659
78600	46730
78700	46804
78800	46879
78900	46947
79000	47019
79100	47094
79200	47173
79300	47248
79400	47327
79500	47407
79600	47477
79700	47552
79800	47628
79900	47706
80000	47787
80100	47859
80200	47930
80300	48002
80400	48084
80500	48162
80600	48238
80700	48313
80800	48383
80900	48468
81000	48537
81100	48614
81200	48685
81300	48764
81400	48838
81500	48914
81600	48992
81700	49062
81800	49138
81900	49219
82000	49294
82100	49371
82200	49448
82300	49526
82400	49604
82500	49672
82600	49745
82700	49818
82800	49894
82900	49972
83000	50057
83100	50132
83200	50204
83300	50274
83400	50345
83500	50417
83600	50496
83700	50571
83800	50642
83900	50720
84000	50795
84100	50869
84200	50936
84300	51014
84400	51086
84500	51164
84600	51237
84700	51311
84800	51393
84900	51465
85000	51541
85100	51617
85200	51692
85300	51772
85400	51838
85500	51915
85600	51987
85700	52068
85800	52141
85900	52218
86000	52294
86100	52370
86200	52443
86300	52523
86400	52587
86500	52661
86600	52739
86700	52806
86800	52884
86900	52959
87000	53031
87100	53098
87200	53169
87300	53244
87400	53316
87500	53384
87600	53463
87700	53535
87800	53613
87900	53690
88000	53765
88100	53841
88200	53912
88300	53994
88400	54074
88500	54151
88600	54223
88700	54289
88800	54372
88900	54444
89000	54524
89100	54596
89200	54665
89300	54738
89400	54819
89500	54902
89600	54982
89700	55063
89800	55140
89900	55211
90000	55288
90100	55361
90200	55435
90300	55503
90400	55581
90500	55658
90600	55729
90700	55799
90800	55875
90900	55951
91000	56026
91100	56103
91200	56180
91300	56264
91400	56342
91500	56425
91600	56499
91700	56578
91800	56655
91900	56733
92000	56805
92100	56883
92200	56960
92300	57033
92400	57110
92500	57185
92600	57259
92700	57333
92800	57407
92900	57487
93000	57562
93100	57641
93200	57712
93300	57790
93400	57858
93500	57941
93600	58020
93700	58086
93800	58159
93900	58229
94000	58310
94100	58383
94200	58461
94300	58535
94400	58617
94500	58696
94600	58774
94700	58851
94800	58921
94900	58995
95000	59072
95100	59147
95200	59226
95300	59311
95400	59387
95500	59460
95600	59532
95700	59610
95800	59692
95900	59760
96000	59839
96100	59914
96200	59988
96300	60064
96400	60138
96500	60203
96600	60270
96700	60333
96800	60414
96900	60496
97000	60573
97100	60644
97200	60717
97300	60791
97400	60869
97500	60947
97600	61022
97700	61103
97800	61180
97900	61252
98000	61330
98100	61409
98200	61478
98300	61567
98400	61643
98500	61710
98600	61781
98700	61855
98800	61936
98900	62010
99000	62086
99100	62163
99200	62244
99300	62324
99400	62397
99500	62480
99600	62550
99700	62626
99800	62697
99900	62778
100000	62852


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,98,1,1
200,197,1,2
300,296,1,3
400,395,1,4
500,491,1,8
600,588,2,10
700,683,2,15
800,783,2,15
900,879,3,18
1000,976,3,21
1100,1069,3,28
1200,1159,5,36
1300,1251,5,44
1400,1342,6,52
1500,1426,7,67
1600,1516,9,75
1700,1607,9,84
1800,1697,9,94
1900,1790,10,100
2000,1881,11,108
2100,1971,12,117
2200,2053,15,132
2300,2144,16,140
2400,2226,20,154
2500,2314,21,165
2600,2399,23,178
2700,2483,24,193
2800,2570,27,203
2900,2657,28,215
3000,2735,32,233
3100,2818,34,248
3200,2901,36,263
3300,2985,39,276
3400,3073,40,287
3500,3158,42,300
3600,3239,44,317
3700,3321,45,334
3800,3400,48,352
3900,3478,51,371
4000,3551,57,392
4100,3635,61,404
4200,3712,64,424
4300,3788,70,442
4400,3867,72,461
4500,3940,75,485
4600,4012,78,510
4700,4087,81,532
4800,4159,87,554
4900,4229,92,579
5000,4295,94,611
5100,4368,99,633
5200,4436,104,660
5300,4515,106,679
5400,4590,114,696
5500,4650,119,731
5600,4720,124,756
5700,4794,126,780
5800,4864,131,805
5900,4935,135,830
6000,5007,137,856
6100,5081,142,877
6200,5151,143,906
6300,5214,151,935
6400,5283,155,962
6500,5348,160,992
6600,5409,162,1029
6700,5475,166,1059
6800,5546,170,1084
6900,5604,177,1119
7000,5669,181,1150
7100,5737,186,1177
7200,5799,192,1209
7300,5862,195,1243
7400,5929,199,1272
7500,5997,204,1299
7600,6054,214,1332
7700,6113,221,1366
7800,6172,228,1400
7900,6242,230,1428
8000,6312,233,1455
8100,6377,235,1488
8200,6433,237,1530
8300,6495,241,1564
8400,6549,247,1604
8500,6601,253,1646
8600,6665,257,1678
8700,6726,261,1713
8800,6782,265,1753
8900,6840,268,1792
9000,6899,275,1826
9100,6959,280,1861
9200,7012,286,1902
9300,7076,291,1933
9400,7132,297,1971
9500,7189,304,2007
9600,7245,307,2048
9700,7305,312,2083
9800,7364,322,2114
9900,7423,326,2151
10000,7482,329,2189
10100,7541,331,2228
10200,7590,337,2273
10300,7634,345,2321
10400,7693,354,2353
10500,7752,361,2387
10600,7804,365,2431
10700,7864,372,2464
10800,7923,378,2499
10900,7979,384,2537
11000,8023,390,2587
11100,8069,396,2635
11200,8118,405,2677
11300,8170,409,2721
11400,8210,419,2771
11500,8260,429,2811
11600,8308,435,2857
11700,8365,442,2893
11800,8414,449,2937
11900,8458,454,2988
12000,8503,462,3035
12100,8542,467,3091
12200,8586,471,3143
12300,8636,478,3186
12400,8691,487,3222
12500,8743,495,3262
12600,8792,502,3306
12700,8839,510,3351
12800,8885,515,3400
12900,8920,523,3457
13000,8971,533,3496
13100,9020,541,3539
13200,9062,552,3586
13300,9103,557,3640
13400,9154,563,3683
13500,9196,570,3734
13600,9239,581,3780
13700,9280,587,3833
13800,9316,594,3890
13900,9362,600,3938
14000,9396,611,3993
14100,9446,616,4038
14200,9482,625,4093
14300,9527,631,4142
14400,9572,639,4189
14500,9603,648,4249
14600,9649,654,4297
14700,9691,664,4345
14800,9726,675,4399
14900,9768,679,4453
15000,9813,691,4496
15100,9847,697,4556
15200,9889,704,4607
15300,9932,708,4660
15400,9967,716,4717
15500,10008,726,4766
15600,10045,733,4822
15700,10090,737,4873
15800,10133,742,4925
15900,10167,749,4984
16000,10209,757,5034
16100,10247,766,5087
16200,10287,776,5137
16300,10325,785,5190
16400,10363,793,5244
16500,10407,802,5291
16600,10440,809,5351
16700,10480,815,5405
16800,10512,824,5464
16900,10554,831,5515
17000,10596,839,5565
17100,10631,848,5621
17200,10669,856,5675
17300,10706,864,5730
17400,10738,873,5789
17500,10771,882,5847
17600,10805,889,5906
17700,10845,899,5956
17800,10876,910,6014
17900,10906,920,6074
18000,10943,926,6131
18100,10975,936,6189
18200,11004,943,6253
18300,11038,951,6311
18400,11075,961,6364
18500,11107,972,6421
18600,11140,983,6477
18700,11180,987,6533
18800,11220,997,6583
18900,11247,1011,6642
19000,11277,1019,6704
19100,11306,1028,6766
19200,11332,1035,6833
19300,11367,1042,6891
19400,11400,1047,6953
19500,11425,1057,7018
19600,11453,1069,7078
19700,11483,1075,7142
19800,11517,1085,7198
19900,11551,1094,7255
20000,11578,1100,7322
20100,11617,1108,7375
20200,11648,1117,7435
20300,11675,1123,7502
20400,11712,1133,7555
20500,11744,1142,7614
20600,11769,1156,7675
20700,11798,1163,7739
20800,11826,1169,7805
20900,11856,1185,7859
21000,11875,1195,7930
21100,11907,1202,7991
21200,11941,1209,8050
21300,11972,1216,8112
21400,12006,1228,8166
21500,12037,1235,8228
21600,12064,1245,8291
21700,12089,1256,8355
21800,12106,1269,8425
21900,12132,1278,8490
22000,12154,1284,8562
22100,12184,1295,8621
22200,12207,1304,8689
22300,12223,1317,8760
22400,12257,1326,8817
22500,12286,1334,8880
22600,12306,1346,8948
22700,12329,1355,9016
22800,12356,1363,9081
22900,12385,1373,9142
23000,12410,1383,9207
23100,12433,1392,9275
23200,12455,1403,9342
23300,12480,1408,9412
23400,12507,1416,9477
23500,12530,1423,9547
23600,12543,1429,9628
23700,12556,1444,9700
23800,12576,1451,9773
23900,12601,1460,9839
24000,12629,1471,9900
24100,12654,1479,9967
24200,12675,1490,10035
24300,12696,1503,10101
24400,12723,1510,10167
24500,12746,1521,10233
24600,12764,1536,10300
24700,12790,1546,10364
24800,12817,1558,10425
24900,12844,1569,10487
25000,12861,1578,10561
25100,12886,1586,10628
25200,12916,1595,10689
25300,12940,1606,10754
25400,12962,1619,10819
25500,12980,1625,10895
25600,12996,1634,10970
25700,13019,1642,11039
25800,13037,1655,11108
25900,13055,1663,11182
26000,13076,1674,11250
26100,13100,1681,11319
26200,13120,1694,11386
26300,13136,1708,11456
26400,13156,1716,11528
26500,13184,1728,11588
26600,13205,1736,11659
26700,13224,1740,11736
26800,13241,1753,11806
26900,13264,1765,11871
27000,13280,1777,11943
27100,13298,1789,12013
27200,13320,1802,12078
27300,13338,1811,12151
27400,13355,1823,12222
27500,13390,1831,12279
27600,13406,1841,12353
27700,13433,1850,12417
27800,13455,1859,12486
27900,13471,1870,12559
28000,13492,1881,12627
28100,13507,1895,12698
28200,13530,1905,12765
28300,13547,1914,12839
28400,13566,1926,12908
28500,13584,1941,12975
28600,13606,1952,13042
28700,13621,1965,13114
28800,13643,1977,13180
28900,13661,1989,13250
29000,13677,2000,13323
29100,13688,2014,13398
29200,13703,2028,13469
29300,13719,2038,13543
29400,13741,2046,13613
29500,13753,2052,13695
29600,13771,2058,13771
29700,13794,2070,13836
29800,13808,2079,13913
29900,13831,2084,13985
30000,13850,2091,14059
30100,13872,2099,14129
30200,13887,2109,14204
30300,13909,2120,14271
30400,13925,2129,14346
30500,13942,2141,14417
30600,13954,2157,14489
30700,13970,2165,14565
30800,13988,2178,14634
30900,13997,2189,14714
31000,14013,2194,14793
31100,14029,2206,14865
31200,14045,2223,14932
31300,14058,2227,15015
31400,14077,2236,15087
31500,14091,2248,15161
31600,14107,2253,15240
31700,14123,2265,15312
31800,14133,2275,15392
31900,14148,2284,15468
32000,14163,2297,15540
32100,14170,2314,15616
32200,14185,2324,15691
32300,14194,2329,15777
32400,14207,2341,15852
32500,14221,2354,15925
32600,14231,2362,16007
32700,14241,2369,16090
32800,14255,2383,16162
32900,14265,2393,16242
33000,14276,2410,16314
33100,14293,2420,16387
33200,14301,2428,16471
33300,14312,2441,16547
33400,14330,2457,16613
33500,14340,2471,16689
33600,14347,2481,16772
33700,14364,2491,16845
33800,14371,2499,16930
33900,14379,2510,17011
34000,14392,2518,17090
34100,14408,2532,17160
34200,14413,2548,17239
34300,14424,2558,17318
34400,14436,2569,17395
34500,14449,2574,17477
34600,14461,2589,17550
34700,14474,2604,17622
34800,14483,2609,17708
34900,14496,2623,17781
35000,14507,2630,17863
35100,14524,2639,17937
35200,14537,2647,18016
35300,14552,2660,18088
35400,14560,2677,18163
35500,14571,2690,18239
35600,14580,2704,18316
35700,14592,2715,18393
35800,14602,2726,18472
35900,14611,2738,18551
36000,14619,2748,18633
36100,14630,2762,18708
36200,14642,2774,18784
36300,14651,2786,18863
36400,14660,2795,18945
36500,14670,2807,19023
36600,14681,2818,19101
36700,14691,2827,19182
36800,14703,2832,19265
36900,14709,2845,19346
37000,14716,2858,19426
37100,14731,2868,19501
37200,14745,2874,19581
37300,14754,2890,19656
37400,14762,2903,19735
37500,14768,2914,19818
37600,14776,2924,19900
37700,14786,2937,19977
37800,14797,2943,20060
37900,14810,2950,20140
38000,14820,2960,20220
38100,14833,2976,20291
38200,14846,2989,20365
38300,14859,3002,20439
38400,14863,3011,20526
38500,14874,3025,20601
38600,14885,3037,20678
38700,14890,3049,20761
38800,14897,3061,20842
38900,14903,3070,20927
39000,14913,3085,21002
39100,14928,3100,21072
39200,14934,3107,21159
39300,14942,3115,21243
39400,14950,3126,21324
39500,14956,3138,21406
39600,14972,3146,21482
39700,14982,3165,21553
39800,14992,3175,21633
39900,15001,3192,21707
40000,15009,3205,21786
40100,15017,3222,21861
40200,15029,3235,21936
40300,15044,3247,22009
40400,15049,3258,22093
40500,15056,3270,22174
40600,15064,3283,22253
40700,15069,3293,22338
40800,15075,3303,22422
40900,15086,3310,22504
41000,15094,3323,22583
41100,15099,3332,22669
41200,15106,3343,22751
41300,15117,3358,22825
41400,15125,3370,22905
41500,15129,3380,22991
41600,15136,3394,23070
41700,15142,3409,23149
41800,15152,3413,23235
41900,15164,3425,23311
42000,15169,3437,23394
42100,15182,3454,23464
42200,15185,3465,23550
42300,15191,3474,23635
42400,15201,3482,23717
42500,15209,3492,23799
42600,15215,3504,23881
42700,15221,3519,23960
42800,15229,3528,24043
42900,15238,3543,24119
43000,15244,3550,24206
43100,15250,3563,24287
43200,15257,3577,24366
43300,15262,3588,24450
43400,15271,3607,24522
43500,15280,3619,24601
43600,15292,3633,24675
43700,15296,3643,24761
43800,15300,3651,24849
43900,15303,3665,24932
44000,15311,3673,25016
44100,15313,3684,25103
44200,15321,3698,25181
44300,15325,3708,25267
44400,15332,3720,25348
44500,15337,3732,25431
44600,15341,3747,25512
44700,15347,3761,25592
44800,15354,3773,25673
44900,15361,3784,25755
45000,15367,3796,25837
45100,15372,3808,25920
45200,15383,3820,25997
45300,15388,3828,26084
45400,15393,3843,26164
45500,15397,3858,26245
45600,15402,3862,26336
45700,15408,3873,26419
45800,15413,3883,26504
45900,15421,3893,26586
46000,15429,3907,26664
46100,15434,3920,26746
46200,15439,3933,26828
46300,15447,3938,26915
46400,15452,3947,27001
46500,15456,3957,27087
46600,15461,3968,27171
46700,15466,3980,27254
46800,15476,3987,27337
46900,15485,3999,27416
47000,15493,4009,27498
47100,15495,4019,27586
47200,15500,4031,27669
47300,15507,4046,27747
47400,15515,4057,27828
47500,15517,4068,27915
47600,15524,4080,27996
47700,15527,4092,28081
47800,15528,4108,28164
47900,15534,4117,28249
48000,15541,4130,28329
48100,15544,4143,28413
48200,15546,4158,28496
48300,15550,4165,28585
48400,15553,4177,28670
48500,15557,4194,28749
48600,15561,4206,28833
48700,15571,4212,28917
48800,15576,4225,28999
48900,15577,4235,29088
49000,15579,4248,29173
49100,15583,4257,29260
49200,15589,4272,29339
49300,15593,4284,29423
49400,15595,4298,29507
49500,15600,4309,29591
49600,15606,4320,29674
49700,15612,4334,29754
49800,15615,4341,29844
49900,15619,4358,29923
50000,15625,4370,30005
50100,15629,4382,30089
50200,15634,4390,30176
50300,15635,4398,30267
50400,15639,4405,30356
50500,15645,4418,30437
50600,15649,4430,30521
50700,15654,4444,30602
50800,15659,4457,30684
50900,15662,4471,30767
51000,15667,4479,30854
51100,15670,4495,30935
51200,15674,4506,31020
51300,15679,4517,31104
51400,15689,4533,31178
51500,15694,4540,31266
51600,15701,4551,31348
51700,15707,4563,31430
51800,15709,4572,31519
51900,15713,4587,31600
52000,15717,4601,31682
52100,15721,4611,31768
52200,15723,4619,31858
52300,15725,4627,31948
52400,15728,4647,32025
52500,15735,4661,32104
52600,15737,4675,32188
52700,15743,4691,32266
52800,15746,4701,32353
52900,15747,4708,32445
53000,15752,4716,32532
53100,15757,4730,32613
53200,15759,4749,32692
53300,15761,4758,32781
53400,15767,4766,32867
53500,15770,4772,32958
53600,15772,4783,33045
53700,15774,4791,33135
53800,15777,4803,33220
53900,15778,4815,33307
54000,15781,4825,33394
54100,15788,4833,33479
54200,15791,4844,33565
54300,15796,4856,33648
54400,15799,4870,33731
54500,15800,4878,33822
54600,15802,4892,33906
54700,15806,4901,33993
54800,15811,4912,34077
54900,15817,4924,34159
55000,15819,4937,34244
55100,15821,4949,34330
55200,15823,4957,34420
55300,15827,4970,34503
55400,15833,4979,34588
55500,15837,4994,34669
55600,15841,5007,34752
55700,15844,5014,34842
55800,15846,5028,34926
55900,15848,5039,35013
56000,15852,5057,35091
56100,15852,5067,35181
56200,15858,5073,35269
56300,15861,5085,35354
56400,15865,5093,35442
56500,15871,5102,35527
56600,15874,5118,35608
56700,15874,5129,35697
56800,15878,5138,35784
56900,15880,5152,35868
57000,15882,5161,35957
57100,15886,5175,36039
57200,15889,5190,36121
57300,15891,5203,36206
57400,15894,5216,36290
57500,15897,5225,36378
57600,15901,5233,36466
57700,15907,5246,36547
57800,15909,5261,36630
57900,15914,5275,36711
58000,15915,5284,36801
58100,15919,5297,36884
58200,15922,5310,36968
58300,15925,5320,37055
58400,15930,5332,37138
58500,15934,5342,37224
58600,15936,5350,37314
58700,15940,5362,37398
58800,15942,5373,37485
58900,15950,5386,37564
59000,15953,5396,37651
59100,15958,5415,37727
59200,15960,5426,37814
59300,15961,5442,37897
59400,15963,5450,37987
59500,15966,5461,38073
59600,15967,5470,38163
59700,15972,5483,38245
59800,15974,5498,38328
59900,15976,5509,38415
60000,15977,5521,38502
60100,15980,5537,38583
60200,15980,5554,38666
60300,15983,5565,38752
60400,15986,5576,38838
60500,15988,5586,38926
60600,15991,5601,39008
60700,15995,5613,39092
60800,15996,5626,39178
60900,15998,5638,39264
61000,16000,5651,39349
61100,16004,5659,39437
61200,16004,5673,39523
61300,16006,5689,39605
61400,16006,5703,39691
61500,16009,5713,39778
61600,16014,5723,39863
61700,16020,5738,39942
61800,16024,5749,40027
61900,16024,5764,40112
62000,16025,5773,40202
62100,16029,5795,40276
62200,16033,5810,40357
62300,16037,5818,40445
62400,16039,5830,40531
62500,16041,5838,40621
62600,16044,5848,40708
62700,16046,5856,40798
62800,16046,5866,40888
62900,16047,5876,40977
63000,16049,5887,41064
63100,16051,5902,41147
63200,16056,5913,41231
63300,16060,5924,41316
63400,16062,5940,41398
63500,16063,5956,41481
63600,16064,5968,41568
63700,16066,5983,41651
63800,16067,5996,41737
63900,16068,6015,41817
64000,16070,6030,41900
64100,16073,6036,41991
64200,16074,6047,42079
64300,16075,6065,42160
64400,16077,6075,42248
64500,16079,6085,42336
64600,16082,6097,42421
64700,16084,6113,42503
64800,16084,6129,42587
64900,16086,6143,42671
65000,16088,6156,42756
65100,16088,6168,42844
65200,16091,6183,42926
65300,16094,6200,43006
65400,16098,6220,43082
65500,16101,6235,43164
65600,16103,6247,43250
65700,16105,6259,43336
65800,16106,6266,43428
65900,16107,6282,43511
66000,16109,6293,43598
66100,16113,6307,43680
66200,16114,6320,43766
66300,16115,6325,43860
66400,16118,6340,43942
66500,16118,6353,44029
66600,16120,6370,44110
66700,16120,6387,44193
66800,16123,6396,44281
66900,16123,6408,44369
67000,16123,6416,44461
67100,16124,6427,44549
67200,16124,6439,44637
67300,16124,6454,44722
67400,16128,6468,44804
67500,16130,6477,44893
67600,16132,6489,44979
67700,16134,6499,45067
67800,16135,6512,45153
67900,16136,6521,45243
68000,16136,6534,45330
68100,16137,6552,45411
68200,16138,6561,45501
68300,16139,6572,45589
68400,16140,6584,45676
68500,16142,6596,45762
68600,16147,6612,45841
68700,16148,6620,45932
68800,16149,6634,46017
68900,16150,6647,46103
69000,16151,6658,46191
69100,16152,6666,46282
69200,16154,6678,46368
69300,16156,6696,46448
69400,16157,6707,46536
69500,16158,6724,46618
69600,16159,6733,46708
69700,16161,6748,46791
69800,16165,6757,46878
69900,16166,6771,46963
70000,16169,6778,47053
70100,16171,6787,47142
70200,16172,6799,47229
70300,16173,6811,47316
70400,16175,6823,47402
70500,16178,6833,47489
70600,16178,6851,47571
70700,16180,6863,47657
70800,16180,6870,47750
70900,16180,6879,47841
71000,16180,6889,47931
71100,16180,6901,48019
71200,16182,6912,48106
71300,16182,6924,48194
71400,16182,6940,48278
71500,16183,6953,48364
71600,16188,6959,48453
71700,16190,6974,48536
71800,16191,6993,48616
71900,16193,7007,48700
72000,16193,7015,48792
72100,16193,7033,48874
72200,16195,7044,48961
72300,16197,7053,49050
72400,16198,7062,49140
72500,16199,7070,49231
72600,16203,7075,49322
72700,16204,7084,49412
72800,16205,7098,49497
72900,16205,7115,49580
73000,16207,7123,49670
73100,16208,7134,49758
73200,16210,7148,49842
73300,16211,7161,49928
73400,16211,7171,50018
73500,16212,7184,50104
73600,16213,7193,50194
73700,16217,7202,50281
73800,16217,7214,50369
73900,16218,7224,50458
74000,16220,7233,50547
74100,16221,7242,50637
74200,16222,7255,50723
74300,16223,7268,50809
74400,16223,7277,50900
74500,16225,7290,50985
74600,16227,7308,51065
74700,16228,7322,51150
74800,16228,7335,51237
74900,16228,7347,51325
75000,16231,7357,51412
75100,16231,7369,51500
75200,16231,7376,51593
75300,16233,7390,51677
75400,16234,7400,51766
75500,16234,7412,51854
75600,16235,7423,51942
75700,16236,7437,52027
75800,16237,7453,52110
75900,16240,7459,52201
76000,16242,7469,52289
76100,16243,7477,52380
76200,16243,7489,52468
76300,16244,7502,52554
76400,16245,7515,52640
76500,16245,7529,52726
76600,16246,7541,52813
76700,16246,7555,52899
76800,16246,7573,52981
76900,16246,7581,53073
77000,16247,7593,53160
77100,16249,7601,53250
77200,16250,7611,53339
77300,16250,7623,53427
77400,16251,7638,53511
77500,16251,7649,53600
77600,16253,7664,53683
77700,16253,7680,53767
77800,16254,7691,53855
77900,16255,7707,53938
78000,16257,7717,54026
78100,16258,7729,54113
78200,16258,7742,54200
78300,16258,7753,54289
78400,16258,7767,54375
78500,16258,7783,54459
78600,16260,7791,54549
78700,16261,7804,54635
78800,16263,7817,54720
78900,16263,7825,54812
79000,16263,7841,54896
79100,16264,7858,54978
79200,16265,7870,55065
79300,16266,7890,55144
79400,16266,7896,55238
79500,16266,7908,55326
79600,16266,7924,55410
79700,16268,7944,55488
79800,16269,7958,55573
79900,16269,7972,55659
80000,16269,7987,55744
80100,16270,7995,55835
80200,16271,8002,55927
80300,16271,8009,56020
80400,16272,8023,56105
80500,16274,8032,56194
80600,16275,8049,56276
80700,16277,8066,56357
80800,16277,8076,56447
80900,16279,8087,56534
81000,16279,8099,56622
81100,16279,8114,56707
81200,16279,8127,56794
81300,16279,8151,56870
81400,16279,8164,56957
81500,16279,8175,57046
81600,16279,8192,57129
81700,16279,8203,57218
81800,16280,8219,57301
81900,16281,8242,57377
82000,16282,8257,57461
82100,16283,8267,57550
82200,16284,8281,57635
82300,16284,8289,57727
82400,16284,8308,57808
82500,16284,8320,57896
82600,16284,8327,57989
82700,16284,8342,58074
82800,16286,8355,58159
82900,16286,8366,58248
83000,16287,8380,58333
83100,16287,8392,58421
83200,16288,8407,58505
83300,16289,8420,58591
83400,16290,8433,58677
83500,16290,8445,58765
83600,16291,8458,58851
83700,16291,8463,58946
83800,16291,8476,59033
83900,16291,8489,59120
84000,16293,8501,59206
84100,16294,8513,59293
84200,16295,8525,59380
84300,16295,8541,59464
84400,16295,8549,59556
84500,16295,8571,59634
84600,16295,8585,59720
84700,16295,8600,59805
84800,16295,8603,59902
84900,16296,8615,59989
85000,16296,8631,60073
85100,16296,8647,60157
85200,16296,8658,60246
85300,16296,8669,60335
85400,16296,8684,60420
85500,16296,8697,60507
85600,16297,8708,60595
85700,16299,8723,60678
85800,16300,8738,60762
85900,16300,8749,60851
86000,16300,8763,60937
86100,16301,8783,61016
86200,16302,8792,61106
86300,16302,8804,61194
86400,16302,8819,61279
86500,16302,8828,61370
86600,16302,8843,61455
86700,16302,8858,61540
86800,16302,8868,61630
86900,16302,8880,61718
87000,16303,8895,61802
87100,16304,8907,61889
87200,16304,8922,61974
87300,16305,8934,62061
87400,16305,8946,62149
87500,16305,8966,62229
87600,16306,8979,62315
87700,16306,8992,62402
87800,16308,9008,62484
87900,16309,9025,62566
88000,16309,9037,62654
88100,16309,9051,62740
88200,16309,9062,62829
88300,16309,9072,62919
88400,16309,9085,63006
88500,16309,9103,63088
88600,16309,9119,63172
88700,16311,9130,63259
88800,16311,9146,63343
88900,16312,9158,63430
89000,16312,9177,63511
89100,16312,9190,63598
89200,16313,9203,63684
89300,16313,9213,63774
89400,16313,9225,63862
89500,16313,9240,63947
89600,16313,9256,64031
89700,16314,9265,64121
89800,16314,9281,64205
89900,16315,9300,64285
90000,16316,9308,64376
90100,16316,9327,64457
90200,16317,9342,64541
90300,16317,9354,64629
90400,16317,9372,64711
90500,16318,9379,64803
90600,16320,9393,64887
90700,16320,9405,64975
90800,16320,9417,65063
90900,16320,9429,65151
91000,16320,9446,65234
91100,16321,9459,65320
91200,16321,9472,65407
91300,16321,9487,65492
91400,16321,9503,65576
91500,16321,9516,65663
91600,16321,9524,65755
91700,16321,9532,65847
91800,16322,9538,65940
91900,16322,9551,66027
92000,16322,9563,66115
92100,16322,9576,66202
92200,16324,9591,66285
92300,16324,9606,66370
92400,16324,9626,66450
92500,16324,9641,66535
92600,16324,9651,66625
92700,16324,9660,66716
92800,16324,9679,66797
92900,16324,9696,66880
93000,16325,9710,66965
93100,16326,9722,67052
93200,16326,9738,67136
93300,16326,9749,67225
93400,16326,9759,67315
93500,16326,9775,67399
93600,16327,9785,67488
93700,16327,9792,67581
93800,16327,9802,67671
93900,16327,9815,67758
94000,16327,9828,67845
94100,16327,9841,67932
94200,16328,9863,68009
94300,16328,9874,68098
94400,16331,9882,68187
94500,16331,9895,68274
94600,16332,9908,68360
94700,16332,9927,68441
94800,16333,9938,68529
94900,16333,9946,68621
95000,16334,9959,68707
95100,16334,9973,68793
95200,16335,9981,68884
95300,16336,9994,68970
95400,16337,10011,69052
95500,16337,10025,69138
95600,16338,10041,69221
95700,16338,10059,69303
95800,16339,10072,69389
95900,16339,10087,69474
96000,16339,10106,69555
96100,16339,10121,69640
96200,16340,10130,69730
96300,16340,10139,69821
96400,16341,10150,69909
96500,16341,10161,69998
96600,16341,10169,70090
96700,16341,10180,70179
96800,16342,10196,70262
96900,16342,10204,70354
97000,16342,10216,70442
97100,16342,10229,70529
97200,16342,10244,70614
97300,16342,10265,70693
97400,16342,10280,70778
97500,16342,10302,70856
97600,16342,10318,70940
97700,16342,10331,71027
97800,16342,10346,71112
97900,16342,10355,71203
98000,16343,10366,71291
98100,16345,10372,71383
98200,16345,10385,71470
98300,16345,10391,71564
98400,16345,10403,71652
98500,16346,10410,71744
98600,16346,10420,71834
98700,16346,10434,71920
98800,16346,10458,71996
98900,16346,10470,72084
99000,16346,10476,72178
99100,16346,10489,72265
99200,16346,10497,72357
99300,16346,10510,72444
99400,16347,10518,72535
99500,16347,10530,72623
99600,16347,10545,72708
99700,16347,10553,72800
99800,16347,10563,72890
99900,16347,10577,72976
100000,16347,10589,73064


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	1
300	1
400	1
500	1
600	2
700	2
800	2
900	3
1000	3
1100	3
1200	5
1300	5
1400	6
1500	7
1600	9
1700	9
1800	9
1900	10
2000	11
2100	12
2200	15
2300	16
2400	20
2500	21
2600	23
2700	24
2800	27
2900	28
3000	32
3100	34
3200	36
3300	39
3400	40
3500	42
3600	44
3700	45
3800	48
3900	51
4000	57
4100	61
4200	64
4300	70
4400	72
4500	75
4600	78
4700	81
4800	87
4900	92
5000	94
5100	99
5200	104
5300	106
5400	114
5500	119
5600	124
5700	126
5800	131
5900	135
6000	137
6100	142
6200	143
6300	151
6400	155
6500	160
6600	162
6700	166
6800	170
6900	177
7000	181
7100	186
7200	192
7300	195
7400	199
7500	204
7600	214
7700	221
7800	228
7900	230
8000	233
8100	235
8200	237
8300	241
8400	247
8500	253
8600	257
8700	261
8800	265
8900	268
9000	275
9100	280
9200	286
9300	291
9400	297
9500	304
9600	307
9700	312
9800	322
9900	326
10000	329
10100	331
10200	337
10300	345
10400	354
10500	361
10600	365
10700	372
10800	378
10900	384
11000	390
11100	396
11200	405
11300	409
11400	419
11500	429
11600	435
11700	442
11800	449
11900	454
12000	462
12100	467
12200	471
12300	478
12400	487
12500	495
12600	502
12700	510
12800	515
12900	523
13000	533
13100	541
13200	552
13300	557
13400	563
13500	570
13600	581
13700	587
13800	594
13900	600
14000	611
14100	616
14200	625
14300	631
14400	639
14500	648
14600	654
14700	664
14800	675
14900	679
15000	691
15100	697
15200	704
15300	708
15400	716
15500	726
15600	733
15700	737
15800	742
15900	749
16000	757
16100	766
16200	776
16300	785
16400	793
16500	802
16600	809
16700	815
16800	824
16900	831
17000	839
17100	848
17200	856
17300	864
17400	873
17500	882
17600	889
17700	899
17800	910
17900	920
18000	926
18100	936
18200	943
18300	951
18400	961
18500	972
18600	983
18700	987
18800	997
18900	1011
19000	1019
19100	1028
19200	1035
19300	1042
19400	1047
19500	1057
19600	1069
19700	1075
19800	1085
19900	1094
20000	1100
20100	1108
20200	1117
20300	1123
20400	1133
20500	1142
20600	1156
20700	1163
20800	1169
20900	1185
21000	1195
21100	1202
21200	1209
21300	1216
21400	1228
21500	1235
21600	1245
21700	1256
21800	1269
21900	1278
22000	1284
22100	1295
22200	1304
22300	1317
22400	1326
22500	1334
22600	1346
22700	1355
22800	1363
22900	1373
23000	1383
23100	1392
23200	1403
23300	1408
23400	1416
23500	1423
23600	1429
23700	1444
23800	1451
23900	1460
24000	1471
24100	1479
24200	1490
24300	1503
24400	1510
24500	1521
24600	1536
24700	1546
24800	1558
24900	1569
25000	1578
25100	1586
25200	1595
25300	1606
25400	1619
25500	1625
25600	1634
25700	1642
25800	1655
25900	1663
26000	1674
26100	1681
26200	1694
26300	1708
26400	1716
26500	1728
26600	1736
26700	1740
26800	1753
26900	1765
27000	1777
27100	1789
27200	1802
27300	1811
27400	1823
27500	1831
27600	1841
27700	1850
27800	1859
27900	1870
28000	1881
28100	1895
28200	1905
28300	1914
28400	1926
28500	1941
28600	1952
28700	1965
28800	1977
28900	1989
29000	2000
29100	2014
29200	2028
29300	2038
29400	2046
29500	2052
29600	2058
29700	2070
29800	2079
29900	2084
30000	2091
30100	2099
30200	2109
30300	2120
30400	2129
30500	2141
30600	2157
30700	2165
30800	2178
30900	2189
31000	2194
31100	2206
31200	2223
31300	2227
31400	2236
31500	2248
31600	2253
31700	2265
31800	2275
31900	2284
32000	2297
32100	2314
32200	2324
32300	2329
32400	2341
32500	2354
32600	2362
32700	2369
32800	2383
32900	2393
33000	2410
33100	2420
33200	2428
33300	2441
33400	2457
33500	2471
33600	2481
33700	2491
33800	2499
33900	2510
34000	2518
34100	2532
34200	2548
34300	2558
34400	2569
34500	2574
34600	2589
34700	2604
34800	2609
34900	2623
35000	2630
35100	2639
35200	2647
35300	2660
35400	2677
35500	2690
35600	2704
35700	2715
35800	2726
35900	2738
36000	2748
36100	2762
36200	2774
36300	2786
36400	2795
36500	2807
36600	2818
36700	2827
36800	2832
36900	2845
37000	2858
37100	2868
37200	2874
37300	2890
37400	2903
37500	2914
37600	2924
37700	2937
37800	2943
37900	2950
38000	2960
38100	2976
38200	2989
38300	3002
38400	3011
38500	3025
38600	3037
38700	3049
38800	3061
38900	3070
39000	3085
39100	3100
39200	3107
39300	3115
39400	3126
39500	3138
39600	3146
39700	3165
39800	3175
39900	3192
40000	3205
40100	3222
40200	3235
40300	3247
40400	3258
40500	3270
40600	3283
40700	3293
40800	3303
40900	3310
41000	3323
41100	3332
41200	3343
41300	3358
41400	3370
41500	3380
41600	3394
41700	3409
41800	3413
41900	3425
42000	3437
42100	3454
42200	3465
42300	3474
42400	3482
42500	3492
42600	3504
42700	3519
42800	3528
42900	3543
43000	3550
43100	3563
43200	3577
43300	3588
43400	3607
43500	3619
43600	3633
43700	3643
43800	3651
43900	3665
44000	3673
44100	3684
44200	3698
44300	3708
44400	3720
44500	3732
44600	3747
44700	3761
44800	3773
44900	3784
45000	3796
45100	3808
45200	3820
45300	3828
45400	3843
45500	3858
45600	3862
45700	3873
45800	3883
45900	3893
46000	3907
46100	3920
46200	3933
46300	3938
46400	3947
46500	3957
46600	3968
46700	3980
46800	3987
46900	3999
47000	4009
47100	4019
47200	4031
47300	4046
47400	4057
47500	4068
47600	4080
47700	4092
47800	4108
47900	4117
48000	4130
48100	4143
48200	4158
48300	4165
48400	4177
48500	4194
48600	4206
48700	4212
48800	4225
48900	4235
49000	4248
49100	4257
49200	4272
49300	4284
49400	4298
49500	4309
49600	4320
49700	4334
49800	4341
49900	4358
50000	4370
50100	4382
50200	4390
50300	4398
50400	4405
50500	4418
50600	4430
50700	4444
50800	4457
50900	4471
51000	4479
51100	4495
51200	4506
51300	4517
51400	4533
51500	4540
51600	4551
51700	4563
51800	4572
51900	4587
52000	4601
52100	4611
52200	4619
52300	4627
52400	4647
52500	4661
52600	4675
52700	4691
52800	4701
52900	4708
53000	4716
53100	4730
53200	4749
53300	4758
53400	4766
53500	4772
53600	4783
53700	4791
53800	4803
53900	4815
54000	4825
54100	4833
54200	4844
54300	4856
54400	4870
54500	4878
54600	4892
54700	4901
54800	4912
54900	4924
55000	4937
55100	4949
55200	4957
55300	4970
55400	4979
55500	4994
55600	5007
55700	5014
55800	5028
55900	5039
56000	5057
56100	5067
56200	5073
56300	5085
56400	5093
56500	5102
56600	5118
56700	5129
56800	5138
56900	5152
57000	5161
57100	5175
57200	5190
57300	5203
57400	5216
57500	5225
57600	5233
57700	5246
57800	5261
57900	5275
58000	5284
58100	5297
58200	5310
58300	5320
58400	5332
58500	5342
58600	5350
58700	5362
58800	5373
58900	5386
59000	5396
59100	5415
59200	5426
59300	5442
59400	5450
59500	5461
59600	5470
59700	5483
59800	5498
59900	5509
60000	5521
60100	5537
60200	5554
60300	5565
60400	5576
60500	5586
60600	5601
60700	5613
60800	5626
60900	5638
61000	5651
61100	5659
61200	5673
61300	5689
61400	5703
61500	5713
61600	5723
61700	5738
61800	5749
61900	5764
62000	5773
62100	5795
62200	5810
62300	5818
62400	5830
62500	5838
62600	5848
62700	5856
62800	5866
62900	5876
63000	5887
63100	5902
63200	5913
63300	5924
63400	5940
63500	5956
63600	5968
63700	5983
63800	5996
63900	6015
64000	6030
64100	6036
64200	6047
64300	6065
64400	6075
64500	6085
64600	6097
64700	6113
64800	6129
64900	6143
65000	6156
65100	6168
65200	6183
65300	6200
65400	6220
65500	6235
65600	6247
65700	6259
65800	6266
65900	6282
66000	6293
66100	6307
66200	6320
66300	6325
66400	6340
66500	6353
66600	6370
66700	6387
66800	6396
66900	6408
67000	6416
67100	6427
67200	6439
67300	6454
67400	6468
67500	6477
67600	6489
67700	6499
67800	6512
67900	6521
68000	6534
68100	6552
68200	6561
68300	6572
68400	6584
68500	6596
68600	6612
68700	6620
68800	6634
68900	6647
69000	6658
69100	6666
69200	6678
69300	6696
69400	6707
69500	6724
69600	6733
69700	6748
69800	6757
69900	6771
70000	6778
70100	6787
70200	6799
70300	6811
70400	6823
70500	6833
70600	6851
70700	6863
70800	6870
70900	6879
71000	6889
71100	6901
71200	6912
71300	6924
71400	6940
71500	6953
71600	6959
71700	6974
71800	6993
71900	7007
72000	7015
72100	7033
72200	7044
72300	7053
72400	7062
72500	7070
72600	7075
72700	7084
72800	7098
72900	7115
73000	7123
73100	7134
73200	7148
73300	7161
73400	7171
73500	7184
73600	7193
73700	7202
73800	7214
73900	7224
74000	7233
74100	7242
74200	7255
74300	7268
74400	7277
74500	7290
74600	7308
74700	7322
74800	7335
74900	7347
75000	7357
75100	7369
75200	7376
75300	7390
75400	7400
75500	7412
75600	7423
75700	7437
75800	7453
75900	7459
76000	7469
76100	7477
76200	7489
76300	7502
76400	7515
76500	7529
76600	7541
76700	7555
76800	7573
76900	7581
77000	7593
77100	7601
77200	7611
77300	7623
77400	7638
77500	7649
77600	7664
77700	7680
77800	7691
77900	7707
78000	7717
78100	7729
78200	7742
78300	7753
78400	7767
78500	7783
78600	7791
78700	7804
78800	7817
78900	7825
79000	7841
79100	7858
79200	7870
79300	7890
79400	7896
79500	7908
79600	7924
79700	7944
79800	7958
79900	7972
80000	7987
80100	7995
80200	8002
80300	8009
80400	8023
80500	8032
80600	8049
80700	8066
80800	8076
80900	8087
81000	8099
81100	8114
81200	8127
81300	8151
81400	8164
81500	8175
81600	8192
81700	8203
81800	8219
81900	8242
82000	8257
82100	8267
82200	8281
82300	8289
82400	8308
82500	8320
82600	8327
82700	8342
82800	8355
82900	8366
83000	8380
83100	8392
83200	8407
83300	8420
83400	8433
83500	8445
83600	8458
83700	8463
83800	8476
83900	8489
84000	8501
84100	8513
84200	8525
84300	8541
84400	8549
84500	8571
84600	8585
84700	8600
84800	8603
84900	8615
85000	8631
85100	8647
85200	8658
85300	8669
85400	8684
85500	8697
85600	8708
85700	8723
85800	8738
85900	8749
86000	8763
86100	8783
86200	8792
86300	8804
86400	8819
86500	8828
86600	8843
86700	8858
86800	8868
86900	8880
87000	8895
87100	8907
87200	8922
87300	8934
87400	8946
87500	8966
87600	8979
87700	8992
87800	9008
87900	9025
88000	9037
88100	9051
88200	9062
88300	9072
88400	9085
88500	9103
88600	9119
88700	9130
88800	9146
88900	9158
89000	9177
89100	9190
89200	9203
89300	9213
89400	9225
89500	9240
89600	9256
89700	9265
89800	9281
89900	9300
90000	9308
90100	9327
90200	9342
90300	9354
90400	9372
90500	9379
90600	9393
90700	9405
90800	9417
90900	9429
91000	9446
91100	9459
91200	9472
91300	9487
91400	9503
91500	9516
91600	9524
91700	9532
91800	9538
91900	9551
92000	9563
92100	9576
92200	9591
92300	9606
92400	9626
92500	9641
92600	9651
92700	9660
92800	9679
92900	9696
93000	9710
93100	9722
93200	9738
93300	9749
93400	9759
93500	9775
93600	9785
93700	9792
93800	9802
93900	9815
94000	9828
94100	9841
94200	9863
94300	9874
94400	9882
94500	9895
94600	9908
94700	9927
94800	9938
94900	9946
95000	9959
95100	9973
95200	9981
95300	9994
95400	10011
95500	10025
95600	10041
95700	10059
95800	10072
95900	10087
96000	10106
96100	10121
96200	10130
96300	10139
96400	10150
96500	10161
96600	10169
96700	10180
96800	10196
96900	10204
97000	10216
97100	10229
97200	10244
97300	10265
97400	10280
97500	10302
97600	10318
97700	10331
97800	10346
97900	10355
98000	10366
98100	10372
98200	10385
98300	10391
98400	10403
98500	10410
98600	10420
98700	10434
98800	10458
98900	10470
99000	10476
99100	10489
99200	10497
99300	10510
99400	10518
99500	10530
99600	10545
99700	10553
99800	10563
99900	10577
100000	10589


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	98
200	197
300	296
400	395
500	491
600	588
700	683
800	783
900	879
1000	976
1100	1069
1200	1159
1300	1251
1400	1342
1500	1426
1600	1516
1700	1607
1800	1697
1900	1790
2000	1881
2100	1971
2200	2053
2300	2144
2400	2226
2500	2314
2600	2399
2700	2483
2800	2570
2900	2657
3000	2735
3100	2818
3200	2901
3300	2985
3400	3073
3500	3158
3600	3239
3700	3321
3800	3400
3900	3478
4000	3551
4100	3635
4200	3712
4300	3788
4400	3867
4500	3940
4600	4012
4700	4087
4800	4159
4900	4229
5000	4295
5100	4368
5200	4436
5300	4515
5400	4590
5500	4650
5600	4720
5700	4794
5800	4864
5900	4935
6000	5007
6100	5081
6200	5151
6300	5214
6400	5283
6500	5348
6600	5409
6700	5475
6800	5546
6900	5604
7000	5669
7100	5737
7200	5799
7300	5862
7400	5929
7500	5997
7600	6054
7700	6113
7800	6172
7900	6242
8000	6312
8100	6377
8200	6433
8300	6495
8400	6549
8500	6601
8600	6665
8700	6726
8800	6782
8900	6840
9000	6899
9100	6959
9200	7012
9300	7076
9400	7132
9500	7189
9600	7245
9700	7305
9800	7364
9900	7423
10000	7482
10100	7541
10200	7590
10300	7634
10400	7693
10500	7752
10600	7804
10700	7864
10800	7923
10900	7979
11000	8023
11100	8069
11200	8118
11300	8170
11400	8210
11500	8260
11600	8308
11700	8365
11800	8414
11900	8458
12000	8503
12100	8542
12200	8586
12300	8636
12400	8691
12500	8743
12600	8792
12700	8839
12800	8885
12900	8920
13000	8971
13100	9020
13200	9062
13300	9103
13400	9154
13500	9196
13600	9239
13700	9280
13800	9316
13900	9362
14000	9396
14100	9446
14200	9482
14300	9527
14400	9572
14500	9603
14600	9649
14700	9691
14800	9726
14900	9768
15000	9813
15100	9847
15200	9889
15300	9932
15400	9967
15500	10008
15600	10045
15700	10090
15800	10133
15900	10167
16000	10209
16100	10247
16200	10287
16300	10325
16400	10363
16500	10407
16600	10440
16700	10480
16800	10512
16900	10554
17000	10596
17100	10631
17200	10669
17300	10706
17400	10738
17500	10771
17600	10805
17700	10845
17800	10876
17900	10906
18000	10943
18100	10975
18200	11004
18300	11038
18400	11075
18500	11107
18600	11140
18700	11180
18800	11220
18900	11247
19000	11277
19100	11306
19200	11332
19300	11367
19400	11400
19500	11425
19600	11453
19700	11483
19800	11517
19900	11551
20000	11578
20100	11617
20200	11648
20300	11675
20400	11712
20500	11744
20600	11769
20700	11798
20800	11826
20900	11856
21000	11875
21100	11907
21200	11941
21300	11972
21400	12006
21500	12037
21600	12064
21700	12089
21800	12106
21900	12132
22000	12154
22100	12184
22200	12207
22300	12223
22400	12257
22500	12286
22600	12306
22700	12329
22800	12356
22900	12385
23000	12410
23100	12433
23200	12455
23300	12480
23400	12507
23500	12530
23600	12543
23700	12556
23800	12576
23900	12601
24000	12629
24100	12654
24200	12675
24300	12696
24400	12723
24500	12746
24600	12764
24700	12790
24800	12817
24900	12844
25000	12861
25100	12886
25200	12916
25300	12940
25400	12962
25500	12980
25600	12996
25700	13019
25800	13037
25900	13055
26000	13076
26100	13100
26200	13120
26300	13136
26400	13156
26500	13184
26600	13205
26700	13224
26800	13241
26900	13264
27000	13280
27100	13298
27200	13320
27300	13338
27400	13355
27500	13390
27600	13406
27700	13433
27800	13455
27900	13471
28000	13492
28100	13507
28200	13530
28300	13547
28400	13566
28500	13584
28600	13606
28700	13621
28800	13643
28900	13661
29000	13677
29100	13688
29200	13703
29300	13719
29400	13741
29500	13753
29600	13771
29700	13794
29800	13808
29900	13831
30000	13850
30100	13872
30200	13887
30300	13909
30400	13925
30500	13942
30600	13954
30700	13970
30800	13988
30900	13997
31000	14013
31100	14029
31200	14045
31300	14058
31400	14077
31500	14091
31600	14107
31700	14123
31800	14133
31900	14148
32000	14163
32100	14170
32200	14185
32300	14194
32400	14207
32500	14221
32600	14231
32700	14241
32800	14255
32900	14265
33000	14276
33100	14293
33200	14301
33300	14312
33400	14330
33500	14340
33600	14347
33700	14364
33800	14371
33900	14379
34000	14392
34100	14408
34200	14413
34300	14424
34400	14436
34500	14449
34600	14461
34700	14474
34800	14483
34900	14496
35000	14507
35100	14524
35200	14537
35300	14552
35400	14560
35500	14571
35600	14580
35700	14592
35800	14602
35900	14611
36000	14619
36100	14630
36200	14642
36300	14651
36400	14660
36500	14670
36600	14681
36700	14691
36800	14703
36900	14709
37000	14716
37100	14731
37200	14745
37300	14754
37400	14762
37500	14768
37600	14776
37700	14786
37800	14797
37900	14810
38000	14820
38100	14833
38200	14846
38300	14859
38400	14863
38500	14874
38600	14885
38700	14890
38800	14897
38900	14903
39000	14913
39100	14928
39200	14934
39300	14942
39400	14950
39500	14956
39600	14972
39700	14982
39800	14992
39900	15001
40000	15009
40100	15017
40200	15029
40300	15044
40400	15049
40500	15056
40600	15064
40700	15069
40800	15075
40900	15086
41000	15094
41100	15099
41200	15106
41300	15117
41400	15125
41500	15129
41600	15136
41700	15142
41800	15152
41900	15164
42000	15169
42100	15182
42200	15185
42300	15191
42400	15201
42500	15209
42600	15215
42700	15221
42800	15229
42900	15238
43000	15244
43100	15250
43200	15257
43300	15262
43400	15271
43500	15280
43600	15292
43700	15296
43800	15300
43900	15303
44000	15311
44100	15313
44200	15321
44300	15325
44400	15332
44500	15337
44600	15341
44700	15347
44800	15354
44900	15361
45000	15367
45100	15372
45200	15383
45300	15388
45400	15393
45500	15397
45600	15402
45700	15408
45800	15413
45900	15421
46000	15429
46100	15434
46200	15439
46300	15447
46400	15452
46500	15456
46600	15461
46700	15466
46800	15476
46900	15485
47000	15493
47100	15495
47200	15500
47300	15507
47400	15515
47500	15517
47600	15524
47700	15527
47800	15528
47900	15534
48000	15541
48100	15544
48200	15546
48300	15550
48400	15553
48500	15557
48600	15561
48700	15571
48800	15576
48900	15577
49000	15579
49100	15583
49200	15589
49300	15593
49400	15595
49500	15600
49600	15606
49700	15612
49800	15615
49900	15619
50000	15625
50100	15629
50200	15634
50300	15635
50400	15639
50500	15645
50600	15649
50700	15654
50800	15659
50900	15662
51000	15667
51100	15670
51200	15674
51300	15679
51400	15689
51500	15694
51600	15701
51700	15707
51800	15709
51900	15713
52000	15717
52100	15721
52200	15723
52300	15725
52400	15728
52500	15735
52600	15737
52700	15743
52800	15746
52900	15747
53000	15752
53100	15757
53200	15759
53300	15761
53400	15767
53500	15770
53600	15772
53700	15774
53800	15777
53900	15778
54000	15781
54100	15788
54200	15791
54300	15796
54400	15799
54500	15800
54600	15802
54700	15806
54800	15811
54900	15817
55000	15819
55100	15821
55200	15823
55300	15827
55400	15833
55500	15837
55600	15841
55700	15844
55800	15846
55900	15848
56000	15852
56100	15852
56200	15858
56300	15861
56400	15865
56500	15871
56600	15874
56700	15874
56800	15878
56900	15880
57000	15882
57100	15886
57200	15889
57300	15891
57400	15894
57500	15897
57600	15901
57700	15907
57800	15909
57900	15914
58000	15915
58100	15919
58200	15922
58300	15925
58400	15930
58500	15934
58600	15936
58700	15940
58800	15942
58900	15950
59000	15953
59100	15958
59200	15960
59300	15961
59400	15963
59500	15966
59600	15967
59700	15972
59800	15974
59900	15976
60000	15977
60100	15980
60200	15980
60300	15983
60400	15986
60500	15988
60600	15991
60700	15995
60800	15996
60900	15998
61000	16000
61100	16004
61200	16004
61300	16006
61400	16006
61500	16009
61600	16014
61700	16020
61800	16024
61900	16024
62000	16025
62100	16029
62200	16033
62300	16037
62400	16039
62500	16041
62600	16044
62700	16046
62800	16046
62900	16047
63000	16049
63100	16051
63200	16056
63300	16060
63400	16062
63500	16063
63600	16064
63700	16066
63800	16067
63900	16068
64000	16070
64100	16073
64200	16074
64300	16075
64400	16077
64500	16079
64600	16082
64700	16084
64800	16084
64900	16086
65000	16088
65100	16088
65200	16091
65300	16094
65400	16098
65500	16101
65600	16103
65700	16105
65800	16106
65900	16107
66000	16109
66100	16113
66200	16114
66300	16115
66400	16118
66500	16118
66600	16120
66700	16120
66800	16123
66900	16123
67000	16123
67100	16124
67200	16124
67300	16124
67400	16128
67500	16130
67600	16132
67700	16134
67800	16135
67900	16136
68000	16136
68100	16137
68200	16138
68300	16139
68400	16140
68500	16142
68600	16147
68700	16148
68800	16149
68900	16150
69000	16151
69100	16152
69200	16154
69300	16156
69400	16157
69500	16158
69600	16159
69700	16161
69800	16165
69900	16166
70000	16169
70100	16171
70200	16172
70300	16173
70400	16175
70500	16178
70600	16178
70700	16180
70800	16180
70900	16180
71000	16180
71100	16180
71200	16182
71300	16182
71400	16182
71500	16183
71600	16188
71700	16190
71800	16191
71900	16193
72000	16193
72100	16193
72200	16195
72300	16197
72400	16198
72500	16199
72600	16203
72700	16204
72800	16205
72900	16205
73000	16207
73100	16208
73200	16210
73300	16211
73400	16211
73500	16212
73600	16213
73700	16217
73800	16217
73900	16218
74000	16220
74100	16221
74200	16222
74300	16223
74400	16223
74500	16225
74600	16227
74700	16228
74800	16228
74900	16228
75000	16231
75100	16231
75200	16231
75300	16233
75400	16234
75500	16234
75600	16235
75700	16236
75800	16237
75900	16240
76000	16242
76100	16243
76200	16243
76300	16244
76400	16245
76500	16245
76600	16246
76700	16246
76800	16246
76900	16246
77000	16247
77100	16249
77200	16250
77300	16250
77400	16251
77500	16251
77600	16253
77700	16253
77800	16254
77900	16255
78000	16257
78100	16258
78200	16258
78300	16258
78400	16258
78500	16258
78600	16260
78700	16261
78800	16263
78900	16263
79000	16263
79100	16264
79200	16265
79300	16266
79400	16266
79500	16266
79600	16266
79700	16268
79800	16269
79900	16269
80000	16269
80100	16270
80200	16271
80300	16271
80400	16272
80500	16274
80600	16275
80700	16277
80800	16277
80900	16279
81000	16279
81100	16279
81200	16279
81300	16279
81400	16279
81500	16279
81600	16279
81700	16279
81800	16280
81900	16281
82000	16282
82100	16283
82200	16284
82300	16284
82400	16284
82500	16284
82600	16284
82700	16284
82800	16286
82900	16286
83000	16287
83100	16287
83200	16288
83300	16289
83400	16290
83500	16290
83600	16291
83700	16291
83800	16291
83900	16291
84000	16293
84100	16294
84200	16295
84300	16295
84400	16295
84500	16295
84600	16295
84700	16295
84800	16295
84900	16296
85000	16296
85100	16296
85200	16296
85300	16296
85400	16296
85500	16296
85600	16297
85700	16299
85800	16300
85900	16300
86000	16300
86100	16301
86200	16302
86300	16302
86400	16302
86500	16302
86600	16302
86700	16302
86800	16302
86900	16302
87000	16303
87100	16304
87200	16304
87300	16305
87400	16305
87500	16305
87600	16306
87700	16306
87800	16308
87900	16309
88000	16309
88100	16309
88200	16309
88300	16309
88400	16309
88500	16309
88600	16309
88700	16311
88800	16311
88900	16312
89000	16312
89100	16312
89200	16313
89300	16313
89400	16313
89500	16313
89600	16313
89700	16314
89800	16314
89900	16315
90000	16316
90100	16316
90200	16317
90300	16317
90400	16317
90500	16318
90600	16320
90700	16320
90800	16320
90900	16320
91000	16320
91100	16321
91200	16321
91300	16321
91400	16321
91500	16321
91600	16321
91700	16321
91800	16322
91900	16322
92000	16322
92100	16322
92200	16324
92300	16324
92400	16324
92500	16324
92600	16324
92700	16324
92800	16324
92900	16324
93000	16325
93100	16326
93200	16326
93300	16326
93400	16326
93500	16326
93600	16327
93700	16327
93800	16327
93900	16327
94000	16327
94100	16327
94200	16328
94300	16328
94400	16331
94500	16331
94600	16332
94700	16332
94800	16333
94900	16333
95000	16334
95100	16334
95200	16335
95300	16336
95400	16337
95500	16337
95600	16338
95700	16338
95800	16339
95900	16339
96000	16339
96100	16339
96200	16340
96300	16340
96400	16341
96500	16341
96600	16341
96700	16341
96800	16342
96900	16342
97000	16342
97100	16342
97200	16342
97300	16342
97400	16342
97500	16342
97600	16342
97700	16342
97800	16342
97900	16342
98000	16343
98100	16345
98200	16345
98300	16345
98400	16345
98500	16346
98600	16346
98700	16346
98800	16346
98900	16346
99000	16346
99100	16346
99200	16346
99300	16346
99400	16347
99500	16347
99600	16347
99700	16347
99800	16347
99900	16347
100000	16347


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	2
300	3
400	4
500	8
600	10
700	15
800	15
900	18
1000	21
1100	28
1200	36
1300	44
1400	52
1500	67
1600	75
1700	84
1800	94
1900	100
2000	108
2100	117
2200	132
2300	140
2400	154
2500	165
2600	178
2700	193
2800	203
2900	215
3000	233
3100	248
3200	263
3300	276
3400	287
3500	300
3600	317
3700	334
3800	352
3900	371
4000	392
4100	404
4200	424
4300	442
4400	461
4500	485
4600	510
4700	532
4800	554
4900	579
5000	611
5100	633
5200	660
5300	679
5400	696
5500	731
5600	756
5700	780
5800	805
5900	830
6000	856
6100	877
6200	906
6300	935
6400	962
6500	992
6600	1029
6700	1059
6800	1084
6900	1119
7000	1150
7100	1177
7200	1209
7300	1243
7400	1272
7500	1299
7600	1332
7700	1366
7800	1400
7900	1428
8000	1455
8100	1488
8200	1530
8300	1564
8400	1604
8500	1646
8600	1678
8700	1713
8800	1753
8900	1792
9000	1826
9100	1861
9200	1902
9300	1933
9400	1971
9500	2007
9600	2048
9700	2083
9800	2114
9900	2151
10000	2189
10100	2228
10200	2273
10300	2321
10400	2353
10500	2387
10600	2431
10700	2464
10800	2499
10900	2537
11000	2587
11100	2635
11200	2677
11300	2721
11400	2771
11500	2811
11600	2857
11700	2893
11800	2937
11900	2988
12000	3035
12100	3091
12200	3143
12300	3186
12400	3222
12500	3262
12600	3306
12700	3351
12800	3400
12900	3457
13000	3496
13100	3539
13200	3586
13300	3640
13400	3683
13500	3734
13600	3780
13700	3833
13800	3890
13900	3938
14000	3993
14100	4038
14200	4093
14300	4142
14400	4189
14500	4249
14600	4297
14700	4345
14800	4399
14900	4453
15000	4496
15100	4556
15200	4607
15300	4660
15400	4717
15500	4766
15600	4822
15700	4873
15800	4925
15900	4984
16000	5034
16100	5087
16200	5137
16300	5190
16400	5244
16500	5291
16600	5351
16700	5405
16800	5464
16900	5515
17000	5565
17100	5621
17200	5675
17300	5730
17400	5789
17500	5847
17600	5906
17700	5956
17800	6014
17900	6074
18000	6131
18100	6189
18200	6253
18300	6311
18400	6364
18500	6421
18600	6477
18700	6533
18800	6583
18900	6642
19000	6704
19100	6766
19200	6833
19300	6891
19400	6953
19500	7018
19600	7078
19700	7142
19800	7198
19900	7255
20000	7322
20100	7375
20200	7435
20300	7502
20400	7555
20500	7614
20600	7675
20700	7739
20800	7805
20900	7859
21000	7930
21100	7991
21200	8050
21300	8112
21400	8166
21500	8228
21600	8291
21700	8355
21800	8425
21900	8490
22000	8562
22100	8621
22200	8689
22300	8760
22400	8817
22500	8880
22600	8948
22700	9016
22800	9081
22900	9142
23000	9207
23100	9275
23200	9342
23300	9412
23400	9477
23500	9547
23600	9628
23700	9700
23800	9773
23900	9839
24000	9900
24100	9967
24200	10035
24300	10101
24400	10167
24500	10233
24600	10300
24700	10364
24800	10425
24900	10487
25000	10561
25100	10628
25200	10689
25300	10754
25400	10819
25500	10895
25600	10970
25700	11039
25800	11108
25900	11182
26000	11250
26100	11319
26200	11386
26300	11456
26400	11528
26500	11588
26600	11659
26700	11736
26800	11806
26900	11871
27000	11943
27100	12013
27200	12078
27300	12151
27400	12222
27500	12279
27600	12353
27700	12417
27800	12486
27900	12559
28000	12627
28100	12698
28200	12765
28300	12839
28400	12908
28500	12975
28600	13042
28700	13114
28800	13180
28900	13250
29000	13323
29100	13398
29200	13469
29300	13543
29400	13613
29500	13695
29600	13771
29700	13836
29800	13913
29900	13985
30000	14059
30100	14129
30200	14204
30300	14271
30400	14346
30500	14417
30600	14489
30700	14565
30800	14634
30900	14714
31000	14793
31100	14865
31200	14932
31300	15015
31400	15087
31500	15161
31600	15240
31700	15312
31800	15392
31900	15468
32000	15540
32100	15616
32200	15691
32300	15777
32400	15852
32500	15925
32600	16007
32700	16090
32800	16162
32900	16242
33000	16314
33100	16387
33200	16471
33300	16547
33400	16613
33500	16689
33600	16772
33700	16845
33800	16930
33900	17011
34000	17090
34100	17160
34200	17239
34300	17318
34400	17395
34500	17477
34600	17550
34700	17622
34800	17708
34900	17781
35000	17863
35100	17937
35200	18016
35300	18088
35400	18163
35500	18239
35600	18316
35700	18393
35800	18472
35900	18551
36000	18633
36100	18708
36200	18784
36300	18863
36400	18945
36500	19023
36600	19101
36700	19182
36800	19265
36900	19346
37000	19426
37100	19501
37200	19581
37300	19656
37400	19735
37500	19818
37600	19900
37700	19977
37800	20060
37900	20140
38000	20220
38100	20291
38200	20365
38300	20439
38400	20526
38500	20601
38600	20678
38700	20761
38800	20842
38900	20927
39000	21002
39100	21072
39200	21159
39300	21243
39400	21324
39500	21406
39600	21482
39700	21553
39800	21633
39900	21707
40000	21786
40100	21861
40200	21936
40300	22009
40400	22093
40500	22174
40600	22253
40700	22338
40800	22422
40900	22504
41000	22583
41100	22669
41200	22751
41300	22825
41400	22905
41500	22991
41600	23070
41700	23149
41800	23235
41900	23311
42000	23394
42100	23464
42200	23550
42300	23635
42400	23717
42500	23799
42600	23881
42700	23960
42800	24043
42900	24119
43000	24206
43100	24287
43200	24366
43300	24450
43400	24522
43500	24601
43600	24675
43700	24761
43800	24849
43900	24932
44000	25016
44100	25103
44200	25181
44300	25267
44400	25348
44500	25431
44600	25512
44700	25592
44800	25673
44900	25755
45000	25837
45100	25920
45200	25997
45300	26084
45400	26164
45500	26245
45600	26336
45700	26419
45800	26504
45900	26586
46000	26664
46100	26746
46200	26828
46300	26915
46400	27001
46500	27087
46600	27171
46700	27254
46800	27337
46900	27416
47000	27498
47100	27586
47200	27669
47300	27747
47400	27828
47500	27915
47600	27996
47700	28081
47800	28164
47900	28249
48000	28329
48100	28413
48200	28496
48300	28585
48400	28670
48500	28749
48600	28833
48700	28917
48800	28999
48900	29088
49000	29173
49100	29260
49200	29339
49300	29423
49400	29507
49500	29591
49600	29674
49700	29754
49800	29844
49900	29923
50000	30005
50100	30089
50200	30176
50300	30267
50400	30356
50500	30437
50600	30521
50700	30602
50800	30684
50900	30767
51000	30854
51100	30935
51200	31020
51300	31104
51400	31178
51500	31266
51600	31348
51700	31430
51800	31519
51900	31600
52000	31682
52100	31768
52200	31858
52300	31948
52400	32025
52500	32104
52600	32188
52700	32266
52800	32353
52900	32445
53000	32532
53100	32613
53200	32692
53300	32781
53400	32867
53500	32958
53600	33045
53700	33135
53800	33220
53900	33307
54000	33394
54100	33479
54200	33565
54300	33648
54400	33731
54500	33822
54600	33906
54700	33993
54800	34077
54900	34159
55000	34244
55100	34330
55200	34420
55300	34503
55400	34588
55500	34669
55600	34752
55700	34842
55800	34926
55900	35013
56000	35091
56100	35181
56200	35269
56300	35354
56400	35442
56500	35527
56600	35608
56700	35697
56800	35784
56900	35868
57000	35957
57100	36039
57200	36121
57300	36206
57400	36290
57500	36378
57600	36466
57700	36547
57800	36630
57900	36711
58000	36801
58100	36884
58200	36968
58300	37055
58400	37138
58500	37224
58600	37314
58700	37398
58800	37485
58900	37564
59000	37651
59100	37727
59200	37814
59300	37897
59400	37987
59500	38073
59600	38163
59700	38245
59800	38328
59900	38415
60000	38502
60100	38583
60200	38666
60300	38752
60400	38838
60500	38926
60600	39008
60700	39092
60800	39178
60900	39264
61000	39349
61100	39437
61200	39523
61300	39605
61400	39691
61500	39778
61600	39863
61700	39942
61800	40027
61900	40112
62000	40202
62100	40276
62200	40357
62300	40445
62400	40531
62500	40621
62600	40708
62700	40798
62800	40888
62900	40977
63000	41064
63100	41147
63200	41231
63300	41316
63400	41398
63500	41481
63600	41568
63700	41651
63800	41737
63900	41817
64000	41900
64100	41991
64200	42079
64300	42160
64400	42248
64500	42336
64600	42421
64700	42503
64800	42587
64900	42671
65000	42756
65100	42844
65200	42926
65300	43006
65400	43082
65500	43164
65600	43250
65700	43336
65800	43428
65900	43511
66000	43598
66100	43680
66200	43766
66300	43860
66400	43942
66500	44029
66600	44110
66700	44193
66800	44281
66900	44369
67000	44461
67100	44549
67200	44637
67300	44722
67400	44804
67500	44893
67600	44979
67700	45067
67800	45153
67900	45243
68000	45330
68100	45411
68200	45501
68300	45589
68400	45676
68500	45762
68600	45841
68700	45932
68800	46017
68900	46103
69000	46191
69100	46282
69200	46368
69300	46448
69400	46536
69500	46618
69600	46708
69700	46791
69800	46878
69900	46963
70000	47053
70100	47142
70200	47229
70300	47316
70400	47402
70500	47489
70600	47571
70700	47657
70800	47750
70900	47841
71000	47931
71100	48019
71200	48106
71300	48194
71400	48278
71500	48364
71600	48453
71700	48536
71800	48616
71900	48700
72000	48792
72100	48874
72200	48961
72300	49050
72400	49140
72500	49231
72600	49322
72700	49412
72800	49497
72900	49580
73000	49670
73100	49758
73200	49842
73300	49928
73400	50018
73500	50104
73600	50194
73700	50281
73800	50369
73900	50458
74000	50547
74100	50637
74200	50723
74300	50809
74400	50900
74500	50985
74600	51065
74700	51150
74800	51237
74900	51325
75000	51412
75100	51500
75200	51593
75300	51677
75400	51766
75500	51854
75600	51942
75700	52027
75800	52110
75900	52201
76000	52289
76100	52380
76200	52468
76300	52554
76400	52640
76500	52726
76600	52813
76700	52899
76800	52981
76900	53073
77000	53160
77100	53250
77200	53339
77300	53427
77400	53511
77500	53600
77600	53683
77700	53767
77800	53855
77900	53938
78000	54026
78100	54113
78200	54200
78300	54289
78400	54375
78500	54459
78600	54549
78700	54635
78800	54720
78900	54812
79000	54896
79100	54978
79200	55065
79300	55144
79400	55238
79500	55326
79600	55410
79700	55488
79800	55573
79900	55659
80000	55744
80100	55835
80200	55927
80300	56020
80400	56105
80500	56194
80600	56276
80700	56357
80800	56447
80900	56534
81000	56622
81100	56707
81200	56794
81300	56870
81400	56957
81500	57046
81600	57129
81700	57218
81800	57301
81900	57377
82000	57461
82100	57550
82200	57635
82300	57727
82400	57808
82500	57896
82600	57989
82700	58074
82800	58159
82900	58248
83000	58333
83100	58421
83200	58505
83300	58591
83400	58677
83500	58765
83600	58851
83700	58946
83800	59033
83900	59120
84000	59206
84100	59293
84200	59380
84300	59464
84400	59556
84500	59634
84600	59720
84700	59805
84800	59902
84900	59989
85000	60073
85100	60157
85200	60246
85300	60335
85400	60420
85500	60507
85600	60595
85700	60678
85800	60762
85900	60851
86000	60937
86100	61016
86200	61106
86300	61194
86400	61279
86500	61370
86600	61455
86700	61540
86800	61630
86900	61718
87000	61802
87100	61889
87200	61974
87300	62061
87400	62149
87500	62229
87600	62315
87700	62402
87800	62484
87900	62566
88000	62654
88100	62740
88200	62829
88300	62919
88400	63006
88500	63088
88600	63172
88700	63259
88800	63343
88900	63430
89000	63511
89100	63598
89200	63684
89300	63774
89400	63862
89500	63947
89600	64031
89700	64121
89800	64205
89900	64285
90000	64376
90100	64457
90200	64541
90300	64629
90400	64711
90500	64803
90600	64887
90700	64975
90800	65063
90900	65151
91000	65234
91100	65320
91200	65407
91300	65492
91400	65576
91500	65663
91600	65755
91700	65847
91800	65940
91900	66027
92000	66115
92100	66202
92200	66285
92300	66370
92400	66450
92500	66535
92600	66625
92700	66716
92800	66797
92900	66880
93000	66965
93100	67052
93200	67136
93300	67225
93400	67315
93500	67399
93600	67488
93700	67581
93800	67671
93900	67758
94000	67845
94100	67932
94200	68009
94300	68098
94400	68187
94500	68274
94600	68360
94700	68441
94800	68529
94900	68621
95000	68707
95100	68793
95200	68884
95300	68970
95400	69052
95500	69138
95600	69221
95700	69303
95800	69389
95900	69474
96000	69555
96100	69640
96200	69730
96300	69821
96400	69909
96500	69998
96600	70090
96700	70179
96800	70262
96900	70354
97000	70442
97100	70529
97200	70614
97300	70693
97400	70778
97500	70856
97600	70940
97700	71027
97800	71112
97900	71203
98000	71291
98100	71383
98200	71470
98300	71564
98400	71652
98500	71744
98600	71834
98700	71920
98800	71996
98900	72084
99000	72178
99100	72265
99200	72357
99300	72444
99400	72535
99500	72623
99600	72708
99700	72800
99800	72890
99900	72976
100000	73064


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,397,0,3
500,493,0,7
600,590,0,10
700,685,0,15
800,780,0,20
900,876,0,24
1000,972,0,28
1100,1064,0,36
1200,1156,0,44
1300,1249,1,50
1400,1339,2,59
1500,1430,2,68
1600,1523,2,75
1700,1615,2,83
1800,1707,2,91
1900,1791,4,105
2000,1878,5,117
2100,1970,5,125
2200,2060,5,135
2300,2144,5,151
2400,2234,5,161
2500,2325,5,170
2600,2410,5,185
2700,2497,5,198
2800,2586,6,208
2900,2665,7,228
3000,2747,8,245
3100,2827,8,265
3200,2904,9,287
3300,2986,10,304
3400,3073,10,317
3500,3158,10,332
3600,3236,12,352
3700,3313,12,375
3800,3383,14,403
3900,3456,14,430
4000,3529,16,455
4100,3609,17,474
4200,3685,18,497
4300,3767,19,514
4400,3842,19,539
4500,3923,19,558
4600,3996,21,583
4700,4074,22,604
4800,4152,23,625
4900,4230,25,645
5000,4302,26,672
5100,4369,27,704
5200,4437,29,734
5300,4506,30,764
5400,4571,31,798
5500,4647,33,820
5600,4716,37,847
5700,4785,40,875
5800,4853,40,907
5900,4927,41,932
6000,4992,45,963
6100,5064,47,989
6200,5134,48,1018
6300,5201,49,1050
6400,5266,52,1082
6500,5338,53,1109
6600,5402,58,1140
6700,5475,59,1166
6800,5545,60,1195
6900,5610,63,1227
7000,5671,66,1263
7100,5739,68,1293
7200,5804,69,1327
7300,5870,72,1358
7400,5933,75,1392
7500,6000,75,1425
7600,6064,78,1458
7700,6131,80,1489
7800,6192,81,1527
7900,6254,82,1564
8000,6315,83,1602
8100,6373,85,1642
8200,6432,87,1681
8300,6494,90,1716
8400,6555,91,1754
8500,6613,94,1793
8600,6667,98,1835
8700,6724,101,1875
8800,6778,105,1917
8900,6833,108,1959
9000,6893,112,1995
9100,6949,112,2039
9200,7010,114,2076
9300,7073,116,2111
9400,7131,124,2145
9500,7178,126,2196
9600,7231,129,2240
9700,7284,130,2286
9800,7340,133,2327
9900,7395,135,2370
10000,7453,138,2409
10100,7515,140,2445
10200,7565,142,2493
10300,7622,146,2532
10400,7677,148,2575
10500,7728,155,2617
10600,7777,158,2665
10700,7825,162,2713
10800,7872,164,2764
10900,7925,170,2805
11000,7981,173,2846
11100,8037,177,2886
11200,8094,179,2927
11300,8138,184,2978
11400,8188,186,3026
11500,8228,190,3082
11600,8276,192,3132
11700,8327,196,3177
11800,8388,198,3214
11900,8434,201,3265
12000,8488,203,3309
12100,8547,205,3348
12200,8597,206,3397
12300,8638,209,3453
12400,8679,214,3507
12500,8723,214,3563
12600,8772,218,3610
12700,8815,221,3664
12800,8853,225,3722
12900,8900,229,3771
13000,8953,233,3814
13100,8985,236,3879
13200,9034,237,3929
13300,9084,240,3976
13400,9119,243,4038
13500,9160,246,4094
13600,9203,251,4146
13700,9239,254,4207
13800,9280,255,4265
13900,9331,257,4312
14000,9366,260,4374
14100,9415,263,4422
14200,9464,267,4469
14300,9501,272,4527
14400,9543,275,4582
14500,9586,281,4633
14600,9628,283,4689
14700,9669,285,4746
14800,9708,286,4806
14900,9742,289,4869
15000,9786,290,4924
15100,9827,293,4980
15200,9867,294,5039
15300,9900,297,5103
15400,9944,303,5153
15500,9985,307,5208
15600,10032,310,5258
15700,10071,312,5317
15800,10110,315,5375
15900,10145,316,5439
16000,10178,318,5504
16100,10226,322,5552
16200,10262,325,5613
16300,10305,326,5669
16400,10345,333,5722
16500,10379,339,5782
16600,10417,341,5842
16700,10455,346,5899
16800,10494,350,5956
16900,10531,354,6015
17000,10576,357,6067
17100,10608,359,6133
17200,10650,360,6190
17300,10688,361,6251
17400,10722,362,6316
17500,10755,362,6383
17600,10783,368,6449
17700,10819,372,6509
17800,10854,376,6570
17900,10896,381,6623
18000,10931,385,6684
18100,10966,389,6745
18200,10997,393,6810
18300,11030,395,6875
18400,11055,398,6947
18500,11087,402,7011
18600,11127,408,7065
18700,11159,416,7125
18800,11197,421,7182
18900,11232,422,7246
19000,11266,427,7307
19100,11297,430,7373
19200,11337,434,7429
19300,11366,441,7493
19400,11395,446,7559
19500,11427,448,7625
19600,11458,455,7687
19700,11484,460,7756
19800,11508,466,7826
19900,11533,469,7898
20000,11561,471,7968
20100,11593,479,8028
20200,11625,485,8090
20300,11652,488,8160
20400,11672,493,8235
20500,11698,498,8304
20600,11724,502,8374
20700,11752,505,8443
20800,11775,507,8518
20900,11804,511,8585
21000,11836,516,8648
21100,11864,519,8717
21200,11887,527,8786
21300,11922,533,8845
21400,11944,536,8920
21500,11966,538,8996
21600,11990,542,9068
21700,12016,547,9137
21800,12042,552,9206
21900,12069,557,9274
22000,12100,559,9341
22100,12130,562,9408
22200,12155,568,9477
22300,12185,575,9540
22400,12213,579,9608
22500,12239,583,9678
22600,12263,584,9753
22700,12285,589,9826
22800,12302,595,9903
22900,12333,596,9971
23000,12361,600,10039
23100,12388,606,10106
23200,12409,613,10178
23300,12434,617,10249
23400,12462,619,10319
23500,12484,624,10392
23600,12509,627,10464
23700,12540,633,10527
23800,12566,638,10596
23900,12590,644,10666
24000,12611,652,10737
24100,12632,656,10812
24200,12656,660,10884
24300,12682,665,10953
24400,12707,671,11022
24500,12731,673,11096
24600,12760,677,11163
24700,12782,681,11237
24800,12799,684,11317
24900,12826,688,11386
25000,12848,695,11457
25100,12868,700,11532
25200,12894,703,11603
25300,12914,711,11675
25400,12931,718,11751
25500,12955,724,11821
25600,12977,728,11895
25700,12996,735,11969
25800,13022,741,12037
25900,13041,747,12112
26000,13058,750,12192
26100,13075,751,12274
26200,13091,759,12350
26300,13116,764,12420
26400,13134,765,12501
26500,13160,775,12565
26600,13184,782,12634
26700,13205,784,12711
26800,13228,788,12784
26900,13245,796,12859
27000,13263,801,12936
27100,13287,808,13005
27200,13304,814,13082
27300,13324,823,13153
27400,13348,829,13223
27500,13366,832,13302
27600,13396,836,13368
27700,13405,837,13458
27800,13417,845,13538
27900,13436,848,13616
28000,13455,855,13690
28100,13476,860,13764
28200,13501,870,13829
28300,13521,874,13905
28400,13540,881,13979
28500,13565,890,14045
28600,13580,895,14125
28700,13600,901,14199
28800,13619,904,14277
28900,13638,907,14355
29000,13658,911,14431
29100,13673,918,14509
29200,13696,923,14581
29300,13719,927,14654
29400,13732,932,14736
29500,13757,934,14809
29600,13771,939,14890
29700,13795,940,14965
29800,13809,945,15046
29900,13818,949,15133
30000,13840,955,15205
30100,13856,960,15284
30200,13872,965,15363
30300,13891,967,15442
30400,13905,970,15525
30500,13922,975,15603
30600,13931,982,15687
30700,13947,988,15765
30800,13955,995,15850
30900,13970,1002,15928
31000,13984,1007,16009
31100,13991,1014,16095
31200,14002,1021,16177
31300,14018,1026,16256
31400,14033,1031,16336
31500,14046,1036,16418
31600,14058,1041,16501
31700,14073,1044,16583
31800,14088,1052,16660
31900,14105,1057,16738
32000,14124,1065,16811
32100,14141,1068,16891
32200,14151,1075,16974
32300,14163,1078,17059
32400,14177,1080,17143
32500,14193,1084,17223
32600,14216,1088,17296
32700,14227,1094,17379
32800,14241,1100,17459
32900,14253,1104,17543
33000,14262,1111,17627
33100,14278,1114,17708
33200,14291,1117,17792
33300,14306,1124,17870
33400,14318,1132,17950
33500,14333,1138,18029
33600,14342,1145,18113
33700,14351,1153,18196
33800,14367,1158,18275
33900,14374,1165,18361
34000,14393,1167,18440
34100,14400,1171,18529
34200,14418,1177,18605
34300,14431,1180,18689
34400,14441,1182,18777
34500,14452,1187,18861
34600,14460,1191,18949
34700,14469,1197,19034
34800,14483,1204,19113
34900,14498,1210,19192
35000,14509,1215,19276
35100,14519,1223,19358
35200,14527,1228,19445
35300,14541,1232,19527
35400,14552,1239,19609
35500,14560,1245,19695
35600,14567,1249,19784
35700,14582,1255,19863
35800,14592,1260,19948
35900,14600,1266,20034
36000,14608,1272,20120
36100,14615,1277,20208
36200,14622,1281,20297
36300,14632,1287,20381
36400,14641,1294,20465
36500,14660,1300,20540
36600,14674,1305,20621
36700,14692,1309,20699
36800,14702,1314,20784
36900,14712,1323,20865
37000,14723,1328,20949
37100,14730,1332,21038
37200,14739,1338,21123
37300,14749,1340,21211
37400,14758,1346,21296
37500,14766,1353,21381
37600,14779,1358,21463
37700,14790,1366,21544
37800,14798,1371,21631
37900,14804,1379,21717
38000,14816,1382,21802
38100,14828,1387,21885
38200,14842,1391,21967
38300,14851,1391,22058
38400,14856,1397,22147
38500,14864,1406,22230
38600,14874,1407,22319
38700,14882,1412,22406
38800,14893,1415,22492
38900,14903,1423,22574
39000,14912,1430,22658
39100,14922,1433,22745
39200,14932,1439,22829
39300,14943,1442,22915
39400,14951,1445,23004
39500,14959,1454,23087
39600,14965,1462,23173
39700,14976,1469,23255
39800,14988,1476,23336
39900,14999,1480,23421
40000,15009,1488,23503
40100,15018,1493,23589
40200,15027,1497,23676
40300,15033,1504,23763
40400,15039,1510,23851
40500,15051,1515,23934
40600,15057,1521,24022
40700,15066,1531,24103
40800,15073,1538,24189
40900,15080,1543,24277
41000,15090,1545,24365
41100,15099,1548,24453
41200,15105,1556,24539
41300,15114,1559,24627
41400,15120,1563,24717
41500,15128,1569,24803
41600,15133,1572,24895
41700,15136,1573,24991
41800,15145,1583,25072
41900,15153,1590,25157
42000,15159,1596,25245
42100,15165,1600,25335
42200,15178,1607,25415
42300,15184,1615,25501
42400,15187,1619,25594
42500,15195,1621,25684
42600,15203,1628,25769
42700,15216,1634,25850
42800,15220,1641,25939
42900,15227,1645,26028
43000,15232,1650,26118
43100,15241,1652,26207
43200,15247,1664,26289
43300,15252,1669,26379
43400,15257,1673,26470
43500,15266,1678,26556
43600,15273,1681,26646
43700,15285,1687,26728
43800,15291,1691,26818
43900,15299,1696,26905
44000,15304,1701,26995
44100,15309,1709,27082
44200,15316,1718,27166
44300,15319,1724,27257
44400,15326,1728,27346
44500,15332,1735,27433
44600,15334,1740,27526
44700,15343,1746,27611
44800,15351,1751,27698
44900,15362,1754,27784
45000,15367,1758,27875
45100,15372,1763,27965
45200,15376,1770,28054
45300,15381,1775,28144
45400,15386,1778,28236
45500,15388,1783,28329
45600,15391,1786,28423
45700,15397,1787,28516
45800,15402,1793,28605
45900,15410,1796,28694
46000,15417,1799,28784
46100,15427,1809,28864
46200,15436,1816,28948
46300,15441,1824,29035
46400,15449,1830,29121
46500,15450,1838,29212
46600,15454,1844,29302
46700,15459,1851,29390
46800,15463,1852,29485
46900,15472,1860,29568
47000,15476,1867,29657
47100,15483,1873,29744
47200,15486,1884,29830
47300,15488,1889,29923
47400,15491,1891,30018
47500,15500,1897,30103
47600,15505,1903,30192
47700,15511,1911,30278
47800,15518,1919,30363
47900,15523,1921,30456
48000,15532,1927,30541
48100,15533,1934,30633
48200,15538,1942,30720
48300,15543,1948,30809
48400,15548,1955,30897
48500,15558,1965,30977
48600,15562,1971,31067
48700,15566,1978,31156
48800,15573,1983,31244
48900,15574,1989,31337
49000,15583,1993,31424
49100,15585,1996,31519
49200,15590,2000,31610
49300,15592,2006,31702
49400,15595,2011,31794
49500,15598,2023,31879
49600,15602,2026,31972
49700,15606,2032,32062
49800,15614,2037,32149
49900,15615,2044,32241
50000,15619,2048,32333
50100,15626,2051,32423
50200,15629,2056,32515
50300,15634,2059,32607
50400,15636,2063,32701
50500,15640,2067,32793
50600,15644,2077,32879
50700,15647,2085,32968
50800,15650,2092,33058
50900,15653,2094,33153
51000,15658,2098,33244
51100,15664,2101,33335
51200,15668,2109,33423
51300,15675,2116,33509
51400,15678,2122,33600
51500,15680,2124,33696
51600,15681,2132,33787
51700,15687,2135,33878
51800,15693,2144,33963
51900,15698,2149,34053
52000,15706,2151,34143
52100,15711,2158,34231
52200,15716,2163,34321
52300,15724,2169,34407
52400,15728,2176,34496
52500,15730,2182,34588
52600,15734,2187,34679
52700,15741,2193,34766
52800,15747,2204,34849
52900,15751,2208,34941
53000,15755,2215,35030
53100,15758,2224,35118
53200,15763,2226,35211
53300,15765,2234,35301
53400,15767,2240,35393
53500,15773,2241,35486
53600,15777,2248,35575
53700,15779,2251,35670
53800,15782,2257,35761
53900,15786,2264,35850
54000,15790,2268,35942
54100,15794,2271,36035
54200,15795,2278,36127
54300,15804,2283,36213
54400,15806,2288,36306
54500,15809,2293,36398
54600,15812,2299,36489
54700,15817,2303,36580
54800,15821,2308,36671
54900,15822,2311,36767
55000,15826,2320,36854
55100,15831,2328,36941
55200,15833,2333,37034
55300,15835,2337,37128
55400,15838,2343,37219
55500,15841,2349,37310
55600,15845,2355,37400
55700,15846,2362,37492
55800,15851,2367,37582
55900,15854,2370,37676
56000,15855,2376,37769
56100,15859,2383,37858
56200,15860,2391,37949
56300,15864,2402,38034
56400,15867,2405,38128
56500,15870,2411,38219
56600,15874,2415,38311
56700,15876,2419,38405
56800,15880,2427,38493
56900,15884,2433,38583
57000,15888,2441,38671
57100,15891,2447,38762
57200,15892,2454,38854
57300,15894,2460,38946
57400,15897,2468,39035
57500,15901,2477,39122
57600,15905,2482,39213
57700,15906,2486,39308
57800,15908,2496,39396
57900,15911,2501,39488
58000,15915,2504,39581
58100,15916,2508,39676
58200,15919,2512,39769
58300,15922,2515,39863
58400,15924,2521,39955
58500,15928,2527,40045
58600,15928,2530,40142
58700,15930,2537,40233
58800,15932,2546,40322
58900,15932,2548,40420
59000,15936,2556,40508
59100,15936,2563,40601
59200,15942,2570,40688
59300,15943,2579,40778
59400,15945,2585,40870
59500,15946,2589,40965
59600,15946,2596,41058
59700,15947,2603,41150
59800,15950,2609,41241
59900,15951,2616,41333
60000,15953,2620,41427
60100,15953,2632,41515
60200,15957,2641,41602
60300,15957,2647,41696
60400,15957,2656,41787
60500,15962,2662,41876
60600,15963,2667,41970
60700,15966,2674,42060
60800,15970,2679,42151
60900,15975,2686,42239
61000,15979,2693,42328
61100,15983,2698,42419
61200,15985,2705,42510
61300,15988,2711,42601
61400,15990,2715,42695
61500,15991,2723,42786
61600,15992,2728,42880
61700,15995,2732,42973
61800,15999,2739,43062
61900,16004,2744,43152
62000,16004,2758,43238
62100,16008,2766,43326
62200,16011,2770,43419
62300,16016,2774,43510
62400,16018,2779,43603
62500,16020,2789,43691
62600,16021,2796,43783
62700,16025,2801,43874
62800,16027,2806,43967
62900,16030,2813,44057
63000,16031,2819,44150
63100,16033,2823,44244
63200,16033,2833,44334
63300,16036,2840,44424
63400,16037,2848,44515
63500,16041,2856,44603
63600,16044,2864,44692
63700,16046,2869,44785
63800,16048,2875,44877
63900,16053,2884,44963
64000,16053,2887,45060
64100,16055,2896,45149
64200,16056,2903,45241
64300,16057,2910,45333
64400,16060,2919,45421
64500,16062,2929,45509
64600,16063,2938,45599
64700,16063,2942,45695
64800,16068,2946,45786
64900,16069,2952,45879
65000,16070,2958,45972
65100,16072,2964,46064
65200,16073,2966,46161
65300,16075,2977,46248
65400,16078,2982,46340
65500,16079,2990,46431
65600,16082,2994,46524
65700,16087,2995,46618
65800,16089,3002,46709
65900,16091,3006,46803
66000,16094,3015,46891
66100,16095,3023,46982
66200,16096,3032,47072
66300,16096,3038,47166
66400,16100,3044,47256
66500,16105,3051,47344
66600,16105,3058,47437
66700,16106,3066,47528
66800,16106,3073,47621
66900,16107,3079,47714
67000,16109,3084,47807
67100,16112,3091,47897
67200,16114,3099,47987
67300,16117,3106,48077
67400,16118,3111,48171
67500,16121,3116,48263
67600,16122,3122,48356
67700,16123,3130,48447
67800,16126,3133,48541
67900,16127,3140,48633
68000,16127,3146,48727
68100,16129,3151,48820
68200,16129,3157,48914
68300,16132,3160,49008
68400,16132,3165,49103
68500,16132,3173,49195
68600,16136,3181,49283
68700,16139,3188,49373
68800,16140,3193,49467
68900,16140,3196,49564
69000,16140,3199,49661
69100,16141,3205,49754
69200,16143,3213,49844
69300,16144,3218,49938
69400,16144,3221,50035
69500,16147,3226,50127
69600,16148,3232,50220
69700,16152,3236,50312
69800,16152,3245,50403
69900,16152,3250,50498
70000,16153,3255,50592
70100,16153,3261,50686
70200,16153,3265,50782
70300,16154,3272,50874
70400,16154,3276,50970
70500,16157,3282,51061
70600,16157,3288,51155
70700,16157,3296,51247
70800,16158,3304,51338
70900,16159,3312,51429
71000,16161,3320,51519
71100,16161,3328,51611
71200,16161,3331,51708
71300,16165,3335,51800
71400,16165,3341,51894
71500,16166,3346,51988
71600,16166,3353,52081
71700,16167,3358,52175
71800,16168,3366,52266
71900,16168,3372,52360
72000,16169,3377,52454
72100,16169,3383,52548
72200,16169,3391,52640
72300,16170,3396,52734
72400,16171,3404,52825
72500,16172,3410,52918
72600,16175,3414,53011
72700,16177,3419,53104
72800,16178,3426,53196
72900,16181,3430,53289
73000,16181,3435,53384
73100,16182,3440,53478
73200,16183,3444,53573
73300,16183,3452,53665
73400,16183,3455,53762
73500,16187,3460,53853
73600,16187,3463,53950
73700,16190,3467,54043
73800,16190,3473,54137
73900,16190,3482,54228
74000,16191,3487,54322
74100,16192,3496,54412
74200,16193,3502,54505
74300,16193,3508,54599
74400,16194,3516,54690
74500,16196,3529,54775
74600,16198,3533,54869
74700,16200,3541,54959
74800,16203,3547,55050
74900,16203,3551,55146
75000,16203,3556,55241
75100,16203,3562,55335
75200,16205,3568,55427
75300,16205,3571,55524
75400,16206,3578,55616
75500,16207,3580,55713
75600,16208,3591,55801
75700,16208,3596,55896
75800,16210,3602,55988
75900,16210,3611,56079
76000,16211,3619,56170
76100,16212,3627,56261
76200,16213,3634,56353
76300,16213,3638,56449
76400,16214,3645,56541
76500,16214,3651,56635
76600,16217,3656,56727
76700,16217,3663,56820
76800,16217,3668,56915
76900,16218,3673,57009
77000,16218,3679,57103
77100,16218,3683,57199
77200,16219,3688,57293
77300,16224,3694,57382
77400,16225,3705,57470
77500,16225,3713,57562
77600,16228,3721,57651
77700,16230,3732,57738
77800,16230,3741,57829
77900,16231,3749,57920
78000,16233,3755,58012
78100,16234,3759,58107
78200,16234,3768,58198
78300,16234,3773,58293
78400,16234,3774,58392
78500,16235,3778,58487
78600,16236,3789,58575
78700,16240,3800,58660
78800,16242,3804,58754
78900,16243,3813,58844
79000,16244,3822,58934
79100,16244,3830,59026
79200,16244,3840,59116
79300,16244,3843,59213
79400,16244,3851,59305
79500,16245,3858,59397
79600,16245,3866,59489
79700,16245,3874,59581
79800,16247,3885,59668
79900,16247,3892,59761
80000,16248,3901,59851
80100,16248,3908,59944
80200,16248,3915,60037
80300,16249,3924,60127
80400,16249,3927,60224
80500,16250,3932,60318
80600,16251,3935,60414
80700,16253,3940,60507
80800,16254,3947,60599
80900,16254,3951,60695
81000,16254,3952,60794
81100,16254,3958,60888
81200,16254,3963,60983
81300,16254,3968,61078
81400,16255,3974,61171
81500,16255,3981,61264
81600,16256,3988,61356
81700,16257,3992,61451
81800,16259,3999,61542
81900,16260,4008,61632
82000,16262,4016,61722
82100,16262,4019,61819
82200,16262,4024,61914
82300,16266,4027,62007
82400,16269,4037,62094
82500,16269,4042,62189
82600,16270,4046,62284
82700,16270,4051,62379
82800,16272,4059,62469
82900,16273,4064,62563
83000,16273,4067,62660
83100,16273,4072,62755
83200,16273,4082,62845
83300,16276,4092,62932
83400,16277,4100,63023
83500,16277,4106,63117
83600,16278,4116,63206
83700,16279,4123,63298
83800,16279,4131,63390
83900,16280,4142,63478
84000,16280,4148,63572
84100,16281,4155,63664
84200,16282,4162,63756
84300,16282,4170,63848
84400,16282,4176,63942
84500,16284,4178,64038
84600,16285,4181,64134
84700,16285,4187,64228
84800,16285,4196,64319
84900,16286,4203,64411
85000,16286,4208,64506
85100,16286,4211,64603
85200,16286,4217,64697
85300,16286,4224,64790
85400,16287,4231,64882
85500,16287,4240,64973
85600,16287,4244,65069
85700,16287,4255,65158
85800,16287,4263,65250
85900,16287,4273,65340
86000,16288,4279,65433
86100,16288,4289,65523
86200,16289,4292,65619
86300,16290,4298,65712
86400,16291,4305,65804
86500,16291,4313,65896
86600,16292,4317,65991
86700,16292,4321,66087
86800,16293,4327,66180
86900,16294,4330,66276
87000,16294,4337,66369
87100,16295,4347,66458
87200,16295,4353,66552
87300,16295,4354,66651
87400,16295,4360,66745
87500,16295,4368,66837
87600,16295,4380,66925
87700,16295,4387,67018
87800,16295,4394,67111
87900,16295,4401,67204
88000,16295,4404,67301
88100,16295,4413,67392
88200,16295,4421,67484
88300,16296,4426,67578
88400,16297,4432,67671
88500,16298,4445,67757
88600,16301,4450,67849
88700,16301,4453,67946
88800,16301,4461,68038
88900,16301,4465,68134
89000,16302,4471,68227
89100,16304,4479,68317
89200,16305,4485,68410
89300,16307,4492,68501
89400,16307,4499,68594
89500,16307,4504,68689
89600,16307,4516,68777
89700,16307,4521,68872
89800,16307,4527,68966
89900,16308,4539,69053
90000,16308,4543,69149
90100,16308,4548,69244
90200,16308,4553,69339
90300,16309,4556,69435
90400,16310,4563,69527
90500,16312,4571,69617
90600,16313,4573,69714
90700,16314,4584,69802
90800,16314,4589,69897
90900,16315,4596,69989
91000,16316,4603,70081
91100,16317,4610,70173
91200,16318,4619,70263
91300,16318,4625,70357
91400,16318,4630,70452
91500,16318,4635,70547
91600,16318,4644,70638
91700,16318,4651,70731
91800,16318,4657,70825
91900,16319,4668,70913
92000,16320,4673,71007
92100,16322,4678,71100
92200,16322,4685,71193
92300,16323,4691,71286
92400,16323,4697,71380
92500,16323,4703,71474
92600,16323,4716,71561
92700,16324,4722,71654
92800,16324,4730,71746
92900,16324,4737,71839
93000,16324,4741,71935
93100,16324,4747,72029
93200,16325,4754,72121
93300,16326,4761,72213
93400,16327,4769,72304
93500,16327,4777,72396
93600,16327,4785,72488
93700,16328,4795,72577
93800,16328,4802,72670
93900,16328,4810,72762
94000,16328,4815,72857
94100,16328,4824,72948
94200,16329,4830,73041
94300,16329,4837,73134
94400,16329,4845,73226
94500,16329,4853,73318
94600,16331,4860,73409
94700,16331,4869,73500
94800,16331,4877,73592
94900,16331,4882,73687
95000,16332,4885,73783
95100,16332,4893,73875
95200,16334,4902,73964
95300,16335,4904,74061
95400,16336,4912,74152
95500,16336,4918,74246
95600,16336,4924,74340
95700,16336,4930,74434
95800,16336,4939,74525
95900,16336,4947,74617
96000,16336,4954,74710
96100,16337,4962,74801
96200,16337,4971,74892
96300,16337,4974,74989
96400,16337,4978,75085
96500,16337,4981,75182
96600,16338,4987,75275
96700,16338,4992,75370
96800,16339,5002,75459
96900,16339,5007,75554
97000,16340,5013,75647
97100,16340,5016,75744
97200,16340,5025,75835
97300,16340,5031,75929
97400,16340,5041,76019
97500,16340,5050,76110
97600,16340,5056,76204
97700,16340,5062,76298
97800,16340,5074,76386
97900,16340,5080,76480
98000,16340,5085,76575
98100,16340,5090,76670
98200,16340,5095,76765
98300,16341,5102,76857
98400,16341,5109,76950
98500,16341,5113,77046
98600,16342,5122,77136
98700,16343,5129,77228
98800,16344,5138,77318
98900,16344,5142,77414
99000,16344,5145,77511
99100,16344,5152,77604
99200,16344,5161,77695
99300,16344,5165,77791
99400,16344,5170,77886
99500,16344,5179,77977
99600,16344,5190,78066
99700,16344,5190,78166
99800,16344,5197,78259
99900,16344,5203,78353
100000,16344,5206,78450


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	1
1400	2
1500	2
1600	2
1700	2
1800	2
1900	4
2000	5
2100	5
2200	5
2300	5
2400	5
2500	5
2600	5
2700	5
2800	6
2900	7
3000	8
3100	8
3200	9
3300	10
3400	10
3500	10
3600	12
3700	12
3800	14
3900	14
4000	16
4100	17
4200	18
4300	19
4400	19
4500	19
4600	21
4700	22
4800	23
4900	25
5000	26
5100	27
5200	29
5300	30
5400	31
5500	33
5600	37
5700	40
5800	40
5900	41
6000	45
6100	47
6200	48
6300	49
6400	52
6500	53
6600	58
6700	59
6800	60
6900	63
7000	66
7100	68
7200	69
7300	72
7400	75
7500	75
7600	78
7700	80
7800	81
7900	82
8000	83
8100	85
8200	87
8300	90
8400	91
8500	94
8600	98
8700	101
8800	105
8900	108
9000	112
9100	112
9200	114
9300	116
9400	124
9500	126
9600	129
9700	130
9800	133
9900	135
10000	138
10100	140
10200	142
10300	146
10400	148
10500	155
10600	158
10700	162
10800	164
10900	170
11000	173
11100	177
11200	179
11300	184
11400	186
11500	190
11600	192
11700	196
11800	198
11900	201
12000	203
12100	205
12200	206
12300	209
12400	214
12500	214
12600	218
12700	221
12800	225
12900	229
13000	233
13100	236
13200	237
13300	240
13400	243
13500	246
13600	251
13700	254
13800	255
13900	257
14000	260
14100	263
14200	267
14300	272
14400	275
14500	281
14600	283
14700	285
14800	286
14900	289
15000	290
15100	293
15200	294
15300	297
15400	303
15500	307
15600	310
15700	312
15800	315
15900	316
16000	318
16100	322
16200	325
16300	326
16400	333
16500	339
16600	341
16700	346
16800	350
16900	354
17000	357
17100	359
17200	360
17300	361
17400	362
17500	362
17600	368
17700	372
17800	376
17900	381
18000	385
18100	389
18200	393
18300	395
18400	398
18500	402
18600	408
18700	416
18800	421
18900	422
19000	427
19100	430
19200	434
19300	441
19400	446
19500	448
19600	455
19700	460
19800	466
19900	469
20000	471
20100	479
20200	485
20300	488
20400	493
20500	498
20600	502
20700	505
20800	507
20900	511
21000	516
21100	519
21200	527
21300	533
21400	536
21500	538
21600	542
21700	547
21800	552
21900	557
22000	559
22100	562
22200	568
22300	575
22400	579
22500	583
22600	584
22700	589
22800	595
22900	596
23000	600
23100	606
23200	613
23300	617
23400	619
23500	624
23600	627
23700	633
23800	638
23900	644
24000	652
24100	656
24200	660
24300	665
24400	671
24500	673
24600	677
24700	681
24800	684
24900	688
25000	695
25100	700
25200	703
25300	711
25400	718
25500	724
25600	728
25700	735
25800	741
25900	747
26000	750
26100	751
26200	759
26300	764
26400	765
26500	775
26600	782
26700	784
26800	788
26900	796
27000	801
27100	808
27200	814
27300	823
27400	829
27500	832
27600	836
27700	837
27800	845
27900	848
28000	855
28100	860
28200	870
28300	874
28400	881
28500	890
28600	895
28700	901
28800	904
28900	907
29000	911
29100	918
29200	923
29300	927
29400	932
29500	934
29600	939
29700	940
29800	945
29900	949
30000	955
30100	960
30200	965
30300	967
30400	970
30500	975
30600	982
30700	988
30800	995
30900	1002
31000	1007
31100	1014
31200	1021
31300	1026
31400	1031
31500	1036
31600	1041
31700	1044
31800	1052
31900	1057
32000	1065
32100	1068
32200	1075
32300	1078
32400	1080
32500	1084
32600	1088
32700	1094
32800	1100
32900	1104
33000	1111
33100	1114
33200	1117
33300	1124
33400	1132
33500	1138
33600	1145
33700	1153
33800	1158
33900	1165
34000	1167
34100	1171
34200	1177
34300	1180
34400	1182
34500	1187
34600	1191
34700	1197
34800	1204
34900	1210
35000	1215
35100	1223
35200	1228
35300	1232
35400	1239
35500	1245
35600	1249
35700	1255
35800	1260
35900	1266
36000	1272
36100	1277
36200	1281
36300	1287
36400	1294
36500	1300
36600	1305
36700	1309
36800	1314
36900	1323
37000	1328
37100	1332
37200	1338
37300	1340
37400	1346
37500	1353
37600	1358
37700	1366
37800	1371
37900	1379
38000	1382
38100	1387
38200	1391
38300	1391
38400	1397
38500	1406
38600	1407
38700	1412
38800	1415
38900	1423
39000	1430
39100	1433
39200	1439
39300	1442
39400	1445
39500	1454
39600	1462
39700	1469
39800	1476
39900	1480
40000	1488
40100	1493
40200	1497
40300	1504
40400	1510
40500	1515
40600	1521
40700	1531
40800	1538
40900	1543
41000	1545
41100	1548
41200	1556
41300	1559
41400	1563
41500	1569
41600	1572
41700	1573
41800	1583
41900	1590
42000	1596
42100	1600
42200	1607
42300	1615
42400	1619
42500	1621
42600	1628
42700	1634
42800	1641
42900	1645
43000	1650
43100	1652
43200	1664
43300	1669
43400	1673
43500	1678
43600	1681
43700	1687
43800	1691
43900	1696
44000	1701
44100	1709
44200	1718
44300	1724
44400	1728
44500	1735
44600	1740
44700	1746
44800	1751
44900	1754
45000	1758
45100	1763
45200	1770
45300	1775
45400	1778
45500	1783
45600	1786
45700	1787
45800	1793
45900	1796
46000	1799
46100	1809
46200	1816
46300	1824
46400	1830
46500	1838
46600	1844
46700	1851
46800	1852
46900	1860
47000	1867
47100	1873
47200	1884
47300	1889
47400	1891
47500	1897
47600	1903
47700	1911
47800	1919
47900	1921
48000	1927
48100	1934
48200	1942
48300	1948
48400	1955
48500	1965
48600	1971
48700	1978
48800	1983
48900	1989
49000	1993
49100	1996
49200	2000
49300	2006
49400	2011
49500	2023
49600	2026
49700	2032
49800	2037
49900	2044
50000	2048
50100	2051
50200	2056
50300	2059
50400	2063
50500	2067
50600	2077
50700	2085
50800	2092
50900	2094
51000	2098
51100	2101
51200	2109
51300	2116
51400	2122
51500	2124
51600	2132
51700	2135
51800	2144
51900	2149
52000	2151
52100	2158
52200	2163
52300	2169
52400	2176
52500	2182
52600	2187
52700	2193
52800	2204
52900	2208
53000	2215
53100	2224
53200	2226
53300	2234
53400	2240
53500	2241
53600	2248
53700	2251
53800	2257
53900	2264
54000	2268
54100	2271
54200	2278
54300	2283
54400	2288
54500	2293
54600	2299
54700	2303
54800	2308
54900	2311
55000	2320
55100	2328
55200	2333
55300	2337
55400	2343
55500	2349
55600	2355
55700	2362
55800	2367
55900	2370
56000	2376
56100	2383
56200	2391
56300	2402
56400	2405
56500	2411
56600	2415
56700	2419
56800	2427
56900	2433
57000	2441
57100	2447
57200	2454
57300	2460
57400	2468
57500	2477
57600	2482
57700	2486
57800	2496
57900	2501
58000	2504
58100	2508
58200	2512
58300	2515
58400	2521
58500	2527
58600	2530
58700	2537
58800	2546
58900	2548
59000	2556
59100	2563
59200	2570
59300	2579
59400	2585
59500	2589
59600	2596
59700	2603
59800	2609
59900	2616
60000	2620
60100	2632
60200	2641
60300	2647
60400	2656
60500	2662
60600	2667
60700	2674
60800	2679
60900	2686
61000	2693
61100	2698
61200	2705
61300	2711
61400	2715
61500	2723
61600	2728
61700	2732
61800	2739
61900	2744
62000	2758
62100	2766
62200	2770
62300	2774
62400	2779
62500	2789
62600	2796
62700	2801
62800	2806
62900	2813
63000	2819
63100	2823
63200	2833
63300	2840
63400	2848
63500	2856
63600	2864
63700	2869
63800	2875
63900	2884
64000	2887
64100	2896
64200	2903
64300	2910
64400	2919
64500	2929
64600	2938
64700	2942
64800	2946
64900	2952
65000	2958
65100	2964
65200	2966
65300	2977
65400	2982
65500	2990
65600	2994
65700	2995
65800	3002
65900	3006
66000	3015
66100	3023
66200	3032
66300	3038
66400	3044
66500	3051
66600	3058
66700	3066
66800	3073
66900	3079
67000	3084
67100	3091
67200	3099
67300	3106
67400	3111
67500	3116
67600	3122
67700	3130
67800	3133
67900	3140
68000	3146
68100	3151
68200	3157
68300	3160
68400	3165
68500	3173
68600	3181
68700	3188
68800	3193
68900	3196
69000	3199
69100	3205
69200	3213
69300	3218
69400	3221
69500	3226
69600	3232
69700	3236
69800	3245
69900	3250
70000	3255
70100	3261
70200	3265
70300	3272
70400	3276
70500	3282
70600	3288
70700	3296
70800	3304
70900	3312
71000	3320
71100	3328
71200	3331
71300	3335
71400	3341
71500	3346
71600	3353
71700	3358
71800	3366
71900	3372
72000	3377
72100	3383
72200	3391
72300	3396
72400	3404
72500	3410
72600	3414
72700	3419
72800	3426
72900	3430
73000	3435
73100	3440
73200	3444
73300	3452
73400	3455
73500	3460
73600	3463
73700	3467
73800	3473
73900	3482
74000	3487
74100	3496
74200	3502
74300	3508
74400	3516
74500	3529
74600	3533
74700	3541
74800	3547
74900	3551
75000	3556
75100	3562
75200	3568
75300	3571
75400	3578
75500	3580
75600	3591
75700	3596
75800	3602
75900	3611
76000	3619
76100	3627
76200	3634
76300	3638
76400	3645
76500	3651
76600	3656
76700	3663
76800	3668
76900	3673
77000	3679
77100	3683
77200	3688
77300	3694
77400	3705
77500	3713
77600	3721
77700	3732
77800	3741
77900	3749
78000	3755
78100	3759
78200	3768
78300	3773
78400	3774
78500	3778
78600	3789
78700	3800
78800	3804
78900	3813
79000	3822
79100	3830
79200	3840
79300	3843
79400	3851
79500	3858
79600	3866
79700	3874
79800	3885
79900	3892
80000	3901
80100	3908
80200	3915
80300	3924
80400	3927
80500	3932
80600	3935
80700	3940
80800	3947
80900	3951
81000	3952
81100	3958
81200	3963
81300	3968
81400	3974
81500	3981
81600	3988
81700	3992
81800	3999
81900	4008
82000	4016
82100	4019
82200	4024
82300	4027
82400	4037
82500	4042
82600	4046
82700	4051
82800	4059
82900	4064
83000	4067
83100	4072
83200	4082
83300	4092
83400	4100
83500	4106
83600	4116
83700	4123
83800	4131
83900	4142
84000	4148
84100	4155
84200	4162
84300	4170
84400	4176
84500	4178
84600	4181
84700	4187
84800	4196
84900	4203
85000	4208
85100	4211
85200	4217
85300	4224
85400	4231
85500	4240
85600	4244
85700	4255
85800	4263
85900	4273
86000	4279
86100	4289
86200	4292
86300	4298
86400	4305
86500	4313
86600	4317
86700	4321
86800	4327
86900	4330
87000	4337
87100	4347
87200	4353
87300	4354
87400	4360
87500	4368
87600	4380
87700	4387
87800	4394
87900	4401
88000	4404
88100	4413
88200	4421
88300	4426
88400	4432
88500	4445
88600	4450
88700	4453
88800	4461
88900	4465
89000	4471
89100	4479
89200	4485
89300	4492
89400	4499
89500	4504
89600	4516
89700	4521
89800	4527
89900	4539
90000	4543
90100	4548
90200	4553
90300	4556
90400	4563
90500	4571
90600	4573
90700	4584
90800	4589
90900	4596
91000	4603
91100	4610
91200	4619
91300	4625
91400	4630
91500	4635
91600	4644
91700	4651
91800	4657
91900	4668
92000	4673
92100	4678
92200	4685
92300	4691
92400	4697
92500	4703
92600	4716
92700	4722
92800	4730
92900	4737
93000	4741
93100	4747
93200	4754
93300	4761
93400	4769
93500	4777
93600	4785
93700	4795
93800	4802
93900	4810
94000	4815
94100	4824
94200	4830
94300	4837
94400	4845
94500	4853
94600	4860
94700	4869
94800	4877
94900	4882
95000	4885
95100	4893
95200	4902
95300	4904
95400	4912
95500	4918
95600	4924
95700	4930
95800	4939
95900	4947
96000	4954
96100	4962
96200	4971
96300	4974
96400	4978
96500	4981
96600	4987
96700	4992
96800	5002
96900	5007
97000	5013
97100	5016
97200	5025
97300	5031
97400	5041
97500	5050
97600	5056
97700	5062
97800	5074
97900	5080
98000	5085
98100	5090
98200	5095
98300	5102
98400	5109
98500	5113
98600	5122
98700	5129
98800	5138
98900	5142
99000	5145
99100	5152
99200	5161
99300	5165
99400	5170
99500	5179
99600	5190
99700	5190
99800	5197
99900	5203
100000	5206


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	397
500	493
600	590
700	685
800	780
900	876
1000	972
1100	1064
1200	1156
1300	1249
1400	1339
1500	1430
1600	1523
1700	1615
1800	1707
1900	1791
2000	1878
2100	1970
2200	2060
2300	2144
2400	2234
2500	2325
2600	2410
2700	2497
2800	2586
2900	2665
3000	2747
3100	2827
3200	2904
3300	2986
3400	3073
3500	3158
3600	3236
3700	3313
3800	3383
3900	3456
4000	3529
4100	3609
4200	3685
4300	3767
4400	3842
4500	3923
4600	3996
4700	4074
4800	4152
4900	4230
5000	4302
5100	4369
5200	4437
5300	4506
5400	4571
5500	4647
5600	4716
5700	4785
5800	4853
5900	4927
6000	4992
6100	5064
6200	5134
6300	5201
6400	5266
6500	5338
6600	5402
6700	5475
6800	5545
6900	5610
7000	5671
7100	5739
7200	5804
7300	5870
7400	5933
7500	6000
7600	6064
7700	6131
7800	6192
7900	6254
8000	6315
8100	6373
8200	6432
8300	6494
8400	6555
8500	6613
8600	6667
8700	6724
8800	6778
8900	6833
9000	6893
9100	6949
9200	7010
9300	7073
9400	7131
9500	7178
9600	7231
9700	7284
9800	7340
9900	7395
10000	7453
10100	7515
10200	7565
10300	7622
10400	7677
10500	7728
10600	7777
10700	7825
10800	7872
10900	7925
11000	7981
11100	8037
11200	8094
11300	8138
11400	8188
11500	8228
11600	8276
11700	8327
11800	8388
11900	8434
12000	8488
12100	8547
12200	8597
12300	8638
12400	8679
12500	8723
12600	8772
12700	8815
12800	8853
12900	8900
13000	8953
13100	8985
13200	9034
13300	9084
13400	9119
13500	9160
13600	9203
13700	9239
13800	9280
13900	9331
14000	9366
14100	9415
14200	9464
14300	9501
14400	9543
14500	9586
14600	9628
14700	9669
14800	9708
14900	9742
15000	9786
15100	9827
15200	9867
15300	9900
15400	9944
15500	9985
15600	10032
15700	10071
15800	10110
15900	10145
16000	10178
16100	10226
16200	10262
16300	10305
16400	10345
16500	10379
16600	10417
16700	10455
16800	10494
16900	10531
17000	10576
17100	10608
17200	10650
17300	10688
17400	10722
17500	10755
17600	10783
17700	10819
17800	10854
17900	10896
18000	10931
18100	10966
18200	10997
18300	11030
18400	11055
18500	11087
18600	11127
18700	11159
18800	11197
18900	11232
19000	11266
19100	11297
19200	11337
19300	11366
19400	11395
19500	11427
19600	11458
19700	11484
19800	11508
19900	11533
20000	11561
20100	11593
20200	11625
20300	11652
20400	11672
20500	11698
20600	11724
20700	11752
20800	11775
20900	11804
21000	11836
21100	11864
21200	11887
21300	11922
21400	11944
21500	11966
21600	11990
21700	12016
21800	12042
21900	12069
22000	12100
22100	12130
22200	12155
22300	12185
22400	12213
22500	12239
22600	12263
22700	12285
22800	12302
22900	12333
23000	12361
23100	12388
23200	12409
23300	12434
23400	12462
23500	12484
23600	12509
23700	12540
23800	12566
23900	12590
24000	12611
24100	12632
24200	12656
24300	12682
24400	12707
24500	12731
24600	12760
24700	12782
24800	12799
24900	12826
25000	12848
25100	12868
25200	12894
25300	12914
25400	12931
25500	12955
25600	12977
25700	12996
25800	13022
25900	13041
26000	13058
26100	13075
26200	13091
26300	13116
26400	13134
26500	13160
26600	13184
26700	13205
26800	13228
26900	13245
27000	13263
27100	13287
27200	13304
27300	13324
27400	13348
27500	13366
27600	13396
27700	13405
27800	13417
27900	13436
28000	13455
28100	13476
28200	13501
28300	13521
28400	13540
28500	13565
28600	13580
28700	13600
28800	13619
28900	13638
29000	13658
29100	13673
29200	13696
29300	13719
29400	13732
29500	13757
29600	13771
29700	13795
29800	13809
29900	13818
30000	13840
30100	13856
30200	13872
30300	13891
30400	13905
30500	13922
30600	13931
30700	13947
30800	13955
30900	13970
31000	13984
31100	13991
31200	14002
31300	14018
31400	14033
31500	14046
31600	14058
31700	14073
31800	14088
31900	14105
32000	14124
32100	14141
32200	14151
32300	14163
32400	14177
32500	14193
32600	14216
32700	14227
32800	14241
32900	14253
33000	14262
33100	14278
33200	14291
33300	14306
33400	14318
33500	14333
33600	14342
33700	14351
33800	14367
33900	14374
34000	14393
34100	14400
34200	14418
34300	14431
34400	14441
34500	14452
34600	14460
34700	14469
34800	14483
34900	14498
35000	14509
35100	14519
35200	14527
35300	14541
35400	14552
35500	14560
35600	14567
35700	14582
35800	14592
35900	14600
36000	14608
36100	14615
36200	14622
36300	14632
36400	14641
36500	14660
36600	14674
36700	14692
36800	14702
36900	14712
37000	14723
37100	14730
37200	14739
37300	14749
37400	14758
37500	14766
37600	14779
37700	14790
37800	14798
37900	14804
38000	14816
38100	14828
38200	14842
38300	14851
38400	14856
38500	14864
38600	14874
38700	14882
38800	14893
38900	14903
39000	14912
39100	14922
39200	14932
39300	14943
39400	14951
39500	14959
39600	14965
39700	14976
39800	14988
39900	14999
40000	15009
40100	15018
40200	15027
40300	15033
40400	15039
40500	15051
40600	15057
40700	15066
40800	15073
40900	15080
41000	15090
41100	15099
41200	15105
41300	15114
41400	15120
41500	15128
41600	15133
41700	15136
41800	15145
41900	15153
42000	15159
42100	15165
42200	15178
42300	15184
42400	15187
42500	15195
42600	15203
42700	15216
42800	15220
42900	15227
43000	15232
43100	15241
43200	15247
43300	15252
43400	15257
43500	15266
43600	15273
43700	15285
43800	15291
43900	15299
44000	15304
44100	15309
44200	15316
44300	15319
44400	15326
44500	15332
44600	15334
44700	15343
44800	15351
44900	15362
45000	15367
45100	15372
45200	15376
45300	15381
45400	15386
45500	15388
45600	15391
45700	15397
45800	15402
45900	15410
46000	15417
46100	15427
46200	15436
46300	15441
46400	15449
46500	15450
46600	15454
46700	15459
46800	15463
46900	15472
47000	15476
47100	15483
47200	15486
47300	15488
47400	15491
47500	15500
47600	15505
47700	15511
47800	15518
47900	15523
48000	15532
48100	15533
48200	15538
48300	15543
48400	15548
48500	15558
48600	15562
48700	15566
48800	15573
48900	15574
49000	15583
49100	15585
49200	15590
49300	15592
49400	15595
49500	15598
49600	15602
49700	15606
49800	15614
49900	15615
50000	15619
50100	15626
50200	15629
50300	15634
50400	15636
50500	15640
50600	15644
50700	15647
50800	15650
50900	15653
51000	15658
51100	15664
51200	15668
51300	15675
51400	15678
51500	15680
51600	15681
51700	15687
51800	15693
51900	15698
52000	15706
52100	15711
52200	15716
52300	15724
52400	15728
52500	15730
52600	15734
52700	15741
52800	15747
52900	15751
53000	15755
53100	15758
53200	15763
53300	15765
53400	15767
53500	15773
53600	15777
53700	15779
53800	15782
53900	15786
54000	15790
54100	15794
54200	15795
54300	15804
54400	15806
54500	15809
54600	15812
54700	15817
54800	15821
54900	15822
55000	15826
55100	15831
55200	15833
55300	15835
55400	15838
55500	15841
55600	15845
55700	15846
55800	15851
55900	15854
56000	15855
56100	15859
56200	15860
56300	15864
56400	15867
56500	15870
56600	15874
56700	15876
56800	15880
56900	15884
57000	15888
57100	15891
57200	15892
57300	15894
57400	15897
57500	15901
57600	15905
57700	15906
57800	15908
57900	15911
58000	15915
58100	15916
58200	15919
58300	15922
58400	15924
58500	15928
58600	15928
58700	15930
58800	15932
58900	15932
59000	15936
59100	15936
59200	15942
59300	15943
59400	15945
59500	15946
59600	15946
59700	15947
59800	15950
59900	15951
60000	15953
60100	15953
60200	15957
60300	15957
60400	15957
60500	15962
60600	15963
60700	15966
60800	15970
60900	15975
61000	15979
61100	15983
61200	15985
61300	15988
61400	15990
61500	15991
61600	15992
61700	15995
61800	15999
61900	16004
62000	16004
62100	16008
62200	16011
62300	16016
62400	16018
62500	16020
62600	16021
62700	16025
62800	16027
62900	16030
63000	16031
63100	16033
63200	16033
63300	16036
63400	16037
63500	16041
63600	16044
63700	16046
63800	16048
63900	16053
64000	16053
64100	16055
64200	16056
64300	16057
64400	16060
64500	16062
64600	16063
64700	16063
64800	16068
64900	16069
65000	16070
65100	16072
65200	16073
65300	16075
65400	16078
65500	16079
65600	16082
65700	16087
65800	16089
65900	16091
66000	16094
66100	16095
66200	16096
66300	16096
66400	16100
66500	16105
66600	16105
66700	16106
66800	16106
66900	16107
67000	16109
67100	16112
67200	16114
67300	16117
67400	16118
67500	16121
67600	16122
67700	16123
67800	16126
67900	16127
68000	16127
68100	16129
68200	16129
68300	16132
68400	16132
68500	16132
68600	16136
68700	16139
68800	16140
68900	16140
69000	16140
69100	16141
69200	16143
69300	16144
69400	16144
69500	16147
69600	16148
69700	16152
69800	16152
69900	16152
70000	16153
70100	16153
70200	16153
70300	16154
70400	16154
70500	16157
70600	16157
70700	16157
70800	16158
70900	16159
71000	16161
71100	16161
71200	16161
71300	16165
71400	16165
71500	16166
71600	16166
71700	16167
71800	16168
71900	16168
72000	16169
72100	16169
72200	16169
72300	16170
72400	16171
72500	16172
72600	16175
72700	16177
72800	16178
72900	16181
73000	16181
73100	16182
73200	16183
73300	16183
73400	16183
73500	16187
73600	16187
73700	16190
73800	16190
73900	16190
74000	16191
74100	16192
74200	16193
74300	16193
74400	16194
74500	16196
74600	16198
74700	16200
74800	16203
74900	16203
75000	16203
75100	16203
75200	16205
75300	16205
75400	16206
75500	16207
75600	16208
75700	16208
75800	16210
75900	16210
76000	16211
76100	16212
76200	16213
76300	16213
76400	16214
76500	16214
76600	16217
76700	16217
76800	16217
76900	16218
77000	16218
77100	16218
77200	16219
77300	16224
77400	16225
77500	16225
77600	16228
77700	16230
77800	16230
77900	16231
78000	16233
78100	16234
78200	16234
78300	16234
78400	16234
78500	16235
78600	16236
78700	16240
78800	16242
78900	16243
79000	16244
79100	16244
79200	16244
79300	16244
79400	16244
79500	16245
79600	16245
79700	16245
79800	16247
79900	16247
80000	16248
80100	16248
80200	16248
80300	16249
80400	16249
80500	16250
80600	16251
80700	16253
80800	16254
80900	16254
81000	16254
81100	16254
81200	16254
81300	16254
81400	16255
81500	16255
81600	16256
81700	16257
81800	16259
81900	16260
82000	16262
82100	16262
82200	16262
82300	16266
82400	16269
82500	16269
82600	16270
82700	16270
82800	16272
82900	16273
83000	16273
83100	16273
83200	16273
83300	16276
83400	16277
83500	16277
83600	16278
83700	16279
83800	16279
83900	16280
84000	16280
84100	16281
84200	16282
84300	16282
84400	16282
84500	16284
84600	16285
84700	16285
84800	16285
84900	16286
85000	16286
85100	16286
85200	16286
85300	16286
85400	16287
85500	16287
85600	16287
85700	16287
85800	16287
85900	16287
86000	16288
86100	16288
86200	16289
86300	16290
86400	16291
86500	16291
86600	16292
86700	16292
86800	16293
86900	16294
87000	16294
87100	16295
87200	16295
87300	16295
87400	16295
87500	16295
87600	16295
87700	16295
87800	16295
87900	16295
88000	16295
88100	16295
88200	16295
88300	16296
88400	16297
88500	16298
88600	16301
88700	16301
88800	16301
88900	16301
89000	16302
89100	16304
89200	16305
89300	16307
89400	16307
89500	16307
89600	16307
89700	16307
89800	16307
89900	16308
90000	16308
90100	16308
90200	16308
90300	16309
90400	16310
90500	16312
90600	16313
90700	16314
90800	16314
90900	16315
91000	16316
91100	16317
91200	16318
91300	16318
91400	16318
91500	16318
91600	16318
91700	16318
91800	16318
91900	16319
92000	16320
92100	16322
92200	16322
92300	16323
92400	16323
92500	16323
92600	16323
92700	16324
92800	16324
92900	16324
93000	16324
93100	16324
93200	16325
93300	16326
93400	16327
93500	16327
93600	16327
93700	16328
93800	16328
93900	16328
94000	16328
94100	16328
94200	16329
94300	16329
94400	16329
94500	16329
94600	16331
94700	16331
94800	16331
94900	16331
95000	16332
95100	16332
95200	16334
95300	16335
95400	16336
95500	16336
95600	16336
95700	16336
95800	16336
95900	16336
96000	16336
96100	16337
96200	16337
96300	16337
96400	16337
96500	16337
96600	16338
96700	16338
96800	16339
96900	16339
97000	16340
97100	16340
97200	16340
97300	16340
97400	16340
97500	16340
97600	16340
97700	16340
97800	16340
97900	16340
98000	16340
98100	16340
98200	16340
98300	16341
98400	16341
98500	16341
98600	16342
98700	16343
98800	16344
98900	16344
99000	16344
99100	16344
99200	16344
99300	16344
99400	16344
99500	16344
99600	16344
99700	16344
99800	16344
99900	16344
100000	16344


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	3
500	7
600	10
700	15
800	20
900	24
1000	28
1100	36
1200	44
1300	50
1400	59
1500	68
1600	75
1700	83
1800	91
1900	105
2000	117
2100	125
2200	135
2300	151
2400	161
2500	170
2600	185
2700	198
2800	208
2900	228
3000	245
3100	265
3200	287
3300	304
3400	317
3500	332
3600	352
3700	375
3800	403
3900	430
4000	455
4100	474
4200	497
4300	514
4400	539
4500	558
4600	583
4700	604
4800	625
4900	645
5000	672
5100	704
5200	734
5300	764
5400	798
5500	820
5600	847
5700	875
5800	907
5900	932
6000	963
6100	989
6200	1018
6300	1050
6400	1082
6500	1109
6600	1140
6700	1166
6800	1195
6900	1227
7000	1263
7100	1293
7200	1327
7300	1358
7400	1392
7500	1425
7600	1458
7700	1489
7800	1527
7900	1564
8000	1602
8100	1642
8200	1681
8300	1716
8400	1754
8500	1793
8600	1835
8700	1875
8800	1917
8900	1959
9000	1995
9100	2039
9200	2076
9300	2111
9400	2145
9500	2196
9600	2240
9700	2286
9800	2327
9900	2370
10000	2409
10100	2445
10200	2493
10300	2532
10400	2575
10500	2617
10600	2665
10700	2713
10800	2764
10900	2805
11000	2846
11100	2886
11200	2927
11300	2978
11400	3026
11500	3082
11600	3132
11700	3177
11800	3214
11900	3265
12000	3309
12100	3348
12200	3397
12300	3453
12400	3507
12500	3563
12600	3610
12700	3664
12800	3722
12900	3771
13000	3814
13100	3879
13200	3929
13300	3976
13400	4038
13500	4094
13600	4146
13700	4207
13800	4265
13900	4312
14000	4374
14100	4422
14200	4469
14300	4527
14400	4582
14500	4633
14600	4689
14700	4746
14800	4806
14900	4869
15000	4924
15100	4980
15200	5039
15300	5103
15400	5153
15500	5208
15600	5258
15700	5317
15800	5375
15900	5439
16000	5504
16100	5552
16200	5613
16300	5669
16400	5722
16500	5782
16600	5842
16700	5899
16800	5956
16900	6015
17000	6067
17100	6133
17200	6190
17300	6251
17400	6316
17500	6383
17600	6449
17700	6509
17800	6570
17900	6623
18000	6684
18100	6745
18200	6810
18300	6875
18400	6947
18500	7011
18600	7065
18700	7125
18800	7182
18900	7246
19000	7307
19100	7373
19200	7429
19300	7493
19400	7559
19500	7625
19600	7687
19700	7756
19800	7826
19900	7898
20000	7968
20100	8028
20200	8090
20300	8160
20400	8235
20500	8304
20600	8374
20700	8443
20800	8518
20900	8585
21000	8648
21100	8717
21200	8786
21300	8845
21400	8920
21500	8996
21600	9068
21700	9137
21800	9206
21900	9274
22000	9341
22100	9408
22200	9477
22300	9540
22400	9608
22500	9678
22600	9753
22700	9826
22800	9903
22900	9971
23000	10039
23100	10106
23200	10178
23300	10249
23400	10319
23500	10392
23600	10464
23700	10527
23800	10596
23900	10666
24000	10737
24100	10812
24200	10884
24300	10953
24400	11022
24500	11096
24600	11163
24700	11237
24800	11317
24900	11386
25000	11457
25100	11532
25200	11603
25300	11675
25400	11751
25500	11821
25600	11895
25700	11969
25800	12037
25900	12112
26000	12192
26100	12274
26200	12350
26300	12420
26400	12501
26500	12565
26600	12634
26700	12711
26800	12784
26900	12859
27000	12936
27100	13005
27200	13082
27300	13153
27400	13223
27500	13302
27600	13368
27700	13458
27800	13538
27900	13616
28000	13690
28100	13764
28200	13829
28300	13905
28400	13979
28500	14045
28600	14125
28700	14199
28800	14277
28900	14355
29000	14431
29100	14509
29200	14581
29300	14654
29400	14736
29500	14809
29600	14890
29700	14965
29800	15046
29900	15133
30000	15205
30100	15284
30200	15363
30300	15442
30400	15525
30500	15603
30600	15687
30700	15765
30800	15850
30900	15928
31000	16009
31100	16095
31200	16177
31300	16256
31400	16336
31500	16418
31600	16501
31700	16583
31800	16660
31900	16738
32000	16811
32100	16891
32200	16974
32300	17059
32400	17143
32500	17223
32600	17296
32700	17379
32800	17459
32900	17543
33000	17627
33100	17708
33200	17792
33300	17870
33400	17950
33500	18029
33600	18113
33700	18196
33800	18275
33900	18361
34000	18440
34100	18529
34200	18605
34300	18689
34400	18777
34500	18861
34600	18949
34700	19034
34800	19113
34900	19192
35000	19276
35100	19358
35200	19445
35300	19527
35400	19609
35500	19695
35600	19784
35700	19863
35800	19948
35900	20034
36000	20120
36100	20208
36200	20297
36300	20381
36400	20465
36500	20540
36600	20621
36700	20699
36800	20784
36900	20865
37000	20949
37100	21038
37200	21123
37300	21211
37400	21296
37500	21381
37600	21463
37700	21544
37800	21631
37900	21717
38000	21802
38100	21885
38200	21967
38300	22058
38400	22147
38500	22230
38600	22319
38700	22406
38800	22492
38900	22574
39000	22658
39100	22745
39200	22829
39300	22915
39400	23004
39500	23087
39600	23173
39700	23255
39800	23336
39900	23421
40000	23503
40100	23589
40200	23676
40300	23763
40400	23851
40500	23934
40600	24022
40700	24103
40800	24189
40900	24277
41000	24365
41100	24453
41200	24539
41300	24627
41400	24717
41500	24803
41600	24895
41700	24991
41800	25072
41900	25157
42000	25245
42100	25335
42200	25415
42300	25501
42400	25594
42500	25684
42600	25769
42700	25850
42800	25939
42900	26028
43000	26118
43100	26207
43200	26289
43300	26379
43400	26470
43500	26556
43600	26646
43700	26728
43800	26818
43900	26905
44000	26995
44100	27082
44200	27166
44300	27257
44400	27346
44500	27433
44600	27526
44700	27611
44800	27698
44900	27784
45000	27875
45100	27965
45200	28054
45300	28144
45400	28236
45500	28329
45600	28423
45700	28516
45800	28605
45900	28694
46000	28784
46100	28864
46200	28948
46300	29035
46400	29121
46500	29212
46600	29302
46700	29390
46800	29485
46900	29568
47000	29657
47100	29744
47200	29830
47300	29923
47400	30018
47500	30103
47600	30192
47700	30278
47800	30363
47900	30456
48000	30541
48100	30633
48200	30720
48300	30809
48400	30897
48500	30977
48600	31067
48700	31156
48800	31244
48900	31337
49000	31424
49100	31519
49200	31610
49300	31702
49400	31794
49500	31879
49600	31972
49700	32062
49800	32149
49900	32241
50000	32333
50100	32423
50200	32515
50300	32607
50400	32701
50500	32793
50600	32879
50700	32968
50800	33058
50900	33153
51000	33244
51100	33335
51200	33423
51300	33509
51400	33600
51500	33696
51600	33787
51700	33878
51800	33963
51900	34053
52000	34143
52100	34231
52200	34321
52300	34407
52400	34496
52500	34588
52600	34679
52700	34766
52800	34849
52900	34941
53000	35030
53100	35118
53200	35211
53300	35301
53400	35393
53500	35486
53600	35575
53700	35670
53800	35761
53900	35850
54000	35942
54100	36035
54200	36127
54300	36213
54400	36306
54500	36398
54600	36489
54700	36580
54800	36671
54900	36767
55000	36854
55100	36941
55200	37034
55300	37128
55400	37219
55500	37310
55600	37400
55700	37492
55800	37582
55900	37676
56000	37769
56100	37858
56200	37949
56300	38034
56400	38128
56500	38219
56600	38311
56700	38405
56800	38493
56900	38583
57000	38671
57100	38762
57200	38854
57300	38946
57400	39035
57500	39122
57600	39213
57700	39308
57800	39396
57900	39488
58000	39581
58100	39676
58200	39769
58300	39863
58400	39955
58500	40045
58600	40142
58700	40233
58800	40322
58900	40420
59000	40508
59100	40601
59200	40688
59300	40778
59400	40870
59500	40965
59600	41058
59700	41150
59800	41241
59900	41333
60000	41427
60100	41515
60200	41602
60300	41696
60400	41787
60500	41876
60600	41970
60700	42060
60800	42151
60900	42239
61000	42328
61100	42419
61200	42510
61300	42601
61400	42695
61500	42786
61600	42880
61700	42973
61800	43062
61900	43152
62000	43238
62100	43326
62200	43419
62300	43510
62400	43603
62500	43691
62600	43783
62700	43874
62800	43967
62900	44057
63000	44150
63100	44244
63200	44334
63300	44424
63400	44515
63500	44603
63600	44692
63700	44785
63800	44877
63900	44963
64000	45060
64100	45149
64200	45241
64300	45333
64400	45421
64500	45509
64600	45599
64700	45695
64800	45786
64900	45879
65000	45972
65100	46064
65200	46161
65300	46248
65400	46340
65500	46431
65600	46524
65700	46618
65800	46709
65900	46803
66000	46891
66100	46982
66200	47072
66300	47166
66400	47256
66500	47344
66600	47437
66700	47528
66800	47621
66900	47714
67000	47807
67100	47897
67200	47987
67300	48077
67400	48171
67500	48263
67600	48356
67700	48447
67800	48541
67900	48633
68000	48727
68100	48820
68200	48914
68300	49008
68400	49103
68500	49195
68600	49283
68700	49373
68800	49467
68900	49564
69000	49661
69100	49754
69200	49844
69300	49938
69400	50035
69500	50127
69600	50220
69700	50312
69800	50403
69900	50498
70000	50592
70100	50686
70200	50782
70300	50874
70400	50970
70500	51061
70600	51155
70700	51247
70800	51338
70900	51429
71000	51519
71100	51611
71200	51708
71300	51800
71400	51894
71500	51988
71600	52081
71700	52175
71800	52266
71900	52360
72000	52454
72100	52548
72200	52640
72300	52734
72400	52825
72500	52918
72600	53011
72700	53104
72800	53196
72900	53289
73000	53384
73100	53478
73200	53573
73300	53665
73400	53762
73500	53853
73600	53950
73700	54043
73800	54137
73900	54228
74000	54322
74100	54412
74200	54505
74300	54599
74400	54690
74500	54775
74600	54869
74700	54959
74800	55050
74900	55146
75000	55241
75100	55335
75200	55427
75300	55524
75400	55616
75500	55713
75600	55801
75700	55896
75800	55988
75900	56079
76000	56170
76100	56261
76200	56353
76300	56449
76400	56541
76500	56635
76600	56727
76700	56820
76800	56915
76900	57009
77000	57103
77100	57199
77200	57293
77300	57382
77400	57470
77500	57562
77600	57651
77700	57738
77800	57829
77900	57920
78000	58012
78100	58107
78200	58198
78300	58293
78400	58392
78500	58487
78600	58575
78700	58660
78800	58754
78900	58844
79000	58934
79100	59026
79200	59116
79300	59213
79400	59305
79500	59397
79600	59489
79700	59581
79800	59668
79900	59761
80000	59851
80100	59944
80200	60037
80300	60127
80400	60224
80500	60318
80600	60414
80700	60507
80800	60599
80900	60695
81000	60794
81100	60888
81200	60983
81300	61078
81400	61171
81500	61264
81600	61356
81700	61451
81800	61542
81900	61632
82000	61722
82100	61819
82200	61914
82300	62007
82400	62094
82500	62189
82600	62284
82700	62379
82800	62469
82900	62563
83000	62660
83100	62755
83200	62845
83300	62932
83400	63023
83500	63117
83600	63206
83700	63298
83800	63390
83900	63478
84000	63572
84100	63664
84200	63756
84300	63848
84400	63942
84500	64038
84600	64134
84700	64228
84800	64319
84900	64411
85000	64506
85100	64603
85200	64697
85300	64790
85400	64882
85500	64973
85600	65069
85700	65158
85800	65250
85900	65340
86000	65433
86100	65523
86200	65619
86300	65712
86400	65804
86500	65896
86600	65991
86700	66087
86800	66180
86900	66276
87000	66369
87100	66458
87200	66552
87300	66651
87400	66745
87500	66837
87600	66925
87700	67018
87800	67111
87900	67204
88000	67301
88100	67392
88200	67484
88300	67578
88400	67671
88500	67757
88600	67849
88700	67946
88800	68038
88900	68134
89000	68227
89100	68317
89200	68410
89300	68501
89400	68594
89500	68689
89600	68777
89700	68872
89800	68966
89900	69053
90000	69149
90100	69244
90200	69339
90300	69435
90400	69527
90500	69617
90600	69714
90700	69802
90800	69897
90900	69989
91000	70081
91100	70173
91200	70263
91300	70357
91400	70452
91500	70547
91600	70638
91700	70731
91800	70825
91900	70913
92000	71007
92100	71100
92200	71193
92300	71286
92400	71380
92500	71474
92600	71561
92700	71654
92800	71746
92900	71839
93000	71935
93100	72029
93200	72121
93300	72213
93400	72304
93500	72396
93600	72488
93700	72577
93800	72670
93900	72762
94000	72857
94100	72948
94200	73041
94300	73134
94400	73226
94500	73318
94600	73409
94700	73500
94800	73592
94900	73687
95000	73783
95100	73875
95200	73964
95300	74061
95400	74152
95500	74246
95600	74340
95700	74434
95800	74525
95900	74617
96000	74710
96100	74801
96200	74892
96300	74989
96400	75085
96500	75182
96600	75275
96700	75370
96800	75459
96900	75554
97000	75647
97100	75744
97200	75835
97300	75929
97400	76019
97500	76110
97600	76204
97700	76298
97800	76386
97900	76480
98000	76575
98100	76670
98200	76765
98300	76857
98400	76950
98500	77046
98600	77136
98700	77228
98800	77318
98900	77414
99000	77511
99100	77604
99200	77695
99300	77791
99400	77886
99500	77977
99600	78066
99700	78166
99800	78259
99900	78353
100000	78450


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,400,0,0
500,496,0,4
600,591,0,9
700,686,0,14
800,782,0,18
900,874,0,26
1000,968,0,32
1100,1063,1,36
1200,1154,1,45
1300,1246,1,53
1400,1332,2,66
1500,1425,2,73
1600,1517,2,81
1700,1607,3,90
1800,1696,3,101
1900,1784,3,113
2000,1864,3,133
2100,1955,5,140
2200,2041,6,153
2300,2132,6,162
2400,2224,6,170
2500,2314,6,180
2600,2404,6,190
2700,2485,6,209
2800,2568,6,226
2900,2656,7,237
3000,2745,7,248
3100,2830,7,263
3200,2908,8,284
3300,2987,8,305
3400,3067,10,323
3500,3151,10,339
3600,3231,12,357
3700,3306,12,382
3800,3388,13,399
3900,3470,14,416
4000,3551,14,435
4100,3624,15,461
4200,3709,16,475
4300,3791,17,492
4400,3871,17,512
4500,3949,17,534
4600,4025,18,557
4700,4097,19,584
4800,4169,21,610
4900,4248,24,628
5000,4315,26,659
5100,4395,26,679
5200,4464,26,710
5300,4541,26,733
5400,4613,27,760
5500,4685,27,788
5600,4755,29,816
5700,4831,29,840
5800,4902,30,868
5900,4973,32,895
6000,5043,34,923
6100,5114,34,952
6200,5177,39,984
6300,5240,39,1021
6400,5304,42,1054
6500,5369,44,1087
6600,5432,46,1122
6700,5502,46,1152
6800,5575,46,1179
6900,5646,48,1206
7000,5704,49,1247
7100,5768,50,1282
7200,5845,51,1304
7300,5903,51,1346
7400,5962,52,1386
7500,6031,52,1417
7600,6095,54,1451
7700,6159,54,1487
7800,6215,55,1530
7900,6283,56,1561
8000,6341,57,1602
8100,6397,59,1644
8200,6458,59,1683
8300,6513,62,1725
8400,6580,62,1758
8500,6642,64,1794
8600,6700,65,1835
8700,6754,66,1880
8800,6808,68,1924
8900,6863,69,1968
9000,6913,71,2016
9100,6962,73,2065
9200,7017,73,2110
9300,7081,73,2146
9400,7140,74,2186
9500,7197,74,2229
9600,7248,74,2278
9700,7308,74,2318
9800,7366,76,2358
9900,7412,79,2409
10000,7470,80,2450
10100,7513,82,2505
10200,7568,83,2549
10300,7630,84,2586
10400,7680,86,2634
10500,7733,88,2679
10600,7792,89,2719
10700,7838,89,2773
10800,7885,89,2826
10900,7942,90,2868
11000,7997,90,2913
11100,8047,92,2961
11200,8104,94,3002
11300,8153,96,3051
11400,8204,100,3096
11500,8251,101,3148
11600,8301,103,3196
11700,8349,107,3244
11800,8399,109,3292
11900,8452,109,3339
12000,8501,114,3385
12100,8541,116,3443
12200,8587,117,3496
12300,8635,119,3546
12400,8695,120,3585
12500,8737,123,3640
12600,8788,124,3688
12700,8827,128,3745
12800,8872,129,3799
12900,8925,133,3842
13000,8975,133,3892
13100,9019,137,3944
13200,9072,139,3989
13300,9112,143,4045
13400,9158,146,4096
13500,9211,149,4140
13600,9253,151,4196
13700,9291,154,4255
13800,9338,159,4303
13900,9386,159,4355
14000,9423,162,4415
14100,9466,163,4471
14200,9518,165,4517
14300,9567,166,4567
14400,9610,169,4621
14500,9656,169,4675
14600,9692,171,4737
14700,9743,172,4785
14800,9790,173,4837
14900,9828,176,4896
15000,9874,178,4948
15100,9905,181,5014
15200,9952,183,5065
15300,9993,188,5119
15400,10030,188,5182
15500,10067,188,5245
15600,10101,189,5310
15700,10136,194,5370
15800,10177,195,5428
15900,10213,197,5490
16000,10254,200,5546
16100,10292,203,5605
16200,10329,205,5666
16300,10366,205,5729
16400,10405,209,5786
16500,10434,212,5854
16600,10467,212,5921
16700,10507,212,5981
16800,10545,212,6043
16900,10578,213,6109
17000,10615,216,6169
17100,10644,219,6237
17200,10668,222,6310
17300,10698,225,6377
17400,10740,228,6432
17500,10780,232,6488
17600,10818,232,6550
17700,10847,233,6620
17800,10880,238,6682
17900,10911,239,6750
18000,10957,241,6802
18100,10986,243,6871
18200,11016,246,6938
18300,11050,248,7002
18400,11080,251,7069
18500,11112,251,7137
18600,11147,251,7202
18700,11176,253,7271
18800,11211,253,7336
18900,11236,254,7410
19000,11265,257,7478
19100,11299,260,7541
19200,11328,261,7611
19300,11363,264,7673
19400,11388,270,7742
19500,11413,271,7816
19600,11443,275,7882
19700,11474,281,7945
19800,11513,284,8003
19900,11537,286,8077
20000,11574,287,8139
20100,11593,290,8217
20200,11616,292,8292
20300,11650,296,8354
20400,11674,297,8429
20500,11698,300,8502
20600,11730,304,8566
20700,11754,308,8638
20800,11788,309,8703
20900,11825,312,8763
21000,11860,312,8828
21100,11885,315,8900
21200,11918,319,8963
21300,11940,323,9037
21400,11975,327,9098
21500,12002,330,9168
21600,12024,332,9244
21700,12052,335,9313
21800,12083,337,9380
21900,12109,338,9453
22000,12131,342,9527
22100,12162,344,9594
22200,12185,344,9671
22300,12208,347,9745
22400,12236,350,9814
22500,12260,353,9887
22600,12287,354,9959
22700,12316,355,10029
22800,12338,357,10105
22900,12356,358,10186
23000,12379,361,10260
23100,12404,363,10333
23200,12423,366,10411
23300,12451,368,10481
23400,12473,372,10555
23500,12500,375,10625
23600,12525,377,10698
23700,12541,378,10781
23800,12568,382,10850
23900,12599,383,10918
24000,12614,385,11001
24100,12640,387,11073
24200,12666,390,11144
24300,12694,391,11215
24400,12723,391,11286
24500,12738,394,11368
24600,12760,395,11445
24700,12789,398,11513
24800,12810,398,11592
24900,12833,401,11666
25000,12850,403,11747
25100,12882,406,11812
25200,12901,410,11889
25300,12918,413,11969
25400,12937,415,12048
25500,12954,419,12127
25600,12979,421,12200
25700,13007,423,12270
25800,13034,423,12343
25900,13057,428,12415
26000,13087,429,12484
26100,13101,430,12569
26200,13127,431,12642
26300,13148,433,12719
26400,13168,434,12798
26500,13190,436,12874
26600,13209,440,12951
26700,13223,444,13033
26800,13242,452,13106
26900,13253,454,13193
27000,13268,456,13276
27100,13283,458,13359
27200,13302,461,13437
27300,13322,462,13516
27400,13338,467,13595
27500,13359,469,13672
27600,13383,470,13747
27700,13396,470,13834
27800,13415,473,13912
27900,13432,474,13994
28000,13451,475,14074
28100,13472,480,14148
28200,13493,486,14221
28300,13505,489,14306
28400,13518,492,14390
28500,13531,495,14474
28600,13550,498,14552
28700,13568,501,14631
28800,13583,502,14715
28900,13598,504,14798
29000,13612,505,14883
29100,13637,507,14956
29200,13651,510,15039
29300,13669,512,15119
29400,13688,514,15198
29500,13702,514,15284
29600,13722,516,15362
29700,13740,519,15441
29800,13759,522,15519
29900,13778,522,15600
30000,13793,526,15681
30100,13816,528,15756
30200,13831,530,15839
30300,13851,532,15917
30400,13867,536,15997
30500,13881,537,16082
30600,13902,539,16159
30700,13926,540,16234
30800,13938,544,16318
30900,13961,548,16391
31000,13977,551,16472
31100,13988,555,16557
31200,14001,559,16640
31300,14010,566,16724
31400,14030,570,16800
31500,14043,571,16886
31600,14061,575,16964
31700,14075,577,17048
31800,14090,578,17132
31900,14111,581,17208
32000,14128,583,17289
32100,14142,586,17372
32200,14151,590,17459
32300,14164,594,17542
32400,14173,595,17632
32500,14191,596,17713
32600,14205,598,17797
32700,14214,599,17887
32800,14229,599,17972
32900,14236,600,18064
33000,14251,600,18149
33100,14263,601,18236
33200,14277,602,18321
33300,14289,603,18408
33400,14299,607,18494
33500,14305,609,18586
33600,14320,611,18669
33700,14334,617,18749
33800,14351,622,18827
33900,14367,627,18906
34000,14381,630,18989
34100,14398,632,19070
34200,14406,633,19161
34300,14418,633,19249
34400,14429,635,19336
34500,14439,636,19425
34600,14458,638,19504
34700,14469,639,19592
34800,14483,642,19675
34900,14498,643,19759
35000,14511,645,19844
35100,14522,647,19931
35200,14533,649,20018
35300,14545,651,20104
35400,14555,652,20193
35500,14566,654,20280
35600,14576,654,20370
35700,14586,654,20460
35800,14589,657,20554
35900,14601,660,20639
36000,14613,664,20723
36100,14621,666,20813
36200,14635,667,20898
36300,14644,672,20984
36400,14656,674,21070
36500,14664,680,21156
36600,14675,683,21242
36700,14686,685,21329
36800,14702,690,21408
36900,14716,691,21493
37000,14723,693,21584
37100,14728,696,21676
37200,14736,698,21766
37300,14741,702,21857
37400,14750,706,21944
37500,14760,708,22032
37600,14771,710,22119
37700,14777,710,22213
37800,14782,712,22306
37900,14787,716,22397
38000,14795,719,22486
38100,14806,723,22571
38200,14814,724,22662
38300,14821,727,22752
38400,14830,734,22836
38500,14845,736,22919
38600,14858,736,23006
38700,14872,741,23087
38800,14879,742,23179
38900,14885,745,23270
39000,14896,747,23357
39100,14905,748,23447
39200,14909,749,23542
39300,14912,753,23635
39400,14922,756,23722
39500,14931,762,23807
39600,14940,764,23896
39700,14950,768,23982
39800,14957,769,24074
39900,14965,775,24160
40000,14970,780,24250
40100,14975,782,24343
40200,14984,786,24430
40300,14995,790,24515
40400,15006,795,24599
40500,15015,801,24684
40600,15025,802,24773
40700,15030,804,24866
40800,15047,806,24947
40900,15054,807,25039
41000,15059,812,25129
41100,15070,817,25213
41200,15072,820,25308
41300,15084,821,25395
41400,15093,824,25483
41500,15103,825,25572
41600,15106,831,25663
41700,15116,832,25752
41800,15123,833,25844
41900,15125,839,25936
42000,15140,842,26018
42100,15151,845,26104
42200,15155,849,26196
42300,15165,854,26281
42400,15174,857,26369
42500,15185,861,26454
42600,15199,864,26537
42700,15204,866,26630
42800,15209,867,26724
42900,15218,868,26814
43000,15225,875,26900
43100,15229,878,26993
43200,15233,881,27086
43300,15245,881,27174
43400,15248,885,27267
43500,15257,887,27356
43600,15266,889,27445
43700,15270,891,27539
43800,15279,891,27630
43900,15285,896,27719
44000,15289,900,27811
44100,15297,902,27901
44200,15298,906,27996
44300,15304,909,28087
44400,15312,911,28177
44500,15317,913,28270
44600,15319,914,28367
44700,15329,915,28456
44800,15333,920,28547
44900,15339,922,28639
45000,15340,926,28734
45100,15344,934,28822
45200,15349,936,28915
45300,15358,939,29003
45400,15366,942,29092
45500,15372,944,29184
45600,15383,947,29270
45700,15394,951,29355
45800,15399,956,29445
45900,15403,959,29538
46000,15412,962,29626
46100,15425,964,29711
46200,15430,964,29806
46300,15435,970,29895
46400,15439,973,29988
46500,15444,976,30080
46600,15452,981,30167
46700,15455,982,30263
46800,15460,988,30352
46900,15463,992,30445
47000,15470,996,30534
47100,15474,999,30627
47200,15477,1002,30721
47300,15482,1004,30814
47400,15488,1007,30905
47500,15492,1010,30998
47600,15497,1012,31091
47700,15502,1017,31181
47800,15505,1019,31276
47900,15511,1024,31365
48000,15516,1027,31457
48100,15522,1029,31549
48200,15525,1031,31644
48300,15529,1034,31737
48400,15534,1043,31823
48500,15538,1047,31915
48600,15542,1049,32009
48700,15546,1050,32104
48800,15552,1055,32193
48900,15558,1058,32284
49000,15562,1059,32379
49100,15568,1062,32470
49200,15573,1065,32562
49300,15578,1067,32655
49400,15589,1072,32739
49500,15592,1076,32832
49600,15598,1082,32920
49700,15602,1086,33012
49800,15608,1089,33103
49900,15609,1093,33198
50000,15612,1098,33290
50100,15616,1101,33383
50200,15619,1104,33477
50300,15624,1107,33569
50400,15628,1110,33662
50500,15638,1112,33750
50600,15642,1116,33842
50700,15646,1120,33934
50800,15651,1121,34028
50900,15655,1125,34120
51000,15661,1133,34206
51100,15671,1139,34290
51200,15675,1141,34384
51300,15681,1141,34478
51400,15687,1148,34565
51500,15692,1155,34653
51600,15697,1158,34745
51700,15702,1165,34833
51800,15705,1167,34928
51900,15709,1169,35022
52000,15711,1170,35119
52100,15713,1174,35213
52200,15716,1180,35304
52300,15721,1181,35398
52400,15724,1188,35488
52500,15728,1194,35578
52600,15736,1197,35667
52700,15740,1200,35760
52800,15744,1204,35852
52900,15746,1205,35949
53000,15749,1209,36042
53100,15753,1214,36133
53200,15756,1216,36228
53300,15758,1220,36322
53400,15761,1222,36417
53500,15765,1226,36509
53600,15766,1228,36606
53700,15767,1231,36702
53800,15772,1236,36792
53900,15778,1237,36885
54000,15782,1242,36976
54100,15787,1244,37069
54200,15787,1249,37164
54300,15791,1252,37257
54400,15793,1254,37353
54500,15796,1257,37447
54600,15797,1260,37543
54700,15797,1263,37640
54800,15803,1263,37734
54900,15805,1264,37831
55000,15807,1267,37926
55100,15812,1268,38020
55200,15820,1269,38111
55300,15821,1271,38208
55400,15824,1275,38301
55500,15825,1279,38396
55600,15826,1282,38492
55700,15829,1288,38583
55800,15832,1293,38675
55900,15834,1295,38771
56000,15839,1298,38863
56100,15840,1298,38962
56200,15841,1301,39058
56300,15844,1307,39149
56400,15849,1311,39240
56500,15850,1313,39337
56600,15851,1319,39430
56700,15855,1322,39523
56800,15857,1326,39617
56900,15859,1331,39710
57000,15861,1334,39805
57100,15867,1335,39898
57200,15870,1337,39993
57300,15870,1338,40092
57400,15873,1340,40187
57500,15874,1341,40285
57600,15876,1344,40380
57700,15879,1345,40476
57800,15880,1350,40570
57900,15885,1353,40662
58000,15887,1356,40757
58100,15890,1360,40850
58200,15894,1367,40939
58300,15896,1375,41029
58400,15899,1382,41119
58500,15902,1386,41212
58600,15906,1387,41307
58700,15914,1394,41392
58800,15917,1395,41488
58900,15918,1400,41582
59000,15922,1400,41678
59100,15925,1406,41769
59200,15926,1410,41864
59300,15928,1414,41958
59400,15931,1415,42054
59500,15934,1417,42149
59600,15935,1422,42243
59700,15938,1427,42335
59800,15944,1432,42424
59900,15947,1434,42519
60000,15948,1437,42615
60100,15949,1437,42714
60200,15954,1437,42809
60300,15955,1441,42904
60400,15957,1444,42999
60500,15960,1447,43093
60600,15961,1452,43187
60700,15965,1455,43280
60800,15969,1460,43371
60900,15969,1461,43470
61000,15971,1467,43562
61100,15974,1470,43656
61200,15975,1475,43750
61300,15976,1481,43843
61400,15976,1483,43941
61500,15977,1485,44038
61600,15979,1489,44132
61700,15980,1498,44222
61800,15982,1502,44316
61900,15983,1505,44412
62000,15987,1510,44503
62100,15991,1513,44596
62200,15998,1520,44682
62300,15999,1523,44778
62400,16000,1525,44875
62500,16003,1528,44969
62600,16006,1528,45066
62700,16006,1531,45163
62800,16013,1533,45254
62900,16018,1537,45345
63000,16021,1541,45438
63100,16024,1543,45533
63200,16026,1546,45628
63300,16027,1550,45723
63400,16028,1554,45818
63500,16029,1557,45914
63600,16030,1560,46010
63700,16032,1563,46105
63800,16032,1566,46202
63900,16033,1568,46299
64000,16034,1570,46396
64100,16035,1572,46493
64200,16035,1574,46591
64300,16036,1576,46688
64400,16038,1580,46782
64500,16043,1584,46873
64600,16045,1584,46971
64700,16047,1587,47066
64800,16050,1590,47160
64900,16052,1591,47257
65000,16055,1592,47353
65100,16056,1594,47450
65200,16058,1595,47547
65300,16063,1599,47638
65400,16063,1600,47737
65500,16065,1601,47834
65600,16067,1604,47929
65700,16069,1608,48023
65800,16069,1609,48122
65900,16071,1611,48218
66000,16071,1617,48312
66100,16075,1619,48406
66200,16077,1620,48503
66300,16079,1623,48598
66400,16083,1627,48690
66500,16083,1627,48790
66600,16087,1631,48882
66700,16090,1635,48975
66800,16096,1638,49066
66900,16097,1644,49159
67000,16098,1647,49255
67100,16101,1649,49350
67200,16101,1653,49446
67300,16104,1655,49541
67400,16107,1656,49637
67500,16109,1660,49731
67600,16111,1664,49825
67700,16112,1665,49923
67800,16114,1667,50019
67900,16116,1669,50115
68000,16117,1671,50212
68100,16117,1673,50310
68200,16118,1678,50404
68300,16120,1683,50497
68400,16120,1687,50593
68500,16121,1688,50691
68600,16121,1691,50788
68700,16124,1693,50883
68800,16127,1696,50977
68900,16128,1698,51074
69000,16129,1701,51170
69100,16133,1708,51259
69200,16137,1710,51353
69300,16138,1713,51449
69400,16139,1720,51541
69500,16140,1725,51635
69600,16142,1727,51731
69700,16142,1728,51830
69800,16142,1733,51925
69900,16147,1737,52016
70000,16149,1739,52112
70100,16152,1740,52208
70200,16152,1742,52306
70300,16153,1746,52401
70400,16153,1753,52494
70500,16153,1754,52593
70600,16156,1756,52688
70700,16157,1760,52783
70800,16159,1763,52878
70900,16160,1764,52976
71000,16161,1766,53073
71100,16165,1769,53166
71200,16165,1774,53261
71300,16169,1778,53353
71400,16171,1778,53451
71500,16174,1779,53547
71600,16174,1784,53642
71700,16175,1786,53739
71800,16175,1791,53834
71900,16178,1793,53929
72000,16179,1795,54026
72100,16179,1799,54122
72200,16180,1803,54217
72300,16180,1806,54314
72400,16180,1811,54409
72500,16182,1814,54504
72600,16182,1818,54600
72700,16182,1822,54696
72800,16183,1823,54794
72900,16183,1827,54890
73000,16185,1832,54983
73100,16189,1835,55076
73200,16190,1840,55170
73300,16191,1841,55268
73400,16193,1847,55360
73500,16195,1850,55455
73600,16195,1851,55554
73700,16196,1859,55645
73800,16198,1861,55741
73900,16199,1864,55837
74000,16200,1868,55932
74100,16201,1872,56027
74200,16201,1878,56121
74300,16202,1882,56216
74400,16203,1886,56311
74500,16207,1888,56405
74600,16208,1892,56500
74700,16210,1896,56594
74800,16210,1899,56691
74900,16211,1900,56789
75000,16212,1903,56885
75100,16214,1904,56982
75200,16216,1904,57080
75300,16218,1906,57176
75400,16218,1909,57273
75500,16219,1911,57370
75600,16220,1913,57467
75700,16222,1914,57564
75800,16224,1916,57660
75900,16225,1918,57757
76000,16225,1926,57849
76100,16225,1927,57948
76200,16225,1929,58046
76300,16228,1932,58140
76400,16229,1937,58234
76500,16231,1942,58327
76600,16231,1947,58422
76700,16233,1950,58517
76800,16234,1952,58614
76900,16235,1955,58710
77000,16237,1960,58803
77100,16237,1960,58903
77200,16240,1965,58995
77300,16241,1969,59090
77400,16242,1973,59185
77500,16242,1978,59280
77600,16242,1978,59380
77700,16242,1981,59477
77800,16242,1986,59572
77900,16243,1990,59667
78000,16247,1991,59762
78100,16249,1996,59855
78200,16249,1997,59954
78300,16250,2000,60050
78400,16250,2001,60149
78500,16251,2004,60245
78600,16251,2009,60340
78700,16251,2013,60436
78800,16252,2013,60535
78900,16252,2018,60630
79000,16253,2023,60724
79100,16253,2026,60821
79200,16254,2028,60918
79300,16255,2029,61016
79400,16255,2033,61112
79500,16255,2033,61212
79600,16256,2035,61309
79700,16256,2039,61405
79800,16257,2042,61501
79900,16259,2045,61596
80000,16259,2048,61693
80100,16259,2053,61788
80200,16260,2057,61883
80300,16260,2060,61980
80400,16261,2064,62075
80500,16262,2069,62169
80600,16263,2074,62263
80700,16264,2078,62358
80800,16265,2079,62456
80900,16265,2084,62551
81000,16265,2090,62645
81100,16269,2094,62737
81200,16269,2097,62834
81300,16270,2098,62932
81400,16270,2104,63026
81500,16270,2105,63125
81600,16270,2108,63222
81700,16272,2109,63319
81800,16273,2115,63412
81900,16275,2117,63508
82000,16277,2119,63604
82100,16278,2119,63703
82200,16278,2119,63803
82300,16280,2121,63899
82400,16280,2124,63996
82500,16281,2126,64093
82600,16281,2129,64190
82700,16281,2130,64289
82800,16282,2132,64386
82900,16283,2133,64484
83000,16285,2136,64579
83100,16287,2139,64674
83200,16288,2146,64766
83300,16290,2149,64861
83400,16290,2155,64955
83500,16290,2159,65051
83600,16290,2163,65147
83700,16290,2168,65242
83800,16291,2168,65341
83900,16291,2172,65437
84000,16293,2173,65534
84100,16293,2179,65628
84200,16294,2181,65725
84300,16295,2182,65823
84400,16295,2185,65920
84500,16296,2190,66014
84600,16298,2194,66108
84700,16299,2199,66202
84800,16299,2202,66299
84900,16299,2205,66396
85000,16299,2210,66491
85100,16300,2214,66586
85200,16301,2216,66683
85300,16301,2218,66781
85400,16301,2219,66880
85500,16301,2220,66979
85600,16301,2223,67076
85700,16301,2227,67172
85800,16301,2229,67270
85900,16302,2230,67368
86000,16302,2233,67465
86100,16303,2236,67561
86200,16303,2240,67657
86300,16303,2243,67754
86400,16303,2249,67848
86500,16304,2251,67945
86600,16306,2254,68040
86700,16307,2257,68136
86800,16307,2259,68234
86900,16307,2262,68331
87000,16308,2264,68428
87100,16308,2270,68522
87200,16309,2271,68620
87300,16309,2274,68717
87400,16309,2277,68814
87500,16310,2280,68910
87600,16311,2284,69005
87700,16311,2285,69104
87800,16311,2288,69201
87900,16313,2291,69296
88000,16314,2293,69393
88100,16314,2294,69492
88200,16316,2297,69587
88300,16316,2300,69684
88400,16316,2306,69778
88500,16316,2311,69873
88600,16316,2312,69972
88700,16316,2313,70071
88800,16316,2315,70169
88900,16316,2317,70267
89000,16318,2318,70364
89100,16319,2321,70460
89200,16320,2325,70555
89300,16321,2327,70652
89400,16321,2330,70749
89500,16321,2334,70845
89600,16323,2335,70942
89700,16324,2338,71038
89800,16325,2342,71133
89900,16326,2347,71227
90000,16327,2349,71324
90100,16327,2352,71421
90200,16327,2355,71518
90300,16328,2360,71612
90400,16329,2361,71710
90500,16329,2366,71805
90600,16329,2369,71902
90700,16329,2373,71998
90800,16329,2375,72096
90900,16330,2376,72194
91000,16330,2379,72291
91100,16330,2381,72389
91200,16330,2383,72487
91300,16331,2387,72582
91400,16331,2393,72676
91500,16331,2395,72774
91600,16331,2399,72870
91700,16334,2405,72961
91800,16334,2406,73060
91900,16335,2411,73154
92000,16335,2417,73248
92100,16336,2419,73345
92200,16337,2421,73442
92300,16337,2426,73537
92400,16338,2429,73633
92500,16338,2433,73729
92600,16338,2438,73824
92700,16338,2438,73924
92800,16338,2440,74022
92900,16338,2446,74116
93000,16339,2451,74210
93100,16339,2453,74308
93200,16339,2455,74406
93300,16340,2459,74501
93400,16340,2463,74597
93500,16340,2471,74689
93600,16340,2479,74781
93700,16340,2486,74874
93800,16340,2488,74972
93900,16340,2491,75069
94000,16340,2496,75164
94100,16340,2498,75262
94200,16340,2500,75360
94300,16340,2502,75458
94400,16340,2504,75556
94500,16340,2508,75652
94600,16340,2511,75749
94700,16340,2514,75846
94800,16341,2518,75941
94900,16341,2521,76038
95000,16341,2525,76134
95100,16341,2529,76230
95200,16342,2536,76322
95300,16343,2537,76420
95400,16343,2540,76517
95500,16343,2544,76613
95600,16343,2547,76710
95700,16343,2552,76805
95800,16343,2554,76903
95900,16343,2559,76998
96000,16343,2564,77093
96100,16343,2565,77192
96200,16343,2567,77290
96300,16343,2574,77383
96400,16345,2579,77476
96500,16345,2582,77573
96600,16345,2585,77670
96700,16346,2586,77768
96800,16346,2589,77865
96900,16346,2592,77962
97000,16347,2596,78057
97100,16347,2603,78150
97200,16347,2607,78246
97300,16348,2610,78342
97400,16348,2613,78439
97500,16348,2618,78534
97600,16348,2624,78628
97700,16349,2626,78725
97800,16350,2629,78821
97900,16351,2630,78919
98000,16351,2631,79018
98100,16351,2634,79115
98200,16351,2636,79213
98300,16352,2639,79309
98400,16352,2641,79407
98500,16353,2645,79502
98600,16353,2647,79600
98700,16353,2651,79696
98800,16353,2657,79790
98900,16353,2659,79888
99000,16353,2662,79985
99100,16354,2662,80084
99200,16354,2664,80182
99300,16355,2666,80279
99400,16355,2668,80377
99500,16355,2669,80476
99600,16355,2674,80571
99700,16355,2676,80669
99800,16356,2680,80764
99900,16356,2681,80863
100000,16356,2684,80960


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	1
1200	1
1300	1
1400	2
1500	2
1600	2
1700	3
1800	3
1900	3
2000	3
2100	5
2200	6
2300	6
2400	6
2500	6
2600	6
2700	6
2800	6
2900	7
3000	7
3100	7
3200	8
3300	8
3400	10
3500	10
3600	12
3700	12
3800	13
3900	14
4000	14
4100	15
4200	16
4300	17
4400	17
4500	17
4600	18
4700	19
4800	21
4900	24
5000	26
5100	26
5200	26
5300	26
5400	27
5500	27
5600	29
5700	29
5800	30
5900	32
6000	34
6100	34
6200	39
6300	39
6400	42
6500	44
6600	46
6700	46
6800	46
6900	48
7000	49
7100	50
7200	51
7300	51
7400	52
7500	52
7600	54
7700	54
7800	55
7900	56
8000	57
8100	59
8200	59
8300	62
8400	62
8500	64
8600	65
8700	66
8800	68
8900	69
9000	71
9100	73
9200	73
9300	73
9400	74
9500	74
9600	74
9700	74
9800	76
9900	79
10000	80
10100	82
10200	83
10300	84
10400	86
10500	88
10600	89
10700	89
10800	89
10900	90
11000	90
11100	92
11200	94
11300	96
11400	100
11500	101
11600	103
11700	107
11800	109
11900	109
12000	114
12100	116
12200	117
12300	119
12400	120
12500	123
12600	124
12700	128
12800	129
12900	133
13000	133
13100	137
13200	139
13300	143
13400	146
13500	149
13600	151
13700	154
13800	159
13900	159
14000	162
14100	163
14200	165
14300	166
14400	169
14500	169
14600	171
14700	172
14800	173
14900	176
15000	178
15100	181
15200	183
15300	188
15400	188
15500	188
15600	189
15700	194
15800	195
15900	197
16000	200
16100	203
16200	205
16300	205
16400	209
16500	212
16600	212
16700	212
16800	212
16900	213
17000	216
17100	219
17200	222
17300	225
17400	228
17500	232
17600	232
17700	233
17800	238
17900	239
18000	241
18100	243
18200	246
18300	248
18400	251
18500	251
18600	251
18700	253
18800	253
18900	254
19000	257
19100	260
19200	261
19300	264
19400	270
19500	271
19600	275
19700	281
19800	284
19900	286
20000	287
20100	290
20200	292
20300	296
20400	297
20500	300
20600	304
20700	308
20800	309
20900	312
21000	312
21100	315
21200	319
21300	323
21400	327
21500	330
21600	332
21700	335
21800	337
21900	338
22000	342
22100	344
22200	344
22300	347
22400	350
22500	353
22600	354
22700	355
22800	357
22900	358
23000	361
23100	363
23200	366
23300	368
23400	372
23500	375
23600	377
23700	378
23800	382
23900	383
24000	385
24100	387
24200	390
24300	391
24400	391
24500	394
24600	395
24700	398
24800	398
24900	401
25000	403
25100	406
25200	410
25300	413
25400	415
25500	419
25600	421
25700	423
25800	423
25900	428
26000	429
26100	430
26200	431
26300	433
26400	434
26500	436
26600	440
26700	444
26800	452
26900	454
27000	456
27100	458
27200	461
27300	462
27400	467
27500	469
27600	470
27700	470
27800	473
27900	474
28000	475
28100	480
28200	486
28300	489
28400	492
28500	495
28600	498
28700	501
28800	502
28900	504
29000	505
29100	507
29200	510
29300	512
29400	514
29500	514
29600	516
29700	519
29800	522
29900	522
30000	526
30100	528
30200	530
30300	532
30400	536
30500	537
30600	539
30700	540
30800	544
30900	548
31000	551
31100	555
31200	559
31300	566
31400	570
31500	571
31600	575
31700	577
31800	578
31900	581
32000	583
32100	586
32200	590
32300	594
32400	595
32500	596
32600	598
32700	599
32800	599
32900	600
33000	600
33100	601
33200	602
33300	603
33400	607
33500	609
33600	611
33700	617
33800	622
33900	627
34000	630
34100	632
34200	633
34300	633
34400	635
34500	636
34600	638
34700	639
34800	642
34900	643
35000	645
35100	647
35200	649
35300	651
35400	652
35500	654
35600	654
35700	654
35800	657
35900	660
36000	664
36100	666
36200	667
36300	672
36400	674
36500	680
36600	683
36700	685
36800	690
36900	691
37000	693
37100	696
37200	698
37300	702
37400	706
37500	708
37600	710
37700	710
37800	712
37900	716
38000	719
38100	723
38200	724
38300	727
38400	734
38500	736
38600	736
38700	741
38800	742
38900	745
39000	747
39100	748
39200	749
39300	753
39400	756
39500	762
39600	764
39700	768
39800	769
39900	775
40000	780
40100	782
40200	786
40300	790
40400	795
40500	801
40600	802
40700	804
40800	806
40900	807
41000	812
41100	817
41200	820
41300	821
41400	824
41500	825
41600	831
41700	832
41800	833
41900	839
42000	842
42100	845
42200	849
42300	854
42400	857
42500	861
42600	864
42700	866
42800	867
42900	868
43000	875
43100	878
43200	881
43300	881
43400	885
43500	887
43600	889
43700	891
43800	891
43900	896
44000	900
44100	902
44200	906
44300	909
44400	911
44500	913
44600	914
44700	915
44800	920
44900	922
45000	926
45100	934
45200	936
45300	939
45400	942
45500	944
45600	947
45700	951
45800	956
45900	959
46000	962
46100	964
46200	964
46300	970
46400	973
46500	976
46600	981
46700	982
46800	988
46900	992
47000	996
47100	999
47200	1002
47300	1004
47400	1007
47500	1010
47600	1012
47700	1017
47800	1019
47900	1024
48000	1027
48100	1029
48200	1031
48300	1034
48400	1043
48500	1047
48600	1049
48700	1050
48800	1055
48900	1058
49000	1059
49100	1062
49200	1065
49300	1067
49400	1072
49500	1076
49600	1082
49700	1086
49800	1089
49900	1093
50000	1098
50100	1101
50200	1104
50300	1107
50400	1110
50500	1112
50600	1116
50700	1120
50800	1121
50900	1125
51000	1133
51100	1139
51200	1141
51300	1141
51400	1148
51500	1155
51600	1158
51700	1165
51800	1167
51900	1169
52000	1170
52100	1174
52200	1180
52300	1181
52400	1188
52500	1194
52600	1197
52700	1200
52800	1204
52900	1205
53000	1209
53100	1214
53200	1216
53300	1220
53400	1222
53500	1226
53600	1228
53700	1231
53800	1236
53900	1237
54000	1242
54100	1244
54200	1249
54300	1252
54400	1254
54500	1257
54600	1260
54700	1263
54800	1263
54900	1264
55000	1267
55100	1268
55200	1269
55300	1271
55400	1275
55500	1279
55600	1282
55700	1288
55800	1293
55900	1295
56000	1298
56100	1298
56200	1301
56300	1307
56400	1311
56500	1313
56600	1319
56700	1322
56800	1326
56900	1331
57000	1334
57100	1335
57200	1337
57300	1338
57400	1340
57500	1341
57600	1344
57700	1345
57800	1350
57900	1353
58000	1356
58100	1360
58200	1367
58300	1375
58400	1382
58500	1386
58600	1387
58700	1394
58800	1395
58900	1400
59000	1400
59100	1406
59200	1410
59300	1414
59400	1415
59500	1417
59600	1422
59700	1427
59800	1432
59900	1434
60000	1437
60100	1437
60200	1437
60300	1441
60400	1444
60500	1447
60600	1452
60700	1455
60800	1460
60900	1461
61000	1467
61100	1470
61200	1475
61300	1481
61400	1483
61500	1485
61600	1489
61700	1498
61800	1502
61900	1505
62000	1510
62100	1513
62200	1520
62300	1523
62400	1525
62500	1528
62600	1528
62700	1531
62800	1533
62900	1537
63000	1541
63100	1543
63200	1546
63300	1550
63400	1554
63500	1557
63600	1560
63700	1563
63800	1566
63900	1568
64000	1570
64100	1572
64200	1574
64300	1576
64400	1580
64500	1584
64600	1584
64700	1587
64800	1590
64900	1591
65000	1592
65100	1594
65200	1595
65300	1599
65400	1600
65500	1601
65600	1604
65700	1608
65800	1609
65900	1611
66000	1617
66100	1619
66200	1620
66300	1623
66400	1627
66500	1627
66600	1631
66700	1635
66800	1638
66900	1644
67000	1647
67100	1649
67200	1653
67300	1655
67400	1656
67500	1660
67600	1664
67700	1665
67800	1667
67900	1669
68000	1671
68100	1673
68200	1678
68300	1683
68400	1687
68500	1688
68600	1691
68700	1693
68800	1696
68900	1698
69000	1701
69100	1708
69200	1710
69300	1713
69400	1720
69500	1725
69600	1727
69700	1728
69800	1733
69900	1737
70000	1739
70100	1740
70200	1742
70300	1746
70400	1753
70500	1754
70600	1756
70700	1760
70800	1763
70900	1764
71000	1766
71100	1769
71200	1774
71300	1778
71400	1778
71500	1779
71600	1784
71700	1786
71800	1791
71900	1793
72000	1795
72100	1799
72200	1803
72300	1806
72400	1811
72500	1814
72600	1818
72700	1822
72800	1823
72900	1827
73000	1832
73100	1835
73200	1840
73300	1841
73400	1847
73500	1850
73600	1851
73700	1859
73800	1861
73900	1864
74000	1868
74100	1872
74200	1878
74300	1882
74400	1886
74500	1888
74600	1892
74700	1896
74800	1899
74900	1900
75000	1903
75100	1904
75200	1904
75300	1906
75400	1909
75500	1911
75600	1913
75700	1914
75800	1916
75900	1918
76000	1926
76100	1927
76200	1929
76300	1932
76400	1937
76500	1942
76600	1947
76700	1950
76800	1952
76900	1955
77000	1960
77100	1960
77200	1965
77300	1969
77400	1973
77500	1978
77600	1978
77700	1981
77800	1986
77900	1990
78000	1991
78100	1996
78200	1997
78300	2000
78400	2001
78500	2004
78600	2009
78700	2013
78800	2013
78900	2018
79000	2023
79100	2026
79200	2028
79300	2029
79400	2033
79500	2033
79600	2035
79700	2039
79800	2042
79900	2045
80000	2048
80100	2053
80200	2057
80300	2060
80400	2064
80500	2069
80600	2074
80700	2078
80800	2079
80900	2084
81000	2090
81100	2094
81200	2097
81300	2098
81400	2104
81500	2105
81600	2108
81700	2109
81800	2115
81900	2117
82000	2119
82100	2119
82200	2119
82300	2121
82400	2124
82500	2126
82600	2129
82700	2130
82800	2132
82900	2133
83000	2136
83100	2139
83200	2146
83300	2149
83400	2155
83500	2159
83600	2163
83700	2168
83800	2168
83900	2172
84000	2173
84100	2179
84200	2181
84300	2182
84400	2185
84500	2190
84600	2194
84700	2199
84800	2202
84900	2205
85000	2210
85100	2214
85200	2216
85300	2218
85400	2219
85500	2220
85600	2223
85700	2227
85800	2229
85900	2230
86000	2233
86100	2236
86200	2240
86300	2243
86400	2249
86500	2251
86600	2254
86700	2257
86800	2259
86900	2262
87000	2264
87100	2270
87200	2271
87300	2274
87400	2277
87500	2280
87600	2284
87700	2285
87800	2288
87900	2291
88000	2293
88100	2294
88200	2297
88300	2300
88400	2306
88500	2311
88600	2312
88700	2313
88800	2315
88900	2317
89000	2318
89100	2321
89200	2325
89300	2327
89400	2330
89500	2334
89600	2335
89700	2338
89800	2342
89900	2347
90000	2349
90100	2352
90200	2355
90300	2360
90400	2361
90500	2366
90600	2369
90700	2373
90800	2375
90900	2376
91000	2379
91100	2381
91200	2383
91300	2387
91400	2393
91500	2395
91600	2399
91700	2405
91800	2406
91900	2411
92000	2417
92100	2419
92200	2421
92300	2426
92400	2429
92500	2433
92600	2438
92700	2438
92800	2440
92900	2446
93000	2451
93100	2453
93200	2455
93300	2459
93400	2463
93500	2471
93600	2479
93700	2486
93800	2488
93900	2491
94000	2496
94100	2498
94200	2500
94300	2502
94400	2504
94500	2508
94600	2511
94700	2514
94800	2518
94900	2521
95000	2525
95100	2529
95200	2536
95300	2537
95400	2540
95500	2544
95600	2547
95700	2552
95800	2554
95900	2559
96000	2564
96100	2565
96200	2567
96300	2574
96400	2579
96500	2582
96600	2585
96700	2586
96800	2589
96900	2592
97000	2596
97100	2603
97200	2607
97300	2610
97400	2613
97500	2618
97600	2624
97700	2626
97800	2629
97900	2630
98000	2631
98100	2634
98200	2636
98300	2639
98400	2641
98500	2645
98600	2647
98700	2651
98800	2657
98900	2659
99000	2662
99100	2662
99200	2664
99300	2666
99400	2668
99500	2669
99600	2674
99700	2676
99800	2680
99900	2681
100000	2684


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	400
500	496
600	591
700	686
800	782
900	874
1000	968
1100	1063
1200	1154
1300	1246
1400	1332
1500	1425
1600	1517
1700	1607
1800	1696
1900	1784
2000	1864
2100	1955
2200	2041
2300	2132
2400	2224
2500	2314
2600	2404
2700	2485
2800	2568
2900	2656
3000	2745
3100	2830
3200	2908
3300	2987
3400	3067
3500	3151
3600	3231
3700	3306
3800	3388
3900	3470
4000	3551
4100	3624
4200	3709
4300	3791
4400	3871
4500	3949
4600	4025
4700	4097
4800	4169
4900	4248
5000	4315
5100	4395
5200	4464
5300	4541
5400	4613
5500	4685
5600	4755
5700	4831
5800	4902
5900	4973
6000	5043
6100	5114
6200	5177
6300	5240
6400	5304
6500	5369
6600	5432
6700	5502
6800	5575
6900	5646
7000	5704
7100	5768
7200	5845
7300	5903
7400	5962
7500	6031
7600	6095
7700	6159
7800	6215
7900	6283
8000	6341
8100	6397
8200	6458
8300	6513
8400	6580
8500	6642
8600	6700
8700	6754
8800	6808
8900	6863
9000	6913
9100	6962
9200	7017
9300	7081
9400	7140
9500	7197
9600	7248
9700	7308
9800	7366
9900	7412
10000	7470
10100	7513
10200	7568
10300	7630
10400	7680
10500	7733
10600	7792
10700	7838
10800	7885
10900	7942
11000	7997
11100	8047
11200	8104
11300	8153
11400	8204
11500	8251
11600	8301
11700	8349
11800	8399
11900	8452
12000	8501
12100	8541
12200	8587
12300	8635
12400	8695
12500	8737
12600	8788
12700	8827
12800	8872
12900	8925
13000	8975
13100	9019
13200	9072
13300	9112
13400	9158
13500	9211
13600	9253
13700	9291
13800	9338
13900	9386
14000	9423
14100	9466
14200	9518
14300	9567
14400	9610
14500	9656
14600	9692
14700	9743
14800	9790
14900	9828
15000	9874
15100	9905
15200	9952
15300	9993
15400	10030
15500	10067
15600	10101
15700	10136
15800	10177
15900	10213
16000	10254
16100	10292
16200	10329
16300	10366
16400	10405
16500	10434
16600	10467
16700	10507
16800	10545
16900	10578
17000	10615
17100	10644
17200	10668
17300	10698
17400	10740
17500	10780
17600	10818
17700	10847
17800	10880
17900	10911
18000	10957
18100	10986
18200	11016
18300	11050
18400	11080
18500	11112
18600	11147
18700	11176
18800	11211
18900	11236
19000	11265
19100	11299
19200	11328
19300	11363
19400	11388
19500	11413
19600	11443
19700	11474
19800	11513
19900	11537
20000	11574
20100	11593
20200	11616
20300	11650
20400	11674
20500	11698
20600	11730
20700	11754
20800	11788
20900	11825
21000	11860
21100	11885
21200	11918
21300	11940
21400	11975
21500	12002
21600	12024
21700	12052
21800	12083
21900	12109
22000	12131
22100	12162
22200	12185
22300	12208
22400	12236
22500	12260
22600	12287
22700	12316
22800	12338
22900	12356
23000	12379
23100	12404
23200	12423
23300	12451
23400	12473
23500	12500
23600	12525
23700	12541
23800	12568
23900	12599
24000	12614
24100	12640
24200	12666
24300	12694
24400	12723
24500	12738
24600	12760
24700	12789
24800	12810
24900	12833
25000	12850
25100	12882
25200	12901
25300	12918
25400	12937
25500	12954
25600	12979
25700	13007
25800	13034
25900	13057
26000	13087
26100	13101
26200	13127
26300	13148
26400	13168
26500	13190
26600	13209
26700	13223
26800	13242
26900	13253
27000	13268
27100	13283
27200	13302
27300	13322
27400	13338
27500	13359
27600	13383
27700	13396
27800	13415
27900	13432
28000	13451
28100	13472
28200	13493
28300	13505
28400	13518
28500	13531
28600	13550
28700	13568
28800	13583
28900	13598
29000	13612
29100	13637
29200	13651
29300	13669
29400	13688
29500	13702
29600	13722
29700	13740
29800	13759
29900	13778
30000	13793
30100	13816
30200	13831
30300	13851
30400	13867
30500	13881
30600	13902
30700	13926
30800	13938
30900	13961
31000	13977
31100	13988
31200	14001
31300	14010
31400	14030
31500	14043
31600	14061
31700	14075
31800	14090
31900	14111
32000	14128
32100	14142
32200	14151
32300	14164
32400	14173
32500	14191
32600	14205
32700	14214
32800	14229
32900	14236
33000	14251
33100	14263
33200	14277
33300	14289
33400	14299
33500	14305
33600	14320
33700	14334
33800	14351
33900	14367
34000	14381
34100	14398
34200	14406
34300	14418
34400	14429
34500	14439
34600	14458
34700	14469
34800	14483
34900	14498
35000	14511
35100	14522
35200	14533
35300	14545
35400	14555
35500	14566
35600	14576
35700	14586
35800	14589
35900	14601
36000	14613
36100	14621
36200	14635
36300	14644
36400	14656
36500	14664
36600	14675
36700	14686
36800	14702
36900	14716
37000	14723
37100	14728
37200	14736
37300	14741
37400	14750
37500	14760
37600	14771
37700	14777
37800	14782
37900	14787
38000	14795
38100	14806
38200	14814
38300	14821
38400	14830
38500	14845
38600	14858
38700	14872
38800	14879
38900	14885
39000	14896
39100	14905
39200	14909
39300	14912
39400	14922
39500	14931
39600	14940
39700	14950
39800	14957
39900	14965
40000	14970
40100	14975
40200	14984
40300	14995
40400	15006
40500	15015
40600	15025
40700	15030
40800	15047
40900	15054
41000	15059
41100	15070
41200	15072
41300	15084
41400	15093
41500	15103
41600	15106
41700	15116
41800	15123
41900	15125
42000	15140
42100	15151
42200	15155
42300	15165
42400	15174
42500	15185
42600	15199
42700	15204
42800	15209
42900	15218
43000	15225
43100	15229
43200	15233
43300	15245
43400	15248
43500	15257
43600	15266
43700	15270
43800	15279
43900	15285
44000	15289
44100	15297
44200	15298
44300	15304
44400	15312
44500	15317
44600	15319
44700	15329
44800	15333
44900	15339
45000	15340
45100	15344
45200	15349
45300	15358
45400	15366
45500	15372
45600	15383
45700	15394
45800	15399
45900	15403
46000	15412
46100	15425
46200	15430
46300	15435
46400	15439
46500	15444
46600	15452
46700	15455
46800	15460
46900	15463
47000	15470
47100	15474
47200	15477
47300	15482
47400	15488
47500	15492
47600	15497
47700	15502
47800	15505
47900	15511
48000	15516
48100	15522
48200	15525
48300	15529
48400	15534
48500	15538
48600	15542
48700	15546
48800	15552
48900	15558
49000	15562
49100	15568
49200	15573
49300	15578
49400	15589
49500	15592
49600	15598
49700	15602
49800	15608
49900	15609
50000	15612
50100	15616
50200	15619
50300	15624
50400	15628
50500	15638
50600	15642
50700	15646
50800	15651
50900	15655
51000	15661
51100	15671
51200	15675
51300	15681
51400	15687
51500	15692
51600	15697
51700	15702
51800	15705
51900	15709
52000	15711
52100	15713
52200	15716
52300	15721
52400	15724
52500	15728
52600	15736
52700	15740
52800	15744
52900	15746
53000	15749
53100	15753
53200	15756
53300	15758
53400	15761
53500	15765
53600	15766
53700	15767
53800	15772
53900	15778
54000	15782
54100	15787
54200	15787
54300	15791
54400	15793
54500	15796
54600	15797
54700	15797
54800	15803
54900	15805
55000	15807
55100	15812
55200	15820
55300	15821
55400	15824
55500	15825
55600	15826
55700	15829
55800	15832
55900	15834
56000	15839
56100	15840
56200	15841
56300	15844
56400	15849
56500	15850
56600	15851
56700	15855
56800	15857
56900	15859
57000	15861
57100	15867
57200	15870
57300	15870
57400	15873
57500	15874
57600	15876
57700	15879
57800	15880
57900	15885
58000	15887
58100	15890
58200	15894
58300	15896
58400	15899
58500	15902
58600	15906
58700	15914
58800	15917
58900	15918
59000	15922
59100	15925
59200	15926
59300	15928
59400	15931
59500	15934
59600	15935
59700	15938
59800	15944
59900	15947
60000	15948
60100	15949
60200	15954
60300	15955
60400	15957
60500	15960
60600	15961
60700	15965
60800	15969
60900	15969
61000	15971
61100	15974
61200	15975
61300	15976
61400	15976
61500	15977
61600	15979
61700	15980
61800	15982
61900	15983
62000	15987
62100	15991
62200	15998
62300	15999
62400	16000
62500	16003
62600	16006
62700	16006
62800	16013
62900	16018
63000	16021
63100	16024
63200	16026
63300	16027
63400	16028
63500	16029
63600	16030
63700	16032
63800	16032
63900	16033
64000	16034
64100	16035
64200	16035
64300	16036
64400	16038
64500	16043
64600	16045
64700	16047
64800	16050
64900	16052
65000	16055
65100	16056
65200	16058
65300	16063
65400	16063
65500	16065
65600	16067
65700	16069
65800	16069
65900	16071
66000	16071
66100	16075
66200	16077
66300	16079
66400	16083
66500	16083
66600	16087
66700	16090
66800	16096
66900	16097
67000	16098
67100	16101
67200	16101
67300	16104
67400	16107
67500	16109
67600	16111
67700	16112
67800	16114
67900	16116
68000	16117
68100	16117
68200	16118
68300	16120
68400	16120
68500	16121
68600	16121
68700	16124
68800	16127
68900	16128
69000	16129
69100	16133
69200	16137
69300	16138
69400	16139
69500	16140
69600	16142
69700	16142
69800	16142
69900	16147
70000	16149
70100	16152
70200	16152
70300	16153
70400	16153
70500	16153
70600	16156
70700	16157
70800	16159
70900	16160
71000	16161
71100	16165
71200	16165
71300	16169
71400	16171
71500	16174
71600	16174
71700	16175
71800	16175
71900	16178
72000	16179
72100	16179
72200	16180
72300	16180
72400	16180
72500	16182
72600	16182
72700	16182
72800	16183
72900	16183
73000	16185
73100	16189
73200	16190
73300	16191
73400	16193
73500	16195
73600	16195
73700	16196
73800	16198
73900	16199
74000	16200
74100	16201
74200	16201
74300	16202
74400	16203
74500	16207
74600	16208
74700	16210
74800	16210
74900	16211
75000	16212
75100	16214
75200	16216
75300	16218
75400	16218
75500	16219
75600	16220
75700	16222
75800	16224
75900	16225
76000	16225
76100	16225
76200	16225
76300	16228
76400	16229
76500	16231
76600	16231
76700	16233
76800	16234
76900	16235
77000	16237
77100	16237
77200	16240
77300	16241
77400	16242
77500	16242
77600	16242
77700	16242
77800	16242
77900	16243
78000	16247
78100	16249
78200	16249
78300	16250
78400	16250
78500	16251
78600	16251
78700	16251
78800	16252
78900	16252
79000	16253
79100	16253
79200	16254
79300	16255
79400	16255
79500	16255
79600	16256
79700	16256
79800	16257
79900	16259
80000	16259
80100	16259
80200	16260
80300	16260
80400	16261
80500	16262
80600	16263
80700	16264
80800	16265
80900	16265
81000	16265
81100	16269
81200	16269
81300	16270
81400	16270
81500	16270
81600	16270
81700	16272
81800	16273
81900	16275
82000	16277
82100	16278
82200	16278
82300	16280
82400	16280
82500	16281
82600	16281
82700	16281
82800	16282
82900	16283
83000	16285
83100	16287
83200	16288
83300	16290
83400	16290
83500	16290
83600	16290
83700	16290
83800	16291
83900	16291
84000	16293
84100	16293
84200	16294
84300	16295
84400	16295
84500	16296
84600	16298
84700	16299
84800	16299
84900	16299
85000	16299
85100	16300
85200	16301
85300	16301
85400	16301
85500	16301
85600	16301
85700	16301
85800	16301
85900	16302
86000	16302
86100	16303
86200	16303
86300	16303
86400	16303
86500	16304
86600	16306
86700	16307
86800	16307
86900	16307
87000	16308
87100	16308
87200	16309
87300	16309
87400	16309
87500	16310
87600	16311
87700	16311
87800	16311
87900	16313
88000	16314
88100	16314
88200	16316
88300	16316
88400	16316
88500	16316
88600	16316
88700	16316
88800	16316
88900	16316
89000	16318
89100	16319
89200	16320
89300	16321
89400	16321
89500	16321
89600	16323
89700	16324
89800	16325
89900	16326
90000	16327
90100	16327
90200	16327
90300	16328
90400	16329
90500	16329
90600	16329
90700	16329
90800	16329
90900	16330
91000	16330
91100	16330
91200	16330
91300	16331
91400	16331
91500	16331
91600	16331
91700	16334
91800	16334
91900	16335
92000	16335
92100	16336
92200	16337
92300	16337
92400	16338
92500	16338
92600	16338
92700	16338
92800	16338
92900	16338
93000	16339
93100	16339
93200	16339
93300	16340
93400	16340
93500	16340
93600	16340
93700	16340
93800	16340
93900	16340
94000	16340
94100	16340
94200	16340
94300	16340
94400	16340
94500	16340
94600	16340
94700	16340
94800	16341
94900	16341
95000	16341
95100	16341
95200	16342
95300	16343
95400	16343
95500	16343
95600	16343
95700	16343
95800	16343
95900	16343
96000	16343
96100	16343
96200	16343
96300	16343
96400	16345
96500	16345
96600	16345
96700	16346
96800	16346
96900	16346
97000	16347
97100	16347
97200	16347
97300	16348
97400	16348
97500	16348
97600	16348
97700	16349
97800	16350
97900	16351
98000	16351
98100	16351
98200	16351
98300	16352
98400	16352
98500	16353
98600	16353
98700	16353
98800	16353
98900	16353
99000	16353
99100	16354
99200	16354
99300	16355
99400	16355
99500	16355
99600	16355
99700	16355
99800	16356
99900	16356
100000	16356


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	4
600	9
700	14
800	18
900	26
1000	32
1100	36
1200	45
1300	53
1400	66
1500	73
1600	81
1700	90
1800	101
1900	113
2000	133
2100	140
2200	153
2300	162
2400	170
2500	180
2600	190
2700	209
2800	226
2900	237
3000	248
3100	263
3200	284
3300	305
3400	323
3500	339
3600	357
3700	382
3800	399
3900	416
4000	435
4100	461
4200	475
4300	492
4400	512
4500	534
4600	557
4700	584
4800	610
4900	628
5000	659
5100	679
5200	710
5300	733
5400	760
5500	788
5600	816
5700	840
5800	868
5900	895
6000	923
6100	952
6200	984
6300	1021
6400	1054
6500	1087
6600	1122
6700	1152
6800	1179
6900	1206
7000	1247
7100	1282
7200	1304
7300	1346
7400	1386
7500	1417
7600	1451
7700	1487
7800	1530
7900	1561
8000	1602
8100	1644
8200	1683
8300	1725
8400	1758
8500	1794
8600	1835
8700	1880
8800	1924
8900	1968
9000	2016
9100	2065
9200	2110
9300	2146
9400	2186
9500	2229
9600	2278
9700	2318
9800	2358
9900	2409
10000	2450
10100	2505
10200	2549
10300	2586
10400	2634
10500	2679
10600	2719
10700	2773
10800	2826
10900	2868
11000	2913
11100	2961
11200	3002
11300	3051
11400	3096
11500	3148
11600	3196
11700	3244
11800	3292
11900	3339
12000	3385
12100	3443
12200	3496
12300	3546
12400	3585
12500	3640
12600	3688
12700	3745
12800	3799
12900	3842
13000	3892
13100	3944
13200	3989
13300	4045
13400	4096
13500	4140
13600	4196
13700	4255
13800	4303
13900	4355
14000	4415
14100	4471
14200	4517
14300	4567
14400	4621
14500	4675
14600	4737
14700	4785
14800	4837
14900	4896
15000	4948
15100	5014
15200	5065
15300	5119
15400	5182
15500	5245
15600	5310
15700	5370
15800	5428
15900	5490
16000	5546
16100	5605
16200	5666
16300	5729
16400	5786
16500	5854
16600	5921
16700	5981
16800	6043
16900	6109
17000	6169
17100	6237
17200	6310
17300	6377
17400	6432
17500	6488
17600	6550
17700	6620
17800	6682
17900	6750
18000	6802
18100	6871
18200	6938
18300	7002
18400	7069
18500	7137
18600	7202
18700	7271
18800	7336
18900	7410
19000	7478
19100	7541
19200	7611
19300	7673
19400	7742
19500	7816
19600	7882
19700	7945
19800	8003
19900	8077
20000	8139
20100	8217
20200	8292
20300	8354
20400	8429
20500	8502
20600	8566
20700	8638
20800	8703
20900	8763
21000	8828
21100	8900
21200	8963
21300	9037
21400	9098
21500	9168
21600	9244
21700	9313
21800	9380
21900	9453
22000	9527
22100	9594
22200	9671
22300	9745
22400	9814
22500	9887
22600	9959
22700	10029
22800	10105
22900	10186
23000	10260
23100	10333
23200	10411
23300	10481
23400	10555
23500	10625
23600	10698
23700	10781
23800	10850
23900	10918
24000	11001
24100	11073
24200	11144
24300	11215
24400	11286
24500	11368
24600	11445
24700	11513
24800	11592
24900	11666
25000	11747
25100	11812
25200	11889
25300	11969
25400	12048
25500	12127
25600	12200
25700	12270
25800	12343
25900	12415
26000	12484
26100	12569
26200	12642
26300	12719
26400	12798
26500	12874
26600	12951
26700	13033
26800	13106
26900	13193
27000	13276
27100	13359
27200	13437
27300	13516
27400	13595
27500	13672
27600	13747
27700	13834
27800	13912
27900	13994
28000	14074
28100	14148
28200	14221
28300	14306
28400	14390
28500	14474
28600	14552
28700	14631
28800	14715
28900	14798
29000	14883
29100	14956
29200	15039
29300	15119
29400	15198
29500	15284
29600	15362
29700	15441
29800	15519
29900	15600
30000	15681
30100	15756
30200	15839
30300	15917
30400	15997
30500	16082
30600	16159
30700	16234
30800	16318
30900	16391
31000	16472
31100	16557
31200	16640
31300	16724
31400	16800
31500	16886
31600	16964
31700	17048
31800	17132
31900	17208
32000	17289
32100	17372
32200	17459
32300	17542
32400	17632
32500	17713
32600	17797
32700	17887
32800	17972
32900	18064
33000	18149
33100	18236
33200	18321
33300	18408
33400	18494
33500	18586
33600	18669
33700	18749
33800	18827
33900	18906
34000	18989
34100	19070
34200	19161
34300	19249
34400	19336
34500	19425
34600	19504
34700	19592
34800	19675
34900	19759
35000	19844
35100	19931
35200	20018
35300	20104
35400	20193
35500	20280
35600	20370
35700	20460
35800	20554
35900	20639
36000	20723
36100	20813
36200	20898
36300	20984
36400	21070
36500	21156
36600	21242
36700	21329
36800	21408
36900	21493
37000	21584
37100	21676
37200	21766
37300	21857
37400	21944
37500	22032
37600	22119
37700	22213
37800	22306
37900	22397
38000	22486
38100	22571
38200	22662
38300	22752
38400	22836
38500	22919
38600	23006
38700	23087
38800	23179
38900	23270
39000	23357
39100	23447
39200	23542
39300	23635
39400	23722
39500	23807
39600	23896
39700	23982
39800	24074
39900	24160
40000	24250
40100	24343
40200	24430
40300	24515
40400	24599
40500	24684
40600	24773
40700	24866
40800	24947
40900	25039
41000	25129
41100	25213
41200	25308
41300	25395
41400	25483
41500	25572
41600	25663
41700	25752
41800	25844
41900	25936
42000	26018
42100	26104
42200	26196
42300	26281
42400	26369
42500	26454
42600	26537
42700	26630
42800	26724
42900	26814
43000	26900
43100	26993
43200	27086
43300	27174
43400	27267
43500	27356
43600	27445
43700	27539
43800	27630
43900	27719
44000	27811
44100	27901
44200	27996
44300	28087
44400	28177
44500	28270
44600	28367
44700	28456
44800	28547
44900	28639
45000	28734
45100	28822
45200	28915
45300	29003
45400	29092
45500	29184
45600	29270
45700	29355
45800	29445
45900	29538
46000	29626
46100	29711
46200	29806
46300	29895
46400	29988
46500	30080
46600	30167
46700	30263
46800	30352
46900	30445
47000	30534
47100	30627
47200	30721
47300	30814
47400	30905
47500	30998
47600	31091
47700	31181
47800	31276
47900	31365
48000	31457
48100	31549
48200	31644
48300	31737
48400	31823
48500	31915
48600	32009
48700	32104
48800	32193
48900	32284
49000	32379
49100	32470
49200	32562
49300	32655
49400	32739
49500	32832
49600	32920
49700	33012
49800	33103
49900	33198
50000	33290
50100	33383
50200	33477
50300	33569
50400	33662
50500	33750
50600	33842
50700	33934
50800	34028
50900	34120
51000	34206
51100	34290
51200	34384
51300	34478
51400	34565
51500	34653
51600	34745
51700	34833
51800	34928
51900	35022
52000	35119
52100	35213
52200	35304
52300	35398
52400	35488
52500	35578
52600	35667
52700	35760
52800	35852
52900	35949
53000	36042
53100	36133
53200	36228
53300	36322
53400	36417
53500	36509
53600	36606
53700	36702
53800	36792
53900	36885
54000	36976
54100	37069
54200	37164
54300	37257
54400	37353
54500	37447
54600	37543
54700	37640
54800	37734
54900	37831
55000	37926
55100	38020
55200	38111
55300	38208
55400	38301
55500	38396
55600	38492
55700	38583
55800	38675
55900	38771
56000	38863
56100	38962
56200	39058
56300	39149
56400	39240
56500	39337
56600	39430
56700	39523
56800	39617
56900	39710
57000	39805
57100	39898
57200	39993
57300	40092
57400	40187
57500	40285
57600	40380
57700	40476
57800	40570
57900	40662
58000	40757
58100	40850
58200	40939
58300	41029
58400	41119
58500	41212
58600	41307
58700	41392
58800	41488
58900	41582
59000	41678
59100	41769
59200	41864
59300	41958
59400	42054
59500	42149
59600	42243
59700	42335
59800	42424
59900	42519
60000	42615
60100	42714
60200	42809
60300	42904
60400	42999
60500	43093
60600	43187
60700	43280
60800	43371
60900	43470
61000	43562
61100	43656
61200	43750
61300	43843
61400	43941
61500	44038
61600	44132
61700	44222
61800	44316
61900	44412
62000	44503
62100	44596
62200	44682
62300	44778
62400	44875
62500	44969
62600	45066
62700	45163
62800	45254
62900	45345
63000	45438
63100	45533
63200	45628
63300	45723
63400	45818
63500	45914
63600	46010
63700	46105
63800	46202
63900	46299
64000	46396
64100	46493
64200	46591
64300	46688
64400	46782
64500	46873
64600	46971
64700	47066
64800	47160
64900	47257
65000	47353
65100	47450
65200	47547
65300	47638
65400	47737
65500	47834
65600	47929
65700	48023
65800	48122
65900	48218
66000	48312
66100	48406
66200	48503
66300	48598
66400	48690
66500	48790
66600	48882
66700	48975
66800	49066
66900	49159
67000	49255
67100	49350
67200	49446
67300	49541
67400	49637
67500	49731
67600	49825
67700	49923
67800	50019
67900	50115
68000	50212
68100	50310
68200	50404
68300	50497
68400	50593
68500	50691
68600	50788
68700	50883
68800	50977
68900	51074
69000	51170
69100	51259
69200	51353
69300	51449
69400	51541
69500	51635
69600	51731
69700	51830
69800	51925
69900	52016
70000	52112
70100	52208
70200	52306
70300	52401
70400	52494
70500	52593
70600	52688
70700	52783
70800	52878
70900	52976
71000	53073
71100	53166
71200	53261
71300	53353
71400	53451
71500	53547
71600	53642
71700	53739
71800	53834
71900	53929
72000	54026
72100	54122
72200	54217
72300	54314
72400	54409
72500	54504
72600	54600
72700	54696
72800	54794
72900	54890
73000	54983
73100	55076
73200	55170
73300	55268
73400	55360
73500	55455
73600	55554
73700	55645
73800	55741
73900	55837
74000	55932
74100	56027
74200	56121
74300	56216
74400	56311
74500	56405
74600	56500
74700	56594
74800	56691
74900	56789
75000	56885
75100	56982
75200	57080
75300	57176
75400	57273
75500	57370
75600	57467
75700	57564
75800	57660
75900	57757
76000	57849
76100	57948
76200	58046
76300	58140
76400	58234
76500	58327
76600	58422
76700	58517
76800	58614
76900	58710
77000	58803
77100	58903
77200	58995
77300	59090
77400	59185
77500	59280
77600	59380
77700	59477
77800	59572
77900	59667
78000	59762
78100	59855
78200	59954
78300	60050
78400	60149
78500	60245
78600	60340
78700	60436
78800	60535
78900	60630
79000	60724
79100	60821
79200	60918
79300	61016
79400	61112
79500	61212
79600	61309
79700	61405
79800	61501
79900	61596
80000	61693
80100	61788
80200	61883
80300	61980
80400	62075
80500	62169
80600	62263
80700	62358
80800	62456
80900	62551
81000	62645
81100	62737
81200	62834
81300	62932
81400	63026
81500	63125
81600	63222
81700	63319
81800	63412
81900	63508
82000	63604
82100	63703
82200	63803
82300	63899
82400	63996
82500	64093
82600	64190
82700	64289
82800	64386
82900	64484
83000	64579
83100	64674
83200	64766
83300	64861
83400	64955
83500	65051
83600	65147
83700	65242
83800	65341
83900	65437
84000	65534
84100	65628
84200	65725
84300	65823
84400	65920
84500	66014
84600	66108
84700	66202
84800	66299
84900	66396
85000	66491
85100	66586
85200	66683
85300	66781
85400	66880
85500	66979
85600	67076
85700	67172
85800	67270
85900	67368
86000	67465
86100	67561
86200	67657
86300	67754
86400	67848
86500	67945
86600	68040
86700	68136
86800	68234
86900	68331
87000	68428
87100	68522
87200	68620
87300	68717
87400	68814
87500	68910
87600	69005
87700	69104
87800	69201
87900	69296
88000	69393
88100	69492
88200	69587
88300	69684
88400	69778
88500	69873
88600	69972
88700	70071
88800	70169
88900	70267
89000	70364
89100	70460
89200	70555
89300	70652
89400	70749
89500	70845
89600	70942
89700	71038
89800	71133
89900	71227
90000	71324
90100	71421
90200	71518
90300	71612
90400	71710
90500	71805
90600	71902
90700	71998
90800	72096
90900	72194
91000	72291
91100	72389
91200	72487
91300	72582
91400	72676
91500	72774
91600	72870
91700	72961
91800	73060
91900	73154
92000	73248
92100	73345
92200	73442
92300	73537
92400	73633
92500	73729
92600	73824
92700	73924
92800	74022
92900	74116
93000	74210
93100	74308
93200	74406
93300	74501
93400	74597
93500	74689
93600	74781
93700	74874
93800	74972
93900	75069
94000	75164
94100	75262
94200	75360
94300	75458
94400	75556
94500	75652
94600	75749
94700	75846
94800	75941
94900	76038
95000	76134
95100	76230
95200	76322
95300	76420
95400	76517
95500	76613
95600	76710
95700	76805
95800	76903
95900	76998
96000	77093
96100	77192
96200	77290
96300	77383
96400	77476
96500	77573
96600	77670
96700	77768
96800	77865
96900	77962
97000	78057
97100	78150
97200	78246
97300	78342
97400	78439
97500	78534
97600	78628
97700	78725
97800	78821
97900	78919
98000	79018
98100	79115
98200	79213
98300	79309
98400	79407
98500	79502
98600	79600
98700	79696
98800	79790
98900	79888
99000	79985
99100	80084
99200	80182
99300	80279
99400	80377
99500	80476
99600	80571
99700	80669
99800	80764
99900	80863
100000	80960


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,199,0,1
300,298,0,2
400,397,0,3
500,497,0,3
600,593,1,6
700,689,1,10
800,786,1,13
900,878,1,21
1000,971,1,28
1100,1068,1,31
1200,1164,1,35
1300,1258,3,39
1400,1349,3,48
1500,1440,3,57
1600,1529,3,68
1700,1617,3,80
1800,1705,3,92
1900,1794,3,103
2000,1877,3,120
2100,1969,3,128
2200,2057,3,140
2300,2141,4,155
2400,2222,4,174
2500,2313,5,182
2600,2406,5,189
2700,2494,5,201
2800,2580,6,214
2900,2667,6,227
3000,2751,6,243
3100,2839,8,253
3200,2926,8,266
3300,3006,8,286
3400,3086,8,306
3500,3166,9,325
3600,3255,10,335
3700,3329,10,361
3800,3406,10,384
3900,3484,11,405
4000,3559,12,429
4100,3627,12,461
4200,3709,12,479
4300,3785,12,503
4400,3861,12,527
4500,3934,12,554
4600,4006,12,582
4700,4081,13,606
4800,4156,13,631
4900,4236,13,651
5000,4315,13,672
5100,4394,13,693
5200,4475,13,712
5300,4549,13,738
5400,4616,13,771
5500,4687,13,800
5600,4757,13,830
5700,4832,14,854
5800,4897,14,889
5900,4966,14,920
6000,5032,14,954
6100,5105,17,978
6200,5164,17,1019
6300,5232,18,1050
6400,5298,18,1084
6500,5364,18,1118
6600,5430,19,1151
6700,5496,20,1184
6800,5567,20,1213
6900,5634,20,1246
7000,5696,21,1283
7100,5765,21,1314
7200,5829,23,1348
7300,5898,23,1379
7400,5966,24,1410
7500,6035,24,1441
7600,6099,24,1477
7700,6161,25,1514
7800,6226,25,1549
7900,6287,26,1587
8000,6347,26,1627
8100,6406,26,1668
8200,6462,28,1710
8300,6529,30,1741
8400,6592,30,1778
8500,6650,31,1819
8600,6711,32,1857
8700,6779,32,1889
8800,6832,33,1935
8900,6899,33,1968
9000,6950,36,2014
9100,7008,36,2056
9200,7070,37,2093
9300,7129,39,2132
9400,7194,39,2167
9500,7256,40,2204
9600,7307,41,2252
9700,7374,42,2284
9800,7434,42,2324
9900,7485,42,2373
10000,7537,43,2420
10100,7581,44,2475
10200,7646,46,2508
10300,7695,46,2559
10400,7747,48,2605
10500,7801,48,2651
10600,7853,48,2699
10700,7900,48,2752
10800,7955,49,2796
10900,7996,50,2854
11000,8044,52,2904
11100,8091,52,2957
11200,8139,53,3008
11300,8192,53,3055
11400,8242,53,3105
11500,8292,53,3155
11600,8338,53,3209
11700,8394,54,3252
11800,8439,54,3307
11900,8491,54,3355
12000,8534,55,3411
12100,8585,56,3459
12200,8649,56,3495
12300,8702,56,3542
12400,8745,56,3599
12500,8797,57,3646
12600,8838,58,3704
12700,8883,60,3757
12800,8933,61,3806
12900,8982,62,3856
13000,9026,64,3910
13100,9079,64,3957
13200,9123,65,4012
13300,9162,67,4071
13400,9219,70,4111
13500,9272,71,4157
13600,9311,72,4217
13700,9353,74,4273
13800,9389,75,4336
13900,9427,78,4395
14000,9462,79,4459
14100,9501,79,4520
14200,9540,79,4581
14300,9581,79,4640
14400,9625,80,4695
14500,9669,80,4751
14600,9705,81,4814
14700,9745,81,4874
14800,9789,82,4929
14900,9827,82,4991
15000,9873,83,5044
15100,9907,85,5108
15200,9947,85,5168
15300,9994,85,5221
15400,10041,85,5274
15500,10082,85,5333
15600,10114,85,5401
15700,10162,86,5452
15800,10195,89,5516
15900,10239,91,5570
16000,10270,92,5638
16100,10315,92,5693
16200,10361,92,5747
16300,10390,92,5818
16400,10427,93,5880
16500,10477,95,5928
16600,10514,96,5990
16700,10548,97,6055
16800,10585,97,6118
16900,10623,97,6180
17000,10654,98,6248
17100,10684,98,6318
17200,10720,101,6379
17300,10745,103,6452
17400,10769,103,6528
17500,10801,104,6595
17600,10840,105,6655
17700,10875,108,6717
17800,10905,109,6786
17900,10937,110,6853
18000,10966,110,6924
18100,10996,111,6993
18200,11025,111,7064
18300,11056,112,7132
18400,11095,114,7191
18500,11133,114,7253
18600,11167,114,7319
18700,11196,120,7384
18800,11230,121,7449
18900,11262,122,7516
19000,11299,123,7578
19100,11323,123,7654
19200,11355,126,7719
19300,11385,127,7788
19400,11416,127,7857
19500,11450,127,7923
19600,11485,127,7988
19700,11513,127,8060
19800,11544,127,8129
19900,11584,128,8188
20000,11612,128,8260
20100,11641,132,8327
20200,11672,135,8393
20300,11695,137,8468
20400,11724,137,8539
20500,11755,137,8608
20600,11777,138,8685
20700,11808,140,8752
20800,11835,142,8823
20900,11866,142,8892
21000,11891,143,8966
21100,11928,143,9029
21200,11952,144,9104
21300,11981,147,9172
21400,12006,148,9246
21500,12035,149,9316
21600,12056,152,9392
21700,12079,153,9468
21800,12105,154,9541
21900,12133,155,9612
22000,12158,156,9686
22100,12185,157,9758
22200,12222,159,9819
22300,12246,161,9893
22400,12264,161,9975
22500,12294,162,10044
22600,12321,164,10115
22700,12344,165,10191
22800,12371,165,10264
22900,12402,166,10332
23000,12429,168,10403
23100,12450,169,10481
23200,12476,170,10554
23300,12498,172,10630
23400,12521,175,10704
23500,12543,177,10780
23600,12566,178,10856
23700,12587,179,10934
23800,12604,180,11016
23900,12631,180,11089
24000,12647,182,11171
24100,12671,183,11246
24200,12693,184,11323
24300,12712,184,11404
24400,12733,186,11481
24500,12758,186,11556
24600,12773,186,11641
24700,12792,189,11719
24800,12817,190,11793
24900,12841,191,11868
25000,12870,191,11939
25100,12899,191,12010
25200,12928,191,12081
25300,12950,191,12159
25400,12965,194,12241
25500,12980,195,12325
25600,12998,196,12406
25700,13028,199,12473
25800,13053,201,12546
25900,13069,201,12630
26000,13090,203,12707
26100,13110,203,12787
26200,13133,207,12860
26300,13152,209,12939
26400,13177,209,13014
26500,13196,210,13094
26600,13210,210,13180
26700,13225,210,13265
26800,13242,212,13346
26900,13264,214,13422
27000,13284,215,13501
27100,13302,216,13582
27200,13320,217,13663
27300,13344,218,13738
27400,13371,218,13811
27500,13395,220,13885
27600,13416,222,13962
27700,13440,224,14036
27800,13460,225,14115
27900,13481,225,14194
28000,13499,228,14273
28100,13518,229,14353
28200,13537,230,14433
28300,13552,231,14517
28400,13568,232,14600
28500,13590,234,14676
28600,13606,237,14757
28700,13625,238,14837
28800,13638,240,14922
28900,13657,241,15002
29000,13677,242,15081
29100,13685,244,15171
29200,13702,246,15252
29300,13712,246,15342
29400,13728,246,15426
29500,13742,246,15512
29600,13759,248,15593
29700,13776,248,15676
29800,13788,249,15763
29900,13802,250,15848
30000,13813,252,15935
30100,13825,254,16021
30200,13847,257,16096
30300,13858,258,16184
30400,13871,258,16271
30500,13883,262,16355
30600,13896,263,16441
30700,13912,263,16525
30800,13926,264,16610
30900,13938,266,16696
31000,13952,269,16779
31100,13968,271,16861
31200,13982,272,16946
31300,13999,274,17027
31400,14010,277,17113
31500,14025,279,17196
31600,14035,279,17286
31700,14047,280,17373
31800,14069,283,17448
31900,14078,285,17537
32000,14094,285,17621
32100,14110,285,17705
32200,14123,287,17790
32300,14139,288,17873
32400,14153,289,17958
32500,14166,289,18045
32600,14173,290,18137
32700,14189,293,18218
32800,14207,295,18298
32900,14214,296,18390
33000,14228,297,18475
33100,14241,298,18561
33200,14256,298,18646
33300,14268,301,18731
33400,14280,301,18819
33500,14294,303,18903
33600,14306,305,18989
33700,14320,306,19074
33800,14333,308,19159
33900,14344,310,19246
34000,14359,312,19329
34100,14372,316,19412
34200,14384,319,19497
34300,14393,320,19587
34400,14406,320,19674
34500,14420,320,19760
34600,14431,321,19848
34700,14442,322,19936
34800,14456,324,20020
34900,14465,325,20110
35000,14479,325,20196
35100,14488,326,20286
35200,14503,326,20371
35300,14515,326,20459
35400,14526,329,20545
35500,14535,332,20633
35600,14548,332,20720
35700,14558,333,20809
35800,14574,333,20893
35900,14584,336,20980
36000,14593,336,21071
36100,14598,338,21164
36200,14611,342,21247
36300,14624,344,21332
36400,14637,347,21416
36500,14645,349,21506
36600,14664,352,21584
36700,14676,353,21671
36800,14689,353,21758
36900,14695,357,21848
37000,14704,358,21938
37100,14711,358,22031
37200,14719,360,22121
37300,14736,360,22204
37400,14749,362,22289
37500,14761,364,22375
37600,14772,365,22463
37700,14784,366,22550
37800,14799,368,22633
37900,14802,369,22729
38000,14805,370,22825
38100,14812,372,22916
38200,14820,372,23008
38300,14829,374,23097
38400,14842,377,23181
38500,14855,380,23265
38600,14862,381,23357
38700,14870,383,23447
38800,14881,384,23535
38900,14891,385,23624
39000,14902,386,23712
39100,14909,389,23802
39200,14915,391,23894
39300,14921,392,23987
39400,14926,393,24081
39500,14933,396,24171
39600,14942,398,24260
39700,14946,400,24354
39800,14954,400,24446
39900,14959,401,24540
40000,14965,401,24634
40100,14978,402,24720
40200,14989,404,24807
40300,14997,408,24895
40400,15006,410,24984
40500,15012,414,25074
40600,15019,418,25163
40700,15026,419,25255
40800,15035,420,25345
40900,15042,424,25434
41000,15054,424,25522
41100,15060,428,25612
41200,15066,429,25705
41300,15078,429,25793
41400,15085,429,25886
41500,15090,430,25980
41600,15098,432,26070
41700,15104,432,26164
41800,15115,434,26251
41900,15119,435,26346
42000,15124,436,26440
42100,15130,439,26531
42200,15146,440,26614
42300,15153,440,26707
42400,15158,441,26801
42500,15163,443,26894
42600,15170,449,26981
42700,15176,449,27075
42800,15181,449,27170
42900,15188,450,27262
43000,15193,450,27357
43100,15201,452,27447
43200,15205,454,27541
43300,15212,456,27632
43400,15215,458,27727
43500,15223,459,27818
43600,15232,460,27908
43700,15235,461,28004
43800,15247,461,28092
43900,15252,462,28186
44000,15261,464,28275
44100,15264,466,28370
44200,15271,467,28462
44300,15276,468,28556
44400,15282,469,28649
44500,15286,472,28742
44600,15298,475,28827
44700,15306,477,28917
44800,15312,478,29010
44900,15320,480,29100
45000,15328,481,29191
45100,15333,481,29286
45200,15336,484,29380
45300,15347,484,29469
45400,15350,486,29564
45500,15355,490,29655
45600,15358,493,29749
45700,15368,494,29838
45800,15371,494,29935
45900,15381,495,30024
46000,15392,496,30112
46100,15401,497,30202
46200,15401,499,30300
46300,15410,500,30390
46400,15418,505,30477
46500,15422,507,30571
46600,15433,508,30659
46700,15440,509,30751
46800,15447,512,30841
46900,15454,512,30934
47000,15458,513,31029
47100,15463,514,31123
47200,15467,515,31218
47300,15469,517,31314
47400,15475,518,31407
47500,15482,521,31497
47600,15489,523,31588
47700,15495,525,31680
47800,15496,528,31776
47900,15500,528,31872
48000,15502,529,31969
48100,15510,531,32059
48200,15514,531,32155
48300,15521,532,32247
48400,15528,532,32340
48500,15538,532,32430
48600,15541,534,32525
48700,15543,534,32623
48800,15544,537,32719
48900,15548,537,32815
49000,15553,537,32910
49100,15555,537,33008
49200,15559,539,33102
49300,15566,540,33194
49400,15568,542,33290
49500,15571,545,33384
49600,15578,545,33477
49700,15583,546,33571
49800,15589,548,33663
49900,15596,550,33754
50000,15600,552,33848
50100,15609,554,33937
50200,15611,554,34035
50300,15616,556,34128
50400,15619,559,34222
50500,15625,560,34315
50600,15629,562,34409
50700,15633,565,34502
50800,15639,566,34595
50900,15646,567,34687
51000,15652,568,34780
51100,15655,569,34876
51200,15662,571,34967
51300,15663,571,35066
51400,15670,573,35157
51500,15675,574,35251
51600,15679,575,35346
51700,15685,578,35437
51800,15691,579,35530
51900,15699,581,35620
52000,15707,582,35711
52100,15711,584,35805
52200,15716,584,35900
52300,15718,586,35996
52400,15724,587,36089
52500,15725,589,36186
52600,15728,592,36280
52700,15730,597,36373
52800,15733,600,36467
52900,15738,601,36561
53000,15741,601,36658
53100,15743,601,36756
53200,15746,603,36851
53300,15752,603,36945
53400,15758,603,37039
53500,15761,604,37135
53600,15762,605,37233
53700,15770,607,37323
53800,15772,608,37420
53900,15774,610,37516
54000,15774,613,37613
54100,15779,615,37706
54200,15785,615,37800
54300,15794,620,37886
54400,15794,620,37986
54500,15797,624,38079
54600,15801,625,38174
54700,15803,626,38271
54800,15805,627,38368
54900,15809,628,38463
55000,15811,631,38558
55100,15815,634,38651
55200,15820,635,38745
55300,15822,637,38841
55400,15826,639,38935
55500,15832,641,39027
55600,15835,642,39123
55700,15838,645,39217
55800,15841,647,39312
55900,15843,648,39409
56000,15847,649,39504
56100,15855,651,39594
56200,15858,651,39691
56300,15863,652,39785
56400,15867,653,39880
56500,15870,654,39976
56600,15876,656,40068
56700,15877,656,40167
56800,15880,658,40262
56900,15883,659,40358
57000,15883,664,40453
57100,15885,664,40551
57200,15888,664,40648
57300,15891,665,40744
57400,15894,667,40839
57500,15896,669,40935
57600,15899,669,41032
57700,15902,671,41127
57800,15910,671,41219
57900,15912,671,41317
58000,15915,672,41413
58100,15916,675,41509
58200,15921,676,41603
58300,15923,677,41700
58400,15927,679,41794
58500,15928,680,41892
58600,15929,681,41990
58700,15929,683,42088
58800,15933,684,42183
58900,15936,685,42279
59000,15938,687,42375
59100,15938,688,42474
59200,15941,691,42568
59300,15942,692,42666
59400,15947,693,42760
59500,15952,695,42853
59600,15957,695,42948
59700,15957,698,43045
59800,15959,701,43140
59900,15964,701,43235
60000,15967,702,43331
60100,15972,703,43425
60200,15973,705,43522
60300,15976,706,43618
60400,15978,710,43712
60500,15982,712,43806
60600,15988,717,43895
60700,15989,720,43991
60800,15991,723,44086
60900,15993,724,44183
61000,15995,725,44280
61100,15999,727,44374
61200,16002,728,44470
61300,16006,731,44563
61400,16007,731,44662
61500,16010,733,44757
61600,16010,736,44854
61700,16011,738,44951
61800,16013,738,45049
61900,16017,740,45143
62000,16018,742,45240
62100,16019,743,45338
62200,16022,745,45433
62300,16027,748,45525
62400,16028,748,45624
62500,16030,750,45720
62600,16030,750,45820
62700,16033,753,45914
62800,16035,753,46012
62900,16038,755,46107
63000,16039,755,46206
63100,16042,756,46302
63200,16044,759,46397
63300,16046,760,46494
63400,16051,761,46588
63500,16053,763,46684
63600,16056,764,46780
63700,16058,764,46878
63800,16060,767,46973
63900,16060,772,47068
64000,16062,773,47165
64100,16066,773,47261
64200,16067,773,47360
64300,16068,774,47458
64400,16071,774,47555
64500,16072,775,47653
64600,16072,775,47753
64700,16073,776,47851
64800,16074,776,47950
64900,16074,776,48050
65000,16076,776,48148
65100,16077,776,48247
65200,16081,776,48343
65300,16084,777,48439
65400,16084,778,48538
65500,16085,782,48633
65600,16088,782,48730
65700,16093,783,48824
65800,16094,784,48922
65900,16094,788,49018
66000,16098,788,49114
66100,16100,791,49209
66200,16101,793,49306
66300,16102,795,49403
66400,16103,796,49501
66500,16105,798,49597
66600,16108,801,49691
66700,16108,802,49790
66800,16110,804,49886
66900,16110,805,49985
67000,16112,808,50080
67100,16114,810,50176
67200,16116,810,50274
67300,16116,811,50373
67400,16118,813,50469
67500,16118,815,50567
67600,16119,816,50665
67700,16119,817,50764
67800,16119,819,50862
67900,16120,819,50961
68000,16122,820,51058
68100,16123,824,51153
68200,16124,826,51250
68300,16124,827,51349
68400,16125,828,51447
68500,16127,829,51544
68600,16127,829,51644
68700,16127,829,51744
68800,16128,832,51840
68900,16129,833,51938
69000,16129,834,52037
69100,16130,834,52136
69200,16130,836,52234
69300,16132,837,52331
69400,16133,839,52428
69500,16135,841,52524
69600,16136,842,52622
69700,16137,842,52721
69800,16138,843,52819
69900,16138,843,52919
70000,16140,845,53015
70100,16141,845,53114
70200,16141,847,53212
70300,16144,848,53308
70400,16145,850,53405
70500,16145,851,53504
70600,16149,853,53598
70700,16150,855,53695
70800,16152,857,53791
70900,16155,859,53886
71000,16157,862,53981
71100,16162,863,54075
71200,16162,865,54173
71300,16163,868,54269
71400,16165,869,54366
71500,16166,870,54464
71600,16170,872,54558
71700,16171,873,54656
71800,16171,873,54756
71900,16171,875,54854
72000,16172,875,54953
72100,16173,877,55050
72200,16174,880,55146
72300,16175,881,55244
72400,16176,881,55343
72500,16177,884,55439
72600,16180,885,55535
72700,16181,886,55633
72800,16183,888,55729
72900,16184,889,55827
73000,16185,889,55926
73100,16185,891,56024
73200,16187,892,56121
73300,16188,892,56220
73400,16188,895,56317
73500,16189,896,56415
73600,16191,896,56513
73700,16191,896,56613
73800,16191,897,56712
73900,16192,898,56810
74000,16192,899,56909
74100,16192,903,57005
74200,16192,904,57104
74300,16193,904,57203
74400,16194,904,57302
74500,16195,908,57397
74600,16199,909,57492
74700,16199,909,57592
74800,16200,910,57690
74900,16200,911,57789
75000,16201,914,57885
75100,16203,915,57982
75200,16204,915,58081
75300,16205,918,58177
75400,16207,919,58274
75500,16209,919,58372
75600,16212,919,58469
75700,16213,919,58568
75800,16213,919,58668
75900,16213,920,58767
76000,16215,921,58864
76100,16215,922,58963
76200,16216,923,59061
76300,16220,924,59156
76400,16220,925,59255
76500,16222,926,59352
76600,16223,927,59450
76700,16225,930,59545
76800,16226,933,59641
76900,16227,934,59739
77000,16228,936,59836
77100,16230,937,59933
77200,16230,940,60030
77300,16230,940,60130
77400,16231,943,60226
77500,16232,943,60325
77600,16233,944,60423
77700,16235,947,60518
77800,16235,947,60618
77900,16235,947,60718
78000,16235,951,60814
78100,16236,952,60912
78200,16237,954,61009
78300,16238,957,61105
78400,16239,958,61203
78500,16240,959,61301
78600,16241,962,61397
78700,16241,962,61497
78800,16241,962,61597
78900,16242,962,61696
79000,16243,962,61795
79100,16244,963,61893
79200,16246,963,61991
79300,16247,966,62087
79400,16247,969,62184
79500,16247,970,62283
79600,16247,971,62382
79700,16247,973,62480
79800,16248,975,62577
79900,16248,978,62674
80000,16249,981,62770
80100,16250,982,62868
80200,16250,982,62968
80300,16252,986,63062
80400,16252,989,63159
80500,16253,993,63254
80600,16253,995,63352
80700,16255,997,63448
80800,16256,1000,63544
80900,16256,1000,63644
81000,16256,1000,63744
81100,16257,1002,63841
81200,16258,1002,63940
81300,16258,1004,64038
81400,16259,1004,64137
81500,16259,1004,64237
81600,16259,1006,64335
81700,16261,1009,64430
81800,16261,1009,64530
81900,16262,1012,64626
82000,16263,1014,64723
82100,16265,1017,64818
82200,16266,1018,64916
82300,16266,1020,65014
82400,16266,1020,65114
82500,16268,1020,65212
82600,16268,1021,65311
82700,16268,1023,65409
82800,16268,1026,65506
82900,16268,1027,65605
83000,16269,1029,65702
83100,16269,1031,65800
83200,16269,1032,65899
83300,16269,1035,65996
83400,16270,1035,66095
83500,16271,1037,66192
83600,16271,1037,66292
83700,16271,1039,66390
83800,16272,1040,66488
83900,16272,1041,66587
84000,16273,1042,66685
84100,16274,1043,66783
84200,16274,1044,66882
84300,16274,1047,66979
84400,16276,1047,67077
84500,16277,1051,67172
84600,16278,1051,67271
84700,16278,1053,67369
84800,16279,1053,67468
84900,16279,1054,67567
85000,16279,1057,67664
85100,16280,1057,67763
85200,16281,1059,67860
85300,16282,1059,67959
85400,16282,1060,68058
85500,16282,1061,68157
85600,16283,1061,68256
85700,16283,1062,68355
85800,16285,1063,68452
85900,16286,1065,68549
86000,16286,1067,68647
86100,16287,1070,68743
86200,16287,1070,68843
86300,16287,1070,68943
86400,16287,1071,69042
86500,16287,1071,69142
86600,16287,1071,69242
86700,16287,1073,69340
86800,16289,1074,69437
86900,16290,1078,69532
87000,16291,1079,69630
87100,16292,1080,69728
87200,16293,1081,69826
87300,16293,1081,69926
87400,16293,1083,70024
87500,16293,1083,70124
87600,16293,1084,70223
87700,16294,1084,70322
87800,16294,1085,70421
87900,16295,1086,70519
88000,16295,1086,70619
88100,16296,1087,70717
88200,16296,1088,70816
88300,16296,1090,70914
88400,16297,1091,71012
88500,16297,1093,71110
88600,16297,1094,71209
88700,16297,1095,71308
88800,16298,1096,71406
88900,16298,1101,71501
89000,16298,1106,71596
89100,16299,1108,71693
89200,16300,1109,71791
89300,16300,1109,71891
89400,16300,1112,71988
89500,16300,1114,72086
89600,16300,1115,72185
89700,16300,1116,72284
89800,16302,1120,72378
89900,16303,1123,72474
90000,16303,1123,72574
90100,16303,1123,72674
90200,16305,1126,72769
90300,16306,1131,72863
90400,16307,1131,72962
90500,16309,1135,73056
90600,16310,1137,73153
90700,16310,1137,73253
90800,16310,1138,73352
90900,16312,1138,73450
91000,16312,1138,73550
91100,16312,1139,73649
91200,16313,1141,73746
91300,16313,1141,73846
91400,16313,1143,73944
91500,16315,1143,74042
91600,16315,1146,74139
91700,16316,1149,74235
91800,16318,1151,74331
91900,16319,1154,74427
92000,16319,1158,74523
92100,16319,1161,74620
92200,16319,1162,74719
92300,16319,1162,74819
92400,16319,1164,74917
92500,16319,1166,75015
92600,16320,1169,75111
92700,16320,1169,75211
92800,16320,1172,75308
92900,16321,1172,75407
93000,16321,1172,75507
93100,16321,1174,75605
93200,16323,1175,75702
93300,16325,1177,75798
93400,16326,1181,75893
93500,16326,1182,75992
93600,16327,1182,76091
93700,16327,1183,76190
93800,16328,1188,76284
93900,16329,1190,76381
94000,16329,1192,76479
94100,16329,1195,76576
94200,16329,1197,76674
94300,16329,1200,76771
94400,16329,1201,76870
94500,16329,1203,76968
94600,16330,1205,77065
94700,16331,1206,77163
94800,16331,1209,77260
94900,16331,1209,77360
95000,16331,1210,77459
95100,16332,1210,77558
95200,16332,1210,77658
95300,16332,1211,77757
95400,16332,1211,77857
95500,16332,1213,77955
95600,16332,1215,78053
95700,16332,1216,78152
95800,16332,1219,78249
95900,16333,1222,78345
96000,16333,1223,78444
96100,16333,1224,78543
96200,16334,1225,78641
96300,16334,1227,78739
96400,16334,1229,78837
96500,16334,1233,78933
96600,16334,1234,79032
96700,16334,1234,79132
96800,16334,1234,79232
96900,16334,1238,79328
97000,16334,1241,79425
97100,16334,1242,79524
97200,16334,1243,79623
97300,16334,1248,79718
97400,16334,1248,79818
97500,16334,1250,79916
97600,16334,1251,80015
97700,16334,1254,80112
97800,16334,1255,80211
97900,16334,1258,80308
98000,16334,1262,80404
98100,16334,1263,80503
98200,16334,1266,80600
98300,16334,1270,80696
98400,16334,1271,80795
98500,16334,1271,80895
98600,16334,1273,80993
98700,16334,1274,81092
98800,16334,1275,81191
98900,16334,1276,81290
99000,16335,1277,81388
99100,16335,1279,81486
99200,16335,1282,81583
99300,16336,1284,81680
99400,16336,1284,81780
99500,16336,1285,81879
99600,16339,1290,81971
99700,16339,1291,82070
99800,16339,1291,82170
99900,16339,1293,82268
100000,16339,1295,82366


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	1
700	1
800	1
900	1
1000	1
1100	1
1200	1
1300	3
1400	3
1500	3
1600	3
1700	3
1800	3
1900	3
2000	3
2100	3
2200	3
2300	4
2400	4
2500	5
2600	5
2700	5
2800	6
2900	6
3000	6
3100	8
3200	8
3300	8
3400	8
3500	9
3600	10
3700	10
3800	10
3900	11
4000	12
4100	12
4200	12
4300	12
4400	12
4500	12
4600	12
4700	13
4800	13
4900	13
5000	13
5100	13
5200	13
5300	13
5400	13
5500	13
5600	13
5700	14
5800	14
5900	14
6000	14
6100	17
6200	17
6300	18
6400	18
6500	18
6600	19
6700	20
6800	20
6900	20
7000	21
7100	21
7200	23
7300	23
7400	24
7500	24
7600	24
7700	25
7800	25
7900	26
8000	26
8100	26
8200	28
8300	30
8400	30
8500	31
8600	32
8700	32
8800	33
8900	33
9000	36
9100	36
9200	37
9300	39
9400	39
9500	40
9600	41
9700	42
9800	42
9900	42
10000	43
10100	44
10200	46
10300	46
10400	48
10500	48
10600	48
10700	48
10800	49
10900	50
11000	52
11100	52
11200	53
11300	53
11400	53
11500	53
11600	53
11700	54
11800	54
11900	54
12000	55
12100	56
12200	56
12300	56
12400	56
12500	57
12600	58
12700	60
12800	61
12900	62
13000	64
13100	64
13200	65
13300	67
13400	70
13500	71
13600	72
13700	74
13800	75
13900	78
14000	79
14100	79
14200	79
14300	79
14400	80
14500	80
14600	81
14700	81
14800	82
14900	82
15000	83
15100	85
15200	85
15300	85
15400	85
15500	85
15600	85
15700	86
15800	89
15900	91
16000	92
16100	92
16200	92
16300	92
16400	93
16500	95
16600	96
16700	97
16800	97
16900	97
17000	98
17100	98
17200	101
17300	103
17400	103
17500	104
17600	105
17700	108
17800	109
17900	110
18000	110
18100	111
18200	111
18300	112
18400	114
18500	114
18600	114
18700	120
18800	121
18900	122
19000	123
19100	123
19200	126
19300	127
19400	127
19500	127
19600	127
19700	127
19800	127
19900	128
20000	128
20100	132
20200	135
20300	137
20400	137
20500	137
20600	138
20700	140
20800	142
20900	142
21000	143
21100	143
21200	144
21300	147
21400	148
21500	149
21600	152
21700	153
21800	154
21900	155
22000	156
22100	157
22200	159
22300	161
22400	161
22500	162
22600	164
22700	165
22800	165
22900	166
23000	168
23100	169
23200	170
23300	172
23400	175
23500	177
23600	178
23700	179
23800	180
23900	180
24000	182
24100	183
24200	184
24300	184
24400	186
24500	186
24600	186
24700	189
24800	190
24900	191
25000	191
25100	191
25200	191
25300	191
25400	194
25500	195
25600	196
25700	199
25800	201
25900	201
26000	203
26100	203
26200	207
26300	209
26400	209
26500	210
26600	210
26700	210
26800	212
26900	214
27000	215
27100	216
27200	217
27300	218
27400	218
27500	220
27600	222
27700	224
27800	225
27900	225
28000	228
28100	229
28200	230
28300	231
28400	232
28500	234
28600	237
28700	238
28800	240
28900	241
29000	242
29100	244
29200	246
29300	246
29400	246
29500	246
29600	248
29700	248
29800	249
29900	250
30000	252
30100	254
30200	257
30300	258
30400	258
30500	262
30600	263
30700	263
30800	264
30900	266
31000	269
31100	271
31200	272
31300	274
31400	277
31500	279
31600	279
31700	280
31800	283
31900	285
32000	285
32100	285
32200	287
32300	288
32400	289
32500	289
32600	290
32700	293
32800	295
32900	296
33000	297
33100	298
33200	298
33300	301
33400	301
33500	303
33600	305
33700	306
33800	308
33900	310
34000	312
34100	316
34200	319
34300	320
34400	320
34500	320
34600	321
34700	322
34800	324
34900	325
35000	325
35100	326
35200	326
35300	326
35400	329
35500	332
35600	332
35700	333
35800	333
35900	336
36000	336
36100	338
36200	342
36300	344
36400	347
36500	349
36600	352
36700	353
36800	353
36900	357
37000	358
37100	358
37200	360
37300	360
37400	362
37500	364
37600	365
37700	366
37800	368
37900	369
38000	370
38100	372
38200	372
38300	374
38400	377
38500	380
38600	381
38700	383
38800	384
38900	385
39000	386
39100	389
39200	391
39300	392
39400	393
39500	396
39600	398
39700	400
39800	400
39900	401
40000	401
40100	402
40200	404
40300	408
40400	410
40500	414
40600	418
40700	419
40800	420
40900	424
41000	424
41100	428
41200	429
41300	429
41400	429
41500	430
41600	432
41700	432
41800	434
41900	435
42000	436
42100	439
42200	440
42300	440
42400	441
42500	443
42600	449
42700	449
42800	449
42900	450
43000	450
43100	452
43200	454
43300	456
43400	458
43500	459
43600	460
43700	461
43800	461
43900	462
44000	464
44100	466
44200	467
44300	468
44400	469
44500	472
44600	475
44700	477
44800	478
44900	480
45000	481
45100	481
45200	484
45300	484
45400	486
45500	490
45600	493
45700	494
45800	494
45900	495
46000	496
46100	497
46200	499
46300	500
46400	505
46500	507
46600	508
46700	509
46800	512
46900	512
47000	513
47100	514
47200	515
47300	517
47400	518
47500	521
47600	523
47700	525
47800	528
47900	528
48000	529
48100	531
48200	531
48300	532
48400	532
48500	532
48600	534
48700	534
48800	537
48900	537
49000	537
49100	537
49200	539
49300	540
49400	542
49500	545
49600	545
49700	546
49800	548
49900	550
50000	552
50100	554
50200	554
50300	556
50400	559
50500	560
50600	562
50700	565
50800	566
50900	567
51000	568
51100	569
51200	571
51300	571
51400	573
51500	574
51600	575
51700	578
51800	579
51900	581
52000	582
52100	584
52200	584
52300	586
52400	587
52500	589
52600	592
52700	597
52800	600
52900	601
53000	601
53100	601
53200	603
53300	603
53400	603
53500	604
53600	605
53700	607
53800	608
53900	610
54000	613
54100	615
54200	615
54300	620
54400	620
54500	624
54600	625
54700	626
54800	627
54900	628
55000	631
55100	634
55200	635
55300	637
55400	639
55500	641
55600	642
55700	645
55800	647
55900	648
56000	649
56100	651
56200	651
56300	652
56400	653
56500	654
56600	656
56700	656
56800	658
56900	659
57000	664
57100	664
57200	664
57300	665
57400	667
57500	669
57600	669
57700	671
57800	671
57900	671
58000	672
58100	675
58200	676
58300	677
58400	679
58500	680
58600	681
58700	683
58800	684
58900	685
59000	687
59100	688
59200	691
59300	692
59400	693
59500	695
59600	695
59700	698
59800	701
59900	701
60000	702
60100	703
60200	705
60300	706
60400	710
60500	712
60600	717
60700	720
60800	723
60900	724
61000	725
61100	727
61200	728
61300	731
61400	731
61500	733
61600	736
61700	738
61800	738
61900	740
62000	742
62100	743
62200	745
62300	748
62400	748
62500	750
62600	750
62700	753
62800	753
62900	755
63000	755
63100	756
63200	759
63300	760
63400	761
63500	763
63600	764
63700	764
63800	767
63900	772
64000	773
64100	773
64200	773
64300	774
64400	774
64500	775
64600	775
64700	776
64800	776
64900	776
65000	776
65100	776
65200	776
65300	777
65400	778
65500	782
65600	782
65700	783
65800	784
65900	788
66000	788
66100	791
66200	793
66300	795
66400	796
66500	798
66600	801
66700	802
66800	804
66900	805
67000	808
67100	810
67200	810
67300	811
67400	813
67500	815
67600	816
67700	817
67800	819
67900	819
68000	820
68100	824
68200	826
68300	827
68400	828
68500	829
68600	829
68700	829
68800	832
68900	833
69000	834
69100	834
69200	836
69300	837
69400	839
69500	841
69600	842
69700	842
69800	843
69900	843
70000	845
70100	845
70200	847
70300	848
70400	850
70500	851
70600	853
70700	855
70800	857
70900	859
71000	862
71100	863
71200	865
71300	868
71400	869
71500	870
71600	872
71700	873
71800	873
71900	875
72000	875
72100	877
72200	880
72300	881
72400	881
72500	884
72600	885
72700	886
72800	888
72900	889
73000	889
73100	891
73200	892
73300	892
73400	895
73500	896
73600	896
73700	896
73800	897
73900	898
74000	899
74100	903
74200	904
74300	904
74400	904
74500	908
74600	909
74700	909
74800	910
74900	911
75000	914
75100	915
75200	915
75300	918
75400	919
75500	919
75600	919
75700	919
75800	919
75900	920
76000	921
76100	922
76200	923
76300	924
76400	925
76500	926
76600	927
76700	930
76800	933
76900	934
77000	936
77100	937
77200	940
77300	940
77400	943
77500	943
77600	944
77700	947
77800	947
77900	947
78000	951
78100	952
78200	954
78300	957
78400	958
78500	959
78600	962
78700	962
78800	962
78900	962
79000	962
79100	963
79200	963
79300	966
79400	969
79500	970
79600	971
79700	973
79800	975
79900	978
80000	981
80100	982
80200	982
80300	986
80400	989
80500	993
80600	995
80700	997
80800	1000
80900	1000
81000	1000
81100	1002
81200	1002
81300	1004
81400	1004
81500	1004
81600	1006
81700	1009
81800	1009
81900	1012
82000	1014
82100	1017
82200	1018
82300	1020
82400	1020
82500	1020
82600	1021
82700	1023
82800	1026
82900	1027
83000	1029
83100	1031
83200	1032
83300	1035
83400	1035
83500	1037
83600	1037
83700	1039
83800	1040
83900	1041
84000	1042
84100	1043
84200	1044
84300	1047
84400	1047
84500	1051
84600	1051
84700	1053
84800	1053
84900	1054
85000	1057
85100	1057
85200	1059
85300	1059
85400	1060
85500	1061
85600	1061
85700	1062
85800	1063
85900	1065
86000	1067
86100	1070
86200	1070
86300	1070
86400	1071
86500	1071
86600	1071
86700	1073
86800	1074
86900	1078
87000	1079
87100	1080
87200	1081
87300	1081
87400	1083
87500	1083
87600	1084
87700	1084
87800	1085
87900	1086
88000	1086
88100	1087
88200	1088
88300	1090
88400	1091
88500	1093
88600	1094
88700	1095
88800	1096
88900	1101
89000	1106
89100	1108
89200	1109
89300	1109
89400	1112
89500	1114
89600	1115
89700	1116
89800	1120
89900	1123
90000	1123
90100	1123
90200	1126
90300	1131
90400	1131
90500	1135
90600	1137
90700	1137
90800	1138
90900	1138
91000	1138
91100	1139
91200	1141
91300	1141
91400	1143
91500	1143
91600	1146
91700	1149
91800	1151
91900	1154
92000	1158
92100	1161
92200	1162
92300	1162
92400	1164
92500	1166
92600	1169
92700	1169
92800	1172
92900	1172
93000	1172
93100	1174
93200	1175
93300	1177
93400	1181
93500	1182
93600	1182
93700	1183
93800	1188
93900	1190
94000	1192
94100	1195
94200	1197
94300	1200
94400	1201
94500	1203
94600	1205
94700	1206
94800	1209
94900	1209
95000	1210
95100	1210
95200	1210
95300	1211
95400	1211
95500	1213
95600	1215
95700	1216
95800	1219
95900	1222
96000	1223
96100	1224
96200	1225
96300	1227
96400	1229
96500	1233
96600	1234
96700	1234
96800	1234
96900	1238
97000	1241
97100	1242
97200	1243
97300	1248
97400	1248
97500	1250
97600	1251
97700	1254
97800	1255
97900	1258
98000	1262
98100	1263
98200	1266
98300	1270
98400	1271
98500	1271
98600	1273
98700	1274
98800	1275
98900	1276
99000	1277
99100	1279
99200	1282
99300	1284
99400	1284
99500	1285
99600	1290
99700	1291
99800	1291
99900	1293
100000	1295


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	199
300	298
400	397
500	497
600	593
700	689
800	786
900	878
1000	971
1100	1068
1200	1164
1300	1258
1400	1349
1500	1440
1600	1529
1700	1617
1800	1705
1900	1794
2000	1877
2100	1969
2200	2057
2300	2141
2400	2222
2500	2313
2600	2406
2700	2494
2800	2580
2900	2667
3000	2751
3100	2839
3200	2926
3300	3006
3400	3086
3500	3166
3600	3255
3700	3329
3800	3406
3900	3484
4000	3559
4100	3627
4200	3709
4300	3785
4400	3861
4500	3934
4600	4006
4700	4081
4800	4156
4900	4236
5000	4315
5100	4394
5200	4475
5300	4549
5400	4616
5500	4687
5600	4757
5700	4832
5800	4897
5900	4966
6000	5032
6100	5105
6200	5164
6300	5232
6400	5298
6500	5364
6600	5430
6700	5496
6800	5567
6900	5634
7000	5696
7100	5765
7200	5829
7300	5898
7400	5966
7500	6035
7600	6099
7700	6161
7800	6226
7900	6287
8000	6347
8100	6406
8200	6462
8300	6529
8400	6592
8500	6650
8600	6711
8700	6779
8800	6832
8900	6899
9000	6950
9100	7008
9200	7070
9300	7129
9400	7194
9500	7256
9600	7307
9700	7374
9800	7434
9900	7485
10000	7537
10100	7581
10200	7646
10300	7695
10400	7747
10500	7801
10600	7853
10700	7900
10800	7955
10900	7996
11000	8044
11100	8091
11200	8139
11300	8192
11400	8242
11500	8292
11600	8338
11700	8394
11800	8439
11900	8491
12000	8534
12100	8585
12200	8649
12300	8702
12400	8745
12500	8797
12600	8838
12700	8883
12800	8933
12900	8982
13000	9026
13100	9079
13200	9123
13300	9162
13400	9219
13500	9272
13600	9311
13700	9353
13800	9389
13900	9427
14000	9462
14100	9501
14200	9540
14300	9581
14400	9625
14500	9669
14600	9705
14700	9745
14800	9789
14900	9827
15000	9873
15100	9907
15200	9947
15300	9994
15400	10041
15500	10082
15600	10114
15700	10162
15800	10195
15900	10239
16000	10270
16100	10315
16200	10361
16300	10390
16400	10427
16500	10477
16600	10514
16700	10548
16800	10585
16900	10623
17000	10654
17100	10684
17200	10720
17300	10745
17400	10769
17500	10801
17600	10840
17700	10875
17800	10905
17900	10937
18000	10966
18100	10996
18200	11025
18300	11056
18400	11095
18500	11133
18600	11167
18700	11196
18800	11230
18900	11262
19000	11299
19100	11323
19200	11355
19300	11385
19400	11416
19500	11450
19600	11485
19700	11513
19800	11544
19900	11584
20000	11612
20100	11641
20200	11672
20300	11695
20400	11724
20500	11755
20600	11777
20700	11808
20800	11835
20900	11866
21000	11891
21100	11928
21200	11952
21300	11981
21400	12006
21500	12035
21600	12056
21700	12079
21800	12105
21900	12133
22000	12158
22100	12185
22200	12222
22300	12246
22400	12264
22500	12294
22600	12321
22700	12344
22800	12371
22900	12402
23000	12429
23100	12450
23200	12476
23300	12498
23400	12521
23500	12543
23600	12566
23700	12587
23800	12604
23900	12631
24000	12647
24100	12671
24200	12693
24300	12712
24400	12733
24500	12758
24600	12773
24700	12792
24800	12817
24900	12841
25000	12870
25100	12899
25200	12928
25300	12950
25400	12965
25500	12980
25600	12998
25700	13028
25800	13053
25900	13069
26000	13090
26100	13110
26200	13133
26300	13152
26400	13177
26500	13196
26600	13210
26700	13225
26800	13242
26900	13264
27000	13284
27100	13302
27200	13320
27300	13344
27400	13371
27500	13395
27600	13416
27700	13440
27800	13460
27900	13481
28000	13499
28100	13518
28200	13537
28300	13552
28400	13568
28500	13590
28600	13606
28700	13625
28800	13638
28900	13657
29000	13677
29100	13685
29200	13702
29300	13712
29400	13728
29500	13742
29600	13759
29700	13776
29800	13788
29900	13802
30000	13813
30100	13825
30200	13847
30300	13858
30400	13871
30500	13883
30600	13896
30700	13912
30800	13926
30900	13938
31000	13952
31100	13968
31200	13982
31300	13999
31400	14010
31500	14025
31600	14035
31700	14047
31800	14069
31900	14078
32000	14094
32100	14110
32200	14123
32300	14139
32400	14153
32500	14166
32600	14173
32700	14189
32800	14207
32900	14214
33000	14228
33100	14241
33200	14256
33300	14268
33400	14280
33500	14294
33600	14306
33700	14320
33800	14333
33900	14344
34000	14359
34100	14372
34200	14384
34300	14393
34400	14406
34500	14420
34600	14431
34700	14442
34800	14456
34900	14465
35000	14479
35100	14488
35200	14503
35300	14515
35400	14526
35500	14535
35600	14548
35700	14558
35800	14574
35900	14584
36000	14593
36100	14598
36200	14611
36300	14624
36400	14637
36500	14645
36600	14664
36700	14676
36800	14689
36900	14695
37000	14704
37100	14711
37200	14719
37300	14736
37400	14749
37500	14761
37600	14772
37700	14784
37800	14799
37900	14802
38000	14805
38100	14812
38200	14820
38300	14829
38400	14842
38500	14855
38600	14862
38700	14870
38800	14881
38900	14891
39000	14902
39100	14909
39200	14915
39300	14921
39400	14926
39500	14933
39600	14942
39700	14946
39800	14954
39900	14959
40000	14965
40100	14978
40200	14989
40300	14997
40400	15006
40500	15012
40600	15019
40700	15026
40800	15035
40900	15042
41000	15054
41100	15060
41200	15066
41300	15078
41400	15085
41500	15090
41600	15098
41700	15104
41800	15115
41900	15119
42000	15124
42100	15130
42200	15146
42300	15153
42400	15158
42500	15163
42600	15170
42700	15176
42800	15181
42900	15188
43000	15193
43100	15201
43200	15205
43300	15212
43400	15215
43500	15223
43600	15232
43700	15235
43800	15247
43900	15252
44000	15261
44100	15264
44200	15271
44300	15276
44400	15282
44500	15286
44600	15298
44700	15306
44800	15312
44900	15320
45000	15328
45100	15333
45200	15336
45300	15347
45400	15350
45500	15355
45600	15358
45700	15368
45800	15371
45900	15381
46000	15392
46100	15401
46200	15401
46300	15410
46400	15418
46500	15422
46600	15433
46700	15440
46800	15447
46900	15454
47000	15458
47100	15463
47200	15467
47300	15469
47400	15475
47500	15482
47600	15489
47700	15495
47800	15496
47900	15500
48000	15502
48100	15510
48200	15514
48300	15521
48400	15528
48500	15538
48600	15541
48700	15543
48800	15544
48900	15548
49000	15553
49100	15555
49200	15559
49300	15566
49400	15568
49500	15571
49600	15578
49700	15583
49800	15589
49900	15596
50000	15600
50100	15609
50200	15611
50300	15616
50400	15619
50500	15625
50600	15629
50700	15633
50800	15639
50900	15646
51000	15652
51100	15655
51200	15662
51300	15663
51400	15670
51500	15675
51600	15679
51700	15685
51800	15691
51900	15699
52000	15707
52100	15711
52200	15716
52300	15718
52400	15724
52500	15725
52600	15728
52700	15730
52800	15733
52900	15738
53000	15741
53100	15743
53200	15746
53300	15752
53400	15758
53500	15761
53600	15762
53700	15770
53800	15772
53900	15774
54000	15774
54100	15779
54200	15785
54300	15794
54400	15794
54500	15797
54600	15801
54700	15803
54800	15805
54900	15809
55000	15811
55100	15815
55200	15820
55300	15822
55400	15826
55500	15832
55600	15835
55700	15838
55800	15841
55900	15843
56000	15847
56100	15855
56200	15858
56300	15863
56400	15867
56500	15870
56600	15876
56700	15877
56800	15880
56900	15883
57000	15883
57100	15885
57200	15888
57300	15891
57400	15894
57500	15896
57600	15899
57700	15902
57800	15910
57900	15912
58000	15915
58100	15916
58200	15921
58300	15923
58400	15927
58500	15928
58600	15929
58700	15929
58800	15933
58900	15936
59000	15938
59100	15938
59200	15941
59300	15942
59400	15947
59500	15952
59600	15957
59700	15957
59800	15959
59900	15964
60000	15967
60100	15972
60200	15973
60300	15976
60400	15978
60500	15982
60600	15988
60700	15989
60800	15991
60900	15993
61000	15995
61100	15999
61200	16002
61300	16006
61400	16007
61500	16010
61600	16010
61700	16011
61800	16013
61900	16017
62000	16018
62100	16019
62200	16022
62300	16027
62400	16028
62500	16030
62600	16030
62700	16033
62800	16035
62900	16038
63000	16039
63100	16042
63200	16044
63300	16046
63400	16051
63500	16053
63600	16056
63700	16058
63800	16060
63900	16060
64000	16062
64100	16066
64200	16067
64300	16068
64400	16071
64500	16072
64600	16072
64700	16073
64800	16074
64900	16074
65000	16076
65100	16077
65200	16081
65300	16084
65400	16084
65500	16085
65600	16088
65700	16093
65800	16094
65900	16094
66000	16098
66100	16100
66200	16101
66300	16102
66400	16103
66500	16105
66600	16108
66700	16108
66800	16110
66900	16110
67000	16112
67100	16114
67200	16116
67300	16116
67400	16118
67500	16118
67600	16119
67700	16119
67800	16119
67900	16120
68000	16122
68100	16123
68200	16124
68300	16124
68400	16125
68500	16127
68600	16127
68700	16127
68800	16128
68900	16129
69000	16129
69100	16130
69200	16130
69300	16132
69400	16133
69500	16135
69600	16136
69700	16137
69800	16138
69900	16138
70000	16140
70100	16141
70200	16141
70300	16144
70400	16145
70500	16145
70600	16149
70700	16150
70800	16152
70900	16155
71000	16157
71100	16162
71200	16162
71300	16163
71400	16165
71500	16166
71600	16170
71700	16171
71800	16171
71900	16171
72000	16172
72100	16173
72200	16174
72300	16175
72400	16176
72500	16177
72600	16180
72700	16181
72800	16183
72900	16184
73000	16185
73100	16185
73200	16187
73300	16188
73400	16188
73500	16189
73600	16191
73700	16191
73800	16191
73900	16192
74000	16192
74100	16192
74200	16192
74300	16193
74400	16194
74500	16195
74600	16199
74700	16199
74800	16200
74900	16200
75000	16201
75100	16203
75200	16204
75300	16205
75400	16207
75500	16209
75600	16212
75700	16213
75800	16213
75900	16213
76000	16215
76100	16215
76200	16216
76300	16220
76400	16220
76500	16222
76600	16223
76700	16225
76800	16226
76900	16227
77000	16228
77100	16230
77200	16230
77300	16230
77400	16231
77500	16232
77600	16233
77700	16235
77800	16235
77900	16235
78000	16235
78100	16236
78200	16237
78300	16238
78400	16239
78500	16240
78600	16241
78700	16241
78800	16241
78900	16242
79000	16243
79100	16244
79200	16246
79300	16247
79400	16247
79500	16247
79600	16247
79700	16247
79800	16248
79900	16248
80000	16249
80100	16250
80200	16250
80300	16252
80400	16252
80500	16253
80600	16253
80700	16255
80800	16256
80900	16256
81000	16256
81100	16257
81200	16258
81300	16258
81400	16259
81500	16259
81600	16259
81700	16261
81800	16261
81900	16262
82000	16263
82100	16265
82200	16266
82300	16266
82400	16266
82500	16268
82600	16268
82700	16268
82800	16268
82900	16268
83000	16269
83100	16269
83200	16269
83300	16269
83400	16270
83500	16271
83600	16271
83700	16271
83800	16272
83900	16272
84000	16273
84100	16274
84200	16274
84300	16274
84400	16276
84500	16277
84600	16278
84700	16278
84800	16279
84900	16279
85000	16279
85100	16280
85200	16281
85300	16282
85400	16282
85500	16282
85600	16283
85700	16283
85800	16285
85900	16286
86000	16286
86100	16287
86200	16287
86300	16287
86400	16287
86500	16287
86600	16287
86700	16287
86800	16289
86900	16290
87000	16291
87100	16292
87200	16293
87300	16293
87400	16293
87500	16293
87600	16293
87700	16294
87800	16294
87900	16295
88000	16295
88100	16296
88200	16296
88300	16296
88400	16297
88500	16297
88600	16297
88700	16297
88800	16298
88900	16298
89000	16298
89100	16299
89200	16300
89300	16300
89400	16300
89500	16300
89600	16300
89700	16300
89800	16302
89900	16303
90000	16303
90100	16303
90200	16305
90300	16306
90400	16307
90500	16309
90600	16310
90700	16310
90800	16310
90900	16312
91000	16312
91100	16312
91200	16313
91300	16313
91400	16313
91500	16315
91600	16315
91700	16316
91800	16318
91900	16319
92000	16319
92100	16319
92200	16319
92300	16319
92400	16319
92500	16319
92600	16320
92700	16320
92800	16320
92900	16321
93000	16321
93100	16321
93200	16323
93300	16325
93400	16326
93500	16326
93600	16327
93700	16327
93800	16328
93900	16329
94000	16329
94100	16329
94200	16329
94300	16329
94400	16329
94500	16329
94600	16330
94700	16331
94800	16331
94900	16331
95000	16331
95100	16332
95200	16332
95300	16332
95400	16332
95500	16332
95600	16332
95700	16332
95800	16332
95900	16333
96000	16333
96100	16333
96200	16334
96300	16334
96400	16334
96500	16334
96600	16334
96700	16334
96800	16334
96900	16334
97000	16334
97100	16334
97200	16334
97300	16334
97400	16334
97500	16334
97600	16334
97700	16334
97800	16334
97900	16334
98000	16334
98100	16334
98200	16334
98300	16334
98400	16334
98500	16334
98600	16334
98700	16334
98800	16334
98900	16334
99000	16335
99100	16335
99200	16335
99300	16336
99400	16336
99500	16336
99600	16339
99700	16339
99800	16339
99900	16339
100000	16339


==> old/submission/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	1
300	2
400	3
500	3
600	6
700	10
800	13
900	21
1000	28
1100	31
1200	35
1300	39
1400	48
1500	57
1600	68
1700	80
1800	92
1900	103
2000	120
2100	128
2200	140
2300	155
2400	174
2500	182
2600	189
2700	201
2800	214
2900	227
3000	243
3100	253
3200	266
3300	286
3400	306
3500	325
3600	335
3700	361
3800	384
3900	405
4000	429
4100	461
4200	479
4300	503
4400	527
4500	554
4600	582
4700	606
4800	631
4900	651
5000	672
5100	693
5200	712
5300	738
5400	771
5500	800
5600	830
5700	854
5800	889
5900	920
6000	954
6100	978
6200	1019
6300	1050
6400	1084
6500	1118
6600	1151
6700	1184
6800	1213
6900	1246
7000	1283
7100	1314
7200	1348
7300	1379
7400	1410
7500	1441
7600	1477
7700	1514
7800	1549
7900	1587
8000	1627
8100	1668
8200	1710
8300	1741
8400	1778
8500	1819
8600	1857
8700	1889
8800	1935
8900	1968
9000	2014
9100	2056
9200	2093
9300	2132
9400	2167
9500	2204
9600	2252
9700	2284
9800	2324
9900	2373
10000	2420
10100	2475
10200	2508
10300	2559
10400	2605
10500	2651
10600	2699
10700	2752
10800	2796
10900	2854
11000	2904
11100	2957
11200	3008
11300	3055
11400	3105
11500	3155
11600	3209
11700	3252
11800	3307
11900	3355
12000	3411
12100	3459
12200	3495
12300	3542
12400	3599
12500	3646
12600	3704
12700	3757
12800	3806
12900	3856
13000	3910
13100	3957
13200	4012
13300	4071
13400	4111
13500	4157
13600	4217
13700	4273
13800	4336
13900	4395
14000	4459
14100	4520
14200	4581
14300	4640
14400	4695
14500	4751
14600	4814
14700	4874
14800	4929
14900	4991
15000	5044
15100	5108
15200	5168
15300	5221
15400	5274
15500	5333
15600	5401
15700	5452
15800	5516
15900	5570
16000	5638
16100	5693
16200	5747
16300	5818
16400	5880
16500	5928
16600	5990
16700	6055
16800	6118
16900	6180
17000	6248
17100	6318
17200	6379
17300	6452
17400	6528
17500	6595
17600	6655
17700	6717
17800	6786
17900	6853
18000	6924
18100	6993
18200	7064
18300	7132
18400	7191
18500	7253
18600	7319
18700	7384
18800	7449
18900	7516
19000	7578
19100	7654
19200	7719
19300	7788
19400	7857
19500	7923
19600	7988
19700	8060
19800	8129
19900	8188
20000	8260
20100	8327
20200	8393
20300	8468
20400	8539
20500	8608
20600	8685
20700	8752
20800	8823
20900	8892
21000	8966
21100	9029
21200	9104
21300	9172
21400	9246
21500	9316
21600	9392
21700	9468
21800	9541
21900	9612
22000	9686
22100	9758
22200	9819
22300	9893
22400	9975
22500	10044
22600	10115
22700	10191
22800	10264
22900	10332
23000	10403
23100	10481
23200	10554
23300	10630
23400	10704
23500	10780
23600	10856
23700	10934
23800	11016
23900	11089
24000	11171
24100	11246
24200	11323
24300	11404
24400	11481
24500	11556
24600	11641
24700	11719
24800	11793
24900	11868
25000	11939
25100	12010
25200	12081
25300	12159
25400	12241
25500	12325
25600	12406
25700	12473
25800	12546
25900	12630
26000	12707
26100	12787
26200	12860
26300	12939
26400	13014
26500	13094
26600	13180
26700	13265
26800	13346
26900	13422
27000	13501
27100	13582
27200	13663
27300	13738
27400	13811
27500	13885
27600	13962
27700	14036
27800	14115
27900	14194
28000	14273
28100	14353
28200	14433
28300	14517
28400	14600
28500	14676
28600	14757
28700	14837
28800	14922
28900	15002
29000	15081
29100	15171
29200	15252
29300	15342
29400	15426
29500	15512
29600	15593
29700	15676
29800	15763
29900	15848
30000	15935
30100	16021
30200	16096
30300	16184
30400	16271
30500	16355
30600	16441
30700	16525
30800	16610
30900	16696
31000	16779
31100	16861
31200	16946
31300	17027
31400	17113
31500	17196
31600	17286
31700	17373
31800	17448
31900	17537
32000	17621
32100	17705
32200	17790
32300	17873
32400	17958
32500	18045
32600	18137
32700	18218
32800	18298
32900	18390
33000	18475
33100	18561
33200	18646
33300	18731
33400	18819
33500	18903
33600	18989
33700	19074
33800	19159
33900	19246
34000	19329
34100	19412
34200	19497
34300	19587
34400	19674
34500	19760
34600	19848
34700	19936
34800	20020
34900	20110
35000	20196
35100	20286
35200	20371
35300	20459
35400	20545
35500	20633
35600	20720
35700	20809
35800	20893
35900	20980
36000	21071
36100	21164
36200	21247
36300	21332
36400	21416
36500	21506
36600	21584
36700	21671
36800	21758
36900	21848
37000	21938
37100	22031
37200	22121
37300	22204
37400	22289
37500	22375
37600	22463
37700	22550
37800	22633
37900	22729
38000	22825
38100	22916
38200	23008
38300	23097
38400	23181
38500	23265
38600	23357
38700	23447
38800	23535
38900	23624
39000	23712
39100	23802
39200	23894
39300	23987
39400	24081
39500	24171
39600	24260
39700	24354
39800	24446
39900	24540
40000	24634
40100	24720
40200	24807
40300	24895
40400	24984
40500	25074
40600	25163
40700	25255
40800	25345
40900	25434
41000	25522
41100	25612
41200	25705
41300	25793
41400	25886
41500	25980
41600	26070
41700	26164
41800	26251
41900	26346
42000	26440
42100	26531
42200	26614
42300	26707
42400	26801
42500	26894
42600	26981
42700	27075
42800	27170
42900	27262
43000	27357
43100	27447
43200	27541
43300	27632
43400	27727
43500	27818
43600	27908
43700	28004
43800	28092
43900	28186
44000	28275
44100	28370
44200	28462
44300	28556
44400	28649
44500	28742
44600	28827
44700	28917
44800	29010
44900	29100
45000	29191
45100	29286
45200	29380
45300	29469
45400	29564
45500	29655
45600	29749
45700	29838
45800	29935
45900	30024
46000	30112
46100	30202
46200	30300
46300	30390
46400	30477
46500	30571
46600	30659
46700	30751
46800	30841
46900	30934
47000	31029
47100	31123
47200	31218
47300	31314
47400	31407
47500	31497
47600	31588
47700	31680
47800	31776
47900	31872
48000	31969
48100	32059
48200	32155
48300	32247
48400	32340
48500	32430
48600	32525
48700	32623
48800	32719
48900	32815
49000	32910
49100	33008
49200	33102
49300	33194
49400	33290
49500	33384
49600	33477
49700	33571
49800	33663
49900	33754
50000	33848
50100	33937
50200	34035
50300	34128
50400	34222
50500	34315
50600	34409
50700	34502
50800	34595
50900	34687
51000	34780
51100	34876
51200	34967
51300	35066
51400	35157
51500	35251
51600	35346
51700	35437
51800	35530
51900	35620
52000	35711
52100	35805
52200	35900
52300	35996
52400	36089
52500	36186
52600	36280
52700	36373
52800	36467
52900	36561
53000	36658
53100	36756
53200	36851
53300	36945
53400	37039
53500	37135
53600	37233
53700	37323
53800	37420
53900	37516
54000	37613
54100	37706
54200	37800
54300	37886
54400	37986
54500	38079
54600	38174
54700	38271
54800	38368
54900	38463
55000	38558
55100	38651
55200	38745
55300	38841
55400	38935
55500	39027
55600	39123
55700	39217
55800	39312
55900	39409
56000	39504
56100	39594
56200	39691
56300	39785
56400	39880
56500	39976
56600	40068
56700	40167
56800	40262
56900	40358
57000	40453
57100	40551
57200	40648
57300	40744
57400	40839
57500	40935
57600	41032
57700	41127
57800	41219
57900	41317
58000	41413
58100	41509
58200	41603
58300	41700
58400	41794
58500	41892
58600	41990
58700	42088
58800	42183
58900	42279
59000	42375
59100	42474
59200	42568
59300	42666
59400	42760
59500	42853
59600	42948
59700	43045
59800	43140
59900	43235
60000	43331
60100	43425
60200	43522
60300	43618
60400	43712
60500	43806
60600	43895
60700	43991
60800	44086
60900	44183
61000	44280
61100	44374
61200	44470
61300	44563
61400	44662
61500	44757
61600	44854
61700	44951
61800	45049
61900	45143
62000	45240
62100	45338
62200	45433
62300	45525
62400	45624
62500	45720
62600	45820
62700	45914
62800	46012
62900	46107
63000	46206
63100	46302
63200	46397
63300	46494
63400	46588
63500	46684
63600	46780
63700	46878
63800	46973
63900	47068
64000	47165
64100	47261
64200	47360
64300	47458
64400	47555
64500	47653
64600	47753
64700	47851
64800	47950
64900	48050
65000	48148
65100	48247
65200	48343
65300	48439
65400	48538
65500	48633
65600	48730
65700	48824
65800	48922
65900	49018
66000	49114
66100	49209
66200	49306
66300	49403
66400	49501
66500	49597
66600	49691
66700	49790
66800	49886
66900	49985
67000	50080
67100	50176
67200	50274
67300	50373
67400	50469
67500	50567
67600	50665
67700	50764
67800	50862
67900	50961
68000	51058
68100	51153
68200	51250
68300	51349
68400	51447
68500	51544
68600	51644
68700	51744
68800	51840
68900	51938
69000	52037
69100	52136
69200	52234
69300	52331
69400	52428
69500	52524
69600	52622
69700	52721
69800	52819
69900	52919
70000	53015
70100	53114
70200	53212
70300	53308
70400	53405
70500	53504
70600	53598
70700	53695
70800	53791
70900	53886
71000	53981
71100	54075
71200	54173
71300	54269
71400	54366
71500	54464
71600	54558
71700	54656
71800	54756
71900	54854
72000	54953
72100	55050
72200	55146
72300	55244
72400	55343
72500	55439
72600	55535
72700	55633
72800	55729
72900	55827
73000	55926
73100	56024
73200	56121
73300	56220
73400	56317
73500	56415
73600	56513
73700	56613
73800	56712
73900	56810
74000	56909
74100	57005
74200	57104
74300	57203
74400	57302
74500	57397
74600	57492
74700	57592
74800	57690
74900	57789
75000	57885
75100	57982
75200	58081
75300	58177
75400	58274
75500	58372
75600	58469
75700	58568
75800	58668
75900	58767
76000	58864
76100	58963
76200	59061
76300	59156
76400	59255
76500	59352
76600	59450
76700	59545
76800	59641
76900	59739
77000	59836
77100	59933
77200	60030
77300	60130
77400	60226
77500	60325
77600	60423
77700	60518
77800	60618
77900	60718
78000	60814
78100	60912
78200	61009
78300	61105
78400	61203
78500	61301
78600	61397
78700	61497
78800	61597
78900	61696
79000	61795
79100	61893
79200	61991
79300	62087
79400	62184
79500	62283
79600	62382
79700	62480
79800	62577
79900	62674
80000	62770
80100	62868
80200	62968
80300	63062
80400	63159
80500	63254
80600	63352
80700	63448
80800	63544
80900	63644
81000	63744
81100	63841
81200	63940
81300	64038
81400	64137
81500	64237
81600	64335
81700	64430
81800	64530
81900	64626
82000	64723
82100	64818
82200	64916
82300	65014
82400	65114
82500	65212
82600	65311
82700	65409
82800	65506
82900	65605
83000	65702
83100	65800
83200	65899
83300	65996
83400	66095
83500	66192
83600	66292
83700	66390
83800	66488
83900	66587
84000	66685
84100	66783
84200	66882
84300	66979
84400	67077
84500	67172
84600	67271
84700	67369
84800	67468
84900	67567
85000	67664
85100	67763
85200	67860
85300	67959
85400	68058
85500	68157
85600	68256
85700	68355
85800	68452
85900	68549
86000	68647
86100	68743
86200	68843
86300	68943
86400	69042
86500	69142
86600	69242
86700	69340
86800	69437
86900	69532
87000	69630
87100	69728
87200	69826
87300	69926
87400	70024
87500	70124
87600	70223
87700	70322
87800	70421
87900	70519
88000	70619
88100	70717
88200	70816
88300	70914
88400	71012
88500	71110
88600	71209
88700	71308
88800	71406
88900	71501
89000	71596
89100	71693
89200	71791
89300	71891
89400	71988
89500	72086
89600	72185
89700	72284
89800	72378
89900	72474
90000	72574
90100	72674
90200	72769
90300	72863
90400	72962
90500	73056
90600	73153
90700	73253
90800	73352
90900	73450
91000	73550
91100	73649
91200	73746
91300	73846
91400	73944
91500	74042
91600	74139
91700	74235
91800	74331
91900	74427
92000	74523
92100	74620
92200	74719
92300	74819
92400	74917
92500	75015
92600	75111
92700	75211
92800	75308
92900	75407
93000	75507
93100	75605
93200	75702
93300	75798
93400	75893
93500	75992
93600	76091
93700	76190
93800	76284
93900	76381
94000	76479
94100	76576
94200	76674
94300	76771
94400	76870
94500	76968
94600	77065
94700	77163
94800	77260
94900	77360
95000	77459
95100	77558
95200	77658
95300	77757
95400	77857
95500	77955
95600	78053
95700	78152
95800	78249
95900	78345
96000	78444
96100	78543
96200	78641
96300	78739
96400	78837
96500	78933
96600	79032
96700	79132
96800	79232
96900	79328
97000	79425
97100	79524
97200	79623
97300	79718
97400	79818
97500	79916
97600	80015
97700	80112
97800	80211
97900	80308
98000	80404
98100	80503
98200	80600
98300	80696
98400	80795
98500	80895
98600	80993
98700	81092
98800	81191
98900	81290
99000	81388
99100	81486
99200	81583
99300	81680
99400	81780
99500	81879
99600	81971
99700	82070
99800	82170
99900	82268
100000	82366


==> old/submission/plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_p.dat <==
i	p
100	0.00
200	0.00
300	0.33
400	0.50
500	0.40
600	0.67
700	0.57
800	0.50
900	0.44
1000	0.60
1100	0.64
1200	0.67
1300	0.77
1400	0.86
1500	0.87
1600	0.94
1700	1.06
1800	1.11
1900	1.26
2000	1.55
2100	1.52
2200	1.50
2300	1.61
2400	1.71
2500	1.80
2600	1.85
2700	1.78
2800	1.89
2900	1.90
3000	1.90
3100	2.00
3200	2.16
3300	2.21
3400	2.24
3500	2.37
3600	2.50
3700	2.70
3800	2.71
3900	2.74
4000	2.75
4100	2.68
4200	2.79
4300	2.93
4400	3.14
4500	3.16
4600	3.17
4700	3.13
4800	3.19
4900	3.16
5000	3.10
5100	3.16
5200	3.19
5300	3.25
5400	3.24
5500	3.24
5600	3.39
5700	3.47
5800	3.53
5900	3.63
6000	3.72
6100	3.70
6200	3.71
6300	3.84
6400	3.83
6500	3.86
6600	3.91
6700	3.94
6800	3.99
6900	4.03
7000	4.09
7100	4.20
7200	4.18
7300	4.22
7400	4.30
7500	4.39
7600	4.46
7700	4.49
7800	4.53
7900	4.53
8000	4.56
8100	4.63
8200	4.68
8300	4.70
8400	4.80
8500	4.81
8600	4.81
8700	4.86
8800	4.88
8900	4.91
9000	4.96
9100	5.01
9200	5.01
9300	5.04
9400	5.07
9500	5.12
9600	5.19
9700	5.25
9800	5.30
9900	5.35
10000	5.41
10100	5.45
10200	5.48
10300	5.51
10400	5.56
10500	5.63
10600	5.67
10700	5.71
10800	5.73
10900	5.74
11000	5.74
11100	5.75
11200	5.77
11300	5.81
11400	5.82
11500	5.83
11600	5.84
11700	5.90
11800	5.93
11900	5.95
12000	5.97
12100	6.02
12200	6.02
12300	6.06
12400	6.07
12500	6.11
12600	6.15
12700	6.19
12800	6.23
12900	6.27
13000	6.30
13100	6.32
13200	6.33
13300	6.32
13400	6.39
13500	6.43
13600	6.46
13700	6.51
13800	6.51
13900	6.53
14000	6.56
14100	6.60
14200	6.66
14300	6.72
14400	6.71
14500	6.74
14600	6.75
14700	6.80
14800	6.78
14900	6.81
15000	6.84
15100	6.84
15200	6.87
15300	6.92
15400	6.90
15500	6.92
15600	6.92
15700	6.96
15800	6.99
15900	7.01
16000	7.03
16100	7.02
16200	7.06
16300	7.10
16400	7.12
16500	7.15
16600	7.19
16700	7.20
16800	7.19
16900	7.22
17000	7.24
17100	7.23
17200	7.27
17300	7.29
17400	7.32
17500	7.34
17600	7.36
17700	7.41
17800	7.42
17900	7.45
18000	7.47
18100	7.49
18200	7.53
18300	7.56
18400	7.58
18500	7.58
18600	7.60
18700	7.62
18800	7.65
18900	7.68
19000	7.69
19100	7.74
19200	7.73
19300	7.72
19400	7.75
19500	7.75
19600	7.76
19700	7.75
19800	7.75
19900	7.78
20000	7.80
20100	7.83
20200	7.86
20300	7.86
20400	7.88
20500	7.90
20600	7.92
20700	7.94
20800	7.97
20900	7.98
21000	8.01
21100	8.02
21200	8.02
21300	8.02
21400	8.01
21500	8.03
21600	8.03
21700	8.05
21800	8.06
21900	8.09
22000	8.10
22100	8.10
22200	8.11
22300	8.13
22400	8.15
22500	8.15
22600	8.17
22700	8.19
22800	8.19
22900	8.22
23000	8.22
23100	8.23
23200	8.23
23300	8.26
23400	8.27
23500	8.30
23600	8.30
23700	8.31
23800	8.33
23900	8.33
24000	8.35
24100	8.36
24200	8.38
24300	8.41
24400	8.42
24500	8.45
24600	8.45
24700	8.46
24800	8.46
24900	8.46
25000	8.47
25100	8.48
25200	8.47
25300	8.46
25400	8.46
25500	8.47
25600	8.49
25700	8.49
25800	8.48
25900	8.50
26000	8.52
26100	8.53
26200	8.56
26300	8.56
26400	8.56
26500	8.57
26600	8.55
26700	8.56
26800	8.59
26900	8.58
27000	8.60
27100	8.61
27200	8.61
27300	8.62
27400	8.62
27500	8.63
27600	8.66
27700	8.66
27800	8.65
27900	8.67
28000	8.68
28100	8.69
28200	8.70
28300	8.68
28400	8.68
28500	8.69
28600	8.69
28700	8.69
28800	8.71
28900	8.72
29000	8.75
29100	8.76
29200	8.77
29300	8.78
29400	8.80
29500	8.84
29600	8.84
29700	8.86
29800	8.86
29900	8.87
30000	8.89
30100	8.88
30200	8.91
30300	8.91
30400	8.91
30500	8.92
30600	8.92
30700	8.94
30800	8.96
30900	8.96
31000	8.97
31100	8.98
31200	8.97
31300	8.97
31400	8.98
31500	8.99
31600	8.99
31700	8.98
31800	8.98
31900	8.98
32000	9.01
32100	9.02
32200	9.02
32300	9.04
32400	9.06
32500	9.06
32600	9.08
32700	9.10
32800	9.11
32900	9.11
33000	9.10
33100	9.10
33200	9.12
33300	9.13
33400	9.15
33500	9.16
33600	9.18
33700	9.18
33800	9.19
33900	9.20
34000	9.21
34100	9.23
34200	9.25
34300	9.25
34400	9.28
34500	9.28
34600	9.28
34700	9.29
34800	9.29
34900	9.31
35000	9.32
35100	9.34
35200	9.34
35300	9.36
35400	9.37
35500	9.37
35600	9.37
35700	9.39
35800	9.41
35900	9.41
36000	9.42
36100	9.43
36200	9.44
36300	9.45
36400	9.45
36500	9.45
36600	9.45
36700	9.46
36800	9.47
36900	9.48
37000	9.48
37100	9.48
37200	9.49
37300	9.50
37400	9.51
37500	9.53
37600	9.54
37700	9.53
37800	9.53
37900	9.54
38000	9.54
38100	9.55
38200	9.59
38300	9.59
38400	9.60
38500	9.62
38600	9.62
38700	9.62
38800	9.62
38900	9.63
39000	9.64
39100	9.64
39200	9.65
39300	9.65
39400	9.68
39500	9.69
39600	9.70
39700	9.71
39800	9.72
39900	9.74
40000	9.75
40100	9.75
40200	9.79
40300	9.79
40400	9.80
40500	9.80
40600	9.81
40700	9.81
40800	9.81
40900	9.81
41000	9.82
41100	9.83
41200	9.83
41300	9.85
41400	9.86
41500	9.87
41600	9.89
41700	9.91
41800	9.90
41900	9.92
42000	9.93
42100	9.93
42200	9.95
42300	9.95
42400	9.96
42500	9.96
42600	9.97
42700	9.97
42800	9.98
42900	10.00
43000	10.01
43100	10.03
43200	10.04
43300	10.05
43400	10.06
43500	10.04
43600	10.05
43700	10.06
43800	10.06
43900	10.06
44000	10.07
44100	10.07
44200	10.08
44300	10.09
44400	10.09
44500	10.09
44600	10.08
44700	10.08
44800	10.10
44900	10.11
45000	10.11
45100	10.11
45200	10.10
45300	10.10
45400	10.11
45500	10.10
45600	10.12
45700	10.14
45800	10.15
45900	10.16
46000	10.17
46100	10.18
46200	10.18
46300	10.19
46400	10.20
46500	10.20
46600	10.21
46700	10.22
46800	10.22
46900	10.23
47000	10.22
47100	10.23
47200	10.24
47300	10.23
47400	10.24
47500	10.26
47600	10.27
47700	10.27
47800	10.28
47900	10.30
48000	10.31
48100	10.31
48200	10.32
48300	10.32
48400	10.31
48500	10.32
48600	10.33
48700	10.34
48800	10.35
48900	10.35
49000	10.35
49100	10.37
49200	10.38
49300	10.38
49400	10.38
49500	10.38
49600	10.38
49700	10.38
49800	10.38
49900	10.38
50000	10.39
50100	10.39
50200	10.39
50300	10.40
50400	10.40
50500	10.40
50600	10.40
50700	10.40
50800	10.40
50900	10.40
51000	10.42
51100	10.42
51200	10.42
51300	10.42
51400	10.43
51500	10.43
51600	10.43
51700	10.43
51800	10.44
51900	10.44
52000	10.45
52100	10.45
52200	10.46
52300	10.45
52400	10.45
52500	10.45
52600	10.46
52700	10.46
52800	10.47
52900	10.46
53000	10.48
53100	10.48
53200	10.49
53300	10.49
53400	10.50
53500	10.50
53600	10.50
53700	10.50
53800	10.51
53900	10.52
54000	10.52
54100	10.52
54200	10.52
54300	10.52
54400	10.52
54500	10.53
54600	10.54
54700	10.54
54800	10.55
54900	10.56
55000	10.55
55100	10.55
55200	10.55
55300	10.56
55400	10.57
55500	10.58
55600	10.58
55700	10.59
55800	10.60
55900	10.61
56000	10.61
56100	10.63
56200	10.63
56300	10.65
56400	10.64
56500	10.65
56600	10.66
56700	10.66
56800	10.66
56900	10.67
57000	10.67
57100	10.68
57200	10.69
57300	10.69
57400	10.70
57500	10.71
57600	10.71
57700	10.72
57800	10.71
57900	10.71
58000	10.72
58100	10.72
58200	10.74
58300	10.74
58400	10.74
58500	10.76
58600	10.75
58700	10.75
58800	10.76
58900	10.77
59000	10.78
59100	10.79
59200	10.80
59300	10.80
59400	10.81
59500	10.81
59600	10.81
59700	10.82
59800	10.81
59900	10.82
60000	10.83
60100	10.83
60200	10.85
60300	10.85
60400	10.86
60500	10.86
60600	10.86
60700	10.87
60800	10.87
60900	10.87
61000	10.87
61100	10.86
61200	10.86
61300	10.87
61400	10.87
61500	10.88
61600	10.88
61700	10.88
61800	10.87
61900	10.87
62000	10.87
62100	10.88
62200	10.88
62300	10.89
62400	10.89
62500	10.89
62600	10.90
62700	10.92
62800	10.92
62900	10.92
63000	10.92
63100	10.91
63200	10.91
63300	10.90
63400	10.90
63500	10.90
63600	10.92
63700	10.91
63800	10.91
63900	10.91
64000	10.93
64100	10.93
64200	10.93
64300	10.93
64400	10.93
64500	10.93
64600	10.93
64700	10.94
64800	10.94
64900	10.95
65000	10.95
65100	10.96
65200	10.96
65300	10.96
65400	10.97
65500	10.96
65600	10.96
65700	10.96
65800	10.97
65900	10.97
66000	10.96
66100	10.97
66200	10.97
66300	10.97
66400	10.98
66500	10.98
66600	10.98
66700	10.99
66800	10.99
66900	10.99
67000	10.99
67100	10.99
67200	11.00
67300	11.00
67400	11.01
67500	11.01
67600	11.01
67700	11.03
67800	11.03
67900	11.03
68000	11.03
68100	11.03
68200	11.03
68300	11.03
68400	11.03
68500	11.03
68600	11.03
68700	11.05
68800	11.04
68900	11.04
69000	11.03
69100	11.04
69200	11.04
69300	11.04
69400	11.04
69500	11.04
69600	11.04
69700	11.04
69800	11.04
69900	11.04
70000	11.04
70100	11.05
70200	11.05
70300	11.06
70400	11.06
70500	11.06
70600	11.07
70700	11.07
70800	11.06
70900	11.06
71000	11.06
71100	11.07
71200	11.07
71300	11.07
71400	11.08
71500	11.08
71600	11.08
71700	11.07
71800	11.08
71900	11.08
72000	11.08
72100	11.09
72200	11.08
72300	11.08
72400	11.08
72500	11.08
72600	11.09
72700	11.09
72800	11.10
72900	11.10
73000	11.10
73100	11.11
73200	11.11
73300	11.12
73400	11.13
73500	11.14
73600	11.15
73700	11.15
73800	11.16
73900	11.16
74000	11.16
74100	11.16
74200	11.15
74300	11.15
74400	11.16
74500	11.15
74600	11.16
74700	11.17
74800	11.17
74900	11.17
75000	11.17
75100	11.17
75200	11.18
75300	11.19
75400	11.19
75500	11.19
75600	11.19
75700	11.19
75800	11.19
75900	11.19
76000	11.19
76100	11.19
76200	11.19
76300	11.19
76400	11.20
76500	11.20
76600	11.20
76700	11.21
76800	11.20
76900	11.21
77000	11.21
77100	11.21
77200	11.20
77300	11.21
77400	11.21
77500	11.21
77600	11.21
77700	11.21
77800	11.21
77900	11.20
78000	11.20
78100	11.20
78200	11.20
78300	11.21
78400	11.21
78500	11.21
78600	11.21
78700	11.22
78800	11.22
78900	11.23
79000	11.23
79100	11.24
79200	11.23
79300	11.24
79400	11.24
79500	11.24
79600	11.24
79700	11.24
79800	11.24
79900	11.24
80000	11.23
80100	11.24
80200	11.24
80300	11.24
80400	11.24
80500	11.25
80600	11.25
80700	11.25
80800	11.24
80900	11.24
81000	11.25
81100	11.25
81200	11.25
81300	11.25
81400	11.25
81500	11.25
81600	11.25
81700	11.26
81800	11.26
81900	11.26
82000	11.26
82100	11.26
82200	11.26
82300	11.26
82400	11.25
82500	11.26
82600	11.26
82700	11.26
82800	11.26
82900	11.26
83000	11.26
83100	11.26
83200	11.26
83300	11.26
83400	11.26
83500	11.27
83600	11.26
83700	11.27
83800	11.27
83900	11.27
84000	11.27
84100	11.28
84200	11.28
84300	11.28
84400	11.28
84500	11.28
84600	11.28
84700	11.28
84800	11.27
84900	11.28
85000	11.28
85100	11.28
85200	11.28
85300	11.28
85400	11.29
85500	11.28
85600	11.29
85700	11.29
85800	11.29
85900	11.29
86000	11.28
86100	11.28
86200	11.28
86300	11.27
86400	11.28
86500	11.28
86600	11.29
86700	11.29
86800	11.29
86900	11.29
87000	11.30
87100	11.30
87200	11.30
87300	11.30
87400	11.30
87500	11.30
87600	11.30
87700	11.30
87800	11.31
87900	11.31
88000	11.31
88100	11.31
88200	11.32
88300	11.31
88400	11.31
88500	11.32
88600	11.32
88700	11.33
88800	11.32
88900	11.32
89000	11.32
89100	11.32
89200	11.32
89300	11.33
89400	11.32
89500	11.32
89600	11.32
89700	11.32
89800	11.31
89900	11.31
90000	11.31
90100	11.31
90200	11.31
90300	11.32
90400	11.32
90500	11.33
90600	11.33
90700	11.33
90800	11.33
90900	11.33
91000	11.33
91100	11.33
91200	11.33
91300	11.32
91400	11.32
91500	11.31
91600	11.32
91700	11.31
91800	11.31
91900	11.31
92000	11.31
92100	11.32
92200	11.31
92300	11.32
92400	11.32
92500	11.32
92600	11.32
92700	11.32
92800	11.33
92900	11.33
93000	11.33
93100	11.32
93200	11.32
93300	11.32
93400	11.33
93500	11.33
93600	11.33
93700	11.33
93800	11.33
93900	11.34
94000	11.34
94100	11.34
94200	11.34
94300	11.34
94400	11.34
94500	11.33
94600	11.33
94700	11.33
94800	11.34
94900	11.35
95000	11.35
95100	11.36
95200	11.35
95300	11.35
95400	11.35
95500	11.35
95600	11.36
95700	11.36
95800	11.35
95900	11.36
96000	11.35
96100	11.35
96200	11.36
96300	11.36
96400	11.36
96500	11.37
96600	11.38
96700	11.39
96800	11.38
96900	11.38
97000	11.38
97100	11.39
97200	11.39
97300	11.39
97400	11.39
97500	11.38
97600	11.38
97700	11.38
97800	11.38
97900	11.38
98000	11.38
98100	11.38
98200	11.39
98300	11.38
98400	11.38
98500	11.39
98600	11.39
98700	11.40
98800	11.39
98900	11.39
99000	11.39
99100	11.39
99200	11.39
99300	11.39
99400	11.39
99500	11.38
99600	11.39
99700	11.39
99800	11.40
99900	11.40
100000	11.40


==> old/submission/plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_s.dat <==
i	s
100	99.00
200	98.00
300	97.67
400	97.25
500	96.60
600	95.50
700	94.86
800	94.25
900	94.22
1000	93.50
1100	93.18
1200	92.67
1300	92.46
1400	92.07
1500	91.53
1600	90.88
1700	89.94
1800	89.44
1900	88.89
2000	88.25
2100	87.90
2200	87.36
2300	86.96
2400	86.38
2500	85.84
2600	85.35
2700	85.04
2800	84.57
2900	84.00
3000	83.40
3100	83.16
3200	82.88
3300	82.42
3400	81.94
3500	81.29
3600	80.81
3700	80.22
3800	80.00
3900	79.46
4000	79.08
4100	78.66
4200	78.24
4300	77.84
4400	77.25
4500	76.93
4600	76.52
4700	76.17
4800	75.65
4900	75.43
5000	75.24
5100	74.80
5200	74.48
5300	74.00
5400	73.63
5500	73.18
5600	72.80
5700	72.35
5800	71.91
5900	71.44
6000	70.97
6100	70.62
6200	70.27
6300	69.68
6400	69.36
6500	68.98
6600	68.58
6700	68.18
6800	67.68
6900	67.28
7000	66.90
7100	66.45
7200	66.19
7300	65.85
7400	65.50
7500	65.15
7600	64.80
7700	64.55
7800	64.26
7900	63.99
8000	63.67
8100	63.40
8200	63.04
8300	62.78
8400	62.46
8500	62.20
8600	61.84
8700	61.63
8800	61.40
8900	61.15
9000	60.89
9100	60.60
9200	60.28
9300	60.02
9400	59.74
9500	59.47
9600	59.24
9700	58.89
9800	58.61
9900	58.38
10000	58.10
10100	57.78
10200	57.44
10300	57.24
10400	56.94
10500	56.66
10600	56.34
10700	56.07
10800	55.82
10900	55.52
11000	55.25
11100	55.00
11200	54.69
11300	54.40
11400	54.17
11500	53.96
11600	53.72
11700	53.50
11800	53.29
11900	53.03
12000	52.74
12100	52.49
12200	52.23
12300	51.98
12400	51.70
12500	51.42
12600	51.21
12700	50.98
12800	50.75
12900	50.50
13000	50.23
13100	49.95
13200	49.70
13300	49.48
13400	49.25
13500	49.00
13600	48.77
13700	48.53
13800	48.26
13900	48.05
14000	47.84
14100	47.61
14200	47.39
14300	47.17
14400	46.92
14500	46.69
14600	46.48
14700	46.27
14800	46.13
14900	45.91
15000	45.73
15100	45.51
15200	45.36
15300	45.14
15400	44.95
15500	44.75
15600	44.60
15700	44.41
15800	44.23
15900	44.03
16000	43.81
16100	43.66
16200	43.44
16300	43.28
16400	43.10
16500	42.93
16600	42.75
16700	42.56
16800	42.37
16900	42.20
17000	42.00
17100	41.84
17200	41.68
17300	41.48
17400	41.35
17500	41.15
17600	41.00
17700	40.82
17800	40.65
17900	40.51
18000	40.37
18100	40.20
18200	40.01
18300	39.85
18400	39.70
18500	39.55
18600	39.40
18700	39.23
18800	39.07
18900	38.91
19000	38.76
19100	38.60
19200	38.44
19300	38.31
19400	38.17
19500	38.02
19600	37.86
19700	37.69
19800	37.56
19900	37.45
20000	37.30
20100	37.14
20200	37.01
20300	36.89
20400	36.77
20500	36.62
20600	36.49
20700	36.36
20800	36.19
20900	36.02
21000	35.89
21100	35.74
21200	35.59
21300	35.46
21400	35.34
21500	35.21
21600	35.08
21700	34.94
21800	34.84
21900	34.72
22000	34.58
22100	34.45
22200	34.32
22300	34.20
22400	34.07
22500	33.96
22600	33.84
22700	33.71
22800	33.63
22900	33.51
23000	33.40
23100	33.28
23200	33.15
23300	33.02
23400	32.89
23500	32.78
23600	32.67
23700	32.56
23800	32.45
23900	32.33
24000	32.22
24100	32.11
24200	32.02
24300	31.90
24400	31.80
24500	31.69
24600	31.57
24700	31.47
24800	31.37
24900	31.27
25000	31.17
25100	31.06
25200	30.95
25300	30.86
25400	30.75
25500	30.64
25600	30.55
25700	30.44
25800	30.34
25900	30.24
26000	30.17
26100	30.07
26200	29.97
26300	29.86
26400	29.75
26500	29.65
26600	29.57
26700	29.47
26800	29.38
26900	29.30
27000	29.19
27100	29.11
27200	29.02
27300	28.92
27400	28.82
27500	28.74
27600	28.64
27700	28.55
27800	28.46
27900	28.37
28000	28.29
28100	28.20
28200	28.10
28300	28.03
28400	27.94
28500	27.85
28600	27.78
28700	27.68
28800	27.60
28900	27.51
29000	27.42
29100	27.34
29200	27.26
29300	27.18
29400	27.09
29500	27.01
29600	26.94
29700	26.86
29800	26.77
29900	26.69
30000	26.62
30100	26.53
30200	26.45
30300	26.37
30400	26.30
30500	26.24
30600	26.16
30700	26.07
30800	26.00
30900	25.92
31000	25.84
31100	25.77
31200	25.69
31300	25.63
31400	25.55
31500	25.48
31600	25.40
31700	25.32
31800	25.25
31900	25.18
32000	25.11
32100	25.04
32200	24.96
32300	24.89
32400	24.81
32500	24.74
32600	24.67
32700	24.61
32800	24.54
32900	24.47
33000	24.41
33100	24.33
33200	24.27
33300	24.20
33400	24.13
33500	24.06
33600	23.99
33700	23.93
33800	23.86
33900	23.80
34000	23.74
34100	23.67
34200	23.60
34300	23.53
34400	23.47
34500	23.41
34600	23.35
34700	23.29
34800	23.22
34900	23.15
35000	23.09
35100	23.03
35200	22.97
35300	22.91
35400	22.86
35500	22.79
35600	22.73
35700	22.68
35800	22.62
35900	22.57
36000	22.51
36100	22.44
36200	22.38
36300	22.32
36400	22.26
36500	22.20
36600	22.14
36700	22.09
36800	22.03
36900	21.98
37000	21.92
37100	21.86
37200	21.80
37300	21.75
37400	21.69
37500	21.63
37600	21.58
37700	21.53
37800	21.47
37900	21.41
38000	21.36
38100	21.30
38200	21.25
38300	21.20
38400	21.14
38500	21.09
38600	21.04
38700	20.99
38800	20.94
38900	20.88
39000	20.84
39100	20.78
39200	20.73
39300	20.68
39400	20.63
39500	20.58
39600	20.53
39700	20.48
39800	20.43
39900	20.38
40000	20.34
40100	20.28
40200	20.24
40300	20.19
40400	20.14
40500	20.09
40600	20.04
40700	20.00
40800	19.95
40900	19.90
41000	19.85
41100	19.81
41200	19.76
41300	19.72
41400	19.68
41500	19.63
41600	19.58
41700	19.53
41800	19.49
41900	19.44
42000	19.40
42100	19.35
42200	19.30
42300	19.26
42400	19.21
42500	19.17
42600	19.13
42700	19.09
42800	19.04
42900	19.00
43000	18.96
43100	18.91
43200	18.87
43300	18.82
43400	18.79
43500	18.74
43600	18.70
43700	18.66
43800	18.61
43900	18.57
44000	18.53
44100	18.49
44200	18.45
44300	18.40
44400	18.36
44500	18.32
44600	18.28
44700	18.24
44800	18.20
44900	18.17
45000	18.13
45100	18.09
45200	18.05
45300	18.01
45400	17.97
45500	17.93
45600	17.89
45700	17.85
45800	17.82
45900	17.78
46000	17.74
46100	17.70
46200	17.66
46300	17.63
46400	17.59
46500	17.55
46600	17.52
46700	17.48
46800	17.44
46900	17.41
47000	17.37
47100	17.33
47200	17.29
47300	17.26
47400	17.22
47500	17.19
47600	17.15
47700	17.12
47800	17.09
47900	17.05
48000	17.02
48100	16.98
48200	16.95
48300	16.91
48400	16.88
48500	16.85
48600	16.81
48700	16.78
48800	16.74
48900	16.71
49000	16.67
49100	16.64
49200	16.61
49300	16.57
49400	16.54
49500	16.51
49600	16.47
49700	16.44
49800	16.41
49900	16.37
50000	16.34
50100	16.31
50200	16.28
50300	16.24
50400	16.22
50500	16.18
50600	16.15
50700	16.12
50800	16.09
50900	16.06
51000	16.03
51100	16.00
51200	15.97
51300	15.94
51400	15.90
51500	15.87
51600	15.84
51700	15.81
51800	15.78
51900	15.75
52000	15.72
52100	15.69
52200	15.66
52300	15.63
52400	15.60
52500	15.58
52600	15.55
52700	15.52
52800	15.49
52900	15.46
53000	15.43
53100	15.40
53200	15.37
53300	15.34
53400	15.31
53500	15.29
53600	15.26
53700	15.23
53800	15.20
53900	15.17
54000	15.15
54100	15.12
54200	15.09
54300	15.06
54400	15.03
54500	15.01
54600	14.98
54700	14.95
54800	14.93
54900	14.90
55000	14.87
55100	14.85
55200	14.82
55300	14.79
55400	14.77
55500	14.74
55600	14.71
55700	14.69
55800	14.66
55900	14.64
56000	14.61
56100	14.59
56200	14.56
56300	14.53
56400	14.51
56500	14.48
56600	14.46
56700	14.43
56800	14.41
56900	14.38
57000	14.36
57100	14.33
57200	14.31
57300	14.28
57400	14.26
57500	14.23
57600	14.21
57700	14.19
57800	14.16
57900	14.14
58000	14.11
58100	14.09
58200	14.06
58300	14.04
58400	14.02
58500	13.99
58600	13.97
58700	13.94
58800	13.92
58900	13.90
59000	13.87
59100	13.85
59200	13.83
59300	13.80
59400	13.78
59500	13.76
59600	13.74
59700	13.71
59800	13.69
59900	13.67
60000	13.65
60100	13.62
60200	13.60
60300	13.58
60400	13.56
60500	13.53
60600	13.51
60700	13.49
60800	13.47
60900	13.44
61000	13.42
61100	13.40
61200	13.38
61300	13.36
61400	13.34
61500	13.31
61600	13.29
61700	13.27
61800	13.25
61900	13.23
62000	13.21
62100	13.19
62200	13.17
62300	13.14
62400	13.12
62500	13.10
62600	13.08
62700	13.06
62800	13.04
62900	13.02
63000	13.00
63100	12.98
63200	12.96
63300	12.94
63400	12.92
63500	12.90
63600	12.88
63700	12.86
63800	12.84
63900	12.82
64000	12.80
64100	12.78
64200	12.76
64300	12.74
64400	12.72
64500	12.70
64600	12.68
64700	12.66
64800	12.64
64900	12.62
65000	12.60
65100	12.58
65200	12.56
65300	12.54
65400	12.52
65500	12.50
65600	12.48
65700	12.47
65800	12.45
65900	12.43
66000	12.41
66100	12.39
66200	12.37
66300	12.35
66400	12.33
66500	12.32
66600	12.30
66700	12.28
66800	12.26
66900	12.24
67000	12.22
67100	12.21
67200	12.19
67300	12.17
67400	12.15
67500	12.13
67600	12.12
67700	12.10
67800	12.08
67900	12.06
68000	12.04
68100	12.03
68200	12.01
68300	11.99
68400	11.97
68500	11.96
68600	11.94
68700	11.92
68800	11.91
68900	11.89
69000	11.87
69100	11.85
69200	11.84
69300	11.82
69400	11.80
69500	11.79
69600	11.77
69700	11.75
69800	11.73
69900	11.72
70000	11.70
70100	11.68
70200	11.67
70300	11.65
70400	11.63
70500	11.62
70600	11.60
70700	11.59
70800	11.57
70900	11.55
71000	11.54
71100	11.52
71200	11.50
71300	11.49
71400	11.47
71500	11.46
71600	11.44
71700	11.42
71800	11.41
71900	11.39
72000	11.38
72100	11.36
72200	11.34
72300	11.33
72400	11.31
72500	11.30
72600	11.28
72700	11.27
72800	11.25
72900	11.24
73000	11.22
73100	11.21
73200	11.19
73300	11.18
73400	11.16
73500	11.15
73600	11.13
73700	11.12
73800	11.10
73900	11.09
74000	11.07
74100	11.06
74200	11.04
74300	11.03
74400	11.01
74500	11.00
74600	10.98
74700	10.97
74800	10.95
74900	10.94
75000	10.92
75100	10.91
75200	10.89
75300	10.88
75400	10.86
75500	10.85
75600	10.84
75700	10.82
75800	10.81
75900	10.79
76000	10.78
76100	10.76
76200	10.75
76300	10.74
76400	10.72
76500	10.71
76600	10.69
76700	10.68
76800	10.67
76900	10.65
77000	10.64
77100	10.63
77200	10.61
77300	10.60
77400	10.58
77500	10.57
77600	10.56
77700	10.54
77800	10.53
77900	10.52
78000	10.50
78100	10.49
78200	10.48
78300	10.46
78400	10.45
78500	10.44
78600	10.42
78700	10.41
78800	10.40
78900	10.38
79000	10.37
79100	10.36
79200	10.34
79300	10.33
79400	10.32
79500	10.30
79600	10.29
79700	10.28
79800	10.27
79900	10.25
80000	10.24
80100	10.23
80200	10.21
80300	10.20
80400	10.19
80500	10.18
80600	10.16
80700	10.15
80800	10.14
80900	10.13
81000	10.11
81100	10.10
81200	10.09
81300	10.08
81400	10.06
81500	10.05
81600	10.04
81700	10.03
81800	10.01
81900	10.00
82000	9.99
82100	9.98
82200	9.97
82300	9.95
82400	9.94
82500	9.93
82600	9.92
82700	9.91
82800	9.89
82900	9.88
83000	9.87
83100	9.86
83200	9.85
83300	9.83
83400	9.82
83500	9.81
83600	9.80
83700	9.79
83800	9.78
83900	9.76
84000	9.75
84100	9.74
84200	9.73
84300	9.72
84400	9.71
84500	9.69
84600	9.68
84700	9.67
84800	9.66
84900	9.65
85000	9.64
85100	9.63
85200	9.62
85300	9.60
85400	9.59
85500	9.58
85600	9.57
85700	9.56
85800	9.55
85900	9.54
86000	9.53
86100	9.51
86200	9.50
86300	9.49
86400	9.48
86500	9.47
86600	9.46
86700	9.45
86800	9.44
86900	9.43
87000	9.42
87100	9.41
87200	9.39
87300	9.38
87400	9.37
87500	9.36
87600	9.35
87700	9.34
87800	9.33
87900	9.32
88000	9.31
88100	9.30
88200	9.29
88300	9.28
88400	9.27
88500	9.26
88600	9.25
88700	9.24
88800	9.23
88900	9.21
89000	9.20
89100	9.19
89200	9.18
89300	9.17
89400	9.16
89500	9.15
89600	9.14
89700	9.13
89800	9.12
89900	9.11
90000	9.10
90100	9.09
90200	9.08
90300	9.07
90400	9.06
90500	9.05
90600	9.04
90700	9.03
90800	9.02
90900	9.01
91000	9.00
91100	8.99
91200	8.98
91300	8.97
91400	8.96
91500	8.95
91600	8.94
91700	8.93
91800	8.92
91900	8.91
92000	8.90
92100	8.89
92200	8.89
92300	8.88
92400	8.87
92500	8.86
92600	8.85
92700	8.84
92800	8.83
92900	8.82
93000	8.81
93100	8.80
93200	8.79
93300	8.78
93400	8.77
93500	8.76
93600	8.75
93700	8.74
93800	8.73
93900	8.72
94000	8.71
94100	8.71
94200	8.70
94300	8.69
94400	8.68
94500	8.67
94600	8.66
94700	8.65
94800	8.64
94900	8.63
95000	8.62
95100	8.61
95200	8.61
95300	8.60
95400	8.59
95500	8.58
95600	8.57
95700	8.56
95800	8.55
95900	8.54
96000	8.53
96100	8.52
96200	8.52
96300	8.51
96400	8.50
96500	8.49
96600	8.48
96700	8.47
96800	8.46
96900	8.45
97000	8.45
97100	8.44
97200	8.43
97300	8.42
97400	8.41
97500	8.40
97600	8.39
97700	8.38
97800	8.38
97900	8.37
98000	8.36
98100	8.35
98200	8.34
98300	8.33
98400	8.33
98500	8.32
98600	8.31
98700	8.30
98800	8.29
98900	8.28
99000	8.27
99100	8.27
99200	8.26
99300	8.25
99400	8.24
99500	8.23
99600	8.22
99700	8.22
99800	8.21
99900	8.20
100000	8.19


==> old/submission/plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_v.dat <==
i	v
100	1.00
200	2.00
300	2.00
400	2.25
500	3.00
600	3.83
700	4.57
800	5.25
900	5.33
1000	5.90
1100	6.18
1200	6.67
1300	6.77
1400	7.07
1500	7.60
1600	8.19
1700	9.00
1800	9.44
1900	9.84
2000	10.20
2100	10.57
2200	11.14
2300	11.43
2400	11.92
2500	12.36
2600	12.81
2700	13.19
2800	13.54
2900	14.10
3000	14.70
3100	14.84
3200	14.97
3300	15.36
3400	15.82
3500	16.34
3600	16.69
3700	17.08
3800	17.29
3900	17.79
4000	18.18
4100	18.66
4200	18.98
4300	19.23
4400	19.61
4500	19.91
4600	20.30
4700	20.70
4800	21.17
4900	21.41
5000	21.66
5100	22.04
5200	22.33
5300	22.75
5400	23.13
5500	23.58
5600	23.80
5700	24.18
5800	24.55
5900	24.93
6000	25.32
6100	25.67
6200	26.02
6300	26.48
6400	26.81
6500	27.15
6600	27.52
6700	27.88
6800	28.34
6900	28.70
7000	29.01
7100	29.35
7200	29.62
7300	29.93
7400	30.20
7500	30.47
7600	30.74
7700	30.96
7800	31.22
7900	31.48
8000	31.76
8100	31.98
8200	32.28
8300	32.52
8400	32.74
8500	32.99
8600	33.35
8700	33.51
8800	33.73
8900	33.94
9000	34.16
9100	34.38
9200	34.71
9300	34.94
9400	35.18
9500	35.41
9600	35.57
9700	35.87
9800	36.09
9900	36.26
10000	36.49
10100	36.77
10200	37.08
10300	37.24
10400	37.50
10500	37.71
10600	37.99
10700	38.21
10800	38.44
10900	38.73
11000	39.02
11100	39.25
11200	39.54
11300	39.79
11400	40.02
11500	40.22
11600	40.45
11700	40.61
11800	40.78
11900	41.03
12000	41.29
12100	41.49
12200	41.75
12300	41.96
12400	42.23
12500	42.46
12600	42.63
12700	42.83
12800	43.02
12900	43.23
13000	43.47
13100	43.73
13200	43.97
13300	44.20
13400	44.36
13500	44.57
13600	44.77
13700	44.96
13800	45.23
13900	45.42
14000	45.60
14100	45.79
14200	45.94
14300	46.11
14400	46.38
14500	46.57
14600	46.77
14700	46.93
14800	47.09
14900	47.28
15000	47.43
15100	47.65
15200	47.77
15300	47.94
15400	48.15
15500	48.34
15600	48.47
15700	48.64
15800	48.78
15900	48.97
16000	49.16
16100	49.31
16200	49.49
16300	49.62
16400	49.78
16500	49.92
16600	50.06
16700	50.25
16800	50.44
16900	50.58
17000	50.76
17100	50.93
17200	51.05
17300	51.23
17400	51.33
17500	51.50
17600	51.64
17700	51.77
17800	51.93
17900	52.04
18000	52.16
18100	52.31
18200	52.47
18300	52.60
18400	52.72
18500	52.87
18600	52.99
18700	53.15
18800	53.28
18900	53.41
19000	53.55
19100	53.66
19200	53.82
19300	53.97
19400	54.08
19500	54.23
19600	54.38
19700	54.56
19800	54.69
19900	54.77
20000	54.90
20100	55.03
20200	55.12
20300	55.25
20400	55.35
20500	55.47
20600	55.59
20700	55.71
20800	55.84
20900	56.00
21000	56.10
21100	56.24
21200	56.38
21300	56.52
21400	56.65
21500	56.76
21600	56.89
21700	57.01
21800	57.10
21900	57.20
22000	57.32
22100	57.45
22200	57.58
22300	57.68
22400	57.78
22500	57.89
22600	57.99
22700	58.10
22800	58.18
22900	58.28
23000	58.39
23100	58.49
23200	58.62
23300	58.72
23400	58.84
23500	58.91
23600	59.03
23700	59.13
23800	59.22
23900	59.33
24000	59.44
24100	59.53
24200	59.60
24300	59.69
24400	59.78
24500	59.86
24600	59.98
24700	60.08
24800	60.18
24900	60.27
25000	60.36
25100	60.47
25200	60.58
25300	60.68
25400	60.79
25500	60.89
25600	60.96
25700	61.07
25800	61.19
25900	61.26
26000	61.32
26100	61.41
26200	61.48
26300	61.58
26400	61.69
26500	61.78
26600	61.88
26700	61.97
26800	62.04
26900	62.12
27000	62.20
27100	62.28
27200	62.37
27300	62.47
27400	62.55
27500	62.63
27600	62.70
27700	62.80
27800	62.88
27900	62.96
28000	63.04
28100	63.11
28200	63.20
28300	63.29
28400	63.39
28500	63.46
28600	63.53
28700	63.62
28800	63.69
28900	63.77
29000	63.83
29100	63.90
29200	63.97
29300	64.03
29400	64.11
29500	64.15
29600	64.22
29700	64.29
29800	64.38
29900	64.43
30000	64.50
30100	64.58
30200	64.64
30300	64.72
30400	64.79
30500	64.84
30600	64.92
30700	64.98
30800	65.04
30900	65.12
31000	65.19
31100	65.26
31200	65.34
31300	65.40
31400	65.46
31500	65.53
31600	65.61
31700	65.69
31800	65.77
31900	65.84
32000	65.88
32100	65.94
32200	66.02
32300	66.07
32400	66.13
32500	66.20
32600	66.24
32700	66.29
32800	66.35
32900	66.43
33000	66.50
33100	66.57
33200	66.61
33300	66.67
33400	66.72
33500	66.78
33600	66.83
33700	66.90
33800	66.95
33900	67.00
34000	67.05
34100	67.10
34200	67.15
34300	67.22
34400	67.26
34500	67.31
34600	67.37
34700	67.42
34800	67.49
34900	67.54
35000	67.59
35100	67.63
35200	67.69
35300	67.73
35400	67.78
35500	67.84
35600	67.89
35700	67.93
35800	67.97
35900	68.02
36000	68.08
36100	68.13
36200	68.18
36300	68.23
36400	68.29
36500	68.34
36600	68.40
36700	68.46
36800	68.50
36900	68.54
37000	68.59
37100	68.66
37200	68.71
37300	68.75
37400	68.80
37500	68.84
37600	68.89
37700	68.94
37800	68.99
37900	69.05
38000	69.10
38100	69.15
38200	69.16
38300	69.21
38400	69.26
38500	69.29
38600	69.34
38700	69.39
38800	69.44
38900	69.48
39000	69.53
39100	69.57
39200	69.62
39300	69.66
39400	69.69
39500	69.73
39600	69.78
39700	69.82
39800	69.85
39900	69.88
40000	69.92
40100	69.97
40200	69.98
40300	70.02
40400	70.06
40500	70.10
40600	70.15
40700	70.19
40800	70.24
40900	70.28
41000	70.32
41100	70.36
41200	70.40
41300	70.43
41400	70.47
41500	70.50
41600	70.52
41700	70.56
41800	70.61
41900	70.64
42000	70.68
42100	70.72
42200	70.75
42300	70.79
42400	70.83
42500	70.87
42600	70.90
42700	70.94
42800	70.97
42900	71.00
43000	71.03
43100	71.06
43200	71.09
43300	71.13
43400	71.16
43500	71.21
43600	71.25
43700	71.28
43800	71.32
43900	71.37
44000	71.40
44100	71.44
44200	71.47
44300	71.51
44400	71.55
44500	71.59
44600	71.64
44700	71.68
44800	71.70
44900	71.73
45000	71.76
45100	71.80
45200	71.85
45300	71.89
45400	71.93
45500	71.96
45600	71.99
45700	72.01
45800	72.03
45900	72.06
46000	72.08
46100	72.12
46200	72.15
46300	72.19
46400	72.21
46500	72.25
46600	72.27
46700	72.30
46800	72.34
46900	72.37
47000	72.41
47100	72.44
47200	72.47
47300	72.51
47400	72.54
47500	72.55
47600	72.58
47700	72.61
47800	72.63
47900	72.65
48000	72.68
48100	72.71
48200	72.73
48300	72.77
48400	72.81
48500	72.83
48600	72.86
48700	72.88
48800	72.91
48900	72.94
49000	72.97
49100	72.99
49200	73.02
49300	73.05
49400	73.08
49500	73.12
49600	73.15
49700	73.18
49800	73.21
49900	73.24
50000	73.27
50100	73.30
50200	73.33
50300	73.36
50400	73.39
50500	73.42
50600	73.45
50700	73.48
50800	73.51
50900	73.54
51000	73.55
51100	73.59
51200	73.61
51300	73.65
51400	73.67
51500	73.70
51600	73.73
51700	73.76
51800	73.78
51900	73.81
52000	73.83
52100	73.86
52200	73.88
52300	73.91
52400	73.94
52500	73.97
52600	73.99
52700	74.03
52800	74.05
52900	74.08
53000	74.09
53100	74.11
53200	74.14
53300	74.16
53400	74.19
53500	74.21
53600	74.24
53700	74.27
53800	74.28
53900	74.31
54000	74.33
54100	74.36
54200	74.39
54300	74.41
54400	74.44
54500	74.46
54600	74.48
54700	74.51
54800	74.52
54900	74.54
55000	74.58
55100	74.60
55200	74.63
55300	74.65
55400	74.66
55500	74.68
55600	74.70
55700	74.72
55800	74.74
55900	74.75
56000	74.77
56100	74.79
56200	74.81
56300	74.82
56400	74.85
56500	74.86
56600	74.88
56700	74.91
56800	74.93
56900	74.95
57000	74.97
57100	74.98
57200	75.01
57300	75.03
57400	75.04
57500	75.06
57600	75.08
57700	75.10
57800	75.13
57900	75.15
58000	75.17
58100	75.20
58200	75.20
58300	75.22
58400	75.24
58500	75.25
58600	75.28
58700	75.30
58800	75.32
58900	75.33
59000	75.34
59100	75.36
59200	75.38
59300	75.39
59400	75.41
59500	75.44
59600	75.45
59700	75.47
59800	75.49
59900	75.51
60000	75.53
60100	75.54
60200	75.55
60300	75.58
60400	75.59
60500	75.61
60600	75.63
60700	75.64
60800	75.66
60900	75.69
61000	75.71
61100	75.74
61200	75.76
61300	75.77
61400	75.79
61500	75.80
61600	75.83
61700	75.85
61800	75.88
61900	75.90
62000	75.92
62100	75.93
62200	75.95
62300	75.96
62400	75.98
62500	76.00
62600	76.02
62700	76.02
62800	76.04
62900	76.06
63000	76.08
63100	76.11
63200	76.13
63300	76.16
63400	76.18
63500	76.20
63600	76.21
63700	76.24
63800	76.25
63900	76.27
64000	76.28
64100	76.29
64200	76.31
64300	76.33
64400	76.35
64500	76.37
64600	76.39
64700	76.40
64800	76.42
64900	76.43
65000	76.45
65100	76.46
65200	76.48
65300	76.50
65400	76.51
65500	76.53
65600	76.55
65700	76.57
65800	76.59
65900	76.61
66000	76.63
66100	76.64
66200	76.65
66300	76.68
66400	76.69
66500	76.71
66600	76.72
66700	76.73
66800	76.75
66900	76.77
67000	76.79
67100	76.80
67200	76.81
67300	76.83
67400	76.84
67500	76.85
67600	76.87
67700	76.88
67800	76.89
67900	76.91
68000	76.93
68100	76.94
68200	76.96
68300	76.98
68400	77.00
68500	77.01
68600	77.03
68700	77.03
68800	77.05
68900	77.08
69000	77.10
69100	77.11
69200	77.13
69300	77.14
69400	77.16
69500	77.17
69600	77.19
69700	77.20
69800	77.23
69900	77.24
70000	77.26
70100	77.27
70200	77.28
70300	77.29
70400	77.30
70500	77.32
70600	77.33
70700	77.35
70800	77.37
70900	77.38
71000	77.40
71100	77.41
71200	77.42
71300	77.44
71400	77.45
71500	77.47
71600	77.48
71700	77.50
71800	77.51
71900	77.53
72000	77.54
72100	77.55
72200	77.57
72300	77.59
72400	77.60
72500	77.62
72600	77.63
72700	77.64
72800	77.65
72900	77.66
73000	77.68
73100	77.69
73200	77.70
73300	77.70
73400	77.71
73500	77.71
73600	77.72
73700	77.73
73800	77.74
73900	77.75
74000	77.77
74100	77.79
74200	77.80
74300	77.82
74400	77.83
74500	77.85
74600	77.86
74700	77.87
74800	77.88
74900	77.89
75000	77.91
75100	77.92
75200	77.93
75300	77.93
75400	77.95
75500	77.96
75600	77.97
75700	77.99
75800	78.00
75900	78.02
76000	78.03
76100	78.05
76200	78.06
76300	78.07
76400	78.08
76500	78.09
76600	78.10
76700	78.11
76800	78.13
76900	78.14
77000	78.15
77100	78.17
77200	78.18
77300	78.20
77400	78.21
77500	78.22
77600	78.24
77700	78.25
77800	78.26
77900	78.28
78000	78.30
78100	78.31
78200	78.32
78300	78.33
78400	78.34
78500	78.36
78600	78.37
78700	78.37
78800	78.38
78900	78.39
79000	78.40
79100	78.41
79200	78.42
79300	78.43
79400	78.44
79500	78.46
79600	78.47
79700	78.48
79800	78.49
79900	78.51
80000	78.53
80100	78.54
80200	78.54
80300	78.55
80400	78.57
80500	78.58
80600	78.59
80700	78.60
80800	78.62
80900	78.63
81000	78.64
81100	78.65
81200	78.66
81300	78.67
81400	78.69
81500	78.70
81600	78.71
81700	78.71
81800	78.72
81900	78.74
82000	78.75
82100	78.76
82200	78.77
82300	78.79
82400	78.80
82500	78.81
82600	78.82
82700	78.83
82800	78.84
82900	78.86
83000	78.87
83100	78.89
83200	78.90
83300	78.90
83400	78.91
83500	78.92
83600	78.94
83700	78.95
83800	78.95
83900	78.96
84000	78.98
84100	78.98
84200	78.99
84300	79.00
84400	79.01
84500	79.02
84600	79.04
84700	79.05
84800	79.06
84900	79.07
85000	79.08
85100	79.09
85200	79.11
85300	79.12
85400	79.12
85500	79.13
85600	79.14
85700	79.15
85800	79.16
85900	79.18
86000	79.19
86100	79.20
86200	79.22
86300	79.23
86400	79.24
86500	79.25
86600	79.25
86700	79.26
86800	79.27
86900	79.28
87000	79.29
87100	79.29
87200	79.31
87300	79.32
87400	79.33
87500	79.34
87600	79.35
87700	79.35
87800	79.36
87900	79.37
88000	79.38
88100	79.39
88200	79.39
88300	79.41
88400	79.42
88500	79.43
88600	79.43
88700	79.44
88800	79.45
88900	79.46
89000	79.48
89100	79.49
89200	79.49
89300	79.50
89400	79.51
89500	79.53
89600	79.54
89700	79.55
89800	79.56
89900	79.57
90000	79.58
90100	79.59
90200	79.60
90300	79.61
90400	79.62
90500	79.62
90600	79.63
90700	79.64
90800	79.65
90900	79.66
91000	79.67
91100	79.68
91200	79.69
91300	79.71
91400	79.72
91500	79.73
91600	79.74
91700	79.76
91800	79.77
91900	79.78
92000	79.78
92100	79.79
92200	79.80
92300	79.81
92400	79.82
92500	79.83
92600	79.83
92700	79.84
92800	79.85
92900	79.85
93000	79.87
93100	79.88
93200	79.89
93300	79.90
93400	79.90
93500	79.91
93600	79.92
93700	79.93
93800	79.93
93900	79.94
94000	79.95
94100	79.96
94200	79.96
94300	79.97
94400	79.99
94500	80.00
94600	80.01
94700	80.02
94800	80.02
94900	80.02
95000	80.03
95100	80.03
95200	80.05
95300	80.06
95400	80.07
95500	80.07
95600	80.08
95700	80.08
95800	80.10
95900	80.10
96000	80.11
96100	80.12
96200	80.12
96300	80.13
96400	80.14
96500	80.14
96600	80.14
96700	80.14
96800	80.15
96900	80.17
97000	80.17
97100	80.18
97200	80.19
97300	80.19
97400	80.20
97500	80.22
97600	80.23
97700	80.23
97800	80.24
97900	80.25
98000	80.26
98100	80.27
98200	80.27
98300	80.29
98400	80.29
98500	80.30
98600	80.30
98700	80.30
98800	80.31
98900	80.32
99000	80.33
99100	80.34
99200	80.35
99300	80.36
99400	80.37
99500	80.38
99600	80.38
99700	80.39
99800	80.39
99900	80.40
100000	80.41


==> old/submission/plots/marv1_marv1.dat <==
i	s
100	99
200	196
300	293
400	389
500	483
600	573
700	664
800	754
900	848
1000	935
1100	1025
1200	1112
1300	1202
1400	1289
1500	1373
1600	1454
1700	1529
1800	1610
1900	1689
2000	1765
2100	1846
2200	1922
2300	2000
2400	2073
2500	2146
2600	2219
2700	2296
2800	2368
2900	2436
3000	2502
3100	2578
3200	2652
3300	2720
3400	2786
3500	2845
3600	2909
3700	2968
3800	3040
3900	3099
4000	3163
4100	3225
4200	3286
4300	3347
4400	3399
4500	3462
4600	3520
4700	3580
4800	3631
4900	3696
5000	3762
5100	3815
5200	3873
5300	3922
5400	3976
5500	4025
5600	4077
5700	4124
5800	4171
5900	4215
6000	4258
6100	4308
6200	4357
6300	4390
6400	4439
6500	4484
6600	4526
6700	4568
6800	4602
6900	4642
7000	4683
7100	4718
7200	4766
7300	4807
7400	4847
7500	4886
7600	4925
7700	4970
7800	5012
7900	5055
8000	5094
8100	5135
8200	5169
8300	5211
8400	5247
8500	5287
8600	5318
8700	5362
8800	5403
8900	5442
9000	5480
9100	5515
9200	5546
9300	5582
9400	5616
9500	5650
9600	5687
9700	5712
9800	5744
9900	5780
10000	5810
10100	5836
10200	5859
10300	5896
10400	5922
10500	5949
10600	5972
10700	6000
10800	6029
10900	6052
11000	6077
11100	6105
11200	6125
11300	6147
11400	6175
11500	6205
11600	6231
11700	6259
11800	6288
11900	6310
12000	6329
12100	6351
12200	6372
12300	6394
12400	6411
12500	6428
12600	6453
12700	6474
12800	6496
12900	6514
13000	6530
13100	6543
13200	6561
13300	6581
13400	6600
13500	6615
13600	6633
13700	6649
13800	6660
13900	6679
14000	6697
14100	6713
14200	6730
14300	6745
14400	6756
14500	6770
14600	6786
14700	6802
14800	6827
14900	6840
15000	6860
15100	6872
15200	6895
15300	6907
15400	6923
15500	6936
15600	6958
15700	6972
15800	6988
15900	7000
16000	7010
16100	7030
16200	7038
16300	7054
16400	7068
16500	7083
16600	7097
16700	7107
16800	7118
16900	7132
17000	7140
17100	7155
17200	7169
17300	7176
17400	7195
17500	7202
17600	7216
17700	7225
17800	7235
17900	7251
18000	7267
18100	7276
18200	7281
18300	7292
18400	7304
18500	7316
18600	7329
18700	7336
18800	7345
18900	7354
19000	7365
19100	7372
19200	7381
19300	7394
19400	7405
19500	7413
19600	7420
19700	7425
19800	7437
19900	7453
20000	7459
20100	7465
20200	7477
20300	7489
20400	7501
20500	7508
20600	7517
20700	7526
20800	7528
20900	7529
21000	7536
21100	7541
21200	7546
21300	7553
21400	7562
21500	7571
21600	7577
21700	7583
21800	7595
21900	7603
22000	7608
22100	7614
22200	7618
22300	7626
22400	7631
22500	7641
22600	7648
22700	7652
22800	7667
22900	7673
23000	7681
23100	7687
23200	7691
23300	7694
23400	7697
23500	7704
23600	7710
23700	7717
23800	7723
23900	7728
24000	7732
24100	7738
24200	7748
24300	7751
24400	7759
24500	7763
24600	7767
24700	7772
24800	7779
24900	7787
25000	7792
25100	7795
25200	7800
25300	7807
25400	7810
25500	7813
25600	7820
25700	7823
25800	7827
25900	7831
26000	7843
26100	7847
26200	7851
26300	7853
26400	7854
26500	7858
26600	7865
26700	7868
26800	7873
26900	7881
27000	7882
27100	7889
27200	7893
27300	7895
27400	7898
27500	7904
27600	7905
27700	7907
27800	7913
27900	7916
28000	7920
28100	7923
28200	7925
28300	7932
28400	7934
28500	7938
28600	7944
28700	7945
28800	7949
28900	7950
29000	7953
29100	7956
29200	7959
29300	7965
29400	7965
29500	7968
29600	7973
29700	7976
29800	7977
29900	7981
30000	7985
30100	7986
30200	7989
30300	7991
30400	7995
30500	8003
30600	8004
30700	8005
30800	8008
30900	8010
31000	8011
31100	8013
31200	8014
31300	8021
31400	8023
31500	8026
31600	8027
31700	8028
31800	8030
31900	8033
32000	8034
32100	8037
32200	8037
32300	8040
32400	8040
32500	8041
32600	8044
32700	8047
32800	8049
32900	8050
33000	8054
33100	8054
33200	8056
33300	8059
33400	8061
33500	8061
33600	8061
33700	8063
33800	8065
33900	8068
34000	8070
34100	8070
34200	8070
34300	8071
34400	8073
34500	8077
34600	8080
34700	8080
34800	8080
34900	8081
35000	8082
35100	8084
35200	8087
35300	8088
35400	8091
35500	8091
35600	8093
35700	8096
35800	8098
35900	8101
36000	8102
36100	8102
36200	8103
36300	8103
36400	8103
36500	8104
36600	8105
36700	8106
36800	8108
36900	8110
37000	8111
37100	8111
37200	8111
37300	8112
37400	8112
37500	8112
37600	8113
37700	8115
37800	8116
37900	8116
38000	8116
38100	8116
38200	8116
38300	8118
38400	8119
38500	8120
38600	8123
38700	8123
38800	8123
38900	8124
39000	8126
39100	8126
39200	8126
39300	8128
39400	8128
39500	8128
39600	8128
39700	8130
39800	8131
39900	8132
40000	8134
40100	8134
40200	8136
40300	8137
40400	8137
40500	8137
40600	8138
40700	8139
40800	8139
40900	8140
41000	8140
41100	8141
41200	8143
41300	8144
41400	8146
41500	8146
41600	8146
41700	8146
41800	8146
41900	8146
42000	8146
42100	8146
42200	8146
42300	8146
42400	8146
42500	8147
42600	8149
42700	8150
42800	8150
42900	8151
43000	8151
43100	8151
43200	8151
43300	8151
43400	8153
43500	8153
43600	8153
43700	8153
43800	8153
43900	8153
44000	8153
44100	8153
44200	8153
44300	8153
44400	8154
44500	8154
44600	8155
44700	8155
44800	8155
44900	8157
45000	8157
45100	8157
45200	8157
45300	8157
45400	8157
45500	8159
45600	8159
45700	8159
45800	8160
45900	8160
46000	8161
46100	8161
46200	8161
46300	8161
46400	8162
46500	8162
46600	8162
46700	8163
46800	8163
46900	8163
47000	8163
47100	8163
47200	8163
47300	8164
47400	8164
47500	8164
47600	8165
47700	8166
47800	8167
47900	8168
48000	8168
48100	8168
48200	8169
48300	8169
48400	8170
48500	8170
48600	8170
48700	8170
48800	8170
48900	8170
49000	8170
49100	8170
49200	8170
49300	8170
49400	8170
49500	8170
49600	8170
49700	8170
49800	8170
49900	8171
50000	8171
50100	8171
50200	8171
50300	8171
50400	8173
50500	8173
50600	8173
50700	8173
50800	8174
50900	8174
51000	8174
51100	8174
51200	8175
51300	8175
51400	8175
51500	8175
51600	8175
51700	8175
51800	8175
51900	8176
52000	8176
52100	8176
52200	8176
52300	8176
52400	8176
52500	8177
52600	8177
52700	8177
52800	8177
52900	8177
53000	8178
53100	8178
53200	8178
53300	8178
53400	8178
53500	8179
53600	8179
53700	8179
53800	8179
53900	8179
54000	8179
54100	8179
54200	8179
54300	8179
54400	8179
54500	8179
54600	8180
54700	8180
54800	8180
54900	8180
55000	8180
55100	8180
55200	8180
55300	8180
55400	8181
55500	8181
55600	8181
55700	8182
55800	8182
55900	8182
56000	8183
56100	8183
56200	8183
56300	8183
56400	8183
56500	8184
56600	8184
56700	8184
56800	8184
56900	8184
57000	8184
57100	8185
57200	8185
57300	8185
57400	8185
57500	8185
57600	8185
57700	8185
57800	8185
57900	8185
58000	8185
58100	8185
58200	8185
58300	8185
58400	8185
58500	8185
58600	8185
58700	8185
58800	8185
58900	8185
59000	8185
59100	8185
59200	8186
59300	8186
59400	8186
59500	8186
59600	8187
59700	8187
59800	8187
59900	8188
60000	8188
60100	8188
60200	8188
60300	8188
60400	8188
60500	8188
60600	8188
60700	8188
60800	8188
60900	8188
61000	8188
61100	8188
61200	8188
61300	8188
61400	8188
61500	8188
61600	8188
61700	8188
61800	8188
61900	8189
62000	8189
62100	8189
62200	8189
62300	8189
62400	8189
62500	8189
62600	8189
62700	8189
62800	8189
62900	8189
63000	8189
63100	8189
63200	8189
63300	8189
63400	8189
63500	8189
63600	8189
63700	8189
63800	8189
63900	8189
64000	8189
64100	8189
64200	8189
64300	8189
64400	8189
64500	8189
64600	8189
64700	8190
64800	8190
64900	8190
65000	8190
65100	8190
65200	8190
65300	8190
65400	8190
65500	8190
65600	8190
65700	8190
65800	8190
65900	8190
66000	8190
66100	8190
66200	8190
66300	8190
66400	8190
66500	8190
66600	8190
66700	8190
66800	8190
66900	8190
67000	8190
67100	8190
67200	8190
67300	8190
67400	8190
67500	8190
67600	8190
67700	8190
67800	8190
67900	8190
68000	8190
68100	8190
68200	8190
68300	8190
68400	8190
68500	8190
68600	8191
68700	8191
68800	8191
68900	8191
69000	8191
69100	8191
69200	8191
69300	8191
69400	8191
69500	8191
69600	8191
69700	8191
69800	8191
69900	8191
70000	8191
70100	8191
70200	8191
70300	8191
70400	8191
70500	8191
70600	8191
70700	8191
70800	8191
70900	8191
71000	8191
71100	8191
71200	8191
71300	8191
71400	8191
71500	8191
71600	8191
71700	8191
71800	8191
71900	8191
72000	8191
72100	8191
72200	8191
72300	8191
72400	8191
72500	8191
72600	8192
72700	8192
72800	8192
72900	8192
73000	8192
73100	8192
73200	8192
73300	8192
73400	8192
73500	8192
73600	8192
73700	8192
73800	8192
73900	8192
74000	8192
74100	8192
74200	8192
74300	8192
74400	8192
74500	8192
74600	8192
74700	8192
74800	8192
74900	8192
75000	8192
75100	8192
75200	8192
75300	8192
75400	8192
75500	8192
75600	8192
75700	8192
75800	8192
75900	8192
76000	8192
76100	8192
76200	8192
76300	8192
76400	8192
76500	8192
76600	8192
76700	8192
76800	8192
76900	8192
77000	8192
77100	8192
77200	8192
77300	8192
77400	8192
77500	8192
77600	8192
77700	8192
77800	8192
77900	8192
78000	8192
78100	8192
78200	8192
78300	8192
78400	8192
78500	8192
78600	8192
78700	8192
78800	8192
78900	8192
79000	8192
79100	8192
79200	8192
79300	8192
79400	8192
79500	8192
79600	8192
79700	8192
79800	8192
79900	8192
80000	8192
80100	8192
80200	8192
80300	8192
80400	8192
80500	8192
80600	8192
80700	8192
80800	8192
80900	8192
81000	8192
81100	8192
81200	8192
81300	8192
81400	8192
81500	8192
81600	8192
81700	8192
81800	8192
81900	8192
82000	8192
82100	8192
82200	8192
82300	8192
82400	8192
82500	8192
82600	8192
82700	8192
82800	8192
82900	8192
83000	8192
83100	8192
83200	8192
83300	8192
83400	8192
83500	8192
83600	8192
83700	8192
83800	8192
83900	8192
84000	8192
84100	8192
84200	8192
84300	8192
84400	8192
84500	8192
84600	8192
84700	8192
84800	8192
84900	8192
85000	8192
85100	8192
85200	8192
85300	8192
85400	8192
85500	8192
85600	8192
85700	8192
85800	8192
85900	8192
86000	8192
86100	8192
86200	8192
86300	8192
86400	8192
86500	8192
86600	8192
86700	8192
86800	8192
86900	8192
87000	8192
87100	8192
87200	8192
87300	8192
87400	8192
87500	8192
87600	8192
87700	8192
87800	8192
87900	8192
88000	8192
88100	8192
88200	8192
88300	8192
88400	8192
88500	8192
88600	8192
88700	8192
88800	8192
88900	8192
89000	8192
89100	8192
89200	8192
89300	8192
89400	8192
89500	8192
89600	8192
89700	8192
89800	8192
89900	8192
90000	8192
90100	8192
90200	8192
90300	8192
90400	8192
90500	8192
90600	8192
90700	8192
90800	8192
90900	8192
91000	8192
91100	8192
91200	8192
91300	8192
91400	8192
91500	8192
91600	8192
91700	8192
91800	8192
91900	8192
92000	8192
92100	8192
92200	8192
92300	8192
92400	8192
92500	8192
92600	8192
92700	8192
92800	8192
92900	8192
93000	8192
93100	8192
93200	8192
93300	8192
93400	8192
93500	8192
93600	8192
93700	8192
93800	8192
93900	8192
94000	8192
94100	8192
94200	8192
94300	8192
94400	8192
94500	8192
94600	8192
94700	8192
94800	8192
94900	8192
95000	8192
95100	8192
95200	8192
95300	8192
95400	8192
95500	8192
95600	8192
95700	8192
95800	8192
95900	8192
96000	8192
96100	8192
96200	8192
96300	8192
96400	8192
96500	8192
96600	8192
96700	8192
96800	8192
96900	8192
97000	8192
97100	8192
97200	8192
97300	8192
97400	8192
97500	8192
97600	8192
97700	8192
97800	8192
97900	8192
98000	8192
98100	8192
98200	8192
98300	8192
98400	8192
98500	8192
98600	8192
98700	8192
98800	8192
98900	8192
99000	8192
99100	8192
99200	8192
99300	8192
99400	8192
99500	8192
99600	8192
99700	8192
99800	8192
99900	8192
100000	8192


==> old/submission/plots/marv2.csv <==
marv1
i,100,200,300,400,500,600,700,800,900,1000,1100,1200,1300,1400,1500,1600,1700,1800,1900,2000,2100,2200,2300,2400,2500,2600,2700,2800,2900,3000,3100,3200,3300,3400,3500,3600,3700,3800,3900,4000,4100,4200,4300,4400,4500,4600,4700,4800,4900,5000,5100,5200,5300,5400,5500,5600,5700,5800,5900,6000,6100,6200,6300,6400,6500,6600,6700,6800,6900,7000,7100,7200,7300,7400,7500,7600,7700,7800,7900,8000,8100,8200,8300,8400,8500,8600,8700,8800,8900,9000,9100,9200,9300,9400,9500,9600,9700,9800,9900,10000,10100,10200,10300,10400,10500,10600,10700,10800,10900,11000,11100,11200,11300,11400,11500,11600,11700,11800,11900,12000,12100,12200,12300,12400,12500,12600,12700,12800,12900,13000,13100,13200,13300,13400,13500,13600,13700,13800,13900,14000,14100,14200,14300,14400,14500,14600,14700,14800,14900,15000,15100,15200,15300,15400,15500,15600,15700,15800,15900,16000,16100,16200,16300,16400,16500,16600,16700,16800,16900,17000,17100,17200,17300,17400,17500,17600,17700,17800,17900,18000,18100,18200,18300,18400,18500,18600,18700,18800,18900,19000,19100,19200,19300,19400,19500,19600,19700,19800,19900,20000,20100,20200,20300,20400,20500,20600,20700,20800,20900,21000,21100,21200,21300,21400,21500,21600,21700,21800,21900,22000,22100,22200,22300,22400,22500,22600,22700,22800,22900,23000,23100,23200,23300,23400,23500,23600,23700,23800,23900,24000,24100,24200,24300,24400,24500,24600,24700,24800,24900,25000,25100,25200,25300,25400,25500,25600,25700,25800,25900,26000,26100,26200,26300,26400,26500,26600,26700,26800,26900,27000,27100,27200,27300,27400,27500,27600,27700,27800,27900,28000,28100,28200,28300,28400,28500,28600,28700,28800,28900,29000,29100,29200,29300,29400,29500,29600,29700,29800,29900,30000,30100,30200,30300,30400,30500,30600,30700,30800,30900,31000,31100,31200,31300,31400,31500,31600,31700,31800,31900,32000,32100,32200,32300,32400,32500,32600,32700,32800,32900,33000,33100,33200,33300,33400,33500,33600,33700,33800,33900,34000,34100,34200,34300,34400,34500,34600,34700,34800,34900,35000,35100,35200,35300,35400,35500,35600,35700,35800,35900,36000,36100,36200,36300,36400,36500,36600,36700,36800,36900,37000,37100,37200,37300,37400,37500,37600,37700,37800,37900,38000,38100,38200,38300,38400,38500,38600,38700,38800,38900,39000,39100,39200,39300,39400,39500,39600,39700,39800,39900,40000,40100,40200,40300,40400,40500,40600,40700,40800,40900,41000,41100,41200,41300,41400,41500,41600,41700,41800,41900,42000,42100,42200,42300,42400,42500,42600,42700,42800,42900,43000,43100,43200,43300,43400,43500,43600,43700,43800,43900,44000,44100,44200,44300,44400,44500,44600,44700,44800,44900,45000,45100,45200,45300,45400,45500,45600,45700,45800,45900,46000,46100,46200,46300,46400,46500,46600,46700,46800,46900,47000,47100,47200,47300,47400,47500,47600,47700,47800,47900,48000,48100,48200,48300,48400,48500,48600,48700,48800,48900,49000,49100,49200,49300,49400,49500,49600,49700,49800,49900,50000,50100,50200,50300,50400,50500,50600,50700,50800,50900,51000,51100,51200,51300,51400,51500,51600,51700,51800,51900,52000,52100,52200,52300,52400,52500,52600,52700,52800,52900,53000,53100,53200,53300,53400,53500,53600,53700,53800,53900,54000,54100,54200,54300,54400,54500,54600,54700,54800,54900,55000,55100,55200,55300,55400,55500,55600,55700,55800,55900,56000,56100,56200,56300,56400,56500,56600,56700,56800,56900,57000,57100,57200,57300,57400,57500,57600,57700,57800,57900,58000,58100,58200,58300,58400,58500,58600,58700,58800,58900,59000,59100,59200,59300,59400,59500,59600,59700,59800,59900,60000,60100,60200,60300,60400,60500,60600,60700,60800,60900,61000,61100,61200,61300,61400,61500,61600,61700,61800,61900,62000,62100,62200,62300,62400,62500,62600,62700,62800,62900,63000,63100,63200,63300,63400,63500,63600,63700,63800,63900,64000,64100,64200,64300,64400,64500,64600,64700,64800,64900,65000,65100,65200,65300,65400,65500,65600,65700,65800,65900,66000,66100,66200,66300,66400,66500,66600,66700,66800,66900,67000,67100,67200,67300,67400,67500,67600,67700,67800,67900,68000,68100,68200,68300,68400,68500,68600,68700,68800,68900,69000,69100,69200,69300,69400,69500,69600,69700,69800,69900,70000,70100,70200,70300,70400,70500,70600,70700,70800,70900,71000,71100,71200,71300,71400,71500,71600,71700,71800,71900,72000,72100,72200,72300,72400,72500,72600,72700,72800,72900,73000,73100,73200,73300,73400,73500,73600,73700,73800,73900,74000,74100,74200,74300,74400,74500,74600,74700,74800,74900,75000,75100,75200,75300,75400,75500,75600,75700,75800,75900,76000,76100,76200,76300,76400,76500,76600,76700,76800,76900,77000,77100,77200,77300,77400,77500,77600,77700,77800,77900,78000,78100,78200,78300,78400,78500,78600,78700,78800,78900,79000,79100,79200,79300,79400,79500,79600,79700,79800,79900,80000,80100,80200,80300,80400,80500,80600,80700,80800,80900,81000,81100,81200,81300,81400,81500,81600,81700,81800,81900,82000,82100,82200,82300,82400,82500,82600,82700,82800,82900,83000,83100,83200,83300,83400,83500,83600,83700,83800,83900,84000,84100,84200,84300,84400,84500,84600,84700,84800,84900,85000,85100,85200,85300,85400,85500,85600,85700,85800,85900,86000,86100,86200,86300,86400,86500,86600,86700,86800,86900,87000,87100,87200,87300,87400,87500,87600,87700,87800,87900,88000,88100,88200,88300,88400,88500,88600,88700,88800,88900,89000,89100,89200,89300,89400,89500,89600,89700,89800,89900,90000,90100,90200,90300,90400,90500,90600,90700,90800,90900,91000,91100,91200,91300,91400,91500,91600,91700,91800,91900,92000,92100,92200,92300,92400,92500,92600,92700,92800,92900,93000,93100,93200,93300,93400,93500,93600,93700,93800,93900,94000,94100,94200,94300,94400,94500,94600,94700,94800,94900,95000,95100,95200,95300,95400,95500,95600,95700,95800,95900,96000,96100,96200,96300,96400,96500,96600,96700,96800,96900,97000,97100,97200,97300,97400,97500,97600,97700,97800,97900,98000,98100,98200,98300,98400,98500,98600,98700,98800,98900,99000,99100,99200,99300,99400,99500,99600,99700,99800,99900,100000
p,0,0,1,2,2,4,4,4,4,6,7,8,10,12,13,15,18,20,24,31,32,33,37,41,45,48,48,53,55,57,62,69,73,76,83,90,100,103,107,110,110,117,126,138,142,146,147,153,155,155,161,166,172,175,178,190,198,205,214,223,226,230,242,245,251,258,264,271,278,286,298,301,308,318,329,339,346,353,358,365,375,384,390,403,409,414,423,429,437,446,456,461,469,477,486,498,509,519,530,541,550,559,568,578,591,601,611,619,626,631,638,646,657,663,670,677,690,700,708,716,729,735,745,753,764,775,786,798,809,819,828,835,841,856,868,878,892,898,908,919,931,946,961,966,978,986,999,1004,1015,1026,1033,1044,1058,1062,1072,1080,1092,1104,1114,1124,1131,1144,1158,1168,1180,1193,1202,1208,1220,1230,1236,1251,1262,1274,1285,1295,1311,1321,1333,1345,1355,1370,1383,1395,1403,1414,1425,1438,1451,1461,1478,1485,1490,1503,1512,1521,1527,1534,1548,1561,1574,1588,1595,1607,1620,1632,1643,1657,1668,1682,1693,1701,1708,1715,1726,1735,1746,1758,1771,1781,1789,1800,1812,1826,1834,1846,1860,1868,1882,1890,1902,1910,1924,1935,1951,1958,1970,1983,1991,2003,2015,2028,2044,2054,2071,2078,2089,2097,2106,2118,2128,2134,2141,2149,2161,2174,2181,2187,2202,2215,2226,2242,2251,2261,2270,2274,2286,2301,2309,2323,2334,2342,2352,2362,2372,2391,2398,2405,2419,2430,2442,2452,2457,2464,2476,2485,2495,2508,2521,2537,2550,2562,2574,2587,2608,2618,2630,2639,2653,2666,2674,2690,2700,2710,2721,2729,2745,2761,2768,2780,2792,2800,2808,2821,2832,2840,2847,2856,2865,2883,2896,2904,2920,2935,2944,2961,2975,2988,2996,3002,3011,3028,3040,3055,3067,3084,3093,3105,3120,3133,3149,3165,3173,3191,3202,3211,3224,3233,3249,3262,3278,3287,3304,3316,3327,3337,3353,3368,3379,3391,3404,3417,3429,3438,3451,3459,3470,3485,3497,3509,3516,3530,3543,3557,3574,3586,3593,3604,3615,3626,3639,3663,3673,3687,3702,3713,3722,3733,3747,3759,3771,3782,3794,3814,3827,3841,3853,3870,3886,3900,3910,3934,3945,3959,3971,3981,3992,4002,4014,4027,4040,4051,4068,4081,4095,4116,4132,4140,4155,4169,4182,4197,4208,4223,4235,4246,4259,4273,4291,4306,4323,4339,4351,4364,4369,4382,4398,4408,4417,4431,4443,4456,4469,4478,4488,4495,4504,4525,4538,4551,4559,4566,4575,4588,4597,4614,4633,4648,4663,4680,4692,4704,4716,4733,4742,4758,4771,4784,4796,4804,4816,4831,4841,4854,4873,4888,4900,4915,4932,4947,4960,4974,4985,4992,5007,5021,5038,5051,5062,5073,5091,5106,5117,5128,5136,5150,5158,5170,5181,5195,5205,5216,5231,5240,5250,5260,5272,5284,5294,5313,5323,5335,5345,5359,5371,5380,5392,5407,5416,5433,5443,5458,5467,5477,5487,5503,5510,5526,5535,5552,5567,5580,5593,5605,5618,5626,5639,5656,5669,5683,5694,5704,5714,5723,5739,5754,5765,5782,5797,5803,5815,5824,5841,5858,5871,5885,5901,5914,5931,5944,5961,5975,5994,6003,6019,6033,6043,6056,6071,6082,6099,6112,6123,6142,6157,6167,6184,6192,6201,6217,6226,6249,6260,6275,6293,6300,6311,6328,6346,6362,6377,6392,6405,6420,6429,6442,6457,6467,6482,6496,6510,6529,6540,6557,6568,6582,6597,6609,6618,6628,6637,6647,6663,6676,6694,6702,6711,6719,6728,6741,6757,6767,6786,6797,6809,6822,6844,6855,6868,6880,6885,6895,6902,6911,6924,6943,6949,6963,6974,6993,7006,7017,7029,7041,7050,7064,7077,7091,7107,7118,7134,7146,7155,7172,7180,7192,7204,7215,7226,7235,7252,7265,7274,7288,7300,7313,7329,7339,7350,7363,7377,7394,7406,7418,7434,7443,7464,7476,7488,7498,7511,7524,7536,7545,7557,7568,7589,7597,7604,7613,7628,7637,7654,7663,7675,7685,7698,7704,7719,7727,7745,7758,7775,7789,7798,7814,7824,7834,7844,7856,7868,7884,7896,7910,7921,7932,7940,7958,7966,7978,7994,8002,8013,8024,8036,8048,8062,8080,8093,8104,8118,8133,8151,8168,8188,8205,8219,8236,8248,8256,8266,8277,8288,8300,8310,8322,8342,8356,8365,8374,8391,8407,8426,8436,8446,8459,8471,8484,8494,8503,8514,8526,8538,8555,8568,8581,8599,8605,8617,8629,8640,8650,8663,8674,8684,8697,8707,8718,8727,8736,8744,8760,8775,8786,8797,8813,8830,8841,8858,8875,8887,8898,8913,8924,8933,8947,8962,8972,8981,8988,9000,9016,9029,9040,9054,9065,9075,9085,9095,9110,9120,9134,9146,9157,9169,9180,9199,9211,9222,9233,9243,9258,9265,9273,9291,9302,9315,9327,9336,9343,9354,9367,9383,9394,9409,9417,9431,9446,9459,9467,9483,9498,9513,9523,9532,9540,9551,9561,9578,9589,9601,9610,9620,9638,9648,9667,9673,9685,9695,9702,9714,9723,9730,9744,9759,9774,9788,9801,9813,9830,9843,9854,9865,9873,9887,9900,9914,9928,9943,9956,9967,9982,9991,9999,10014,10030,10047,10053,10065,10072,10085,10100,10115,10123,10132,10141,10151,10159,10171,10182,10194,10205,10223,10235,10250,10264,10277,10286,10298,10309,10320,10330,10337,10343,10351,10366,10371,10380,10393,10408,10422,10432,10444,10457,10469,10482,10497,10511,10523,10533,10542,10554,10562,10579,10591,10602,10618,10629,10647,10656,10668,10682,10692,10701,10708,10717,10730,10751,10767,10780,10799,10805,10812,10824,10840,10856,10870,10876,10891,10899,10912,10928,10941,10955,10973,10994,11013,11020,11028,11040,11055,11068,11081,11089,11098,11108,11119,11129,11144,11157,11167,11181,11186,11199,11216,11235,11248,11258,11269,11277,11287,11299,11309,11320,11325,11346,11359,11375,11384,11400
v,1,4,6,9,15,23,32,42,48,59,68,80,88,99,114,131,153,170,187,204,222,245,263,286,309,333,356,379,409,441,460,479,507,538,572,601,632,657,694,727,765,797,827,863,896,934,973,1016,1049,1083,1124,1161,1206,1249,1297,1333,1378,1424,1471,1519,1566,1613,1668,1716,1765,1816,1868,1927,1980,2031,2084,2133,2185,2235,2285,2336,2384,2435,2487,2541,2590,2647,2699,2750,2804,2868,2915,2968,3021,3074,3129,3193,3249,3307,3364,3415,3479,3537,3590,3649,3714,3782,3836,3900,3960,4027,4089,4152,4222,4292,4357,4429,4496,4562,4625,4692,4751,4812,4882,4955,5020,5093,5161,5236,5308,5372,5440,5506,5577,5651,5729,5804,5878,5944,6017,6089,6159,6242,6313,6384,6456,6524,6594,6678,6752,6828,6899,6969,7045,7114,7195,7261,7335,7415,7492,7562,7636,7708,7786,7866,7939,8018,8088,8164,8237,8310,8391,8474,8548,8630,8709,8780,8862,8931,9013,9089,9164,9244,9316,9388,9469,9549,9625,9701,9781,9857,9939,10017,10095,10174,10250,10334,10416,10492,10575,10659,10748,10829,10899,10980,11061,11135,11216,11292,11372,11451,11531,11615,11703,11782,11866,11953,12039,12123,12203,12288,12371,12447,12526,12611,12697,12782,12862,12943,13025,13106,13188,13265,13345,13429,13511,13599,13682,13768,13845,13932,14013,14094,14181,14265,14347,14424,14505,14587,14666,14755,14839,14924,15007,15090,15177,15266,15352,15441,15526,15606,15696,15786,15867,15942,16027,16107,16196,16285,16372,16461,16546,16626,16710,16795,16877,16965,17053,17140,17224,17304,17395,17482,17565,17650,17735,17823,17911,18002,18086,18171,18260,18343,18429,18510,18594,18679,18761,18848,18924,19009,19094,19184,19266,19349,19440,19521,19609,19695,19776,19867,19950,20031,20122,20209,20295,20386,20471,20556,20642,20733,20825,20914,21002,21083,21167,21259,21340,21425,21515,21595,21678,21763,21854,21944,22035,22116,22201,22284,22372,22455,22544,22630,22712,22797,22881,22965,23056,23136,23221,23309,23396,23487,23570,23656,23738,23826,23908,23993,24082,24170,24251,24334,24420,24507,24594,24680,24768,24859,24945,25036,25124,25207,25293,25380,25473,25559,25645,25731,25814,25901,25992,26080,26169,26258,26345,26421,26509,26594,26678,26764,26855,26944,27029,27115,27203,27292,27378,27458,27545,27631,27717,27799,27882,27966,28056,28130,28218,28304,28392,28481,28569,28659,28746,28833,28919,29006,29088,29173,29259,29338,29422,29514,29599,29685,29772,29857,29946,30031,30118,30205,30291,30377,30458,30543,30626,30710,30798,30883,30978,31065,31149,31239,31330,31416,31504,31591,31678,31768,31858,31950,32041,32120,32205,32292,32384,32477,32568,32655,32744,32827,32908,32992,33077,33159,33247,33335,33423,33505,33596,33680,33766,33853,33941,34033,34121,34206,34295,34382,34463,34547,34634,34718,34800,34885,34972,35057,35146,35238,35323,35409,35492,35579,35668,35757,35839,35924,36013,36102,36194,36280,36372,36460,36548,36634,36724,36813,36898,36987,37077,37167,37255,37342,37432,37513,37603,37690,37780,37866,37954,38045,38133,38218,38308,38391,38481,38566,38657,38747,38836,38920,39013,39097,39188,39270,39355,39442,39529,39617,39703,39795,39882,39965,40052,40138,40227,40317,40407,40498,40582,40666,40755,40838,40923,41017,41105,41196,41279,41361,41448,41534,41617,41704,41787,41873,41956,42042,42123,42214,42297,42383,42473,42560,42645,42734,42816,42903,42992,43073,43158,43248,43331,43423,43514,43598,43689,43766,43855,43940,44022,44115,44204,44287,44369,44453,44538,44622,44709,44794,44885,44971,45056,45146,45230,45316,45402,45483,45572,45655,45744,45830,45915,46003,46094,46184,46275,46365,46449,46536,46618,46710,46801,46893,46983,47070,47154,47244,47325,47414,47502,47589,47667,47756,47843,47931,48026,48116,48209,48300,48387,48468,48562,48648,48737,48818,48905,48994,49082,49170,49261,49347,49433,49519,49603,49692,49776,49864,49955,50038,50130,50218,50306,50395,50484,50575,50658,50745,50836,50922,51010,51097,51181,51271,51360,51447,51533,51616,51704,51792,51876,51967,52046,52134,52222,52312,52399,52486,52574,52665,52753,52841,52920,53012,53105,53196,53281,53372,53455,53546,53634,53724,53811,53905,53990,54082,54164,54251,54334,54420,54511,54595,54685,54775,54865,54953,55041,55125,55213,55299,55388,55477,55569,55651,55743,55831,55915,56007,56096,56185,56273,56360,56446,56528,56615,56704,56790,56875,56957,57040,57120,57203,57289,57372,57460,57552,57642,57731,57820,57908,57998,58086,58166,58252,58343,58434,58517,58601,58682,58772,58862,58949,59037,59124,59214,59305,59394,59482,59570,59653,59740,59827,59909,60003,60091,60179,60268,60358,60445,60534,60624,60711,60801,60890,60981,61072,61164,61248,61333,61422,61511,61595,61678,61767,61850,61933,62021,62110,62195,62284,62375,62461,62546,62636,62727,62820,62908,62992,63079,63168,63254,63343,63433,63523,63613,63698,63788,63874,63962,64051,64139,64228,64309,64397,64486,64575,64665,64750,64843,64935,65017,65106,65193,65281,65372,65465,65554,65641,65725,65814,65899,65991,66077,66162,66249,66341,66425,66510,66595,66685,66776,66868,66957,67047,67130,67219,67307,67398,67488,67570,67660,67741,67835,67923,68013,68106,68194,68285,68378,68464,68549,68634,68720,68807,68895,68978,69065,69154,69243,69335,69421,69508,69594,69680,69765,69852,69941,70026,70117,70209,70294,70378,70461,70555,70643,70736,70823,70908,70993,71085,71176,71267,71357,71449,71537,71626,71714,71803,71885,71973,72058,72144,72231,72322,72410,72499,72588,72678,72771,72865,72957,73042,73137,73228,73315,73400,73486,73576,73664,73751,73839,73926,74011,74097,74185,74275,74366,74454,74546,74629,74717,74806,74890,74979,75061,75152,75240,75326,75416,75507,75600,75691,75778,75857,75941,76028,76109,76203,76296,76384,76468,76552,76638,76732,76817,76909,76996,77080,77167,77253,77335,77414,77495,77588,77680,77768,77853,77940,78027,78119,78210,78300,78389,78479,78564,78651,78741,78827,78922,79009,79092,79173,79260,79350,79439,79531,79621,79709,79799,79888,79983,80062,80149,80233,80324,80408


==> old/submission/plots/marv2_marv1.dat <==
i	p
100	0
200	0
300	1
400	2
500	2
600	4
700	4
800	4
900	4
1000	6
1100	7
1200	8
1300	10
1400	12
1500	13
1600	15
1700	18
1800	20
1900	24
2000	31
2100	32
2200	33
2300	37
2400	41
2500	45
2600	48
2700	48
2800	53
2900	55
3000	57
3100	62
3200	69
3300	73
3400	76
3500	83
3600	90
3700	100
3800	103
3900	107
4000	110
4100	110
4200	117
4300	126
4400	138
4500	142
4600	146
4700	147
4800	153
4900	155
5000	155
5100	161
5200	166
5300	172
5400	175
5500	178
5600	190
5700	198
5800	205
5900	214
6000	223
6100	226
6200	230
6300	242
6400	245
6500	251
6600	258
6700	264
6800	271
6900	278
7000	286
7100	298
7200	301
7300	308
7400	318
7500	329
7600	339
7700	346
7800	353
7900	358
8000	365
8100	375
8200	384
8300	390
8400	403
8500	409
8600	414
8700	423
8800	429
8900	437
9000	446
9100	456
9200	461
9300	469
9400	477
9500	486
9600	498
9700	509
9800	519
9900	530
10000	541
10100	550
10200	559
10300	568
10400	578
10500	591
10600	601
10700	611
10800	619
10900	626
11000	631
11100	638
11200	646
11300	657
11400	663
11500	670
11600	677
11700	690
11800	700
11900	708
12000	716
12100	729
12200	735
12300	745
12400	753
12500	764
12600	775
12700	786
12800	798
12900	809
13000	819
13100	828
13200	835
13300	841
13400	856
13500	868
13600	878
13700	892
13800	898
13900	908
14000	919
14100	931
14200	946
14300	961
14400	966
14500	978
14600	986
14700	999
14800	1004
14900	1015
15000	1026
15100	1033
15200	1044
15300	1058
15400	1062
15500	1072
15600	1080
15700	1092
15800	1104
15900	1114
16000	1124
16100	1131
16200	1144
16300	1158
16400	1168
16500	1180
16600	1193
16700	1202
16800	1208
16900	1220
17000	1230
17100	1236
17200	1251
17300	1262
17400	1274
17500	1285
17600	1295
17700	1311
17800	1321
17900	1333
18000	1345
18100	1355
18200	1370
18300	1383
18400	1395
18500	1403
18600	1414
18700	1425
18800	1438
18900	1451
19000	1461
19100	1478
19200	1485
19300	1490
19400	1503
19500	1512
19600	1521
19700	1527
19800	1534
19900	1548
20000	1561
20100	1574
20200	1588
20300	1595
20400	1607
20500	1620
20600	1632
20700	1643
20800	1657
20900	1668
21000	1682
21100	1693
21200	1701
21300	1708
21400	1715
21500	1726
21600	1735
21700	1746
21800	1758
21900	1771
22000	1781
22100	1789
22200	1800
22300	1812
22400	1826
22500	1834
22600	1846
22700	1860
22800	1868
22900	1882
23000	1890
23100	1902
23200	1910
23300	1924
23400	1935
23500	1951
23600	1958
23700	1970
23800	1983
23900	1991
24000	2003
24100	2015
24200	2028
24300	2044
24400	2054
24500	2071
24600	2078
24700	2089
24800	2097
24900	2106
25000	2118
25100	2128
25200	2134
25300	2141
25400	2149
25500	2161
25600	2174
25700	2181
25800	2187
25900	2202
26000	2215
26100	2226
26200	2242
26300	2251
26400	2261
26500	2270
26600	2274
26700	2286
26800	2301
26900	2309
27000	2323
27100	2334
27200	2342
27300	2352
27400	2362
27500	2372
27600	2391
27700	2398
27800	2405
27900	2419
28000	2430
28100	2442
28200	2452
28300	2457
28400	2464
28500	2476
28600	2485
28700	2495
28800	2508
28900	2521
29000	2537
29100	2550
29200	2562
29300	2574
29400	2587
29500	2608
29600	2618
29700	2630
29800	2639
29900	2653
30000	2666
30100	2674
30200	2690
30300	2700
30400	2710
30500	2721
30600	2729
30700	2745
30800	2761
30900	2768
31000	2780
31100	2792
31200	2800
31300	2808
31400	2821
31500	2832
31600	2840
31700	2847
31800	2856
31900	2865
32000	2883
32100	2896
32200	2904
32300	2920
32400	2935
32500	2944
32600	2961
32700	2975
32800	2988
32900	2996
33000	3002
33100	3011
33200	3028
33300	3040
33400	3055
33500	3067
33600	3084
33700	3093
33800	3105
33900	3120
34000	3133
34100	3149
34200	3165
34300	3173
34400	3191
34500	3202
34600	3211
34700	3224
34800	3233
34900	3249
35000	3262
35100	3278
35200	3287
35300	3304
35400	3316
35500	3327
35600	3337
35700	3353
35800	3368
35900	3379
36000	3391
36100	3404
36200	3417
36300	3429
36400	3438
36500	3451
36600	3459
36700	3470
36800	3485
36900	3497
37000	3509
37100	3516
37200	3530
37300	3543
37400	3557
37500	3574
37600	3586
37700	3593
37800	3604
37900	3615
38000	3626
38100	3639
38200	3663
38300	3673
38400	3687
38500	3702
38600	3713
38700	3722
38800	3733
38900	3747
39000	3759
39100	3771
39200	3782
39300	3794
39400	3814
39500	3827
39600	3841
39700	3853
39800	3870
39900	3886
40000	3900
40100	3910
40200	3934
40300	3945
40400	3959
40500	3971
40600	3981
40700	3992
40800	4002
40900	4014
41000	4027
41100	4040
41200	4051
41300	4068
41400	4081
41500	4095
41600	4116
41700	4132
41800	4140
41900	4155
42000	4169
42100	4182
42200	4197
42300	4208
42400	4223
42500	4235
42600	4246
42700	4259
42800	4273
42900	4291
43000	4306
43100	4323
43200	4339
43300	4351
43400	4364
43500	4369
43600	4382
43700	4398
43800	4408
43900	4417
44000	4431
44100	4443
44200	4456
44300	4469
44400	4478
44500	4488
44600	4495
44700	4504
44800	4525
44900	4538
45000	4551
45100	4559
45200	4566
45300	4575
45400	4588
45500	4597
45600	4614
45700	4633
45800	4648
45900	4663
46000	4680
46100	4692
46200	4704
46300	4716
46400	4733
46500	4742
46600	4758
46700	4771
46800	4784
46900	4796
47000	4804
47100	4816
47200	4831
47300	4841
47400	4854
47500	4873
47600	4888
47700	4900
47800	4915
47900	4932
48000	4947
48100	4960
48200	4974
48300	4985
48400	4992
48500	5007
48600	5021
48700	5038
48800	5051
48900	5062
49000	5073
49100	5091
49200	5106
49300	5117
49400	5128
49500	5136
49600	5150
49700	5158
49800	5170
49900	5181
50000	5195
50100	5205
50200	5216
50300	5231
50400	5240
50500	5250
50600	5260
50700	5272
50800	5284
50900	5294
51000	5313
51100	5323
51200	5335
51300	5345
51400	5359
51500	5371
51600	5380
51700	5392
51800	5407
51900	5416
52000	5433
52100	5443
52200	5458
52300	5467
52400	5477
52500	5487
52600	5503
52700	5510
52800	5526
52900	5535
53000	5552
53100	5567
53200	5580
53300	5593
53400	5605
53500	5618
53600	5626
53700	5639
53800	5656
53900	5669
54000	5683
54100	5694
54200	5704
54300	5714
54400	5723
54500	5739
54600	5754
54700	5765
54800	5782
54900	5797
55000	5803
55100	5815
55200	5824
55300	5841
55400	5858
55500	5871
55600	5885
55700	5901
55800	5914
55900	5931
56000	5944
56100	5961
56200	5975
56300	5994
56400	6003
56500	6019
56600	6033
56700	6043
56800	6056
56900	6071
57000	6082
57100	6099
57200	6112
57300	6123
57400	6142
57500	6157
57600	6167
57700	6184
57800	6192
57900	6201
58000	6217
58100	6226
58200	6249
58300	6260
58400	6275
58500	6293
58600	6300
58700	6311
58800	6328
58900	6346
59000	6362
59100	6377
59200	6392
59300	6405
59400	6420
59500	6429
59600	6442
59700	6457
59800	6467
59900	6482
60000	6496
60100	6510
60200	6529
60300	6540
60400	6557
60500	6568
60600	6582
60700	6597
60800	6609
60900	6618
61000	6628
61100	6637
61200	6647
61300	6663
61400	6676
61500	6694
61600	6702
61700	6711
61800	6719
61900	6728
62000	6741
62100	6757
62200	6767
62300	6786
62400	6797
62500	6809
62600	6822
62700	6844
62800	6855
62900	6868
63000	6880
63100	6885
63200	6895
63300	6902
63400	6911
63500	6924
63600	6943
63700	6949
63800	6963
63900	6974
64000	6993
64100	7006
64200	7017
64300	7029
64400	7041
64500	7050
64600	7064
64700	7077
64800	7091
64900	7107
65000	7118
65100	7134
65200	7146
65300	7155
65400	7172
65500	7180
65600	7192
65700	7204
65800	7215
65900	7226
66000	7235
66100	7252
66200	7265
66300	7274
66400	7288
66500	7300
66600	7313
66700	7329
66800	7339
66900	7350
67000	7363
67100	7377
67200	7394
67300	7406
67400	7418
67500	7434
67600	7443
67700	7464
67800	7476
67900	7488
68000	7498
68100	7511
68200	7524
68300	7536
68400	7545
68500	7557
68600	7568
68700	7589
68800	7597
68900	7604
69000	7613
69100	7628
69200	7637
69300	7654
69400	7663
69500	7675
69600	7685
69700	7698
69800	7704
69900	7719
70000	7727
70100	7745
70200	7758
70300	7775
70400	7789
70500	7798
70600	7814
70700	7824
70800	7834
70900	7844
71000	7856
71100	7868
71200	7884
71300	7896
71400	7910
71500	7921
71600	7932
71700	7940
71800	7958
71900	7966
72000	7978
72100	7994
72200	8002
72300	8013
72400	8024
72500	8036
72600	8048
72700	8062
72800	8080
72900	8093
73000	8104
73100	8118
73200	8133
73300	8151
73400	8168
73500	8188
73600	8205
73700	8219
73800	8236
73900	8248
74000	8256
74100	8266
74200	8277
74300	8288
74400	8300
74500	8310
74600	8322
74700	8342
74800	8356
74900	8365
75000	8374
75100	8391
75200	8407
75300	8426
75400	8436
75500	8446
75600	8459
75700	8471
75800	8484
75900	8494
76000	8503
76100	8514
76200	8526
76300	8538
76400	8555
76500	8568
76600	8581
76700	8599
76800	8605
76900	8617
77000	8629
77100	8640
77200	8650
77300	8663
77400	8674
77500	8684
77600	8697
77700	8707
77800	8718
77900	8727
78000	8736
78100	8744
78200	8760
78300	8775
78400	8786
78500	8797
78600	8813
78700	8830
78800	8841
78900	8858
79000	8875
79100	8887
79200	8898
79300	8913
79400	8924
79500	8933
79600	8947
79700	8962
79800	8972
79900	8981
80000	8988
80100	9000
80200	9016
80300	9029
80400	9040
80500	9054
80600	9065
80700	9075
80800	9085
80900	9095
81000	9110
81100	9120
81200	9134
81300	9146
81400	9157
81500	9169
81600	9180
81700	9199
81800	9211
81900	9222
82000	9233
82100	9243
82200	9258
82300	9265
82400	9273
82500	9291
82600	9302
82700	9315
82800	9327
82900	9336
83000	9343
83100	9354
83200	9367
83300	9383
83400	9394
83500	9409
83600	9417
83700	9431
83800	9446
83900	9459
84000	9467
84100	9483
84200	9498
84300	9513
84400	9523
84500	9532
84600	9540
84700	9551
84800	9561
84900	9578
85000	9589
85100	9601
85200	9610
85300	9620
85400	9638
85500	9648
85600	9667
85700	9673
85800	9685
85900	9695
86000	9702
86100	9714
86200	9723
86300	9730
86400	9744
86500	9759
86600	9774
86700	9788
86800	9801
86900	9813
87000	9830
87100	9843
87200	9854
87300	9865
87400	9873
87500	9887
87600	9900
87700	9914
87800	9928
87900	9943
88000	9956
88100	9967
88200	9982
88300	9991
88400	9999
88500	10014
88600	10030
88700	10047
88800	10053
88900	10065
89000	10072
89100	10085
89200	10100
89300	10115
89400	10123
89500	10132
89600	10141
89700	10151
89800	10159
89900	10171
90000	10182
90100	10194
90200	10205
90300	10223
90400	10235
90500	10250
90600	10264
90700	10277
90800	10286
90900	10298
91000	10309
91100	10320
91200	10330
91300	10337
91400	10343
91500	10351
91600	10366
91700	10371
91800	10380
91900	10393
92000	10408
92100	10422
92200	10432
92300	10444
92400	10457
92500	10469
92600	10482
92700	10497
92800	10511
92900	10523
93000	10533
93100	10542
93200	10554
93300	10562
93400	10579
93500	10591
93600	10602
93700	10618
93800	10629
93900	10647
94000	10656
94100	10668
94200	10682
94300	10692
94400	10701
94500	10708
94600	10717
94700	10730
94800	10751
94900	10767
95000	10780
95100	10799
95200	10805
95300	10812
95400	10824
95500	10840
95600	10856
95700	10870
95800	10876
95900	10891
96000	10899
96100	10912
96200	10928
96300	10941
96400	10955
96500	10973
96600	10994
96700	11013
96800	11020
96900	11028
97000	11040
97100	11055
97200	11068
97300	11081
97400	11089
97500	11098
97600	11108
97700	11119
97800	11129
97900	11144
98000	11157
98100	11167
98200	11181
98300	11186
98400	11199
98500	11216
98600	11235
98700	11248
98800	11258
98900	11269
99000	11277
99100	11287
99200	11299
99300	11309
99400	11320
99500	11325
99600	11346
99700	11359
99800	11375
99900	11384
100000	11400


==> old/submission/plots/marv3_marv1.dat <==
i	v
100	1
200	4
300	6
400	9
500	15
600	23
700	32
800	42
900	48
1000	59
1100	68
1200	80
1300	88
1400	99
1500	114
1600	131
1700	153
1800	170
1900	187
2000	204
2100	222
2200	245
2300	263
2400	286
2500	309
2600	333
2700	356
2800	379
2900	409
3000	441
3100	460
3200	479
3300	507
3400	538
3500	572
3600	601
3700	632
3800	657
3900	694
4000	727
4100	765
4200	797
4300	827
4400	863
4500	896
4600	934
4700	973
4800	1016
4900	1049
5000	1083
5100	1124
5200	1161
5300	1206
5400	1249
5500	1297
5600	1333
5700	1378
5800	1424
5900	1471
6000	1519
6100	1566
6200	1613
6300	1668
6400	1716
6500	1765
6600	1816
6700	1868
6800	1927
6900	1980
7000	2031
7100	2084
7200	2133
7300	2185
7400	2235
7500	2285
7600	2336
7700	2384
7800	2435
7900	2487
8000	2541
8100	2590
8200	2647
8300	2699
8400	2750
8500	2804
8600	2868
8700	2915
8800	2968
8900	3021
9000	3074
9100	3129
9200	3193
9300	3249
9400	3307
9500	3364
9600	3415
9700	3479
9800	3537
9900	3590
10000	3649
10100	3714
10200	3782
10300	3836
10400	3900
10500	3960
10600	4027
10700	4089
10800	4152
10900	4222
11000	4292
11100	4357
11200	4429
11300	4496
11400	4562
11500	4625
11600	4692
11700	4751
11800	4812
11900	4882
12000	4955
12100	5020
12200	5093
12300	5161
12400	5236
12500	5308
12600	5372
12700	5440
12800	5506
12900	5577
13000	5651
13100	5729
13200	5804
13300	5878
13400	5944
13500	6017
13600	6089
13700	6159
13800	6242
13900	6313
14000	6384
14100	6456
14200	6524
14300	6594
14400	6678
14500	6752
14600	6828
14700	6899
14800	6969
14900	7045
15000	7114
15100	7195
15200	7261
15300	7335
15400	7415
15500	7492
15600	7562
15700	7636
15800	7708
15900	7786
16000	7866
16100	7939
16200	8018
16300	8088
16400	8164
16500	8237
16600	8310
16700	8391
16800	8474
16900	8548
17000	8630
17100	8709
17200	8780
17300	8862
17400	8931
17500	9013
17600	9089
17700	9164
17800	9244
17900	9316
18000	9388
18100	9469
18200	9549
18300	9625
18400	9701
18500	9781
18600	9857
18700	9939
18800	10017
18900	10095
19000	10174
19100	10250
19200	10334
19300	10416
19400	10492
19500	10575
19600	10659
19700	10748
19800	10829
19900	10899
20000	10980
20100	11061
20200	11135
20300	11216
20400	11292
20500	11372
20600	11451
20700	11531
20800	11615
20900	11703
21000	11782
21100	11866
21200	11953
21300	12039
21400	12123
21500	12203
21600	12288
21700	12371
21800	12447
21900	12526
22000	12611
22100	12697
22200	12782
22300	12862
22400	12943
22500	13025
22600	13106
22700	13188
22800	13265
22900	13345
23000	13429
23100	13511
23200	13599
23300	13682
23400	13768
23500	13845
23600	13932
23700	14013
23800	14094
23900	14181
24000	14265
24100	14347
24200	14424
24300	14505
24400	14587
24500	14666
24600	14755
24700	14839
24800	14924
24900	15007
25000	15090
25100	15177
25200	15266
25300	15352
25400	15441
25500	15526
25600	15606
25700	15696
25800	15786
25900	15867
26000	15942
26100	16027
26200	16107
26300	16196
26400	16285
26500	16372
26600	16461
26700	16546
26800	16626
26900	16710
27000	16795
27100	16877
27200	16965
27300	17053
27400	17140
27500	17224
27600	17304
27700	17395
27800	17482
27900	17565
28000	17650
28100	17735
28200	17823
28300	17911
28400	18002
28500	18086
28600	18171
28700	18260
28800	18343
28900	18429
29000	18510
29100	18594
29200	18679
29300	18761
29400	18848
29500	18924
29600	19009
29700	19094
29800	19184
29900	19266
30000	19349
30100	19440
30200	19521
30300	19609
30400	19695
30500	19776
30600	19867
30700	19950
30800	20031
30900	20122
31000	20209
31100	20295
31200	20386
31300	20471
31400	20556
31500	20642
31600	20733
31700	20825
31800	20914
31900	21002
32000	21083
32100	21167
32200	21259
32300	21340
32400	21425
32500	21515
32600	21595
32700	21678
32800	21763
32900	21854
33000	21944
33100	22035
33200	22116
33300	22201
33400	22284
33500	22372
33600	22455
33700	22544
33800	22630
33900	22712
34000	22797
34100	22881
34200	22965
34300	23056
34400	23136
34500	23221
34600	23309
34700	23396
34800	23487
34900	23570
35000	23656
35100	23738
35200	23826
35300	23908
35400	23993
35500	24082
35600	24170
35700	24251
35800	24334
35900	24420
36000	24507
36100	24594
36200	24680
36300	24768
36400	24859
36500	24945
36600	25036
36700	25124
36800	25207
36900	25293
37000	25380
37100	25473
37200	25559
37300	25645
37400	25731
37500	25814
37600	25901
37700	25992
37800	26080
37900	26169
38000	26258
38100	26345
38200	26421
38300	26509
38400	26594
38500	26678
38600	26764
38700	26855
38800	26944
38900	27029
39000	27115
39100	27203
39200	27292
39300	27378
39400	27458
39500	27545
39600	27631
39700	27717
39800	27799
39900	27882
40000	27966
40100	28056
40200	28130
40300	28218
40400	28304
40500	28392
40600	28481
40700	28569
40800	28659
40900	28746
41000	28833
41100	28919
41200	29006
41300	29088
41400	29173
41500	29259
41600	29338
41700	29422
41800	29514
41900	29599
42000	29685
42100	29772
42200	29857
42300	29946
42400	30031
42500	30118
42600	30205
42700	30291
42800	30377
42900	30458
43000	30543
43100	30626
43200	30710
43300	30798
43400	30883
43500	30978
43600	31065
43700	31149
43800	31239
43900	31330
44000	31416
44100	31504
44200	31591
44300	31678
44400	31768
44500	31858
44600	31950
44700	32041
44800	32120
44900	32205
45000	32292
45100	32384
45200	32477
45300	32568
45400	32655
45500	32744
45600	32827
45700	32908
45800	32992
45900	33077
46000	33159
46100	33247
46200	33335
46300	33423
46400	33505
46500	33596
46600	33680
46700	33766
46800	33853
46900	33941
47000	34033
47100	34121
47200	34206
47300	34295
47400	34382
47500	34463
47600	34547
47700	34634
47800	34718
47900	34800
48000	34885
48100	34972
48200	35057
48300	35146
48400	35238
48500	35323
48600	35409
48700	35492
48800	35579
48900	35668
49000	35757
49100	35839
49200	35924
49300	36013
49400	36102
49500	36194
49600	36280
49700	36372
49800	36460
49900	36548
50000	36634
50100	36724
50200	36813
50300	36898
50400	36987
50500	37077
50600	37167
50700	37255
50800	37342
50900	37432
51000	37513
51100	37603
51200	37690
51300	37780
51400	37866
51500	37954
51600	38045
51700	38133
51800	38218
51900	38308
52000	38391
52100	38481
52200	38566
52300	38657
52400	38747
52500	38836
52600	38920
52700	39013
52800	39097
52900	39188
53000	39270
53100	39355
53200	39442
53300	39529
53400	39617
53500	39703
53600	39795
53700	39882
53800	39965
53900	40052
54000	40138
54100	40227
54200	40317
54300	40407
54400	40498
54500	40582
54600	40666
54700	40755
54800	40838
54900	40923
55000	41017
55100	41105
55200	41196
55300	41279
55400	41361
55500	41448
55600	41534
55700	41617
55800	41704
55900	41787
56000	41873
56100	41956
56200	42042
56300	42123
56400	42214
56500	42297
56600	42383
56700	42473
56800	42560
56900	42645
57000	42734
57100	42816
57200	42903
57300	42992
57400	43073
57500	43158
57600	43248
57700	43331
57800	43423
57900	43514
58000	43598
58100	43689
58200	43766
58300	43855
58400	43940
58500	44022
58600	44115
58700	44204
58800	44287
58900	44369
59000	44453
59100	44538
59200	44622
59300	44709
59400	44794
59500	44885
59600	44971
59700	45056
59800	45146
59900	45230
60000	45316
60100	45402
60200	45483
60300	45572
60400	45655
60500	45744
60600	45830
60700	45915
60800	46003
60900	46094
61000	46184
61100	46275
61200	46365
61300	46449
61400	46536
61500	46618
61600	46710
61700	46801
61800	46893
61900	46983
62000	47070
62100	47154
62200	47244
62300	47325
62400	47414
62500	47502
62600	47589
62700	47667
62800	47756
62900	47843
63000	47931
63100	48026
63200	48116
63300	48209
63400	48300
63500	48387
63600	48468
63700	48562
63800	48648
63900	48737
64000	48818
64100	48905
64200	48994
64300	49082
64400	49170
64500	49261
64600	49347
64700	49433
64800	49519
64900	49603
65000	49692
65100	49776
65200	49864
65300	49955
65400	50038
65500	50130
65600	50218
65700	50306
65800	50395
65900	50484
66000	50575
66100	50658
66200	50745
66300	50836
66400	50922
66500	51010
66600	51097
66700	51181
66800	51271
66900	51360
67000	51447
67100	51533
67200	51616
67300	51704
67400	51792
67500	51876
67600	51967
67700	52046
67800	52134
67900	52222
68000	52312
68100	52399
68200	52486
68300	52574
68400	52665
68500	52753
68600	52841
68700	52920
68800	53012
68900	53105
69000	53196
69100	53281
69200	53372
69300	53455
69400	53546
69500	53634
69600	53724
69700	53811
69800	53905
69900	53990
70000	54082
70100	54164
70200	54251
70300	54334
70400	54420
70500	54511
70600	54595
70700	54685
70800	54775
70900	54865
71000	54953
71100	55041
71200	55125
71300	55213
71400	55299
71500	55388
71600	55477
71700	55569
71800	55651
71900	55743
72000	55831
72100	55915
72200	56007
72300	56096
72400	56185
72500	56273
72600	56360
72700	56446
72800	56528
72900	56615
73000	56704
73100	56790
73200	56875
73300	56957
73400	57040
73500	57120
73600	57203
73700	57289
73800	57372
73900	57460
74000	57552
74100	57642
74200	57731
74300	57820
74400	57908
74500	57998
74600	58086
74700	58166
74800	58252
74900	58343
75000	58434
75100	58517
75200	58601
75300	58682
75400	58772
75500	58862
75600	58949
75700	59037
75800	59124
75900	59214
76000	59305
76100	59394
76200	59482
76300	59570
76400	59653
76500	59740
76600	59827
76700	59909
76800	60003
76900	60091
77000	60179
77100	60268
77200	60358
77300	60445
77400	60534
77500	60624
77600	60711
77700	60801
77800	60890
77900	60981
78000	61072
78100	61164
78200	61248
78300	61333
78400	61422
78500	61511
78600	61595
78700	61678
78800	61767
78900	61850
79000	61933
79100	62021
79200	62110
79300	62195
79400	62284
79500	62375
79600	62461
79700	62546
79800	62636
79900	62727
80000	62820
80100	62908
80200	62992
80300	63079
80400	63168
80500	63254
80600	63343
80700	63433
80800	63523
80900	63613
81000	63698
81100	63788
81200	63874
81300	63962
81400	64051
81500	64139
81600	64228
81700	64309
81800	64397
81900	64486
82000	64575
82100	64665
82200	64750
82300	64843
82400	64935
82500	65017
82600	65106
82700	65193
82800	65281
82900	65372
83000	65465
83100	65554
83200	65641
83300	65725
83400	65814
83500	65899
83600	65991
83700	66077
83800	66162
83900	66249
84000	66341
84100	66425
84200	66510
84300	66595
84400	66685
84500	66776
84600	66868
84700	66957
84800	67047
84900	67130
85000	67219
85100	67307
85200	67398
85300	67488
85400	67570
85500	67660
85600	67741
85700	67835
85800	67923
85900	68013
86000	68106
86100	68194
86200	68285
86300	68378
86400	68464
86500	68549
86600	68634
86700	68720
86800	68807
86900	68895
87000	68978
87100	69065
87200	69154
87300	69243
87400	69335
87500	69421
87600	69508
87700	69594
87800	69680
87900	69765
88000	69852
88100	69941
88200	70026
88300	70117
88400	70209
88500	70294
88600	70378
88700	70461
88800	70555
88900	70643
89000	70736
89100	70823
89200	70908
89300	70993
89400	71085
89500	71176
89600	71267
89700	71357
89800	71449
89900	71537
90000	71626
90100	71714
90200	71803
90300	71885
90400	71973
90500	72058
90600	72144
90700	72231
90800	72322
90900	72410
91000	72499
91100	72588
91200	72678
91300	72771
91400	72865
91500	72957
91600	73042
91700	73137
91800	73228
91900	73315
92000	73400
92100	73486
92200	73576
92300	73664
92400	73751
92500	73839
92600	73926
92700	74011
92800	74097
92900	74185
93000	74275
93100	74366
93200	74454
93300	74546
93400	74629
93500	74717
93600	74806
93700	74890
93800	74979
93900	75061
94000	75152
94100	75240
94200	75326
94300	75416
94400	75507
94500	75600
94600	75691
94700	75778
94800	75857
94900	75941
95000	76028
95100	76109
95200	76203
95300	76296
95400	76384
95500	76468
95600	76552
95700	76638
95800	76732
95900	76817
96000	76909
96100	76996
96200	77080
96300	77167
96400	77253
96500	77335
96600	77414
96700	77495
96800	77588
96900	77680
97000	77768
97100	77853
97200	77940
97300	78027
97400	78119
97500	78210
97600	78300
97700	78389
97800	78479
97900	78564
98000	78651
98100	78741
98200	78827
98300	78922
98400	79009
98500	79092
98600	79173
98700	79260
98800	79350
98900	79439
99000	79531
99100	79621
99200	79709
99300	79799
99400	79888
99500	79983
99600	80062
99700	80149
99800	80233
99900	80324
100000	80408


==> old/submission/plots/runtime/1000/timings_both.dat <==
n	millisec
1	11
2	17
3	21
4	25
5	30
6	36
7	41
8	46
9	52
10	57
11	63
12	71
13	77
14	82
15	89
16	94
17	102
18	109
19	116
20	124
21	131
22	140
23	147
24	155
25	161
26	171
27	178
28	187
29	194
30	203
31	212
32	220
33	230
34	239
35	248
36	258
37	268
38	277
39	356
40	364
41	373
42	383
43	393
44	404
45	413
46	424
47	434
48	444
49	454
50	538
51	547
52	557
53	570
54	656
55	667
56	678
57	694
58	707
59	719
60	733
61	744
62	756
63	770
64	781
65	864
66	887
67	973
68	1059
69	1146
70	1158
71	1245
72	1258
73	1268
74	1358
75	1448
76	1459
77	1471
78	1488
79	1574
80	1666
81	1678
82	1768
83	1781
84	1795
85	1813
86	1826
87	1842
88	1857
89	1874
90	1888
91	1973
92	1988
93	2082
94	2095
95	2112
96	2207
97	2298
98	2310
99	2329
100	2347
101	2442
102	2455
103	2551
104	2571
105	2662
106	2677
107	2700
108	2715
109	2731
110	2749
111	2766
112	2784
113	2802
114	2817
115	2834
116	2926
117	2940
118	2959
119	2978
120	3065
121	3158
122	3174
123	3265
124	3357
125	3375
126	3398
127	3416
128	3436
129	3455
130	3473
131	3564
132	3662
133	3757
134	3774
135	3798
136	3816
137	3909
138	4004
139	4022
140	4117
141	4134
142	4229
143	4248
144	4272
145	4296
146	4315
147	4407
148	4425
149	4448
150	4466
151	4491
152	4513
153	4607
154	4625
155	4649
156	4672
157	4771
158	4867
159	4887
160	4913
161	5007
162	5029
163	5054
164	5076
165	5172
166	5266
167	5364
168	5459
169	5561
170	5582
171	5605
172	5631
173	5651
174	5673
175	5773
176	5873
177	5972
178	6070
179	6093
180	6187
181	6209
182	6303
183	6326
184	6351
185	6379
186	6475
187	6571
188	6680
189	6789
190	6889
191	6989
192	7012
193	7112
194	7211
195	7314
196	7414
197	7436
198	7461
199	7556
200	7586
201	7610
202	7703
203	7805
204	7828
205	7922
206	7947
207	8048
208	8071
209	8169
210	8196
211	8298
212	8403
213	8506
214	8529
215	8630
216	8652
217	8751
218	8778
219	8882
220	8982
221	9084
222	9182
223	9284
224	9384
225	9409
226	9510
227	9614
228	9715
229	9820
230	9917
231	9941
232	9967
233	9994
234	10101
235	10201
236	10228
237	10329
238	10424
239	10450
240	10556
241	10583
242	10614
243	10640
244	10737
245	10842
246	10870
247	10897
248	10927
249	10951
250	11052
251	11074
252	11101
253	11131
254	11229
255	11254
256	11357
257	11462
258	11563
259	11665
260	11772
261	11876
262	11983
263	12085
264	12184
265	12285
266	12390
267	12491
268	12595
269	12697
270	12720
271	12822
272	12923
273	13023
274	13126
275	13229
276	13333
277	13432
278	13538
279	13641
280	13742
281	13851
282	13884
283	13983
284	14083
285	14188
286	14289
287	14386
288	14486
289	14511
290	14606
291	14629
292	14724
293	14823
294	14920
295	15022
296	15117
297	15218
298	15314
299	15343
300	15445
301	15544
302	15575
303	15607
304	15638
305	15742
306	15763
307	15867
308	15966
309	16002
310	16032
311	16129
312	16157
313	16186
314	16284
315	16385
316	16416
317	16514
318	16548
319	16651
320	16760
321	16864
322	16967
323	17076
324	17182
325	17213
326	17310
327	17340
328	17371
329	17401
330	17432
331	17530
332	17636
333	17739
334	17771
335	17872
336	17978
337	18082
338	18192
339	18297
340	18397
341	18428
342	18529
343	18631
344	18661
345	18763
346	18868
347	18973
348	19005
349	19110
350	19214
351	19319
352	19429
353	19533
354	19637
355	19741
356	19772
357	19876
358	19908
359	20016
360	20042
361	20150
362	20250
363	20281
364	20386
365	20488
366	20599
367	20703
368	20809
369	20914
370	21032
371	21138
372	21169
373	21279
374	21392
375	21426
376	21529
377	21632
378	21730
379	21835
380	21944
381	22050
382	22159
383	22260
384	22366
385	22476
386	22585
387	22689
388	22790
389	22895
390	23000
391	23104
392	23207
393	23308
394	23413
395	23448
396	23549
397	23582
398	23690
399	23799
400	23905
401	24011
402	24048
403	24083
404	24187
405	24292
406	24395
407	24507
408	24611
409	24641
410	24746
411	24783
412	24883
413	24987
414	25093
415	25197
416	25231
417	25338
418	25440
419	25545
420	25650
421	25683
422	25787
423	25897
424	26002
425	26034
426	26140
427	26246
428	26351
429	26460
430	26569
431	26691
432	26803
433	26919
434	27020
435	27126
436	27158
437	27262
438	27295
439	27403
440	27511
441	27617
442	27657
443	27768
444	27878
445	27985
446	28093
447	28197
448	28302
449	28409
450	28523
451	28635
452	28742
453	28772
454	28809
455	28913
456	29018
457	29130
458	29234
459	29387
460	29549
461	29713
462	29876
463	30016
464	30065
465	30235
466	30359
467	30468
468	30584
469	30699
470	30828
471	30957
472	31086
473	31211
474	31359
475	31556
476	31765
477	31951
478	32011
479	32198
480	32335
481	32446
482	32556
483	32685
484	32834
485	32991
486	33138
487	33285
488	33336
489	33479
490	33611
491	33737
492	33836
493	33945
494	34053
495	34176
496	34280
497	34390
498	34495
499	34529
500	34630
501	34663
502	34773
503	34878
504	34913
505	35018
506	35126
507	35234
508	35350
509	35461
510	35571
511	35607
512	35712
513	35831
514	35939
515	35974
516	36079
517	36190
518	36297
519	36414
520	36450
521	36560
522	36674
523	36787
524	36900
525	37007
526	37125
527	37230
528	37341
529	37448
530	37555
531	37595
532	37626
533	37729
534	37838
535	37877
536	37983
537	38100
538	38203
539	38315
540	38425
541	38530
542	38645
543	38762
544	38872
545	38988
546	39095
547	39214
548	39332
549	39446
550	39551
551	39661
552	39770
553	39808
554	39911
555	40024
556	40132
557	40247
558	40290
559	40397
560	40503
561	40616
562	40657
563	40758
564	40902
565	41044
566	41184
567	41315
568	41433
569	41580
570	41709
571	41841
572	41954
573	42067
574	42195
575	42322
576	42456
577	42500
578	42633
579	42678
580	42715
581	42761
582	42876
583	42982
584	43088
585	43122
586	43226
587	43335
588	43438
589	43539
590	43646
591	43752
592	43881
593	44013
594	44147
595	44285
596	44409
597	44532
598	44654
599	44779
600	44926
601	44966
602	45101
603	45211
604	45331
605	45471
606	45603
607	45724
608	45831
609	45949
610	46063
611	46206
612	46348
613	46482
614	46616
615	46658
616	46787
617	46901
618	47071
619	47239
620	47372
621	47478
622	47584
623	47689
624	47792
625	47913
626	48076
627	48262
628	48425
629	48470
630	48597
631	48729
632	48862
633	48984
634	49028
635	49143
636	49274
637	49403
638	49541
639	49672
640	49800
641	49924
642	50043
643	50174
644	50307
645	50441
646	50556
647	50658
648	50762
649	50880
650	50989
651	51107
652	51219
653	51331
654	51454
655	51561
656	51679
657	51788
658	51896
659	52009
660	52120
661	52225
662	52331
663	52449
664	52560
665	52669
666	52792
667	52903
668	53017
669	53137
670	53246
671	53358
672	53469
673	53580
674	53697
675	53803
676	53908
677	54016
678	54125
679	54167
680	54283
681	54392
682	54504
683	54616
684	54653
685	54766
686	54874
687	54990
688	55026
689	55133
690	55237
691	55347
692	55461
693	55573
694	55686
695	55788
696	55898
697	55995
698	56098
699	56208
700	56333
701	56445
702	56548
703	56656
704	56769
705	56881
706	57018
707	57081
708	57256
709	57413
710	57577
711	57757
712	57948
713	58122
714	58256
715	58421
716	58590
717	58744
718	58866
719	59015
720	59176
721	59327
722	59381
723	59528
724	59671
725	59798
726	59952
727	60087
728	60225
729	60353
730	60464
731	60571
732	60612
733	60729
734	60843
735	60959
736	61085
737	61195
738	61233
739	61378
740	61501
741	61628
742	61743
743	61860
744	62002
745	62135
746	62272
747	62410
748	62532
749	62649
750	62763
751	62874
752	62977
753	63092
754	63202
755	63311
756	63413
757	63537
758	63692
759	63842
760	64022
761	64148
762	64281
763	64460
764	64595
765	64759
766	64950
767	65102
768	65280
769	65429
770	65590
771	65767
772	65946
773	66134
774	66269
775	66429
776	66559
777	66683
778	66797
779	66922
780	67066
781	67231
782	67403
783	67545
784	67662
785	67775
786	67902
787	68025
788	68148
789	68302
790	68430
791	68554
792	68659
793	68774
794	68888
795	69009
796	69131
797	69283
798	69432
799	69559
800	69675
801	69825
802	69890
803	70074
804	70298
805	70533
806	70731
807	70886
808	71040
809	71207
810	71418
811	71549
812	71659
813	71763
814	71874
815	71988
816	72112
817	72282
818	72398
819	72553
820	72662
821	72778
822	72908
823	73017
824	73122
825	73225
826	73348
827	73508
828	73623
829	73741
830	73843
831	73944
832	74048
833	74149
834	74253
835	74356
836	74459
837	74562
838	74662
839	74769
840	74872
841	74976
842	75079
843	75180
844	75284
845	75384
846	75492
847	75592
848	75702
849	75798
850	75894
851	75997
852	76103
853	76205
854	76309
855	76416
856	76522
857	76633
858	76746
859	76853
860	76954
861	77059
862	77164
863	77264
864	77377
865	77482
866	77591
867	77701
868	77805
869	77905
870	78012
871	78047
872	78083
873	78193
874	78297
875	78399
876	78503
877	78605
878	78707
879	78813
880	78912
881	79021
882	79128
883	79233
884	79347
885	79454
886	79564
887	79674
888	79775
889	79880
890	79987
891	80089
892	80188
893	80295
894	80398
895	80501
896	80602
897	80702
898	80800
899	80907
900	81019
901	81121
902	81229
903	81331
904	81433
905	81540
906	81642
907	81743
908	81850
909	81952
910	82059
911	82169
912	82272
913	82374
914	82484
915	82591
916	82695
917	82799
918	82902
919	83008
920	83117
921	83220
922	83324
923	83434
924	83541
925	83649
926	83756
927	83792
928	83900
929	84008
930	84110
931	84211
932	84314
933	84420
934	84532
935	84638
936	84742
937	84849
938	84949
939	85050
940	85151
941	85247
942	85353
943	85455
944	85556
945	85657
946	85757
947	85859
948	85962
949	86002
950	86107
951	86214
952	86319
953	86427
954	86539
955	86641
956	86682
957	86789
958	86915
959	87118
960	87327
961	87471
962	87594
963	87702
964	87815
965	87926
966	88035
967	88153
968	88268
969	88397
970	88442
971	88552
972	88660
973	88769
974	88874
975	88990
976	89102
977	89209
978	89317
979	89436
980	89543
981	89658
982	89767
983	89874
984	89985
985	90099
986	90210
987	90354
988	90521
989	90684
990	90848
991	91011
992	91177
993	91329
994	91451
995	91568
996	91681
997	91791
998	91898
999	92010
1000	92125


==> old/submission/plots/runtime/1000/timings_both_offline.dat <==
n	millisec
1	4
2	8
3	13
4	18
5	23
6	29
7	34
8	39
9	43
10	51
11	56
12	65
13	70
14	76
15	81
16	87
17	95
18	101
19	107
20	116
21	124
22	133
23	139
24	148
25	155
26	164
27	171
28	181
29	188
30	197
31	205
32	215
33	224
34	233
35	242
36	252
37	261
38	272
39	313
40	322
41	332
42	341
43	351
44	360
45	370
46	381
47	392
48	403
49	414
50	457
51	467
52	478
53	489
54	533
55	544
56	557
57	569
58	582
59	594
60	607
61	619
62	631
63	644
64	658
65	700
66	714
67	759
68	802
69	845
70	856
71	901
72	917
73	930
74	973
75	1019
76	1031
77	1045
78	1058
79	1102
80	1148
81	1161
82	1205
83	1219
84	1232
85	1247
86	1260
87	1273
88	1287
89	1302
90	1317
91	1364
92	1377
93	1426
94	1439
95	1454
96	1501
97	1550
98	1566
99	1584
100	1601
101	1649
102	1664
103	1711
104	1729
105	1776
106	1792
107	1810
108	1826
109	1841
110	1860
111	1875
112	1893
113	1912
114	1927
115	1944
116	1994
117	2009
118	2027
119	2044
120	2094
121	2139
122	2154
123	2204
124	2255
125	2274
126	2293
127	2314
128	2330
129	2351
130	2369
131	2421
132	2470
133	2524
134	2541
135	2561
136	2581
137	2632
138	2687
139	2708
140	2766
141	2783
142	2843
143	2862
144	2885
145	2907
146	2931
147	2981
148	3000
149	3023
150	3045
151	3069
152	3090
153	3147
154	3170
155	3190
156	3215
157	3273
158	3331
159	3352
160	3380
161	3433
162	3453
163	3481
164	3503
165	3558
166	3609
167	3663
168	3713
169	3767
170	3792
171	3815
172	3839
173	3863
174	3884
175	3940
176	3992
177	4049
178	4103
179	4123
180	4176
181	4197
182	4252
183	4273
184	4300
185	4325
186	4384
187	4439
188	4492
189	4552
190	4610
191	4663
192	4685
193	4741
194	4800
195	4858
196	4918
197	4953
198	4977
199	5031
200	5057
201	5082
202	5137
203	5192
204	5215
205	5268
206	5292
207	5348
208	5372
209	5428
210	5455
211	5508
212	5571
213	5630
214	5653
215	5712
216	5733
217	5792
218	5823
219	5882
220	5936
221	5993
222	6053
223	6111
224	6164
225	6187
226	6245
227	6300
228	6353
229	6413
230	6473
231	6496
232	6524
233	6551
234	6609
235	6668
236	6692
237	6750
238	6809
239	6835
240	6896
241	6926
242	6953
243	6981
244	7036
245	7091
246	7117
247	7145
248	7175
249	7201
250	7258
251	7279
252	7307
253	7337
254	7395
255	7420
256	7481
257	7543
258	7604
259	7664
260	7728
261	7791
262	7859
263	7921
264	7982
265	8044
266	8107
267	8166
268	8225
269	8285
270	8308
271	8370
272	8426
273	8485
274	8548
275	8607
276	8669
277	8729
278	8786
279	8847
280	8906
281	8966
282	8997
283	9056
284	9109
285	9167
286	9226
287	9282
288	9333
289	9356
290	9412
291	9435
292	9490
293	9549
294	9609
295	9665
296	9724
297	9783
298	9840
299	9869
300	9924
301	9981
302	10013
303	10043
304	10074
305	10130
306	10152
307	10213
308	10268
309	10305
310	10340
311	10400
312	10428
313	10460
314	10519
315	10581
316	10606
317	10674
318	10708
319	10767
320	10827
321	10889
322	10947
323	11003
324	11064
325	11090
326	11155
327	11185
328	11217
329	11249
330	11279
331	11337
332	11399
333	11462
334	11492
335	11550
336	11611
337	11670
338	11735
339	11797
340	11856
341	11885
342	11946
343	12002
344	12031
345	12093
346	12150
347	12211
348	12243
349	12304
350	12366
351	12426
352	12488
353	12549
354	12609
355	12676
356	12711
357	12781
358	12815
359	12888
360	12919
361	12986
362	13050
363	13085
364	13152
365	13219
366	13285
367	13348
368	13410
369	13472
370	13535
371	13596
372	13624
373	13697
374	13760
375	13789
376	13854
377	13913
378	13973
379	14033
380	14096
381	14158
382	14221
383	14281
384	14343
385	14406
386	14469
387	14532
388	14596
389	14659
390	14721
391	14783
392	14844
393	14903
394	14966
395	14997
396	15060
397	15091
398	15154
399	15219
400	15282
401	15346
402	15378
403	15415
404	15480
405	15544
406	15602
407	15665
408	15729
409	15754
410	15823
411	15859
412	15917
413	15979
414	16040
415	16101
416	16136
417	16199
418	16261
419	16318
420	16381
421	16413
422	16477
423	16537
424	16602
425	16633
426	16697
427	16759
428	16819
429	16886
430	16960
431	17024
432	17088
433	17158
434	17217
435	17275
436	17306
437	17366
438	17402
439	17460
440	17518
441	17582
442	17617
443	17680
444	17742
445	17803
446	17869
447	17930
448	17990
449	18050
450	18114
451	18177
452	18235
453	18266
454	18302
455	18363
456	18420
457	18483
458	18545
459	18601
460	18660
461	18721
462	18782
463	18843
464	18877
465	18939
466	19000
467	19062
468	19124
469	19183
470	19245
471	19306
472	19371
473	19430
474	19492
475	19553
476	19615
477	19678
478	19713
479	19778
480	19838
481	19901
482	19963
483	20028
484	20089
485	20152
486	20215
487	20281
488	20315
489	20381
490	20439
491	20505
492	20566
493	20630
494	20692
495	20754
496	20816
497	20877
498	20937
499	20968
500	21028
501	21061
502	21126
503	21185
504	21221
505	21283
506	21345
507	21409
508	21472
509	21536
510	21596
511	21629
512	21692
513	21758
514	21829
515	21870
516	21933
517	21997
518	22063
519	22127
520	22161
521	22231
522	22292
523	22357
524	22421
525	22484
526	22550
527	22614
528	22682
529	22748
530	22820
531	22857
532	22888
533	22955
534	23021
535	23060
536	23124
537	23196
538	23262
539	23327
540	23387
541	23446
542	23508
543	23573
544	23637
545	23703
546	23765
547	23831
548	23897
549	23961
550	24020
551	24085
552	24148
553	24182
554	24245
555	24311
556	24375
557	24441
558	24480
559	24540
560	24607
561	24676
562	24714
563	24783
564	24848
565	24916
566	24984
567	25052
568	25115
569	25176
570	25233
571	25294
572	25352
573	25416
574	25479
575	25543
576	25608
577	25636
578	25698
579	25733
580	25767
581	25799
582	25864
583	25922
584	25986
585	26022
586	26083
587	26146
588	26207
589	26266
590	26331
591	26394
592	26455
593	26516
594	26583
595	26651
596	26717
597	26786
598	26850
599	26913
600	26977
601	27008
602	27087
603	27179
604	27256
605	27319
606	27386
607	27455
608	27523
609	27604
610	27670
611	27743
612	27816
613	27896
614	27960
615	27995
616	28063
617	28131
618	28197
619	28266
620	28338
621	28404
622	28467
623	28533
624	28600
625	28668
626	28736
627	28801
628	28870
629	28918
630	28980
631	29051
632	29118
633	29185
634	29227
635	29296
636	29371
637	29463
638	29545
639	29624
640	29690
641	29764
642	29831
643	29898
644	29965
645	30033
646	30099
647	30162
648	30228
649	30299
650	30373
651	30443
652	30511
653	30586
654	30656
655	30726
656	30797
657	30869
658	30938
659	31003
660	31071
661	31138
662	31210
663	31281
664	31354
665	31422
666	31489
667	31561
668	31628
669	31696
670	31765
671	31835
672	31904
673	31970
674	32036
675	32102
676	32167
677	32232
678	32299
679	32345
680	32416
681	32486
682	32555
683	32637
684	32683
685	32753
686	32833
687	32908
688	32940
689	33018
690	33086
691	33158
692	33234
693	33313
694	33384
695	33446
696	33514
697	33575
698	33639
699	33706
700	33765
701	33831
702	33893
703	33960
704	34028
705	34091
706	34155
707	34197
708	34263
709	34326
710	34391
711	34451
712	34517
713	34588
714	34654
715	34722
716	34786
717	34852
718	34919
719	34986
720	35052
721	35118
722	35153
723	35216
724	35284
725	35355
726	35424
727	35491
728	35561
729	35627
730	35691
731	35758
732	35797
733	35865
734	35932
735	35996
736	36065
737	36129
738	36166
739	36235
740	36300
741	36370
742	36437
743	36506
744	36578
745	36647
746	36715
747	36784
748	36853
749	36919
750	36986
751	37051
752	37115
753	37184
754	37252
755	37319
756	37385
757	37452
758	37519
759	37598
760	37667
761	37736
762	37806
763	37872
764	37935
765	38006
766	38077
767	38149
768	38221
769	38289
770	38360
771	38433
772	38497
773	38564
774	38636
775	38705
776	38771
777	38834
778	38898
779	38970
780	39039
781	39108
782	39177
783	39252
784	39325
785	39403
786	39479
787	39562
788	39658
789	39764
790	39867
791	39979
792	40078
793	40157
794	40256
795	40419
796	40506
797	40616
798	40728
799	40832
800	40938
801	41039
802	41096
803	41194
804	41281
805	41350
806	41421
807	41486
808	41587
809	41694
810	41812
811	41911
812	42026
813	42125
814	42227
815	42336
816	42441
817	42540
818	42631
819	42765
820	42894
821	43047
822	43174
823	43259
824	43341
825	43412
826	43488
827	43566
828	43629
829	43696
830	43788
831	43888
832	44007
833	44138
834	44261
835	44377
836	44510
837	44623
838	44748
839	44814
840	44885
841	44957
842	45030
843	45101
844	45173
845	45243
846	45312
847	45379
848	45448
849	45510
850	45575
851	45641
852	45711
853	45776
854	45847
855	45916
856	45983
857	46048
858	46112
859	46198
860	46309
861	46406
862	46519
863	46610
864	46731
865	46832
866	46908
867	46997
868	47107
869	47206
870	47274
871	47315
872	47358
873	47442
874	47512
875	47587
876	47655
877	47723
878	47793
879	47864
880	47927
881	47995
882	48067
883	48134
884	48207
885	48274
886	48341
887	48415
888	48481
889	48557
890	48626
891	48697
892	48760
893	48837
894	48906
895	48974
896	49043
897	49111
898	49180
899	49244
900	49314
901	49378
902	49457
903	49527
904	49595
905	49663
906	49728
907	49797
908	49864
909	49935
910	50004
911	50073
912	50145
913	50251
914	50371
915	50464
916	50527
917	50601
918	50673
919	50747
920	50818
921	50915
922	50989
923	51062
924	51131
925	51201
926	51274
927	51316
928	51388
929	51459
930	51533
931	51607
932	51700
933	51820
934	51902
935	51969
936	52035
937	52100
938	52166
939	52271
940	52389
941	52495
942	52619
943	52755
944	52874
945	53007
946	53119
947	53235
948	53358
949	53441
950	53538
951	53658
952	53784
953	53859
954	53929
955	53993
956	54039
957	54106
958	54176
959	54266
960	54375
961	54483
962	54587
963	54702
964	54829
965	54927
966	55024
967	55141
968	55211
969	55286
970	55329
971	55401
972	55469
973	55535
974	55608
975	55680
976	55749
977	55816
978	55882
979	55953
980	56018
981	56090
982	56159
983	56227
984	56298
985	56369
986	56441
987	56511
988	56578
989	56644
990	56713
991	56781
992	56851
993	56924
994	56994
995	57064
996	57142
997	57230
998	57304
999	57369
1000	57438


==> old/submission/plots/runtime/1000/timings_naive.dat <==
n	millisec
1	36
2	69
3	101
4	136
5	171
6	202
7	238
8	275
9	311
10	349
11	386
12	420
13	453
14	488
15	523
16	558
17	593
18	628
19	664
20	701
21	745
22	789
23	828
24	864
25	900
26	936
27	972
28	1009
29	1046
30	1085
31	1122
32	1160
33	1198
34	1234
35	1272
36	1308
37	1347
38	1387
39	1479
40	1519
41	1557
42	1596
43	1634
44	1672
45	1713
46	1756
47	1796
48	1836
49	1875
50	1973
51	2013
52	2055
53	2095
54	2189
55	2231
56	2276
57	2318
58	2359
59	2404
60	2449
61	2499
62	2540
63	2582
64	2626
65	2722
66	2770
67	2870
68	2974
69	3076
70	3121
71	3221
72	3269
73	3312
74	3412
75	3516
76	3563
77	3607
78	3654
79	3761
80	3867
81	3912
82	4017
83	4063
84	4106
85	4152
86	4199
87	4249
88	4291
89	4337
90	4383
91	4543
92	4593
93	4698
94	4750
95	4796
96	4909
97	5016
98	5066
99	5114
100	5166
101	5274
102	5324
103	5431
104	5484
105	5592
106	5644
107	5694
108	5745
109	5794
110	5848
111	5896
112	5950
113	5999
114	6049
115	6095
116	6209
117	6261
118	6310
119	6361
120	6528
121	6639
122	6693
123	6802
124	6920
125	6978
126	7030
127	7087
128	7142
129	7196
130	7249
131	7425
132	7543
133	7660
134	7715
135	7768
136	7820
137	7935
138	8112
139	8171
140	8286
141	8343
142	8455
143	8512
144	8569
145	8628
146	8686
147	8806
148	8866
149	8921
150	8976
151	9031
152	9091
153	9212
154	9271
155	9329
156	9391
157	9514
158	9638
159	9701
160	9761
161	9946
162	10007
163	10070
164	10133
165	10261
166	10395
167	10520
168	10645
169	10785
170	10849
171	10905
172	10966
173	11022
174	11081
175	11210
176	11338
177	11471
178	11599
179	11661
180	11789
181	11852
182	11970
183	12033
184	12092
185	12156
186	12274
187	12391
188	12510
189	12634
190	12754
191	12878
192	12944
193	13119
194	13248
195	13376
196	13561
197	13627
198	13689
199	13866
200	13932
201	13996
202	14116
203	14299
204	14361
205	14543
206	14611
207	14792
208	14859
209	14982
210	15050
211	15174
212	15363
213	15492
214	15562
215	15747
216	15812
217	15941
218	16014
219	16142
220	16329
221	16466
222	16597
223	16723
224	16854
225	16924
226	17175
227	17304
228	17432
229	17630
230	17765
231	17829
232	17899
233	17965
234	18165
235	18415
236	18490
237	18748
238	18939
239	19015
240	19275
241	19353
242	19421
243	19488
244	19712
245	19841
246	19912
247	19981
248	20051
249	20118
250	20255
251	20325
252	20394
253	20470
254	20664
255	20737
256	20931
257	21122
258	21252
259	21380
260	21515
261	21649
262	21843
263	21979
264	22165
265	22303
266	22499
267	22632
268	22766
269	22904
270	22975
271	23171
272	23306
273	23439
274	23583
275	23776
276	24039
277	24292
278	24432
279	24577
280	24772
281	24917
282	24993
283	25135
284	25399
285	25611
286	25823
287	26144
288	26280
289	26351
290	26660
291	26732
292	26858
293	27047
294	27342
295	27538
296	27671
297	27810
298	28055
299	28136
300	28272
301	28469
302	28554
303	28637
304	28717
305	28860
306	28929
307	29126
308	29484
309	29573
310	29658
311	29857
312	29939
313	30019
314	30156
315	30427
316	30509
317	30657
318	30751
319	30962
320	31107
321	31377
322	31523
323	31797
324	31949
325	32037
326	32301
327	32383
328	32467
329	32550
330	32638
331	32855
332	33008
333	33227
334	33317
335	33524
336	33777
337	33916
338	34062
339	34307
340	34443
341	34525
342	34668
343	34866
344	34948
345	35144
346	35347
347	35497
348	35589
349	35803
350	35950
351	36096
352	36250
353	36393
354	36599
355	36749
356	36837
357	36992
358	37077
359	37234
360	37316
361	37526
362	37670
363	37764
364	37913
365	38186
366	38341
367	38557
368	38714
369	38929
370	39087
371	39233
372	39323
373	39539
374	39764
375	39858
376	40079
377	40537
378	40694
379	40947
380	41148
381	41406
382	41558
383	42021
384	42279
385	42434
386	42711
387	42865
388	43072
389	43231
390	43384
391	43710
392	43918
393	44072
394	44346
395	44442
396	44718
397	44815
398	44979
399	45264
400	45486
401	45648
402	45745
403	45849
404	46024
405	46184
406	46399
407	46570
408	46791
409	46885
410	47055
411	47157
412	47370
413	47536
414	47678
415	47882
416	47979
417	48131
418	48336
419	48538
420	48694
421	48788
422	49053
423	49205
424	49420
425	49513
426	49785
427	50051
428	50210
429	50509
430	50860
431	51034
432	51254
433	51595
434	51815
435	52031
436	52127
437	52504
438	52609
439	52776
440	53075
441	53248
442	53357
443	53592
444	53767
445	53935
446	54110
447	54441
448	54660
449	54874
450	55042
451	55260
452	55480
453	55581
454	55685
455	55959
456	56176
457	56347
458	56628
459	56845
460	57018
461	57194
462	57421
463	57593
464	57702
465	57878
466	58108
467	58399
468	58686
469	58915
470	59150
471	59327
472	59565
473	59726
474	60137
475	60390
476	60635
477	60829
478	60954
479	61128
480	61352
481	61687
482	61854
483	62150
484	62429
485	62721
486	63012
487	63297
488	63410
489	63598
490	63771
491	63955
492	64183
493	64365
494	64602
495	64853
496	65094
497	65381
498	65683
499	65798
500	66087
501	66203
502	66448
503	66626
504	66748
505	66932
506	67115
507	67426
508	67689
509	67914
510	68135
511	68248
512	68475
513	68774
514	69064
515	69181
516	69475
517	69656
518	69960
519	70321
520	70438
521	70842
522	71141
523	71583
524	71880
525	72120
526	72540
527	72784
528	72972
529	73271
530	73508
531	73624
532	73733
533	73983
534	74233
535	74353
536	74608
537	74794
538	75072
539	75246
540	75412
541	75692
542	75873
543	76059
544	76346
545	76648
546	76995
547	77247
548	77496
549	77848
550	78142
551	78507
552	78748
553	78867
554	79223
555	79476
556	79664
557	80038
558	80171
559	80359
560	80621
561	80952
562	81079
563	81446
564	81622
565	81806
566	82037
567	82284
568	82472
569	82654
570	82833
571	83199
572	83384
573	83738
574	83933
575	84248
576	84616
577	84735
578	85038
579	85161
580	85273
581	85399
582	85826
583	86137
584	86399
585	86523
586	86716
587	87036
588	87225
589	87471
590	87734
591	87991
592	88436
593	88772
594	89075
595	89325
596	89566
597	89985
598	90299
599	90498
600	90701
601	90820
602	91030
603	91521
604	91900
605	92101
606	92297
607	92506
608	92714
609	92965
610	93236
611	93432
612	93641
613	93866
614	94110
615	94246
616	94455
617	94661
618	94926
619	95202
620	95545
621	95850
622	96036
623	96235
624	96643
625	96955
626	97219
627	97472
628	97687
629	97834
630	98154
631	98473
632	98737
633	99115
634	99265
635	99639
636	99964
637	100364
638	100585
639	101041
640	101445
641	101781
642	102054
643	102390
644	102756
645	103012
646	103430
647	103891
648	104199
649	104457
650	104899
651	105109
652	105438
653	105838
654	106286
655	106682
656	106956
657	107359
658	107562
659	107826
660	108112
661	108510
662	108789
663	109125
664	109379
665	109576
666	109778
667	110165
668	110436
669	110720
670	111165
671	111632
672	112039
673	112422
674	112699
675	113031
676	113529
677	113791
678	114007
679	114162
680	114383
681	114725
682	114998
683	115347
684	115501
685	116006
686	116275
687	116609
688	116750
689	117245
690	117506
691	118111
692	118327
693	118844
694	119197
695	119532
696	119807
697	120074
698	120481
699	120973
700	121311
701	121657
702	122230
703	122794
704	122994
705	123259
706	123714
707	123877
708	124168
709	124549
710	124878
711	125156
712	125611
713	125937
714	126216
715	126618
716	126910
717	127251
718	127657
719	127938
720	128280
721	128622
722	128767
723	128985
724	129329
725	129637
726	130020
727	130284
728	130517
729	130738
730	130961
731	131232
732	131392
733	131619
734	131898
735	132285
736	132659
737	133101
738	133257
739	133658
740	134005
741	134465
742	134824
743	135059
744	135291
745	135701
746	135994
747	136296
748	136530
749	137017
750	137409
751	137626
752	137951
753	138305
754	138598
755	138892
756	139332
757	139556
758	139842
759	140338
760	140892
761	141403
762	141639
763	142026
764	142444
765	142752
766	143125
767	143484
768	143763
769	144043
770	144325
771	144668
772	144877
773	145199
774	145542
775	145833
776	146066
777	146415
778	146698
779	147112
780	147459
781	147809
782	148109
783	148484
784	148892
785	149193
786	149631
787	150059
788	150531
789	150816
790	151158
791	151379
792	151995
793	152402
794	152750
795	153114
796	153514
797	153877
798	154367
799	154907
800	155330
801	155761
802	155945
803	156442
804	156827
805	157169
806	157579
807	157875
808	158449
809	158842
810	159205
811	159499
812	159782
813	160085
814	160318
815	160838
816	161208
817	161590
818	161968
819	162225
820	162471
821	162738
822	163456
823	164026
824	164466
825	165020
826	165386
827	165865
828	166090
829	166432
830	166671
831	167191
832	167607
833	168141
834	168506
835	168743
836	169239
837	169535
838	169899
839	170310
840	170789
841	171135
842	171542
843	171994
844	172312
845	173058
846	173315
847	173732
848	174112
849	174749
850	175169
851	175414
852	175741
853	176048
854	176528
855	177021
856	177344
857	177739
858	178155
859	178454
860	178810
861	179367
862	179675
863	180036
864	180496
865	180834
866	181281
867	181764
868	182087
869	182396
870	182722
871	182913
872	183101
873	183363
874	183807
875	184127
876	184600
877	185117
878	185652
879	185920
880	186605
881	186969
882	187362
883	187793
884	188116
885	188554
886	189039
887	189430
888	189909
889	190249
890	190859
891	191107
892	191509
893	191877
894	192237
895	192657
896	193024
897	193612
898	193914
899	194341
900	194604
901	194975
902	195464
903	196130
904	196499
905	196824
906	197221
907	197666
908	198212
909	198690
910	199012
911	199263
912	199821
913	200184
914	200555
915	200966
916	201336
917	201703
918	202197
919	202714
920	203166
921	203673
922	204053
923	204516
924	204774
925	205204
926	205749
927	205946
928	206391
929	206761
930	207204
931	207802
932	208157
933	208610
934	209009
935	209417
936	209686
937	209963
938	210288
939	210783
940	211410
941	211859
942	212362
943	212773
944	213197
945	213612
946	213926
947	214249
948	214889
949	215112
950	215501
951	215844
952	216471
953	216746
954	217158
955	217669
956	217882
957	218588
958	218881
959	219364
960	219671
961	219946
962	220424
963	220826
964	221338
965	222026
966	222468
967	222933
968	223195
969	223479
970	223717
971	224058
972	224377
973	224689
974	225352
975	225641
976	226106
977	226507
978	226820
979	227161
980	227514
981	227853
982	228334
983	228770
984	229101
985	229435
986	229902
987	230307
988	230828
989	231180
990	231747
991	232256
992	232672
993	233137
994	233566
995	233898
996	234393
997	234718
998	235140
999	235641
1000	236091


==> old/submission/plots/runtime/1000/timings_sa.dat <==
n	millisec
1	4
2	8
3	13
4	19
5	25
6	31
7	37
8	41
9	46
10	51
11	57
12	63
13	70
14	75
15	80
16	86
17	92
18	100
19	106
20	112
21	118
22	125
23	133
24	139
25	145
26	151
27	157
28	168
29	174
30	183
31	189
32	200
33	207
34	216
35	223
36	232
37	239
38	247
39	289
40	299
41	305
42	313
43	321
44	329
45	338
46	346
47	356
48	365
49	373
50	418
51	426
52	435
53	443
54	487
55	496
56	506
57	517
58	526
59	537
60	548
61	557
62	566
63	577
64	588
65	631
66	641
67	687
68	731
69	775
70	784
71	832
72	842
73	853
74	901
75	947
76	958
77	970
78	980
79	1052
80	1114
81	1124
82	1172
83	1187
84	1198
85	1211
86	1226
87	1237
88	1252
89	1263
90	1278
91	1359
92	1371
93	1423
94	1434
95	1448
96	1499
97	1548
98	1561
99	1580
100	1597
101	1666
102	1679
103	1742
104	1755
105	1812
106	1825
107	1844
108	1860
109	1873
110	1894
111	1906
112	1926
113	1940
114	1954
115	1969
116	2022
117	2035
118	2054
119	2070
120	2155
121	2219
122	2233
123	2286
124	2341
125	2358
126	2375
127	2392
128	2409
129	2425
130	2443
131	2529
132	2590
133	2651
134	2665
135	2687
136	2710
137	2765
138	2857
139	2874
140	2932
141	2947
142	3006
143	3022
144	3050
145	3070
146	3089
147	3145
148	3164
149	3188
150	3206
151	3228
152	3250
153	3308
154	3324
155	3347
156	3374
157	3436
158	3499
159	3518
160	3542
161	3633
162	3652
163	3680
164	3701
165	3766
166	3832
167	3908
168	3985
169	4054
170	4073
171	4100
172	4122
173	4143
174	4167
175	4226
176	4295
177	4360
178	4428
179	4455
180	4521
181	4541
182	4603
183	4623
184	4650
185	4673
186	4735
187	4797
188	4859
189	4923
190	4985
191	5048
192	5068
193	5164
194	5229
195	5295
196	5391
197	5416
198	5440
199	5531
200	5554
201	5582
202	5641
203	5743
204	5769
205	5860
206	5886
207	5983
208	6005
209	6070
210	6094
211	6180
212	6290
213	6377
214	6427
215	6564
216	6609
217	6712
218	6745
219	6829
220	6933
221	7009
222	7126
223	7189
224	7289
225	7352
226	7602
227	7704
228	7823
229	8009
230	8103
231	8126
232	8162
233	8191
234	8291
235	8425
236	8458
237	8593
238	8693
239	8727
240	8859
241	8898
242	8933
243	8958
244	9101
245	9201
246	9241
247	9286
248	9336
249	9376
250	9477
251	9515
252	9551
253	9595
254	9744
255	9793
256	9939
257	10091
258	10186
259	10298
260	10398
261	10467
262	10572
263	10642
264	10740
265	10810
266	10973
267	11083
268	11176
269	11285
270	11316
271	11498
272	11624
273	11752
274	11863
275	11966
276	12107
277	12249
278	12335
279	12409
280	12520
281	12594
282	12631
283	12701
284	12836
285	13003
286	13198
287	13506
288	13600
289	13634
290	13882
291	13912
292	13985
293	14096
294	14352
295	14535
296	14665
297	14797
298	15035
299	15107
300	15203
301	15310
302	15356
303	15393
304	15438
305	15518
306	15550
307	15662
308	15880
309	15933
310	15980
311	16109
312	16150
313	16185
314	16254
315	16406
316	16446
317	16525
318	16573
319	16686
320	16764
321	16908
322	16987
323	17135
324	17217
325	17259
326	17428
327	17467
328	17520
329	17562
330	17601
331	17714
332	17805
333	17919
334	17965
335	18071
336	18219
337	18303
338	18382
339	18514
340	18590
341	18633
342	18720
343	18864
344	18922
345	19081
346	19254
347	19386
348	19455
349	19621
350	19732
351	19809
352	19885
353	19960
354	20068
355	20149
356	20189
357	20268
358	20316
359	20396
360	20434
361	20543
362	20619
363	20666
364	20766
365	20999
366	21121
367	21317
368	21475
369	21719
370	21819
371	21913
372	21962
373	22073
374	22200
375	22257
376	22374
377	22604
378	22689
379	22832
380	22946
381	23089
382	23173
383	23429
384	23569
385	23654
386	23805
387	23890
388	24002
389	24089
390	24173
391	24349
392	24465
393	24549
394	24696
395	24746
396	24890
397	24965
398	25071
399	25237
400	25357
401	25444
402	25493
403	25542
404	25626
405	25711
406	25828
407	25919
408	26079
409	26142
410	26280
411	26345
412	26462
413	26556
414	26640
415	26759
416	26812
417	26902
418	27012
419	27119
420	27202
421	27251
422	27386
423	27469
424	27583
425	27634
426	27770
427	27910
428	27997
429	28251
430	28590
431	28760
432	28978
433	29169
434	29287
435	29404
436	29454
437	29633
438	29687
439	29769
440	29919
441	30010
442	30065
443	30182
444	30274
445	30362
446	30457
447	30632
448	30757
449	30873
450	30965
451	31090
452	31211
453	31265
454	31320
455	31476
456	31637
457	31775
458	31953
459	32104
460	32209
461	32310
462	32441
463	32540
464	32600
465	32744
466	32973
467	33140
468	33295
469	33421
470	33549
471	33647
472	33778
473	33876
474	34302
475	34576
476	34841
477	34990
478	35052
479	35154
480	35287
481	35473
482	35566
483	35721
484	35869
485	36093
486	36371
487	36651
488	36746
489	36907
490	37025
491	37125
492	37249
493	37353
494	37482
495	37617
496	37747
497	37900
498	38057
499	38119
500	38271
501	38330
502	38461
503	38560
504	38623
505	38722
506	38816
507	38977
508	39125
509	39259
510	39389
511	39451
512	39580
513	39744
514	39904
515	39965
516	40127
517	40227
518	40394
519	40585
520	40647
521	40847
522	40979
523	41442
524	41779
525	41941
526	42168
527	42296
528	42415
529	42579
530	42704
531	42758
532	42808
533	42969
534	43111
535	43167
536	43299
537	43402
538	43584
539	43682
540	43778
541	43948
542	44040
543	44132
544	44277
545	44428
546	44609
547	44757
548	44902
549	45085
550	45239
551	45425
552	45565
553	45619
554	45800
555	45936
556	46077
557	46299
558	46375
559	46510
560	46664
561	46842
562	46946
563	47169
564	47263
565	47369
566	47510
567	47657
568	47776
569	47875
570	47972
571	48176
572	48276
573	48467
574	48575
575	48778
576	48980
577	49035
578	49203
579	49261
580	49320
581	49382
582	49641
583	49872
584	50038
585	50128
586	50289
587	50543
588	50680
589	50855
590	51024
591	51198
592	51493
593	51731
594	51932
595	52094
596	52305
597	52647
598	52831
599	52950
600	53069
601	53140
602	53294
603	53655
604	53913
605	54032
606	54169
607	54333
608	54466
609	54646
610	54827
611	54941
612	55063
613	55197
614	55355
615	55447
616	55616
617	55741
618	55920
619	56099
620	56313
621	56536
622	56657
623	56787
624	57090
625	57300
626	57460
627	57608
628	57730
629	57814
630	57993
631	58174
632	58317
633	58525
634	58603
635	58804
636	58978
637	59187
638	59302
639	59556
640	59993
641	60170
642	60321
643	60726
644	61057
645	61304
646	61560
647	61833
648	62128
649	62329
650	62770
651	63020
652	63383
653	63622
654	64018
655	64234
656	64391
657	64755
658	64990
659	65315
660	65587
661	66019
662	66330
663	66525
664	66688
665	66811
666	66930
667	67151
668	67306
669	67509
670	67968
671	68458
672	68681
673	68890
674	69045
675	69231
676	69596
677	69750
678	69878
679	69969
680	70099
681	70290
682	70452
683	70647
684	70734
685	71034
686	71200
687	71565
688	71782
689	72371
690	72535
691	72850
692	72971
693	73240
694	73429
695	73611
696	73762
697	73913
698	74120
699	74367
700	74555
701	74740
702	75041
703	75339
704	75462
705	75626
706	75881
707	75974
708	76138
709	76357
710	76548
711	76708
712	76960
713	77144
714	77303
715	77530
716	77694
717	77887
718	78114
719	78273
720	78461
721	78658
722	78740
723	78867
724	79058
725	79233
726	79456
727	79617
728	79751
729	79886
730	80017
731	80183
732	80278
733	80418
734	80582
735	80789
736	80978
737	81217
738	81306
739	81521
740	81719
741	81976
742	82183
743	82318
744	82451
745	82672
746	82835
747	83001
748	83133
749	83413
750	83641
751	83772
752	83960
753	84169
754	84350
755	84525
756	84774
757	84908
758	85073
759	85339
760	85685
761	86055
762	86190
763	86410
764	86646
765	86821
766	87029
767	87230
768	87404
769	87576
770	87752
771	87960
772	88093
773	88293
774	88499
775	88665
776	88801
777	88990
778	89149
779	89371
780	89561
781	89754
782	89919
783	90122
784	90344
785	90514
786	90749
787	90980
788	91239
789	91402
790	91604
791	91742
792	92104
793	92349
794	92551
795	92759
796	92987
797	93193
798	93432
799	93729
800	93964
801	94203
802	94310
803	94582
804	94793
805	95002
806	95247
807	95426
808	95755
809	95995
810	96194
811	96363
812	96524
813	96696
814	96829
815	97090
816	97292
817	97500
818	97710
819	97862
820	98003
821	98151
822	98528
823	98839
824	99094
825	99404
826	99622
827	99890
828	100030
829	100230
830	100374
831	100664
832	100895
833	101188
834	101393
835	101535
836	101819
837	101996
838	102219
839	102438
840	102683
841	102899
842	103145
843	103416
844	103608
845	104019
846	104168
847	104395
848	104604
849	104933
850	105161
851	105305
852	105488
853	105664
854	105920
855	106185
856	106365
857	106601
858	106841
859	107020
860	107230
861	107551
862	107734
863	107956
864	108208
865	108396
866	108650
867	108925
868	109116
869	109313
870	109538
871	109741
872	109861
873	110022
874	110276
875	110478
876	110762
877	111071
878	111390
879	111558
880	111978
881	112199
882	112420
883	112668
884	112861
885	113145
886	113421
887	113648
888	113905
889	114100
890	114403
891	114556
892	114797
893	115021
894	115237
895	115486
896	115708
897	116041
898	116225
899	116471
900	116638
901	116858
902	117138
903	117513
904	117727
905	117920
906	118148
907	118398
908	118720
909	119002
910	119200
911	119360
912	119742
913	119961
914	120158
915	120430
916	120647
917	120855
918	121124
919	121402
920	121659
921	121995
922	122280
923	122616
924	122774
925	123025
926	123362
927	123488
928	123753
929	123973
930	124225
931	124562
932	124764
933	125045
934	125303
935	125572
936	125736
937	125901
938	126091
939	126345
940	126709
941	126978
942	127283
943	127540
944	127810
945	128065
946	128259
947	128457
948	128821
949	128957
950	129176
951	129373
952	129707
953	129872
954	130101
955	130378
956	130512
957	130883
958	131058
959	131342
960	131535
961	131709
962	131990
963	132225
964	132518
965	132906
966	133161
967	133427
968	133591
969	133765
970	133910
971	134113
972	134305
973	134495
974	134867
975	135046
976	135313
977	135550
978	135752
979	135965
980	136187
981	136401
982	136694
983	136957
984	137164
985	137364
986	137625
987	137851
988	138101
989	138303
990	138611
991	138891
992	139120
993	139380
994	139622
995	139828
996	140123
997	140322
998	140581
999	140872
1000	141139


==> old/submission/plots/runtime/1000/timings_ta.dat <==
n	millisec
1	33
2	66
3	99
4	132
5	166
6	199
7	233
8	266
9	298
10	331
11	365
12	399
13	432
14	465
15	501
16	535
17	570
18	603
19	639
20	678
21	716
22	753
23	789
24	825
25	860
26	896
27	932
28	971
29	1010
30	1048
31	1086
32	1124
33	1162
34	1200
35	1243
36	1284
37	1324
38	1366
39	1494
40	1534
41	1574
42	1616
43	1657
44	1698
45	1741
46	1785
47	1830
48	1873
49	1914
50	2052
51	2098
52	2141
53	2183
54	2318
55	2362
56	2409
57	2453
58	2496
59	2540
60	2588
61	2630
62	2673
63	2721
64	2763
65	2899
66	2949
67	3103
68	3333
69	3493
70	3545
71	3759
72	3829
73	3895
74	4083
75	4280
76	4344
77	4397
78	4466
79	4642
80	4843
81	4896
82	5042
83	5089
84	5138
85	5202
86	5281
87	5364
88	5448
89	5535
90	5614
91	5791
92	5845
93	5998
94	6052
95	6100
96	6297
97	6461
98	6515
99	6585
100	6655
101	6860
102	6921
103	7129
104	7198
105	7391
106	7444
107	7512
108	7579
109	7645
110	7710
111	7767
112	7834
113	7902
114	7958
115	8005
116	8162
117	8214
118	8265
119	8317
120	8470
121	8615
122	8667
123	8821
124	9058
125	9134
126	9218
127	9305
128	9385
129	9454
130	9512
131	9737
132	9947
133	10106
134	10163
135	10223
136	10279
137	10423
138	10577
139	10637
140	10790
141	10846
142	10992
143	11046
144	11105
145	11164
146	11223
147	11373
148	11431
149	11487
150	11541
151	11597
152	11660
153	11864
154	11944
155	12010
156	12085
157	12297
158	12513
159	12588
160	12659
161	12821
162	12884
163	12950
164	13015
165	13208
166	13460
167	13647
168	13872
169	14100
170	14181
171	14259
172	14337
173	14410
174	14484
175	14681
176	14844
177	15008
178	15168
179	15234
180	15393
181	15451
182	15602
183	15668
184	15731
185	15800
186	15960
187	16117
188	16278
189	16441
190	16607
191	16768
192	16835
193	16989
194	17143
195	17301
196	17468
197	17538
198	17625
199	17853
200	17927
201	17999
202	18192
203	18372
204	18438
205	18615
206	18692
207	18876
208	18945
209	19099
210	19168
211	19345
212	19503
213	19665
214	19732
215	19901
216	19964
217	20119
218	20184
219	20352
220	20524
221	20801
222	20973
223	21148
224	21391
225	21492
226	21743
227	22007
228	22218
229	22384
230	22549
231	22613
232	22683
233	22749
234	22925
235	23087
236	23172
237	23404
238	23627
239	23728
240	23964
241	24068
242	24186
243	24270
244	24615
245	24845
246	24928
247	24997
248	25070
249	25143
250	25316
251	25379
252	25455
253	25527
254	25712
255	25781
256	25948
257	26114
258	26288
259	26464
260	26638
261	26814
262	26984
263	27148
264	27320
265	27508
266	27677
267	27860
268	28027
269	28197
270	28266
271	28436
272	28599
273	28765
274	28938
275	29106
276	29292
277	29468
278	29639
279	29808
280	30018
281	30313
282	30402
283	30640
284	30823
285	31009
286	31184
287	31336
288	31497
289	31562
290	31720
291	31785
292	31948
293	32107
294	32277
295	32460
296	32618
297	32780
298	32967
299	33046
300	33249
301	33425
302	33506
303	33600
304	33687
305	33925
306	34016
307	34183
308	34342
309	34418
310	34488
311	34646
312	34720
313	34792
314	34953
315	35120
316	35193
317	35357
318	35435
319	35598
320	35806
321	36023
322	36204
323	36372
324	36539
325	36610
326	36768
327	36836
328	36908
329	36983
330	37052
331	37217
332	37387
333	37554
334	37630
335	37794
336	37965
337	38133
338	38302
339	38470
340	38630
341	38701
342	38864
343	39028
344	39099
345	39260
346	39428
347	39600
348	39675
349	39844
350	40011
351	40180
352	40352
353	40519
354	40686
355	40855
356	40931
357	41098
358	41169
359	41333
360	41397
361	41558
362	41714
363	41788
364	41948
365	42108
366	42275
367	42437
368	42601
369	42764
370	42932
371	43099
372	43170
373	43338
374	43515
375	43592
376	43768
377	43947
378	44121
379	44292
380	44460
381	44625
382	44793
383	44952
384	45115
385	45281
386	45452
387	45618
388	45782
389	45945
390	46112
391	46278
392	46443
393	46607
394	46774
395	46849
396	47014
397	47088
398	47253
399	47423
400	47588
401	47755
402	47831
403	47905
404	48074
405	48239
406	48401
407	48575
408	48743
409	48813
410	48978
411	49055
412	49217
413	49383
414	49547
415	49713
416	49791
417	49962
418	50127
419	50292
420	50458
421	50532
422	50692
423	50864
424	51030
425	51102
426	51269
427	51437
428	51605
429	51768
430	51927
431	52094
432	52255
433	52419
434	52579
435	52735
436	52810
437	52980
438	53060
439	53238
440	53411
441	53589
442	53669
443	53841
444	54010
445	54176
446	54342
447	54508
448	54680
449	54844
450	55021
451	55194
452	55365
453	55441
454	55519
455	55688
456	55855
457	56030
458	56193
459	56355
460	56530
461	56704
462	56873
463	57040
464	57119
465	57291
466	57463
467	57630
468	57798
469	57967
470	58138
471	58312
472	58483
473	58651
474	58821
475	58989
476	59162
477	59337
478	59418
479	59599
480	59776
481	59953
482	60126
483	60305
484	60469
485	60643
486	60814
487	60979
488	61052
489	61234
490	61394
491	61563
492	61715
493	61883
494	62045
495	62208
496	62371
497	62533
498	62694
499	62769
500	62925
501	63004
502	63190
503	63364
504	63439
505	63614
506	63789
507	63958
508	64138
509	64322
510	64597
511	64680
512	64848
513	65023
514	65192
515	65270
516	65438
517	65608
518	65781
519	65946
520	66024
521	66197
522	66363
523	66535
524	66704
525	66868
526	67040
527	67206
528	67390
529	67554
530	67723
531	67804
532	67881
533	68053
534	68230
535	68314
536	68485
537	68663
538	68836
539	69019
540	69197
541	69370
542	69546
543	69747
544	69958
545	70136
546	70308
547	70491
548	70676
549	70848
550	71025
551	71202
552	71378
553	71463
554	71644
555	71841
556	72021
557	72201
558	72288
559	72473
560	72637
561	72813
562	72895
563	73075
564	73258
565	73429
566	73610
567	73792
568	73961
569	74132
570	74330
571	74531
572	74730
573	74922
574	75106
575	75281
576	75450
577	75523
578	75701
579	75789
580	75866
581	75951
582	76139
583	76328
584	76514
585	76597
586	76775
587	76945
588	77110
589	77274
590	77455
591	77625
592	77794
593	77958
594	78137
595	78337
596	78507
597	78677
598	78870
599	79064
600	79265
601	79348
602	79548
603	79758
604	79954
605	80151
606	80345
607	80544
608	80719
609	80893
610	81075
611	81248
612	81431
613	81626
614	81797
615	81878
616	82063
617	82240
618	82424
619	82613
620	82785
621	82950
622	83124
623	83293
624	83464
625	83645
626	83822
627	84010
628	84188
629	84268
630	84443
631	84629
632	84804
633	84966
634	85051
635	85213
636	85390
637	85558
638	85737
639	85910
640	86093
641	86265
642	86442
643	86618
644	86796
645	86969
646	87139
647	87302
648	87473
649	87648
650	87830
651	88012
652	88187
653	88364
654	88542
655	88713
656	88895
657	89069
658	89239
659	89406
660	89583
661	89752
662	89922
663	90099
664	90273
665	90448
666	90621
667	90799
668	90971
669	91147
670	91326
671	91504
672	91678
673	91856
674	92035
675	92209
676	92372
677	92546
678	92713
679	92796
680	92968
681	93143
682	93313
683	93500
684	93598
685	93770
686	93933
687	94127
688	94202
689	94365
690	94527
691	94706
692	94881
693	95056
694	95233
695	95401
696	95574
697	95741
698	95907
699	96088
700	96252
701	96427
702	96593
703	96767
704	96937
705	97105
706	97278
707	97362
708	97539
709	97717
710	97887
711	98060
712	98236
713	98400
714	98570
715	98757
716	98936
717	99107
718	99277
719	99449
720	99617
721	99786
722	99862
723	100032
724	100212
725	100389
726	100561
727	100741
728	100926
729	101108
730	101281
731	101454
732	101544
733	101727
734	101906
735	102077
736	102261
737	102429
738	102508
739	102684
740	102871
741	103041
742	103223
743	103405
744	103604
745	103793
746	103973
747	104148
748	104319
749	104486
750	104673
751	104865
752	105044
753	105244
754	105440
755	105633
756	105825
757	106007
758	106189
759	106368
760	106536
761	106704
762	106885
763	107050
764	107217
765	107400
766	107579
767	107756
768	107934
769	108120
770	108300
771	108483
772	108651
773	108851
774	109023
775	109207
776	109414
777	109600
778	109774
779	109974
780	110162
781	110358
782	110576
783	110773
784	110947
785	111119
786	111303
787	111486
788	111698
789	111898
790	112089
791	112280
792	112448
793	112635
794	112809
795	113036
796	113239
797	113420
798	113603
799	113776
800	113948
801	114117
802	114202
803	114375
804	114560
805	114734
806	114910
807	115086
808	115257
809	115438
810	115635
811	115818
812	115997
813	116186
814	116373
815	116571
816	116760
817	116960
818	117143
819	117318
820	117494
821	117679
822	117850
823	118016
824	118184
825	118350
826	118540
827	118723
828	118893
829	119062
830	119233
831	119403
832	119577
833	119749
834	119920
835	120091
836	120269
837	120439
838	120608
839	120794
840	120973
841	121158
842	121341
843	121529
844	121712
845	121888
846	122081
847	122253
848	122437
849	122606
850	122774
851	122951
852	123160
853	123331
854	123507
855	123681
856	123849
857	124014
858	124190
859	124360
860	124522
861	124682
862	124856
863	125022
864	125204
865	125375
866	125553
867	125723
868	125909
869	126071
870	126245
871	126324
872	126404
873	126584
874	126765
875	126935
876	127114
877	127281
878	127454
879	127630
880	127799
881	127974
882	128156
883	128326
884	128503
885	128682
886	128854
887	129033
888	129198
889	129374
890	129552
891	129726
892	129893
893	130069
894	130240
895	130413
896	130581
897	130753
898	130919
899	131098
900	131275
901	131444
902	131624
903	131797
904	131966
905	132144
906	132315
907	132488
908	132671
909	132851
910	133031
911	133226
912	133415
913	133606
914	133789
915	133959
916	134121
917	134289
918	134457
919	134627
920	134816
921	134985
922	135153
923	135340
924	135505
925	135680
926	135872
927	135949
928	136125
929	136292
930	136464
931	136629
932	136809
933	136991
934	137163
935	137342
936	137526
937	137707
938	137880
939	138055
940	138241
941	138413
942	138596
943	138775
944	138950
945	139124
946	139293
947	139546
948	139793
949	139884
950	140063
951	140246
952	140423
953	140606
954	140831
955	141009
956	141099
957	141286
958	141469
959	141654
960	141832
961	142020
962	142213
963	142384
964	142566
965	142886
966	143211
967	143612
968	143803
969	143988
970	144077
971	144247
972	144410
973	144573
974	144738
975	144914
976	145088
977	145252
978	145418
979	145601
980	145768
981	145946
982	146118
983	146285
984	146464
985	146649
986	146829
987	147009
988	147183
989	147367
990	147541
991	147713
992	147894
993	148070
994	148262
995	148450
996	148637
997	148823
998	149005
999	149189
1000	149376


==> old/submission/plots/runtime/1000/timings_ta_offline.dat <==
n	millisec
1	35
2	68
3	101
4	135
5	169
6	203
7	237
8	271
9	305
10	338
11	374
12	411
13	445
14	480
15	519
16	553
17	589
18	624
19	660
20	697
21	735
22	773
23	814
24	853
25	889
26	926
27	962
28	1000
29	1039
30	1079
31	1119
32	1157
33	1197
34	1235
35	1280
36	1330
37	1381
38	1436
39	1541
40	1586
41	1627
42	1674
43	1734
44	1784
45	1831
46	1887
47	1928
48	1974
49	2016
50	2113
51	2159
52	2228
53	2297
54	2422
55	2482
56	2538
57	2584
58	2635
59	2692
60	2735
61	2788
62	2844
63	2905
64	2974
65	3133
66	3189
67	3340
68	3500
69	3642
70	3692
71	3794
72	3848
73	3892
74	3996
75	4101
76	4150
77	4200
78	4249
79	4350
80	4466
81	4512
82	4642
83	4710
84	4785
85	4850
86	4934
87	5004
88	5080
89	5144
90	5209
91	5358
92	5430
93	5604
94	5663
95	5714
96	5822
97	5928
98	5977
99	6026
100	6077
101	6182
102	6233
103	6373
104	6435
105	6547
106	6603
107	6655
108	6717
109	6774
110	6832
111	6889
112	6962
113	7017
114	7065
115	7114
116	7226
117	7279
118	7330
119	7382
120	7491
121	7601
122	7655
123	7760
124	7876
125	7941
126	8004
127	8064
128	8117
129	8172
130	8230
131	8350
132	8476
133	8588
134	8645
135	8699
136	8755
137	8862
138	8977
139	9037
140	9149
141	9205
142	9314
143	9369
144	9426
145	9487
146	9545
147	9658
148	9717
149	9772
150	9826
151	9885
152	9945
153	10060
154	10118
155	10175
156	10237
157	10354
158	10472
159	10536
160	10597
161	10712
162	10774
163	10837
164	10898
165	11012
166	11131
167	11243
168	11358
169	11483
170	11547
171	11602
172	11662
173	11722
174	11785
175	11906
176	12027
177	12149
178	12269
179	12335
180	12454
181	12517
182	12634
183	12699
184	12760
185	12826
186	12948
187	13069
188	13189
189	13314
190	13431
191	13551
192	13616
193	13733
194	13848
195	13963
196	14075
197	14139
198	14197
199	14303
200	14370
201	14433
202	14545
203	14662
204	14727
205	14841
206	14906
207	15019
208	15086
209	15198
210	15265
211	15380
212	15498
213	15613
214	15679
215	15830
216	15894
217	16013
218	16080
219	16192
220	16312
221	16440
222	16560
223	16676
224	16792
225	16859
226	16980
227	17097
228	17215
229	17341
230	17473
231	17537
232	17602
233	17666
234	17791
235	17917
236	17994
237	18131
238	18254
239	18328
240	18490
241	18565
242	18630
243	18694
244	18809
245	18931
246	18999
247	19065
248	19134
249	19198
250	19320
251	19382
252	19447
253	19518
254	19643
255	19709
256	19834
257	19958
258	20080
259	20197
260	20324
261	20452
262	20578
263	20698
264	20818
265	20946
266	21075
267	21199
268	21324
269	21459
270	21525
271	21658
272	21783
273	21905
274	22035
275	22158
276	22287
277	22417
278	22551
279	22667
280	22780
281	22898
282	22962
283	23077
284	23191
285	23311
286	23436
287	23553
288	23665
289	23727
290	23843
291	23903
292	24016
293	24137
294	24256
295	24378
296	24497
297	24614
298	24732
299	24801
300	24919
301	25038
302	25109
303	25175
304	25243
305	25361
306	25422
307	25544
308	25662
309	25735
310	25809
311	25924
312	25992
313	26056
314	26172
315	26293
316	26358
317	26479
318	26552
319	26673
320	26794
321	26920
322	27042
323	27165
324	27288
325	27359
326	27479
327	27549
328	27618
329	27688
330	27759
331	27884
332	28022
333	28155
334	28231
335	28362
336	28503
337	28631
338	28762
339	28930
340	29055
341	29126
342	29254
343	29382
344	29452
345	29578
346	29708
347	29834
348	29910
349	30039
350	30166
351	30292
352	30425
353	30548
354	30677
355	30806
356	30878
357	31007
358	31076
359	31199
360	31265
361	31383
362	31497
363	31571
364	31686
365	31806
366	31926
367	32046
368	32167
369	32287
370	32409
371	32527
372	32598
373	32719
374	32843
375	32914
376	33036
377	33155
378	33273
379	33395
380	33519
381	33644
382	33767
383	33886
384	34006
385	34130
386	34255
387	34381
388	34502
389	34627
390	34749
391	34871
392	34994
393	35117
394	35242
395	35314
396	35439
397	35512
398	35637
399	35765
400	35889
401	36012
402	36086
403	36162
404	36291
405	36418
406	36541
407	36667
408	36795
409	36863
410	36990
411	37063
412	37184
413	37310
414	37434
415	37563
416	37640
417	37764
418	37893
419	38034
420	38167
421	38241
422	38370
423	38505
424	38637
425	38709
426	38838
427	38966
428	39091
429	39215
430	39337
431	39467
432	39589
433	39716
434	39839
435	39957
436	40030
437	40159
438	40235
439	40356
440	40483
441	40613
442	40692
443	40821
444	40948
445	41072
446	41196
447	41322
448	41448
449	41572
450	41700
451	41828
452	41953
453	42025
454	42100
455	42223
456	42345
457	42476
458	42606
459	42725
460	42856
461	42984
462	43111
463	43238
464	43314
465	43447
466	43575
467	43704
468	43832
469	43958
470	44088
471	44213
472	44345
473	44469
474	44601
475	44731
476	44863
477	44997
478	45076
479	45212
480	45345
481	45479
482	45611
483	45746
484	45872
485	46000
486	46131
487	46261
488	46337
489	46477
490	46594
491	46721
492	46835
493	46961
494	47081
495	47207
496	47331
497	47452
498	47577
499	47652
500	47771
501	47844
502	47977
503	48111
504	48192
505	48322
506	48454
507	48578
508	48711
509	48838
510	48958
511	49033
512	49156
513	49286
514	49413
515	49490
516	49618
517	49746
518	49876
519	50005
520	50081
521	50213
522	50335
523	50471
524	50596
525	50723
526	50854
527	50978
528	51107
529	51231
530	51355
531	51434
532	51505
533	51636
534	51766
535	51845
536	51977
537	52111
538	52237
539	52367
540	52495
541	52622
542	52755
543	52890
544	53017
545	53149
546	53276
547	53411
548	53548
549	53680
550	53810
551	53945
552	54075
553	54151
554	54279
555	54415
556	54533
557	54658
558	54734
559	54852
560	54973
561	55102
562	55178
563	55298
564	55420
565	55542
566	55665
567	55794
568	55921
569	56045
570	56167
571	56297
572	56422
573	56546
574	56676
575	56808
576	56936
577	57004
578	57130
579	57204
580	57274
581	57352
582	57481
583	57606
584	57737
585	57814
586	57945
587	58088
588	58216
589	58343
590	58484
591	58612
592	58745
593	58869
594	58997
595	59131
596	59259
597	59394
598	59525
599	59654
600	59782
601	59857
602	59995
603	60129
604	60262
605	60396
606	60527
607	60662
608	60797
609	60928
610	61067
611	61197
612	61332
613	61473
614	61598
615	61674
616	61811
617	61945
618	62077
619	62216
620	62347
621	62474
622	62597
623	62723
624	62846
625	62974
626	63103
627	63227
628	63356
629	63438
630	63567
631	63694
632	63821
633	63947
634	64029
635	64153
636	64282
637	64411
638	64542
639	64670
640	64804
641	64932
642	65062
643	65191
644	65320
645	65447
646	65574
647	65696
648	65821
649	65950
650	66084
651	66215
652	66346
653	66484
654	66614
655	66748
656	66884
657	67021
658	67152
659	67281
660	67417
661	67548
662	67681
663	67820
664	67965
665	68113
666	68247
667	68389
668	68530
669	68669
670	68804
671	68947
672	69085
673	69215
674	69349
675	69484
676	69612
677	69746
678	69867
679	69944
680	70070
681	70193
682	70314
683	70444
684	70522
685	70653
686	70781
687	70910
688	70984
689	71112
690	71234
691	71363
692	71493
693	71625
694	71762
695	71889
696	72016
697	72136
698	72264
699	72401
700	72525
701	72657
702	72785
703	72920
704	73048
705	73176
706	73313
707	73397
708	73537
709	73668
710	73798
711	73929
712	74064
713	74191
714	74320
715	74458
716	74592
717	74721
718	74853
719	74983
720	75109
721	75238
722	75312
723	75441
724	75575
725	75714
726	75849
727	75979
728	76117
729	76248
730	76380
731	76511
732	76593
733	76732
734	76863
735	76992
736	77131
737	77261
738	77340
739	77475
740	77611
741	77732
742	77861
743	77998
744	78131
745	78261
746	78391
747	78528
748	78658
749	78784
750	78912
751	79037
752	79160
753	79292
754	79425
755	79557
756	79682
757	79808
758	79938
759	80073
760	80201
761	80325
762	80456
763	80578
764	80706
765	80840
766	80976
767	81107
768	81240
769	81374
770	81509
771	81643
772	81769
773	81897
774	82028
775	82158
776	82288
777	82420
778	82552
779	82688
780	82820
781	82952
782	83085
783	83223
784	83350
785	83485
786	83628
787	83765
788	83900
789	84031
790	84163
791	84296
792	84430
793	84568
794	84701
795	84838
796	84957
797	85082
798	85208
799	85335
800	85461
801	85589
802	85671
803	85799
804	85929
805	86056
806	86188
807	86315
808	86447
809	86568
810	86700
811	86827
812	86951
813	87079
814	87202
815	87336
816	87471
817	87610
818	87746
819	87883
820	88026
821	88166
822	88303
823	88441
824	88577
825	88703
826	88840
827	88974
828	89101
829	89225
830	89358
831	89489
832	89620
833	89754
834	89885
835	90013
836	90145
837	90274
838	90404
839	90543
840	90678
841	90816
842	90953
843	91084
844	91225
845	91360
846	91500
847	91634
848	91775
849	91908
850	92038
851	92172
852	92310
853	92435
854	92558
855	92686
856	92811
857	92933
858	93062
859	93187
860	93311
861	93432
862	93561
863	93689
864	93822
865	93953
866	94088
867	94215
868	94346
869	94473
870	94605
871	94683
872	94762
873	94893
874	95025
875	95154
876	95284
877	95417
878	95552
879	95690
880	95821
881	95952
882	96090
883	96219
884	96353
885	96485
886	96615
887	96750
888	96879
889	97014
890	97149
891	97282
892	97412
893	97544
894	97676
895	97808
896	97946
897	98091
898	98224
899	98368
900	98513
901	98648
902	98785
903	98921
904	99050
905	99184
906	99320
907	99457
908	99600
909	99737
910	99872
911	99995
912	100125
913	100247
914	100377
915	100502
916	100626
917	100748
918	100875
919	101005
920	101136
921	101261
922	101386
923	101519
924	101646
925	101777
926	101908
927	101991
928	102127
929	102251
930	102383
931	102510
932	102639
933	102772
934	102901
935	103035
936	103164
937	103295
938	103425
939	103554
940	103689
941	103820
942	103960
943	104086
944	104216
945	104344
946	104471
947	104604
948	104746
949	104835
950	104969
951	105108
952	105245
953	105384
954	105528
955	105667
956	105755
957	105898
958	106073
959	106217
960	106354
961	106497
962	106642
963	106776
964	106917
965	107064
966	107199
967	107343
968	107475
969	107605
970	107694
971	107828
972	107961
973	108098
974	108226
975	108358
976	108492
977	108625
978	108752
979	108887
980	109010
981	109143
982	109266
983	109393
984	109522
985	109654
986	109789
987	109923
988	110054
989	110190
990	110323
991	110453
992	110588
993	110720
994	110859
995	110991
996	111126
997	111250
998	111378
999	111513
1000	111648


==> old/submission/plots/runtime/2000/timings_both.dat <==
n	millisec
1	4
2	8
3	12
4	17
5	21
6	29
7	34
8	42
9	47
10	52
11	59
12	64
13	69
14	77
15	83
16	91
17	96
18	102
19	111
20	118
21	127
22	133
23	142
24	149
25	156
26	164
27	171
28	182
29	189
30	198
31	208
32	216
33	226
34	234
35	245
36	253
37	264
38	274
39	354
40	362
41	371
42	384
43	396
44	405
45	413
46	427
47	436
48	445
49	458
50	541
51	552
52	564
53	574
54	654
55	664
56	678
57	691
58	703
59	714
60	729
61	740
62	751
63	765
64	776
65	858
66	870
67	957
68	1043
69	1129
70	1141
71	1227
72	1240
73	1250
74	1339
75	1426
76	1437
77	1449
78	1464
79	1551
80	1638
81	1649
82	1737
83	1749
84	1764
85	1782
86	1794
87	1810
88	1823
89	1836
90	1854
91	1937
92	1951
93	2039
94	2052
95	2070
96	2160
97	2244
98	2256
99	2270
100	2289
101	2379
102	2392
103	2483
104	2498
105	2590
106	2604
107	2624
108	2637
109	2656
110	2676
111	2691
112	2712
113	2729
114	2744
115	2760
116	2853
117	2867
118	2886
119	2904
120	2991
121	3082
122	3097
123	3188
124	3279
125	3295
126	3316
127	3336
128	3353
129	3373
130	3393
131	3483
132	3573
133	3666
134	3682
135	3704
136	3721
137	3811
138	3907
139	3928
140	4019
141	4036
142	4131
143	4148
144	4172
145	4193
146	4214
147	4304
148	4322
149	4345
150	4363
151	4385
152	4404
153	4497
154	4514
155	4535
156	4559
157	4658
158	4751
159	4772
160	4797
161	4891
162	4913
163	4936
164	4960
165	5058
166	5153
167	5250
168	5345
169	5445
170	5465
171	5489
172	5512
173	5532
174	5553
175	5652
176	5751
177	5850
178	5947
179	5968
180	6064
181	6084
182	6180
183	6201
184	6227
185	6252
186	6349
187	6444
188	6544
189	6643
190	6739
191	6835
192	6859
193	6950
194	7048
195	7150
196	7248
197	7268
198	7294
199	7388
200	7414
201	7440
202	7532
203	7633
204	7654
205	7752
206	7777
207	7879
208	7901
209	8000
210	8027
211	8129
212	8231
213	8333
214	8359
215	8459
216	8480
217	8577
218	8602
219	8703
220	8802
221	8904
222	9002
223	9103
224	9202
225	9227
226	9322
227	9423
228	9523
229	9627
230	9728
231	9748
232	9779
233	9803
234	9907
235	10005
236	10033
237	10132
238	10229
239	10254
240	10357
241	10389
242	10414
243	10441
244	10535
245	10640
246	10671
247	10697
248	10728
249	10755
250	10855
251	10878
252	10906
253	10937
254	11035
255	11063
256	11169
257	11273
258	11375
259	11476
260	11582
261	11687
262	11794
263	11897
264	11991
265	12090
266	12195
267	12297
268	12400
269	12502
270	12525
271	12628
272	12730
273	12833
274	12939
275	13040
276	13140
277	13242
278	13347
279	13449
280	13548
281	13655
282	13688
283	13786
284	13886
285	13989
286	14089
287	14187
288	14285
289	14309
290	14403
291	14430
292	14526
293	14625
294	14724
295	14822
296	14922
297	15022
298	15118
299	15146
300	15248
301	15345
302	15375
303	15405
304	15436
305	15535
306	15558
307	15657
308	15752
309	15789
310	15818
311	15915
312	15944
313	15974
314	16072
315	16174
316	16199
317	16297
318	16329
319	16429
320	16533
321	16633
322	16736
323	16838
324	16942
325	16968
326	17069
327	17099
328	17129
329	17160
330	17191
331	17287
332	17391
333	17491
334	17520
335	17620
336	17724
337	17826
338	17933
339	18037
340	18136
341	18167
342	18266
343	18367
344	18397
345	18499
346	18599
347	18707
348	18739
349	18845
350	18949
351	19054
352	19162
353	19266
354	19367
355	19469
356	19501
357	19603
358	19635
359	19741
360	19766
361	19871
362	19975
363	20008
364	20115
365	20218
366	20328
367	20432
368	20538
369	20643
370	20750
371	20854
372	20887
373	20991
374	21099
375	21130
376	21233
377	21334
378	21436
379	21539
380	21642
381	21750
382	21858
383	21960
384	22063
385	22173
386	22278
387	22381
388	22482
389	22587
390	22691
391	22796
392	22900
393	23002
394	23107
395	23137
396	23239
397	23269
398	23375
399	23483
400	23588
401	23694
402	23727
403	23764
404	23868
405	23973
406	24076
407	24186
408	24289
409	24315
410	24423
411	24457
412	24565
413	24669
414	24775
415	24879
416	24915
417	25025
418	25126
419	25232
420	25335
421	25372
422	25471
423	25580
424	25687
425	25723
426	25824
427	25929
428	26037
429	26146
430	26251
431	26361
432	26470
433	26582
434	26680
435	26778
436	26808
437	26912
438	26947
439	27054
440	27159
441	27265
442	27301
443	27409
444	27516
445	27622
446	27723
447	27825
448	27928
449	28032
450	28142
451	28249
452	28354
453	28390
454	28424
455	28523
456	28626
457	28737
458	28838
459	28938
460	29043
461	29154
462	29260
463	29363
464	29400
465	29507
466	29614
467	29721
468	29825
469	29929
470	30036
471	30144
472	30253
473	30357
474	30460
475	30563
476	30670
477	30780
478	30817
479	30929
480	31035
481	31143
482	31253
483	31365
484	31466
485	31575
486	31680
487	31786
488	31825
489	31933
490	32042
491	32155
492	32253
493	32362
494	32462
495	32569
496	32674
497	32780
498	32882
499	32917
500	33017
501	33053
502	33160
503	33269
504	33307
505	33409
506	33517
507	33624
508	33739
509	33845
510	33954
511	33993
512	34098
513	34211
514	34320
515	34361
516	34464
517	34576
518	34686
519	34792
520	34828
521	34939
522	35042
523	35149
524	35258
525	35360
526	35470
527	35575
528	35686
529	35791
530	35894
531	35930
532	35963
533	36069
534	36179
535	36220
536	36327
537	36438
538	36537
539	36649
540	36758
541	36862
542	36972
543	37082
544	37187
545	37294
546	37397
547	37508
548	37622
549	37730
550	37833
551	37940
552	38049
553	38086
554	38188
555	38302
556	38411
557	38518
558	38558
559	38663
560	38769
561	38882
562	38922
563	39022
564	39130
565	39242
566	39355
567	39467
568	39576
569	39681
570	39789
571	39894
572	40001
573	40107
574	40221
575	40324
576	40428
577	40459
578	40563
579	40599
580	40630
581	40668
582	40771
583	40878
584	40984
585	41023
586	41126
587	41235
588	41338
589	41444
590	41550
591	41657
592	41762
593	41863
594	41973
595	42088
596	42189
597	42295
598	42403
599	42510
600	42617
601	42655
602	42761
603	42867
604	42975
605	43087
606	43195
607	43309
608	43417
609	43522
610	43630
611	43737
612	43851
613	43967
614	44073
615	44106
616	44220
617	44329
618	44438
619	44553
620	44660
621	44767
622	44874
623	44979
624	45084
625	45198
626	45311
627	45419
628	45535
629	45578
630	45688
631	45800
632	45913
633	46018
634	46063
635	46162
636	46273
637	46379
638	46495
639	46599
640	46711
641	46817
642	46924
643	47036
644	47140
645	47252
646	47359
647	47461
648	47566
649	47676
650	47785
651	47904
652	48016
653	48129
654	48235
655	48342
656	48455
657	48565
658	48675
659	48785
660	48896
661	49000
662	49107
663	49221
664	49329
665	49438
666	49548
667	49659
668	49769
669	49881
670	49988
671	50100
672	50210
673	50319
674	50429
675	50535
676	50638
677	50745
678	50857
679	50898
680	51014
681	51120
682	51227
683	51339
684	51376
685	51489
686	51600
687	51715
688	51754
689	51858
690	51962
691	52072
692	52185
693	52294
694	52405
695	52508
696	52616
697	52716
698	52820
699	52931
700	53032
701	53142
702	53245
703	53351
704	53460
705	53566
706	53673
707	53714
708	53822
709	53931
710	54038
711	54144
712	54253
713	54358
714	54466
715	54578
716	54690
717	54797
718	54901
719	55008
720	55112
721	55219
722	55251
723	55355
724	55467
725	55575
726	55682
727	55791
728	55907
729	56023
730	56131
731	56239
732	56279
733	56396
734	56510
735	56615
736	56732
737	56836
738	56871
739	56977
740	57088
741	57193
742	57303
743	57419
744	57534
745	57645
746	57753
747	57866
748	57979
749	58084
750	58195
751	58307
752	58411
753	58526
754	58640
755	58749
756	58852
757	58957
758	59069
759	59185
760	59287
761	59391
762	59507
763	59615
764	59720
765	59838
766	59952
767	60065
768	60182
769	60298
770	60414
771	60530
772	60635
773	60746
774	60852
775	60963
776	61075
777	61185
778	61287
779	61400
780	61508
781	61617
782	61729
783	61847
784	61953
785	62063
786	62178
787	62292
788	62407
789	62515
790	62622
791	62727
792	62833
793	62946
794	63052
795	63161
796	63267
797	63380
798	63493
799	63603
800	63714
801	63824
802	63867
803	63974
804	64085
805	64196
806	64310
807	64425
808	64534
809	64640
810	64759
811	64868
812	64978
813	65086
814	65192
815	65303
816	65408
817	65522
818	65630
819	65738
820	65849
821	65962
822	66067
823	66169
824	66273
825	66374
826	66484
827	66596
828	66701
829	66807
830	66914
831	67015
832	67124
833	67231
834	67339
835	67447
836	67555
837	67662
838	67770
839	67884
840	67990
841	68099
842	68209
843	68316
844	68428
845	68534
846	68647
847	68753
848	68868
849	68971
850	69073
851	69181
852	69296
853	69403
854	69513
855	69626
856	69737
857	69846
858	69962
859	70075
860	70181
861	70284
862	70392
863	70499
864	70617
865	70724
866	70837
867	70948
868	71058
869	71165
870	71278
871	71318
872	71357
873	71469
874	71579
875	71688
876	71798
877	71905
878	72014
879	72127
880	72234
881	72343
882	72456
883	72564
884	72678
885	72786
886	72896
887	73013
888	73117
889	73223
890	73337
891	73446
892	73552
893	73663
894	73772
895	73880
896	73983
897	74085
898	74189
899	74304
900	74419
901	74528
902	74642
903	74750
904	74857
905	74969
906	75076
907	75184
908	75297
909	75406
910	75519
911	75633
912	75744
913	75851
914	75967
915	76080
916	76190
917	76300
918	76405
919	76518
920	76633
921	76739
922	76849
923	76959
924	77070
925	77183
926	77296
927	77338
928	77449
929	77563
930	77674
931	77782
932	77892
933	78005
934	78115
935	78228
936	78338
937	78451
938	78558
939	78665
940	78774
941	78877
942	78988
943	79096
944	79203
945	79309
946	79415
947	79524
948	79632
949	79675
950	79786
951	79900
952	80009
953	80124
954	80233
955	80335
956	80375
957	80485
958	80595
959	80704
960	80814
961	80931
962	81047
963	81150
964	81260
965	81368
966	81475
967	81590
968	81702
969	81820
970	81867
971	81974
972	82079
973	82186
974	82292
975	82409
976	82522
977	82627
978	82734
979	82852
980	82958
981	83066
982	83173
983	83278
984	83391
985	83505
986	83616
987	83728
988	83841
989	83960
990	84070
991	84178
992	84290
993	84399
994	84513
995	84629
996	84741
997	84851
998	84960
999	85071
1000	85186
1001	85222
1002	85328
1003	85443
1004	85551
1005	85665
1006	85776
1007	85882
1008	85991
1009	86101
1010	86215
1011	86318
1012	86428
1013	86539
1014	86647
1015	86760
1016	86873
1017	86986
1018	87098
1019	87209
1020	87318
1021	87433
1022	87539
1023	87648
1024	87753
1025	87864
1026	87976
1027	88086
1028	88200
1029	88314
1030	88423
1031	88536
1032	88649
1033	88762
1034	88870
1035	88981
1036	89098
1037	89209
1038	89318
1039	89428
1040	89542
1041	89652
1042	89757
1043	89867
1044	89988
1045	90102
1046	90215
1047	90318
1048	90443
1049	90487
1050	90588
1051	90689
1052	90802
1053	90912
1054	91021
1055	91128
1056	91230
1057	91346
1058	91451
1059	91560
1060	91673
1061	91777
1062	91890
1063	91997
1064	92103
1065	92215
1066	92319
1067	92431
1068	92537
1069	92647
1070	92757
1071	92866
1072	92972
1073	93080
1074	93185
1075	93292
1076	93399
1077	93513
1078	93624
1079	93735
1080	93849
1081	93962
1082	94065
1083	94179
1084	94286
1085	94391
1086	94502
1087	94614
1088	94728
1089	94835
1090	94944
1091	95049
1092	95151
1093	95264
1094	95377
1095	95489
1096	95596
1097	95701
1098	95806
1099	95924
1100	96035
1101	96150
1102	96259
1103	96366
1104	96474
1105	96585
1106	96692
1107	96801
1108	96908
1109	97025
1110	97134
1111	97174
1112	97280
1113	97384
1114	97500
1115	97608
1116	97722
1117	97845
1118	97967
1119	98079
1120	98195
1121	98306
1122	98419
1123	98524
1124	98635
1125	98747
1126	98857
1127	98975
1128	99095
1129	99212
1130	99326
1131	99435
1132	99547
1133	99661
1134	99780
1135	99885
1136	100000
1137	100111
1138	100228
1139	100346
1140	100457
1141	100569
1142	100684
1143	100793
1144	100912
1145	101026
1146	101140
1147	101249
1148	101354
1149	101473
1150	101583
1151	101690
1152	101814
1153	101921
1154	102031
1155	102144
1156	102259
1157	102366
1158	102481
1159	102591
1160	102705
1161	102821
1162	102933
1163	103052
1164	103171
1165	103280
1166	103396
1167	103514
1168	103619
1169	103723
1170	103830
1171	103933
1172	104040
1173	104153
1174	104260
1175	104367
1176	104474
1177	104586
1178	104696
1179	104801
1180	104909
1181	105017
1182	105137
1183	105249
1184	105356
1185	105469
1186	105577
1187	105684
1188	105790
1189	105897
1190	106004
1191	106113
1192	106152
1193	106265
1194	106371
1195	106481
1196	106594
1197	106700
1198	106810
1199	106918
1200	107024
1201	107132
1202	107237
1203	107348
1204	107456
1205	107562
1206	107668
1207	107779
1208	107891
1209	107996
1210	108100
1211	108219
1212	108330
1213	108440
1214	108550
1215	108656
1216	108767
1217	108879
1218	108982
1219	109094
1220	109206
1221	109317
1222	109426
1223	109535
1224	109638
1225	109754
1226	109863
1227	109967
1228	110082
1229	110200
1230	110309
1231	110423
1232	110533
1233	110647
1234	110762
1235	110868
1236	110979
1237	111091
1238	111202
1239	111315
1240	111434
1241	111550
1242	111660
1243	111771
1244	111878
1245	111994
1246	112103
1247	112214
1248	112321
1249	112433
1250	112547
1251	112664
1252	112778
1253	112894
1254	112933
1255	113045
1256	113150
1257	113262
1258	113374
1259	113489
1260	113599
1261	113709
1262	113829
1263	113938
1264	114053
1265	114171
1266	114292
1267	114399
1268	114507
1269	114620
1270	114732
1271	114843
1272	114959
1273	115067
1274	115180
1275	115292
1276	115402
1277	115510
1278	115620
1279	115733
1280	115851
1281	115970
1282	116086
1283	116196
1284	116307
1285	116413
1286	116523
1287	116634
1288	116744
1289	116847
1290	116962
1291	117066
1292	117171
1293	117284
1294	117395
1295	117503
1296	117611
1297	117724
1298	117835
1299	117948
1300	118053
1301	118167
1302	118274
1303	118389
1304	118500
1305	118609
1306	118713
1307	118821
1308	118939
1309	119047
1310	119163
1311	119275
1312	119385
1313	119493
1314	119602
1315	119718
1316	119824
1317	119937
1318	120049
1319	120163
1320	120270
1321	120374
1322	120481
1323	120597
1324	120708
1325	120820
1326	120932
1327	121040
1328	121153
1329	121270
1330	121384
1331	121495
1332	121602
1333	121711
1334	121820
1335	121926
1336	122037
1337	122152
1338	122263
1339	122370
1340	122480
1341	122591
1342	122698
1343	122816
1344	122929
1345	123043
1346	123152
1347	123261
1348	123371
1349	123486
1350	123603
1351	123719
1352	123831
1353	123942
1354	124050
1355	124161
1356	124265
1357	124381
1358	124500
1359	124611
1360	124724
1361	124840
1362	124959
1363	125064
1364	125172
1365	125279
1366	125387
1367	125498
1368	125611
1369	125722
1370	125834
1371	125942
1372	126056
1373	126165
1374	126280
1375	126389
1376	126502
1377	126620
1378	126735
1379	126848
1380	126957
1381	127076
1382	127197
1383	127312
1384	127426
1385	127537
1386	127652
1387	127759
1388	127873
1389	127984
1390	128100
1391	128215
1392	128328
1393	128447
1394	128557
1395	128672
1396	128788
1397	128905
1398	129018
1399	129136
1400	129242
1401	129351
1402	129467
1403	129577
1404	129685
1405	129794
1406	129899
1407	130009
1408	130117
1409	130228
1410	130338
1411	130448
1412	130566
1413	130679
1414	130786
1415	130897
1416	131004
1417	131113
1418	131221
1419	131322
1420	131431
1421	131537
1422	131646
1423	131762
1424	131882
1425	131990
1426	132102
1427	132210
1428	132314
1429	132422
1430	132526
1431	132635
1432	132750
1433	132860
1434	132971
1435	133079
1436	133193
1437	133309
1438	133423
1439	133528
1440	133640
1441	133753
1442	133868
1443	133979
1444	134089
1445	134204
1446	134309
1447	134412
1448	134524
1449	134629
1450	134740
1451	134848
1452	134961
1453	135077
1454	135192
1455	135298
1456	135405
1457	135521
1458	135636
1459	135745
1460	135861
1461	135971
1462	136084
1463	136196
1464	136309
1465	136418
1466	136528
1467	136639
1468	136760
1469	136873
1470	136991
1471	137099
1472	137206
1473	137319
1474	137437
1475	137551
1476	137660
1477	137769
1478	137883
1479	137996
1480	138108
1481	138221
1482	138328
1483	138441
1484	138545
1485	138657
1486	138768
1487	138883
1488	139002
1489	139118
1490	139231
1491	139346
1492	139463
1493	139576
1494	139688
1495	139798
1496	139907
1497	140023
1498	140136
1499	140253
1500	140365
1501	140478
1502	140587
1503	140699
1504	140809
1505	140923
1506	141035
1507	141149
1508	141259
1509	141376
1510	141497
1511	141611
1512	141723
1513	141838
1514	141955
1515	142065
1516	142186
1517	142288
1518	142402
1519	142509
1520	142616
1521	142739
1522	142868
1523	142975
1524	143076
1525	143190
1526	143305
1527	143420
1528	143530
1529	143637
1530	143741
1531	143843
1532	143951
1533	144057
1534	144163
1535	144271
1536	144381
1537	144492
1538	144526
1539	144645
1540	144755
1541	144869
1542	144981
1543	145084
1544	145189
1545	145292
1546	145403
1547	145517
1548	145629
1549	145743
1550	145858
1551	145973
1552	146084
1553	146188
1554	146297
1555	146415
1556	146530
1557	146634
1558	146746
1559	146857
1560	146963
1561	147072
1562	147186
1563	147295
1564	147403
1565	147514
1566	147625
1567	147737
1568	147842
1569	147953
1570	148070
1571	148183
1572	148292
1573	148399
1574	148519
1575	148635
1576	148743
1577	148852
1578	148967
1579	149090
1580	149198
1581	149313
1582	149422
1583	149532
1584	149643
1585	149754
1586	149864
1587	149977
1588	150089
1589	150200
1590	150316
1591	150426
1592	150539
1593	150583
1594	150699
1595	150810
1596	150930
1597	151040
1598	151157
1599	151269
1600	151376
1601	151487
1602	151600
1603	151712
1604	151827
1605	151939
1606	152044
1607	152154
1608	152265
1609	152371
1610	152478
1611	152592
1612	152702
1613	152821
1614	152936
1615	153055
1616	153172
1617	153277
1618	153387
1619	153496
1620	153607
1621	153720
1622	153834
1623	153947
1624	154058
1625	154167
1626	154283
1627	154397
1628	154514
1629	154622
1630	154737
1631	154849
1632	154958
1633	155078
1634	155191
1635	155307
1636	155411
1637	155513
1638	155620
1639	155730
1640	155846
1641	155954
1642	156068
1643	156172
1644	156280
1645	156388
1646	156500
1647	156607
1648	156707
1649	156812
1650	156928
1651	157040
1652	157148
1653	157260
1654	157373
1655	157483
1656	157595
1657	157704
1658	157806
1659	157916
1660	158021
1661	158131
1662	158238
1663	158354
1664	158463
1665	158571
1666	158679
1667	158784
1668	158894
1669	159011
1670	159119
1671	159239
1672	159349
1673	159461
1674	159570
1675	159679
1676	159792
1677	159910
1678	160017
1679	160125
1680	160241
1681	160344
1682	160462
1683	160574
1684	160687
1685	160803
1686	160912
1687	161027
1688	161139
1689	161255
1690	161371
1691	161486
1692	161595
1693	161708
1694	161817
1695	161929
1696	162041
1697	162154
1698	162265
1699	162373
1700	162491
1701	162601
1702	162717
1703	162828
1704	162943
1705	163053
1706	163158
1707	163203
1708	163309
1709	163420
1710	163526
1711	163639
1712	163748
1713	163865
1714	163978
1715	164091
1716	164202
1717	164306
1718	164423
1719	164539
1720	164645
1721	164753
1722	164863
1723	164978
1724	165087
1725	165202
1726	165312
1727	165430
1728	165545
1729	165660
1730	165772
1731	165879
1732	166001
1733	166112
1734	166230
1735	166347
1736	166464
1737	166579
1738	166700
1739	166811
1740	166928
1741	167040
1742	167151
1743	167275
1744	167394
1745	167514
1746	167632
1747	167748
1748	167855
1749	167961
1750	168066
1751	168172
1752	168272
1753	168376
1754	168480
1755	168591
1756	168703
1757	168807
1758	168921
1759	169023
1760	169135
1761	169249
1762	169361
1763	169476
1764	169587
1765	169693
1766	169802
1767	169908
1768	170016
1769	170125
1770	170241
1771	170351
1772	170458
1773	170569
1774	170677
1775	170790
1776	170894
1777	171006
1778	171119
1779	171228
1780	171341
1781	171453
1782	171565
1783	171677
1784	171793
1785	171905
1786	172010
1787	172123
1788	172234
1789	172347
1790	172456
1791	172565
1792	172678
1793	172788
1794	172891
1795	173003
1796	173109
1797	173225
1798	173346
1799	173465
1800	173575
1801	173693
1802	173802
1803	173910
1804	174023
1805	174140
1806	174252
1807	174364
1808	174471
1809	174657
1810	174846
1811	175035
1812	175247
1813	175463
1814	175583
1815	175734
1816	175877
1817	175987
1818	176106
1819	176216
1820	176326
1821	176436
1822	176588
1823	176776
1824	177004
1825	177228
1826	177448
1827	177672
1828	177842
1829	177951
1830	178076
1831	178215
1832	178327
1833	178441
1834	178558
1835	178676
1836	178793
1837	178909
1838	179042
1839	179274
1840	179483
1841	179704
1842	179897
1843	180075
1844	180182
1845	180299
1846	180420
1847	180533
1848	180643
1849	180757
1850	180873
1851	180983
1852	181103
1853	181220
1854	181337
1855	181444
1856	181557
1857	181667
1858	181782
1859	181891
1860	182003
1861	182114
1862	182226
1863	182346
1864	182457
1865	182561
1866	182669
1867	182780
1868	182892
1869	183004
1870	183114
1871	183230
1872	183340
1873	183450
1874	183562
1875	183664
1876	183775
1877	183884
1878	183995
1879	184112
1880	184216
1881	184322
1882	184437
1883	184548
1884	184657
1885	184770
1886	184879
1887	184995
1888	185100
1889	185219
1890	185335
1891	185450
1892	185559
1893	185678
1894	185792
1895	185905
1896	186013
1897	186129
1898	186239
1899	186352
1900	186460
1901	186571
1902	186681
1903	186790
1904	186900
1905	187014
1906	187125
1907	187239
1908	187354
1909	187466
1910	187577
1911	187687
1912	187801
1913	187920
1914	188034
1915	188148
1916	188262
1917	188369
1918	188480
1919	188591
1920	188708
1921	188821
1922	188930
1923	189042
1924	189153
1925	189268
1926	189378
1927	189488
1928	189596
1929	189716
1930	189826
1931	189942
1932	190050
1933	190163
1934	190273
1935	190379
1936	190485
1937	190595
1938	190704
1939	190820
1940	190930
1941	191044
1942	191160
1943	191269
1944	191372
1945	191484
1946	191591
1947	191701
1948	191812
1949	191923
1950	192037
1951	192154
1952	192263
1953	192376
1954	192487
1955	192600
1956	192711
1957	192823
1958	192932
1959	193045
1960	193154
1961	193272
1962	193388
1963	193502
1964	193612
1965	193725
1966	193836
1967	193953
1968	194067
1969	194177
1970	194283
1971	194399
1972	194509
1973	194625
1974	194739
1975	194860
1976	194975
1977	195093
1978	195202
1979	195313
1980	195419
1981	195527
1982	195635
1983	195741
1984	195848
1985	195960
1986	196069
1987	196178
1988	196291
1989	196397
1990	196505
1991	196617
1992	196724
1993	196833
1994	196943
1995	197055
1996	197167
1997	197280
1998	197388
1999	197499
2000	197605


==> old/submission/plots/runtime/2000/timings_naive.dat <==
n	millisec
1	30
2	59
3	93
4	128
5	162
6	197
7	231
8	265
9	298
10	332
11	367
12	402
13	436
14	470
15	505
16	540
17	575
18	608
19	644
20	680
21	714
22	750
23	785
24	821
25	856
26	895
27	931
28	967
29	1002
30	1039
31	1075
32	1112
33	1149
34	1185
35	1223
36	1263
37	1301
38	1339
39	1428
40	1465
41	1507
42	1549
43	1590
44	1645
45	1699
46	1740
47	1781
48	1821
49	1860
50	1955
51	1998
52	2040
53	2079
54	2177
55	2219
56	2265
57	2308
58	2352
59	2395
60	2438
61	2480
62	2522
63	2564
64	2604
65	2702
66	2747
67	2846
68	2947
69	3049
70	3095
71	3194
72	3238
73	3286
74	3385
75	3487
76	3533
77	3577
78	3620
79	3724
80	3828
81	3872
82	3980
83	4028
84	4072
85	4121
86	4166
87	4207
88	4252
89	4298
90	4348
91	4502
92	4552
93	4655
94	4705
95	4750
96	4856
97	4963
98	5012
99	5063
100	5114
101	5222
102	5273
103	5379
104	5432
105	5540
106	5595
107	5645
108	5697
109	5747
110	5801
111	5850
112	5905
113	5956
114	6007
115	6055
116	6169
117	6222
118	6272
119	6324
120	6488
121	6598
122	6651
123	6759
124	6875
125	6931
126	6982
127	7038
128	7088
129	7145
130	7194
131	7367
132	7481
133	7597
134	7651
135	7705
136	7760
137	7869
138	8043
139	8102
140	8215
141	8272
142	8382
143	8439
144	8495
145	8554
146	8611
147	8721
148	8780
149	8837
150	8891
151	8951
152	9007
153	9122
154	9181
155	9240
156	9303
157	9424
158	9547
159	9607
160	9667
161	9847
162	9909
163	9972
164	10033
165	10155
166	10277
167	10397
168	10515
169	10643
170	10702
171	10760
172	10821
173	10875
174	10937
175	11061
176	11184
177	11312
178	11437
179	11500
180	11623
181	11685
182	11801
183	11864
184	11924
185	11988
186	12101
187	12216
188	12334
189	12455
190	12572
191	12692
192	12756
193	12927
194	13049
195	13174
196	13354
197	13419
198	13480
199	13652
200	13720
201	13785
202	13901
203	14080
204	14146
205	14321
206	14390
207	14562
208	14630
209	14750
210	14821
211	14947
212	15137
213	15264
214	15336
215	15516
216	15582
217	15709
218	15782
219	15908
220	16091
221	16223
222	16350
223	16474
224	16602
225	16671
226	16916
227	17044
228	17166
229	17361
230	17493
231	17557
232	17628
233	17696
234	17894
235	18143
236	18213
237	18459
238	18646
239	18721
240	18975
241	19051
242	19121
243	19189
244	19406
245	19533
246	19606
247	19676
248	19746
249	19814
250	19940
251	20003
252	20070
253	20144
254	20328
255	20398
256	20575
257	20759
258	20887
259	21012
260	21148
261	21280
262	21466
263	21599
264	21775
265	21910
266	22100
267	22232
268	22365
269	22499
270	22571
271	22763
272	22896
273	23027
274	23168
275	23356
276	23613
277	23861
278	24000
279	24141
280	24330
281	24470
282	24545
283	24685
284	24941
285	25146
286	25349
287	25660
288	25793
289	25868
290	26163
291	26236
292	26361
293	26549
294	26839
295	27032
296	27165
297	27301
298	27541
299	27621
300	27750
301	27940
302	28025
303	28103
304	28182
305	28322
306	28393
307	28587
308	28934
309	29021
310	29105
311	29296
312	29375
313	29453
314	29581
315	29832
316	29911
317	30052
318	30139
319	30334
320	30476
321	30735
322	30875
323	31138
324	31282
325	31367
326	31620
327	31701
328	31784
329	31867
330	31948
331	32154
332	32302
333	32513
334	32601
335	32802
336	33049
337	33189
338	33332
339	33576
340	33710
341	33792
342	33931
343	34122
344	34205
345	34397
346	34596
347	34742
348	34833
349	35036
350	35179
351	35322
352	35472
353	35614
354	35816
355	35963
356	36049
357	36200
358	36285
359	36439
360	36520
361	36722
362	36859
363	36953
364	37096
365	37363
366	37515
367	37723
368	37876
369	38082
370	38233
371	38378
372	38465
373	38673
374	38886
375	38976
376	39191
377	39616
378	39764
379	40005
380	40200
381	40451
382	40596
383	41044
384	41293
385	41443
386	41711
387	41862
388	42065
389	42220
390	42369
391	42682
392	42886
393	43036
394	43302
395	43398
396	43666
397	43760
398	43913
399	44190
400	44405
401	44562
402	44658
403	44757
404	44917
405	45069
406	45277
407	45441
408	45657
409	45746
410	45909
411	46008
412	46214
413	46375
414	46514
415	46712
416	46809
417	46960
418	47162
419	47361
420	47511
421	47603
422	47858
423	48008
424	48216
425	48310
426	48573
427	48832
428	48985
429	49259
430	49587
431	49757
432	49970
433	50301
434	50514
435	50723
436	50817
437	51163
438	51265
439	51422
440	51701
441	51871
442	51978
443	52208
444	52376
445	52539
446	52705
447	53020
448	53229
449	53435
450	53599
451	53817
452	54035
453	54134
454	54235
455	54502
456	54713
457	54880
458	55149
459	55357
460	55524
461	55693
462	55914
463	56082
464	56189
465	56362
466	56585
467	56868
468	57145
469	57365
470	57590
471	57759
472	57988
473	58140
474	58537
475	58764
476	58995
477	59171
478	59280
479	59445
480	59659
481	59975
482	60134
483	60413
484	60674
485	60950
486	61229
487	61501
488	61610
489	61788
490	61952
491	62129
492	62346
493	62518
494	62744
495	62983
496	63211
497	63488
498	63773
499	63884
500	64160
501	64272
502	64507
503	64677
504	64793
505	64969
506	65144
507	65442
508	65691
509	65915
510	66131
511	66240
512	66461
513	66748
514	67027
515	67142
516	67427
517	67602
518	67896
519	68229
520	68342
521	68694
522	68922
523	69336
524	69625
525	69858
526	70267
527	70502
528	70683
529	70968
530	71198
531	71311
532	71416
533	71658
534	71900
535	72017
536	72264
537	72447
538	72718
539	72891
540	73054
541	73328
542	73504
543	73686
544	73962
545	74256
546	74592
547	74838
548	75079
549	75422
550	75710
551	76069
552	76301
553	76418
554	76762
555	77008
556	77189
557	77547
558	77674
559	77850
560	78097
561	78412
562	78538
563	78894
564	79069
565	79244
566	79470
567	79712
568	79895
569	80076
570	80252
571	80607
572	80789
573	81134
574	81324
575	81630
576	81989
577	82106
578	82405
579	82527
580	82639
581	82762
582	83165
583	83460
584	83709
585	83828
586	84013
587	84317
588	84500
589	84739
590	85001
591	85251
592	85681
593	86009
594	86306
595	86555
596	86793
597	87209
598	87509
599	87693
600	87886
601	88008
602	88210
603	88684
604	89050
605	89244
606	89437
607	89641
608	89840
609	90083
610	90349
611	90540
612	90740
613	90958
614	91194
615	91326
616	91528
617	91727
618	91983
619	92246
620	92577
621	92876
622	93059
623	93250
624	93643
625	93947
626	94202
627	94449
628	94661
629	94803
630	95119
631	95428
632	95683
633	96049
634	96199
635	96561
636	96875
637	97245
638	97451
639	97877
640	98266
641	98589
642	98850
643	99173
644	99524
645	99772
646	100177
647	100626
648	100929
649	101183
650	101611
651	101817
652	102136
653	102518
654	102948
655	103324
656	103593
657	103980
658	104175
659	104429
660	104704
661	105088
662	105355
663	105682
664	105932
665	106122
666	106320
667	106696
668	106949
669	107206
670	107631
671	108076
672	108459
673	108824
674	109086
675	109403
676	109876
677	110133
678	110344
679	110495
680	110709
681	111034
682	111297
683	111634
684	111786
685	112281
686	112543
687	112864
688	113005
689	113482
690	113730
691	114319
692	114531
693	115024
694	115365
695	115685
696	115951
697	116207
698	116583
699	117044
700	117372
701	117708
702	118268
703	118820
704	119020
705	119280
706	119725
707	119886
708	120169
709	120539
710	120859
711	121129
712	121566
713	121882
714	122153
715	122542
716	122825
717	123156
718	123549
719	123821
720	124157
721	124485
722	124628
723	124838
724	125171
725	125468
726	125841
727	126096
728	126315
729	126527
730	126738
731	127008
732	127168
733	127391
734	127663
735	128038
736	128377
737	128810
738	128967
739	129353
740	129688
741	130131
742	130479
743	130705
744	130930
745	131328
746	131610
747	131900
748	132128
749	132602
750	132984
751	133197
752	133515
753	133858
754	134141
755	134426
756	134852
757	135075
758	135355
759	135820
760	136323
761	136818
762	137046
763	137417
764	137818
765	138115
766	138477
767	138826
768	139101
769	139378
770	139659
771	139995
772	140197
773	140511
774	140846
775	141130
776	141358
777	141695
778	141966
779	142367
780	142704
781	143047
782	143337
783	143704
784	144100
785	144391
786	144816
787	145235
788	145680
789	145948
790	146281
791	146499
792	147098
793	147492
794	147832
795	148187
796	148578
797	148931
798	149345
799	149865
800	150276
801	150687
802	150865
803	151340
804	151709
805	152045
806	152443
807	152734
808	153293
809	153675
810	154034
811	154322
812	154598
813	154894
814	155116
815	155591
816	155949
817	156319
818	156683
819	156931
820	157168
821	157426
822	158127
823	158682
824	159114
825	159654
826	160011
827	160475
828	160695
829	161026
830	161258
831	161754
832	162153
833	162670
834	163019
835	163248
836	163728
837	164017
838	164370
839	164746
840	165173
841	165516
842	165914
843	166357
844	166667
845	167393
846	167644
847	168049
848	168419
849	169038
850	169447
851	169690
852	170008
853	170302
854	170766
855	171248
856	171558
857	171942
858	172353
859	172645
860	172991
861	173533
862	173835
863	174185
864	174615
865	174929
866	175365
867	175839
868	176159
869	176458
870	176771
871	176959
872	177146
873	177399
874	177829
875	178139
876	178602
877	179108
878	179630
879	179891
880	180560
881	180918
882	181304
883	181721
884	182038
885	182459
886	182928
887	183308
888	183777
889	184106
890	184651
891	184898
892	185297
893	185657
894	186007
895	186414
896	186772
897	187345
898	187638
899	188054
900	188312
901	188674
902	189171
903	189833
904	190193
905	190509
906	190894
907	191327
908	191864
909	192328
910	192644
911	192893
912	193431
913	193783
914	194102
915	194463
916	194823
917	195178
918	195656
919	196154
920	196590
921	197076
922	197447
923	197896
924	198145
925	198563
926	199095
927	199289
928	199719
929	200076
930	200493
931	201067
932	201397
933	201835
934	202212
935	202601
936	202859
937	203125
938	203436
939	203863
940	204476
941	204912
942	205404
943	205801
944	206215
945	206618
946	206923
947	207239
948	207861
949	208081
950	208463
951	208798
952	209408
953	209677
954	210082
955	210582
956	210793
957	211481
958	211767
959	212243
960	212544
961	212814
962	213255
963	213623
964	214122
965	214792
966	215223
967	215673
968	215930
969	216213
970	216447
971	216781
972	217089
973	217394
974	218040
975	218320
976	218773
977	219162
978	219468
979	219802
980	220153
981	220485
982	220957
983	221385
984	221709
985	222032
986	222483
987	222871
988	223316
989	223656
990	224215
991	224709
992	225110
993	225565
994	225989
995	226311
996	226797
997	227106
998	227525
999	228017
1000	228460
1001	228667
1002	229156
1003	229597
1004	230037
1005	230613
1006	231124
1007	231837
1008	232248
1009	232750
1010	233228
1011	233594
1012	234206
1013	234637
1014	235133
1015	235522
1016	235866
1017	236368
1018	237113
1019	237456
1020	237910
1021	238244
1022	238816
1023	239428
1024	239741
1025	240075
1026	240462
1027	240907
1028	241363
1029	241697
1030	242150
1031	242819
1032	243326
1033	243840
1034	244298
1035	244754
1036	245127
1037	245406
1038	246118
1039	246588
1040	246978
1041	247420
1042	247926
1043	248440
1044	248729
1045	249135
1046	249697
1047	250080
1048	250554
1049	250790
1050	251145
1051	251814
1052	252171
1053	252528
1054	253084
1055	253579
1056	253951
1057	254360
1058	254788
1059	255342
1060	255751
1061	256178
1062	256529
1063	257309
1064	257809
1065	258199
1066	258782
1067	259259
1068	259668
1069	259961
1070	260347
1071	260785
1072	261285
1073	261838
1074	262291
1075	262754
1076	263155
1077	263688
1078	264172
1079	264578
1080	265159
1081	265734
1082	266523
1083	266916
1084	267264
1085	267694
1086	268197
1087	268589
1088	268948
1089	269445
1090	270019
1091	270479
1092	271128
1093	271720
1094	272391
1095	272880
1096	273421
1097	274059
1098	274758
1099	275117
1100	275637
1101	276060
1102	276617
1103	277127
1104	277593
1105	278122
1106	278461
1107	278860
1108	279327
1109	279697
1110	280121
1111	280353
1112	280781
1113	281223
1114	281742
1115	282409
1116	283047
1117	283375
1118	283930
1119	284513
1120	284928
1121	285462
1122	285820
1123	286542
1124	287075
1125	287680
1126	288095
1127	288523
1128	288841
1129	289201
1130	289623
1131	290256
1132	290965
1133	291608
1134	292035
1135	292786
1136	293215
1137	293807
1138	294331
1139	294807
1140	295265
1141	295889
1142	296487
1143	296943
1144	297260
1145	297759
1146	298350
1147	298940
1148	299334
1149	299704
1150	300081
1151	300654
1152	301220
1153	301769
1154	302496
1155	302789
1156	303327
1157	303889
1158	304479
1159	304968
1160	305506
1161	305927
1162	306414
1163	306797
1164	307234
1165	307969
1166	308448
1167	308818
1168	309238
1169	309817
1170	310333
1171	310845
1172	311248
1173	311621
1174	312076
1175	312731
1176	313257
1177	313704
1178	314081
1179	314623
1180	315199
1181	315660
1182	316107
1183	316739
1184	317260
1185	317799
1186	318340
1187	319152
1188	319676
1189	320092
1190	320757
1191	321231
1192	321476
1193	321985
1194	322515
1195	322986
1196	323572
1197	324198
1198	324671
1199	325096
1200	325693
1201	326259
1202	326784
1203	327222
1204	327808
1205	328258
1206	328735
1207	329148
1208	329694
1209	330276
1210	330815
1211	331378
1212	332100
1213	332595
1214	333041
1215	333585
1216	334076
1217	334457
1218	335279
1219	335750
1220	336050
1221	336580
1222	337102
1223	337576
1224	338168
1225	338492
1226	338981
1227	339472
1228	340152
1229	340596
1230	340954
1231	341394
1232	342046
1233	342754
1234	343125
1235	343709
1236	344298
1237	344899
1238	345333
1239	345947
1240	346338
1241	346717
1242	347149
1243	347813
1244	348610
1245	349311
1246	349808
1247	350281
1248	350860
1249	351457
1250	351881
1251	352502
1252	352935
1253	353431
1254	353682
1255	354300
1256	354855
1257	355474
1258	355903
1259	356510
1260	357211
1261	357810
1262	358324
1263	358899
1264	359703
1265	360179
1266	360644
1267	361071
1268	361567
1269	362061
1270	362644
1271	363137
1272	363446
1273	364349
1274	364979
1275	365504
1276	366037
1277	366911
1278	367522
1279	368163
1280	368780
1281	369153
1282	369619
1283	370268
1284	370926
1285	371412
1286	372133
1287	372545
1288	372967
1289	373539
1290	374195
1291	374692
1292	375419
1293	375965
1294	376416
1295	377108
1296	377782
1297	378162
1298	378736
1299	379178
1300	379608
1301	380072
1302	380757
1303	381207
1304	382003
1305	382377
1306	383053
1307	383528
1308	384044
1309	384729
1310	385185
1311	385696
1312	386291
1313	386770
1314	387330
1315	387673
1316	388280
1317	388902
1318	389479
1319	390191
1320	390715
1321	391199
1322	391762
1323	392276
1324	393083
1325	393487
1326	393879
1327	394494
1328	395020
1329	395494
1330	396317
1331	396917
1332	397415
1333	397990
1334	398500
1335	399269
1336	399835
1337	400541
1338	401146
1339	401522
1340	401914
1341	402440
1342	403310
1343	403761
1344	404245
1345	404736
1346	405379
1347	405822
1348	406346
1349	406758
1350	407338
1351	407862
1352	408560
1353	409197
1354	409697
1355	410330
1356	410952
1357	411457
1358	412150
1359	412770
1360	413318
1361	413961
1362	414372
1363	414876
1364	415484
1365	416283
1366	416740
1367	417360
1368	418083
1369	418509
1370	418957
1371	419670
1372	420261
1373	421058
1374	421714
1375	422289
1376	422924
1377	423659
1378	424483
1379	425083
1380	425748
1381	426275
1382	426700
1383	427102
1384	427670
1385	428208
1386	428664
1387	429215
1388	429757
1389	430251
1390	430841
1391	431306
1392	431830
1393	432358
1394	432856
1395	433541
1396	434238
1397	435067
1398	435700
1399	436171
1400	436814
1401	437352
1402	437911
1403	438332
1404	438923
1405	439546
1406	440107
1407	440636
1408	441089
1409	441668
1410	442233
1411	442935
1412	443488
1413	443988
1414	444552
1415	445033
1416	445744
1417	446313
1418	446912
1419	447510
1420	448346
1421	449085
1422	449726
1423	450327
1424	450891
1425	451600
1426	452291
1427	452702
1428	453565
1429	454114
1430	454549
1431	455124
1432	455650
1433	456375
1434	456867
1435	457338
1436	458070
1437	458569
1438	459551
1439	460096
1440	460567
1441	461086
1442	461837
1443	462401
1444	462979
1445	463558
1446	464187
1447	464769
1448	465463
1449	465987
1450	466816
1451	467476
1452	468166
1453	468758
1454	469422
1455	470175
1456	470685
1457	471308
1458	471937
1459	472632
1460	473033
1461	473615
1462	474231
1463	474737
1464	475364
1465	475990
1466	476582
1467	477232
1468	477914
1469	478559
1470	479349
1471	480355
1472	480863
1473	481347
1474	481845
1475	482594
1476	483213
1477	483776
1478	484507
1479	485186
1480	485666
1481	486324
1482	487295
1483	487860
1484	488652
1485	489180
1486	489872
1487	490400
1488	491017
1489	491551
1490	492216
1491	492583
1492	493296
1493	493990
1494	494592
1495	495303
1496	495791
1497	496431
1498	497081
1499	497681
1500	498572
1501	499463
1502	500342
1503	501021
1504	501589
1505	502436
1506	503064
1507	503592
1508	504281
1509	504946
1510	505686
1511	506235
1512	506846
1513	507396
1514	508033
1515	508765
1516	509460
1517	510120
1518	510895
1519	511546
1520	512138
1521	512708
1522	513089
1523	513685
1524	514291
1525	515002
1526	515444
1527	515896
1528	516653
1529	517349
1530	518179
1531	518787
1532	519604
1533	520268
1534	521040
1535	521848
1536	522389
1537	522980
1538	523268
1539	524038
1540	524683
1541	525521
1542	526108
1543	526796
1544	527787
1545	528563
1546	529180
1547	530042
1548	530568
1549	531308
1550	531985
1551	532613
1552	533329
1553	534154
1554	534897
1555	535366
1556	535999
1557	536653
1558	537173
1559	537748
1560	538635
1561	539114
1562	539763
1563	540510
1564	541230
1565	541605
1566	542345
1567	542901
1568	543425
1569	544331
1570	544777
1571	545397
1572	546049
1573	546975
1574	547509
1575	548236
1576	549175
1577	549931
1578	550609
1579	551164
1580	551858
1581	552518
1582	553114
1583	553660
1584	554453
1585	555234
1586	555891
1587	556337
1588	556970
1589	557621
1590	558323
1591	559255
1592	559793
1593	560157
1594	560956
1595	561831
1596	562440
1597	563205
1598	563834
1599	564526
1600	565068
1601	565914
1602	566962
1603	567518
1604	568298
1605	569109
1606	570142
1607	571122
1608	571924
1609	572849
1610	573439
1611	573803
1612	574501
1613	575349
1614	575908
1615	576620
1616	577379
1617	578269
1618	578770
1619	579476
1620	580122
1621	580941
1622	581659
1623	582100
1624	582865
1625	583921
1626	584735
1627	585296
1628	586006
1629	586716
1630	587533
1631	588174
1632	588881
1633	589647
1634	590496
1635	591268
1636	591800
1637	592404
1638	593030
1639	593638
1640	594332
1641	595080
1642	595656
1643	596261
1644	596805
1645	597481
1646	598055
1647	598633
1648	599288
1649	600042
1650	600856
1651	601456
1652	601960
1653	602461
1654	603256
1655	604224
1656	605153
1657	605788
1658	606744
1659	607511
1660	608142
1661	608775
1662	609472
1663	610001
1664	610696
1665	611298
1666	611813
1667	612541
1668	613489
1669	613904
1670	614614
1671	615319
1672	616096
1673	616907
1674	617517
1675	618463
1676	619134
1677	620023
1678	620888
1679	621875
1680	622568
1681	623573
1682	624184
1683	625023
1684	626069
1685	626859
1686	627433
1687	628020
1688	628389
1689	629041
1690	629850
1691	630774
1692	631471
1693	632169
1694	633014
1695	633940
1696	634621
1697	635357
1698	636145
1699	637037
1700	637770
1701	638511
1702	639156
1703	639969
1704	640721
1705	641786
1706	642378
1707	642759
1708	643520
1709	644176
1710	644849
1711	645627
1712	646391
1713	646941
1714	647588
1715	648630
1716	649309
1717	650005
1718	650987
1719	651566
1720	652412
1721	653206
1722	653882
1723	654488
1724	655209
1725	656019
1726	656994
1727	657626
1728	658092
1729	658771
1730	659562
1731	660276
1732	661254
1733	661987
1734	663005
1735	663725
1736	664662
1737	665521
1738	666258
1739	667135
1740	668019
1741	668644
1742	669257
1743	670044
1744	670791
1745	671459
1746	672108
1747	672507
1748	673381
1749	674175
1750	674928
1751	675424
1752	676296
1753	677148
1754	677921
1755	678465
1756	679383
1757	680091
1758	680775
1759	681347
1760	682066
1761	682751
1762	683352
1763	683966
1764	684667
1765	685440
1766	686010
1767	686651
1768	687548
1769	688455
1770	689264
1771	689994
1772	690837
1773	691701
1774	692494
1775	693237
1776	693984
1777	694572
1778	695256
1779	696200
1780	696932
1781	698002
1782	698962
1783	699417
1784	700168
1785	700789
1786	701685
1787	702360
1788	703091
1789	703823
1790	704947
1791	705740
1792	706457
1793	707167
1794	708031
1795	708880
1796	709599
1797	710445
1798	710917
1799	711561
1800	712341
1801	713099
1802	713767
1803	714442
1804	715192
1805	715918
1806	717025
1807	717676
1808	718649
1809	719420
1810	720342
1811	721296
1812	722235
1813	722945
1814	723828
1815	724724
1816	725909
1817	726942
1818	727744
1819	728428
1820	729005
1821	729695
1822	730338
1823	731374
1824	732035
1825	732834
1826	733895
1827	734547
1828	735233
1829	736061
1830	736985
1831	737690
1832	738635
1833	739498
1834	740305
1835	740828
1836	741723
1837	742359
1838	742899
1839	743594
1840	744293
1841	745461
1842	746242
1843	746817
1844	747639
1845	748326
1846	749149
1847	749979
1848	750703
1849	751253
1850	752101
1851	752895
1852	753489
1853	754070
1854	754744
1855	755223
1856	755928
1857	756806
1858	757531
1859	758360
1860	759159
1861	760037
1862	760941
1863	761715
1864	762596
1865	763374
1866	763952
1867	764484
1868	765485
1869	766341
1870	767045
1871	767685
1872	768800
1873	769518
1874	770324
1875	771260
1876	771841
1877	772692
1878	773523
1879	774335
1880	775111
1881	776206
1882	776717
1883	777321
1884	778361
1885	779158
1886	780121
1887	781016
1888	781890
1889	782453
1890	783089
1891	783906
1892	784784
1893	785456
1894	786089
1895	786970
1896	787636
1897	788201
1898	789301
1899	790317
1900	791125
1901	791810
1902	792527
1903	793322
1904	794068
1905	794776
1906	795516
1907	796364
1908	797082
1909	797572
1910	798266
1911	799175
1912	799891
1913	800713
1914	801556
1915	802700
1916	803536
1917	804259
1918	804985
1919	805909
1920	806856
1921	807644
1922	808639
1923	809433
1924	810298
1925	811163
1926	812210
1927	813262
1928	814287
1929	814988
1930	815800
1931	816695
1932	817900
1933	818934
1934	819781
1935	820580
1936	821679
1937	822572
1938	823359
1939	823794
1940	824720
1941	825382
1942	826153
1943	826876
1944	827571
1945	828341
1946	829274
1947	830074
1948	830995
1949	831787
1950	832691
1951	833616
1952	834473
1953	835117
1954	835907
1955	837169
1956	837909
1957	838619
1958	839451
1959	840260
1960	841357
1961	842165
1962	843031
1963	843646
1964	844541
1965	845201
1966	846112
1967	847147
1968	848095
1969	848751
1970	849851
1971	850647
1972	851613
1973	852421
1974	853417
1975	854165
1976	854843
1977	855955
1978	857077
1979	857932
1980	858726
1981	859708
1982	860592
1983	861328
1984	862024
1985	862693
1986	863429
1987	864347
1988	865036
1989	865865
1990	866901
1991	867535
1992	868430
1993	869240
1994	870055
1995	870946
1996	871732
1997	872546
1998	873534
1999	874733
2000	875608


==> old/submission/plots/runtime/2000/timings_sa.dat <==
n	millisec
1	4
2	8
3	12
4	17
5	26
6	31
7	39
8	43
9	48
10	52
11	57
12	63
13	71
14	76
15	82
16	87
17	93
18	98
19	108
20	115
21	121
22	127
23	133
24	142
25	149
26	155
27	161
28	171
29	177
30	184
31	190
32	198
33	208
34	215
35	222
36	229
37	240
38	247
39	288
40	295
41	302
42	308
43	315
44	326
45	334
46	344
47	353
48	360
49	369
50	412
51	421
52	429
53	439
54	482
55	491
56	500
57	512
58	522
59	531
60	543
61	552
62	562
63	573
64	582
65	625
66	634
67	681
68	724
69	772
70	781
71	826
72	836
73	845
74	894
75	942
76	952
77	963
78	975
79	1023
80	1072
81	1083
82	1130
83	1144
84	1156
85	1167
86	1181
87	1193
88	1206
89	1217
90	1231
91	1308
92	1320
93	1371
94	1383
95	1398
96	1446
97	1495
98	1507
99	1523
100	1535
101	1583
102	1594
103	1644
104	1657
105	1708
106	1721
107	1738
108	1751
109	1763
110	1779
111	1792
112	1806
113	1822
114	1835
115	1848
116	1901
117	1913
118	1930
119	1946
120	2025
121	2077
122	2092
123	2145
124	2196
125	2211
126	2231
127	2250
128	2265
129	2284
130	2299
131	2383
132	2438
133	2489
134	2504
135	2524
136	2543
137	2594
138	2679
139	2695
140	2750
141	2765
142	2821
143	2836
144	2858
145	2879
146	2900
147	2960
148	2976
149	2997
150	3014
151	3034
152	3055
153	3109
154	3129
155	3145
156	3168
157	3223
158	3282
159	3304
160	3326
161	3410
162	3428
163	3456
164	3475
165	3533
166	3588
167	3645
168	3701
169	3761
170	3780
171	3804
172	3825
173	3845
174	3865
175	3924
176	3983
177	4044
178	4104
179	4123
180	4181
181	4200
182	4258
183	4278
184	4305
185	4327
186	4387
187	4444
188	4500
189	4563
190	4622
191	4684
192	4707
193	4793
194	4857
195	4920
196	5010
197	5032
198	5059
199	5146
200	5173
201	5199
202	5257
203	5351
204	5375
205	5463
206	5489
207	5616
208	5642
209	5705
210	5733
211	5791
212	5887
213	5951
214	5974
215	6063
216	6088
217	6148
218	6177
219	6242
220	6335
221	6402
222	6467
223	6530
224	6591
225	6615
226	6740
227	6804
228	6864
229	6962
230	7029
231	7056
232	7084
233	7112
234	7210
235	7336
236	7368
237	7491
238	7587
239	7613
240	7751
241	7787
242	7821
243	7845
244	7958
245	8024
246	8049
247	8082
248	8112
249	8140
250	8202
251	8226
252	8258
253	8292
254	8383
255	8411
256	8505
257	8600
258	8665
259	8728
260	8796
261	8863
262	8958
263	9026
264	9118
265	9185
266	9281
267	9346
268	9412
269	9480
270	9509
271	9607
272	9674
273	9739
274	9810
275	9904
276	10034
277	10159
278	10229
279	10300
280	10396
281	10466
282	10499
283	10568
284	10696
285	10799
286	10901
287	11056
288	11125
289	11155
290	11310
291	11342
292	11411
293	11514
294	11672
295	11776
296	11847
297	11919
298	12048
299	12087
300	12153
301	12254
302	12292
303	12332
304	12370
305	12440
306	12465
307	12573
308	12757
309	12798
310	12838
311	12935
312	12974
313	13008
314	13075
315	13207
316	13238
317	13315
318	13358
319	13457
320	13532
321	13667
322	13741
323	13878
324	13953
325	13990
326	14126
327	14163
328	14203
329	14240
330	14279
331	14383
332	14461
333	14566
334	14608
335	14708
336	14849
337	14927
338	15001
339	15118
340	15178
341	15211
342	15287
343	15387
344	15424
345	15525
346	15628
347	15705
348	15747
349	15851
350	15926
351	16001
352	16079
353	16152
354	16252
355	16325
356	16365
357	16443
358	16485
359	16562
360	16602
361	16704
362	16777
363	16822
364	16894
365	17031
366	17111
367	17219
368	17295
369	17402
370	17482
371	17557
372	17600
373	17705
374	17817
375	17863
376	17968
377	18185
378	18262
379	18396
380	18505
381	18645
382	18724
383	18967
384	19102
385	19181
386	19325
387	19408
388	19516
389	19600
390	19679
391	19846
392	19956
393	20037
394	20175
395	20223
396	20362
397	20410
398	20489
399	20636
400	20747
401	20832
402	20880
403	20927
404	21013
405	21096
406	21208
407	21296
408	21410
409	21455
410	21538
411	21588
412	21694
413	21780
414	21859
415	21974
416	22026
417	22111
418	22218
419	22320
420	22402
421	22446
422	22577
423	22659
424	22770
425	22814
426	22955
427	23092
428	23174
429	23317
430	23487
431	23577
432	23689
433	23860
434	23973
435	24084
436	24133
437	24305
438	24357
439	24438
440	24583
441	24673
442	24728
443	24843
444	24932
445	25017
446	25106
447	25278
448	25398
449	25513
450	25604
451	25725
452	25843
453	25894
454	25943
455	26087
456	26204
457	26296
458	26444
459	26559
460	26651
461	26741
462	26862
463	26953
464	27008
465	27100
466	27222
467	27375
468	27525
469	27644
470	27765
471	27856
472	27979
473	28065
474	28273
475	28396
476	28522
477	28619
478	28678
479	28775
480	28900
481	29077
482	29166
483	29315
484	29457
485	29605
486	29753
487	29896
488	29953
489	30045
490	30136
491	30231
492	30349
493	30441
494	30561
495	30687
496	30809
497	30955
498	31106
499	31163
500	31303
501	31360
502	31479
503	31570
504	31631
505	31720
506	31813
507	31968
508	32099
509	32226
510	32348
511	32406
512	32525
513	32685
514	32839
515	32899
516	33057
517	33156
518	33315
519	33496
520	33557
521	33749
522	33876
523	34099
524	34255
525	34383
526	34597
527	34726
528	34826
529	34979
530	35106
531	35167
532	35220
533	35348
534	35480
535	35543
536	35677
537	35779
538	35939
539	36041
540	36138
541	36295
542	36393
543	36494
544	36643
545	36799
546	36975
547	37108
548	37239
549	37419
550	37573
551	37759
552	37885
553	37947
554	38127
555	38259
556	38360
557	38547
558	38615
559	38713
560	38843
561	39009
562	39075
563	39260
564	39359
565	39463
566	39593
567	39731
568	39835
569	39939
570	40040
571	40237
572	40342
573	40527
574	40633
575	40802
576	40999
577	41063
578	41228
579	41293
580	41354
581	41421
582	41647
583	41811
584	41951
585	42016
586	42121
587	42288
588	42393
589	42523
590	42665
591	42802
592	43033
593	43220
594	43392
595	43537
596	43680
597	43893
598	44055
599	44156
600	44262
601	44326
602	44437
603	44684
604	44877
605	44984
606	45093
607	45206
608	45317
609	45452
610	45595
611	45701
612	45813
613	45931
614	46059
615	46130
616	46242
617	46352
618	46492
619	46636
620	46812
621	46980
622	47088
623	47201
624	47426
625	47596
626	47742
627	47883
628	48003
629	48081
630	48256
631	48428
632	48571
633	48775
634	48856
635	49053
636	49228
637	49433
638	49547
639	49779
640	49992
641	50169
642	50316
643	50494
644	50702
645	50849
646	51083
647	51334
648	51498
649	51638
650	51864
651	51980
652	52152
653	52356
654	52583
655	52785
656	52933
657	53140
658	53251
659	53391
660	53545
661	53748
662	53894
663	54077
664	54223
665	54338
666	54454
667	54665
668	54813
669	54961
670	55197
671	55445
672	55658
673	55860
674	56009
675	56189
676	56448
677	56592
678	56713
679	56797
680	56921
681	57102
682	57253
683	57440
684	57527
685	57803
686	57959
687	58146
688	58227
689	58498
690	58644
691	58948
692	59070
693	59332
694	59518
695	59694
696	59843
697	59988
698	60193
699	60436
700	60613
701	60794
702	61084
703	61382
704	61503
705	61655
706	61906
707	61996
708	62159
709	62368
710	62551
711	62707
712	62950
713	63129
714	63285
715	63502
716	63662
717	63849
718	64069
719	64225
720	64411
721	64596
722	64679
723	64802
724	64989
725	65158
726	65378
727	65533
728	65666
729	65797
730	65923
731	66083
732	66177
733	66312
734	66471
735	66673
736	66858
737	67092
738	67179
739	67386
740	67570
741	67806
742	67995
743	68129
744	68259
745	68474
746	68631
747	68796
748	68925
749	69196
750	69417
751	69547
752	69727
753	69922
754	70087
755	70252
756	70492
757	70624
758	70785
759	71043
760	71322
761	71598
762	71734
763	71947
764	72171
765	72341
766	72542
767	72737
768	72904
769	73073
770	73243
771	73443
772	73574
773	73759
774	73959
775	74120
776	74253
777	74440
778	74594
779	74815
780	75002
781	75194
782	75359
783	75561
784	75777
785	75942
786	76172
787	76396
788	76653
789	76814
790	77010
791	77145
792	77475
793	77700
794	77895
795	78099
796	78323
797	78523
798	78754
799	79040
800	79270
801	79501
802	79607
803	79869
804	80077
805	80282
806	80521
807	80697
808	81019
809	81251
810	81448
811	81614
812	81776
813	81945
814	82079
815	82338
816	82536
817	82739
818	82942
819	83089
820	83227
821	83376
822	83741
823	84048
824	84297
825	84604
826	84809
827	85072
828	85209
829	85404
830	85546
831	85829
832	86058
833	86344
834	86545
835	86683
836	86948
837	87119
838	87320
839	87534
840	87771
841	87984
842	88225
843	88486
844	88672
845	89076
846	89225
847	89447
848	89654
849	89981
850	90207
851	90349
852	90529
853	90702
854	90955
855	91214
856	91391
857	91619
858	91856
859	92032
860	92235
861	92541
862	92720
863	92925
864	93170
865	93353
866	93600
867	93868
868	94053
869	94229
870	94413
871	94529
872	94645
873	94799
874	95043
875	95221
876	95492
877	95792
878	96101
879	96263
880	96643
881	96847
882	97063
883	97295
884	97479
885	97715
886	97975
887	98191
888	98447
889	98637
890	98930
891	99081
892	99317
893	99533
894	99741
895	99981
896	100194
897	100518
898	100696
899	100939
900	101096
901	101309
902	101581
903	101939
904	102149
905	102338
906	102561
907	102808
908	103123
909	103402
910	103596
911	103756
912	104072
913	104283
914	104473
915	104678
916	104885
917	105090
918	105357
919	105634
920	105879
921	106151
922	106362
923	106610
924	106764
925	107011
926	107319
927	107443
928	107698
929	107912
930	108158
931	108486
932	108683
933	108934
934	109155
935	109383
936	109546
937	109711
938	109899
939	110147
940	110487
941	110735
942	111033
943	111279
944	111531
945	111775
946	111966
947	112162
948	112509
949	112645
950	112862
951	113061
952	113394
953	113557
954	113783
955	114059
956	114191
957	114557
958	114730
959	115009
960	115198
961	115366
962	115628
963	115850
964	116141
965	116517
966	116767
967	117030
968	117192
969	117365
970	117511
971	117712
972	117900
973	118087
974	118447
975	118622
976	118883
977	119112
978	119311
979	119523
980	119741
981	119952
982	120235
983	120492
984	120695
985	120893
986	121151
987	121378
988	121628
989	121830
990	122135
991	122411
992	122641
993	122897
994	123134
995	123337
996	123630
997	123822
998	124075
999	124361
1000	124621
1001	124753
1002	125039
1003	125299
1004	125560
1005	125887
1006	126183
1007	126580
1008	126820
1009	127111
1010	127403
1011	127632
1012	127991
1013	128254
1014	128549
1015	128777
1016	128980
1017	129262
1018	129661
1019	129864
1020	130120
1021	130318
1022	130630
1023	130975
1024	131173
1025	131380
1026	131616
1027	131880
1028	132150
1029	132354
1030	132619
1031	132997
1032	133292
1033	133590
1034	133859
1035	134126
1036	134346
1037	134521
1038	134927
1039	135215
1040	135455
1041	135723
1042	136023
1043	136327
1044	136511
1045	136745
1046	137059
1047	137285
1048	137552
1049	137703
1050	137914
1051	138278
1052	138489
1053	138700
1054	139019
1055	139314
1056	139541
1057	139789
1058	140048
1059	140367
1060	140612
1061	140866
1062	141082
1063	141516
1064	141807
1065	142044
1066	142377
1067	142653
1068	142898
1069	143085
1070	143331
1071	143607
1072	143912
1073	144247
1074	144522
1075	144804
1076	145039
1077	145337
1078	145609
1079	145847
1080	146173
1081	146493
1082	146920
1083	147164
1084	147384
1085	147646
1086	147945
1087	148185
1088	148407
1089	148699
1090	149030
1091	149303
1092	149673
1093	150012
1094	150389
1095	150673
1096	150986
1097	151369
1098	151784
1099	152012
1100	152323
1101	152579
1102	152897
1103	153186
1104	153452
1105	153751
1106	153957
1107	154193
1108	154462
1109	154681
1110	154927
1111	155082
1112	155347
1113	155616
1114	155926
1115	156311
1116	156678
1117	156882
1118	157207
1119	157542
1120	157794
1121	158106
1122	158327
1123	158730
1124	159042
1125	159411
1126	159672
1127	159936
1128	160143
1129	160371
1130	160630
1131	161004
1132	161396
1133	161752
1134	162001
1135	162410
1136	162660
1137	162990
1138	163307
1139	163595
1140	163877
1141	164243
1142	164592
1143	164863
1144	165067
1145	165353
1146	165694
1147	166034
1148	166275
1149	166503
1150	166736
1151	167070
1152	167416
1153	167754
1154	168186
1155	168379
1156	168704
1157	169042
1158	169376
1159	169656
1160	169960
1161	170207
1162	170485
1163	170717
1164	170975
1165	171395
1166	171686
1167	171918
1168	172177
1169	172514
1170	172817
1171	173121
1172	173368
1173	173600
1174	173870
1175	174246
1176	174554
1177	174823
1178	175056
1179	175371
1180	175722
1181	176008
1182	176287
1183	176664
1184	176981
1185	177308
1186	177619
1187	178061
1188	178362
1189	178610
1190	178976
1191	179260
1192	179425
1193	179731
1194	180046
1195	180332
1196	180677
1197	181042
1198	181329
1199	181591
1200	181935
1201	182263
1202	182571
1203	182832
1204	183171
1205	183454
1206	183750
1207	184010
1208	184345
1209	184694
1210	185021
1211	185351
1212	185749
1213	186036
1214	186300
1215	186610
1216	186892
1217	187123
1218	187591
1219	187876
1220	188070
1221	188388
1222	188702
1223	188990
1224	189338
1225	189548
1226	189840
1227	190136
1228	190524
1229	190793
1230	191017
1231	191281
1232	191675
1233	192102
1234	192342
1235	192696
1236	193055
1237	193415
1238	193674
1239	194021
1240	194261
1241	194495
1242	194748
1243	195119
1244	195570
1245	195981
1246	196279
1247	196567
1248	196906
1249	197257
1250	197520
1251	197881
1252	198142
1253	198437
1254	198603
1255	198957
1256	199285
1257	199664
1258	199935
1259	200308
1260	200724
1261	201087
1262	201401
1263	201729
1264	202171
1265	202449
1266	202724
1267	202980
1268	203269
1269	203569
1270	203918
1271	204218
1272	204423
1273	204932
1274	205300
1275	205617
1276	205932
1277	206426
1278	206779
1279	207146
1280	207522
1281	207766
1282	208058
1283	208450
1284	208845
1285	209145
1286	209559
1287	209809
1288	210067
1289	210395
1290	210761
1291	211052
1292	211479
1293	211808
1294	212089
1295	212489
1296	212880
1297	213120
1298	213460
1299	213731
1300	213999
1301	214280
1302	214676
1303	214965
1304	216244
1305	216798
1306	217636
1307	218177
1308	218497
1309	219366
1310	219947
1311	220300
1312	220690
1313	221284
1314	221926
1315	222148
1316	222563
1317	223013
1318	223997
1319	225189
1320	225557
1321	226232
1322	227124
1323	227426
1324	228233
1325	228772
1326	229016
1327	229374
1328	229687
1329	229976
1330	230439
1331	230813
1332	231127
1333	231482
1334	231799
1335	232255
1336	232598
1337	232992
1338	233335
1339	233566
1340	233803
1341	234115
1342	234601
1343	234883
1344	235643
1345	236134
1346	236596
1347	236878
1348	237799
1349	238162
1350	238510
1351	238831
1352	239237
1353	239609
1354	239910
1355	240282
1356	240668
1357	240986
1358	241408
1359	241786
1360	242125
1361	242511
1362	242769
1363	243067
1364	243413
1365	243852
1366	244126
1367	244490
1368	244951
1369	245220
1370	245502
1371	245922
1372	246279
1373	246739
1374	247124
1375	247464
1376	247835
1377	248257
1378	248729
1379	249099
1380	249506
1381	249835
1382	250109
1383	250368
1384	250719
1385	251053
1386	251337
1387	251662
1388	251979
1389	252275
1390	252617
1391	252898
1392	253206
1393	253535
1394	253850
1395	254262
1396	254676
1397	255158
1398	255532
1399	255826
1400	256208
1401	256534
1402	256869
1403	257135
1404	257488
1405	257880
1406	258230
1407	258564
1408	258853
1409	259211
1410	259558
1411	259966
1412	260291
1413	260589
1414	260921
1415	261210
1416	261612
1417	261962
1418	262327
1419	262687
1420	263171
1421	263601
1422	263976
1423	264336
1424	264677
1425	265088
1426	265487
1427	265750
1428	266276
1429	266623
1430	266908
1431	267268
1432	267596
1433	268028
1434	268328
1435	268613
1436	269026
1437	269328
1438	269860
1439	270201
1440	270500
1441	270822
1442	271268
1443	271612
1444	271962
1445	272315
1446	272689
1447	273041
1448	273448
1449	273767
1450	274244
1451	274653
1452	275074
1453	275444
1454	275849
1455	276303
1456	276617
1457	276982
1458	277346
1459	277744
1460	277996
1461	278339
1462	278717
1463	279035
1464	279417
1465	279792
1466	280152
1467	280540
1468	280944
1469	281330
1470	281786
1471	282353
1472	282678
1473	282992
1474	283315
1475	283772
1476	284153
1477	284502
1478	284941
1479	285346
1480	285634
1481	286010
1482	286537
1483	286878
1484	287353
1485	287681
1486	288098
1487	288429
1488	288802
1489	289131
1490	289528
1491	289769
1492	290191
1493	290596
1494	290956
1495	291395
1496	291712
1497	292112
1498	292512
1499	292884
1500	293410
1501	293924
1502	294409
1503	294798
1504	295135
1505	295634
1506	296012
1507	296341
1508	296752
1509	297153
1510	297591
1511	297926
1512	298297
1513	298636
1514	299019
1515	299447
1516	299880
1517	300287
1518	300756
1519	301154
1520	301521
1521	301876
1522	302131
1523	302493
1524	302850
1525	303257
1526	303536
1527	303817
1528	304267
1529	304686
1530	305173
1531	305541
1532	306045
1533	306437
1534	306891
1535	307361
1536	307692
1537	308051
1538	308258
1539	308735
1540	309137
1541	309640
1542	310007
1543	310431
1544	310999
1545	311432
1546	311791
1547	312281
1548	312613
1549	313061
1550	313469
1551	313854
1552	314285
1553	314765
1554	315200
1555	315496
1556	315875
1557	316259
1558	316583
1559	316952
1560	317483
1561	317789
1562	318196
1563	318645
1564	319080
1565	319328
1566	319763
1567	320096
1568	320419
1569	320928
1570	321222
1571	321606
1572	322001
1573	322538
1574	322874
1575	323307
1576	323847
1577	324292
1578	324689
1579	325030
1580	325466
1581	325881
1582	326261
1583	326609
1584	327087
1585	327557
1586	327960
1587	328253
1588	328630
1589	329001
1590	329405
1591	329953
1592	330296
1593	330542
1594	331021
1595	331532
1596	331904
1597	332354
1598	332737
1599	333149
1600	333484
1601	333971
1602	334596
1603	334947
1604	335422
1605	335911
1606	336515
1607	337076
1608	337526
1609	338050
1610	338417
1611	338668
1612	339095
1613	339590
1614	339939
1615	340363
1616	340809
1617	341318
1618	341629
1619	342045
1620	342449
1621	342948
1622	343395
1623	343685
1624	344150
1625	344760
1626	345237
1627	345571
1628	345977
1629	346401
1630	346887
1631	347280
1632	347707
1633	348162
1634	348654
1635	349109
1636	349443
1637	349809
1638	350189
1639	350572
1640	351007
1641	351470
1642	351837
1643	352215
1644	352560
1645	352972
1646	353332
1647	353692
1648	354082
1649	354513
1650	354986
1651	355358
1652	355680
1653	356000
1654	356473
1655	357030
1656	357564
1657	357949
1658	358492
1659	358965
1660	359362
1661	359757
1662	360189
1663	360527
1664	360956
1665	361335
1666	361664
1667	362106
1668	362629
1669	362899
1670	363322
1671	363750
1672	364214
1673	364694
1674	365071
1675	365615
1676	366021
1677	366535
1678	367041
1679	367640
1680	368074
1681	368669
1682	369049
1683	369550
1684	370152
1685	370599
1686	370946
1687	371316
1688	371571
1689	371971
1690	372447
1691	372984
1692	373400
1693	373818
1694	374305
1695	374831
1696	375240
1697	375701
1698	376187
1699	376724
1700	377175
1701	377625
1702	378027
1703	378516
1704	378956
1705	379551
1706	379923
1707	380182
1708	380636
1709	381031
1710	381439
1711	381897
1712	382345
1713	382690
1714	383086
1715	383671
1716	384096
1717	384537
1718	385123
1719	385486
1720	385994
1721	386475
1722	386891
1723	387265
1724	387675
1725	388144
1726	388717
1727	389109
1728	389416
1729	389832
1730	390307
1731	390736
1732	391296
1733	391732
1734	392318
1735	392769
1736	393334
1737	393849
1738	394300
1739	394823
1740	395345
1741	395723
1742	396087
1743	396553
1744	397003
1745	397413
1746	397812
1747	398086
1748	398595
1749	399060
1750	399504
1751	399824
1752	400326
1753	400834
1754	401314
1755	401666
1756	402218
1757	402657
1758	403082
1759	403452
1760	403892
1761	404313
1762	404689
1763	405066
1764	405465
1765	405929
1766	406292
1767	406687
1768	407218
1769	407750
1770	408229
1771	408672
1772	409167
1773	409672
1774	410153
1775	410608
1776	411063
1777	411439
1778	411862
1779	412417
1780	412862
1781	413481
1782	414019
1783	414324
1784	414780
1785	415173
1786	415698
1787	416113
1788	416556
1789	416996
1790	417629
1791	418099
1792	418536
1793	418985
1794	419513
1795	420030
1796	420478
1797	420989
1798	421302
1799	421705
1800	422174
1801	422632
1802	423025
1803	423445
1804	423897
1805	424335
1806	424968
1807	425374
1808	425941
1809	426408
1810	426939
1811	427516
1812	428081
1813	428522
1814	429058
1815	429595
1816	430275
1817	430851
1818	431337
1819	431758
1820	432117
1821	432539
1822	432941
1823	433536
1824	433943
1825	434417
1826	435019
1827	435415
1828	435855
1829	436369
1830	436922
1831	437361
1832	437925
1833	438446
1834	438932
1835	439274
1836	439790
1837	440195
1838	440541
1839	440969
1840	441395
1841	442064
1842	442530
1843	442893
1844	443380
1845	443798
1846	444293
1847	444807
1848	445260
1849	445620
1850	446138
1851	446621
1852	446998
1853	447372
1854	447792
1855	448110
1856	448530
1857	449056
1858	449500
1859	449997
1860	450478
1861	450996
1862	451528
1863	451990
1864	452508
1865	452976
1866	453354
1867	453701
1868	454301
1869	454824
1870	455266
1871	455667
1872	456318
1873	456764
1874	457235
1875	457793
1876	458170
1877	458674
1878	459173
1879	459657
1880	460129
1881	460752
1882	461082
1883	461461
1884	462094
1885	462583
1886	463162
1887	463701
1888	464237
1889	464601
1890	464998
1891	465479
1892	465987
1893	466415
1894	466815
1895	467335
1896	467752
1897	468116
1898	468752
1899	469336
1900	469819
1901	470243
1902	470698
1903	471198
1904	471665
1905	472113
1906	472571
1907	473087
1908	473530
1909	473851
1910	474284
1911	474808
1912	475249
1913	475745
1914	476256
1915	476912
1916	477409
1917	477846
1918	478283
1919	478817
1920	479398
1921	479888
1922	480483
1923	480973
1924	481500
1925	482022
1926	482627
1927	483233
1928	483831
1929	484265
1930	484750
1931	485283
1932	485963
1933	486552
1934	487728
1935	488752
1936	489921
1937	490533
1938	491655
1939	491985
1940	492560
1941	493121
1942	494423
1943	495224
1944	495709
1945	496193
1946	496753
1947	497238
1948	497781
1949	498260
1950	498792
1951	499338
1952	499868
1953	500280
1954	500770
1955	501507
1956	501963
1957	502409
1958	502916
1959	503408
1960	504029
1961	504522
1962	505153
1963	505549
1964	506081
1965	506488
1966	507028
1967	507626
1968	508178
1969	508606
1970	509273
1971	509772
1972	510355
1973	510853
1974	511451
1975	511910
1976	512342
1977	512978
1978	513628
1979	514138
1980	514622
1981	515203
1982	515730
1983	516180
1984	516611
1985	517052
1986	517520
1987	518080
1988	518520
1989	519031
1990	519648
1991	520056
1992	520597
1993	521090
1994	521579
1995	522112
1996	522593
1997	523088
1998	523667
1999	524353
2000	524874


==> old/submission/plots/runtime/2000/timings_ta.dat <==
n	millisec
1	38
2	71
3	104
4	135
5	172
6	205
7	239
8	273
9	307
10	341
11	376
12	410
13	444
14	478
15	513
16	552
17	587
18	623
19	659
20	696
21	734
22	771
23	807
24	843
25	878
26	916
27	953
28	992
29	1028
30	1066
31	1104
32	1142
33	1179
34	1217
35	1259
36	1298
37	1338
38	1377
39	1502
40	1545
41	1584
42	1623
43	1661
44	1699
45	1743
46	1784
47	1825
48	1866
49	1909
50	2041
51	2082
52	2126
53	2167
54	2301
55	2347
56	2390
57	2433
58	2478
59	2522
60	2567
61	2611
62	2655
63	2698
64	2743
65	2875
66	2923
67	3057
68	3192
69	3329
70	3376
71	3511
72	3560
73	3603
74	3739
75	3879
76	3926
77	3971
78	4017
79	4159
80	4301
81	4351
82	4487
83	4534
84	4579
85	4631
86	4677
87	4726
88	4772
89	4823
90	4872
91	5013
92	5065
93	5203
94	5254
95	5300
96	5446
97	5587
98	5632
99	5681
100	5733
101	5875
102	5926
103	6069
104	6121
105	6269
106	6324
107	6375
108	6427
109	6477
110	6533
111	6583
112	6639
113	6689
114	6740
115	6789
116	6939
117	6992
118	7043
119	7095
120	7240
121	7387
122	7439
123	7583
124	7732
125	7788
126	7840
127	7896
128	7946
129	8002
130	8053
131	8200
132	8353
133	8500
134	8558
135	8611
136	8667
137	8810
138	8965
139	9025
140	9176
141	9232
142	9378
143	9435
144	9490
145	9549
146	9602
147	9751
148	9810
149	9865
150	9919
151	9975
152	10030
153	10183
154	10241
155	10295
156	10360
157	10518
158	10676
159	10739
160	10795
161	10949
162	11012
163	11075
164	11136
165	11293
166	11450
167	11609
168	11763
169	11927
170	11989
171	12043
172	12104
173	12163
174	12225
175	12386
176	12546
177	12707
178	12866
179	12929
180	13086
181	13147
182	13303
183	13369
184	13426
185	13493
186	13653
187	13811
188	13974
189	14138
190	14297
191	14456
192	14520
193	14673
194	14822
195	14977
196	15129
197	15189
198	15247
199	15393
200	15459
201	15523
202	15671
203	15828
204	15889
205	16039
206	16105
207	16260
208	16324
209	16475
210	16542
211	16695
212	16853
213	17009
214	17074
215	17227
216	17289
217	17445
218	17515
219	17670
220	17825
221	17983
222	18136
223	18292
224	18446
225	18510
226	18666
227	18821
228	18973
229	19137
230	19295
231	19359
232	19422
233	19486
234	19651
235	19804
236	19872
237	20028
238	20181
239	20248
240	20412
241	20482
242	20546
243	20609
244	20764
245	20927
246	20994
247	21057
248	21126
249	21190
250	21354
251	21415
252	21479
253	21549
254	21714
255	21781
256	21944
257	22107
258	22266
259	22426
260	22593
261	22757
262	22923
263	23083
264	23241
265	23405
266	23571
267	23733
268	23896
269	24058
270	24122
271	24283
272	24445
273	24608
274	24780
275	24942
276	25110
277	25274
278	25446
279	25596
280	25743
281	25901
282	25963
283	26113
284	26269
285	26430
286	26589
287	26744
288	26895
289	26958
290	27111
291	27174
292	27323
293	27481
294	27638
295	27801
296	27956
297	28115
298	28268
299	28336
300	28494
301	28649
302	28717
303	28785
304	28852
305	29015
306	29076
307	29238
308	29394
309	29469
310	29541
311	29698
312	29766
313	29830
314	29983
315	30139
316	30207
317	30367
318	30440
319	30599
320	30759
321	30922
322	31082
323	31244
324	31409
325	31478
326	31634
327	31702
328	31770
329	31841
330	31910
331	32072
332	32238
333	32404
334	32478
335	32636
336	32805
337	32969
338	33140
339	33309
340	33469
341	33540
342	33704
343	33868
344	33939
345	34103
346	34273
347	34445
348	34519
349	34688
350	34855
351	35025
352	35198
353	35364
354	35530
355	35697
356	35770
357	35934
358	36002
359	36163
360	36228
361	36386
362	36539
363	36612
364	36768
365	36926
366	37090
367	37249
368	37413
369	37574
370	37738
371	37897
372	37967
373	38129
374	38295
375	38366
376	38525
377	38681
378	38835
379	38995
380	39160
381	39325
382	39491
383	39648
384	39803
385	39971
386	40140
387	40304
388	40463
389	40628
390	40790
391	40952
392	41113
393	41273
394	41436
395	41509
396	41673
397	41746
398	41909
399	42078
400	42242
401	42407
402	42481
403	42556
404	42723
405	42888
406	43049
407	43222
408	43389
409	43459
410	43621
411	43698
412	43855
413	44019
414	44183
415	44349
416	44426
417	44596
418	44759
419	44922
420	45087
421	45160
422	45324
423	45495
424	45665
425	45739
426	45907
427	46073
428	46236
429	46395
430	46553
431	46717
432	46875
433	47036
434	47192
435	47348
436	47417
437	47581
438	47656
439	47818
440	47982
441	48149
442	48227
443	48395
444	48562
445	48725
446	48890
447	49053
448	49218
449	49383
450	49559
451	49730
452	49893
453	49966
454	50041
455	50205
456	50371
457	50542
458	50706
459	50865
460	51035
461	51209
462	51378
463	51542
464	51619
465	51791
466	51961
467	52132
468	52299
469	52465
470	52634
471	52806
472	52978
473	53140
474	53306
475	53474
476	53647
477	53824
478	53904
479	54084
480	54255
481	54429
482	54598
483	54778
484	54942
485	55117
486	55289
487	55460
488	55537
489	55721
490	55880
491	56047
492	56200
493	56366
494	56524
495	56687
496	56848
497	57009
498	57167
499	57240
500	57397
501	57471
502	57633
503	57799
504	57876
505	58038
506	58200
507	58367
508	58541
509	58710
510	58875
511	58949
512	59115
513	59288
514	59456
515	59535
516	59702
517	59874
518	60045
519	60208
520	60285
521	60457
522	60623
523	60792
524	60961
525	61124
526	61294
527	61455
528	61627
529	61789
530	61952
531	62027
532	62096
533	62263
534	62435
535	62515
536	62688
537	62862
538	63027
539	63196
540	63367
541	63531
542	63705
543	63880
544	64047
545	64218
546	64384
547	64562
548	64742
549	64914
550	65081
551	65253
552	65425
553	65501
554	65668
555	65843
556	66002
557	66161
558	66237
559	66398
560	66558
561	66728
562	66807
563	66963
564	67125
565	67292
566	67457
567	67627
568	67798
569	67962
570	68127
571	68295
572	68462
573	68628
574	68803
575	68974
576	69140
577	69211
578	69375
579	69450
580	69519
581	69594
582	69760
583	69928
584	70098
585	70174
586	70342
587	70511
588	70675
589	70837
590	71007
591	71175
592	71345
593	71504
594	71677
595	71856
596	72022
597	72194
598	72365
599	72533
600	72702
601	72776
602	72953
603	73124
604	73293
605	73470
606	73644
607	73825
608	74000
609	74169
610	74347
611	74520
612	74701
613	74887
614	75055
615	75133
616	75315
617	75490
618	75665
619	75849
620	76016
621	76178
622	76339
623	76498
624	76656
625	76825
626	76995
627	77158
628	77332
629	77413
630	77580
631	77750
632	77923
633	78088
634	78171
635	78331
636	78502
637	78671
638	78846
639	79011
640	79186
641	79348
642	79517
643	79688
644	79857
645	80028
646	80194
647	80354
648	80519
649	80689
650	80857
651	81037
652	81210
653	81387
654	81554
655	81725
656	81900
657	82074
658	82242
659	82413
660	82589
661	82753
662	82925
663	83106
664	83275
665	83450
666	83623
667	83800
668	83970
669	84150
670	84323
671	84498
672	84676
673	84850
674	85027
675	85198
676	85361
677	85534
678	85697
679	85778
680	85947
681	86108
682	86271
683	86439
684	86513
685	86681
686	86847
687	87019
688	87093
689	87257
690	87417
691	87583
692	87754
693	87921
694	88098
695	88262
696	88432
697	88593
698	88758
699	88934
700	89097
701	89269
702	89435
703	89603
704	89772
705	89939
706	90115
707	90199
708	90374
709	90544
710	90712
711	90882
712	91056
713	91222
714	91393
715	91570
716	91748
717	91918
718	92087
719	92258
720	92426
721	92593
722	92669
723	92838
724	93010
725	93185
726	93358
727	93533
728	93717
729	93897
730	94070
731	94242
732	94326
733	94510
734	94689
735	94858
736	95043
737	95211
738	95289
739	95467
740	95645
741	95804
742	95968
743	96143
744	96316
745	96482
746	96649
747	96817
748	96986
749	97144
750	97315
751	97483
752	97644
753	97820
754	97991
755	98161
756	98321
757	98489
758	98661
759	98839
760	99004
761	99166
762	99343
763	99508
764	99674
765	99856
766	100034
767	100209
768	100388
769	100567
770	100745
771	100923
772	101088
773	101257
774	101426
775	101599
776	101769
777	101942
778	102111
779	102290
780	102463
781	102636
782	102807
783	102991
784	103162
785	103334
786	103515
787	103693
788	103873
789	104043
790	104214
791	104383
792	104554
793	104734
794	104906
795	105084
796	105243
797	105410
798	105577
799	105740
800	105907
801	106073
802	106155
803	106322
804	106493
805	106662
806	106837
807	107009
808	107174
809	107337
810	107516
811	107683
812	107846
813	108018
814	108182
815	108359
816	108530
817	108710
818	108887
819	109061
820	109238
821	109418
822	109583
823	109748
824	109914
825	110077
826	110254
827	110434
828	110596
829	110764
830	110938
831	111104
832	111276
833	111448
834	111619
835	111789
836	111964
837	112133
838	112303
839	112484
840	112657
841	112834
842	113008
843	113183
844	113365
845	113537
846	113719
847	113891
848	114077
849	114245
850	114413
851	114591
852	114773
853	114938
854	115101
855	115269
856	115435
857	115599
858	115773
859	115941
860	116102
861	116255
862	116427
863	116590
864	116769
865	116939
866	117115
867	117285
868	117455
869	117620
870	117794
871	117873
872	117952
873	118127
874	118301
875	118471
876	118641
877	118808
878	118980
879	119155
880	119323
881	119497
882	119677
883	119848
884	120024
885	120198
886	120370
887	120550
888	120713
889	120887
890	121064
891	121234
892	121403
893	121580
894	121752
895	121925
896	122094
897	122265
898	122432
899	122607
900	122784
901	122956
902	123135
903	123309
904	123479
905	123658
906	123831
907	124005
908	124188
909	124363
910	124538
911	124705
912	124870
913	125030
914	125200
915	125366
916	125529
917	125692
918	125856
919	126023
920	126196
921	126364
922	126530
923	126701
924	126868
925	127038
926	127211
927	127292
928	127466
929	127637
930	127804
931	127967
932	128141
933	128320
934	128493
935	128669
936	128843
937	129020
938	129191
939	129362
940	129538
941	129706
942	129887
943	130058
944	130230
945	130400
946	130569
947	130744
948	130922
949	131010
950	131186
951	131369
952	131545
953	131727
954	131906
955	132080
956	132163
957	132346
958	132527
959	132703
960	132878
961	133062
962	133249
963	133419
964	133601
965	133782
966	133956
967	134141
968	134317
969	134489
970	134575
971	134741
972	134899
973	135060
974	135218
975	135395
976	135567
977	135731
978	135894
979	136075
980	136239
981	136414
982	136584
983	136747
984	136919
985	137091
986	137262
987	137436
988	137608
989	137789
990	137959
991	138123
992	138300
993	138472
994	138656
995	138834
996	139009
997	139179
998	139350
999	139525
1000	139704
1001	139781
1002	139949
1003	140124
1004	140295
1005	140472
1006	140650
1007	140816
1008	140994
1009	141167
1010	141344
1011	141514
1012	141690
1013	141865
1014	142040
1015	142218
1016	142398
1017	142577
1018	142757
1019	142933
1020	143108
1021	143287
1022	143460
1023	143638
1024	143811
1025	143979
1026	144149
1027	144315
1028	144485
1029	144652
1030	144817
1031	144985
1032	145152
1033	145321
1034	145487
1035	145655
1036	145837
1037	146008
1038	146176
1039	146343
1040	146516
1041	146685
1042	146851
1043	147020
1044	147200
1045	147374
1046	147545
1047	147710
1048	147887
1049	147972
1050	148143
1051	148309
1052	148487
1053	148662
1054	148838
1055	149012
1056	149176
1057	149357
1058	149526
1059	149701
1060	149883
1061	150049
1062	150229
1063	150402
1064	150571
1065	150745
1066	150921
1067	151101
1068	151274
1069	151453
1070	151630
1071	151809
1072	151985
1073	152162
1074	152337
1075	152511
1076	152686
1077	152870
1078	153050
1079	153226
1080	153406
1081	153588
1082	153745
1083	153916
1084	154080
1085	154241
1086	154409
1087	154572
1088	154748
1089	154912
1090	155078
1091	155242
1092	155396
1093	155571
1094	155748
1095	155923
1096	156093
1097	156256
1098	156420
1099	156597
1100	156771
1101	156947
1102	157115
1103	157286
1104	157456
1105	157628
1106	157795
1107	157963
1108	158133
1109	158314
1110	158488
1111	158571
1112	158734
1113	158905
1114	159086
1115	159258
1116	159435
1117	159624
1118	159812
1119	159987
1120	160165
1121	160342
1122	160518
1123	160682
1124	160857
1125	161033
1126	161209
1127	161397
1128	161587
1129	161772
1130	161953
1131	162129
1132	162306
1133	162490
1134	162673
1135	162848
1136	163027
1137	163203
1138	163388
1139	163570
1140	163732
1141	163897
1142	164069
1143	164232
1144	164408
1145	164579
1146	164748
1147	164913
1148	165073
1149	165249
1150	165418
1151	165581
1152	165749
1153	165917
1154	166086
1155	166257
1156	166429
1157	166593
1158	166767
1159	166938
1160	167111
1161	167286
1162	167460
1163	167641
1164	167817
1165	167987
1166	168170
1167	168352
1168	168527
1169	168697
1170	168869
1171	169036
1172	169206
1173	169386
1174	169557
1175	169728
1176	169899
1177	170081
1178	170259
1179	170435
1180	170610
1181	170785
1182	170976
1183	171156
1184	171331
1185	171513
1186	171691
1187	171868
1188	172038
1189	172211
1190	172391
1191	172567
1192	172649
1193	172824
1194	172998
1195	173166
1196	173334
1197	173495
1198	173662
1199	173827
1200	173990
1201	174158
1202	174322
1203	174486
1204	174651
1205	174814
1206	174984
1207	175151
1208	175329
1209	175492
1210	175662
1211	175843
1212	176016
1213	176193
1214	176367
1215	176533
1216	176703
1217	176876
1218	177043
1219	177216
1220	177390
1221	177563
1222	177734
1223	177906
1224	178078
1225	178257
1226	178429
1227	178602
1228	178780
1229	178960
1230	179128
1231	179302
1232	179479
1233	179660
1234	179841
1235	180015
1236	180190
1237	180369
1238	180541
1239	180720
1240	180905
1241	181086
1242	181259
1243	181435
1244	181606
1245	181788
1246	181963
1247	182137
1248	182305
1249	182476
1250	182643
1251	182816
1252	182984
1253	183155
1254	183226
1255	183398
1256	183562
1257	183727
1258	183894
1259	184067
1260	184234
1261	184401
1262	184579
1263	184752
1264	184928
1265	185105
1266	185287
1267	185450
1268	185615
1269	185790
1270	185961
1271	186133
1272	186306
1273	186476
1274	186653
1275	186819
1276	186988
1277	187158
1278	187329
1279	187505
1280	187686
1281	187862
1282	188049
1283	188235
1284	188436
1285	188607
1286	188785
1287	188968
1288	189142
1289	189321
1290	189505
1291	189679
1292	189850
1293	190030
1294	190209
1295	190389
1296	190567
1297	190748
1298	190930
1299	191109
1300	191284
1301	191470
1302	191647
1303	191829
1304	192011
1305	192188
1306	192347
1307	192511
1308	192688
1309	192856
1310	193030
1311	193201
1312	193367
1313	193532
1314	193699
1315	193871
1316	194035
1317	194204
1318	194381
1319	194558
1320	194723
1321	194889
1322	195063
1323	195240
1324	195415
1325	195590
1326	195760
1327	195927
1328	196100
1329	196277
1330	196456
1331	196630
1332	196802
1333	196965
1334	197141
1335	197309
1336	197484
1337	197665
1338	197843
1339	198009
1340	198180
1341	198358
1342	198529
1343	198711
1344	198884
1345	199058
1346	199229
1347	199402
1348	199578
1349	199762
1350	199945
1351	200126
1352	200304
1353	200483
1354	200654
1355	200832
1356	201000
1357	201177
1358	201365
1359	201542
1360	201723
1361	201907
1362	202092
1363	202247
1364	202405
1365	202569
1366	202728
1367	202890
1368	203060
1369	203226
1370	203395
1371	203557
1372	203730
1373	203897
1374	204071
1375	204237
1376	204409
1377	204589
1378	204764
1379	204936
1380	205104
1381	205286
1382	205470
1383	205644
1384	205819
1385	205994
1386	206166
1387	206331
1388	206503
1389	206677
1390	206855
1391	207032
1392	207201
1393	207385
1394	207555
1395	207736
1396	207915
1397	208098
1398	208272
1399	208453
1400	208627
1401	208804
1402	208989
1403	209167
1404	209343
1405	209523
1406	209696
1407	209876
1408	210055
1409	210234
1410	210411
1411	210590
1412	210778
1413	210963
1414	211137
1415	211319
1416	211496
1417	211675
1418	211851
1419	212021
1420	212184
1421	212345
1422	212510
1423	212683
1424	212861
1425	213027
1426	213200
1427	213366
1428	213531
1429	213696
1430	213864
1431	214038
1432	214213
1433	214387
1434	214559
1435	214728
1436	214905
1437	215084
1438	215263
1439	215429
1440	215604
1441	215776
1442	215954
1443	216127
1444	216300
1445	216475
1446	216641
1447	216810
1448	216982
1449	217149
1450	217326
1451	217499
1452	217675
1453	217858
1454	218039
1455	218210
1456	218379
1457	218562
1458	218744
1459	218915
1460	219099
1461	219271
1462	219449
1463	219626
1464	219805
1465	219983
1466	220160
1467	220339
1468	220527
1469	220706
1470	220891
1471	221066
1472	221237
1473	221422
1474	221610
1475	221793
1476	221963
1477	222120
1478	222291
1479	222460
1480	222624
1481	222791
1482	222951
1483	223116
1484	223274
1485	223442
1486	223609
1487	223783
1488	223964
1489	224138
1490	224310
1491	224482
1492	224657
1493	224826
1494	224997
1495	225164
1496	225328
1497	225505
1498	225678
1499	225855
1500	226030
1501	226205
1502	226374
1503	226546
1504	226714
1505	226889
1506	227061
1507	227236
1508	227408
1509	227589
1510	227776
1511	227952
1512	228129
1513	228304
1514	228485
1515	228659
1516	228838
1517	229005
1518	229189
1519	229364
1520	229538
1521	229706
1522	229888
1523	230060
1524	230233
1525	230417
1526	230601
1527	230785
1528	230965
1529	231143
1530	231312
1531	231486
1532	231664
1533	231831
1534	231994
1535	232159
1536	232329
1537	232500
1538	232575
1539	232748
1540	232915
1541	233088
1542	233256
1543	233415
1544	233579
1545	233742
1546	233912
1547	234089
1548	234261
1549	234439
1550	234616
1551	234798
1552	234973
1553	235138
1554	235310
1555	235490
1556	235669
1557	235834
1558	236010
1559	236184
1560	236359
1561	236528
1562	236704
1563	236879
1564	237049
1565	237223
1566	237399
1567	237573
1568	237738
1569	237916
1570	238099
1571	238280
1572	238454
1573	238622
1574	238811
1575	238992
1576	239166
1577	239347
1578	239525
1579	239712
1580	239884
1581	240065
1582	240238
1583	240413
1584	240592
1585	240770
1586	240945
1587	241125
1588	241303
1589	241477
1590	241666
1591	241831
1592	241998
1593	242088
1594	242266
1595	242432
1596	242611
1597	242774
1598	242947
1599	243120
1600	243284
1601	243452
1602	243626
1603	243795
1604	243968
1605	244142
1606	244305
1607	244475
1608	244645
1609	244809
1610	244974
1611	245146
1612	245316
1613	245498
1614	245675
1615	245854
1616	246034
1617	246200
1618	246368
1619	246538
1620	246710
1621	246882
1622	247058
1623	247232
1624	247404
1625	247577
1626	247756
1627	247934
1628	248116
1629	248288
1630	248465
1631	248642
1632	248812
1633	248997
1634	249172
1635	249354
1636	249534
1637	249702
1638	249878
1639	250058
1640	250243
1641	250420
1642	250604
1643	250775
1644	250948
1645	251124
1646	251306
1647	251487
1648	251644
1649	251811
1650	251983
1651	252154
1652	252323
1653	252490
1654	252664
1655	252834
1656	253006
1657	253173
1658	253334
1659	253505
1660	253669
1661	253840
1662	254006
1663	254186
1664	254358
1665	254524
1666	254693
1667	254857
1668	255032
1669	255210
1670	255379
1671	255566
1672	255741
1673	255919
1674	256091
1675	256264
1676	256438
1677	256621
1678	256786
1679	256960
1680	257141
1681	257316
1682	257499
1683	257673
1684	257851
1685	258034
1686	258207
1687	258390
1688	258565
1689	258754
1690	258937
1691	259121
1692	259297
1693	259477
1694	259651
1695	259829
1696	260011
1697	260197
1698	260376
1699	260550
1700	260741
1701	260917
1702	261088
1703	261253
1704	261422
1705	261584
1706	261745
1707	261834
1708	261997
1709	262169
1710	262333
1711	262505
1712	262673
1713	262848
1714	263019
1715	263189
1716	263359
1717	263521
1718	263700
1719	263876
1720	264044
1721	264210
1722	264383
1723	264561
1724	264731
1725	264911
1726	265082
1727	265260
1728	265437
1729	265612
1730	265783
1731	265957
1732	266145
1733	266320
1734	266502
1735	266681
1736	266864
1737	267043
1738	267228
1739	267404
1740	267581
1741	267762
1742	267940
1743	268130
1744	268313
1745	268498
1746	268681
1747	268857
1748	269034
1749	269207
1750	269379
1751	269556
1752	269729
1753	269908
1754	270081
1755	270264
1756	270447
1757	270610
1758	270796
1759	270957
1760	271128
1761	271303
1762	271474
1763	271649
1764	271812
1765	271982
1766	272150
1767	272318
1768	272483
1769	272649
1770	272827
1771	272995
1772	273164
1773	273338
1774	273507
1775	273682
1776	273847
1777	274022
1778	274200
1779	274374
1780	274549
1781	274723
1782	274896
1783	275071
1784	275245
1785	275418
1786	275591
1787	275769
1788	275945
1789	276123
1790	276297
1791	276466
1792	276643
1793	276813
1794	276986
1795	277163
1796	277332
1797	277515
1798	277704
1799	277893
1800	278066
1801	278251
1802	278425
1803	278599
1804	278777
1805	278961
1806	279141
1807	279320
1808	279488
1809	279665
1810	279851
1811	280026
1812	280206
1813	280381
1814	280558
1815	280743
1816	280905
1817	281068
1818	281237
1819	281399
1820	281560
1821	281724
1822	281893
1823	282065
1824	282236
1825	282414
1826	282588
1827	282763
1828	282934
1829	283103
1830	283269
1831	283440
1832	283609
1833	283785
1834	283964
1835	284141
1836	284318
1837	284493
1838	284667
1839	284841
1840	285014
1841	285188
1842	285363
1843	285542
1844	285708
1845	285886
1846	286067
1847	286242
1848	286417
1849	286594
1850	286776
1851	286946
1852	287133
1853	287316
1854	287496
1855	287673
1856	287851
1857	288026
1858	288198
1859	288371
1860	288548
1861	288722
1862	288899
1863	289073
1864	289262
1865	289436
1866	289621
1867	289807
1868	289990
1869	290172
1870	290351
1871	290520
1872	290691
1873	290857
1874	291029
1875	291188
1876	291363
1877	291534
1878	291707
1879	291885
1880	292047
1881	292214
1882	292390
1883	292560
1884	292732
1885	292904
1886	293079
1887	293250
1888	293417
1889	293595
1890	293772
1891	293948
1892	294124
1893	294304
1894	294483
1895	294655
1896	294827
1897	295001
1898	295173
1899	295354
1900	295525
1901	295698
1902	295870
1903	296039
1904	296210
1905	296386
1906	296562
1907	296740
1908	296921
1909	297098
1910	297274
1911	297451
1912	297630
1913	297816
1914	297994
1915	298177
1916	298356
1917	298529
1918	298703
1919	298881
1920	299068
1921	299248
1922	299423
1923	299607
1924	299782
1925	299950
1926	300114
1927	300281
1928	300445
1929	300621
1930	300785
1931	300962
1932	301128
1933	301298
1934	301466
1935	301628
1936	301792
1937	301967
1938	302129
1939	302302
1940	302475
1941	302649
1942	302823
1943	302990
1944	303155
1945	303328
1946	303495
1947	303666
1948	303839
1949	304010
1950	304188
1951	304366
1952	304534
1953	304709
1954	304881
1955	305058
1956	305229
1957	305405
1958	305574
1959	305751
1960	305924
1961	306108
1962	306288
1963	306465
1964	306636
1965	306807
1966	306981
1967	307161
1968	307337
1969	307510
1970	307684
1971	307862
1972	308038
1973	308215
1974	308395
1975	308581
1976	308755
1977	308932
1978	309110
1979	309289
1980	309457
1981	309623
1982	309790
1983	309961
1984	310125
1985	310295
1986	310465
1987	310630
1988	310804
1989	310968
1990	311138
1991	311314
1992	311482
1993	311648
1994	311821
1995	311992
1996	312170
1997	312345
1998	312517
1999	312689
2000	312856


==> old/submission/plots/runtime/journal/encoder12l50/timings_both.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> old/submission/plots/runtime/journal/encoder12l50/timings_naive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> old/submission/plots/runtime/journal/encoder12l50/timings_sa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> old/submission/plots/runtime/journal/encoder12l50/timings_ta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> old/submission/plots/runtime/journal/encoder12l50/timings_trie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> old/submission/plots/runtime/journal/encoder12l50/timings_trie_naive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> old/submission/plots/runtime/journal/encoder12l50/timingsboth.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> old/submission/plots/runtime/journal/encoder12l50/timingsnaive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> old/submission/plots/runtime/journal/encoder12l50/timingssa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> old/submission/plots/runtime/journal/encoder12l50/timingsta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> old/submission/plots/runtime/journal/encoder12l50/timingstrie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> old/submission/plots/runtime/journal/encoder12l50/timingstrienaive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> old/submission/plots/runtime/journal/encoder1_2_l50/timings_both.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> old/submission/plots/runtime/journal/encoder1_2_l50/timings_naive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> old/submission/plots/runtime/journal/encoder1_2_l50/timings_sa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> old/submission/plots/runtime/journal/encoder1_2_l50/timings_ta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> old/submission/plots/runtime/journal/encoder1_2_l50/timings_trie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> old/submission/plots/runtime/journal/encoder1_2_l50/timings_trie_naive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> old/submission/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/naive.dat <==
1	51432
2	52128
4	51812
8	53243
16	52045
32	53788
64	52992
128	52628
256	53178
512	55479
1024	56473
2048	57966
4096	62264
8192	61502


==> old/submission/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/sa.dat <==
1	26101
2	25745
4	25780
8	25818
16	26445
32	25953
64	25781
128	26024
256	28498
512	26956
1024	28066
2048	28416
4096	31500
8192	28345


==> old/submission/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/trie.dat <==
1	37
2	38
4	40
8	54
16	82
32	125
64	281
128	683
256	2880
512	8880
1024	17752
2048	24105
4096	33184
8192	23798


==> old/submission/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/trie_naive.dat <==
1	34
2	35
4	40
8	81
16	129
32	206
64	506
128	1369
256	5563
512	18890
1024	36010
2048	48532
4096	69737
8192	47876


==> old/submission/plots/runtime/journal/mux30probs/both.dat <==
0	995
1	1592
2	2593
3	3529
4	4194
5	6767
10	8701
100	43284
500	33717
1000	21278
1500	17417
2000	16069
3000	14591
5000	14893


==> old/submission/plots/runtime/journal/mux30probs/naive.dat <==
0	272634
1	250936
2	252866
3	249152
4	244802
5	264751
10	228081
100	87208
500	24133
1000	16094
1500	13114
2000	12179
3000	11353
5000	12125


==> old/submission/plots/runtime/journal/mux30probs/sa.dat <==
0	133530
1	121290
2	127720
3	125107
4	123211
5	126681
10	116338
100	44565
500	11987
1000	7848
1500	6533
2000	6065
3000	5657
5000	5787


==> old/submission/plots/runtime/journal/mux30probs/ta.dat <==
0	1560
1	2468
2	4873
3	6519
4	7433
5	10895
10	15576
100	62777
500	46887
1000	29793
1500	24004
2000	22718
3000	20398
5000	20907


==> old/submission/plots/runtime/journal/mux30probs/trie.dat <==
0	127
1	162
2	250
3	324
4	390
5	485
10	656
100	851
500	625
1000	647
1500	597
2000	583
3000	649
5000	622


==> old/submission/plots/runtime/journal/mux30probs/trie_naive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390


==> old/submission/plots/runtime/journal/mux30probs/trienaive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390


==> old/submission/plots/runtime/journal/mux_30_probs/both.dat <==
0	995
1	1592
2	2593
3	3529
4	4194
5	6767
10	8701
100	43284
500	33717
1000	21278
1500	17417
2000	16069
3000	14591
5000	14893


==> old/submission/plots/runtime/journal/mux_30_probs/naive.dat <==
0	272634
1	250936
2	252866
3	249152
4	244802
5	264751
10	228081
100	87208
500	24133
1000	16094
1500	13114
2000	12179
3000	11353
5000	12125


==> old/submission/plots/runtime/journal/mux_30_probs/sa.dat <==
0	133530
1	121290
2	127720
3	125107
4	123211
5	126681
10	116338
100	44565
500	11987
1000	7848
1500	6533
2000	6065
3000	5657
5000	5787


==> old/submission/plots/runtime/journal/mux_30_probs/ta.dat <==
0	1560
1	2468
2	4873
3	6519
4	7433
5	10895
10	15576
100	62777
500	46887
1000	29793
1500	24004
2000	22718
3000	20398
5000	20907


==> old/submission/plots/runtime/journal/mux_30_probs/trie.dat <==
0	127
1	162
2	250
3	324
4	390
5	485
10	656
100	851
500	625
1000	647
1500	597
2000	583
3000	649
5000	622


==> old/submission/plots/runtime/journal/mux_30_probs/trie_naive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390


==> old/submission/review.txt <==

Section IV: Detailed Comments for Author(s)
Mandatory, please elaborate on your judgement.
The article describes a runtime verification tool RVHyper for HyperLTL properties, i.e., for relational properties over finite propositional traces. It outlines optimisations that have been installed to make the runtime monitoring more runtime- and memory-efficient. The article reports on several application scenarios of RVHyper on exisiting benchmarks for relational trace properties  The main contribution of this article in comparison to previous publications [20, 21] is the memory-optimisation of the runtime monitoring using prefix trees (tries).   The presentation is mostly clear and the individual parts are clearly presented. The article is well written and easy to follow.   The main contribution is the description and evaluation of a technical improvement of the implementation of RVHyper. The evaluation shows that there are instances where the improvement reduces the runtime / space requirements of the implementation by several orders of magnitude.   Parts of the article are a condensed version of the text in [20]. One side effect of the condensation is that central notions formally introduced in [20] appear out of the blue in this text. "Domination" of traces is used in Ex. 4 and Algo. 2 but never has been introduced.

--> DONE  It may be due to this condensation that the formal algorithm presentation lacks clarity. The reviewer does not doubt that the algorithms work, but the formulation contains flaws; or at least allows flawed interpretations.

--> DONE    The jump from Section 2 to Section 3 is rather rough. I would have expected a categorisation of HyperLTL properties with respect to their verifiability at runtime ("monitorabilty"). Also the question what precisely is the task of monitoring HyperLTL would have been interesting here. Reporting violation of a property or reporting that a property is satisfied, or both? In understand that earlier publications [20] discuss precisely these questions. For an article that should be self-contained like the one at hand, at least a short summary should be included.

--> DONE   Detailed comments -----------------  Algo 1:  The type (T^n -> Q) of S is violated during the algorithm until it is re-established in line 25.

--> ??  What does it mean "p in Simga is a new input event"? This reads like "foreach p in Sigma". I would have expected that line 4 non-det. chooses a new trace tn and that p iterates over the events of tn. Is the t in line 25 the new trace chosen in 4? Should be stated clearer.

--> ??  Is the notation in lines 7,25 (=) and 10,19 (<-) for the same operation?

--> zu <- geändert  What is N in line 19? (t1,...,tn)? Why is it used only once?

--> DONE zu \vec{t} geändert  It seems strange that t is updated in line 10 already: For the very first trace and n=1, S is initially empty, then S(epsilon) = q_0. But then S is tested for t with length 1. This does not seem right.

--> ??  In line 13, 18: Is S((t1...tn)) not the same as q?

--> NO?  In Def. 5 I missed that T is acyclic. Is T really a function or not rather a partial function? In the example, T(root, {o}) does not seem to have a value.

--> ??  Algo 2:  Again, what are "new elements"? Iterating over all possible states in Sigma^n?

--> ??  line 8: Why does "add_child" need j as an argument? Should that not be independent of the place within the tuple? add_child operates on a trie node, an index and a single state. i(j) seems to always be the latest child. How can there be a choice of branch? Or which value (in T) is i(j) suppossed to refer to? The comment says the child is added if "needed". If i(j) is a leaf how can that be?

--> ??  Probably there are side-effects in the routines that are not clear here.  line 13: "progress every state in S" this refers to some part of Algo 1. It would make sense to reformulate Algo 1 by extracting a new subroutine "updateStates" which is then invoked from Algo 2.

--> ??  In the text you write: "... we will proceed updating the entries in &#964; as follows. Having entry &#964; and ...". First tau contains entries, then tau is an entry.

--> ??  Does Tbl 2 compare RVHYper w/o tries against RVHyper with tries? The table headers should mention that.

--> TODO   Minor comments --------------  On page Fig. 1 refers to the algorithm, but Fig. 1 is an automaton. Same for Fig. 3 on page 7.

--> DONE  It difficult to parse the Algorithm 1 since the comments at line endings do not really separate themselves from the code. In Algo 3, // are used which make that a LOT more readable.

--> DONE  Why do you introduce NNF in Section 2? It does not seem to be used afterwards.

--> TODO?  Last paragraph before 3: Why mention the duality for quantifiers here? Negation cannot occur before the quantifiers according to the grammar.

--> TODO?  3.1. What is "spot"? A tool, an algorithm? References would be helpful.

--> DONE  Reflexivity, transitivity etc. cannot really be understood at this point in the paper.

--> Kann man nix machen?  Algo 2: line break in line 1 seems broken.

--> DONE  pendant --> counterpart.

--> DONE  The authors might consider reducing the number of significant digits (by rounding) in Tbl 1 to make it more accessible.

--> ?



==> plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,1,0
200,193,2,5
300,286,3,11
400,379,4,17
500,467,5,28
600,556,8,36
700,634,12,54
800,719,14,67
900,803,14,83
1000,885,15,100
1100,962,19,119
1200,1046,24,130
1300,1115,28,157
1400,1183,34,183
1500,1252,38,210
1600,1316,40,244
1700,1382,44,274
1800,1438,48,314
1900,1500,55,345
2000,1566,59,375
2100,1627,61,412
2200,1689,66,445
2300,1743,77,480
2400,1804,82,514
2500,1863,88,549
2600,1918,95,587
2700,1968,103,629
2800,2018,108,674
2900,2067,116,717
3000,2117,122,761
3100,2164,124,812
3200,2211,130,859
3300,2255,138,907
3400,2293,148,959
3500,2333,152,1015
3600,2377,161,1062
3700,2405,174,1121
3800,2446,179,1175
3900,2480,184,1236
4000,2513,191,1296
4100,2556,194,1350
4200,2588,203,1409
4300,2628,211,1461
4400,2666,217,1517
4500,2702,221,1577
4600,2737,231,1632
4700,2779,237,1684
4800,2805,246,1749
4900,2840,253,1807
5000,2869,262,1869
5100,2897,273,1930
5200,2923,282,1995
5300,2952,291,2057
5400,2984,308,2108
5500,3014,318,2168
5600,3032,328,2240
5700,3053,336,2311
5800,3078,346,2376
5900,3097,352,2451
6000,3121,365,2514
6100,3149,373,2578
6200,3169,382,2649
6300,3192,391,2717
6400,3213,400,2787
6500,3239,408,2853
6600,3259,415,2926
6700,3277,426,2997
6800,3302,436,3062
6900,3319,445,3136
7000,3341,453,3206
7100,3360,464,3276
7200,3371,476,3353
7300,3382,486,3432
7400,3404,497,3499
7500,3416,511,3573
7600,3434,524,3642
7700,3450,535,3715
7800,3461,544,3795
7900,3470,561,3869
8000,3485,572,3943
8100,3497,582,4021
8200,3511,587,4102
8300,3523,596,4181
8400,3532,605,4263
8500,3558,616,4326
8600,3569,622,4409
8700,3578,630,4492
8800,3587,641,4572
8900,3594,653,4653
9000,3604,667,4729
9100,3618,675,4807
9200,3631,684,4885
9300,3640,698,4962
9400,3657,707,5036
9500,3669,713,5118
9600,3679,723,5198
9700,3689,731,5280
9800,3702,737,5361
9900,3716,746,5438
10000,3722,760,5518
10100,3728,776,5596
10200,3734,788,5678
10300,3741,799,5760
10400,3747,806,5847
10500,3755,818,5927
10600,3765,826,6009
10700,3772,843,6085
10800,3780,855,6165
10900,3788,861,6251
11000,3798,874,6328
11100,3803,884,6413
11200,3809,893,6498
11300,3818,905,6577
11400,3824,914,6662
11500,3830,924,6746
11600,3839,932,6829
11700,3844,941,6915
11800,3850,964,6986
11900,3856,975,7069
12000,3861,989,7150
12100,3864,1000,7236
12200,3865,1012,7323
12300,3871,1029,7400
12400,3876,1036,7488
12500,3879,1046,7575
12600,3885,1051,7664
12700,3887,1066,7747
12800,3892,1085,7823
12900,3897,1099,7904
13000,3901,1109,7990
13100,3908,1120,8072
13200,3912,1134,8154
13300,3917,1143,8240
13400,3920,1151,8329
13500,3922,1170,8408
13600,3928,1174,8498
13700,3933,1188,8579
13800,3938,1196,8666
13900,3944,1205,8751
14000,3946,1216,8838
14100,3950,1231,8919
14200,3952,1240,9008
14300,3956,1248,9096
14400,3958,1261,9181
14500,3960,1276,9264
14600,3960,1285,9355
14700,3962,1301,9437
14800,3963,1315,9522
14900,3965,1324,9611
15000,3973,1337,9690
15100,3976,1347,9777
15200,3980,1359,9861
15300,3984,1374,9942
15400,3986,1390,10024
15500,3989,1401,10110
15600,3991,1417,10192
15700,3995,1424,10281
15800,3995,1434,10371
15900,3997,1446,10457
16000,4000,1464,10536
16100,4003,1478,10619
16200,4006,1492,10702
16300,4008,1507,10785
16400,4011,1513,10876
16500,4014,1527,10959
16600,4015,1539,11046
16700,4019,1553,11128
16800,4020,1564,11216
16900,4021,1574,11305
17000,4022,1591,11387
17100,4023,1606,11471
17200,4023,1620,11557
17300,4023,1631,11646
17400,4024,1639,11737
17500,4027,1649,11824
17600,4027,1659,11914
17700,4029,1673,11998
17800,4032,1681,12087
17900,4035,1693,12172
18000,4037,1706,12257
18100,4037,1720,12343
18200,4037,1726,12437
18300,4037,1737,12526
18400,4038,1751,12611
18500,4040,1764,12696
18600,4042,1777,12781
18700,4043,1788,12869
18800,4044,1801,12955
18900,4045,1812,13043
19000,4045,1826,13129
19100,4045,1840,13215
19200,4045,1859,13296
19300,4046,1879,13375
19400,4047,1892,13461
19500,4049,1905,13546
19600,4050,1918,13632
19700,4050,1934,13716
19800,4052,1947,13801
19900,4053,1959,13888
20000,4053,1973,13974
20100,4054,1986,14060
20200,4054,1995,14151
20300,4055,2008,14237
20400,4056,2021,14323
20500,4058,2043,14399
20600,4058,2054,14488
20700,4058,2062,14580
20800,4058,2078,14664
20900,4058,2088,14754
21000,4059,2107,14834
21100,4059,2115,14926
21200,4059,2124,15017
21300,4060,2134,15106
21400,4061,2149,15190
21500,4063,2155,15282
21600,4064,2160,15376
21700,4065,2169,15466
21800,4065,2178,15557
21900,4065,2187,15648
22000,4067,2196,15737
22100,4068,2211,15821
22200,4070,2220,15910
22300,4070,2235,15995
22400,4071,2247,16082
22500,4072,2261,16167
22600,4072,2276,16252
22700,4073,2289,16338
22800,4074,2304,16422
22900,4074,2320,16506
23000,4074,2339,16587
23100,4074,2353,16673
23200,4074,2366,16760
23300,4074,2376,16850
23400,4074,2385,16941
23500,4074,2399,17027
23600,4074,2408,17118
23700,4074,2423,17203
23800,4074,2436,17290
23900,4074,2450,17376
24000,4074,2463,17463
24100,4075,2477,17548
24200,4075,2492,17633
24300,4076,2505,17719
24400,4077,2517,17806
24500,4077,2532,17891
24600,4077,2545,17978
24700,4077,2557,18066
24800,4077,2565,18158
24900,4077,2576,18247
25000,4077,2590,18333
25100,4077,2598,18425
25200,4077,2607,18516
25300,4077,2619,18604
25400,4078,2628,18694
25500,4078,2641,18781
25600,4078,2648,18874
25700,4078,2658,18964
25800,4079,2671,19050
25900,4080,2679,19141
26000,4080,2689,19231
26100,4081,2706,19313
26200,4081,2715,19404
26300,4082,2728,19490
26400,4082,2742,19576
26500,4082,2757,19661
26600,4082,2770,19748
26700,4082,2780,19838
26800,4082,2790,19928
26900,4082,2802,20016
27000,4082,2820,20098
27100,4083,2830,20187
27200,4084,2839,20277
27300,4084,2850,20366
27400,4084,2861,20455
27500,4084,2877,20539
27600,4085,2888,20627
27700,4085,2900,20715
27800,4085,2916,20799
27900,4085,2929,20886
28000,4085,2942,20973
28100,4085,2956,21059
28200,4087,2972,21141
28300,4087,2988,21225
28400,4087,2997,21316
28500,4087,3011,21402
28600,4087,3024,21489
28700,4087,3033,21580
28800,4087,3050,21663
28900,4087,3060,21753
29000,4087,3074,21839
29100,4087,3096,21917
29200,4087,3109,22004
29300,4087,3123,22090
29400,4088,3140,22172
29500,4088,3156,22256
29600,4088,3167,22345
29700,4089,3175,22436
29800,4089,3192,22519
29900,4089,3196,22615
30000,4090,3207,22703
30100,4090,3216,22794
30200,4090,3228,22882
30300,4090,3240,22970
30400,4090,3254,23056
30500,4090,3266,23144
30600,4090,3273,23237
30700,4090,3288,23322
30800,4090,3306,23404
30900,4090,3319,23491
31000,4090,3329,23581
31100,4090,3346,23664
31200,4090,3362,23748
31300,4090,3378,23832
31400,4090,3395,23915
31500,4090,3409,24001
31600,4090,3420,24090
31700,4090,3432,24178
31800,4090,3445,24265
31900,4090,3456,24354
32000,4090,3468,24442
32100,4090,3478,24532
32200,4090,3491,24619
32300,4090,3507,24703
32400,4090,3521,24789
32500,4090,3532,24878
32600,4090,3544,24966
32700,4090,3552,25058
32800,4090,3559,25151
32900,4091,3573,25236
33000,4091,3584,25325
33100,4091,3594,25415
33200,4091,3607,25502
33300,4091,3614,25595
33400,4091,3626,25683
33500,4091,3644,25765
33600,4091,3657,25852
33700,4091,3671,25938
33800,4091,3682,26027
33900,4091,3692,26117
34000,4091,3702,26207
34100,4091,3715,26294
34200,4091,3723,26386
34300,4091,3732,26477
34400,4091,3743,26566
34500,4091,3747,26662
34600,4091,3759,26750
34700,4091,3780,26829
34800,4091,3791,26918
34900,4091,3803,27006
35000,4091,3816,27093
35100,4091,3832,27177
35200,4091,3849,27260
35300,4092,3861,27347
35400,4092,3879,27429
35500,4092,3894,27514
35600,4092,3903,27605
35700,4092,3911,27697
35800,4092,3920,27788
35900,4092,3936,27872
36000,4092,3949,27959
36100,4092,3963,28045
36200,4092,3982,28126
36300,4092,4000,28208
36400,4092,4012,28296
36500,4093,4023,28384
36600,4093,4039,28468
36700,4093,4055,28552
36800,4093,4074,28633
36900,4093,4084,28723
37000,4093,4095,28812
37100,4093,4104,28903
37200,4093,4120,28987
37300,4093,4127,29080
37400,4093,4139,29168
37500,4093,4149,29258
37600,4093,4161,29346
37700,4093,4169,29438
37800,4093,4178,29529
37900,4093,4189,29618
38000,4093,4201,29706
38100,4093,4211,29796
38200,4093,4225,29882
38300,4093,4243,29964
38400,4093,4254,30053
38500,4093,4268,30139
38600,4093,4281,30226
38700,4093,4296,30311
38800,4093,4307,30400
38900,4093,4322,30485
39000,4093,4336,30571
39100,4093,4349,30658
39200,4093,4363,30744
39300,4093,4373,30834
39400,4093,4380,30927
39500,4093,4396,31011
39600,4093,4410,31097
39700,4093,4422,31185
39800,4093,4432,31275
39900,4093,4448,31359
40000,4093,4458,31449
40100,4093,4466,31541
40200,4093,4477,31630
40300,4093,4484,31723
40400,4093,4495,31812
40500,4094,4511,31895
40600,4094,4522,31984
40700,4094,4537,32069
40800,4094,4552,32154
40900,4094,4566,32240
41000,4094,4585,32321
41100,4094,4601,32405
41200,4094,4613,32493
41300,4094,4625,32581
41400,4094,4631,32675
41500,4094,4646,32760
41600,4094,4659,32847
41700,4095,4673,32932
41800,4095,4682,33023
41900,4095,4695,33110
42000,4095,4709,33196
42100,4095,4723,33282
42200,4095,4736,33369
42300,4095,4750,33455
42400,4095,4764,33541
42500,4095,4775,33630
42600,4095,4783,33722
42700,4095,4795,33810
42800,4095,4810,33895
42900,4095,4823,33982
43000,4095,4835,34070
43100,4095,4851,34154
43200,4095,4863,34242
43300,4095,4874,34331
43400,4095,4885,34420
43500,4095,4899,34506
43600,4095,4914,34591
43700,4095,4924,34681
43800,4095,4929,34776
43900,4095,4940,34865
44000,4095,4953,34952
44100,4095,4964,35041
44200,4095,4983,35122
44300,4095,4995,35210
44400,4095,5007,35298
44500,4095,5019,35386
44600,4095,5031,35474
44700,4096,5042,35562
44800,4096,5057,35647
44900,4096,5065,35739
45000,4096,5078,35826
45100,4096,5092,35912
45200,4096,5108,35996
45300,4096,5121,36083
45400,4096,5131,36173
45500,4096,5142,36262
45600,4096,5152,36352
45700,4096,5169,36435
45800,4096,5181,36523
45900,4096,5195,36609
46000,4096,5207,36697
46100,4096,5213,36791
46200,4096,5222,36882
46300,4096,5233,36971
46400,4096,5246,37058
46500,4096,5260,37144
46600,4096,5278,37226
46700,4096,5296,37308
46800,4096,5314,37390
46900,4096,5325,37479
47000,4096,5335,37569
47100,4096,5348,37656
47200,4096,5363,37741
47300,4096,5370,37834
47400,4096,5382,37922
47500,4096,5388,38016
47600,4096,5400,38104
47700,4096,5418,38186
47800,4096,5432,38272
47900,4096,5446,38358
48000,4096,5456,38448
48100,4096,5470,38534
48200,4096,5482,38622
48300,4096,5493,38711
48400,4096,5506,38798
48500,4096,5519,38885
48600,4096,5536,38968
48700,4096,5544,39060
48800,4096,5558,39146
48900,4096,5573,39231
49000,4096,5590,39314
49100,4096,5601,39403
49200,4096,5614,39490
49300,4096,5627,39577
49400,4096,5640,39664
49500,4096,5651,39753
49600,4096,5661,39843
49700,4096,5676,39928
49800,4096,5689,40015
49900,4096,5698,40106
50000,4096,5712,40192
50100,4096,5725,40279
50200,4096,5738,40366
50300,4096,5746,40458
50400,4096,5753,40551
50500,4096,5762,40642
50600,4096,5776,40728
50700,4096,5792,40812
50800,4096,5812,40892
50900,4096,5823,40981
51000,4096,5836,41068
51100,4096,5847,41157
51200,4096,5860,41244
51300,4096,5874,41330
51400,4096,5887,41417
51500,4096,5901,41503
51600,4096,5915,41589
51700,4096,5931,41673
51800,4096,5953,41751
51900,4096,5961,41843
52000,4096,5977,41927
52100,4096,5983,42021
52200,4096,5999,42105
52300,4096,6005,42199
52400,4096,6016,42288
52500,4096,6028,42376
52600,4096,6037,42467
52700,4096,6050,42554
52800,4096,6059,42645
52900,4096,6072,42732
53000,4096,6081,42823
53100,4096,6092,42912
53200,4096,6110,42994
53300,4096,6126,43078
53400,4096,6143,43161
53500,4096,6152,43252
53600,4096,6167,43337
53700,4096,6182,43422
53800,4096,6192,43512
53900,4096,6201,43603
54000,4096,6214,43690
54100,4096,6225,43779
54200,4096,6236,43868
54300,4096,6248,43956
54400,4096,6260,44044
54500,4096,6273,44131
54600,4096,6284,44220
54700,4096,6303,44301
54800,4096,6322,44382
54900,4096,6336,44468
55000,4096,6354,44550
55100,4096,6364,44640
55200,4096,6375,44729
55300,4096,6384,44820
55400,4096,6399,44905
55500,4096,6412,44992
55600,4096,6430,45074
55700,4096,6442,45162
55800,4096,6455,45249
55900,4096,6474,45330
56000,4096,6487,45417
56100,4096,6496,45508
56200,4096,6513,45591
56300,4096,6523,45681
56400,4096,6538,45766
56500,4096,6547,45857
56600,4096,6554,45950
56700,4096,6567,46037
56800,4096,6581,46123
56900,4096,6593,46211
57000,4096,6605,46299
57100,4096,6616,46388
57200,4096,6629,46475
57300,4096,6642,46562
57400,4096,6653,46651
57500,4096,6663,46741
57600,4096,6673,46831
57700,4096,6693,46911
57800,4096,6707,46997
57900,4096,6724,47080
58000,4096,6735,47169
58100,4096,6751,47253
58200,4096,6763,47341
58300,4096,6775,47429
58400,4096,6791,47513
58500,4096,6800,47604
58600,4096,6811,47693
58700,4096,6828,47776
58800,4096,6840,47864
58900,4096,6852,47952
59000,4096,6866,48038
59100,4096,6882,48122
59200,4096,6890,48214
59300,4096,6903,48301
59400,4096,6913,48391
59500,4096,6924,48480
59600,4096,6939,48565
59700,4096,6947,48657
59800,4096,6958,48746
59900,4096,6966,48838
60000,4096,6975,48929
60100,4096,6984,49020
60200,4096,6993,49111
60300,4096,7008,49196
60400,4096,7017,49287
60500,4096,7028,49376
60600,4096,7044,49460
60700,4096,7054,49550
60800,4096,7067,49637
60900,4096,7079,49725
61000,4096,7095,49809
61100,4096,7105,49899
61200,4096,7120,49984
61300,4096,7133,50071
61400,4096,7148,50156
61500,4096,7155,50249
61600,4096,7166,50338
61700,4096,7180,50424
61800,4096,7192,50512
61900,4096,7203,50601
62000,4096,7217,50687
62100,4096,7225,50779
62200,4096,7242,50862
62300,4096,7253,50951
62400,4096,7269,51035
62500,4096,7281,51123
62600,4096,7291,51213
62700,4096,7308,51296
62800,4096,7318,51386
62900,4096,7329,51475
63000,4096,7343,51561
63100,4096,7362,51642
63200,4096,7374,51730
63300,4096,7384,51820
63400,4096,7399,51905
63500,4096,7408,51996
63600,4096,7419,52085
63700,4096,7432,52172
63800,4096,7445,52259
63900,4096,7454,52350
64000,4096,7468,52436
64100,4096,7478,52526
64200,4096,7500,52604
64300,4096,7516,52688
64400,4096,7525,52779
64500,4096,7538,52866
64600,4096,7549,52955
64700,4096,7563,53041
64800,4096,7570,53134
64900,4096,7582,53222
65000,4096,7597,53307
65100,4096,7609,53395
65200,4096,7620,53484
65300,4096,7634,53570
65400,4096,7648,53656
65500,4096,7661,53743
65600,4096,7673,53831
65700,4096,7686,53918
65800,4096,7701,54003
65900,4096,7719,54085
66000,4096,7739,54165
66100,4096,7754,54250
66200,4096,7767,54337
66300,4096,7777,54427
66400,4096,7787,54517
66500,4096,7803,54601
66600,4096,7815,54689
66700,4096,7831,54773
66800,4096,7840,54864
66900,4096,7851,54953
67000,4096,7867,55037
67100,4096,7881,55123
67200,4096,7894,55210
67300,4096,7906,55298
67400,4096,7924,55380
67500,4096,7936,55468
67600,4096,7948,55556
67700,4096,7962,55642
67800,4096,7975,55729
67900,4096,7988,55816
68000,4096,8002,55902
68100,4096,8022,55982
68200,4096,8036,56068
68300,4096,8053,56151
68400,4096,8064,56240
68500,4096,8081,56323
68600,4096,8097,56407
68700,4096,8111,56493
68800,4096,8129,56575
68900,4096,8135,56669
69000,4096,8147,56757
69100,4096,8156,56848
69200,4096,8164,56940
69300,4096,8171,57033
69400,4096,8186,57118
69500,4096,8198,57206
69600,4096,8212,57292
69700,4096,8221,57383
69800,4096,8230,57474
69900,4096,8245,57559
70000,4096,8257,57647
70100,4096,8269,57735
70200,4096,8283,57821
70300,4096,8291,57913
70400,4096,8303,58001
70500,4096,8314,58090
70600,4096,8324,58180
70700,4096,8332,58272
70800,4096,8342,58362
70900,4096,8354,58450
71000,4096,8372,58532
71100,4096,8380,58624
71200,4096,8391,58713
71300,4096,8405,58799
71400,4096,8414,58890
71500,4096,8424,58980
71600,4096,8431,59073
71700,4096,8438,59166
71800,4096,8449,59255
71900,4096,8463,59341
72000,4096,8477,59427
72100,4096,8488,59516
72200,4096,8503,59601
72300,4096,8513,59691
72400,4096,8523,59781
72500,4096,8530,59874
72600,4096,8544,59960
72700,4096,8562,60042
72800,4096,8571,60133
72900,4096,8583,60221
73000,4096,8598,60306
73100,4096,8610,60394
73200,4096,8619,60485
73300,4096,8627,60577
73400,4096,8646,60658
73500,4096,8662,60742
73600,4096,8676,60828
73700,4096,8688,60916
73800,4096,8702,61002
73900,4096,8717,61087
74000,4096,8724,61180
74100,4096,8743,61261
74200,4096,8750,61354
74300,4096,8760,61444
74400,4096,8773,61531
74500,4096,8783,61621
74600,4096,8791,61713
74700,4096,8810,61794
74800,4096,8822,61882
74900,4096,8831,61973
75000,4096,8843,62061
75100,4096,8853,62151
75200,4096,8873,62231
75300,4096,8883,62321
75400,4096,8902,62402
75500,4096,8915,62489
75600,4096,8934,62570
75700,4096,8949,62655
75800,4096,8957,62747
75900,4096,8966,62838
76000,4096,8976,62928
76100,4096,8991,63013
76200,4096,9004,63100
76300,4096,9017,63187
76400,4096,9028,63276
76500,4096,9043,63361
76600,4096,9055,63449
76700,4096,9063,63541
76800,4096,9078,63626
76900,4096,9090,63714
77000,4096,9100,63804
77100,4096,9110,63894
77200,4096,9122,63982
77300,4096,9132,64072
77400,4096,9145,64159
77500,4096,9160,64244
77600,4096,9170,64334
77700,4096,9179,64425
77800,4096,9196,64508
77900,4096,9202,64602
78000,4096,9216,64688
78100,4096,9226,64778
78200,4096,9238,64866
78300,4096,9253,64951
78400,4096,9273,65031
78500,4096,9292,65112
78600,4096,9305,65199
78700,4096,9312,65292
78800,4096,9324,65380
78900,4096,9338,65466
79000,4096,9348,65556
79100,4096,9360,65644
79200,4096,9372,65732
79300,4096,9385,65819
79400,4096,9400,65904
79500,4096,9413,65991
79600,4096,9425,66079
79700,4096,9440,66164
79800,4096,9456,66248
79900,4096,9471,66333
80000,4096,9480,66424
80100,4096,9500,66504
80200,4096,9512,66592
80300,4096,9525,66679
80400,4096,9534,66770
80500,4096,9541,66863
80600,4096,9555,66949
80700,4096,9564,67040
80800,4096,9575,67129
80900,4096,9589,67215
81000,4096,9601,67303
81100,4096,9612,67392
81200,4096,9631,67473
81300,4096,9643,67561
81400,4096,9648,67656
81500,4096,9661,67743
81600,4096,9672,67832
81700,4096,9689,67915
81800,4096,9704,68000
81900,4096,9720,68084
82000,4096,9732,68172
82100,4096,9752,68252
82200,4096,9763,68341
82300,4096,9778,68426
82400,4096,9791,68513
82500,4096,9804,68600
82600,4096,9813,68691
82700,4096,9827,68777
82800,4096,9840,68864
82900,4096,9854,68950
83000,4096,9873,69031
83100,4096,9888,69116
83200,4096,9897,69207
83300,4096,9912,69292
83400,4096,9926,69378
83500,4096,9940,69464
83600,4096,9946,69558
83700,4096,9956,69648
83800,4096,9971,69733
83900,4096,9982,69822
84000,4096,9993,69911
84100,4096,10005,69999
84200,4096,10014,70090
84300,4096,10030,70174
84400,4096,10043,70261
84500,4096,10058,70346
84600,4096,10069,70435
84700,4096,10077,70527
84800,4096,10086,70618
84900,4096,10096,70708
85000,4096,10106,70798
85100,4096,10122,70882
85200,4096,10137,70967
85300,4096,10151,71053
85400,4096,10167,71137
85500,4096,10183,71221
85600,4096,10194,71310
85700,4096,10206,71398
85800,4096,10215,71489
85900,4096,10229,71575
86000,4096,10240,71664
86100,4096,10253,71751
86200,4096,10265,71839
86300,4096,10272,71932
86400,4096,10286,72018
86500,4096,10296,72108
86600,4096,10311,72193
86700,4096,10318,72286
86800,4096,10326,72378
86900,4096,10338,72466
87000,4096,10351,72553
87100,4096,10364,72640
87200,4096,10380,72724
87300,4096,10392,72812
87400,4096,10405,72899
87500,4096,10420,72984
87600,4096,10431,73073
87700,4096,10441,73163
87800,4096,10450,73254
87900,4096,10463,73341
88000,4096,10479,73425
88100,4096,10494,73510
88200,4096,10511,73593
88300,4096,10523,73681
88400,4096,10536,73768
88500,4096,10554,73850
88600,4096,10569,73935
88700,4096,10581,74023
88800,4096,10596,74108
88900,4096,10605,74199
89000,4096,10619,74285
89100,4096,10627,74377
89200,4096,10638,74466
89300,4096,10647,74557
89400,4096,10661,74643
89500,4096,10679,74725
89600,4096,10691,74813
89700,4096,10706,74898
89800,4096,10715,74989
89900,4096,10726,75078
90000,4096,10736,75168
90100,4096,10746,75258
90200,4096,10758,75346
90300,4096,10776,75428
90400,4096,10798,75506
90500,4096,10814,75590
90600,4096,10828,75676
90700,4096,10848,75756
90800,4096,10859,75845
90900,4096,10873,75931
91000,4096,10891,76013
91100,4096,10907,76097
91200,4096,10921,76183
91300,4096,10929,76275
91400,4096,10938,76366
91500,4096,10955,76449
91600,4096,10967,76537
91700,4096,10977,76627
91800,4096,10990,76714
91900,4096,11005,76799
92000,4096,11017,76887
92100,4096,11026,76978
92200,4096,11044,77060
92300,4096,11066,77138
92400,4096,11080,77224
92500,4096,11096,77308
92600,4096,11106,77398
92700,4096,11116,77488
92800,4096,11126,77578
92900,4096,11143,77661
93000,4096,11152,77752
93100,4096,11166,77838
93200,4096,11178,77926
93300,4096,11190,78014
93400,4096,11198,78106
93500,4096,11208,78196
93600,4096,11220,78284
93700,4096,11231,78373
93800,4096,11246,78458
93900,4096,11256,78548
94000,4096,11268,78636
94100,4096,11273,78731
94200,4096,11292,78812
94300,4096,11306,78898
94400,4096,11314,78990
94500,4096,11326,79078
94600,4096,11339,79165
94700,4096,11348,79256
94800,4096,11363,79341
94900,4096,11375,79429
95000,4096,11382,79522
95100,4096,11393,79611
95200,4096,11407,79697
95300,4096,11414,79790
95400,4096,11426,79878
95500,4096,11434,79970
95600,4096,11455,80049
95700,4096,11476,80128
95800,4096,11491,80213
95900,4096,11503,80301
96000,4096,11516,80388
96100,4096,11526,80478
96200,4096,11537,80567
96300,4096,11549,80655
96400,4096,11556,80748
96500,4096,11568,80836
96600,4096,11582,80922
96700,4096,11593,81011
96800,4096,11605,81099
96900,4096,11616,81188
97000,4096,11627,81277
97100,4096,11643,81361
97200,4096,11653,81451
97300,4096,11669,81535
97400,4096,11680,81624
97500,4096,11694,81710
97600,4096,11701,81803
97700,4096,11716,81888
97800,4096,11729,81975
97900,4096,11741,82063
98000,4096,11753,82151
98100,4096,11767,82237
98200,4096,11780,82324
98300,4096,11786,82418
98400,4096,11804,82500
98500,4096,11819,82585
98600,4096,11831,82673
98700,4096,11841,82763
98800,4096,11851,82853
98900,4096,11864,82940
99000,4096,11879,83025
99100,4096,11898,83106
99200,4096,11911,83193
99300,4096,11926,83278
99400,4096,11942,83362
99500,4096,11959,83445
99600,4096,11969,83535
99700,4096,11976,83628
99800,4096,11998,83706
99900,4096,12010,83794
100000,4096,12020,83884


==> plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	2
300	3
400	4
500	5
600	8
700	12
800	14
900	14
1000	15
1100	19
1200	24
1300	28
1400	34
1500	38
1600	40
1700	44
1800	48
1900	55
2000	59
2100	61
2200	66
2300	77
2400	82
2500	88
2600	95
2700	103
2800	108
2900	116
3000	122
3100	124
3200	130
3300	138
3400	148
3500	152
3600	161
3700	174
3800	179
3900	184
4000	191
4100	194
4200	203
4300	211
4400	217
4500	221
4600	231
4700	237
4800	246
4900	253
5000	262
5100	273
5200	282
5300	291
5400	308
5500	318
5600	328
5700	336
5800	346
5900	352
6000	365
6100	373
6200	382
6300	391
6400	400
6500	408
6600	415
6700	426
6800	436
6900	445
7000	453
7100	464
7200	476
7300	486
7400	497
7500	511
7600	524
7700	535
7800	544
7900	561
8000	572
8100	582
8200	587
8300	596
8400	605
8500	616
8600	622
8700	630
8800	641
8900	653
9000	667
9100	675
9200	684
9300	698
9400	707
9500	713
9600	723
9700	731
9800	737
9900	746
10000	760
10100	776
10200	788
10300	799
10400	806
10500	818
10600	826
10700	843
10800	855
10900	861
11000	874
11100	884
11200	893
11300	905
11400	914
11500	924
11600	932
11700	941
11800	964
11900	975
12000	989
12100	1000
12200	1012
12300	1029
12400	1036
12500	1046
12600	1051
12700	1066
12800	1085
12900	1099
13000	1109
13100	1120
13200	1134
13300	1143
13400	1151
13500	1170
13600	1174
13700	1188
13800	1196
13900	1205
14000	1216
14100	1231
14200	1240
14300	1248
14400	1261
14500	1276
14600	1285
14700	1301
14800	1315
14900	1324
15000	1337
15100	1347
15200	1359
15300	1374
15400	1390
15500	1401
15600	1417
15700	1424
15800	1434
15900	1446
16000	1464
16100	1478
16200	1492
16300	1507
16400	1513
16500	1527
16600	1539
16700	1553
16800	1564
16900	1574
17000	1591
17100	1606
17200	1620
17300	1631
17400	1639
17500	1649
17600	1659
17700	1673
17800	1681
17900	1693
18000	1706
18100	1720
18200	1726
18300	1737
18400	1751
18500	1764
18600	1777
18700	1788
18800	1801
18900	1812
19000	1826
19100	1840
19200	1859
19300	1879
19400	1892
19500	1905
19600	1918
19700	1934
19800	1947
19900	1959
20000	1973
20100	1986
20200	1995
20300	2008
20400	2021
20500	2043
20600	2054
20700	2062
20800	2078
20900	2088
21000	2107
21100	2115
21200	2124
21300	2134
21400	2149
21500	2155
21600	2160
21700	2169
21800	2178
21900	2187
22000	2196
22100	2211
22200	2220
22300	2235
22400	2247
22500	2261
22600	2276
22700	2289
22800	2304
22900	2320
23000	2339
23100	2353
23200	2366
23300	2376
23400	2385
23500	2399
23600	2408
23700	2423
23800	2436
23900	2450
24000	2463
24100	2477
24200	2492
24300	2505
24400	2517
24500	2532
24600	2545
24700	2557
24800	2565
24900	2576
25000	2590
25100	2598
25200	2607
25300	2619
25400	2628
25500	2641
25600	2648
25700	2658
25800	2671
25900	2679
26000	2689
26100	2706
26200	2715
26300	2728
26400	2742
26500	2757
26600	2770
26700	2780
26800	2790
26900	2802
27000	2820
27100	2830
27200	2839
27300	2850
27400	2861
27500	2877
27600	2888
27700	2900
27800	2916
27900	2929
28000	2942
28100	2956
28200	2972
28300	2988
28400	2997
28500	3011
28600	3024
28700	3033
28800	3050
28900	3060
29000	3074
29100	3096
29200	3109
29300	3123
29400	3140
29500	3156
29600	3167
29700	3175
29800	3192
29900	3196
30000	3207
30100	3216
30200	3228
30300	3240
30400	3254
30500	3266
30600	3273
30700	3288
30800	3306
30900	3319
31000	3329
31100	3346
31200	3362
31300	3378
31400	3395
31500	3409
31600	3420
31700	3432
31800	3445
31900	3456
32000	3468
32100	3478
32200	3491
32300	3507
32400	3521
32500	3532
32600	3544
32700	3552
32800	3559
32900	3573
33000	3584
33100	3594
33200	3607
33300	3614
33400	3626
33500	3644
33600	3657
33700	3671
33800	3682
33900	3692
34000	3702
34100	3715
34200	3723
34300	3732
34400	3743
34500	3747
34600	3759
34700	3780
34800	3791
34900	3803
35000	3816
35100	3832
35200	3849
35300	3861
35400	3879
35500	3894
35600	3903
35700	3911
35800	3920
35900	3936
36000	3949
36100	3963
36200	3982
36300	4000
36400	4012
36500	4023
36600	4039
36700	4055
36800	4074
36900	4084
37000	4095
37100	4104
37200	4120
37300	4127
37400	4139
37500	4149
37600	4161
37700	4169
37800	4178
37900	4189
38000	4201
38100	4211
38200	4225
38300	4243
38400	4254
38500	4268
38600	4281
38700	4296
38800	4307
38900	4322
39000	4336
39100	4349
39200	4363
39300	4373
39400	4380
39500	4396
39600	4410
39700	4422
39800	4432
39900	4448
40000	4458
40100	4466
40200	4477
40300	4484
40400	4495
40500	4511
40600	4522
40700	4537
40800	4552
40900	4566
41000	4585
41100	4601
41200	4613
41300	4625
41400	4631
41500	4646
41600	4659
41700	4673
41800	4682
41900	4695
42000	4709
42100	4723
42200	4736
42300	4750
42400	4764
42500	4775
42600	4783
42700	4795
42800	4810
42900	4823
43000	4835
43100	4851
43200	4863
43300	4874
43400	4885
43500	4899
43600	4914
43700	4924
43800	4929
43900	4940
44000	4953
44100	4964
44200	4983
44300	4995
44400	5007
44500	5019
44600	5031
44700	5042
44800	5057
44900	5065
45000	5078
45100	5092
45200	5108
45300	5121
45400	5131
45500	5142
45600	5152
45700	5169
45800	5181
45900	5195
46000	5207
46100	5213
46200	5222
46300	5233
46400	5246
46500	5260
46600	5278
46700	5296
46800	5314
46900	5325
47000	5335
47100	5348
47200	5363
47300	5370
47400	5382
47500	5388
47600	5400
47700	5418
47800	5432
47900	5446
48000	5456
48100	5470
48200	5482
48300	5493
48400	5506
48500	5519
48600	5536
48700	5544
48800	5558
48900	5573
49000	5590
49100	5601
49200	5614
49300	5627
49400	5640
49500	5651
49600	5661
49700	5676
49800	5689
49900	5698
50000	5712
50100	5725
50200	5738
50300	5746
50400	5753
50500	5762
50600	5776
50700	5792
50800	5812
50900	5823
51000	5836
51100	5847
51200	5860
51300	5874
51400	5887
51500	5901
51600	5915
51700	5931
51800	5953
51900	5961
52000	5977
52100	5983
52200	5999
52300	6005
52400	6016
52500	6028
52600	6037
52700	6050
52800	6059
52900	6072
53000	6081
53100	6092
53200	6110
53300	6126
53400	6143
53500	6152
53600	6167
53700	6182
53800	6192
53900	6201
54000	6214
54100	6225
54200	6236
54300	6248
54400	6260
54500	6273
54600	6284
54700	6303
54800	6322
54900	6336
55000	6354
55100	6364
55200	6375
55300	6384
55400	6399
55500	6412
55600	6430
55700	6442
55800	6455
55900	6474
56000	6487
56100	6496
56200	6513
56300	6523
56400	6538
56500	6547
56600	6554
56700	6567
56800	6581
56900	6593
57000	6605
57100	6616
57200	6629
57300	6642
57400	6653
57500	6663
57600	6673
57700	6693
57800	6707
57900	6724
58000	6735
58100	6751
58200	6763
58300	6775
58400	6791
58500	6800
58600	6811
58700	6828
58800	6840
58900	6852
59000	6866
59100	6882
59200	6890
59300	6903
59400	6913
59500	6924
59600	6939
59700	6947
59800	6958
59900	6966
60000	6975
60100	6984
60200	6993
60300	7008
60400	7017
60500	7028
60600	7044
60700	7054
60800	7067
60900	7079
61000	7095
61100	7105
61200	7120
61300	7133
61400	7148
61500	7155
61600	7166
61700	7180
61800	7192
61900	7203
62000	7217
62100	7225
62200	7242
62300	7253
62400	7269
62500	7281
62600	7291
62700	7308
62800	7318
62900	7329
63000	7343
63100	7362
63200	7374
63300	7384
63400	7399
63500	7408
63600	7419
63700	7432
63800	7445
63900	7454
64000	7468
64100	7478
64200	7500
64300	7516
64400	7525
64500	7538
64600	7549
64700	7563
64800	7570
64900	7582
65000	7597
65100	7609
65200	7620
65300	7634
65400	7648
65500	7661
65600	7673
65700	7686
65800	7701
65900	7719
66000	7739
66100	7754
66200	7767
66300	7777
66400	7787
66500	7803
66600	7815
66700	7831
66800	7840
66900	7851
67000	7867
67100	7881
67200	7894
67300	7906
67400	7924
67500	7936
67600	7948
67700	7962
67800	7975
67900	7988
68000	8002
68100	8022
68200	8036
68300	8053
68400	8064
68500	8081
68600	8097
68700	8111
68800	8129
68900	8135
69000	8147
69100	8156
69200	8164
69300	8171
69400	8186
69500	8198
69600	8212
69700	8221
69800	8230
69900	8245
70000	8257
70100	8269
70200	8283
70300	8291
70400	8303
70500	8314
70600	8324
70700	8332
70800	8342
70900	8354
71000	8372
71100	8380
71200	8391
71300	8405
71400	8414
71500	8424
71600	8431
71700	8438
71800	8449
71900	8463
72000	8477
72100	8488
72200	8503
72300	8513
72400	8523
72500	8530
72600	8544
72700	8562
72800	8571
72900	8583
73000	8598
73100	8610
73200	8619
73300	8627
73400	8646
73500	8662
73600	8676
73700	8688
73800	8702
73900	8717
74000	8724
74100	8743
74200	8750
74300	8760
74400	8773
74500	8783
74600	8791
74700	8810
74800	8822
74900	8831
75000	8843
75100	8853
75200	8873
75300	8883
75400	8902
75500	8915
75600	8934
75700	8949
75800	8957
75900	8966
76000	8976
76100	8991
76200	9004
76300	9017
76400	9028
76500	9043
76600	9055
76700	9063
76800	9078
76900	9090
77000	9100
77100	9110
77200	9122
77300	9132
77400	9145
77500	9160
77600	9170
77700	9179
77800	9196
77900	9202
78000	9216
78100	9226
78200	9238
78300	9253
78400	9273
78500	9292
78600	9305
78700	9312
78800	9324
78900	9338
79000	9348
79100	9360
79200	9372
79300	9385
79400	9400
79500	9413
79600	9425
79700	9440
79800	9456
79900	9471
80000	9480
80100	9500
80200	9512
80300	9525
80400	9534
80500	9541
80600	9555
80700	9564
80800	9575
80900	9589
81000	9601
81100	9612
81200	9631
81300	9643
81400	9648
81500	9661
81600	9672
81700	9689
81800	9704
81900	9720
82000	9732
82100	9752
82200	9763
82300	9778
82400	9791
82500	9804
82600	9813
82700	9827
82800	9840
82900	9854
83000	9873
83100	9888
83200	9897
83300	9912
83400	9926
83500	9940
83600	9946
83700	9956
83800	9971
83900	9982
84000	9993
84100	10005
84200	10014
84300	10030
84400	10043
84500	10058
84600	10069
84700	10077
84800	10086
84900	10096
85000	10106
85100	10122
85200	10137
85300	10151
85400	10167
85500	10183
85600	10194
85700	10206
85800	10215
85900	10229
86000	10240
86100	10253
86200	10265
86300	10272
86400	10286
86500	10296
86600	10311
86700	10318
86800	10326
86900	10338
87000	10351
87100	10364
87200	10380
87300	10392
87400	10405
87500	10420
87600	10431
87700	10441
87800	10450
87900	10463
88000	10479
88100	10494
88200	10511
88300	10523
88400	10536
88500	10554
88600	10569
88700	10581
88800	10596
88900	10605
89000	10619
89100	10627
89200	10638
89300	10647
89400	10661
89500	10679
89600	10691
89700	10706
89800	10715
89900	10726
90000	10736
90100	10746
90200	10758
90300	10776
90400	10798
90500	10814
90600	10828
90700	10848
90800	10859
90900	10873
91000	10891
91100	10907
91200	10921
91300	10929
91400	10938
91500	10955
91600	10967
91700	10977
91800	10990
91900	11005
92000	11017
92100	11026
92200	11044
92300	11066
92400	11080
92500	11096
92600	11106
92700	11116
92800	11126
92900	11143
93000	11152
93100	11166
93200	11178
93300	11190
93400	11198
93500	11208
93600	11220
93700	11231
93800	11246
93900	11256
94000	11268
94100	11273
94200	11292
94300	11306
94400	11314
94500	11326
94600	11339
94700	11348
94800	11363
94900	11375
95000	11382
95100	11393
95200	11407
95300	11414
95400	11426
95500	11434
95600	11455
95700	11476
95800	11491
95900	11503
96000	11516
96100	11526
96200	11537
96300	11549
96400	11556
96500	11568
96600	11582
96700	11593
96800	11605
96900	11616
97000	11627
97100	11643
97200	11653
97300	11669
97400	11680
97500	11694
97600	11701
97700	11716
97800	11729
97900	11741
98000	11753
98100	11767
98200	11780
98300	11786
98400	11804
98500	11819
98600	11831
98700	11841
98800	11851
98900	11864
99000	11879
99100	11898
99200	11911
99300	11926
99400	11942
99500	11959
99600	11969
99700	11976
99800	11998
99900	12010
100000	12020


==> plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	193
300	286
400	379
500	467
600	556
700	634
800	719
900	803
1000	885
1100	962
1200	1046
1300	1115
1400	1183
1500	1252
1600	1316
1700	1382
1800	1438
1900	1500
2000	1566
2100	1627
2200	1689
2300	1743
2400	1804
2500	1863
2600	1918
2700	1968
2800	2018
2900	2067
3000	2117
3100	2164
3200	2211
3300	2255
3400	2293
3500	2333
3600	2377
3700	2405
3800	2446
3900	2480
4000	2513
4100	2556
4200	2588
4300	2628
4400	2666
4500	2702
4600	2737
4700	2779
4800	2805
4900	2840
5000	2869
5100	2897
5200	2923
5300	2952
5400	2984
5500	3014
5600	3032
5700	3053
5800	3078
5900	3097
6000	3121
6100	3149
6200	3169
6300	3192
6400	3213
6500	3239
6600	3259
6700	3277
6800	3302
6900	3319
7000	3341
7100	3360
7200	3371
7300	3382
7400	3404
7500	3416
7600	3434
7700	3450
7800	3461
7900	3470
8000	3485
8100	3497
8200	3511
8300	3523
8400	3532
8500	3558
8600	3569
8700	3578
8800	3587
8900	3594
9000	3604
9100	3618
9200	3631
9300	3640
9400	3657
9500	3669
9600	3679
9700	3689
9800	3702
9900	3716
10000	3722
10100	3728
10200	3734
10300	3741
10400	3747
10500	3755
10600	3765
10700	3772
10800	3780
10900	3788
11000	3798
11100	3803
11200	3809
11300	3818
11400	3824
11500	3830
11600	3839
11700	3844
11800	3850
11900	3856
12000	3861
12100	3864
12200	3865
12300	3871
12400	3876
12500	3879
12600	3885
12700	3887
12800	3892
12900	3897
13000	3901
13100	3908
13200	3912
13300	3917
13400	3920
13500	3922
13600	3928
13700	3933
13800	3938
13900	3944
14000	3946
14100	3950
14200	3952
14300	3956
14400	3958
14500	3960
14600	3960
14700	3962
14800	3963
14900	3965
15000	3973
15100	3976
15200	3980
15300	3984
15400	3986
15500	3989
15600	3991
15700	3995
15800	3995
15900	3997
16000	4000
16100	4003
16200	4006
16300	4008
16400	4011
16500	4014
16600	4015
16700	4019
16800	4020
16900	4021
17000	4022
17100	4023
17200	4023
17300	4023
17400	4024
17500	4027
17600	4027
17700	4029
17800	4032
17900	4035
18000	4037
18100	4037
18200	4037
18300	4037
18400	4038
18500	4040
18600	4042
18700	4043
18800	4044
18900	4045
19000	4045
19100	4045
19200	4045
19300	4046
19400	4047
19500	4049
19600	4050
19700	4050
19800	4052
19900	4053
20000	4053
20100	4054
20200	4054
20300	4055
20400	4056
20500	4058
20600	4058
20700	4058
20800	4058
20900	4058
21000	4059
21100	4059
21200	4059
21300	4060
21400	4061
21500	4063
21600	4064
21700	4065
21800	4065
21900	4065
22000	4067
22100	4068
22200	4070
22300	4070
22400	4071
22500	4072
22600	4072
22700	4073
22800	4074
22900	4074
23000	4074
23100	4074
23200	4074
23300	4074
23400	4074
23500	4074
23600	4074
23700	4074
23800	4074
23900	4074
24000	4074
24100	4075
24200	4075
24300	4076
24400	4077
24500	4077
24600	4077
24700	4077
24800	4077
24900	4077
25000	4077
25100	4077
25200	4077
25300	4077
25400	4078
25500	4078
25600	4078
25700	4078
25800	4079
25900	4080
26000	4080
26100	4081
26200	4081
26300	4082
26400	4082
26500	4082
26600	4082
26700	4082
26800	4082
26900	4082
27000	4082
27100	4083
27200	4084
27300	4084
27400	4084
27500	4084
27600	4085
27700	4085
27800	4085
27900	4085
28000	4085
28100	4085
28200	4087
28300	4087
28400	4087
28500	4087
28600	4087
28700	4087
28800	4087
28900	4087
29000	4087
29100	4087
29200	4087
29300	4087
29400	4088
29500	4088
29600	4088
29700	4089
29800	4089
29900	4089
30000	4090
30100	4090
30200	4090
30300	4090
30400	4090
30500	4090
30600	4090
30700	4090
30800	4090
30900	4090
31000	4090
31100	4090
31200	4090
31300	4090
31400	4090
31500	4090
31600	4090
31700	4090
31800	4090
31900	4090
32000	4090
32100	4090
32200	4090
32300	4090
32400	4090
32500	4090
32600	4090
32700	4090
32800	4090
32900	4091
33000	4091
33100	4091
33200	4091
33300	4091
33400	4091
33500	4091
33600	4091
33700	4091
33800	4091
33900	4091
34000	4091
34100	4091
34200	4091
34300	4091
34400	4091
34500	4091
34600	4091
34700	4091
34800	4091
34900	4091
35000	4091
35100	4091
35200	4091
35300	4092
35400	4092
35500	4092
35600	4092
35700	4092
35800	4092
35900	4092
36000	4092
36100	4092
36200	4092
36300	4092
36400	4092
36500	4093
36600	4093
36700	4093
36800	4093
36900	4093
37000	4093
37100	4093
37200	4093
37300	4093
37400	4093
37500	4093
37600	4093
37700	4093
37800	4093
37900	4093
38000	4093
38100	4093
38200	4093
38300	4093
38400	4093
38500	4093
38600	4093
38700	4093
38800	4093
38900	4093
39000	4093
39100	4093
39200	4093
39300	4093
39400	4093
39500	4093
39600	4093
39700	4093
39800	4093
39900	4093
40000	4093
40100	4093
40200	4093
40300	4093
40400	4093
40500	4094
40600	4094
40700	4094
40800	4094
40900	4094
41000	4094
41100	4094
41200	4094
41300	4094
41400	4094
41500	4094
41600	4094
41700	4095
41800	4095
41900	4095
42000	4095
42100	4095
42200	4095
42300	4095
42400	4095
42500	4095
42600	4095
42700	4095
42800	4095
42900	4095
43000	4095
43100	4095
43200	4095
43300	4095
43400	4095
43500	4095
43600	4095
43700	4095
43800	4095
43900	4095
44000	4095
44100	4095
44200	4095
44300	4095
44400	4095
44500	4095
44600	4095
44700	4096
44800	4096
44900	4096
45000	4096
45100	4096
45200	4096
45300	4096
45400	4096
45500	4096
45600	4096
45700	4096
45800	4096
45900	4096
46000	4096
46100	4096
46200	4096
46300	4096
46400	4096
46500	4096
46600	4096
46700	4096
46800	4096
46900	4096
47000	4096
47100	4096
47200	4096
47300	4096
47400	4096
47500	4096
47600	4096
47700	4096
47800	4096
47900	4096
48000	4096
48100	4096
48200	4096
48300	4096
48400	4096
48500	4096
48600	4096
48700	4096
48800	4096
48900	4096
49000	4096
49100	4096
49200	4096
49300	4096
49400	4096
49500	4096
49600	4096
49700	4096
49800	4096
49900	4096
50000	4096
50100	4096
50200	4096
50300	4096
50400	4096
50500	4096
50600	4096
50700	4096
50800	4096
50900	4096
51000	4096
51100	4096
51200	4096
51300	4096
51400	4096
51500	4096
51600	4096
51700	4096
51800	4096
51900	4096
52000	4096
52100	4096
52200	4096
52300	4096
52400	4096
52500	4096
52600	4096
52700	4096
52800	4096
52900	4096
53000	4096
53100	4096
53200	4096
53300	4096
53400	4096
53500	4096
53600	4096
53700	4096
53800	4096
53900	4096
54000	4096
54100	4096
54200	4096
54300	4096
54400	4096
54500	4096
54600	4096
54700	4096
54800	4096
54900	4096
55000	4096
55100	4096
55200	4096
55300	4096
55400	4096
55500	4096
55600	4096
55700	4096
55800	4096
55900	4096
56000	4096
56100	4096
56200	4096
56300	4096
56400	4096
56500	4096
56600	4096
56700	4096
56800	4096
56900	4096
57000	4096
57100	4096
57200	4096
57300	4096
57400	4096
57500	4096
57600	4096
57700	4096
57800	4096
57900	4096
58000	4096
58100	4096
58200	4096
58300	4096
58400	4096
58500	4096
58600	4096
58700	4096
58800	4096
58900	4096
59000	4096
59100	4096
59200	4096
59300	4096
59400	4096
59500	4096
59600	4096
59700	4096
59800	4096
59900	4096
60000	4096
60100	4096
60200	4096
60300	4096
60400	4096
60500	4096
60600	4096
60700	4096
60800	4096
60900	4096
61000	4096
61100	4096
61200	4096
61300	4096
61400	4096
61500	4096
61600	4096
61700	4096
61800	4096
61900	4096
62000	4096
62100	4096
62200	4096
62300	4096
62400	4096
62500	4096
62600	4096
62700	4096
62800	4096
62900	4096
63000	4096
63100	4096
63200	4096
63300	4096
63400	4096
63500	4096
63600	4096
63700	4096
63800	4096
63900	4096
64000	4096
64100	4096
64200	4096
64300	4096
64400	4096
64500	4096
64600	4096
64700	4096
64800	4096
64900	4096
65000	4096
65100	4096
65200	4096
65300	4096
65400	4096
65500	4096
65600	4096
65700	4096
65800	4096
65900	4096
66000	4096
66100	4096
66200	4096
66300	4096
66400	4096
66500	4096
66600	4096
66700	4096
66800	4096
66900	4096
67000	4096
67100	4096
67200	4096
67300	4096
67400	4096
67500	4096
67600	4096
67700	4096
67800	4096
67900	4096
68000	4096
68100	4096
68200	4096
68300	4096
68400	4096
68500	4096
68600	4096
68700	4096
68800	4096
68900	4096
69000	4096
69100	4096
69200	4096
69300	4096
69400	4096
69500	4096
69600	4096
69700	4096
69800	4096
69900	4096
70000	4096
70100	4096
70200	4096
70300	4096
70400	4096
70500	4096
70600	4096
70700	4096
70800	4096
70900	4096
71000	4096
71100	4096
71200	4096
71300	4096
71400	4096
71500	4096
71600	4096
71700	4096
71800	4096
71900	4096
72000	4096
72100	4096
72200	4096
72300	4096
72400	4096
72500	4096
72600	4096
72700	4096
72800	4096
72900	4096
73000	4096
73100	4096
73200	4096
73300	4096
73400	4096
73500	4096
73600	4096
73700	4096
73800	4096
73900	4096
74000	4096
74100	4096
74200	4096
74300	4096
74400	4096
74500	4096
74600	4096
74700	4096
74800	4096
74900	4096
75000	4096
75100	4096
75200	4096
75300	4096
75400	4096
75500	4096
75600	4096
75700	4096
75800	4096
75900	4096
76000	4096
76100	4096
76200	4096
76300	4096
76400	4096
76500	4096
76600	4096
76700	4096
76800	4096
76900	4096
77000	4096
77100	4096
77200	4096
77300	4096
77400	4096
77500	4096
77600	4096
77700	4096
77800	4096
77900	4096
78000	4096
78100	4096
78200	4096
78300	4096
78400	4096
78500	4096
78600	4096
78700	4096
78800	4096
78900	4096
79000	4096
79100	4096
79200	4096
79300	4096
79400	4096
79500	4096
79600	4096
79700	4096
79800	4096
79900	4096
80000	4096
80100	4096
80200	4096
80300	4096
80400	4096
80500	4096
80600	4096
80700	4096
80800	4096
80900	4096
81000	4096
81100	4096
81200	4096
81300	4096
81400	4096
81500	4096
81600	4096
81700	4096
81800	4096
81900	4096
82000	4096
82100	4096
82200	4096
82300	4096
82400	4096
82500	4096
82600	4096
82700	4096
82800	4096
82900	4096
83000	4096
83100	4096
83200	4096
83300	4096
83400	4096
83500	4096
83600	4096
83700	4096
83800	4096
83900	4096
84000	4096
84100	4096
84200	4096
84300	4096
84400	4096
84500	4096
84600	4096
84700	4096
84800	4096
84900	4096
85000	4096
85100	4096
85200	4096
85300	4096
85400	4096
85500	4096
85600	4096
85700	4096
85800	4096
85900	4096
86000	4096
86100	4096
86200	4096
86300	4096
86400	4096
86500	4096
86600	4096
86700	4096
86800	4096
86900	4096
87000	4096
87100	4096
87200	4096
87300	4096
87400	4096
87500	4096
87600	4096
87700	4096
87800	4096
87900	4096
88000	4096
88100	4096
88200	4096
88300	4096
88400	4096
88500	4096
88600	4096
88700	4096
88800	4096
88900	4096
89000	4096
89100	4096
89200	4096
89300	4096
89400	4096
89500	4096
89600	4096
89700	4096
89800	4096
89900	4096
90000	4096
90100	4096
90200	4096
90300	4096
90400	4096
90500	4096
90600	4096
90700	4096
90800	4096
90900	4096
91000	4096
91100	4096
91200	4096
91300	4096
91400	4096
91500	4096
91600	4096
91700	4096
91800	4096
91900	4096
92000	4096
92100	4096
92200	4096
92300	4096
92400	4096
92500	4096
92600	4096
92700	4096
92800	4096
92900	4096
93000	4096
93100	4096
93200	4096
93300	4096
93400	4096
93500	4096
93600	4096
93700	4096
93800	4096
93900	4096
94000	4096
94100	4096
94200	4096
94300	4096
94400	4096
94500	4096
94600	4096
94700	4096
94800	4096
94900	4096
95000	4096
95100	4096
95200	4096
95300	4096
95400	4096
95500	4096
95600	4096
95700	4096
95800	4096
95900	4096
96000	4096
96100	4096
96200	4096
96300	4096
96400	4096
96500	4096
96600	4096
96700	4096
96800	4096
96900	4096
97000	4096
97100	4096
97200	4096
97300	4096
97400	4096
97500	4096
97600	4096
97700	4096
97800	4096
97900	4096
98000	4096
98100	4096
98200	4096
98300	4096
98400	4096
98500	4096
98600	4096
98700	4096
98800	4096
98900	4096
99000	4096
99100	4096
99200	4096
99300	4096
99400	4096
99500	4096
99600	4096
99700	4096
99800	4096
99900	4096
100000	4096


==> plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	5
300	11
400	17
500	28
600	36
700	54
800	67
900	83
1000	100
1100	119
1200	130
1300	157
1400	183
1500	210
1600	244
1700	274
1800	314
1900	345
2000	375
2100	412
2200	445
2300	480
2400	514
2500	549
2600	587
2700	629
2800	674
2900	717
3000	761
3100	812
3200	859
3300	907
3400	959
3500	1015
3600	1062
3700	1121
3800	1175
3900	1236
4000	1296
4100	1350
4200	1409
4300	1461
4400	1517
4500	1577
4600	1632
4700	1684
4800	1749
4900	1807
5000	1869
5100	1930
5200	1995
5300	2057
5400	2108
5500	2168
5600	2240
5700	2311
5800	2376
5900	2451
6000	2514
6100	2578
6200	2649
6300	2717
6400	2787
6500	2853
6600	2926
6700	2997
6800	3062
6900	3136
7000	3206
7100	3276
7200	3353
7300	3432
7400	3499
7500	3573
7600	3642
7700	3715
7800	3795
7900	3869
8000	3943
8100	4021
8200	4102
8300	4181
8400	4263
8500	4326
8600	4409
8700	4492
8800	4572
8900	4653
9000	4729
9100	4807
9200	4885
9300	4962
9400	5036
9500	5118
9600	5198
9700	5280
9800	5361
9900	5438
10000	5518
10100	5596
10200	5678
10300	5760
10400	5847
10500	5927
10600	6009
10700	6085
10800	6165
10900	6251
11000	6328
11100	6413
11200	6498
11300	6577
11400	6662
11500	6746
11600	6829
11700	6915
11800	6986
11900	7069
12000	7150
12100	7236
12200	7323
12300	7400
12400	7488
12500	7575
12600	7664
12700	7747
12800	7823
12900	7904
13000	7990
13100	8072
13200	8154
13300	8240
13400	8329
13500	8408
13600	8498
13700	8579
13800	8666
13900	8751
14000	8838
14100	8919
14200	9008
14300	9096
14400	9181
14500	9264
14600	9355
14700	9437
14800	9522
14900	9611
15000	9690
15100	9777
15200	9861
15300	9942
15400	10024
15500	10110
15600	10192
15700	10281
15800	10371
15900	10457
16000	10536
16100	10619
16200	10702
16300	10785
16400	10876
16500	10959
16600	11046
16700	11128
16800	11216
16900	11305
17000	11387
17100	11471
17200	11557
17300	11646
17400	11737
17500	11824
17600	11914
17700	11998
17800	12087
17900	12172
18000	12257
18100	12343
18200	12437
18300	12526
18400	12611
18500	12696
18600	12781
18700	12869
18800	12955
18900	13043
19000	13129
19100	13215
19200	13296
19300	13375
19400	13461
19500	13546
19600	13632
19700	13716
19800	13801
19900	13888
20000	13974
20100	14060
20200	14151
20300	14237
20400	14323
20500	14399
20600	14488
20700	14580
20800	14664
20900	14754
21000	14834
21100	14926
21200	15017
21300	15106
21400	15190
21500	15282
21600	15376
21700	15466
21800	15557
21900	15648
22000	15737
22100	15821
22200	15910
22300	15995
22400	16082
22500	16167
22600	16252
22700	16338
22800	16422
22900	16506
23000	16587
23100	16673
23200	16760
23300	16850
23400	16941
23500	17027
23600	17118
23700	17203
23800	17290
23900	17376
24000	17463
24100	17548
24200	17633
24300	17719
24400	17806
24500	17891
24600	17978
24700	18066
24800	18158
24900	18247
25000	18333
25100	18425
25200	18516
25300	18604
25400	18694
25500	18781
25600	18874
25700	18964
25800	19050
25900	19141
26000	19231
26100	19313
26200	19404
26300	19490
26400	19576
26500	19661
26600	19748
26700	19838
26800	19928
26900	20016
27000	20098
27100	20187
27200	20277
27300	20366
27400	20455
27500	20539
27600	20627
27700	20715
27800	20799
27900	20886
28000	20973
28100	21059
28200	21141
28300	21225
28400	21316
28500	21402
28600	21489
28700	21580
28800	21663
28900	21753
29000	21839
29100	21917
29200	22004
29300	22090
29400	22172
29500	22256
29600	22345
29700	22436
29800	22519
29900	22615
30000	22703
30100	22794
30200	22882
30300	22970
30400	23056
30500	23144
30600	23237
30700	23322
30800	23404
30900	23491
31000	23581
31100	23664
31200	23748
31300	23832
31400	23915
31500	24001
31600	24090
31700	24178
31800	24265
31900	24354
32000	24442
32100	24532
32200	24619
32300	24703
32400	24789
32500	24878
32600	24966
32700	25058
32800	25151
32900	25236
33000	25325
33100	25415
33200	25502
33300	25595
33400	25683
33500	25765
33600	25852
33700	25938
33800	26027
33900	26117
34000	26207
34100	26294
34200	26386
34300	26477
34400	26566
34500	26662
34600	26750
34700	26829
34800	26918
34900	27006
35000	27093
35100	27177
35200	27260
35300	27347
35400	27429
35500	27514
35600	27605
35700	27697
35800	27788
35900	27872
36000	27959
36100	28045
36200	28126
36300	28208
36400	28296
36500	28384
36600	28468
36700	28552
36800	28633
36900	28723
37000	28812
37100	28903
37200	28987
37300	29080
37400	29168
37500	29258
37600	29346
37700	29438
37800	29529
37900	29618
38000	29706
38100	29796
38200	29882
38300	29964
38400	30053
38500	30139
38600	30226
38700	30311
38800	30400
38900	30485
39000	30571
39100	30658
39200	30744
39300	30834
39400	30927
39500	31011
39600	31097
39700	31185
39800	31275
39900	31359
40000	31449
40100	31541
40200	31630
40300	31723
40400	31812
40500	31895
40600	31984
40700	32069
40800	32154
40900	32240
41000	32321
41100	32405
41200	32493
41300	32581
41400	32675
41500	32760
41600	32847
41700	32932
41800	33023
41900	33110
42000	33196
42100	33282
42200	33369
42300	33455
42400	33541
42500	33630
42600	33722
42700	33810
42800	33895
42900	33982
43000	34070
43100	34154
43200	34242
43300	34331
43400	34420
43500	34506
43600	34591
43700	34681
43800	34776
43900	34865
44000	34952
44100	35041
44200	35122
44300	35210
44400	35298
44500	35386
44600	35474
44700	35562
44800	35647
44900	35739
45000	35826
45100	35912
45200	35996
45300	36083
45400	36173
45500	36262
45600	36352
45700	36435
45800	36523
45900	36609
46000	36697
46100	36791
46200	36882
46300	36971
46400	37058
46500	37144
46600	37226
46700	37308
46800	37390
46900	37479
47000	37569
47100	37656
47200	37741
47300	37834
47400	37922
47500	38016
47600	38104
47700	38186
47800	38272
47900	38358
48000	38448
48100	38534
48200	38622
48300	38711
48400	38798
48500	38885
48600	38968
48700	39060
48800	39146
48900	39231
49000	39314
49100	39403
49200	39490
49300	39577
49400	39664
49500	39753
49600	39843
49700	39928
49800	40015
49900	40106
50000	40192
50100	40279
50200	40366
50300	40458
50400	40551
50500	40642
50600	40728
50700	40812
50800	40892
50900	40981
51000	41068
51100	41157
51200	41244
51300	41330
51400	41417
51500	41503
51600	41589
51700	41673
51800	41751
51900	41843
52000	41927
52100	42021
52200	42105
52300	42199
52400	42288
52500	42376
52600	42467
52700	42554
52800	42645
52900	42732
53000	42823
53100	42912
53200	42994
53300	43078
53400	43161
53500	43252
53600	43337
53700	43422
53800	43512
53900	43603
54000	43690
54100	43779
54200	43868
54300	43956
54400	44044
54500	44131
54600	44220
54700	44301
54800	44382
54900	44468
55000	44550
55100	44640
55200	44729
55300	44820
55400	44905
55500	44992
55600	45074
55700	45162
55800	45249
55900	45330
56000	45417
56100	45508
56200	45591
56300	45681
56400	45766
56500	45857
56600	45950
56700	46037
56800	46123
56900	46211
57000	46299
57100	46388
57200	46475
57300	46562
57400	46651
57500	46741
57600	46831
57700	46911
57800	46997
57900	47080
58000	47169
58100	47253
58200	47341
58300	47429
58400	47513
58500	47604
58600	47693
58700	47776
58800	47864
58900	47952
59000	48038
59100	48122
59200	48214
59300	48301
59400	48391
59500	48480
59600	48565
59700	48657
59800	48746
59900	48838
60000	48929
60100	49020
60200	49111
60300	49196
60400	49287
60500	49376
60600	49460
60700	49550
60800	49637
60900	49725
61000	49809
61100	49899
61200	49984
61300	50071
61400	50156
61500	50249
61600	50338
61700	50424
61800	50512
61900	50601
62000	50687
62100	50779
62200	50862
62300	50951
62400	51035
62500	51123
62600	51213
62700	51296
62800	51386
62900	51475
63000	51561
63100	51642
63200	51730
63300	51820
63400	51905
63500	51996
63600	52085
63700	52172
63800	52259
63900	52350
64000	52436
64100	52526
64200	52604
64300	52688
64400	52779
64500	52866
64600	52955
64700	53041
64800	53134
64900	53222
65000	53307
65100	53395
65200	53484
65300	53570
65400	53656
65500	53743
65600	53831
65700	53918
65800	54003
65900	54085
66000	54165
66100	54250
66200	54337
66300	54427
66400	54517
66500	54601
66600	54689
66700	54773
66800	54864
66900	54953
67000	55037
67100	55123
67200	55210
67300	55298
67400	55380
67500	55468
67600	55556
67700	55642
67800	55729
67900	55816
68000	55902
68100	55982
68200	56068
68300	56151
68400	56240
68500	56323
68600	56407
68700	56493
68800	56575
68900	56669
69000	56757
69100	56848
69200	56940
69300	57033
69400	57118
69500	57206
69600	57292
69700	57383
69800	57474
69900	57559
70000	57647
70100	57735
70200	57821
70300	57913
70400	58001
70500	58090
70600	58180
70700	58272
70800	58362
70900	58450
71000	58532
71100	58624
71200	58713
71300	58799
71400	58890
71500	58980
71600	59073
71700	59166
71800	59255
71900	59341
72000	59427
72100	59516
72200	59601
72300	59691
72400	59781
72500	59874
72600	59960
72700	60042
72800	60133
72900	60221
73000	60306
73100	60394
73200	60485
73300	60577
73400	60658
73500	60742
73600	60828
73700	60916
73800	61002
73900	61087
74000	61180
74100	61261
74200	61354
74300	61444
74400	61531
74500	61621
74600	61713
74700	61794
74800	61882
74900	61973
75000	62061
75100	62151
75200	62231
75300	62321
75400	62402
75500	62489
75600	62570
75700	62655
75800	62747
75900	62838
76000	62928
76100	63013
76200	63100
76300	63187
76400	63276
76500	63361
76600	63449
76700	63541
76800	63626
76900	63714
77000	63804
77100	63894
77200	63982
77300	64072
77400	64159
77500	64244
77600	64334
77700	64425
77800	64508
77900	64602
78000	64688
78100	64778
78200	64866
78300	64951
78400	65031
78500	65112
78600	65199
78700	65292
78800	65380
78900	65466
79000	65556
79100	65644
79200	65732
79300	65819
79400	65904
79500	65991
79600	66079
79700	66164
79800	66248
79900	66333
80000	66424
80100	66504
80200	66592
80300	66679
80400	66770
80500	66863
80600	66949
80700	67040
80800	67129
80900	67215
81000	67303
81100	67392
81200	67473
81300	67561
81400	67656
81500	67743
81600	67832
81700	67915
81800	68000
81900	68084
82000	68172
82100	68252
82200	68341
82300	68426
82400	68513
82500	68600
82600	68691
82700	68777
82800	68864
82900	68950
83000	69031
83100	69116
83200	69207
83300	69292
83400	69378
83500	69464
83600	69558
83700	69648
83800	69733
83900	69822
84000	69911
84100	69999
84200	70090
84300	70174
84400	70261
84500	70346
84600	70435
84700	70527
84800	70618
84900	70708
85000	70798
85100	70882
85200	70967
85300	71053
85400	71137
85500	71221
85600	71310
85700	71398
85800	71489
85900	71575
86000	71664
86100	71751
86200	71839
86300	71932
86400	72018
86500	72108
86600	72193
86700	72286
86800	72378
86900	72466
87000	72553
87100	72640
87200	72724
87300	72812
87400	72899
87500	72984
87600	73073
87700	73163
87800	73254
87900	73341
88000	73425
88100	73510
88200	73593
88300	73681
88400	73768
88500	73850
88600	73935
88700	74023
88800	74108
88900	74199
89000	74285
89100	74377
89200	74466
89300	74557
89400	74643
89500	74725
89600	74813
89700	74898
89800	74989
89900	75078
90000	75168
90100	75258
90200	75346
90300	75428
90400	75506
90500	75590
90600	75676
90700	75756
90800	75845
90900	75931
91000	76013
91100	76097
91200	76183
91300	76275
91400	76366
91500	76449
91600	76537
91700	76627
91800	76714
91900	76799
92000	76887
92100	76978
92200	77060
92300	77138
92400	77224
92500	77308
92600	77398
92700	77488
92800	77578
92900	77661
93000	77752
93100	77838
93200	77926
93300	78014
93400	78106
93500	78196
93600	78284
93700	78373
93800	78458
93900	78548
94000	78636
94100	78731
94200	78812
94300	78898
94400	78990
94500	79078
94600	79165
94700	79256
94800	79341
94900	79429
95000	79522
95100	79611
95200	79697
95300	79790
95400	79878
95500	79970
95600	80049
95700	80128
95800	80213
95900	80301
96000	80388
96100	80478
96200	80567
96300	80655
96400	80748
96500	80836
96600	80922
96700	81011
96800	81099
96900	81188
97000	81277
97100	81361
97200	81451
97300	81535
97400	81624
97500	81710
97600	81803
97700	81888
97800	81975
97900	82063
98000	82151
98100	82237
98200	82324
98300	82418
98400	82500
98500	82585
98600	82673
98700	82763
98800	82853
98900	82940
99000	83025
99100	83106
99200	83193
99300	83278
99400	83362
99500	83445
99600	83535
99700	83628
99800	83706
99900	83794
100000	83884


==> plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,196,0,4
300,293,1,6
400,389,2,9
500,483,2,15
600,573,4,23
700,664,4,32
800,754,4,42
900,848,4,48
1000,935,6,59
1100,1025,7,68
1200,1112,8,80
1300,1202,10,88
1400,1289,12,99
1500,1373,13,114
1600,1454,15,131
1700,1529,18,153
1800,1610,20,170
1900,1689,24,187
2000,1765,31,204
2100,1846,32,222
2200,1922,33,245
2300,2000,37,263
2400,2073,41,286
2500,2146,45,309
2600,2219,48,333
2700,2296,48,356
2800,2368,53,379
2900,2436,55,409
3000,2502,57,441
3100,2578,62,460
3200,2652,69,479
3300,2720,73,507
3400,2786,76,538
3500,2845,83,572
3600,2909,90,601
3700,2968,100,632
3800,3040,103,657
3900,3099,107,694
4000,3163,110,727
4100,3225,110,765
4200,3286,117,797
4300,3347,126,827
4400,3399,138,863
4500,3462,142,896
4600,3520,146,934
4700,3580,147,973
4800,3631,153,1016
4900,3696,155,1049
5000,3762,155,1083
5100,3815,161,1124
5200,3873,166,1161
5300,3922,172,1206
5400,3976,175,1249
5500,4025,178,1297
5600,4077,190,1333
5700,4124,198,1378
5800,4171,205,1424
5900,4215,214,1471
6000,4258,223,1519
6100,4308,226,1566
6200,4357,230,1613
6300,4390,242,1668
6400,4439,245,1716
6500,4484,251,1765
6600,4526,258,1816
6700,4568,264,1868
6800,4602,271,1927
6900,4642,278,1980
7000,4683,286,2031
7100,4718,298,2084
7200,4766,301,2133
7300,4807,308,2185
7400,4847,318,2235
7500,4886,329,2285
7600,4925,339,2336
7700,4970,346,2384
7800,5012,353,2435
7900,5055,358,2487
8000,5094,365,2541
8100,5135,375,2590
8200,5169,384,2647
8300,5211,390,2699
8400,5247,403,2750
8500,5287,409,2804
8600,5318,414,2868
8700,5362,423,2915
8800,5403,429,2968
8900,5442,437,3021
9000,5480,446,3074
9100,5515,456,3129
9200,5546,461,3193
9300,5582,469,3249
9400,5616,477,3307
9500,5650,486,3364
9600,5687,498,3415
9700,5712,509,3479
9800,5744,519,3537
9900,5780,530,3590
10000,5810,541,3649
10100,5836,550,3714
10200,5859,559,3782
10300,5896,568,3836
10400,5922,578,3900
10500,5949,591,3960
10600,5972,601,4027
10700,6000,611,4089
10800,6029,619,4152
10900,6052,626,4222
11000,6077,631,4292
11100,6105,638,4357
11200,6125,646,4429
11300,6147,657,4496
11400,6175,663,4562
11500,6205,670,4625
11600,6231,677,4692
11700,6259,690,4751
11800,6288,700,4812
11900,6310,708,4882
12000,6329,716,4955
12100,6351,729,5020
12200,6372,735,5093
12300,6394,745,5161
12400,6411,753,5236
12500,6428,764,5308
12600,6453,775,5372
12700,6474,786,5440
12800,6496,798,5506
12900,6514,809,5577
13000,6530,819,5651
13100,6543,828,5729
13200,6561,835,5804
13300,6581,841,5878
13400,6600,856,5944
13500,6615,868,6017
13600,6633,878,6089
13700,6649,892,6159
13800,6660,898,6242
13900,6679,908,6313
14000,6697,919,6384
14100,6713,931,6456
14200,6730,946,6524
14300,6745,961,6594
14400,6756,966,6678
14500,6770,978,6752
14600,6786,986,6828
14700,6802,999,6899
14800,6827,1004,6969
14900,6840,1015,7045
15000,6860,1026,7114
15100,6872,1033,7195
15200,6895,1044,7261
15300,6907,1058,7335
15400,6923,1062,7415
15500,6936,1072,7492
15600,6958,1080,7562
15700,6972,1092,7636
15800,6988,1104,7708
15900,7000,1114,7786
16000,7010,1124,7866
16100,7030,1131,7939
16200,7038,1144,8018
16300,7054,1158,8088
16400,7068,1168,8164
16500,7083,1180,8237
16600,7097,1193,8310
16700,7107,1202,8391
16800,7118,1208,8474
16900,7132,1220,8548
17000,7140,1230,8630
17100,7155,1236,8709
17200,7169,1251,8780
17300,7176,1262,8862
17400,7195,1274,8931
17500,7202,1285,9013
17600,7216,1295,9089
17700,7225,1311,9164
17800,7235,1321,9244
17900,7251,1333,9316
18000,7267,1345,9388
18100,7276,1355,9469
18200,7281,1370,9549
18300,7292,1383,9625
18400,7304,1395,9701
18500,7316,1403,9781
18600,7329,1414,9857
18700,7336,1425,9939
18800,7345,1438,10017
18900,7354,1451,10095
19000,7365,1461,10174
19100,7372,1478,10250
19200,7381,1485,10334
19300,7394,1490,10416
19400,7405,1503,10492
19500,7413,1512,10575
19600,7420,1521,10659
19700,7425,1527,10748
19800,7437,1534,10829
19900,7453,1548,10899
20000,7459,1561,10980
20100,7465,1574,11061
20200,7477,1588,11135
20300,7489,1595,11216
20400,7501,1607,11292
20500,7508,1620,11372
20600,7517,1632,11451
20700,7526,1643,11531
20800,7528,1657,11615
20900,7529,1668,11703
21000,7536,1682,11782
21100,7541,1693,11866
21200,7546,1701,11953
21300,7553,1708,12039
21400,7562,1715,12123
21500,7571,1726,12203
21600,7577,1735,12288
21700,7583,1746,12371
21800,7595,1758,12447
21900,7603,1771,12526
22000,7608,1781,12611
22100,7614,1789,12697
22200,7618,1800,12782
22300,7626,1812,12862
22400,7631,1826,12943
22500,7641,1834,13025
22600,7648,1846,13106
22700,7652,1860,13188
22800,7667,1868,13265
22900,7673,1882,13345
23000,7681,1890,13429
23100,7687,1902,13511
23200,7691,1910,13599
23300,7694,1924,13682
23400,7697,1935,13768
23500,7704,1951,13845
23600,7710,1958,13932
23700,7717,1970,14013
23800,7723,1983,14094
23900,7728,1991,14181
24000,7732,2003,14265
24100,7738,2015,14347
24200,7748,2028,14424
24300,7751,2044,14505
24400,7759,2054,14587
24500,7763,2071,14666
24600,7767,2078,14755
24700,7772,2089,14839
24800,7779,2097,14924
24900,7787,2106,15007
25000,7792,2118,15090
25100,7795,2128,15177
25200,7800,2134,15266
25300,7807,2141,15352
25400,7810,2149,15441
25500,7813,2161,15526
25600,7820,2174,15606
25700,7823,2181,15696
25800,7827,2187,15786
25900,7831,2202,15867
26000,7843,2215,15942
26100,7847,2226,16027
26200,7851,2242,16107
26300,7853,2251,16196
26400,7854,2261,16285
26500,7858,2270,16372
26600,7865,2274,16461
26700,7868,2286,16546
26800,7873,2301,16626
26900,7881,2309,16710
27000,7882,2323,16795
27100,7889,2334,16877
27200,7893,2342,16965
27300,7895,2352,17053
27400,7898,2362,17140
27500,7904,2372,17224
27600,7905,2391,17304
27700,7907,2398,17395
27800,7913,2405,17482
27900,7916,2419,17565
28000,7920,2430,17650
28100,7923,2442,17735
28200,7925,2452,17823
28300,7932,2457,17911
28400,7934,2464,18002
28500,7938,2476,18086
28600,7944,2485,18171
28700,7945,2495,18260
28800,7949,2508,18343
28900,7950,2521,18429
29000,7953,2537,18510
29100,7956,2550,18594
29200,7959,2562,18679
29300,7965,2574,18761
29400,7965,2587,18848
29500,7968,2608,18924
29600,7973,2618,19009
29700,7976,2630,19094
29800,7977,2639,19184
29900,7981,2653,19266
30000,7985,2666,19349
30100,7986,2674,19440
30200,7989,2690,19521
30300,7991,2700,19609
30400,7995,2710,19695
30500,8003,2721,19776
30600,8004,2729,19867
30700,8005,2745,19950
30800,8008,2761,20031
30900,8010,2768,20122
31000,8011,2780,20209
31100,8013,2792,20295
31200,8014,2800,20386
31300,8021,2808,20471
31400,8023,2821,20556
31500,8026,2832,20642
31600,8027,2840,20733
31700,8028,2847,20825
31800,8030,2856,20914
31900,8033,2865,21002
32000,8034,2883,21083
32100,8037,2896,21167
32200,8037,2904,21259
32300,8040,2920,21340
32400,8040,2935,21425
32500,8041,2944,21515
32600,8044,2961,21595
32700,8047,2975,21678
32800,8049,2988,21763
32900,8050,2996,21854
33000,8054,3002,21944
33100,8054,3011,22035
33200,8056,3028,22116
33300,8059,3040,22201
33400,8061,3055,22284
33500,8061,3067,22372
33600,8061,3084,22455
33700,8063,3093,22544
33800,8065,3105,22630
33900,8068,3120,22712
34000,8070,3133,22797
34100,8070,3149,22881
34200,8070,3165,22965
34300,8071,3173,23056
34400,8073,3191,23136
34500,8077,3202,23221
34600,8080,3211,23309
34700,8080,3224,23396
34800,8080,3233,23487
34900,8081,3249,23570
35000,8082,3262,23656
35100,8084,3278,23738
35200,8087,3287,23826
35300,8088,3304,23908
35400,8091,3316,23993
35500,8091,3327,24082
35600,8093,3337,24170
35700,8096,3353,24251
35800,8098,3368,24334
35900,8101,3379,24420
36000,8102,3391,24507
36100,8102,3404,24594
36200,8103,3417,24680
36300,8103,3429,24768
36400,8103,3438,24859
36500,8104,3451,24945
36600,8105,3459,25036
36700,8106,3470,25124
36800,8108,3485,25207
36900,8110,3497,25293
37000,8111,3509,25380
37100,8111,3516,25473
37200,8111,3530,25559
37300,8112,3543,25645
37400,8112,3557,25731
37500,8112,3574,25814
37600,8113,3586,25901
37700,8115,3593,25992
37800,8116,3604,26080
37900,8116,3615,26169
38000,8116,3626,26258
38100,8116,3639,26345
38200,8116,3663,26421
38300,8118,3673,26509
38400,8119,3687,26594
38500,8120,3702,26678
38600,8123,3713,26764
38700,8123,3722,26855
38800,8123,3733,26944
38900,8124,3747,27029
39000,8126,3759,27115
39100,8126,3771,27203
39200,8126,3782,27292
39300,8128,3794,27378
39400,8128,3814,27458
39500,8128,3827,27545
39600,8128,3841,27631
39700,8130,3853,27717
39800,8131,3870,27799
39900,8132,3886,27882
40000,8134,3900,27966
40100,8134,3910,28056
40200,8136,3934,28130
40300,8137,3945,28218
40400,8137,3959,28304
40500,8137,3971,28392
40600,8138,3981,28481
40700,8139,3992,28569
40800,8139,4002,28659
40900,8140,4014,28746
41000,8140,4027,28833
41100,8141,4040,28919
41200,8143,4051,29006
41300,8144,4068,29088
41400,8146,4081,29173
41500,8146,4095,29259
41600,8146,4116,29338
41700,8146,4132,29422
41800,8146,4140,29514
41900,8146,4155,29599
42000,8146,4169,29685
42100,8146,4182,29772
42200,8146,4197,29857
42300,8146,4208,29946
42400,8146,4223,30031
42500,8147,4235,30118
42600,8149,4246,30205
42700,8150,4259,30291
42800,8150,4273,30377
42900,8151,4291,30458
43000,8151,4306,30543
43100,8151,4323,30626
43200,8151,4339,30710
43300,8151,4351,30798
43400,8153,4364,30883
43500,8153,4369,30978
43600,8153,4382,31065
43700,8153,4398,31149
43800,8153,4408,31239
43900,8153,4417,31330
44000,8153,4431,31416
44100,8153,4443,31504
44200,8153,4456,31591
44300,8153,4469,31678
44400,8154,4478,31768
44500,8154,4488,31858
44600,8155,4495,31950
44700,8155,4504,32041
44800,8155,4525,32120
44900,8157,4538,32205
45000,8157,4551,32292
45100,8157,4559,32384
45200,8157,4566,32477
45300,8157,4575,32568
45400,8157,4588,32655
45500,8159,4597,32744
45600,8159,4614,32827
45700,8159,4633,32908
45800,8160,4648,32992
45900,8160,4663,33077
46000,8161,4680,33159
46100,8161,4692,33247
46200,8161,4704,33335
46300,8161,4716,33423
46400,8162,4733,33505
46500,8162,4742,33596
46600,8162,4758,33680
46700,8163,4771,33766
46800,8163,4784,33853
46900,8163,4796,33941
47000,8163,4804,34033
47100,8163,4816,34121
47200,8163,4831,34206
47300,8164,4841,34295
47400,8164,4854,34382
47500,8164,4873,34463
47600,8165,4888,34547
47700,8166,4900,34634
47800,8167,4915,34718
47900,8168,4932,34800
48000,8168,4947,34885
48100,8168,4960,34972
48200,8169,4974,35057
48300,8169,4985,35146
48400,8170,4992,35238
48500,8170,5007,35323
48600,8170,5021,35409
48700,8170,5038,35492
48800,8170,5051,35579
48900,8170,5062,35668
49000,8170,5073,35757
49100,8170,5091,35839
49200,8170,5106,35924
49300,8170,5117,36013
49400,8170,5128,36102
49500,8170,5136,36194
49600,8170,5150,36280
49700,8170,5158,36372
49800,8170,5170,36460
49900,8171,5181,36548
50000,8171,5195,36634
50100,8171,5205,36724
50200,8171,5216,36813
50300,8171,5231,36898
50400,8173,5240,36987
50500,8173,5250,37077
50600,8173,5260,37167
50700,8173,5272,37255
50800,8174,5284,37342
50900,8174,5294,37432
51000,8174,5313,37513
51100,8174,5323,37603
51200,8175,5335,37690
51300,8175,5345,37780
51400,8175,5359,37866
51500,8175,5371,37954
51600,8175,5380,38045
51700,8175,5392,38133
51800,8175,5407,38218
51900,8176,5416,38308
52000,8176,5433,38391
52100,8176,5443,38481
52200,8176,5458,38566
52300,8176,5467,38657
52400,8176,5477,38747
52500,8177,5487,38836
52600,8177,5503,38920
52700,8177,5510,39013
52800,8177,5526,39097
52900,8177,5535,39188
53000,8178,5552,39270
53100,8178,5567,39355
53200,8178,5580,39442
53300,8178,5593,39529
53400,8178,5605,39617
53500,8179,5618,39703
53600,8179,5626,39795
53700,8179,5639,39882
53800,8179,5656,39965
53900,8179,5669,40052
54000,8179,5683,40138
54100,8179,5694,40227
54200,8179,5704,40317
54300,8179,5714,40407
54400,8179,5723,40498
54500,8179,5739,40582
54600,8180,5754,40666
54700,8180,5765,40755
54800,8180,5782,40838
54900,8180,5797,40923
55000,8180,5803,41017
55100,8180,5815,41105
55200,8180,5824,41196
55300,8180,5841,41279
55400,8181,5858,41361
55500,8181,5871,41448
55600,8181,5885,41534
55700,8182,5901,41617
55800,8182,5914,41704
55900,8182,5931,41787
56000,8183,5944,41873
56100,8183,5961,41956
56200,8183,5975,42042
56300,8183,5994,42123
56400,8183,6003,42214
56500,8184,6019,42297
56600,8184,6033,42383
56700,8184,6043,42473
56800,8184,6056,42560
56900,8184,6071,42645
57000,8184,6082,42734
57100,8185,6099,42816
57200,8185,6112,42903
57300,8185,6123,42992
57400,8185,6142,43073
57500,8185,6157,43158
57600,8185,6167,43248
57700,8185,6184,43331
57800,8185,6192,43423
57900,8185,6201,43514
58000,8185,6217,43598
58100,8185,6226,43689
58200,8185,6249,43766
58300,8185,6260,43855
58400,8185,6275,43940
58500,8185,6293,44022
58600,8185,6300,44115
58700,8185,6311,44204
58800,8185,6328,44287
58900,8185,6346,44369
59000,8185,6362,44453
59100,8185,6377,44538
59200,8186,6392,44622
59300,8186,6405,44709
59400,8186,6420,44794
59500,8186,6429,44885
59600,8187,6442,44971
59700,8187,6457,45056
59800,8187,6467,45146
59900,8188,6482,45230
60000,8188,6496,45316
60100,8188,6510,45402
60200,8188,6529,45483
60300,8188,6540,45572
60400,8188,6557,45655
60500,8188,6568,45744
60600,8188,6582,45830
60700,8188,6597,45915
60800,8188,6609,46003
60900,8188,6618,46094
61000,8188,6628,46184
61100,8188,6637,46275
61200,8188,6647,46365
61300,8188,6663,46449
61400,8188,6676,46536
61500,8188,6694,46618
61600,8188,6702,46710
61700,8188,6711,46801
61800,8188,6719,46893
61900,8189,6728,46983
62000,8189,6741,47070
62100,8189,6757,47154
62200,8189,6767,47244
62300,8189,6786,47325
62400,8189,6797,47414
62500,8189,6809,47502
62600,8189,6822,47589
62700,8189,6844,47667
62800,8189,6855,47756
62900,8189,6868,47843
63000,8189,6880,47931
63100,8189,6885,48026
63200,8189,6895,48116
63300,8189,6902,48209
63400,8189,6911,48300
63500,8189,6924,48387
63600,8189,6943,48468
63700,8189,6949,48562
63800,8189,6963,48648
63900,8189,6974,48737
64000,8189,6993,48818
64100,8189,7006,48905
64200,8189,7017,48994
64300,8189,7029,49082
64400,8189,7041,49170
64500,8189,7050,49261
64600,8189,7064,49347
64700,8190,7077,49433
64800,8190,7091,49519
64900,8190,7107,49603
65000,8190,7118,49692
65100,8190,7134,49776
65200,8190,7146,49864
65300,8190,7155,49955
65400,8190,7172,50038
65500,8190,7180,50130
65600,8190,7192,50218
65700,8190,7204,50306
65800,8190,7215,50395
65900,8190,7226,50484
66000,8190,7235,50575
66100,8190,7252,50658
66200,8190,7265,50745
66300,8190,7274,50836
66400,8190,7288,50922
66500,8190,7300,51010
66600,8190,7313,51097
66700,8190,7329,51181
66800,8190,7339,51271
66900,8190,7350,51360
67000,8190,7363,51447
67100,8190,7377,51533
67200,8190,7394,51616
67300,8190,7406,51704
67400,8190,7418,51792
67500,8190,7434,51876
67600,8190,7443,51967
67700,8190,7464,52046
67800,8190,7476,52134
67900,8190,7488,52222
68000,8190,7498,52312
68100,8190,7511,52399
68200,8190,7524,52486
68300,8190,7536,52574
68400,8190,7545,52665
68500,8190,7557,52753
68600,8191,7568,52841
68700,8191,7589,52920
68800,8191,7597,53012
68900,8191,7604,53105
69000,8191,7613,53196
69100,8191,7628,53281
69200,8191,7637,53372
69300,8191,7654,53455
69400,8191,7663,53546
69500,8191,7675,53634
69600,8191,7685,53724
69700,8191,7698,53811
69800,8191,7704,53905
69900,8191,7719,53990
70000,8191,7727,54082
70100,8191,7745,54164
70200,8191,7758,54251
70300,8191,7775,54334
70400,8191,7789,54420
70500,8191,7798,54511
70600,8191,7814,54595
70700,8191,7824,54685
70800,8191,7834,54775
70900,8191,7844,54865
71000,8191,7856,54953
71100,8191,7868,55041
71200,8191,7884,55125
71300,8191,7896,55213
71400,8191,7910,55299
71500,8191,7921,55388
71600,8191,7932,55477
71700,8191,7940,55569
71800,8191,7958,55651
71900,8191,7966,55743
72000,8191,7978,55831
72100,8191,7994,55915
72200,8191,8002,56007
72300,8191,8013,56096
72400,8191,8024,56185
72500,8191,8036,56273
72600,8192,8048,56360
72700,8192,8062,56446
72800,8192,8080,56528
72900,8192,8093,56615
73000,8192,8104,56704
73100,8192,8118,56790
73200,8192,8133,56875
73300,8192,8151,56957
73400,8192,8168,57040
73500,8192,8188,57120
73600,8192,8205,57203
73700,8192,8219,57289
73800,8192,8236,57372
73900,8192,8248,57460
74000,8192,8256,57552
74100,8192,8266,57642
74200,8192,8277,57731
74300,8192,8288,57820
74400,8192,8300,57908
74500,8192,8310,57998
74600,8192,8322,58086
74700,8192,8342,58166
74800,8192,8356,58252
74900,8192,8365,58343
75000,8192,8374,58434
75100,8192,8391,58517
75200,8192,8407,58601
75300,8192,8426,58682
75400,8192,8436,58772
75500,8192,8446,58862
75600,8192,8459,58949
75700,8192,8471,59037
75800,8192,8484,59124
75900,8192,8494,59214
76000,8192,8503,59305
76100,8192,8514,59394
76200,8192,8526,59482
76300,8192,8538,59570
76400,8192,8555,59653
76500,8192,8568,59740
76600,8192,8581,59827
76700,8192,8599,59909
76800,8192,8605,60003
76900,8192,8617,60091
77000,8192,8629,60179
77100,8192,8640,60268
77200,8192,8650,60358
77300,8192,8663,60445
77400,8192,8674,60534
77500,8192,8684,60624
77600,8192,8697,60711
77700,8192,8707,60801
77800,8192,8718,60890
77900,8192,8727,60981
78000,8192,8736,61072
78100,8192,8744,61164
78200,8192,8760,61248
78300,8192,8775,61333
78400,8192,8786,61422
78500,8192,8797,61511
78600,8192,8813,61595
78700,8192,8830,61678
78800,8192,8841,61767
78900,8192,8858,61850
79000,8192,8875,61933
79100,8192,8887,62021
79200,8192,8898,62110
79300,8192,8913,62195
79400,8192,8924,62284
79500,8192,8933,62375
79600,8192,8947,62461
79700,8192,8962,62546
79800,8192,8972,62636
79900,8192,8981,62727
80000,8192,8988,62820
80100,8192,9000,62908
80200,8192,9016,62992
80300,8192,9029,63079
80400,8192,9040,63168
80500,8192,9054,63254
80600,8192,9065,63343
80700,8192,9075,63433
80800,8192,9085,63523
80900,8192,9095,63613
81000,8192,9110,63698
81100,8192,9120,63788
81200,8192,9134,63874
81300,8192,9146,63962
81400,8192,9157,64051
81500,8192,9169,64139
81600,8192,9180,64228
81700,8192,9199,64309
81800,8192,9211,64397
81900,8192,9222,64486
82000,8192,9233,64575
82100,8192,9243,64665
82200,8192,9258,64750
82300,8192,9265,64843
82400,8192,9273,64935
82500,8192,9291,65017
82600,8192,9302,65106
82700,8192,9315,65193
82800,8192,9327,65281
82900,8192,9336,65372
83000,8192,9343,65465
83100,8192,9354,65554
83200,8192,9367,65641
83300,8192,9383,65725
83400,8192,9394,65814
83500,8192,9409,65899
83600,8192,9417,65991
83700,8192,9431,66077
83800,8192,9446,66162
83900,8192,9459,66249
84000,8192,9467,66341
84100,8192,9483,66425
84200,8192,9498,66510
84300,8192,9513,66595
84400,8192,9523,66685
84500,8192,9532,66776
84600,8192,9540,66868
84700,8192,9551,66957
84800,8192,9561,67047
84900,8192,9578,67130
85000,8192,9589,67219
85100,8192,9601,67307
85200,8192,9610,67398
85300,8192,9620,67488
85400,8192,9638,67570
85500,8192,9648,67660
85600,8192,9667,67741
85700,8192,9673,67835
85800,8192,9685,67923
85900,8192,9695,68013
86000,8192,9702,68106
86100,8192,9714,68194
86200,8192,9723,68285
86300,8192,9730,68378
86400,8192,9744,68464
86500,8192,9759,68549
86600,8192,9774,68634
86700,8192,9788,68720
86800,8192,9801,68807
86900,8192,9813,68895
87000,8192,9830,68978
87100,8192,9843,69065
87200,8192,9854,69154
87300,8192,9865,69243
87400,8192,9873,69335
87500,8192,9887,69421
87600,8192,9900,69508
87700,8192,9914,69594
87800,8192,9928,69680
87900,8192,9943,69765
88000,8192,9956,69852
88100,8192,9967,69941
88200,8192,9982,70026
88300,8192,9991,70117
88400,8192,9999,70209
88500,8192,10014,70294
88600,8192,10030,70378
88700,8192,10047,70461
88800,8192,10053,70555
88900,8192,10065,70643
89000,8192,10072,70736
89100,8192,10085,70823
89200,8192,10100,70908
89300,8192,10115,70993
89400,8192,10123,71085
89500,8192,10132,71176
89600,8192,10141,71267
89700,8192,10151,71357
89800,8192,10159,71449
89900,8192,10171,71537
90000,8192,10182,71626
90100,8192,10194,71714
90200,8192,10205,71803
90300,8192,10223,71885
90400,8192,10235,71973
90500,8192,10250,72058
90600,8192,10264,72144
90700,8192,10277,72231
90800,8192,10286,72322
90900,8192,10298,72410
91000,8192,10309,72499
91100,8192,10320,72588
91200,8192,10330,72678
91300,8192,10337,72771
91400,8192,10343,72865
91500,8192,10351,72957
91600,8192,10366,73042
91700,8192,10371,73137
91800,8192,10380,73228
91900,8192,10393,73315
92000,8192,10408,73400
92100,8192,10422,73486
92200,8192,10432,73576
92300,8192,10444,73664
92400,8192,10457,73751
92500,8192,10469,73839
92600,8192,10482,73926
92700,8192,10497,74011
92800,8192,10511,74097
92900,8192,10523,74185
93000,8192,10533,74275
93100,8192,10542,74366
93200,8192,10554,74454
93300,8192,10562,74546
93400,8192,10579,74629
93500,8192,10591,74717
93600,8192,10602,74806
93700,8192,10618,74890
93800,8192,10629,74979
93900,8192,10647,75061
94000,8192,10656,75152
94100,8192,10668,75240
94200,8192,10682,75326
94300,8192,10692,75416
94400,8192,10701,75507
94500,8192,10708,75600
94600,8192,10717,75691
94700,8192,10730,75778
94800,8192,10751,75857
94900,8192,10767,75941
95000,8192,10780,76028
95100,8192,10799,76109
95200,8192,10805,76203
95300,8192,10812,76296
95400,8192,10824,76384
95500,8192,10840,76468
95600,8192,10856,76552
95700,8192,10870,76638
95800,8192,10876,76732
95900,8192,10891,76817
96000,8192,10899,76909
96100,8192,10912,76996
96200,8192,10928,77080
96300,8192,10941,77167
96400,8192,10955,77253
96500,8192,10973,77335
96600,8192,10994,77414
96700,8192,11013,77495
96800,8192,11020,77588
96900,8192,11028,77680
97000,8192,11040,77768
97100,8192,11055,77853
97200,8192,11068,77940
97300,8192,11081,78027
97400,8192,11089,78119
97500,8192,11098,78210
97600,8192,11108,78300
97700,8192,11119,78389
97800,8192,11129,78479
97900,8192,11144,78564
98000,8192,11157,78651
98100,8192,11167,78741
98200,8192,11181,78827
98300,8192,11186,78922
98400,8192,11199,79009
98500,8192,11216,79092
98600,8192,11235,79173
98700,8192,11248,79260
98800,8192,11258,79350
98900,8192,11269,79439
99000,8192,11277,79531
99100,8192,11287,79621
99200,8192,11299,79709
99300,8192,11309,79799
99400,8192,11320,79888
99500,8192,11325,79983
99600,8192,11346,80062
99700,8192,11359,80149
99800,8192,11375,80233
99900,8192,11384,80324
100000,8192,11400,80408


==> plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	1
400	2
500	2
600	4
700	4
800	4
900	4
1000	6
1100	7
1200	8
1300	10
1400	12
1500	13
1600	15
1700	18
1800	20
1900	24
2000	31
2100	32
2200	33
2300	37
2400	41
2500	45
2600	48
2700	48
2800	53
2900	55
3000	57
3100	62
3200	69
3300	73
3400	76
3500	83
3600	90
3700	100
3800	103
3900	107
4000	110
4100	110
4200	117
4300	126
4400	138
4500	142
4600	146
4700	147
4800	153
4900	155
5000	155
5100	161
5200	166
5300	172
5400	175
5500	178
5600	190
5700	198
5800	205
5900	214
6000	223
6100	226
6200	230
6300	242
6400	245
6500	251
6600	258
6700	264
6800	271
6900	278
7000	286
7100	298
7200	301
7300	308
7400	318
7500	329
7600	339
7700	346
7800	353
7900	358
8000	365
8100	375
8200	384
8300	390
8400	403
8500	409
8600	414
8700	423
8800	429
8900	437
9000	446
9100	456
9200	461
9300	469
9400	477
9500	486
9600	498
9700	509
9800	519
9900	530
10000	541
10100	550
10200	559
10300	568
10400	578
10500	591
10600	601
10700	611
10800	619
10900	626
11000	631
11100	638
11200	646
11300	657
11400	663
11500	670
11600	677
11700	690
11800	700
11900	708
12000	716
12100	729
12200	735
12300	745
12400	753
12500	764
12600	775
12700	786
12800	798
12900	809
13000	819
13100	828
13200	835
13300	841
13400	856
13500	868
13600	878
13700	892
13800	898
13900	908
14000	919
14100	931
14200	946
14300	961
14400	966
14500	978
14600	986
14700	999
14800	1004
14900	1015
15000	1026
15100	1033
15200	1044
15300	1058
15400	1062
15500	1072
15600	1080
15700	1092
15800	1104
15900	1114
16000	1124
16100	1131
16200	1144
16300	1158
16400	1168
16500	1180
16600	1193
16700	1202
16800	1208
16900	1220
17000	1230
17100	1236
17200	1251
17300	1262
17400	1274
17500	1285
17600	1295
17700	1311
17800	1321
17900	1333
18000	1345
18100	1355
18200	1370
18300	1383
18400	1395
18500	1403
18600	1414
18700	1425
18800	1438
18900	1451
19000	1461
19100	1478
19200	1485
19300	1490
19400	1503
19500	1512
19600	1521
19700	1527
19800	1534
19900	1548
20000	1561
20100	1574
20200	1588
20300	1595
20400	1607
20500	1620
20600	1632
20700	1643
20800	1657
20900	1668
21000	1682
21100	1693
21200	1701
21300	1708
21400	1715
21500	1726
21600	1735
21700	1746
21800	1758
21900	1771
22000	1781
22100	1789
22200	1800
22300	1812
22400	1826
22500	1834
22600	1846
22700	1860
22800	1868
22900	1882
23000	1890
23100	1902
23200	1910
23300	1924
23400	1935
23500	1951
23600	1958
23700	1970
23800	1983
23900	1991
24000	2003
24100	2015
24200	2028
24300	2044
24400	2054
24500	2071
24600	2078
24700	2089
24800	2097
24900	2106
25000	2118
25100	2128
25200	2134
25300	2141
25400	2149
25500	2161
25600	2174
25700	2181
25800	2187
25900	2202
26000	2215
26100	2226
26200	2242
26300	2251
26400	2261
26500	2270
26600	2274
26700	2286
26800	2301
26900	2309
27000	2323
27100	2334
27200	2342
27300	2352
27400	2362
27500	2372
27600	2391
27700	2398
27800	2405
27900	2419
28000	2430
28100	2442
28200	2452
28300	2457
28400	2464
28500	2476
28600	2485
28700	2495
28800	2508
28900	2521
29000	2537
29100	2550
29200	2562
29300	2574
29400	2587
29500	2608
29600	2618
29700	2630
29800	2639
29900	2653
30000	2666
30100	2674
30200	2690
30300	2700
30400	2710
30500	2721
30600	2729
30700	2745
30800	2761
30900	2768
31000	2780
31100	2792
31200	2800
31300	2808
31400	2821
31500	2832
31600	2840
31700	2847
31800	2856
31900	2865
32000	2883
32100	2896
32200	2904
32300	2920
32400	2935
32500	2944
32600	2961
32700	2975
32800	2988
32900	2996
33000	3002
33100	3011
33200	3028
33300	3040
33400	3055
33500	3067
33600	3084
33700	3093
33800	3105
33900	3120
34000	3133
34100	3149
34200	3165
34300	3173
34400	3191
34500	3202
34600	3211
34700	3224
34800	3233
34900	3249
35000	3262
35100	3278
35200	3287
35300	3304
35400	3316
35500	3327
35600	3337
35700	3353
35800	3368
35900	3379
36000	3391
36100	3404
36200	3417
36300	3429
36400	3438
36500	3451
36600	3459
36700	3470
36800	3485
36900	3497
37000	3509
37100	3516
37200	3530
37300	3543
37400	3557
37500	3574
37600	3586
37700	3593
37800	3604
37900	3615
38000	3626
38100	3639
38200	3663
38300	3673
38400	3687
38500	3702
38600	3713
38700	3722
38800	3733
38900	3747
39000	3759
39100	3771
39200	3782
39300	3794
39400	3814
39500	3827
39600	3841
39700	3853
39800	3870
39900	3886
40000	3900
40100	3910
40200	3934
40300	3945
40400	3959
40500	3971
40600	3981
40700	3992
40800	4002
40900	4014
41000	4027
41100	4040
41200	4051
41300	4068
41400	4081
41500	4095
41600	4116
41700	4132
41800	4140
41900	4155
42000	4169
42100	4182
42200	4197
42300	4208
42400	4223
42500	4235
42600	4246
42700	4259
42800	4273
42900	4291
43000	4306
43100	4323
43200	4339
43300	4351
43400	4364
43500	4369
43600	4382
43700	4398
43800	4408
43900	4417
44000	4431
44100	4443
44200	4456
44300	4469
44400	4478
44500	4488
44600	4495
44700	4504
44800	4525
44900	4538
45000	4551
45100	4559
45200	4566
45300	4575
45400	4588
45500	4597
45600	4614
45700	4633
45800	4648
45900	4663
46000	4680
46100	4692
46200	4704
46300	4716
46400	4733
46500	4742
46600	4758
46700	4771
46800	4784
46900	4796
47000	4804
47100	4816
47200	4831
47300	4841
47400	4854
47500	4873
47600	4888
47700	4900
47800	4915
47900	4932
48000	4947
48100	4960
48200	4974
48300	4985
48400	4992
48500	5007
48600	5021
48700	5038
48800	5051
48900	5062
49000	5073
49100	5091
49200	5106
49300	5117
49400	5128
49500	5136
49600	5150
49700	5158
49800	5170
49900	5181
50000	5195
50100	5205
50200	5216
50300	5231
50400	5240
50500	5250
50600	5260
50700	5272
50800	5284
50900	5294
51000	5313
51100	5323
51200	5335
51300	5345
51400	5359
51500	5371
51600	5380
51700	5392
51800	5407
51900	5416
52000	5433
52100	5443
52200	5458
52300	5467
52400	5477
52500	5487
52600	5503
52700	5510
52800	5526
52900	5535
53000	5552
53100	5567
53200	5580
53300	5593
53400	5605
53500	5618
53600	5626
53700	5639
53800	5656
53900	5669
54000	5683
54100	5694
54200	5704
54300	5714
54400	5723
54500	5739
54600	5754
54700	5765
54800	5782
54900	5797
55000	5803
55100	5815
55200	5824
55300	5841
55400	5858
55500	5871
55600	5885
55700	5901
55800	5914
55900	5931
56000	5944
56100	5961
56200	5975
56300	5994
56400	6003
56500	6019
56600	6033
56700	6043
56800	6056
56900	6071
57000	6082
57100	6099
57200	6112
57300	6123
57400	6142
57500	6157
57600	6167
57700	6184
57800	6192
57900	6201
58000	6217
58100	6226
58200	6249
58300	6260
58400	6275
58500	6293
58600	6300
58700	6311
58800	6328
58900	6346
59000	6362
59100	6377
59200	6392
59300	6405
59400	6420
59500	6429
59600	6442
59700	6457
59800	6467
59900	6482
60000	6496
60100	6510
60200	6529
60300	6540
60400	6557
60500	6568
60600	6582
60700	6597
60800	6609
60900	6618
61000	6628
61100	6637
61200	6647
61300	6663
61400	6676
61500	6694
61600	6702
61700	6711
61800	6719
61900	6728
62000	6741
62100	6757
62200	6767
62300	6786
62400	6797
62500	6809
62600	6822
62700	6844
62800	6855
62900	6868
63000	6880
63100	6885
63200	6895
63300	6902
63400	6911
63500	6924
63600	6943
63700	6949
63800	6963
63900	6974
64000	6993
64100	7006
64200	7017
64300	7029
64400	7041
64500	7050
64600	7064
64700	7077
64800	7091
64900	7107
65000	7118
65100	7134
65200	7146
65300	7155
65400	7172
65500	7180
65600	7192
65700	7204
65800	7215
65900	7226
66000	7235
66100	7252
66200	7265
66300	7274
66400	7288
66500	7300
66600	7313
66700	7329
66800	7339
66900	7350
67000	7363
67100	7377
67200	7394
67300	7406
67400	7418
67500	7434
67600	7443
67700	7464
67800	7476
67900	7488
68000	7498
68100	7511
68200	7524
68300	7536
68400	7545
68500	7557
68600	7568
68700	7589
68800	7597
68900	7604
69000	7613
69100	7628
69200	7637
69300	7654
69400	7663
69500	7675
69600	7685
69700	7698
69800	7704
69900	7719
70000	7727
70100	7745
70200	7758
70300	7775
70400	7789
70500	7798
70600	7814
70700	7824
70800	7834
70900	7844
71000	7856
71100	7868
71200	7884
71300	7896
71400	7910
71500	7921
71600	7932
71700	7940
71800	7958
71900	7966
72000	7978
72100	7994
72200	8002
72300	8013
72400	8024
72500	8036
72600	8048
72700	8062
72800	8080
72900	8093
73000	8104
73100	8118
73200	8133
73300	8151
73400	8168
73500	8188
73600	8205
73700	8219
73800	8236
73900	8248
74000	8256
74100	8266
74200	8277
74300	8288
74400	8300
74500	8310
74600	8322
74700	8342
74800	8356
74900	8365
75000	8374
75100	8391
75200	8407
75300	8426
75400	8436
75500	8446
75600	8459
75700	8471
75800	8484
75900	8494
76000	8503
76100	8514
76200	8526
76300	8538
76400	8555
76500	8568
76600	8581
76700	8599
76800	8605
76900	8617
77000	8629
77100	8640
77200	8650
77300	8663
77400	8674
77500	8684
77600	8697
77700	8707
77800	8718
77900	8727
78000	8736
78100	8744
78200	8760
78300	8775
78400	8786
78500	8797
78600	8813
78700	8830
78800	8841
78900	8858
79000	8875
79100	8887
79200	8898
79300	8913
79400	8924
79500	8933
79600	8947
79700	8962
79800	8972
79900	8981
80000	8988
80100	9000
80200	9016
80300	9029
80400	9040
80500	9054
80600	9065
80700	9075
80800	9085
80900	9095
81000	9110
81100	9120
81200	9134
81300	9146
81400	9157
81500	9169
81600	9180
81700	9199
81800	9211
81900	9222
82000	9233
82100	9243
82200	9258
82300	9265
82400	9273
82500	9291
82600	9302
82700	9315
82800	9327
82900	9336
83000	9343
83100	9354
83200	9367
83300	9383
83400	9394
83500	9409
83600	9417
83700	9431
83800	9446
83900	9459
84000	9467
84100	9483
84200	9498
84300	9513
84400	9523
84500	9532
84600	9540
84700	9551
84800	9561
84900	9578
85000	9589
85100	9601
85200	9610
85300	9620
85400	9638
85500	9648
85600	9667
85700	9673
85800	9685
85900	9695
86000	9702
86100	9714
86200	9723
86300	9730
86400	9744
86500	9759
86600	9774
86700	9788
86800	9801
86900	9813
87000	9830
87100	9843
87200	9854
87300	9865
87400	9873
87500	9887
87600	9900
87700	9914
87800	9928
87900	9943
88000	9956
88100	9967
88200	9982
88300	9991
88400	9999
88500	10014
88600	10030
88700	10047
88800	10053
88900	10065
89000	10072
89100	10085
89200	10100
89300	10115
89400	10123
89500	10132
89600	10141
89700	10151
89800	10159
89900	10171
90000	10182
90100	10194
90200	10205
90300	10223
90400	10235
90500	10250
90600	10264
90700	10277
90800	10286
90900	10298
91000	10309
91100	10320
91200	10330
91300	10337
91400	10343
91500	10351
91600	10366
91700	10371
91800	10380
91900	10393
92000	10408
92100	10422
92200	10432
92300	10444
92400	10457
92500	10469
92600	10482
92700	10497
92800	10511
92900	10523
93000	10533
93100	10542
93200	10554
93300	10562
93400	10579
93500	10591
93600	10602
93700	10618
93800	10629
93900	10647
94000	10656
94100	10668
94200	10682
94300	10692
94400	10701
94500	10708
94600	10717
94700	10730
94800	10751
94900	10767
95000	10780
95100	10799
95200	10805
95300	10812
95400	10824
95500	10840
95600	10856
95700	10870
95800	10876
95900	10891
96000	10899
96100	10912
96200	10928
96300	10941
96400	10955
96500	10973
96600	10994
96700	11013
96800	11020
96900	11028
97000	11040
97100	11055
97200	11068
97300	11081
97400	11089
97500	11098
97600	11108
97700	11119
97800	11129
97900	11144
98000	11157
98100	11167
98200	11181
98300	11186
98400	11199
98500	11216
98600	11235
98700	11248
98800	11258
98900	11269
99000	11277
99100	11287
99200	11299
99300	11309
99400	11320
99500	11325
99600	11346
99700	11359
99800	11375
99900	11384
100000	11400


==> plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	196
300	293
400	389
500	483
600	573
700	664
800	754
900	848
1000	935
1100	1025
1200	1112
1300	1202
1400	1289
1500	1373
1600	1454
1700	1529
1800	1610
1900	1689
2000	1765
2100	1846
2200	1922
2300	2000
2400	2073
2500	2146
2600	2219
2700	2296
2800	2368
2900	2436
3000	2502
3100	2578
3200	2652
3300	2720
3400	2786
3500	2845
3600	2909
3700	2968
3800	3040
3900	3099
4000	3163
4100	3225
4200	3286
4300	3347
4400	3399
4500	3462
4600	3520
4700	3580
4800	3631
4900	3696
5000	3762
5100	3815
5200	3873
5300	3922
5400	3976
5500	4025
5600	4077
5700	4124
5800	4171
5900	4215
6000	4258
6100	4308
6200	4357
6300	4390
6400	4439
6500	4484
6600	4526
6700	4568
6800	4602
6900	4642
7000	4683
7100	4718
7200	4766
7300	4807
7400	4847
7500	4886
7600	4925
7700	4970
7800	5012
7900	5055
8000	5094
8100	5135
8200	5169
8300	5211
8400	5247
8500	5287
8600	5318
8700	5362
8800	5403
8900	5442
9000	5480
9100	5515
9200	5546
9300	5582
9400	5616
9500	5650
9600	5687
9700	5712
9800	5744
9900	5780
10000	5810
10100	5836
10200	5859
10300	5896
10400	5922
10500	5949
10600	5972
10700	6000
10800	6029
10900	6052
11000	6077
11100	6105
11200	6125
11300	6147
11400	6175
11500	6205
11600	6231
11700	6259
11800	6288
11900	6310
12000	6329
12100	6351
12200	6372
12300	6394
12400	6411
12500	6428
12600	6453
12700	6474
12800	6496
12900	6514
13000	6530
13100	6543
13200	6561
13300	6581
13400	6600
13500	6615
13600	6633
13700	6649
13800	6660
13900	6679
14000	6697
14100	6713
14200	6730
14300	6745
14400	6756
14500	6770
14600	6786
14700	6802
14800	6827
14900	6840
15000	6860
15100	6872
15200	6895
15300	6907
15400	6923
15500	6936
15600	6958
15700	6972
15800	6988
15900	7000
16000	7010
16100	7030
16200	7038
16300	7054
16400	7068
16500	7083
16600	7097
16700	7107
16800	7118
16900	7132
17000	7140
17100	7155
17200	7169
17300	7176
17400	7195
17500	7202
17600	7216
17700	7225
17800	7235
17900	7251
18000	7267
18100	7276
18200	7281
18300	7292
18400	7304
18500	7316
18600	7329
18700	7336
18800	7345
18900	7354
19000	7365
19100	7372
19200	7381
19300	7394
19400	7405
19500	7413
19600	7420
19700	7425
19800	7437
19900	7453
20000	7459
20100	7465
20200	7477
20300	7489
20400	7501
20500	7508
20600	7517
20700	7526
20800	7528
20900	7529
21000	7536
21100	7541
21200	7546
21300	7553
21400	7562
21500	7571
21600	7577
21700	7583
21800	7595
21900	7603
22000	7608
22100	7614
22200	7618
22300	7626
22400	7631
22500	7641
22600	7648
22700	7652
22800	7667
22900	7673
23000	7681
23100	7687
23200	7691
23300	7694
23400	7697
23500	7704
23600	7710
23700	7717
23800	7723
23900	7728
24000	7732
24100	7738
24200	7748
24300	7751
24400	7759
24500	7763
24600	7767
24700	7772
24800	7779
24900	7787
25000	7792
25100	7795
25200	7800
25300	7807
25400	7810
25500	7813
25600	7820
25700	7823
25800	7827
25900	7831
26000	7843
26100	7847
26200	7851
26300	7853
26400	7854
26500	7858
26600	7865
26700	7868
26800	7873
26900	7881
27000	7882
27100	7889
27200	7893
27300	7895
27400	7898
27500	7904
27600	7905
27700	7907
27800	7913
27900	7916
28000	7920
28100	7923
28200	7925
28300	7932
28400	7934
28500	7938
28600	7944
28700	7945
28800	7949
28900	7950
29000	7953
29100	7956
29200	7959
29300	7965
29400	7965
29500	7968
29600	7973
29700	7976
29800	7977
29900	7981
30000	7985
30100	7986
30200	7989
30300	7991
30400	7995
30500	8003
30600	8004
30700	8005
30800	8008
30900	8010
31000	8011
31100	8013
31200	8014
31300	8021
31400	8023
31500	8026
31600	8027
31700	8028
31800	8030
31900	8033
32000	8034
32100	8037
32200	8037
32300	8040
32400	8040
32500	8041
32600	8044
32700	8047
32800	8049
32900	8050
33000	8054
33100	8054
33200	8056
33300	8059
33400	8061
33500	8061
33600	8061
33700	8063
33800	8065
33900	8068
34000	8070
34100	8070
34200	8070
34300	8071
34400	8073
34500	8077
34600	8080
34700	8080
34800	8080
34900	8081
35000	8082
35100	8084
35200	8087
35300	8088
35400	8091
35500	8091
35600	8093
35700	8096
35800	8098
35900	8101
36000	8102
36100	8102
36200	8103
36300	8103
36400	8103
36500	8104
36600	8105
36700	8106
36800	8108
36900	8110
37000	8111
37100	8111
37200	8111
37300	8112
37400	8112
37500	8112
37600	8113
37700	8115
37800	8116
37900	8116
38000	8116
38100	8116
38200	8116
38300	8118
38400	8119
38500	8120
38600	8123
38700	8123
38800	8123
38900	8124
39000	8126
39100	8126
39200	8126
39300	8128
39400	8128
39500	8128
39600	8128
39700	8130
39800	8131
39900	8132
40000	8134
40100	8134
40200	8136
40300	8137
40400	8137
40500	8137
40600	8138
40700	8139
40800	8139
40900	8140
41000	8140
41100	8141
41200	8143
41300	8144
41400	8146
41500	8146
41600	8146
41700	8146
41800	8146
41900	8146
42000	8146
42100	8146
42200	8146
42300	8146
42400	8146
42500	8147
42600	8149
42700	8150
42800	8150
42900	8151
43000	8151
43100	8151
43200	8151
43300	8151
43400	8153
43500	8153
43600	8153
43700	8153
43800	8153
43900	8153
44000	8153
44100	8153
44200	8153
44300	8153
44400	8154
44500	8154
44600	8155
44700	8155
44800	8155
44900	8157
45000	8157
45100	8157
45200	8157
45300	8157
45400	8157
45500	8159
45600	8159
45700	8159
45800	8160
45900	8160
46000	8161
46100	8161
46200	8161
46300	8161
46400	8162
46500	8162
46600	8162
46700	8163
46800	8163
46900	8163
47000	8163
47100	8163
47200	8163
47300	8164
47400	8164
47500	8164
47600	8165
47700	8166
47800	8167
47900	8168
48000	8168
48100	8168
48200	8169
48300	8169
48400	8170
48500	8170
48600	8170
48700	8170
48800	8170
48900	8170
49000	8170
49100	8170
49200	8170
49300	8170
49400	8170
49500	8170
49600	8170
49700	8170
49800	8170
49900	8171
50000	8171
50100	8171
50200	8171
50300	8171
50400	8173
50500	8173
50600	8173
50700	8173
50800	8174
50900	8174
51000	8174
51100	8174
51200	8175
51300	8175
51400	8175
51500	8175
51600	8175
51700	8175
51800	8175
51900	8176
52000	8176
52100	8176
52200	8176
52300	8176
52400	8176
52500	8177
52600	8177
52700	8177
52800	8177
52900	8177
53000	8178
53100	8178
53200	8178
53300	8178
53400	8178
53500	8179
53600	8179
53700	8179
53800	8179
53900	8179
54000	8179
54100	8179
54200	8179
54300	8179
54400	8179
54500	8179
54600	8180
54700	8180
54800	8180
54900	8180
55000	8180
55100	8180
55200	8180
55300	8180
55400	8181
55500	8181
55600	8181
55700	8182
55800	8182
55900	8182
56000	8183
56100	8183
56200	8183
56300	8183
56400	8183
56500	8184
56600	8184
56700	8184
56800	8184
56900	8184
57000	8184
57100	8185
57200	8185
57300	8185
57400	8185
57500	8185
57600	8185
57700	8185
57800	8185
57900	8185
58000	8185
58100	8185
58200	8185
58300	8185
58400	8185
58500	8185
58600	8185
58700	8185
58800	8185
58900	8185
59000	8185
59100	8185
59200	8186
59300	8186
59400	8186
59500	8186
59600	8187
59700	8187
59800	8187
59900	8188
60000	8188
60100	8188
60200	8188
60300	8188
60400	8188
60500	8188
60600	8188
60700	8188
60800	8188
60900	8188
61000	8188
61100	8188
61200	8188
61300	8188
61400	8188
61500	8188
61600	8188
61700	8188
61800	8188
61900	8189
62000	8189
62100	8189
62200	8189
62300	8189
62400	8189
62500	8189
62600	8189
62700	8189
62800	8189
62900	8189
63000	8189
63100	8189
63200	8189
63300	8189
63400	8189
63500	8189
63600	8189
63700	8189
63800	8189
63900	8189
64000	8189
64100	8189
64200	8189
64300	8189
64400	8189
64500	8189
64600	8189
64700	8190
64800	8190
64900	8190
65000	8190
65100	8190
65200	8190
65300	8190
65400	8190
65500	8190
65600	8190
65700	8190
65800	8190
65900	8190
66000	8190
66100	8190
66200	8190
66300	8190
66400	8190
66500	8190
66600	8190
66700	8190
66800	8190
66900	8190
67000	8190
67100	8190
67200	8190
67300	8190
67400	8190
67500	8190
67600	8190
67700	8190
67800	8190
67900	8190
68000	8190
68100	8190
68200	8190
68300	8190
68400	8190
68500	8190
68600	8191
68700	8191
68800	8191
68900	8191
69000	8191
69100	8191
69200	8191
69300	8191
69400	8191
69500	8191
69600	8191
69700	8191
69800	8191
69900	8191
70000	8191
70100	8191
70200	8191
70300	8191
70400	8191
70500	8191
70600	8191
70700	8191
70800	8191
70900	8191
71000	8191
71100	8191
71200	8191
71300	8191
71400	8191
71500	8191
71600	8191
71700	8191
71800	8191
71900	8191
72000	8191
72100	8191
72200	8191
72300	8191
72400	8191
72500	8191
72600	8192
72700	8192
72800	8192
72900	8192
73000	8192
73100	8192
73200	8192
73300	8192
73400	8192
73500	8192
73600	8192
73700	8192
73800	8192
73900	8192
74000	8192
74100	8192
74200	8192
74300	8192
74400	8192
74500	8192
74600	8192
74700	8192
74800	8192
74900	8192
75000	8192
75100	8192
75200	8192
75300	8192
75400	8192
75500	8192
75600	8192
75700	8192
75800	8192
75900	8192
76000	8192
76100	8192
76200	8192
76300	8192
76400	8192
76500	8192
76600	8192
76700	8192
76800	8192
76900	8192
77000	8192
77100	8192
77200	8192
77300	8192
77400	8192
77500	8192
77600	8192
77700	8192
77800	8192
77900	8192
78000	8192
78100	8192
78200	8192
78300	8192
78400	8192
78500	8192
78600	8192
78700	8192
78800	8192
78900	8192
79000	8192
79100	8192
79200	8192
79300	8192
79400	8192
79500	8192
79600	8192
79700	8192
79800	8192
79900	8192
80000	8192
80100	8192
80200	8192
80300	8192
80400	8192
80500	8192
80600	8192
80700	8192
80800	8192
80900	8192
81000	8192
81100	8192
81200	8192
81300	8192
81400	8192
81500	8192
81600	8192
81700	8192
81800	8192
81900	8192
82000	8192
82100	8192
82200	8192
82300	8192
82400	8192
82500	8192
82600	8192
82700	8192
82800	8192
82900	8192
83000	8192
83100	8192
83200	8192
83300	8192
83400	8192
83500	8192
83600	8192
83700	8192
83800	8192
83900	8192
84000	8192
84100	8192
84200	8192
84300	8192
84400	8192
84500	8192
84600	8192
84700	8192
84800	8192
84900	8192
85000	8192
85100	8192
85200	8192
85300	8192
85400	8192
85500	8192
85600	8192
85700	8192
85800	8192
85900	8192
86000	8192
86100	8192
86200	8192
86300	8192
86400	8192
86500	8192
86600	8192
86700	8192
86800	8192
86900	8192
87000	8192
87100	8192
87200	8192
87300	8192
87400	8192
87500	8192
87600	8192
87700	8192
87800	8192
87900	8192
88000	8192
88100	8192
88200	8192
88300	8192
88400	8192
88500	8192
88600	8192
88700	8192
88800	8192
88900	8192
89000	8192
89100	8192
89200	8192
89300	8192
89400	8192
89500	8192
89600	8192
89700	8192
89800	8192
89900	8192
90000	8192
90100	8192
90200	8192
90300	8192
90400	8192
90500	8192
90600	8192
90700	8192
90800	8192
90900	8192
91000	8192
91100	8192
91200	8192
91300	8192
91400	8192
91500	8192
91600	8192
91700	8192
91800	8192
91900	8192
92000	8192
92100	8192
92200	8192
92300	8192
92400	8192
92500	8192
92600	8192
92700	8192
92800	8192
92900	8192
93000	8192
93100	8192
93200	8192
93300	8192
93400	8192
93500	8192
93600	8192
93700	8192
93800	8192
93900	8192
94000	8192
94100	8192
94200	8192
94300	8192
94400	8192
94500	8192
94600	8192
94700	8192
94800	8192
94900	8192
95000	8192
95100	8192
95200	8192
95300	8192
95400	8192
95500	8192
95600	8192
95700	8192
95800	8192
95900	8192
96000	8192
96100	8192
96200	8192
96300	8192
96400	8192
96500	8192
96600	8192
96700	8192
96800	8192
96900	8192
97000	8192
97100	8192
97200	8192
97300	8192
97400	8192
97500	8192
97600	8192
97700	8192
97800	8192
97900	8192
98000	8192
98100	8192
98200	8192
98300	8192
98400	8192
98500	8192
98600	8192
98700	8192
98800	8192
98900	8192
99000	8192
99100	8192
99200	8192
99300	8192
99400	8192
99500	8192
99600	8192
99700	8192
99800	8192
99900	8192
100000	8192


==> plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	4
300	6
400	9
500	15
600	23
700	32
800	42
900	48
1000	59
1100	68
1200	80
1300	88
1400	99
1500	114
1600	131
1700	153
1800	170
1900	187
2000	204
2100	222
2200	245
2300	263
2400	286
2500	309
2600	333
2700	356
2800	379
2900	409
3000	441
3100	460
3200	479
3300	507
3400	538
3500	572
3600	601
3700	632
3800	657
3900	694
4000	727
4100	765
4200	797
4300	827
4400	863
4500	896
4600	934
4700	973
4800	1016
4900	1049
5000	1083
5100	1124
5200	1161
5300	1206
5400	1249
5500	1297
5600	1333
5700	1378
5800	1424
5900	1471
6000	1519
6100	1566
6200	1613
6300	1668
6400	1716
6500	1765
6600	1816
6700	1868
6800	1927
6900	1980
7000	2031
7100	2084
7200	2133
7300	2185
7400	2235
7500	2285
7600	2336
7700	2384
7800	2435
7900	2487
8000	2541
8100	2590
8200	2647
8300	2699
8400	2750
8500	2804
8600	2868
8700	2915
8800	2968
8900	3021
9000	3074
9100	3129
9200	3193
9300	3249
9400	3307
9500	3364
9600	3415
9700	3479
9800	3537
9900	3590
10000	3649
10100	3714
10200	3782
10300	3836
10400	3900
10500	3960
10600	4027
10700	4089
10800	4152
10900	4222
11000	4292
11100	4357
11200	4429
11300	4496
11400	4562
11500	4625
11600	4692
11700	4751
11800	4812
11900	4882
12000	4955
12100	5020
12200	5093
12300	5161
12400	5236
12500	5308
12600	5372
12700	5440
12800	5506
12900	5577
13000	5651
13100	5729
13200	5804
13300	5878
13400	5944
13500	6017
13600	6089
13700	6159
13800	6242
13900	6313
14000	6384
14100	6456
14200	6524
14300	6594
14400	6678
14500	6752
14600	6828
14700	6899
14800	6969
14900	7045
15000	7114
15100	7195
15200	7261
15300	7335
15400	7415
15500	7492
15600	7562
15700	7636
15800	7708
15900	7786
16000	7866
16100	7939
16200	8018
16300	8088
16400	8164
16500	8237
16600	8310
16700	8391
16800	8474
16900	8548
17000	8630
17100	8709
17200	8780
17300	8862
17400	8931
17500	9013
17600	9089
17700	9164
17800	9244
17900	9316
18000	9388
18100	9469
18200	9549
18300	9625
18400	9701
18500	9781
18600	9857
18700	9939
18800	10017
18900	10095
19000	10174
19100	10250
19200	10334
19300	10416
19400	10492
19500	10575
19600	10659
19700	10748
19800	10829
19900	10899
20000	10980
20100	11061
20200	11135
20300	11216
20400	11292
20500	11372
20600	11451
20700	11531
20800	11615
20900	11703
21000	11782
21100	11866
21200	11953
21300	12039
21400	12123
21500	12203
21600	12288
21700	12371
21800	12447
21900	12526
22000	12611
22100	12697
22200	12782
22300	12862
22400	12943
22500	13025
22600	13106
22700	13188
22800	13265
22900	13345
23000	13429
23100	13511
23200	13599
23300	13682
23400	13768
23500	13845
23600	13932
23700	14013
23800	14094
23900	14181
24000	14265
24100	14347
24200	14424
24300	14505
24400	14587
24500	14666
24600	14755
24700	14839
24800	14924
24900	15007
25000	15090
25100	15177
25200	15266
25300	15352
25400	15441
25500	15526
25600	15606
25700	15696
25800	15786
25900	15867
26000	15942
26100	16027
26200	16107
26300	16196
26400	16285
26500	16372
26600	16461
26700	16546
26800	16626
26900	16710
27000	16795
27100	16877
27200	16965
27300	17053
27400	17140
27500	17224
27600	17304
27700	17395
27800	17482
27900	17565
28000	17650
28100	17735
28200	17823
28300	17911
28400	18002
28500	18086
28600	18171
28700	18260
28800	18343
28900	18429
29000	18510
29100	18594
29200	18679
29300	18761
29400	18848
29500	18924
29600	19009
29700	19094
29800	19184
29900	19266
30000	19349
30100	19440
30200	19521
30300	19609
30400	19695
30500	19776
30600	19867
30700	19950
30800	20031
30900	20122
31000	20209
31100	20295
31200	20386
31300	20471
31400	20556
31500	20642
31600	20733
31700	20825
31800	20914
31900	21002
32000	21083
32100	21167
32200	21259
32300	21340
32400	21425
32500	21515
32600	21595
32700	21678
32800	21763
32900	21854
33000	21944
33100	22035
33200	22116
33300	22201
33400	22284
33500	22372
33600	22455
33700	22544
33800	22630
33900	22712
34000	22797
34100	22881
34200	22965
34300	23056
34400	23136
34500	23221
34600	23309
34700	23396
34800	23487
34900	23570
35000	23656
35100	23738
35200	23826
35300	23908
35400	23993
35500	24082
35600	24170
35700	24251
35800	24334
35900	24420
36000	24507
36100	24594
36200	24680
36300	24768
36400	24859
36500	24945
36600	25036
36700	25124
36800	25207
36900	25293
37000	25380
37100	25473
37200	25559
37300	25645
37400	25731
37500	25814
37600	25901
37700	25992
37800	26080
37900	26169
38000	26258
38100	26345
38200	26421
38300	26509
38400	26594
38500	26678
38600	26764
38700	26855
38800	26944
38900	27029
39000	27115
39100	27203
39200	27292
39300	27378
39400	27458
39500	27545
39600	27631
39700	27717
39800	27799
39900	27882
40000	27966
40100	28056
40200	28130
40300	28218
40400	28304
40500	28392
40600	28481
40700	28569
40800	28659
40900	28746
41000	28833
41100	28919
41200	29006
41300	29088
41400	29173
41500	29259
41600	29338
41700	29422
41800	29514
41900	29599
42000	29685
42100	29772
42200	29857
42300	29946
42400	30031
42500	30118
42600	30205
42700	30291
42800	30377
42900	30458
43000	30543
43100	30626
43200	30710
43300	30798
43400	30883
43500	30978
43600	31065
43700	31149
43800	31239
43900	31330
44000	31416
44100	31504
44200	31591
44300	31678
44400	31768
44500	31858
44600	31950
44700	32041
44800	32120
44900	32205
45000	32292
45100	32384
45200	32477
45300	32568
45400	32655
45500	32744
45600	32827
45700	32908
45800	32992
45900	33077
46000	33159
46100	33247
46200	33335
46300	33423
46400	33505
46500	33596
46600	33680
46700	33766
46800	33853
46900	33941
47000	34033
47100	34121
47200	34206
47300	34295
47400	34382
47500	34463
47600	34547
47700	34634
47800	34718
47900	34800
48000	34885
48100	34972
48200	35057
48300	35146
48400	35238
48500	35323
48600	35409
48700	35492
48800	35579
48900	35668
49000	35757
49100	35839
49200	35924
49300	36013
49400	36102
49500	36194
49600	36280
49700	36372
49800	36460
49900	36548
50000	36634
50100	36724
50200	36813
50300	36898
50400	36987
50500	37077
50600	37167
50700	37255
50800	37342
50900	37432
51000	37513
51100	37603
51200	37690
51300	37780
51400	37866
51500	37954
51600	38045
51700	38133
51800	38218
51900	38308
52000	38391
52100	38481
52200	38566
52300	38657
52400	38747
52500	38836
52600	38920
52700	39013
52800	39097
52900	39188
53000	39270
53100	39355
53200	39442
53300	39529
53400	39617
53500	39703
53600	39795
53700	39882
53800	39965
53900	40052
54000	40138
54100	40227
54200	40317
54300	40407
54400	40498
54500	40582
54600	40666
54700	40755
54800	40838
54900	40923
55000	41017
55100	41105
55200	41196
55300	41279
55400	41361
55500	41448
55600	41534
55700	41617
55800	41704
55900	41787
56000	41873
56100	41956
56200	42042
56300	42123
56400	42214
56500	42297
56600	42383
56700	42473
56800	42560
56900	42645
57000	42734
57100	42816
57200	42903
57300	42992
57400	43073
57500	43158
57600	43248
57700	43331
57800	43423
57900	43514
58000	43598
58100	43689
58200	43766
58300	43855
58400	43940
58500	44022
58600	44115
58700	44204
58800	44287
58900	44369
59000	44453
59100	44538
59200	44622
59300	44709
59400	44794
59500	44885
59600	44971
59700	45056
59800	45146
59900	45230
60000	45316
60100	45402
60200	45483
60300	45572
60400	45655
60500	45744
60600	45830
60700	45915
60800	46003
60900	46094
61000	46184
61100	46275
61200	46365
61300	46449
61400	46536
61500	46618
61600	46710
61700	46801
61800	46893
61900	46983
62000	47070
62100	47154
62200	47244
62300	47325
62400	47414
62500	47502
62600	47589
62700	47667
62800	47756
62900	47843
63000	47931
63100	48026
63200	48116
63300	48209
63400	48300
63500	48387
63600	48468
63700	48562
63800	48648
63900	48737
64000	48818
64100	48905
64200	48994
64300	49082
64400	49170
64500	49261
64600	49347
64700	49433
64800	49519
64900	49603
65000	49692
65100	49776
65200	49864
65300	49955
65400	50038
65500	50130
65600	50218
65700	50306
65800	50395
65900	50484
66000	50575
66100	50658
66200	50745
66300	50836
66400	50922
66500	51010
66600	51097
66700	51181
66800	51271
66900	51360
67000	51447
67100	51533
67200	51616
67300	51704
67400	51792
67500	51876
67600	51967
67700	52046
67800	52134
67900	52222
68000	52312
68100	52399
68200	52486
68300	52574
68400	52665
68500	52753
68600	52841
68700	52920
68800	53012
68900	53105
69000	53196
69100	53281
69200	53372
69300	53455
69400	53546
69500	53634
69600	53724
69700	53811
69800	53905
69900	53990
70000	54082
70100	54164
70200	54251
70300	54334
70400	54420
70500	54511
70600	54595
70700	54685
70800	54775
70900	54865
71000	54953
71100	55041
71200	55125
71300	55213
71400	55299
71500	55388
71600	55477
71700	55569
71800	55651
71900	55743
72000	55831
72100	55915
72200	56007
72300	56096
72400	56185
72500	56273
72600	56360
72700	56446
72800	56528
72900	56615
73000	56704
73100	56790
73200	56875
73300	56957
73400	57040
73500	57120
73600	57203
73700	57289
73800	57372
73900	57460
74000	57552
74100	57642
74200	57731
74300	57820
74400	57908
74500	57998
74600	58086
74700	58166
74800	58252
74900	58343
75000	58434
75100	58517
75200	58601
75300	58682
75400	58772
75500	58862
75600	58949
75700	59037
75800	59124
75900	59214
76000	59305
76100	59394
76200	59482
76300	59570
76400	59653
76500	59740
76600	59827
76700	59909
76800	60003
76900	60091
77000	60179
77100	60268
77200	60358
77300	60445
77400	60534
77500	60624
77600	60711
77700	60801
77800	60890
77900	60981
78000	61072
78100	61164
78200	61248
78300	61333
78400	61422
78500	61511
78600	61595
78700	61678
78800	61767
78900	61850
79000	61933
79100	62021
79200	62110
79300	62195
79400	62284
79500	62375
79600	62461
79700	62546
79800	62636
79900	62727
80000	62820
80100	62908
80200	62992
80300	63079
80400	63168
80500	63254
80600	63343
80700	63433
80800	63523
80900	63613
81000	63698
81100	63788
81200	63874
81300	63962
81400	64051
81500	64139
81600	64228
81700	64309
81800	64397
81900	64486
82000	64575
82100	64665
82200	64750
82300	64843
82400	64935
82500	65017
82600	65106
82700	65193
82800	65281
82900	65372
83000	65465
83100	65554
83200	65641
83300	65725
83400	65814
83500	65899
83600	65991
83700	66077
83800	66162
83900	66249
84000	66341
84100	66425
84200	66510
84300	66595
84400	66685
84500	66776
84600	66868
84700	66957
84800	67047
84900	67130
85000	67219
85100	67307
85200	67398
85300	67488
85400	67570
85500	67660
85600	67741
85700	67835
85800	67923
85900	68013
86000	68106
86100	68194
86200	68285
86300	68378
86400	68464
86500	68549
86600	68634
86700	68720
86800	68807
86900	68895
87000	68978
87100	69065
87200	69154
87300	69243
87400	69335
87500	69421
87600	69508
87700	69594
87800	69680
87900	69765
88000	69852
88100	69941
88200	70026
88300	70117
88400	70209
88500	70294
88600	70378
88700	70461
88800	70555
88900	70643
89000	70736
89100	70823
89200	70908
89300	70993
89400	71085
89500	71176
89600	71267
89700	71357
89800	71449
89900	71537
90000	71626
90100	71714
90200	71803
90300	71885
90400	71973
90500	72058
90600	72144
90700	72231
90800	72322
90900	72410
91000	72499
91100	72588
91200	72678
91300	72771
91400	72865
91500	72957
91600	73042
91700	73137
91800	73228
91900	73315
92000	73400
92100	73486
92200	73576
92300	73664
92400	73751
92500	73839
92600	73926
92700	74011
92800	74097
92900	74185
93000	74275
93100	74366
93200	74454
93300	74546
93400	74629
93500	74717
93600	74806
93700	74890
93800	74979
93900	75061
94000	75152
94100	75240
94200	75326
94300	75416
94400	75507
94500	75600
94600	75691
94700	75778
94800	75857
94900	75941
95000	76028
95100	76109
95200	76203
95300	76296
95400	76384
95500	76468
95600	76552
95700	76638
95800	76732
95900	76817
96000	76909
96100	76996
96200	77080
96300	77167
96400	77253
96500	77335
96600	77414
96700	77495
96800	77588
96900	77680
97000	77768
97100	77853
97200	77940
97300	78027
97400	78119
97500	78210
97600	78300
97700	78389
97800	78479
97900	78564
98000	78651
98100	78741
98200	78827
98300	78922
98400	79009
98500	79092
98600	79173
98700	79260
98800	79350
98900	79439
99000	79531
99100	79621
99200	79709
99300	79799
99400	79888
99500	79983
99600	80062
99700	80149
99800	80233
99900	80324
100000	80408


==> plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,98,1,1
200,197,1,2
300,296,1,3
400,395,1,4
500,491,1,8
600,588,2,10
700,683,2,15
800,783,2,15
900,879,3,18
1000,976,3,21
1100,1069,3,28
1200,1159,5,36
1300,1251,5,44
1400,1342,6,52
1500,1426,7,67
1600,1516,9,75
1700,1607,9,84
1800,1697,9,94
1900,1790,10,100
2000,1881,11,108
2100,1971,12,117
2200,2053,15,132
2300,2144,16,140
2400,2226,20,154
2500,2314,21,165
2600,2399,23,178
2700,2483,24,193
2800,2570,27,203
2900,2657,28,215
3000,2735,32,233
3100,2818,34,248
3200,2901,36,263
3300,2985,39,276
3400,3073,40,287
3500,3158,42,300
3600,3239,44,317
3700,3321,45,334
3800,3400,48,352
3900,3478,51,371
4000,3551,57,392
4100,3635,61,404
4200,3712,64,424
4300,3788,70,442
4400,3867,72,461
4500,3940,75,485
4600,4012,78,510
4700,4087,81,532
4800,4159,87,554
4900,4229,92,579
5000,4295,94,611
5100,4368,99,633
5200,4436,104,660
5300,4515,106,679
5400,4590,114,696
5500,4650,119,731
5600,4720,124,756
5700,4794,126,780
5800,4864,131,805
5900,4935,135,830
6000,5007,137,856
6100,5081,142,877
6200,5151,143,906
6300,5214,151,935
6400,5283,155,962
6500,5348,160,992
6600,5409,162,1029
6700,5475,166,1059
6800,5546,170,1084
6900,5604,177,1119
7000,5669,181,1150
7100,5737,186,1177
7200,5799,192,1209
7300,5862,195,1243
7400,5929,199,1272
7500,5997,204,1299
7600,6054,214,1332
7700,6113,221,1366
7800,6172,228,1400
7900,6242,230,1428
8000,6312,233,1455
8100,6377,235,1488
8200,6433,237,1530
8300,6495,241,1564
8400,6549,247,1604
8500,6601,253,1646
8600,6665,257,1678
8700,6726,261,1713
8800,6782,265,1753
8900,6840,268,1792
9000,6899,275,1826
9100,6959,280,1861
9200,7012,286,1902
9300,7076,291,1933
9400,7132,297,1971
9500,7189,304,2007
9600,7245,307,2048
9700,7305,312,2083
9800,7364,322,2114
9900,7423,326,2151
10000,7482,329,2189
10100,7541,331,2228
10200,7590,337,2273
10300,7634,345,2321
10400,7693,354,2353
10500,7752,361,2387
10600,7804,365,2431
10700,7864,372,2464
10800,7923,378,2499
10900,7979,384,2537
11000,8023,390,2587
11100,8069,396,2635
11200,8118,405,2677
11300,8170,409,2721
11400,8210,419,2771
11500,8260,429,2811
11600,8308,435,2857
11700,8365,442,2893
11800,8414,449,2937
11900,8458,454,2988
12000,8503,462,3035
12100,8542,467,3091
12200,8586,471,3143
12300,8636,478,3186
12400,8691,487,3222
12500,8743,495,3262
12600,8792,502,3306
12700,8839,510,3351
12800,8885,515,3400
12900,8920,523,3457
13000,8971,533,3496
13100,9020,541,3539
13200,9062,552,3586
13300,9103,557,3640
13400,9154,563,3683
13500,9196,570,3734
13600,9239,581,3780
13700,9280,587,3833
13800,9316,594,3890
13900,9362,600,3938
14000,9396,611,3993
14100,9446,616,4038
14200,9482,625,4093
14300,9527,631,4142
14400,9572,639,4189
14500,9603,648,4249
14600,9649,654,4297
14700,9691,664,4345
14800,9726,675,4399
14900,9768,679,4453
15000,9813,691,4496
15100,9847,697,4556
15200,9889,704,4607
15300,9932,708,4660
15400,9967,716,4717
15500,10008,726,4766
15600,10045,733,4822
15700,10090,737,4873
15800,10133,742,4925
15900,10167,749,4984
16000,10209,757,5034
16100,10247,766,5087
16200,10287,776,5137
16300,10325,785,5190
16400,10363,793,5244
16500,10407,802,5291
16600,10440,809,5351
16700,10480,815,5405
16800,10512,824,5464
16900,10554,831,5515
17000,10596,839,5565
17100,10631,848,5621
17200,10669,856,5675
17300,10706,864,5730
17400,10738,873,5789
17500,10771,882,5847
17600,10805,889,5906
17700,10845,899,5956
17800,10876,910,6014
17900,10906,920,6074
18000,10943,926,6131
18100,10975,936,6189
18200,11004,943,6253
18300,11038,951,6311
18400,11075,961,6364
18500,11107,972,6421
18600,11140,983,6477
18700,11180,987,6533
18800,11220,997,6583
18900,11247,1011,6642
19000,11277,1019,6704
19100,11306,1028,6766
19200,11332,1035,6833
19300,11367,1042,6891
19400,11400,1047,6953
19500,11425,1057,7018
19600,11453,1069,7078
19700,11483,1075,7142
19800,11517,1085,7198
19900,11551,1094,7255
20000,11578,1100,7322
20100,11617,1108,7375
20200,11648,1117,7435
20300,11675,1123,7502
20400,11712,1133,7555
20500,11744,1142,7614
20600,11769,1156,7675
20700,11798,1163,7739
20800,11826,1169,7805
20900,11856,1185,7859
21000,11875,1195,7930
21100,11907,1202,7991
21200,11941,1209,8050
21300,11972,1216,8112
21400,12006,1228,8166
21500,12037,1235,8228
21600,12064,1245,8291
21700,12089,1256,8355
21800,12106,1269,8425
21900,12132,1278,8490
22000,12154,1284,8562
22100,12184,1295,8621
22200,12207,1304,8689
22300,12223,1317,8760
22400,12257,1326,8817
22500,12286,1334,8880
22600,12306,1346,8948
22700,12329,1355,9016
22800,12356,1363,9081
22900,12385,1373,9142
23000,12410,1383,9207
23100,12433,1392,9275
23200,12455,1403,9342
23300,12480,1408,9412
23400,12507,1416,9477
23500,12530,1423,9547
23600,12543,1429,9628
23700,12556,1444,9700
23800,12576,1451,9773
23900,12601,1460,9839
24000,12629,1471,9900
24100,12654,1479,9967
24200,12675,1490,10035
24300,12696,1503,10101
24400,12723,1510,10167
24500,12746,1521,10233
24600,12764,1536,10300
24700,12790,1546,10364
24800,12817,1558,10425
24900,12844,1569,10487
25000,12861,1578,10561
25100,12886,1586,10628
25200,12916,1595,10689
25300,12940,1606,10754
25400,12962,1619,10819
25500,12980,1625,10895
25600,12996,1634,10970
25700,13019,1642,11039
25800,13037,1655,11108
25900,13055,1663,11182
26000,13076,1674,11250
26100,13100,1681,11319
26200,13120,1694,11386
26300,13136,1708,11456
26400,13156,1716,11528
26500,13184,1728,11588
26600,13205,1736,11659
26700,13224,1740,11736
26800,13241,1753,11806
26900,13264,1765,11871
27000,13280,1777,11943
27100,13298,1789,12013
27200,13320,1802,12078
27300,13338,1811,12151
27400,13355,1823,12222
27500,13390,1831,12279
27600,13406,1841,12353
27700,13433,1850,12417
27800,13455,1859,12486
27900,13471,1870,12559
28000,13492,1881,12627
28100,13507,1895,12698
28200,13530,1905,12765
28300,13547,1914,12839
28400,13566,1926,12908
28500,13584,1941,12975
28600,13606,1952,13042
28700,13621,1965,13114
28800,13643,1977,13180
28900,13661,1989,13250
29000,13677,2000,13323
29100,13688,2014,13398
29200,13703,2028,13469
29300,13719,2038,13543
29400,13741,2046,13613
29500,13753,2052,13695
29600,13771,2058,13771
29700,13794,2070,13836
29800,13808,2079,13913
29900,13831,2084,13985
30000,13850,2091,14059
30100,13872,2099,14129
30200,13887,2109,14204
30300,13909,2120,14271
30400,13925,2129,14346
30500,13942,2141,14417
30600,13954,2157,14489
30700,13970,2165,14565
30800,13988,2178,14634
30900,13997,2189,14714
31000,14013,2194,14793
31100,14029,2206,14865
31200,14045,2223,14932
31300,14058,2227,15015
31400,14077,2236,15087
31500,14091,2248,15161
31600,14107,2253,15240
31700,14123,2265,15312
31800,14133,2275,15392
31900,14148,2284,15468
32000,14163,2297,15540
32100,14170,2314,15616
32200,14185,2324,15691
32300,14194,2329,15777
32400,14207,2341,15852
32500,14221,2354,15925
32600,14231,2362,16007
32700,14241,2369,16090
32800,14255,2383,16162
32900,14265,2393,16242
33000,14276,2410,16314
33100,14293,2420,16387
33200,14301,2428,16471
33300,14312,2441,16547
33400,14330,2457,16613
33500,14340,2471,16689
33600,14347,2481,16772
33700,14364,2491,16845
33800,14371,2499,16930
33900,14379,2510,17011
34000,14392,2518,17090
34100,14408,2532,17160
34200,14413,2548,17239
34300,14424,2558,17318
34400,14436,2569,17395
34500,14449,2574,17477
34600,14461,2589,17550
34700,14474,2604,17622
34800,14483,2609,17708
34900,14496,2623,17781
35000,14507,2630,17863
35100,14524,2639,17937
35200,14537,2647,18016
35300,14552,2660,18088
35400,14560,2677,18163
35500,14571,2690,18239
35600,14580,2704,18316
35700,14592,2715,18393
35800,14602,2726,18472
35900,14611,2738,18551
36000,14619,2748,18633
36100,14630,2762,18708
36200,14642,2774,18784
36300,14651,2786,18863
36400,14660,2795,18945
36500,14670,2807,19023
36600,14681,2818,19101
36700,14691,2827,19182
36800,14703,2832,19265
36900,14709,2845,19346
37000,14716,2858,19426
37100,14731,2868,19501
37200,14745,2874,19581
37300,14754,2890,19656
37400,14762,2903,19735
37500,14768,2914,19818
37600,14776,2924,19900
37700,14786,2937,19977
37800,14797,2943,20060
37900,14810,2950,20140
38000,14820,2960,20220
38100,14833,2976,20291
38200,14846,2989,20365
38300,14859,3002,20439
38400,14863,3011,20526
38500,14874,3025,20601
38600,14885,3037,20678
38700,14890,3049,20761
38800,14897,3061,20842
38900,14903,3070,20927
39000,14913,3085,21002
39100,14928,3100,21072
39200,14934,3107,21159
39300,14942,3115,21243
39400,14950,3126,21324
39500,14956,3138,21406
39600,14972,3146,21482
39700,14982,3165,21553
39800,14992,3175,21633
39900,15001,3192,21707
40000,15009,3205,21786
40100,15017,3222,21861
40200,15029,3235,21936
40300,15044,3247,22009
40400,15049,3258,22093
40500,15056,3270,22174
40600,15064,3283,22253
40700,15069,3293,22338
40800,15075,3303,22422
40900,15086,3310,22504
41000,15094,3323,22583
41100,15099,3332,22669
41200,15106,3343,22751
41300,15117,3358,22825
41400,15125,3370,22905
41500,15129,3380,22991
41600,15136,3394,23070
41700,15142,3409,23149
41800,15152,3413,23235
41900,15164,3425,23311
42000,15169,3437,23394
42100,15182,3454,23464
42200,15185,3465,23550
42300,15191,3474,23635
42400,15201,3482,23717
42500,15209,3492,23799
42600,15215,3504,23881
42700,15221,3519,23960
42800,15229,3528,24043
42900,15238,3543,24119
43000,15244,3550,24206
43100,15250,3563,24287
43200,15257,3577,24366
43300,15262,3588,24450
43400,15271,3607,24522
43500,15280,3619,24601
43600,15292,3633,24675
43700,15296,3643,24761
43800,15300,3651,24849
43900,15303,3665,24932
44000,15311,3673,25016
44100,15313,3684,25103
44200,15321,3698,25181
44300,15325,3708,25267
44400,15332,3720,25348
44500,15337,3732,25431
44600,15341,3747,25512
44700,15347,3761,25592
44800,15354,3773,25673
44900,15361,3784,25755
45000,15367,3796,25837
45100,15372,3808,25920
45200,15383,3820,25997
45300,15388,3828,26084
45400,15393,3843,26164
45500,15397,3858,26245
45600,15402,3862,26336
45700,15408,3873,26419
45800,15413,3883,26504
45900,15421,3893,26586
46000,15429,3907,26664
46100,15434,3920,26746
46200,15439,3933,26828
46300,15447,3938,26915
46400,15452,3947,27001
46500,15456,3957,27087
46600,15461,3968,27171
46700,15466,3980,27254
46800,15476,3987,27337
46900,15485,3999,27416
47000,15493,4009,27498
47100,15495,4019,27586
47200,15500,4031,27669
47300,15507,4046,27747
47400,15515,4057,27828
47500,15517,4068,27915
47600,15524,4080,27996
47700,15527,4092,28081
47800,15528,4108,28164
47900,15534,4117,28249
48000,15541,4130,28329
48100,15544,4143,28413
48200,15546,4158,28496
48300,15550,4165,28585
48400,15553,4177,28670
48500,15557,4194,28749
48600,15561,4206,28833
48700,15571,4212,28917
48800,15576,4225,28999
48900,15577,4235,29088
49000,15579,4248,29173
49100,15583,4257,29260
49200,15589,4272,29339
49300,15593,4284,29423
49400,15595,4298,29507
49500,15600,4309,29591
49600,15606,4320,29674
49700,15612,4334,29754
49800,15615,4341,29844
49900,15619,4358,29923
50000,15625,4370,30005
50100,15629,4382,30089
50200,15634,4390,30176
50300,15635,4398,30267
50400,15639,4405,30356
50500,15645,4418,30437
50600,15649,4430,30521
50700,15654,4444,30602
50800,15659,4457,30684
50900,15662,4471,30767
51000,15667,4479,30854
51100,15670,4495,30935
51200,15674,4506,31020
51300,15679,4517,31104
51400,15689,4533,31178
51500,15694,4540,31266
51600,15701,4551,31348
51700,15707,4563,31430
51800,15709,4572,31519
51900,15713,4587,31600
52000,15717,4601,31682
52100,15721,4611,31768
52200,15723,4619,31858
52300,15725,4627,31948
52400,15728,4647,32025
52500,15735,4661,32104
52600,15737,4675,32188
52700,15743,4691,32266
52800,15746,4701,32353
52900,15747,4708,32445
53000,15752,4716,32532
53100,15757,4730,32613
53200,15759,4749,32692
53300,15761,4758,32781
53400,15767,4766,32867
53500,15770,4772,32958
53600,15772,4783,33045
53700,15774,4791,33135
53800,15777,4803,33220
53900,15778,4815,33307
54000,15781,4825,33394
54100,15788,4833,33479
54200,15791,4844,33565
54300,15796,4856,33648
54400,15799,4870,33731
54500,15800,4878,33822
54600,15802,4892,33906
54700,15806,4901,33993
54800,15811,4912,34077
54900,15817,4924,34159
55000,15819,4937,34244
55100,15821,4949,34330
55200,15823,4957,34420
55300,15827,4970,34503
55400,15833,4979,34588
55500,15837,4994,34669
55600,15841,5007,34752
55700,15844,5014,34842
55800,15846,5028,34926
55900,15848,5039,35013
56000,15852,5057,35091
56100,15852,5067,35181
56200,15858,5073,35269
56300,15861,5085,35354
56400,15865,5093,35442
56500,15871,5102,35527
56600,15874,5118,35608
56700,15874,5129,35697
56800,15878,5138,35784
56900,15880,5152,35868
57000,15882,5161,35957
57100,15886,5175,36039
57200,15889,5190,36121
57300,15891,5203,36206
57400,15894,5216,36290
57500,15897,5225,36378
57600,15901,5233,36466
57700,15907,5246,36547
57800,15909,5261,36630
57900,15914,5275,36711
58000,15915,5284,36801
58100,15919,5297,36884
58200,15922,5310,36968
58300,15925,5320,37055
58400,15930,5332,37138
58500,15934,5342,37224
58600,15936,5350,37314
58700,15940,5362,37398
58800,15942,5373,37485
58900,15950,5386,37564
59000,15953,5396,37651
59100,15958,5415,37727
59200,15960,5426,37814
59300,15961,5442,37897
59400,15963,5450,37987
59500,15966,5461,38073
59600,15967,5470,38163
59700,15972,5483,38245
59800,15974,5498,38328
59900,15976,5509,38415
60000,15977,5521,38502
60100,15980,5537,38583
60200,15980,5554,38666
60300,15983,5565,38752
60400,15986,5576,38838
60500,15988,5586,38926
60600,15991,5601,39008
60700,15995,5613,39092
60800,15996,5626,39178
60900,15998,5638,39264
61000,16000,5651,39349
61100,16004,5659,39437
61200,16004,5673,39523
61300,16006,5689,39605
61400,16006,5703,39691
61500,16009,5713,39778
61600,16014,5723,39863
61700,16020,5738,39942
61800,16024,5749,40027
61900,16024,5764,40112
62000,16025,5773,40202
62100,16029,5795,40276
62200,16033,5810,40357
62300,16037,5818,40445
62400,16039,5830,40531
62500,16041,5838,40621
62600,16044,5848,40708
62700,16046,5856,40798
62800,16046,5866,40888
62900,16047,5876,40977
63000,16049,5887,41064
63100,16051,5902,41147
63200,16056,5913,41231
63300,16060,5924,41316
63400,16062,5940,41398
63500,16063,5956,41481
63600,16064,5968,41568
63700,16066,5983,41651
63800,16067,5996,41737
63900,16068,6015,41817
64000,16070,6030,41900
64100,16073,6036,41991
64200,16074,6047,42079
64300,16075,6065,42160
64400,16077,6075,42248
64500,16079,6085,42336
64600,16082,6097,42421
64700,16084,6113,42503
64800,16084,6129,42587
64900,16086,6143,42671
65000,16088,6156,42756
65100,16088,6168,42844
65200,16091,6183,42926
65300,16094,6200,43006
65400,16098,6220,43082
65500,16101,6235,43164
65600,16103,6247,43250
65700,16105,6259,43336
65800,16106,6266,43428
65900,16107,6282,43511
66000,16109,6293,43598
66100,16113,6307,43680
66200,16114,6320,43766
66300,16115,6325,43860
66400,16118,6340,43942
66500,16118,6353,44029
66600,16120,6370,44110
66700,16120,6387,44193
66800,16123,6396,44281
66900,16123,6408,44369
67000,16123,6416,44461
67100,16124,6427,44549
67200,16124,6439,44637
67300,16124,6454,44722
67400,16128,6468,44804
67500,16130,6477,44893
67600,16132,6489,44979
67700,16134,6499,45067
67800,16135,6512,45153
67900,16136,6521,45243
68000,16136,6534,45330
68100,16137,6552,45411
68200,16138,6561,45501
68300,16139,6572,45589
68400,16140,6584,45676
68500,16142,6596,45762
68600,16147,6612,45841
68700,16148,6620,45932
68800,16149,6634,46017
68900,16150,6647,46103
69000,16151,6658,46191
69100,16152,6666,46282
69200,16154,6678,46368
69300,16156,6696,46448
69400,16157,6707,46536
69500,16158,6724,46618
69600,16159,6733,46708
69700,16161,6748,46791
69800,16165,6757,46878
69900,16166,6771,46963
70000,16169,6778,47053
70100,16171,6787,47142
70200,16172,6799,47229
70300,16173,6811,47316
70400,16175,6823,47402
70500,16178,6833,47489
70600,16178,6851,47571
70700,16180,6863,47657
70800,16180,6870,47750
70900,16180,6879,47841
71000,16180,6889,47931
71100,16180,6901,48019
71200,16182,6912,48106
71300,16182,6924,48194
71400,16182,6940,48278
71500,16183,6953,48364
71600,16188,6959,48453
71700,16190,6974,48536
71800,16191,6993,48616
71900,16193,7007,48700
72000,16193,7015,48792
72100,16193,7033,48874
72200,16195,7044,48961
72300,16197,7053,49050
72400,16198,7062,49140
72500,16199,7070,49231
72600,16203,7075,49322
72700,16204,7084,49412
72800,16205,7098,49497
72900,16205,7115,49580
73000,16207,7123,49670
73100,16208,7134,49758
73200,16210,7148,49842
73300,16211,7161,49928
73400,16211,7171,50018
73500,16212,7184,50104
73600,16213,7193,50194
73700,16217,7202,50281
73800,16217,7214,50369
73900,16218,7224,50458
74000,16220,7233,50547
74100,16221,7242,50637
74200,16222,7255,50723
74300,16223,7268,50809
74400,16223,7277,50900
74500,16225,7290,50985
74600,16227,7308,51065
74700,16228,7322,51150
74800,16228,7335,51237
74900,16228,7347,51325
75000,16231,7357,51412
75100,16231,7369,51500
75200,16231,7376,51593
75300,16233,7390,51677
75400,16234,7400,51766
75500,16234,7412,51854
75600,16235,7423,51942
75700,16236,7437,52027
75800,16237,7453,52110
75900,16240,7459,52201
76000,16242,7469,52289
76100,16243,7477,52380
76200,16243,7489,52468
76300,16244,7502,52554
76400,16245,7515,52640
76500,16245,7529,52726
76600,16246,7541,52813
76700,16246,7555,52899
76800,16246,7573,52981
76900,16246,7581,53073
77000,16247,7593,53160
77100,16249,7601,53250
77200,16250,7611,53339
77300,16250,7623,53427
77400,16251,7638,53511
77500,16251,7649,53600
77600,16253,7664,53683
77700,16253,7680,53767
77800,16254,7691,53855
77900,16255,7707,53938
78000,16257,7717,54026
78100,16258,7729,54113
78200,16258,7742,54200
78300,16258,7753,54289
78400,16258,7767,54375
78500,16258,7783,54459
78600,16260,7791,54549
78700,16261,7804,54635
78800,16263,7817,54720
78900,16263,7825,54812
79000,16263,7841,54896
79100,16264,7858,54978
79200,16265,7870,55065
79300,16266,7890,55144
79400,16266,7896,55238
79500,16266,7908,55326
79600,16266,7924,55410
79700,16268,7944,55488
79800,16269,7958,55573
79900,16269,7972,55659
80000,16269,7987,55744
80100,16270,7995,55835
80200,16271,8002,55927
80300,16271,8009,56020
80400,16272,8023,56105
80500,16274,8032,56194
80600,16275,8049,56276
80700,16277,8066,56357
80800,16277,8076,56447
80900,16279,8087,56534
81000,16279,8099,56622
81100,16279,8114,56707
81200,16279,8127,56794
81300,16279,8151,56870
81400,16279,8164,56957
81500,16279,8175,57046
81600,16279,8192,57129
81700,16279,8203,57218
81800,16280,8219,57301
81900,16281,8242,57377
82000,16282,8257,57461
82100,16283,8267,57550
82200,16284,8281,57635
82300,16284,8289,57727
82400,16284,8308,57808
82500,16284,8320,57896
82600,16284,8327,57989
82700,16284,8342,58074
82800,16286,8355,58159
82900,16286,8366,58248
83000,16287,8380,58333
83100,16287,8392,58421
83200,16288,8407,58505
83300,16289,8420,58591
83400,16290,8433,58677
83500,16290,8445,58765
83600,16291,8458,58851
83700,16291,8463,58946
83800,16291,8476,59033
83900,16291,8489,59120
84000,16293,8501,59206
84100,16294,8513,59293
84200,16295,8525,59380
84300,16295,8541,59464
84400,16295,8549,59556
84500,16295,8571,59634
84600,16295,8585,59720
84700,16295,8600,59805
84800,16295,8603,59902
84900,16296,8615,59989
85000,16296,8631,60073
85100,16296,8647,60157
85200,16296,8658,60246
85300,16296,8669,60335
85400,16296,8684,60420
85500,16296,8697,60507
85600,16297,8708,60595
85700,16299,8723,60678
85800,16300,8738,60762
85900,16300,8749,60851
86000,16300,8763,60937
86100,16301,8783,61016
86200,16302,8792,61106
86300,16302,8804,61194
86400,16302,8819,61279
86500,16302,8828,61370
86600,16302,8843,61455
86700,16302,8858,61540
86800,16302,8868,61630
86900,16302,8880,61718
87000,16303,8895,61802
87100,16304,8907,61889
87200,16304,8922,61974
87300,16305,8934,62061
87400,16305,8946,62149
87500,16305,8966,62229
87600,16306,8979,62315
87700,16306,8992,62402
87800,16308,9008,62484
87900,16309,9025,62566
88000,16309,9037,62654
88100,16309,9051,62740
88200,16309,9062,62829
88300,16309,9072,62919
88400,16309,9085,63006
88500,16309,9103,63088
88600,16309,9119,63172
88700,16311,9130,63259
88800,16311,9146,63343
88900,16312,9158,63430
89000,16312,9177,63511
89100,16312,9190,63598
89200,16313,9203,63684
89300,16313,9213,63774
89400,16313,9225,63862
89500,16313,9240,63947
89600,16313,9256,64031
89700,16314,9265,64121
89800,16314,9281,64205
89900,16315,9300,64285
90000,16316,9308,64376
90100,16316,9327,64457
90200,16317,9342,64541
90300,16317,9354,64629
90400,16317,9372,64711
90500,16318,9379,64803
90600,16320,9393,64887
90700,16320,9405,64975
90800,16320,9417,65063
90900,16320,9429,65151
91000,16320,9446,65234
91100,16321,9459,65320
91200,16321,9472,65407
91300,16321,9487,65492
91400,16321,9503,65576
91500,16321,9516,65663
91600,16321,9524,65755
91700,16321,9532,65847
91800,16322,9538,65940
91900,16322,9551,66027
92000,16322,9563,66115
92100,16322,9576,66202
92200,16324,9591,66285
92300,16324,9606,66370
92400,16324,9626,66450
92500,16324,9641,66535
92600,16324,9651,66625
92700,16324,9660,66716
92800,16324,9679,66797
92900,16324,9696,66880
93000,16325,9710,66965
93100,16326,9722,67052
93200,16326,9738,67136
93300,16326,9749,67225
93400,16326,9759,67315
93500,16326,9775,67399
93600,16327,9785,67488
93700,16327,9792,67581
93800,16327,9802,67671
93900,16327,9815,67758
94000,16327,9828,67845
94100,16327,9841,67932
94200,16328,9863,68009
94300,16328,9874,68098
94400,16331,9882,68187
94500,16331,9895,68274
94600,16332,9908,68360
94700,16332,9927,68441
94800,16333,9938,68529
94900,16333,9946,68621
95000,16334,9959,68707
95100,16334,9973,68793
95200,16335,9981,68884
95300,16336,9994,68970
95400,16337,10011,69052
95500,16337,10025,69138
95600,16338,10041,69221
95700,16338,10059,69303
95800,16339,10072,69389
95900,16339,10087,69474
96000,16339,10106,69555
96100,16339,10121,69640
96200,16340,10130,69730
96300,16340,10139,69821
96400,16341,10150,69909
96500,16341,10161,69998
96600,16341,10169,70090
96700,16341,10180,70179
96800,16342,10196,70262
96900,16342,10204,70354
97000,16342,10216,70442
97100,16342,10229,70529
97200,16342,10244,70614
97300,16342,10265,70693
97400,16342,10280,70778
97500,16342,10302,70856
97600,16342,10318,70940
97700,16342,10331,71027
97800,16342,10346,71112
97900,16342,10355,71203
98000,16343,10366,71291
98100,16345,10372,71383
98200,16345,10385,71470
98300,16345,10391,71564
98400,16345,10403,71652
98500,16346,10410,71744
98600,16346,10420,71834
98700,16346,10434,71920
98800,16346,10458,71996
98900,16346,10470,72084
99000,16346,10476,72178
99100,16346,10489,72265
99200,16346,10497,72357
99300,16346,10510,72444
99400,16347,10518,72535
99500,16347,10530,72623
99600,16347,10545,72708
99700,16347,10553,72800
99800,16347,10563,72890
99900,16347,10577,72976
100000,16347,10589,73064


==> plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	1
300	1
400	1
500	1
600	2
700	2
800	2
900	3
1000	3
1100	3
1200	5
1300	5
1400	6
1500	7
1600	9
1700	9
1800	9
1900	10
2000	11
2100	12
2200	15
2300	16
2400	20
2500	21
2600	23
2700	24
2800	27
2900	28
3000	32
3100	34
3200	36
3300	39
3400	40
3500	42
3600	44
3700	45
3800	48
3900	51
4000	57
4100	61
4200	64
4300	70
4400	72
4500	75
4600	78
4700	81
4800	87
4900	92
5000	94
5100	99
5200	104
5300	106
5400	114
5500	119
5600	124
5700	126
5800	131
5900	135
6000	137
6100	142
6200	143
6300	151
6400	155
6500	160
6600	162
6700	166
6800	170
6900	177
7000	181
7100	186
7200	192
7300	195
7400	199
7500	204
7600	214
7700	221
7800	228
7900	230
8000	233
8100	235
8200	237
8300	241
8400	247
8500	253
8600	257
8700	261
8800	265
8900	268
9000	275
9100	280
9200	286
9300	291
9400	297
9500	304
9600	307
9700	312
9800	322
9900	326
10000	329
10100	331
10200	337
10300	345
10400	354
10500	361
10600	365
10700	372
10800	378
10900	384
11000	390
11100	396
11200	405
11300	409
11400	419
11500	429
11600	435
11700	442
11800	449
11900	454
12000	462
12100	467
12200	471
12300	478
12400	487
12500	495
12600	502
12700	510
12800	515
12900	523
13000	533
13100	541
13200	552
13300	557
13400	563
13500	570
13600	581
13700	587
13800	594
13900	600
14000	611
14100	616
14200	625
14300	631
14400	639
14500	648
14600	654
14700	664
14800	675
14900	679
15000	691
15100	697
15200	704
15300	708
15400	716
15500	726
15600	733
15700	737
15800	742
15900	749
16000	757
16100	766
16200	776
16300	785
16400	793
16500	802
16600	809
16700	815
16800	824
16900	831
17000	839
17100	848
17200	856
17300	864
17400	873
17500	882
17600	889
17700	899
17800	910
17900	920
18000	926
18100	936
18200	943
18300	951
18400	961
18500	972
18600	983
18700	987
18800	997
18900	1011
19000	1019
19100	1028
19200	1035
19300	1042
19400	1047
19500	1057
19600	1069
19700	1075
19800	1085
19900	1094
20000	1100
20100	1108
20200	1117
20300	1123
20400	1133
20500	1142
20600	1156
20700	1163
20800	1169
20900	1185
21000	1195
21100	1202
21200	1209
21300	1216
21400	1228
21500	1235
21600	1245
21700	1256
21800	1269
21900	1278
22000	1284
22100	1295
22200	1304
22300	1317
22400	1326
22500	1334
22600	1346
22700	1355
22800	1363
22900	1373
23000	1383
23100	1392
23200	1403
23300	1408
23400	1416
23500	1423
23600	1429
23700	1444
23800	1451
23900	1460
24000	1471
24100	1479
24200	1490
24300	1503
24400	1510
24500	1521
24600	1536
24700	1546
24800	1558
24900	1569
25000	1578
25100	1586
25200	1595
25300	1606
25400	1619
25500	1625
25600	1634
25700	1642
25800	1655
25900	1663
26000	1674
26100	1681
26200	1694
26300	1708
26400	1716
26500	1728
26600	1736
26700	1740
26800	1753
26900	1765
27000	1777
27100	1789
27200	1802
27300	1811
27400	1823
27500	1831
27600	1841
27700	1850
27800	1859
27900	1870
28000	1881
28100	1895
28200	1905
28300	1914
28400	1926
28500	1941
28600	1952
28700	1965
28800	1977
28900	1989
29000	2000
29100	2014
29200	2028
29300	2038
29400	2046
29500	2052
29600	2058
29700	2070
29800	2079
29900	2084
30000	2091
30100	2099
30200	2109
30300	2120
30400	2129
30500	2141
30600	2157
30700	2165
30800	2178
30900	2189
31000	2194
31100	2206
31200	2223
31300	2227
31400	2236
31500	2248
31600	2253
31700	2265
31800	2275
31900	2284
32000	2297
32100	2314
32200	2324
32300	2329
32400	2341
32500	2354
32600	2362
32700	2369
32800	2383
32900	2393
33000	2410
33100	2420
33200	2428
33300	2441
33400	2457
33500	2471
33600	2481
33700	2491
33800	2499
33900	2510
34000	2518
34100	2532
34200	2548
34300	2558
34400	2569
34500	2574
34600	2589
34700	2604
34800	2609
34900	2623
35000	2630
35100	2639
35200	2647
35300	2660
35400	2677
35500	2690
35600	2704
35700	2715
35800	2726
35900	2738
36000	2748
36100	2762
36200	2774
36300	2786
36400	2795
36500	2807
36600	2818
36700	2827
36800	2832
36900	2845
37000	2858
37100	2868
37200	2874
37300	2890
37400	2903
37500	2914
37600	2924
37700	2937
37800	2943
37900	2950
38000	2960
38100	2976
38200	2989
38300	3002
38400	3011
38500	3025
38600	3037
38700	3049
38800	3061
38900	3070
39000	3085
39100	3100
39200	3107
39300	3115
39400	3126
39500	3138
39600	3146
39700	3165
39800	3175
39900	3192
40000	3205
40100	3222
40200	3235
40300	3247
40400	3258
40500	3270
40600	3283
40700	3293
40800	3303
40900	3310
41000	3323
41100	3332
41200	3343
41300	3358
41400	3370
41500	3380
41600	3394
41700	3409
41800	3413
41900	3425
42000	3437
42100	3454
42200	3465
42300	3474
42400	3482
42500	3492
42600	3504
42700	3519
42800	3528
42900	3543
43000	3550
43100	3563
43200	3577
43300	3588
43400	3607
43500	3619
43600	3633
43700	3643
43800	3651
43900	3665
44000	3673
44100	3684
44200	3698
44300	3708
44400	3720
44500	3732
44600	3747
44700	3761
44800	3773
44900	3784
45000	3796
45100	3808
45200	3820
45300	3828
45400	3843
45500	3858
45600	3862
45700	3873
45800	3883
45900	3893
46000	3907
46100	3920
46200	3933
46300	3938
46400	3947
46500	3957
46600	3968
46700	3980
46800	3987
46900	3999
47000	4009
47100	4019
47200	4031
47300	4046
47400	4057
47500	4068
47600	4080
47700	4092
47800	4108
47900	4117
48000	4130
48100	4143
48200	4158
48300	4165
48400	4177
48500	4194
48600	4206
48700	4212
48800	4225
48900	4235
49000	4248
49100	4257
49200	4272
49300	4284
49400	4298
49500	4309
49600	4320
49700	4334
49800	4341
49900	4358
50000	4370
50100	4382
50200	4390
50300	4398
50400	4405
50500	4418
50600	4430
50700	4444
50800	4457
50900	4471
51000	4479
51100	4495
51200	4506
51300	4517
51400	4533
51500	4540
51600	4551
51700	4563
51800	4572
51900	4587
52000	4601
52100	4611
52200	4619
52300	4627
52400	4647
52500	4661
52600	4675
52700	4691
52800	4701
52900	4708
53000	4716
53100	4730
53200	4749
53300	4758
53400	4766
53500	4772
53600	4783
53700	4791
53800	4803
53900	4815
54000	4825
54100	4833
54200	4844
54300	4856
54400	4870
54500	4878
54600	4892
54700	4901
54800	4912
54900	4924
55000	4937
55100	4949
55200	4957
55300	4970
55400	4979
55500	4994
55600	5007
55700	5014
55800	5028
55900	5039
56000	5057
56100	5067
56200	5073
56300	5085
56400	5093
56500	5102
56600	5118
56700	5129
56800	5138
56900	5152
57000	5161
57100	5175
57200	5190
57300	5203
57400	5216
57500	5225
57600	5233
57700	5246
57800	5261
57900	5275
58000	5284
58100	5297
58200	5310
58300	5320
58400	5332
58500	5342
58600	5350
58700	5362
58800	5373
58900	5386
59000	5396
59100	5415
59200	5426
59300	5442
59400	5450
59500	5461
59600	5470
59700	5483
59800	5498
59900	5509
60000	5521
60100	5537
60200	5554
60300	5565
60400	5576
60500	5586
60600	5601
60700	5613
60800	5626
60900	5638
61000	5651
61100	5659
61200	5673
61300	5689
61400	5703
61500	5713
61600	5723
61700	5738
61800	5749
61900	5764
62000	5773
62100	5795
62200	5810
62300	5818
62400	5830
62500	5838
62600	5848
62700	5856
62800	5866
62900	5876
63000	5887
63100	5902
63200	5913
63300	5924
63400	5940
63500	5956
63600	5968
63700	5983
63800	5996
63900	6015
64000	6030
64100	6036
64200	6047
64300	6065
64400	6075
64500	6085
64600	6097
64700	6113
64800	6129
64900	6143
65000	6156
65100	6168
65200	6183
65300	6200
65400	6220
65500	6235
65600	6247
65700	6259
65800	6266
65900	6282
66000	6293
66100	6307
66200	6320
66300	6325
66400	6340
66500	6353
66600	6370
66700	6387
66800	6396
66900	6408
67000	6416
67100	6427
67200	6439
67300	6454
67400	6468
67500	6477
67600	6489
67700	6499
67800	6512
67900	6521
68000	6534
68100	6552
68200	6561
68300	6572
68400	6584
68500	6596
68600	6612
68700	6620
68800	6634
68900	6647
69000	6658
69100	6666
69200	6678
69300	6696
69400	6707
69500	6724
69600	6733
69700	6748
69800	6757
69900	6771
70000	6778
70100	6787
70200	6799
70300	6811
70400	6823
70500	6833
70600	6851
70700	6863
70800	6870
70900	6879
71000	6889
71100	6901
71200	6912
71300	6924
71400	6940
71500	6953
71600	6959
71700	6974
71800	6993
71900	7007
72000	7015
72100	7033
72200	7044
72300	7053
72400	7062
72500	7070
72600	7075
72700	7084
72800	7098
72900	7115
73000	7123
73100	7134
73200	7148
73300	7161
73400	7171
73500	7184
73600	7193
73700	7202
73800	7214
73900	7224
74000	7233
74100	7242
74200	7255
74300	7268
74400	7277
74500	7290
74600	7308
74700	7322
74800	7335
74900	7347
75000	7357
75100	7369
75200	7376
75300	7390
75400	7400
75500	7412
75600	7423
75700	7437
75800	7453
75900	7459
76000	7469
76100	7477
76200	7489
76300	7502
76400	7515
76500	7529
76600	7541
76700	7555
76800	7573
76900	7581
77000	7593
77100	7601
77200	7611
77300	7623
77400	7638
77500	7649
77600	7664
77700	7680
77800	7691
77900	7707
78000	7717
78100	7729
78200	7742
78300	7753
78400	7767
78500	7783
78600	7791
78700	7804
78800	7817
78900	7825
79000	7841
79100	7858
79200	7870
79300	7890
79400	7896
79500	7908
79600	7924
79700	7944
79800	7958
79900	7972
80000	7987
80100	7995
80200	8002
80300	8009
80400	8023
80500	8032
80600	8049
80700	8066
80800	8076
80900	8087
81000	8099
81100	8114
81200	8127
81300	8151
81400	8164
81500	8175
81600	8192
81700	8203
81800	8219
81900	8242
82000	8257
82100	8267
82200	8281
82300	8289
82400	8308
82500	8320
82600	8327
82700	8342
82800	8355
82900	8366
83000	8380
83100	8392
83200	8407
83300	8420
83400	8433
83500	8445
83600	8458
83700	8463
83800	8476
83900	8489
84000	8501
84100	8513
84200	8525
84300	8541
84400	8549
84500	8571
84600	8585
84700	8600
84800	8603
84900	8615
85000	8631
85100	8647
85200	8658
85300	8669
85400	8684
85500	8697
85600	8708
85700	8723
85800	8738
85900	8749
86000	8763
86100	8783
86200	8792
86300	8804
86400	8819
86500	8828
86600	8843
86700	8858
86800	8868
86900	8880
87000	8895
87100	8907
87200	8922
87300	8934
87400	8946
87500	8966
87600	8979
87700	8992
87800	9008
87900	9025
88000	9037
88100	9051
88200	9062
88300	9072
88400	9085
88500	9103
88600	9119
88700	9130
88800	9146
88900	9158
89000	9177
89100	9190
89200	9203
89300	9213
89400	9225
89500	9240
89600	9256
89700	9265
89800	9281
89900	9300
90000	9308
90100	9327
90200	9342
90300	9354
90400	9372
90500	9379
90600	9393
90700	9405
90800	9417
90900	9429
91000	9446
91100	9459
91200	9472
91300	9487
91400	9503
91500	9516
91600	9524
91700	9532
91800	9538
91900	9551
92000	9563
92100	9576
92200	9591
92300	9606
92400	9626
92500	9641
92600	9651
92700	9660
92800	9679
92900	9696
93000	9710
93100	9722
93200	9738
93300	9749
93400	9759
93500	9775
93600	9785
93700	9792
93800	9802
93900	9815
94000	9828
94100	9841
94200	9863
94300	9874
94400	9882
94500	9895
94600	9908
94700	9927
94800	9938
94900	9946
95000	9959
95100	9973
95200	9981
95300	9994
95400	10011
95500	10025
95600	10041
95700	10059
95800	10072
95900	10087
96000	10106
96100	10121
96200	10130
96300	10139
96400	10150
96500	10161
96600	10169
96700	10180
96800	10196
96900	10204
97000	10216
97100	10229
97200	10244
97300	10265
97400	10280
97500	10302
97600	10318
97700	10331
97800	10346
97900	10355
98000	10366
98100	10372
98200	10385
98300	10391
98400	10403
98500	10410
98600	10420
98700	10434
98800	10458
98900	10470
99000	10476
99100	10489
99200	10497
99300	10510
99400	10518
99500	10530
99600	10545
99700	10553
99800	10563
99900	10577
100000	10589


==> plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	98
200	197
300	296
400	395
500	491
600	588
700	683
800	783
900	879
1000	976
1100	1069
1200	1159
1300	1251
1400	1342
1500	1426
1600	1516
1700	1607
1800	1697
1900	1790
2000	1881
2100	1971
2200	2053
2300	2144
2400	2226
2500	2314
2600	2399
2700	2483
2800	2570
2900	2657
3000	2735
3100	2818
3200	2901
3300	2985
3400	3073
3500	3158
3600	3239
3700	3321
3800	3400
3900	3478
4000	3551
4100	3635
4200	3712
4300	3788
4400	3867
4500	3940
4600	4012
4700	4087
4800	4159
4900	4229
5000	4295
5100	4368
5200	4436
5300	4515
5400	4590
5500	4650
5600	4720
5700	4794
5800	4864
5900	4935
6000	5007
6100	5081
6200	5151
6300	5214
6400	5283
6500	5348
6600	5409
6700	5475
6800	5546
6900	5604
7000	5669
7100	5737
7200	5799
7300	5862
7400	5929
7500	5997
7600	6054
7700	6113
7800	6172
7900	6242
8000	6312
8100	6377
8200	6433
8300	6495
8400	6549
8500	6601
8600	6665
8700	6726
8800	6782
8900	6840
9000	6899
9100	6959
9200	7012
9300	7076
9400	7132
9500	7189
9600	7245
9700	7305
9800	7364
9900	7423
10000	7482
10100	7541
10200	7590
10300	7634
10400	7693
10500	7752
10600	7804
10700	7864
10800	7923
10900	7979
11000	8023
11100	8069
11200	8118
11300	8170
11400	8210
11500	8260
11600	8308
11700	8365
11800	8414
11900	8458
12000	8503
12100	8542
12200	8586
12300	8636
12400	8691
12500	8743
12600	8792
12700	8839
12800	8885
12900	8920
13000	8971
13100	9020
13200	9062
13300	9103
13400	9154
13500	9196
13600	9239
13700	9280
13800	9316
13900	9362
14000	9396
14100	9446
14200	9482
14300	9527
14400	9572
14500	9603
14600	9649
14700	9691
14800	9726
14900	9768
15000	9813
15100	9847
15200	9889
15300	9932
15400	9967
15500	10008
15600	10045
15700	10090
15800	10133
15900	10167
16000	10209
16100	10247
16200	10287
16300	10325
16400	10363
16500	10407
16600	10440
16700	10480
16800	10512
16900	10554
17000	10596
17100	10631
17200	10669
17300	10706
17400	10738
17500	10771
17600	10805
17700	10845
17800	10876
17900	10906
18000	10943
18100	10975
18200	11004
18300	11038
18400	11075
18500	11107
18600	11140
18700	11180
18800	11220
18900	11247
19000	11277
19100	11306
19200	11332
19300	11367
19400	11400
19500	11425
19600	11453
19700	11483
19800	11517
19900	11551
20000	11578
20100	11617
20200	11648
20300	11675
20400	11712
20500	11744
20600	11769
20700	11798
20800	11826
20900	11856
21000	11875
21100	11907
21200	11941
21300	11972
21400	12006
21500	12037
21600	12064
21700	12089
21800	12106
21900	12132
22000	12154
22100	12184
22200	12207
22300	12223
22400	12257
22500	12286
22600	12306
22700	12329
22800	12356
22900	12385
23000	12410
23100	12433
23200	12455
23300	12480
23400	12507
23500	12530
23600	12543
23700	12556
23800	12576
23900	12601
24000	12629
24100	12654
24200	12675
24300	12696
24400	12723
24500	12746
24600	12764
24700	12790
24800	12817
24900	12844
25000	12861
25100	12886
25200	12916
25300	12940
25400	12962
25500	12980
25600	12996
25700	13019
25800	13037
25900	13055
26000	13076
26100	13100
26200	13120
26300	13136
26400	13156
26500	13184
26600	13205
26700	13224
26800	13241
26900	13264
27000	13280
27100	13298
27200	13320
27300	13338
27400	13355
27500	13390
27600	13406
27700	13433
27800	13455
27900	13471
28000	13492
28100	13507
28200	13530
28300	13547
28400	13566
28500	13584
28600	13606
28700	13621
28800	13643
28900	13661
29000	13677
29100	13688
29200	13703
29300	13719
29400	13741
29500	13753
29600	13771
29700	13794
29800	13808
29900	13831
30000	13850
30100	13872
30200	13887
30300	13909
30400	13925
30500	13942
30600	13954
30700	13970
30800	13988
30900	13997
31000	14013
31100	14029
31200	14045
31300	14058
31400	14077
31500	14091
31600	14107
31700	14123
31800	14133
31900	14148
32000	14163
32100	14170
32200	14185
32300	14194
32400	14207
32500	14221
32600	14231
32700	14241
32800	14255
32900	14265
33000	14276
33100	14293
33200	14301
33300	14312
33400	14330
33500	14340
33600	14347
33700	14364
33800	14371
33900	14379
34000	14392
34100	14408
34200	14413
34300	14424
34400	14436
34500	14449
34600	14461
34700	14474
34800	14483
34900	14496
35000	14507
35100	14524
35200	14537
35300	14552
35400	14560
35500	14571
35600	14580
35700	14592
35800	14602
35900	14611
36000	14619
36100	14630
36200	14642
36300	14651
36400	14660
36500	14670
36600	14681
36700	14691
36800	14703
36900	14709
37000	14716
37100	14731
37200	14745
37300	14754
37400	14762
37500	14768
37600	14776
37700	14786
37800	14797
37900	14810
38000	14820
38100	14833
38200	14846
38300	14859
38400	14863
38500	14874
38600	14885
38700	14890
38800	14897
38900	14903
39000	14913
39100	14928
39200	14934
39300	14942
39400	14950
39500	14956
39600	14972
39700	14982
39800	14992
39900	15001
40000	15009
40100	15017
40200	15029
40300	15044
40400	15049
40500	15056
40600	15064
40700	15069
40800	15075
40900	15086
41000	15094
41100	15099
41200	15106
41300	15117
41400	15125
41500	15129
41600	15136
41700	15142
41800	15152
41900	15164
42000	15169
42100	15182
42200	15185
42300	15191
42400	15201
42500	15209
42600	15215
42700	15221
42800	15229
42900	15238
43000	15244
43100	15250
43200	15257
43300	15262
43400	15271
43500	15280
43600	15292
43700	15296
43800	15300
43900	15303
44000	15311
44100	15313
44200	15321
44300	15325
44400	15332
44500	15337
44600	15341
44700	15347
44800	15354
44900	15361
45000	15367
45100	15372
45200	15383
45300	15388
45400	15393
45500	15397
45600	15402
45700	15408
45800	15413
45900	15421
46000	15429
46100	15434
46200	15439
46300	15447
46400	15452
46500	15456
46600	15461
46700	15466
46800	15476
46900	15485
47000	15493
47100	15495
47200	15500
47300	15507
47400	15515
47500	15517
47600	15524
47700	15527
47800	15528
47900	15534
48000	15541
48100	15544
48200	15546
48300	15550
48400	15553
48500	15557
48600	15561
48700	15571
48800	15576
48900	15577
49000	15579
49100	15583
49200	15589
49300	15593
49400	15595
49500	15600
49600	15606
49700	15612
49800	15615
49900	15619
50000	15625
50100	15629
50200	15634
50300	15635
50400	15639
50500	15645
50600	15649
50700	15654
50800	15659
50900	15662
51000	15667
51100	15670
51200	15674
51300	15679
51400	15689
51500	15694
51600	15701
51700	15707
51800	15709
51900	15713
52000	15717
52100	15721
52200	15723
52300	15725
52400	15728
52500	15735
52600	15737
52700	15743
52800	15746
52900	15747
53000	15752
53100	15757
53200	15759
53300	15761
53400	15767
53500	15770
53600	15772
53700	15774
53800	15777
53900	15778
54000	15781
54100	15788
54200	15791
54300	15796
54400	15799
54500	15800
54600	15802
54700	15806
54800	15811
54900	15817
55000	15819
55100	15821
55200	15823
55300	15827
55400	15833
55500	15837
55600	15841
55700	15844
55800	15846
55900	15848
56000	15852
56100	15852
56200	15858
56300	15861
56400	15865
56500	15871
56600	15874
56700	15874
56800	15878
56900	15880
57000	15882
57100	15886
57200	15889
57300	15891
57400	15894
57500	15897
57600	15901
57700	15907
57800	15909
57900	15914
58000	15915
58100	15919
58200	15922
58300	15925
58400	15930
58500	15934
58600	15936
58700	15940
58800	15942
58900	15950
59000	15953
59100	15958
59200	15960
59300	15961
59400	15963
59500	15966
59600	15967
59700	15972
59800	15974
59900	15976
60000	15977
60100	15980
60200	15980
60300	15983
60400	15986
60500	15988
60600	15991
60700	15995
60800	15996
60900	15998
61000	16000
61100	16004
61200	16004
61300	16006
61400	16006
61500	16009
61600	16014
61700	16020
61800	16024
61900	16024
62000	16025
62100	16029
62200	16033
62300	16037
62400	16039
62500	16041
62600	16044
62700	16046
62800	16046
62900	16047
63000	16049
63100	16051
63200	16056
63300	16060
63400	16062
63500	16063
63600	16064
63700	16066
63800	16067
63900	16068
64000	16070
64100	16073
64200	16074
64300	16075
64400	16077
64500	16079
64600	16082
64700	16084
64800	16084
64900	16086
65000	16088
65100	16088
65200	16091
65300	16094
65400	16098
65500	16101
65600	16103
65700	16105
65800	16106
65900	16107
66000	16109
66100	16113
66200	16114
66300	16115
66400	16118
66500	16118
66600	16120
66700	16120
66800	16123
66900	16123
67000	16123
67100	16124
67200	16124
67300	16124
67400	16128
67500	16130
67600	16132
67700	16134
67800	16135
67900	16136
68000	16136
68100	16137
68200	16138
68300	16139
68400	16140
68500	16142
68600	16147
68700	16148
68800	16149
68900	16150
69000	16151
69100	16152
69200	16154
69300	16156
69400	16157
69500	16158
69600	16159
69700	16161
69800	16165
69900	16166
70000	16169
70100	16171
70200	16172
70300	16173
70400	16175
70500	16178
70600	16178
70700	16180
70800	16180
70900	16180
71000	16180
71100	16180
71200	16182
71300	16182
71400	16182
71500	16183
71600	16188
71700	16190
71800	16191
71900	16193
72000	16193
72100	16193
72200	16195
72300	16197
72400	16198
72500	16199
72600	16203
72700	16204
72800	16205
72900	16205
73000	16207
73100	16208
73200	16210
73300	16211
73400	16211
73500	16212
73600	16213
73700	16217
73800	16217
73900	16218
74000	16220
74100	16221
74200	16222
74300	16223
74400	16223
74500	16225
74600	16227
74700	16228
74800	16228
74900	16228
75000	16231
75100	16231
75200	16231
75300	16233
75400	16234
75500	16234
75600	16235
75700	16236
75800	16237
75900	16240
76000	16242
76100	16243
76200	16243
76300	16244
76400	16245
76500	16245
76600	16246
76700	16246
76800	16246
76900	16246
77000	16247
77100	16249
77200	16250
77300	16250
77400	16251
77500	16251
77600	16253
77700	16253
77800	16254
77900	16255
78000	16257
78100	16258
78200	16258
78300	16258
78400	16258
78500	16258
78600	16260
78700	16261
78800	16263
78900	16263
79000	16263
79100	16264
79200	16265
79300	16266
79400	16266
79500	16266
79600	16266
79700	16268
79800	16269
79900	16269
80000	16269
80100	16270
80200	16271
80300	16271
80400	16272
80500	16274
80600	16275
80700	16277
80800	16277
80900	16279
81000	16279
81100	16279
81200	16279
81300	16279
81400	16279
81500	16279
81600	16279
81700	16279
81800	16280
81900	16281
82000	16282
82100	16283
82200	16284
82300	16284
82400	16284
82500	16284
82600	16284
82700	16284
82800	16286
82900	16286
83000	16287
83100	16287
83200	16288
83300	16289
83400	16290
83500	16290
83600	16291
83700	16291
83800	16291
83900	16291
84000	16293
84100	16294
84200	16295
84300	16295
84400	16295
84500	16295
84600	16295
84700	16295
84800	16295
84900	16296
85000	16296
85100	16296
85200	16296
85300	16296
85400	16296
85500	16296
85600	16297
85700	16299
85800	16300
85900	16300
86000	16300
86100	16301
86200	16302
86300	16302
86400	16302
86500	16302
86600	16302
86700	16302
86800	16302
86900	16302
87000	16303
87100	16304
87200	16304
87300	16305
87400	16305
87500	16305
87600	16306
87700	16306
87800	16308
87900	16309
88000	16309
88100	16309
88200	16309
88300	16309
88400	16309
88500	16309
88600	16309
88700	16311
88800	16311
88900	16312
89000	16312
89100	16312
89200	16313
89300	16313
89400	16313
89500	16313
89600	16313
89700	16314
89800	16314
89900	16315
90000	16316
90100	16316
90200	16317
90300	16317
90400	16317
90500	16318
90600	16320
90700	16320
90800	16320
90900	16320
91000	16320
91100	16321
91200	16321
91300	16321
91400	16321
91500	16321
91600	16321
91700	16321
91800	16322
91900	16322
92000	16322
92100	16322
92200	16324
92300	16324
92400	16324
92500	16324
92600	16324
92700	16324
92800	16324
92900	16324
93000	16325
93100	16326
93200	16326
93300	16326
93400	16326
93500	16326
93600	16327
93700	16327
93800	16327
93900	16327
94000	16327
94100	16327
94200	16328
94300	16328
94400	16331
94500	16331
94600	16332
94700	16332
94800	16333
94900	16333
95000	16334
95100	16334
95200	16335
95300	16336
95400	16337
95500	16337
95600	16338
95700	16338
95800	16339
95900	16339
96000	16339
96100	16339
96200	16340
96300	16340
96400	16341
96500	16341
96600	16341
96700	16341
96800	16342
96900	16342
97000	16342
97100	16342
97200	16342
97300	16342
97400	16342
97500	16342
97600	16342
97700	16342
97800	16342
97900	16342
98000	16343
98100	16345
98200	16345
98300	16345
98400	16345
98500	16346
98600	16346
98700	16346
98800	16346
98900	16346
99000	16346
99100	16346
99200	16346
99300	16346
99400	16347
99500	16347
99600	16347
99700	16347
99800	16347
99900	16347
100000	16347


==> plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	2
300	3
400	4
500	8
600	10
700	15
800	15
900	18
1000	21
1100	28
1200	36
1300	44
1400	52
1500	67
1600	75
1700	84
1800	94
1900	100
2000	108
2100	117
2200	132
2300	140
2400	154
2500	165
2600	178
2700	193
2800	203
2900	215
3000	233
3100	248
3200	263
3300	276
3400	287
3500	300
3600	317
3700	334
3800	352
3900	371
4000	392
4100	404
4200	424
4300	442
4400	461
4500	485
4600	510
4700	532
4800	554
4900	579
5000	611
5100	633
5200	660
5300	679
5400	696
5500	731
5600	756
5700	780
5800	805
5900	830
6000	856
6100	877
6200	906
6300	935
6400	962
6500	992
6600	1029
6700	1059
6800	1084
6900	1119
7000	1150
7100	1177
7200	1209
7300	1243
7400	1272
7500	1299
7600	1332
7700	1366
7800	1400
7900	1428
8000	1455
8100	1488
8200	1530
8300	1564
8400	1604
8500	1646
8600	1678
8700	1713
8800	1753
8900	1792
9000	1826
9100	1861
9200	1902
9300	1933
9400	1971
9500	2007
9600	2048
9700	2083
9800	2114
9900	2151
10000	2189
10100	2228
10200	2273
10300	2321
10400	2353
10500	2387
10600	2431
10700	2464
10800	2499
10900	2537
11000	2587
11100	2635
11200	2677
11300	2721
11400	2771
11500	2811
11600	2857
11700	2893
11800	2937
11900	2988
12000	3035
12100	3091
12200	3143
12300	3186
12400	3222
12500	3262
12600	3306
12700	3351
12800	3400
12900	3457
13000	3496
13100	3539
13200	3586
13300	3640
13400	3683
13500	3734
13600	3780
13700	3833
13800	3890
13900	3938
14000	3993
14100	4038
14200	4093
14300	4142
14400	4189
14500	4249
14600	4297
14700	4345
14800	4399
14900	4453
15000	4496
15100	4556
15200	4607
15300	4660
15400	4717
15500	4766
15600	4822
15700	4873
15800	4925
15900	4984
16000	5034
16100	5087
16200	5137
16300	5190
16400	5244
16500	5291
16600	5351
16700	5405
16800	5464
16900	5515
17000	5565
17100	5621
17200	5675
17300	5730
17400	5789
17500	5847
17600	5906
17700	5956
17800	6014
17900	6074
18000	6131
18100	6189
18200	6253
18300	6311
18400	6364
18500	6421
18600	6477
18700	6533
18800	6583
18900	6642
19000	6704
19100	6766
19200	6833
19300	6891
19400	6953
19500	7018
19600	7078
19700	7142
19800	7198
19900	7255
20000	7322
20100	7375
20200	7435
20300	7502
20400	7555
20500	7614
20600	7675
20700	7739
20800	7805
20900	7859
21000	7930
21100	7991
21200	8050
21300	8112
21400	8166
21500	8228
21600	8291
21700	8355
21800	8425
21900	8490
22000	8562
22100	8621
22200	8689
22300	8760
22400	8817
22500	8880
22600	8948
22700	9016
22800	9081
22900	9142
23000	9207
23100	9275
23200	9342
23300	9412
23400	9477
23500	9547
23600	9628
23700	9700
23800	9773
23900	9839
24000	9900
24100	9967
24200	10035
24300	10101
24400	10167
24500	10233
24600	10300
24700	10364
24800	10425
24900	10487
25000	10561
25100	10628
25200	10689
25300	10754
25400	10819
25500	10895
25600	10970
25700	11039
25800	11108
25900	11182
26000	11250
26100	11319
26200	11386
26300	11456
26400	11528
26500	11588
26600	11659
26700	11736
26800	11806
26900	11871
27000	11943
27100	12013
27200	12078
27300	12151
27400	12222
27500	12279
27600	12353
27700	12417
27800	12486
27900	12559
28000	12627
28100	12698
28200	12765
28300	12839
28400	12908
28500	12975
28600	13042
28700	13114
28800	13180
28900	13250
29000	13323
29100	13398
29200	13469
29300	13543
29400	13613
29500	13695
29600	13771
29700	13836
29800	13913
29900	13985
30000	14059
30100	14129
30200	14204
30300	14271
30400	14346
30500	14417
30600	14489
30700	14565
30800	14634
30900	14714
31000	14793
31100	14865
31200	14932
31300	15015
31400	15087
31500	15161
31600	15240
31700	15312
31800	15392
31900	15468
32000	15540
32100	15616
32200	15691
32300	15777
32400	15852
32500	15925
32600	16007
32700	16090
32800	16162
32900	16242
33000	16314
33100	16387
33200	16471
33300	16547
33400	16613
33500	16689
33600	16772
33700	16845
33800	16930
33900	17011
34000	17090
34100	17160
34200	17239
34300	17318
34400	17395
34500	17477
34600	17550
34700	17622
34800	17708
34900	17781
35000	17863
35100	17937
35200	18016
35300	18088
35400	18163
35500	18239
35600	18316
35700	18393
35800	18472
35900	18551
36000	18633
36100	18708
36200	18784
36300	18863
36400	18945
36500	19023
36600	19101
36700	19182
36800	19265
36900	19346
37000	19426
37100	19501
37200	19581
37300	19656
37400	19735
37500	19818
37600	19900
37700	19977
37800	20060
37900	20140
38000	20220
38100	20291
38200	20365
38300	20439
38400	20526
38500	20601
38600	20678
38700	20761
38800	20842
38900	20927
39000	21002
39100	21072
39200	21159
39300	21243
39400	21324
39500	21406
39600	21482
39700	21553
39800	21633
39900	21707
40000	21786
40100	21861
40200	21936
40300	22009
40400	22093
40500	22174
40600	22253
40700	22338
40800	22422
40900	22504
41000	22583
41100	22669
41200	22751
41300	22825
41400	22905
41500	22991
41600	23070
41700	23149
41800	23235
41900	23311
42000	23394
42100	23464
42200	23550
42300	23635
42400	23717
42500	23799
42600	23881
42700	23960
42800	24043
42900	24119
43000	24206
43100	24287
43200	24366
43300	24450
43400	24522
43500	24601
43600	24675
43700	24761
43800	24849
43900	24932
44000	25016
44100	25103
44200	25181
44300	25267
44400	25348
44500	25431
44600	25512
44700	25592
44800	25673
44900	25755
45000	25837
45100	25920
45200	25997
45300	26084
45400	26164
45500	26245
45600	26336
45700	26419
45800	26504
45900	26586
46000	26664
46100	26746
46200	26828
46300	26915
46400	27001
46500	27087
46600	27171
46700	27254
46800	27337
46900	27416
47000	27498
47100	27586
47200	27669
47300	27747
47400	27828
47500	27915
47600	27996
47700	28081
47800	28164
47900	28249
48000	28329
48100	28413
48200	28496
48300	28585
48400	28670
48500	28749
48600	28833
48700	28917
48800	28999
48900	29088
49000	29173
49100	29260
49200	29339
49300	29423
49400	29507
49500	29591
49600	29674
49700	29754
49800	29844
49900	29923
50000	30005
50100	30089
50200	30176
50300	30267
50400	30356
50500	30437
50600	30521
50700	30602
50800	30684
50900	30767
51000	30854
51100	30935
51200	31020
51300	31104
51400	31178
51500	31266
51600	31348
51700	31430
51800	31519
51900	31600
52000	31682
52100	31768
52200	31858
52300	31948
52400	32025
52500	32104
52600	32188
52700	32266
52800	32353
52900	32445
53000	32532
53100	32613
53200	32692
53300	32781
53400	32867
53500	32958
53600	33045
53700	33135
53800	33220
53900	33307
54000	33394
54100	33479
54200	33565
54300	33648
54400	33731
54500	33822
54600	33906
54700	33993
54800	34077
54900	34159
55000	34244
55100	34330
55200	34420
55300	34503
55400	34588
55500	34669
55600	34752
55700	34842
55800	34926
55900	35013
56000	35091
56100	35181
56200	35269
56300	35354
56400	35442
56500	35527
56600	35608
56700	35697
56800	35784
56900	35868
57000	35957
57100	36039
57200	36121
57300	36206
57400	36290
57500	36378
57600	36466
57700	36547
57800	36630
57900	36711
58000	36801
58100	36884
58200	36968
58300	37055
58400	37138
58500	37224
58600	37314
58700	37398
58800	37485
58900	37564
59000	37651
59100	37727
59200	37814
59300	37897
59400	37987
59500	38073
59600	38163
59700	38245
59800	38328
59900	38415
60000	38502
60100	38583
60200	38666
60300	38752
60400	38838
60500	38926
60600	39008
60700	39092
60800	39178
60900	39264
61000	39349
61100	39437
61200	39523
61300	39605
61400	39691
61500	39778
61600	39863
61700	39942
61800	40027
61900	40112
62000	40202
62100	40276
62200	40357
62300	40445
62400	40531
62500	40621
62600	40708
62700	40798
62800	40888
62900	40977
63000	41064
63100	41147
63200	41231
63300	41316
63400	41398
63500	41481
63600	41568
63700	41651
63800	41737
63900	41817
64000	41900
64100	41991
64200	42079
64300	42160
64400	42248
64500	42336
64600	42421
64700	42503
64800	42587
64900	42671
65000	42756
65100	42844
65200	42926
65300	43006
65400	43082
65500	43164
65600	43250
65700	43336
65800	43428
65900	43511
66000	43598
66100	43680
66200	43766
66300	43860
66400	43942
66500	44029
66600	44110
66700	44193
66800	44281
66900	44369
67000	44461
67100	44549
67200	44637
67300	44722
67400	44804
67500	44893
67600	44979
67700	45067
67800	45153
67900	45243
68000	45330
68100	45411
68200	45501
68300	45589
68400	45676
68500	45762
68600	45841
68700	45932
68800	46017
68900	46103
69000	46191
69100	46282
69200	46368
69300	46448
69400	46536
69500	46618
69600	46708
69700	46791
69800	46878
69900	46963
70000	47053
70100	47142
70200	47229
70300	47316
70400	47402
70500	47489
70600	47571
70700	47657
70800	47750
70900	47841
71000	47931
71100	48019
71200	48106
71300	48194
71400	48278
71500	48364
71600	48453
71700	48536
71800	48616
71900	48700
72000	48792
72100	48874
72200	48961
72300	49050
72400	49140
72500	49231
72600	49322
72700	49412
72800	49497
72900	49580
73000	49670
73100	49758
73200	49842
73300	49928
73400	50018
73500	50104
73600	50194
73700	50281
73800	50369
73900	50458
74000	50547
74100	50637
74200	50723
74300	50809
74400	50900
74500	50985
74600	51065
74700	51150
74800	51237
74900	51325
75000	51412
75100	51500
75200	51593
75300	51677
75400	51766
75500	51854
75600	51942
75700	52027
75800	52110
75900	52201
76000	52289
76100	52380
76200	52468
76300	52554
76400	52640
76500	52726
76600	52813
76700	52899
76800	52981
76900	53073
77000	53160
77100	53250
77200	53339
77300	53427
77400	53511
77500	53600
77600	53683
77700	53767
77800	53855
77900	53938
78000	54026
78100	54113
78200	54200
78300	54289
78400	54375
78500	54459
78600	54549
78700	54635
78800	54720
78900	54812
79000	54896
79100	54978
79200	55065
79300	55144
79400	55238
79500	55326
79600	55410
79700	55488
79800	55573
79900	55659
80000	55744
80100	55835
80200	55927
80300	56020
80400	56105
80500	56194
80600	56276
80700	56357
80800	56447
80900	56534
81000	56622
81100	56707
81200	56794
81300	56870
81400	56957
81500	57046
81600	57129
81700	57218
81800	57301
81900	57377
82000	57461
82100	57550
82200	57635
82300	57727
82400	57808
82500	57896
82600	57989
82700	58074
82800	58159
82900	58248
83000	58333
83100	58421
83200	58505
83300	58591
83400	58677
83500	58765
83600	58851
83700	58946
83800	59033
83900	59120
84000	59206
84100	59293
84200	59380
84300	59464
84400	59556
84500	59634
84600	59720
84700	59805
84800	59902
84900	59989
85000	60073
85100	60157
85200	60246
85300	60335
85400	60420
85500	60507
85600	60595
85700	60678
85800	60762
85900	60851
86000	60937
86100	61016
86200	61106
86300	61194
86400	61279
86500	61370
86600	61455
86700	61540
86800	61630
86900	61718
87000	61802
87100	61889
87200	61974
87300	62061
87400	62149
87500	62229
87600	62315
87700	62402
87800	62484
87900	62566
88000	62654
88100	62740
88200	62829
88300	62919
88400	63006
88500	63088
88600	63172
88700	63259
88800	63343
88900	63430
89000	63511
89100	63598
89200	63684
89300	63774
89400	63862
89500	63947
89600	64031
89700	64121
89800	64205
89900	64285
90000	64376
90100	64457
90200	64541
90300	64629
90400	64711
90500	64803
90600	64887
90700	64975
90800	65063
90900	65151
91000	65234
91100	65320
91200	65407
91300	65492
91400	65576
91500	65663
91600	65755
91700	65847
91800	65940
91900	66027
92000	66115
92100	66202
92200	66285
92300	66370
92400	66450
92500	66535
92600	66625
92700	66716
92800	66797
92900	66880
93000	66965
93100	67052
93200	67136
93300	67225
93400	67315
93500	67399
93600	67488
93700	67581
93800	67671
93900	67758
94000	67845
94100	67932
94200	68009
94300	68098
94400	68187
94500	68274
94600	68360
94700	68441
94800	68529
94900	68621
95000	68707
95100	68793
95200	68884
95300	68970
95400	69052
95500	69138
95600	69221
95700	69303
95800	69389
95900	69474
96000	69555
96100	69640
96200	69730
96300	69821
96400	69909
96500	69998
96600	70090
96700	70179
96800	70262
96900	70354
97000	70442
97100	70529
97200	70614
97300	70693
97400	70778
97500	70856
97600	70940
97700	71027
97800	71112
97900	71203
98000	71291
98100	71383
98200	71470
98300	71564
98400	71652
98500	71744
98600	71834
98700	71920
98800	71996
98900	72084
99000	72178
99100	72265
99200	72357
99300	72444
99400	72535
99500	72623
99600	72708
99700	72800
99800	72890
99900	72976
100000	73064


==> plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,399,0,1
500,498,0,2
600,596,0,4
700,695,0,5
800,793,0,7
900,890,0,10
1000,989,0,11
1100,1085,0,15
1200,1181,0,19
1300,1277,1,22
1400,1371,2,27
1500,1466,2,32
1600,1561,2,37
1700,1656,2,42
1800,1751,2,47
1900,1842,4,54
2000,1935,5,60
2100,2031,5,64
2200,2123,5,72
2300,2216,5,79
2400,2312,5,83
2500,2408,5,87
2600,2500,5,95
2700,2595,5,100
2800,2689,6,105
2900,2775,7,118
3000,2867,8,125
3100,2958,8,134
3200,3043,9,148
3300,3133,10,157
3400,3225,10,165
3500,3316,10,174
3600,3405,12,183
3700,3494,12,194
3800,3580,14,206
3900,3668,14,218
4000,3754,16,230
4100,3844,17,239
4200,3936,18,246
4300,4025,19,256
4400,4114,19,267
4500,4205,20,275
4600,4292,23,285
4700,4380,24,296
4800,4470,25,305
4900,4557,28,315
5000,4643,29,328
5100,4725,30,345
5200,4804,32,364
5300,4883,33,384
5400,4966,34,400
5500,5049,36,415
5600,5128,40,432
5700,5212,43,445
5800,5304,43,453
5900,5388,44,468
6000,5464,48,488
6100,5554,50,496
6200,5638,51,511
6300,5722,52,526
6400,5803,55,542
6500,5886,56,558
6600,5966,62,572
6700,6055,63,582
6800,6137,64,599
6900,6217,68,615
7000,6294,71,635
7100,6380,73,647
7200,6466,74,660
7300,6546,77,677
7400,6625,81,694
7500,6708,81,711
7600,6788,85,727
7700,6868,87,745
7800,6952,88,760
7900,7031,89,780
8000,7113,90,797
8100,7190,92,818
8200,7267,94,839
8300,7346,97,857
8400,7430,98,872
8500,7505,101,894
8600,7580,106,914
8700,7654,109,937
8800,7727,113,960
8900,7799,116,985
9000,7876,121,1003
9100,7952,123,1025
9200,8030,126,1044
9300,8104,128,1068
9400,8172,136,1092
9500,8240,138,1122
9600,8316,141,1143
9700,8390,142,1168
9800,8467,145,1188
9900,8542,147,1211
10000,8622,150,1228
10100,8697,153,1250
10200,8768,155,1277
10300,8837,159,1304
10400,8911,161,1328
10500,8990,168,1342
10600,9061,171,1368
10700,9122,176,1402
10800,9187,180,1433
10900,9258,186,1456
11000,9332,189,1479
11100,9403,193,1504
11200,9477,195,1528
11300,9542,200,1558
11400,9612,203,1585
11500,9677,207,1616
11600,9743,209,1648
11700,9817,213,1670
11800,9891,215,1694
11900,9960,220,1720
12000,10031,222,1747
12100,10108,224,1768
12200,10187,226,1787
12300,10252,229,1819
12400,10318,235,1847
12500,10389,235,1876
12600,10455,241,1904
12700,10519,244,1937
12800,10580,253,1967
12900,10646,257,1997
13000,10710,261,2029
13100,10764,264,2072
13200,10837,266,2097
13300,10907,270,2123
13400,10966,273,2161
13500,11029,276,2195
13600,11095,282,2223
13700,11159,285,2256
13800,11220,291,2289
13900,11294,295,2311
14000,11357,298,2345
14100,11429,302,2369
14200,11496,307,2397
14300,11556,312,2432
14400,11618,316,2466
14500,11677,322,2501
14600,11739,324,2537
14700,11803,328,2569
14800,11874,330,2596
14900,11942,335,2623
15000,12009,337,2654
15100,12077,341,2682
15200,12140,344,2716
15300,12199,347,2754
15400,12264,354,2782
15500,12323,359,2818
15600,12391,363,2846
15700,12455,365,2880
15800,12518,369,2913
15900,12582,371,2947
16000,12644,373,2983
16100,12706,380,3014
16200,12763,384,3053
16300,12830,385,3085
16400,12890,393,3117
16500,12949,399,3152
16600,13011,403,3186
16700,13074,408,3218
16800,13132,413,3255
16900,13199,418,3283
17000,13261,422,3317
17100,13321,425,3354
17200,13378,428,3394
17300,13432,429,3439
17400,13494,434,3472
17500,13547,434,3519
17600,13597,442,3561
17700,13658,448,3594
17800,13716,453,3631
17900,13779,459,3662
18000,13837,463,3700
18100,13895,468,3737
18200,13957,472,3771
18300,14016,476,3808
18400,14069,480,3851
18500,14125,485,3890
18600,14189,492,3919
18700,14253,500,3947
18800,14315,507,3978
18900,14370,509,4021
19000,14427,515,4058
19100,14484,518,4098
19200,14544,523,4133
19300,14595,530,4175
19400,14656,536,4208
19500,14715,540,4245
19600,14768,547,4285
19700,14818,556,4326
19800,14869,563,4368
19900,14920,566,4414
20000,14967,568,4465
20100,15022,578,4500
20200,15077,585,4538
20300,15133,589,4578
20400,15178,594,4628
20500,15229,599,4672
20600,15273,604,4723
20700,15326,608,4766
20800,15374,610,4816
20900,15429,615,4856
21000,15492,622,4886
21100,15548,626,4926
21200,15597,635,4968
21300,15652,641,5007
21400,15700,645,5055
21500,15755,648,5097
21600,15814,655,5131
21700,15862,662,5176
21800,15916,668,5216
21900,15961,675,5264
22000,16011,677,5312
22100,16070,681,5349
22200,16120,687,5393
22300,16177,695,5428
22400,16227,702,5471
22500,16280,707,5513
22600,16329,711,5560
22700,16381,717,5602
22800,16429,723,5648
22900,16479,726,5695
23000,16527,731,5742
23100,16575,738,5787
23200,16625,745,5830
23300,16670,753,5877
23400,16729,757,5914
23500,16780,763,5957
23600,16834,767,5999
23700,16885,774,6041
23800,16939,780,6081
23900,16986,787,6127
24000,17031,799,6170
24100,17077,805,6218
24200,17123,811,6266
24300,17172,816,6312
24400,17223,825,6352
24500,17274,829,6397
24600,17322,833,6445
24700,17372,839,6489
24800,17417,843,6540
24900,17466,850,6584
25000,17509,861,6630
25100,17556,867,6677
25200,17604,872,6724
25300,17652,881,6767
25400,17698,891,6811
25500,17748,899,6853
25600,17789,906,6905
25700,17831,916,6953
25800,17879,926,6995
25900,17919,936,7045
26000,17959,940,7101
26100,18001,943,7156
26200,18046,952,7202
26300,18096,959,7245
26400,18145,962,7293
26500,18191,972,7337
26600,18244,982,7374
26700,18288,985,7427
26800,18333,990,7477
26900,18372,1000,7528
27000,18417,1009,7574
27100,18457,1018,7625
27200,18499,1028,7673
27300,18547,1040,7713
27400,18595,1050,7755
27500,18642,1055,7803
27600,18697,1063,7840
27700,18735,1068,7897
27800,18771,1078,7951
27900,18808,1084,8008
28000,18856,1092,8052
28100,18900,1097,8103
28200,18948,1109,8143
28300,18996,1114,8190
28400,19035,1125,8240
28500,19077,1137,8286
28600,19113,1142,8345
28700,19160,1151,8389
28800,19201,1154,8445
28900,19251,1158,8491
29000,19296,1165,8539
29100,19338,1174,8588
29200,19380,1181,8639
29300,19416,1186,8698
29400,19458,1194,8748
29500,19509,1199,8792
29600,19552,1204,8844
29700,19598,1207,8895
29800,19642,1216,8942
29900,19684,1220,8996
30000,19729,1226,9045
30100,19770,1231,9099
30200,19813,1239,9148
30300,19851,1245,9204
30400,19895,1250,9255
30500,19934,1257,9309
30600,19972,1265,9363
30700,20011,1276,9413
30800,20044,1286,9470
30900,20077,1295,9528
31000,20114,1301,9585
31100,20151,1309,9640
31200,20191,1319,9690
31300,20230,1328,9742
31400,20267,1335,9798
31500,20310,1341,9849
31600,20350,1349,9901
31700,20387,1357,9956
31800,20426,1366,10008
31900,20464,1374,10062
32000,20509,1382,10109
32100,20555,1389,10156
32200,20595,1397,10208
32300,20624,1401,10275
32400,20669,1404,10327
32500,20703,1411,10386
32600,20740,1416,10444
32700,20777,1424,10499
32800,20819,1431,10550
32900,20858,1435,10607
33000,20897,1443,10660
33100,20937,1449,10714
33200,20970,1456,10774
33300,21011,1466,10823
33400,21042,1477,10881
33500,21080,1484,10936
33600,21117,1495,10988
33700,21151,1508,11041
33800,21188,1515,11097
33900,21220,1524,11156
34000,21264,1527,11209
34100,21302,1535,11263
34200,21341,1545,11314
34300,21382,1548,11370
34400,21412,1554,11434
34500,21448,1561,11491
34600,21474,1568,11558
34700,21507,1575,11618
34800,21537,1584,11679
34900,21580,1596,11724
35000,21613,1602,11785
35100,21644,1610,11846
35200,21674,1615,11911
35300,21710,1622,11968
35400,21743,1631,12026
35500,21776,1639,12085
35600,21808,1649,12143
35700,21844,1657,12199
35800,21871,1665,12264
35900,21903,1674,12323
36000,21930,1681,12389
36100,21956,1691,12453
36200,21995,1698,12507
36300,22027,1705,12568
36400,22056,1715,12629
36500,22100,1724,12676
36600,22133,1734,12733
36700,22172,1741,12787
36800,22203,1748,12849
36900,22226,1760,12914
37000,22260,1766,12974
37100,22293,1773,13034
37200,22314,1783,13103
37300,22357,1787,13156
37400,22387,1796,13217
37500,22412,1806,13282
37600,22444,1814,13342
37700,22476,1825,13399
37800,22513,1831,13456
37900,22535,1842,13523
38000,22563,1847,13590
38100,22600,1857,13643
38200,22637,1865,13698
38300,22665,1870,13765
38400,22702,1878,13820
38500,22734,1890,13876
38600,22772,1896,13932
38700,22805,1903,13992
38800,22841,1909,14050
38900,22868,1923,14109
39000,22894,1932,14174
39100,22928,1935,14237
39200,22956,1944,14300
39300,22988,1951,14361
39400,23021,1957,14422
39500,23058,1967,14475
39600,23084,1978,14538
39700,23114,1988,14598
39800,23148,2000,14652
39900,23181,2007,14712
40000,23218,2017,14765
40100,23249,2025,14826
40200,23281,2034,14885
40300,23313,2043,14944
40400,23343,2050,15007
40500,23373,2056,15071
40600,23402,2067,15131
40700,23424,2082,15194
40800,23448,2091,15261
40900,23479,2097,15324
41000,23516,2104,15380
41100,23551,2111,15438
41200,23567,2124,15509
41300,23601,2130,15569
41400,23630,2137,15633
41500,23650,2147,15703
41600,23673,2151,15776
41700,23700,2158,15842
41800,23728,2171,15901
41900,23752,2180,15968
42000,23771,2190,16039
42100,23799,2198,16103
42200,23840,2205,16155
42300,23865,2219,16216
42400,23888,2227,16285
42500,23915,2232,16353
42600,23944,2242,16414
42700,23973,2250,16477
42800,23999,2260,16541
42900,24024,2268,16608
43000,24053,2277,16670
43100,24085,2280,16735
43200,24106,2296,16798
43300,24138,2305,16857
43400,24163,2311,16926
43500,24191,2318,16991
43600,24219,2325,17056
43700,24246,2332,17122
43800,24269,2338,17193
43900,24296,2346,17258
44000,24312,2356,17332
44100,24331,2370,17399
44200,24357,2384,17459
44300,24383,2392,17525
44400,24407,2399,17594
44500,24430,2408,17662
44600,24455,2417,17728
44700,24480,2424,17796
44800,24507,2434,17859
44900,24537,2440,17923
45000,24561,2449,17990
45100,24585,2458,18057
45200,24611,2469,18120
45300,24632,2479,18189
45400,24656,2486,18258
45500,24676,2498,18326
45600,24697,2509,18394
45700,24727,2510,18463
45800,24752,2518,18530
45900,24770,2524,18606
46000,24796,2533,18671
46100,24821,2546,18733
46200,24849,2556,18795
46300,24869,2565,18866
46400,24891,2573,18936
46500,24910,2585,19005
46600,24942,2595,19063
46700,24962,2607,19131
46800,24984,2611,19205
46900,25021,2625,19254
47000,25053,2635,19312
47100,25076,2646,19378
47200,25102,2658,19440
47300,25122,2665,19513
47400,25150,2671,19579
47500,25176,2680,19644
47600,25203,2694,19703
47700,25222,2707,19771
47800,25245,2720,19835
47900,25264,2725,19911
48000,25289,2733,19978
48100,25308,2744,20048
48200,25334,2755,20111
48300,25358,2765,20177
48400,25382,2776,20242
48500,25406,2788,20306
48600,25432,2796,20372
48700,25457,2807,20436
48800,25473,2814,20513
48900,25495,2823,20582
49000,25524,2830,20646
49100,25537,2840,20723
49200,25562,2851,20787
49300,25579,2863,20858
49400,25603,2873,20924
49500,25616,2888,20996
49600,25638,2895,21067
49700,25658,2905,21137
49800,25686,2916,21198
49900,25699,2927,21274
50000,25728,2936,21336
50100,25750,2944,21406
50200,25768,2954,21478
50300,25795,2963,21542
50400,25815,2970,21615
50500,25832,2976,21692
50600,25852,2989,21759
50700,25868,3000,21832
50800,25890,3011,21899
50900,25919,3019,21962
51000,25932,3028,22040
51100,25956,3036,22108
51200,25974,3045,22181
51300,25989,3056,22255
51400,26012,3068,22320
51500,26035,3075,22390
51600,26055,3088,22457
51700,26073,3094,22533
51800,26097,3105,22598
51900,26119,3114,22667
52000,26137,3121,22742
52100,26159,3131,22810
52200,26176,3137,22887
52300,26198,3147,22955
52400,26213,3156,23031
52500,26233,3166,23101
52600,26252,3172,23176
52700,26272,3183,23245
52800,26291,3198,23311
52900,26306,3208,23386
53000,26327,3222,23451
53100,26347,3233,23520
53200,26368,3236,23596
53300,26392,3247,23661
53400,26404,3256,23740
53500,26427,3259,23814
53600,26443,3271,23886
53700,26459,3276,23965
53800,26477,3287,24036
53900,26497,3296,24107
54000,26517,3307,24176
54100,26533,3315,24252
54200,26549,3325,24326
54300,26573,3336,24391
54400,26596,3343,24461
54500,26611,3350,24539
54600,26626,3360,24614
54700,26639,3366,24695
54800,26660,3374,24766
54900,26672,3383,24845
55000,26689,3402,24909
55100,26703,3414,24983
55200,26725,3423,25052
55300,26746,3430,25124
55400,26764,3440,25196
55500,26786,3449,25265
55600,26805,3463,25332
55700,26821,3475,25404
55800,26843,3487,25470
55900,26860,3494,25546
56000,26874,3501,25625
56100,26893,3510,25697
56200,26913,3520,25767
56300,26931,3536,25833
56400,26944,3544,25912
56500,26960,3551,25989
56600,26978,3558,26064
56700,26998,3569,26133
56800,27024,3581,26195
56900,27046,3592,26262
57000,27058,3604,26338
57100,27077,3614,26409
57200,27091,3627,26482
57300,27109,3642,26549
57400,27127,3654,26619
57500,27150,3668,26682
57600,27166,3679,26755
57700,27181,3685,26834
57800,27200,3699,26901
57900,27216,3710,26974
58000,27236,3716,27048
58100,27251,3726,27123
58200,27272,3737,27191
58300,27287,3744,27269
58400,27298,3758,27344
58500,27320,3772,27408
58600,27331,3779,27490
58700,27344,3791,27565
58800,27359,3804,27637
58900,27372,3809,27719
59000,27393,3820,27787
59100,27408,3828,27864
59200,27430,3839,27931
59300,27439,3852,28009
59400,27454,3860,28086
59500,27466,3870,28164
59600,27477,3881,28242
59700,27488,3893,28319
59800,27505,3902,28393
59900,27520,3914,28466
60000,27541,3921,28538
60100,27553,3938,28609
60200,27566,3956,28678
60300,27575,3970,28755
60400,27584,3983,28833
60500,27597,3993,28910
60600,27613,4005,28982
60700,27636,4016,29048
60800,27648,4025,29127
60900,27664,4035,29201
61000,27678,4048,29274
61100,27691,4057,29352
61200,27710,4066,29424
61300,27726,4076,29498
61400,27735,4083,29582
61500,27755,4096,29649
61600,27762,4108,29730
61700,27776,4116,29808
61800,27789,4127,29884
61900,27804,4136,29960
62000,27818,4155,30027
62100,27838,4170,30092
62200,27859,4177,30164
62300,27871,4183,30246
62400,27890,4191,30319
62500,27908,4203,30389
62600,27915,4215,30470
62700,27933,4224,30543
62800,27952,4234,30614
62900,27966,4243,30691
63000,27981,4252,30767
63100,28002,4260,30838
63200,28012,4274,30914
63300,28027,4284,30989
63400,28039,4299,31062
63500,28051,4310,31139
63600,28066,4324,31210
63700,28081,4334,31285
63800,28098,4343,31359
63900,28117,4358,31425
64000,28128,4370,31502
64100,28142,4384,31574
64200,28148,4394,31658
64300,28162,4408,31730
64400,28177,4423,31800
64500,28193,4436,31871
64600,28201,4451,31948
64700,28215,4461,32024
64800,28237,4468,32095
64900,28251,4480,32169
65000,28268,4488,32244
65100,28291,4499,32310
65200,28302,4505,32393
65300,28310,4525,32465
65400,28322,4536,32542
65500,28331,4549,32620
65600,28347,4553,32700
65700,28361,4560,32779
65800,28372,4571,32857
65900,28383,4582,32935
66000,28396,4596,33008
66100,28413,4607,33080
66200,28428,4620,33152
66300,28436,4632,33232
66400,28451,4645,33304
66500,28465,4656,33379
66600,28483,4669,33448
66700,28497,4681,33522
66800,28504,4693,33603
66900,28514,4702,33684
67000,28530,4711,33759
67100,28543,4720,33837
67200,28553,4731,33916
67300,28565,4744,33991
67400,28576,4757,34067
67500,28592,4765,34143
67600,28604,4773,34223
67700,28612,4784,34304
67800,28625,4796,34379
67900,28637,4807,34456
68000,28646,4819,34535
68100,28658,4829,34613
68200,28671,4845,34684
68300,28684,4852,34764
68400,28695,4861,34844
68500,28703,4871,34926
68600,28717,4884,34999
68700,28731,4899,35070
68800,28739,4908,35153
68900,28754,4920,35226
69000,28764,4929,35307
69100,28776,4940,35384
69200,28788,4952,35460
69300,28802,4959,35539
69400,28815,4969,35616
69500,28830,4977,35693
69600,28839,4988,35773
69700,28851,4998,35851
69800,28863,5008,35929
69900,28870,5018,36012
70000,28882,5027,36091
70100,28892,5037,36171
70200,28904,5048,36248
70300,28916,5057,36327
70400,28929,5068,36403
70500,28941,5078,36481
70600,28958,5088,36554
70700,28962,5101,36637
70800,28971,5112,36717
70900,28981,5127,36792
71000,28992,5136,36872
71100,29002,5147,36951
71200,29015,5151,37034
71300,29027,5160,37113
71400,29041,5167,37192
71500,29051,5178,37271
71600,29057,5186,37357
71700,29069,5195,37436
71800,29077,5206,37517
71900,29083,5218,37599
72000,29090,5230,37680
72100,29103,5243,37754
72200,29114,5255,37831
72300,29122,5261,37917
72400,29130,5274,37996
72500,29135,5288,38077
72600,29153,5294,38153
72700,29165,5304,38231
72800,29177,5313,38310
72900,29191,5322,38387
73000,29203,5334,38463
73100,29216,5346,38538
73200,29229,5353,38618
73300,29235,5367,38698
73400,29243,5376,38781
73500,29258,5382,38860
73600,29273,5388,38939
73700,29288,5397,39015
73800,29296,5407,39097
73900,29310,5418,39172
74000,29322,5425,39253
74100,29328,5437,39335
74200,29338,5445,39417
74300,29350,5452,39498
74400,29365,5467,39568
74500,29373,5486,39641
74600,29389,5495,39716
74700,29402,5512,39786
74800,29419,5525,39856
74900,29428,5536,39936
75000,29437,5547,40016
75100,29442,5560,40098
75200,29454,5572,40174
75300,29463,5585,40252
75400,29474,5597,40329
75500,29481,5602,40417
75600,29490,5618,40492
75700,29497,5628,40575
75800,29507,5638,40655
75900,29517,5655,40728
76000,29523,5668,40809
76100,29528,5679,40893
76200,29543,5689,40968
76300,29551,5699,41050
76400,29558,5713,41129
76500,29568,5723,41209
76600,29581,5732,41287
76700,29592,5749,41359
76800,29604,5761,41435
76900,29614,5770,41516
77000,29617,5784,41599
77100,29628,5796,41676
77200,29638,5805,41757
77300,29652,5817,41831
77400,29657,5833,41910
77500,29668,5846,41986
77600,29680,5859,42061
77700,29689,5875,42136
77800,29698,5888,42214
77900,29706,5902,42292
78000,29723,5913,42364
78100,29731,5922,42447
78200,29740,5937,42523
78300,29752,5944,42604
78400,29760,5946,42694
78500,29776,5956,42768
78600,29780,5969,42851
78700,29790,5983,42927
78800,29798,5991,43011
78900,29804,6008,43088
79000,29811,6030,43159
79100,29817,6041,43242
79200,29822,6057,43321
79300,29830,6067,43403
79400,29838,6078,43484
79500,29845,6090,43565
79600,29856,6101,43643
79700,29866,6112,43722
79800,29875,6125,43800
79900,29883,6135,43882
80000,29894,6149,43957
80100,29901,6159,44040
80200,29909,6171,44120
80300,29918,6183,44199
80400,29922,6189,44289
80500,29929,6199,44372
80600,29933,6208,44459
80700,29946,6219,44535
80800,29952,6232,44616
80900,29961,6240,44699
81000,29975,6246,44779
81100,29984,6258,44858
81200,29995,6265,44940
81300,30000,6273,45027
81400,30009,6284,45107
81500,30021,6296,45183
81600,30029,6310,45261
81700,30037,6322,45341
81800,30046,6335,45419
81900,30057,6354,45489
82000,30065,6365,45570
82100,30076,6372,45652
82200,30083,6382,45735
82300,30103,6389,45808
82400,30112,6402,45886
82500,30119,6413,45968
82600,30127,6421,46052
82700,30134,6433,46133
82800,30141,6444,46215
82900,30151,6454,46295
83000,30160,6462,46378
83100,30165,6471,46464
83200,30173,6486,46541
83300,30180,6501,46619
83400,30186,6516,46698
83500,30194,6528,46778
83600,30202,6548,46850
83700,30215,6561,46924
83800,30221,6575,47004
83900,30226,6591,47083
84000,30236,6603,47161
84100,30240,6615,47245
84200,30251,6630,47319
84300,30263,6641,47396
84400,30273,6650,47477
84500,30280,6657,47563
84600,30286,6669,47645
84700,30294,6677,47729
84800,30298,6692,47810
84900,30310,6704,47886
85000,30320,6709,47971
85100,30322,6719,48059
85200,30332,6729,48139
85300,30337,6741,48222
85400,30343,6756,48301
85500,30354,6771,48375
85600,30363,6780,48457
85700,30373,6799,48528
85800,30383,6810,48607
85900,30392,6822,48686
86000,30397,6831,48772
86100,30403,6848,48849
86200,30413,6860,48927
86300,30423,6870,49007
86400,30435,6882,49083
86500,30440,6897,49163
86600,30448,6912,49240
86700,30459,6922,49319
86800,30469,6934,49397
86900,30477,6942,49481
87000,30484,6957,49559
87100,30489,6973,49638
87200,30496,6983,49721
87300,30506,6987,49807
87400,30515,6998,49887
87500,30521,7010,49969
87600,30527,7025,50048
87700,30537,7039,50124
87800,30543,7049,50208
87900,30550,7059,50291
88000,30559,7069,50372
88100,30559,7087,50454
88200,30565,7099,50536
88300,30574,7114,50612
88400,30579,7123,50698
88500,30590,7139,50771
88600,30600,7151,50849
88700,30608,7162,50930
88800,30614,7179,51007
88900,30620,7186,51094
89000,30626,7197,51177
89100,30631,7213,51256
89200,30635,7221,51344
89300,30641,7237,51422
89400,30646,7252,51502
89500,30652,7268,51580
89600,30659,7284,51657
89700,30668,7295,51737
89800,30676,7307,51817
89900,30683,7323,51894
90000,30689,7328,51983
90100,30695,7337,52068
90200,30703,7347,52150
90300,30708,7352,52240
90400,30710,7362,52328
90500,30717,7377,52406
90600,30720,7383,52497
90700,30725,7395,52580
90800,30730,7403,52667
90900,30738,7416,52746
91000,30742,7429,52829
91100,30753,7442,52905
91200,30758,7460,52982
91300,30768,7473,53059
91400,30773,7486,53141
91500,30776,7494,53230
91600,30780,7509,53311
91700,30787,7522,53391
91800,30791,7535,53474
91900,30793,7546,53561
92000,30803,7556,53641
92100,30809,7567,53724
92200,30813,7580,53807
92300,30821,7592,53887
92400,30830,7601,53969
92500,30834,7614,54052
92600,30839,7631,54130
92700,30841,7641,54218
92800,30847,7656,54297
92900,30851,7671,54378
93000,30858,7678,54464
93100,30862,7687,54551
93200,30869,7700,54631
93300,30880,7714,54706
93400,30883,7725,54792
93500,30891,7735,54874
93600,30897,7749,54954
93700,30906,7766,55028
93800,30911,7779,55110
93900,30917,7794,55189
94000,30927,7802,55271
94100,30933,7812,55355
94200,30939,7825,55436
94300,30943,7837,55520
94400,30945,7851,55604
94500,30947,7861,55692
94600,30954,7873,55773
94700,30959,7890,55851
94800,30964,7900,55936
94900,30970,7916,56014
95000,30977,7926,56097
95100,30981,7939,56180
95200,30987,7952,56261
95300,30999,7958,56343
95400,31007,7976,56417
95500,31011,7990,56499
95600,31016,8002,56582
95700,31019,8015,56666
95800,31022,8027,56751
95900,31027,8040,56833
96000,31032,8052,56916
96100,31039,8066,56995
96200,31044,8081,57075
96300,31050,8093,57157
96400,31053,8102,57245
96500,31059,8106,57335
96600,31064,8118,57418
96700,31070,8130,57500
96800,31074,8146,57580
96900,31081,8154,57665
97000,31084,8166,57750
97100,31090,8173,57837
97200,31096,8187,57917
97300,31099,8198,58003
97400,31103,8215,58082
97500,31108,8229,58163
97600,31113,8240,58247
97700,31117,8251,58332
97800,31119,8266,58415
97900,31125,8282,58493
98000,31135,8292,58573
98100,31140,8306,58654
98200,31150,8317,58733
98300,31162,8331,58807
98400,31166,8345,58889
98500,31173,8356,58971
98600,31178,8375,59047
98700,31186,8385,59129
98800,31193,8399,59208
98900,31200,8407,59293
99000,31202,8420,59378
99100,31205,8430,59465
99200,31206,8445,59549
99300,31209,8454,59637
99400,31216,8463,59721
99500,31221,8477,59802
99600,31227,8490,59883
99700,31231,8496,59973
99800,31235,8506,60059
99900,31241,8516,60143
100000,31242,8526,60232


==> plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	1
1400	2
1500	2
1600	2
1700	2
1800	2
1900	4
2000	5
2100	5
2200	5
2300	5
2400	5
2500	5
2600	5
2700	5
2800	6
2900	7
3000	8
3100	8
3200	9
3300	10
3400	10
3500	10
3600	12
3700	12
3800	14
3900	14
4000	16
4100	17
4200	18
4300	19
4400	19
4500	20
4600	23
4700	24
4800	25
4900	28
5000	29
5100	30
5200	32
5300	33
5400	34
5500	36
5600	40
5700	43
5800	43
5900	44
6000	48
6100	50
6200	51
6300	52
6400	55
6500	56
6600	62
6700	63
6800	64
6900	68
7000	71
7100	73
7200	74
7300	77
7400	81
7500	81
7600	85
7700	87
7800	88
7900	89
8000	90
8100	92
8200	94
8300	97
8400	98
8500	101
8600	106
8700	109
8800	113
8900	116
9000	121
9100	123
9200	126
9300	128
9400	136
9500	138
9600	141
9700	142
9800	145
9900	147
10000	150
10100	153
10200	155
10300	159
10400	161
10500	168
10600	171
10700	176
10800	180
10900	186
11000	189
11100	193
11200	195
11300	200
11400	203
11500	207
11600	209
11700	213
11800	215
11900	220
12000	222
12100	224
12200	226
12300	229
12400	235
12500	235
12600	241
12700	244
12800	253
12900	257
13000	261
13100	264
13200	266
13300	270
13400	273
13500	276
13600	282
13700	285
13800	291
13900	295
14000	298
14100	302
14200	307
14300	312
14400	316
14500	322
14600	324
14700	328
14800	330
14900	335
15000	337
15100	341
15200	344
15300	347
15400	354
15500	359
15600	363
15700	365
15800	369
15900	371
16000	373
16100	380
16200	384
16300	385
16400	393
16500	399
16600	403
16700	408
16800	413
16900	418
17000	422
17100	425
17200	428
17300	429
17400	434
17500	434
17600	442
17700	448
17800	453
17900	459
18000	463
18100	468
18200	472
18300	476
18400	480
18500	485
18600	492
18700	500
18800	507
18900	509
19000	515
19100	518
19200	523
19300	530
19400	536
19500	540
19600	547
19700	556
19800	563
19900	566
20000	568
20100	578
20200	585
20300	589
20400	594
20500	599
20600	604
20700	608
20800	610
20900	615
21000	622
21100	626
21200	635
21300	641
21400	645
21500	648
21600	655
21700	662
21800	668
21900	675
22000	677
22100	681
22200	687
22300	695
22400	702
22500	707
22600	711
22700	717
22800	723
22900	726
23000	731
23100	738
23200	745
23300	753
23400	757
23500	763
23600	767
23700	774
23800	780
23900	787
24000	799
24100	805
24200	811
24300	816
24400	825
24500	829
24600	833
24700	839
24800	843
24900	850
25000	861
25100	867
25200	872
25300	881
25400	891
25500	899
25600	906
25700	916
25800	926
25900	936
26000	940
26100	943
26200	952
26300	959
26400	962
26500	972
26600	982
26700	985
26800	990
26900	1000
27000	1009
27100	1018
27200	1028
27300	1040
27400	1050
27500	1055
27600	1063
27700	1068
27800	1078
27900	1084
28000	1092
28100	1097
28200	1109
28300	1114
28400	1125
28500	1137
28600	1142
28700	1151
28800	1154
28900	1158
29000	1165
29100	1174
29200	1181
29300	1186
29400	1194
29500	1199
29600	1204
29700	1207
29800	1216
29900	1220
30000	1226
30100	1231
30200	1239
30300	1245
30400	1250
30500	1257
30600	1265
30700	1276
30800	1286
30900	1295
31000	1301
31100	1309
31200	1319
31300	1328
31400	1335
31500	1341
31600	1349
31700	1357
31800	1366
31900	1374
32000	1382
32100	1389
32200	1397
32300	1401
32400	1404
32500	1411
32600	1416
32700	1424
32800	1431
32900	1435
33000	1443
33100	1449
33200	1456
33300	1466
33400	1477
33500	1484
33600	1495
33700	1508
33800	1515
33900	1524
34000	1527
34100	1535
34200	1545
34300	1548
34400	1554
34500	1561
34600	1568
34700	1575
34800	1584
34900	1596
35000	1602
35100	1610
35200	1615
35300	1622
35400	1631
35500	1639
35600	1649
35700	1657
35800	1665
35900	1674
36000	1681
36100	1691
36200	1698
36300	1705
36400	1715
36500	1724
36600	1734
36700	1741
36800	1748
36900	1760
37000	1766
37100	1773
37200	1783
37300	1787
37400	1796
37500	1806
37600	1814
37700	1825
37800	1831
37900	1842
38000	1847
38100	1857
38200	1865
38300	1870
38400	1878
38500	1890
38600	1896
38700	1903
38800	1909
38900	1923
39000	1932
39100	1935
39200	1944
39300	1951
39400	1957
39500	1967
39600	1978
39700	1988
39800	2000
39900	2007
40000	2017
40100	2025
40200	2034
40300	2043
40400	2050
40500	2056
40600	2067
40700	2082
40800	2091
40900	2097
41000	2104
41100	2111
41200	2124
41300	2130
41400	2137
41500	2147
41600	2151
41700	2158
41800	2171
41900	2180
42000	2190
42100	2198
42200	2205
42300	2219
42400	2227
42500	2232
42600	2242
42700	2250
42800	2260
42900	2268
43000	2277
43100	2280
43200	2296
43300	2305
43400	2311
43500	2318
43600	2325
43700	2332
43800	2338
43900	2346
44000	2356
44100	2370
44200	2384
44300	2392
44400	2399
44500	2408
44600	2417
44700	2424
44800	2434
44900	2440
45000	2449
45100	2458
45200	2469
45300	2479
45400	2486
45500	2498
45600	2509
45700	2510
45800	2518
45900	2524
46000	2533
46100	2546
46200	2556
46300	2565
46400	2573
46500	2585
46600	2595
46700	2607
46800	2611
46900	2625
47000	2635
47100	2646
47200	2658
47300	2665
47400	2671
47500	2680
47600	2694
47700	2707
47800	2720
47900	2725
48000	2733
48100	2744
48200	2755
48300	2765
48400	2776
48500	2788
48600	2796
48700	2807
48800	2814
48900	2823
49000	2830
49100	2840
49200	2851
49300	2863
49400	2873
49500	2888
49600	2895
49700	2905
49800	2916
49900	2927
50000	2936
50100	2944
50200	2954
50300	2963
50400	2970
50500	2976
50600	2989
50700	3000
50800	3011
50900	3019
51000	3028
51100	3036
51200	3045
51300	3056
51400	3068
51500	3075
51600	3088
51700	3094
51800	3105
51900	3114
52000	3121
52100	3131
52200	3137
52300	3147
52400	3156
52500	3166
52600	3172
52700	3183
52800	3198
52900	3208
53000	3222
53100	3233
53200	3236
53300	3247
53400	3256
53500	3259
53600	3271
53700	3276
53800	3287
53900	3296
54000	3307
54100	3315
54200	3325
54300	3336
54400	3343
54500	3350
54600	3360
54700	3366
54800	3374
54900	3383
55000	3402
55100	3414
55200	3423
55300	3430
55400	3440
55500	3449
55600	3463
55700	3475
55800	3487
55900	3494
56000	3501
56100	3510
56200	3520
56300	3536
56400	3544
56500	3551
56600	3558
56700	3569
56800	3581
56900	3592
57000	3604
57100	3614
57200	3627
57300	3642
57400	3654
57500	3668
57600	3679
57700	3685
57800	3699
57900	3710
58000	3716
58100	3726
58200	3737
58300	3744
58400	3758
58500	3772
58600	3779
58700	3791
58800	3804
58900	3809
59000	3820
59100	3828
59200	3839
59300	3852
59400	3860
59500	3870
59600	3881
59700	3893
59800	3902
59900	3914
60000	3921
60100	3938
60200	3956
60300	3970
60400	3983
60500	3993
60600	4005
60700	4016
60800	4025
60900	4035
61000	4048
61100	4057
61200	4066
61300	4076
61400	4083
61500	4096
61600	4108
61700	4116
61800	4127
61900	4136
62000	4155
62100	4170
62200	4177
62300	4183
62400	4191
62500	4203
62600	4215
62700	4224
62800	4234
62900	4243
63000	4252
63100	4260
63200	4274
63300	4284
63400	4299
63500	4310
63600	4324
63700	4334
63800	4343
63900	4358
64000	4370
64100	4384
64200	4394
64300	4408
64400	4423
64500	4436
64600	4451
64700	4461
64800	4468
64900	4480
65000	4488
65100	4499
65200	4505
65300	4525
65400	4536
65500	4549
65600	4553
65700	4560
65800	4571
65900	4582
66000	4596
66100	4607
66200	4620
66300	4632
66400	4645
66500	4656
66600	4669
66700	4681
66800	4693
66900	4702
67000	4711
67100	4720
67200	4731
67300	4744
67400	4757
67500	4765
67600	4773
67700	4784
67800	4796
67900	4807
68000	4819
68100	4829
68200	4845
68300	4852
68400	4861
68500	4871
68600	4884
68700	4899
68800	4908
68900	4920
69000	4929
69100	4940
69200	4952
69300	4959
69400	4969
69500	4977
69600	4988
69700	4998
69800	5008
69900	5018
70000	5027
70100	5037
70200	5048
70300	5057
70400	5068
70500	5078
70600	5088
70700	5101
70800	5112
70900	5127
71000	5136
71100	5147
71200	5151
71300	5160
71400	5167
71500	5178
71600	5186
71700	5195
71800	5206
71900	5218
72000	5230
72100	5243
72200	5255
72300	5261
72400	5274
72500	5288
72600	5294
72700	5304
72800	5313
72900	5322
73000	5334
73100	5346
73200	5353
73300	5367
73400	5376
73500	5382
73600	5388
73700	5397
73800	5407
73900	5418
74000	5425
74100	5437
74200	5445
74300	5452
74400	5467
74500	5486
74600	5495
74700	5512
74800	5525
74900	5536
75000	5547
75100	5560
75200	5572
75300	5585
75400	5597
75500	5602
75600	5618
75700	5628
75800	5638
75900	5655
76000	5668
76100	5679
76200	5689
76300	5699
76400	5713
76500	5723
76600	5732
76700	5749
76800	5761
76900	5770
77000	5784
77100	5796
77200	5805
77300	5817
77400	5833
77500	5846
77600	5859
77700	5875
77800	5888
77900	5902
78000	5913
78100	5922
78200	5937
78300	5944
78400	5946
78500	5956
78600	5969
78700	5983
78800	5991
78900	6008
79000	6030
79100	6041
79200	6057
79300	6067
79400	6078
79500	6090
79600	6101
79700	6112
79800	6125
79900	6135
80000	6149
80100	6159
80200	6171
80300	6183
80400	6189
80500	6199
80600	6208
80700	6219
80800	6232
80900	6240
81000	6246
81100	6258
81200	6265
81300	6273
81400	6284
81500	6296
81600	6310
81700	6322
81800	6335
81900	6354
82000	6365
82100	6372
82200	6382
82300	6389
82400	6402
82500	6413
82600	6421
82700	6433
82800	6444
82900	6454
83000	6462
83100	6471
83200	6486
83300	6501
83400	6516
83500	6528
83600	6548
83700	6561
83800	6575
83900	6591
84000	6603
84100	6615
84200	6630
84300	6641
84400	6650
84500	6657
84600	6669
84700	6677
84800	6692
84900	6704
85000	6709
85100	6719
85200	6729
85300	6741
85400	6756
85500	6771
85600	6780
85700	6799
85800	6810
85900	6822
86000	6831
86100	6848
86200	6860
86300	6870
86400	6882
86500	6897
86600	6912
86700	6922
86800	6934
86900	6942
87000	6957
87100	6973
87200	6983
87300	6987
87400	6998
87500	7010
87600	7025
87700	7039
87800	7049
87900	7059
88000	7069
88100	7087
88200	7099
88300	7114
88400	7123
88500	7139
88600	7151
88700	7162
88800	7179
88900	7186
89000	7197
89100	7213
89200	7221
89300	7237
89400	7252
89500	7268
89600	7284
89700	7295
89800	7307
89900	7323
90000	7328
90100	7337
90200	7347
90300	7352
90400	7362
90500	7377
90600	7383
90700	7395
90800	7403
90900	7416
91000	7429
91100	7442
91200	7460
91300	7473
91400	7486
91500	7494
91600	7509
91700	7522
91800	7535
91900	7546
92000	7556
92100	7567
92200	7580
92300	7592
92400	7601
92500	7614
92600	7631
92700	7641
92800	7656
92900	7671
93000	7678
93100	7687
93200	7700
93300	7714
93400	7725
93500	7735
93600	7749
93700	7766
93800	7779
93900	7794
94000	7802
94100	7812
94200	7825
94300	7837
94400	7851
94500	7861
94600	7873
94700	7890
94800	7900
94900	7916
95000	7926
95100	7939
95200	7952
95300	7958
95400	7976
95500	7990
95600	8002
95700	8015
95800	8027
95900	8040
96000	8052
96100	8066
96200	8081
96300	8093
96400	8102
96500	8106
96600	8118
96700	8130
96800	8146
96900	8154
97000	8166
97100	8173
97200	8187
97300	8198
97400	8215
97500	8229
97600	8240
97700	8251
97800	8266
97900	8282
98000	8292
98100	8306
98200	8317
98300	8331
98400	8345
98500	8356
98600	8375
98700	8385
98800	8399
98900	8407
99000	8420
99100	8430
99200	8445
99300	8454
99400	8463
99500	8477
99600	8490
99700	8496
99800	8506
99900	8516
100000	8526


==> plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	399
500	498
600	596
700	695
800	793
900	890
1000	989
1100	1085
1200	1181
1300	1277
1400	1371
1500	1466
1600	1561
1700	1656
1800	1751
1900	1842
2000	1935
2100	2031
2200	2123
2300	2216
2400	2312
2500	2408
2600	2500
2700	2595
2800	2689
2900	2775
3000	2867
3100	2958
3200	3043
3300	3133
3400	3225
3500	3316
3600	3405
3700	3494
3800	3580
3900	3668
4000	3754
4100	3844
4200	3936
4300	4025
4400	4114
4500	4205
4600	4292
4700	4380
4800	4470
4900	4557
5000	4643
5100	4725
5200	4804
5300	4883
5400	4966
5500	5049
5600	5128
5700	5212
5800	5304
5900	5388
6000	5464
6100	5554
6200	5638
6300	5722
6400	5803
6500	5886
6600	5966
6700	6055
6800	6137
6900	6217
7000	6294
7100	6380
7200	6466
7300	6546
7400	6625
7500	6708
7600	6788
7700	6868
7800	6952
7900	7031
8000	7113
8100	7190
8200	7267
8300	7346
8400	7430
8500	7505
8600	7580
8700	7654
8800	7727
8900	7799
9000	7876
9100	7952
9200	8030
9300	8104
9400	8172
9500	8240
9600	8316
9700	8390
9800	8467
9900	8542
10000	8622
10100	8697
10200	8768
10300	8837
10400	8911
10500	8990
10600	9061
10700	9122
10800	9187
10900	9258
11000	9332
11100	9403
11200	9477
11300	9542
11400	9612
11500	9677
11600	9743
11700	9817
11800	9891
11900	9960
12000	10031
12100	10108
12200	10187
12300	10252
12400	10318
12500	10389
12600	10455
12700	10519
12800	10580
12900	10646
13000	10710
13100	10764
13200	10837
13300	10907
13400	10966
13500	11029
13600	11095
13700	11159
13800	11220
13900	11294
14000	11357
14100	11429
14200	11496
14300	11556
14400	11618
14500	11677
14600	11739
14700	11803
14800	11874
14900	11942
15000	12009
15100	12077
15200	12140
15300	12199
15400	12264
15500	12323
15600	12391
15700	12455
15800	12518
15900	12582
16000	12644
16100	12706
16200	12763
16300	12830
16400	12890
16500	12949
16600	13011
16700	13074
16800	13132
16900	13199
17000	13261
17100	13321
17200	13378
17300	13432
17400	13494
17500	13547
17600	13597
17700	13658
17800	13716
17900	13779
18000	13837
18100	13895
18200	13957
18300	14016
18400	14069
18500	14125
18600	14189
18700	14253
18800	14315
18900	14370
19000	14427
19100	14484
19200	14544
19300	14595
19400	14656
19500	14715
19600	14768
19700	14818
19800	14869
19900	14920
20000	14967
20100	15022
20200	15077
20300	15133
20400	15178
20500	15229
20600	15273
20700	15326
20800	15374
20900	15429
21000	15492
21100	15548
21200	15597
21300	15652
21400	15700
21500	15755
21600	15814
21700	15862
21800	15916
21900	15961
22000	16011
22100	16070
22200	16120
22300	16177
22400	16227
22500	16280
22600	16329
22700	16381
22800	16429
22900	16479
23000	16527
23100	16575
23200	16625
23300	16670
23400	16729
23500	16780
23600	16834
23700	16885
23800	16939
23900	16986
24000	17031
24100	17077
24200	17123
24300	17172
24400	17223
24500	17274
24600	17322
24700	17372
24800	17417
24900	17466
25000	17509
25100	17556
25200	17604
25300	17652
25400	17698
25500	17748
25600	17789
25700	17831
25800	17879
25900	17919
26000	17959
26100	18001
26200	18046
26300	18096
26400	18145
26500	18191
26600	18244
26700	18288
26800	18333
26900	18372
27000	18417
27100	18457
27200	18499
27300	18547
27400	18595
27500	18642
27600	18697
27700	18735
27800	18771
27900	18808
28000	18856
28100	18900
28200	18948
28300	18996
28400	19035
28500	19077
28600	19113
28700	19160
28800	19201
28900	19251
29000	19296
29100	19338
29200	19380
29300	19416
29400	19458
29500	19509
29600	19552
29700	19598
29800	19642
29900	19684
30000	19729
30100	19770
30200	19813
30300	19851
30400	19895
30500	19934
30600	19972
30700	20011
30800	20044
30900	20077
31000	20114
31100	20151
31200	20191
31300	20230
31400	20267
31500	20310
31600	20350
31700	20387
31800	20426
31900	20464
32000	20509
32100	20555
32200	20595
32300	20624
32400	20669
32500	20703
32600	20740
32700	20777
32800	20819
32900	20858
33000	20897
33100	20937
33200	20970
33300	21011
33400	21042
33500	21080
33600	21117
33700	21151
33800	21188
33900	21220
34000	21264
34100	21302
34200	21341
34300	21382
34400	21412
34500	21448
34600	21474
34700	21507
34800	21537
34900	21580
35000	21613
35100	21644
35200	21674
35300	21710
35400	21743
35500	21776
35600	21808
35700	21844
35800	21871
35900	21903
36000	21930
36100	21956
36200	21995
36300	22027
36400	22056
36500	22100
36600	22133
36700	22172
36800	22203
36900	22226
37000	22260
37100	22293
37200	22314
37300	22357
37400	22387
37500	22412
37600	22444
37700	22476
37800	22513
37900	22535
38000	22563
38100	22600
38200	22637
38300	22665
38400	22702
38500	22734
38600	22772
38700	22805
38800	22841
38900	22868
39000	22894
39100	22928
39200	22956
39300	22988
39400	23021
39500	23058
39600	23084
39700	23114
39800	23148
39900	23181
40000	23218
40100	23249
40200	23281
40300	23313
40400	23343
40500	23373
40600	23402
40700	23424
40800	23448
40900	23479
41000	23516
41100	23551
41200	23567
41300	23601
41400	23630
41500	23650
41600	23673
41700	23700
41800	23728
41900	23752
42000	23771
42100	23799
42200	23840
42300	23865
42400	23888
42500	23915
42600	23944
42700	23973
42800	23999
42900	24024
43000	24053
43100	24085
43200	24106
43300	24138
43400	24163
43500	24191
43600	24219
43700	24246
43800	24269
43900	24296
44000	24312
44100	24331
44200	24357
44300	24383
44400	24407
44500	24430
44600	24455
44700	24480
44800	24507
44900	24537
45000	24561
45100	24585
45200	24611
45300	24632
45400	24656
45500	24676
45600	24697
45700	24727
45800	24752
45900	24770
46000	24796
46100	24821
46200	24849
46300	24869
46400	24891
46500	24910
46600	24942
46700	24962
46800	24984
46900	25021
47000	25053
47100	25076
47200	25102
47300	25122
47400	25150
47500	25176
47600	25203
47700	25222
47800	25245
47900	25264
48000	25289
48100	25308
48200	25334
48300	25358
48400	25382
48500	25406
48600	25432
48700	25457
48800	25473
48900	25495
49000	25524
49100	25537
49200	25562
49300	25579
49400	25603
49500	25616
49600	25638
49700	25658
49800	25686
49900	25699
50000	25728
50100	25750
50200	25768
50300	25795
50400	25815
50500	25832
50600	25852
50700	25868
50800	25890
50900	25919
51000	25932
51100	25956
51200	25974
51300	25989
51400	26012
51500	26035
51600	26055
51700	26073
51800	26097
51900	26119
52000	26137
52100	26159
52200	26176
52300	26198
52400	26213
52500	26233
52600	26252
52700	26272
52800	26291
52900	26306
53000	26327
53100	26347
53200	26368
53300	26392
53400	26404
53500	26427
53600	26443
53700	26459
53800	26477
53900	26497
54000	26517
54100	26533
54200	26549
54300	26573
54400	26596
54500	26611
54600	26626
54700	26639
54800	26660
54900	26672
55000	26689
55100	26703
55200	26725
55300	26746
55400	26764
55500	26786
55600	26805
55700	26821
55800	26843
55900	26860
56000	26874
56100	26893
56200	26913
56300	26931
56400	26944
56500	26960
56600	26978
56700	26998
56800	27024
56900	27046
57000	27058
57100	27077
57200	27091
57300	27109
57400	27127
57500	27150
57600	27166
57700	27181
57800	27200
57900	27216
58000	27236
58100	27251
58200	27272
58300	27287
58400	27298
58500	27320
58600	27331
58700	27344
58800	27359
58900	27372
59000	27393
59100	27408
59200	27430
59300	27439
59400	27454
59500	27466
59600	27477
59700	27488
59800	27505
59900	27520
60000	27541
60100	27553
60200	27566
60300	27575
60400	27584
60500	27597
60600	27613
60700	27636
60800	27648
60900	27664
61000	27678
61100	27691
61200	27710
61300	27726
61400	27735
61500	27755
61600	27762
61700	27776
61800	27789
61900	27804
62000	27818
62100	27838
62200	27859
62300	27871
62400	27890
62500	27908
62600	27915
62700	27933
62800	27952
62900	27966
63000	27981
63100	28002
63200	28012
63300	28027
63400	28039
63500	28051
63600	28066
63700	28081
63800	28098
63900	28117
64000	28128
64100	28142
64200	28148
64300	28162
64400	28177
64500	28193
64600	28201
64700	28215
64800	28237
64900	28251
65000	28268
65100	28291
65200	28302
65300	28310
65400	28322
65500	28331
65600	28347
65700	28361
65800	28372
65900	28383
66000	28396
66100	28413
66200	28428
66300	28436
66400	28451
66500	28465
66600	28483
66700	28497
66800	28504
66900	28514
67000	28530
67100	28543
67200	28553
67300	28565
67400	28576
67500	28592
67600	28604
67700	28612
67800	28625
67900	28637
68000	28646
68100	28658
68200	28671
68300	28684
68400	28695
68500	28703
68600	28717
68700	28731
68800	28739
68900	28754
69000	28764
69100	28776
69200	28788
69300	28802
69400	28815
69500	28830
69600	28839
69700	28851
69800	28863
69900	28870
70000	28882
70100	28892
70200	28904
70300	28916
70400	28929
70500	28941
70600	28958
70700	28962
70800	28971
70900	28981
71000	28992
71100	29002
71200	29015
71300	29027
71400	29041
71500	29051
71600	29057
71700	29069
71800	29077
71900	29083
72000	29090
72100	29103
72200	29114
72300	29122
72400	29130
72500	29135
72600	29153
72700	29165
72800	29177
72900	29191
73000	29203
73100	29216
73200	29229
73300	29235
73400	29243
73500	29258
73600	29273
73700	29288
73800	29296
73900	29310
74000	29322
74100	29328
74200	29338
74300	29350
74400	29365
74500	29373
74600	29389
74700	29402
74800	29419
74900	29428
75000	29437
75100	29442
75200	29454
75300	29463
75400	29474
75500	29481
75600	29490
75700	29497
75800	29507
75900	29517
76000	29523
76100	29528
76200	29543
76300	29551
76400	29558
76500	29568
76600	29581
76700	29592
76800	29604
76900	29614
77000	29617
77100	29628
77200	29638
77300	29652
77400	29657
77500	29668
77600	29680
77700	29689
77800	29698
77900	29706
78000	29723
78100	29731
78200	29740
78300	29752
78400	29760
78500	29776
78600	29780
78700	29790
78800	29798
78900	29804
79000	29811
79100	29817
79200	29822
79300	29830
79400	29838
79500	29845
79600	29856
79700	29866
79800	29875
79900	29883
80000	29894
80100	29901
80200	29909
80300	29918
80400	29922
80500	29929
80600	29933
80700	29946
80800	29952
80900	29961
81000	29975
81100	29984
81200	29995
81300	30000
81400	30009
81500	30021
81600	30029
81700	30037
81800	30046
81900	30057
82000	30065
82100	30076
82200	30083
82300	30103
82400	30112
82500	30119
82600	30127
82700	30134
82800	30141
82900	30151
83000	30160
83100	30165
83200	30173
83300	30180
83400	30186
83500	30194
83600	30202
83700	30215
83800	30221
83900	30226
84000	30236
84100	30240
84200	30251
84300	30263
84400	30273
84500	30280
84600	30286
84700	30294
84800	30298
84900	30310
85000	30320
85100	30322
85200	30332
85300	30337
85400	30343
85500	30354
85600	30363
85700	30373
85800	30383
85900	30392
86000	30397
86100	30403
86200	30413
86300	30423
86400	30435
86500	30440
86600	30448
86700	30459
86800	30469
86900	30477
87000	30484
87100	30489
87200	30496
87300	30506
87400	30515
87500	30521
87600	30527
87700	30537
87800	30543
87900	30550
88000	30559
88100	30559
88200	30565
88300	30574
88400	30579
88500	30590
88600	30600
88700	30608
88800	30614
88900	30620
89000	30626
89100	30631
89200	30635
89300	30641
89400	30646
89500	30652
89600	30659
89700	30668
89800	30676
89900	30683
90000	30689
90100	30695
90200	30703
90300	30708
90400	30710
90500	30717
90600	30720
90700	30725
90800	30730
90900	30738
91000	30742
91100	30753
91200	30758
91300	30768
91400	30773
91500	30776
91600	30780
91700	30787
91800	30791
91900	30793
92000	30803
92100	30809
92200	30813
92300	30821
92400	30830
92500	30834
92600	30839
92700	30841
92800	30847
92900	30851
93000	30858
93100	30862
93200	30869
93300	30880
93400	30883
93500	30891
93600	30897
93700	30906
93800	30911
93900	30917
94000	30927
94100	30933
94200	30939
94300	30943
94400	30945
94500	30947
94600	30954
94700	30959
94800	30964
94900	30970
95000	30977
95100	30981
95200	30987
95300	30999
95400	31007
95500	31011
95600	31016
95700	31019
95800	31022
95900	31027
96000	31032
96100	31039
96200	31044
96300	31050
96400	31053
96500	31059
96600	31064
96700	31070
96800	31074
96900	31081
97000	31084
97100	31090
97200	31096
97300	31099
97400	31103
97500	31108
97600	31113
97700	31117
97800	31119
97900	31125
98000	31135
98100	31140
98200	31150
98300	31162
98400	31166
98500	31173
98600	31178
98700	31186
98800	31193
98900	31200
99000	31202
99100	31205
99200	31206
99300	31209
99400	31216
99500	31221
99600	31227
99700	31231
99800	31235
99900	31241
100000	31242


==> plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	1
500	2
600	4
700	5
800	7
900	10
1000	11
1100	15
1200	19
1300	22
1400	27
1500	32
1600	37
1700	42
1800	47
1900	54
2000	60
2100	64
2200	72
2300	79
2400	83
2500	87
2600	95
2700	100
2800	105
2900	118
3000	125
3100	134
3200	148
3300	157
3400	165
3500	174
3600	183
3700	194
3800	206
3900	218
4000	230
4100	239
4200	246
4300	256
4400	267
4500	275
4600	285
4700	296
4800	305
4900	315
5000	328
5100	345
5200	364
5300	384
5400	400
5500	415
5600	432
5700	445
5800	453
5900	468
6000	488
6100	496
6200	511
6300	526
6400	542
6500	558
6600	572
6700	582
6800	599
6900	615
7000	635
7100	647
7200	660
7300	677
7400	694
7500	711
7600	727
7700	745
7800	760
7900	780
8000	797
8100	818
8200	839
8300	857
8400	872
8500	894
8600	914
8700	937
8800	960
8900	985
9000	1003
9100	1025
9200	1044
9300	1068
9400	1092
9500	1122
9600	1143
9700	1168
9800	1188
9900	1211
10000	1228
10100	1250
10200	1277
10300	1304
10400	1328
10500	1342
10600	1368
10700	1402
10800	1433
10900	1456
11000	1479
11100	1504
11200	1528
11300	1558
11400	1585
11500	1616
11600	1648
11700	1670
11800	1694
11900	1720
12000	1747
12100	1768
12200	1787
12300	1819
12400	1847
12500	1876
12600	1904
12700	1937
12800	1967
12900	1997
13000	2029
13100	2072
13200	2097
13300	2123
13400	2161
13500	2195
13600	2223
13700	2256
13800	2289
13900	2311
14000	2345
14100	2369
14200	2397
14300	2432
14400	2466
14500	2501
14600	2537
14700	2569
14800	2596
14900	2623
15000	2654
15100	2682
15200	2716
15300	2754
15400	2782
15500	2818
15600	2846
15700	2880
15800	2913
15900	2947
16000	2983
16100	3014
16200	3053
16300	3085
16400	3117
16500	3152
16600	3186
16700	3218
16800	3255
16900	3283
17000	3317
17100	3354
17200	3394
17300	3439
17400	3472
17500	3519
17600	3561
17700	3594
17800	3631
17900	3662
18000	3700
18100	3737
18200	3771
18300	3808
18400	3851
18500	3890
18600	3919
18700	3947
18800	3978
18900	4021
19000	4058
19100	4098
19200	4133
19300	4175
19400	4208
19500	4245
19600	4285
19700	4326
19800	4368
19900	4414
20000	4465
20100	4500
20200	4538
20300	4578
20400	4628
20500	4672
20600	4723
20700	4766
20800	4816
20900	4856
21000	4886
21100	4926
21200	4968
21300	5007
21400	5055
21500	5097
21600	5131
21700	5176
21800	5216
21900	5264
22000	5312
22100	5349
22200	5393
22300	5428
22400	5471
22500	5513
22600	5560
22700	5602
22800	5648
22900	5695
23000	5742
23100	5787
23200	5830
23300	5877
23400	5914
23500	5957
23600	5999
23700	6041
23800	6081
23900	6127
24000	6170
24100	6218
24200	6266
24300	6312
24400	6352
24500	6397
24600	6445
24700	6489
24800	6540
24900	6584
25000	6630
25100	6677
25200	6724
25300	6767
25400	6811
25500	6853
25600	6905
25700	6953
25800	6995
25900	7045
26000	7101
26100	7156
26200	7202
26300	7245
26400	7293
26500	7337
26600	7374
26700	7427
26800	7477
26900	7528
27000	7574
27100	7625
27200	7673
27300	7713
27400	7755
27500	7803
27600	7840
27700	7897
27800	7951
27900	8008
28000	8052
28100	8103
28200	8143
28300	8190
28400	8240
28500	8286
28600	8345
28700	8389
28800	8445
28900	8491
29000	8539
29100	8588
29200	8639
29300	8698
29400	8748
29500	8792
29600	8844
29700	8895
29800	8942
29900	8996
30000	9045
30100	9099
30200	9148
30300	9204
30400	9255
30500	9309
30600	9363
30700	9413
30800	9470
30900	9528
31000	9585
31100	9640
31200	9690
31300	9742
31400	9798
31500	9849
31600	9901
31700	9956
31800	10008
31900	10062
32000	10109
32100	10156
32200	10208
32300	10275
32400	10327
32500	10386
32600	10444
32700	10499
32800	10550
32900	10607
33000	10660
33100	10714
33200	10774
33300	10823
33400	10881
33500	10936
33600	10988
33700	11041
33800	11097
33900	11156
34000	11209
34100	11263
34200	11314
34300	11370
34400	11434
34500	11491
34600	11558
34700	11618
34800	11679
34900	11724
35000	11785
35100	11846
35200	11911
35300	11968
35400	12026
35500	12085
35600	12143
35700	12199
35800	12264
35900	12323
36000	12389
36100	12453
36200	12507
36300	12568
36400	12629
36500	12676
36600	12733
36700	12787
36800	12849
36900	12914
37000	12974
37100	13034
37200	13103
37300	13156
37400	13217
37500	13282
37600	13342
37700	13399
37800	13456
37900	13523
38000	13590
38100	13643
38200	13698
38300	13765
38400	13820
38500	13876
38600	13932
38700	13992
38800	14050
38900	14109
39000	14174
39100	14237
39200	14300
39300	14361
39400	14422
39500	14475
39600	14538
39700	14598
39800	14652
39900	14712
40000	14765
40100	14826
40200	14885
40300	14944
40400	15007
40500	15071
40600	15131
40700	15194
40800	15261
40900	15324
41000	15380
41100	15438
41200	15509
41300	15569
41400	15633
41500	15703
41600	15776
41700	15842
41800	15901
41900	15968
42000	16039
42100	16103
42200	16155
42300	16216
42400	16285
42500	16353
42600	16414
42700	16477
42800	16541
42900	16608
43000	16670
43100	16735
43200	16798
43300	16857
43400	16926
43500	16991
43600	17056
43700	17122
43800	17193
43900	17258
44000	17332
44100	17399
44200	17459
44300	17525
44400	17594
44500	17662
44600	17728
44700	17796
44800	17859
44900	17923
45000	17990
45100	18057
45200	18120
45300	18189
45400	18258
45500	18326
45600	18394
45700	18463
45800	18530
45900	18606
46000	18671
46100	18733
46200	18795
46300	18866
46400	18936
46500	19005
46600	19063
46700	19131
46800	19205
46900	19254
47000	19312
47100	19378
47200	19440
47300	19513
47400	19579
47500	19644
47600	19703
47700	19771
47800	19835
47900	19911
48000	19978
48100	20048
48200	20111
48300	20177
48400	20242
48500	20306
48600	20372
48700	20436
48800	20513
48900	20582
49000	20646
49100	20723
49200	20787
49300	20858
49400	20924
49500	20996
49600	21067
49700	21137
49800	21198
49900	21274
50000	21336
50100	21406
50200	21478
50300	21542
50400	21615
50500	21692
50600	21759
50700	21832
50800	21899
50900	21962
51000	22040
51100	22108
51200	22181
51300	22255
51400	22320
51500	22390
51600	22457
51700	22533
51800	22598
51900	22667
52000	22742
52100	22810
52200	22887
52300	22955
52400	23031
52500	23101
52600	23176
52700	23245
52800	23311
52900	23386
53000	23451
53100	23520
53200	23596
53300	23661
53400	23740
53500	23814
53600	23886
53700	23965
53800	24036
53900	24107
54000	24176
54100	24252
54200	24326
54300	24391
54400	24461
54500	24539
54600	24614
54700	24695
54800	24766
54900	24845
55000	24909
55100	24983
55200	25052
55300	25124
55400	25196
55500	25265
55600	25332
55700	25404
55800	25470
55900	25546
56000	25625
56100	25697
56200	25767
56300	25833
56400	25912
56500	25989
56600	26064
56700	26133
56800	26195
56900	26262
57000	26338
57100	26409
57200	26482
57300	26549
57400	26619
57500	26682
57600	26755
57700	26834
57800	26901
57900	26974
58000	27048
58100	27123
58200	27191
58300	27269
58400	27344
58500	27408
58600	27490
58700	27565
58800	27637
58900	27719
59000	27787
59100	27864
59200	27931
59300	28009
59400	28086
59500	28164
59600	28242
59700	28319
59800	28393
59900	28466
60000	28538
60100	28609
60200	28678
60300	28755
60400	28833
60500	28910
60600	28982
60700	29048
60800	29127
60900	29201
61000	29274
61100	29352
61200	29424
61300	29498
61400	29582
61500	29649
61600	29730
61700	29808
61800	29884
61900	29960
62000	30027
62100	30092
62200	30164
62300	30246
62400	30319
62500	30389
62600	30470
62700	30543
62800	30614
62900	30691
63000	30767
63100	30838
63200	30914
63300	30989
63400	31062
63500	31139
63600	31210
63700	31285
63800	31359
63900	31425
64000	31502
64100	31574
64200	31658
64300	31730
64400	31800
64500	31871
64600	31948
64700	32024
64800	32095
64900	32169
65000	32244
65100	32310
65200	32393
65300	32465
65400	32542
65500	32620
65600	32700
65700	32779
65800	32857
65900	32935
66000	33008
66100	33080
66200	33152
66300	33232
66400	33304
66500	33379
66600	33448
66700	33522
66800	33603
66900	33684
67000	33759
67100	33837
67200	33916
67300	33991
67400	34067
67500	34143
67600	34223
67700	34304
67800	34379
67900	34456
68000	34535
68100	34613
68200	34684
68300	34764
68400	34844
68500	34926
68600	34999
68700	35070
68800	35153
68900	35226
69000	35307
69100	35384
69200	35460
69300	35539
69400	35616
69500	35693
69600	35773
69700	35851
69800	35929
69900	36012
70000	36091
70100	36171
70200	36248
70300	36327
70400	36403
70500	36481
70600	36554
70700	36637
70800	36717
70900	36792
71000	36872
71100	36951
71200	37034
71300	37113
71400	37192
71500	37271
71600	37357
71700	37436
71800	37517
71900	37599
72000	37680
72100	37754
72200	37831
72300	37917
72400	37996
72500	38077
72600	38153
72700	38231
72800	38310
72900	38387
73000	38463
73100	38538
73200	38618
73300	38698
73400	38781
73500	38860
73600	38939
73700	39015
73800	39097
73900	39172
74000	39253
74100	39335
74200	39417
74300	39498
74400	39568
74500	39641
74600	39716
74700	39786
74800	39856
74900	39936
75000	40016
75100	40098
75200	40174
75300	40252
75400	40329
75500	40417
75600	40492
75700	40575
75800	40655
75900	40728
76000	40809
76100	40893
76200	40968
76300	41050
76400	41129
76500	41209
76600	41287
76700	41359
76800	41435
76900	41516
77000	41599
77100	41676
77200	41757
77300	41831
77400	41910
77500	41986
77600	42061
77700	42136
77800	42214
77900	42292
78000	42364
78100	42447
78200	42523
78300	42604
78400	42694
78500	42768
78600	42851
78700	42927
78800	43011
78900	43088
79000	43159
79100	43242
79200	43321
79300	43403
79400	43484
79500	43565
79600	43643
79700	43722
79800	43800
79900	43882
80000	43957
80100	44040
80200	44120
80300	44199
80400	44289
80500	44372
80600	44459
80700	44535
80800	44616
80900	44699
81000	44779
81100	44858
81200	44940
81300	45027
81400	45107
81500	45183
81600	45261
81700	45341
81800	45419
81900	45489
82000	45570
82100	45652
82200	45735
82300	45808
82400	45886
82500	45968
82600	46052
82700	46133
82800	46215
82900	46295
83000	46378
83100	46464
83200	46541
83300	46619
83400	46698
83500	46778
83600	46850
83700	46924
83800	47004
83900	47083
84000	47161
84100	47245
84200	47319
84300	47396
84400	47477
84500	47563
84600	47645
84700	47729
84800	47810
84900	47886
85000	47971
85100	48059
85200	48139
85300	48222
85400	48301
85500	48375
85600	48457
85700	48528
85800	48607
85900	48686
86000	48772
86100	48849
86200	48927
86300	49007
86400	49083
86500	49163
86600	49240
86700	49319
86800	49397
86900	49481
87000	49559
87100	49638
87200	49721
87300	49807
87400	49887
87500	49969
87600	50048
87700	50124
87800	50208
87900	50291
88000	50372
88100	50454
88200	50536
88300	50612
88400	50698
88500	50771
88600	50849
88700	50930
88800	51007
88900	51094
89000	51177
89100	51256
89200	51344
89300	51422
89400	51502
89500	51580
89600	51657
89700	51737
89800	51817
89900	51894
90000	51983
90100	52068
90200	52150
90300	52240
90400	52328
90500	52406
90600	52497
90700	52580
90800	52667
90900	52746
91000	52829
91100	52905
91200	52982
91300	53059
91400	53141
91500	53230
91600	53311
91700	53391
91800	53474
91900	53561
92000	53641
92100	53724
92200	53807
92300	53887
92400	53969
92500	54052
92600	54130
92700	54218
92800	54297
92900	54378
93000	54464
93100	54551
93200	54631
93300	54706
93400	54792
93500	54874
93600	54954
93700	55028
93800	55110
93900	55189
94000	55271
94100	55355
94200	55436
94300	55520
94400	55604
94500	55692
94600	55773
94700	55851
94800	55936
94900	56014
95000	56097
95100	56180
95200	56261
95300	56343
95400	56417
95500	56499
95600	56582
95700	56666
95800	56751
95900	56833
96000	56916
96100	56995
96200	57075
96300	57157
96400	57245
96500	57335
96600	57418
96700	57500
96800	57580
96900	57665
97000	57750
97100	57837
97200	57917
97300	58003
97400	58082
97500	58163
97600	58247
97700	58332
97800	58415
97900	58493
98000	58573
98100	58654
98200	58733
98300	58807
98400	58889
98500	58971
98600	59047
98700	59129
98800	59208
98900	59293
99000	59378
99100	59465
99200	59549
99300	59637
99400	59721
99500	59802
99600	59883
99700	59973
99800	60059
99900	60143
100000	60232


==> plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,400,0,0
500,496,0,4
600,596,0,4
700,695,0,5
800,794,0,6
900,893,0,7
1000,990,0,10
1100,1089,1,10
1200,1186,1,13
1300,1283,1,16
1400,1379,2,19
1500,1476,2,22
1600,1574,2,24
1700,1670,3,27
1800,1768,3,29
1900,1866,3,31
2000,1959,3,38
2100,2055,5,40
2200,2150,6,44
2300,2247,6,47
2400,2346,6,48
2500,2442,6,52
2600,2537,6,57
2700,2635,6,59
2800,2731,6,63
2900,2829,7,64
3000,2926,7,67
3100,3021,8,71
3200,3109,9,82
3300,3205,9,86
3400,3300,11,89
3500,3396,11,93
3600,3490,13,97
3700,3584,13,103
3800,3682,14,104
3900,3775,15,110
4000,3869,15,116
4100,3965,16,119
4200,4062,17,121
4300,4157,19,124
4400,4253,19,128
4500,4351,19,130
4600,4441,20,139
4700,4531,21,148
4800,4622,23,155
4900,4708,26,166
5000,4800,28,172
5100,4895,28,177
5200,4989,28,183
5300,5080,29,191
5400,5175,30,195
5500,5268,30,202
5600,5361,32,207
5700,5457,32,211
5800,5549,33,218
5900,5637,35,228
6000,5729,37,234
6100,5822,37,241
6200,5903,42,255
6300,5994,42,264
6400,6083,45,272
6500,6174,47,279
6600,6258,49,293
6700,6349,49,302
6800,6442,49,309
6900,6534,52,314
7000,6619,53,328
7100,6709,54,337
7200,6800,55,345
7300,6889,55,356
7400,6973,56,371
7500,7066,56,378
7600,7156,58,386
7700,7247,58,395
7800,7334,59,407
7900,7424,60,416
8000,7510,61,429
8100,7595,63,442
8200,7682,63,455
8300,7768,66,466
8400,7857,66,477
8500,7940,69,491
8600,8029,70,501
8700,8114,71,515
8800,8201,73,526
8900,8291,74,535
9000,8384,76,540
9100,8470,78,552
9200,8557,78,565
9300,8648,78,574
9400,8735,79,586
9500,8822,80,598
9600,8905,80,615
9700,8996,81,623
9800,9083,83,634
9900,9165,86,649
10000,9251,87,662
10100,9329,90,681
10200,9410,92,698
10300,9499,93,708
10400,9579,96,725
10500,9663,98,739
10600,9751,100,749
10700,9837,100,763
10800,9925,101,774
10900,10013,102,785
11000,10095,102,803
11100,10172,104,824
11200,10258,106,836
11300,10338,108,854
11400,10417,112,871
11500,10501,113,886
11600,10587,115,898
11700,10664,121,915
11800,10747,125,928
11900,10839,125,936
12000,10920,131,949
12100,11003,133,964
12200,11089,134,977
12300,11172,136,992
12400,11268,137,995
12500,11345,140,1015
12600,11434,141,1025
12700,11510,146,1044
12800,11591,147,1062
12900,11671,152,1077
13000,11756,154,1090
13100,11837,159,1104
13200,11924,161,1115
13300,12008,165,1127
13400,12085,168,1147
13500,12172,171,1157
13600,12251,175,1174
13700,12332,178,1190
13800,12413,184,1203
13900,12495,184,1221
14000,12572,190,1238
14100,12656,191,1253
14200,12741,193,1266
14300,12816,194,1290
14400,12896,198,1306
14500,12981,198,1321
14600,13054,201,1345
14700,13139,203,1358
14800,13220,204,1376
14900,13299,209,1392
15000,13384,211,1405
15100,13458,214,1428
15200,13533,217,1450
15300,13612,223,1465
15400,13687,223,1490
15500,13767,224,1509
15600,13838,225,1537
15700,13913,231,1556
15800,14000,232,1568
15900,14079,234,1587
16000,14158,239,1603
16100,14233,243,1624
16200,14307,247,1646
16300,14390,249,1661
16400,14468,254,1678
16500,14547,257,1696
16600,14625,257,1718
16700,14707,257,1736
16800,14787,257,1756
16900,14863,258,1779
17000,14937,264,1799
17100,15017,267,1816
17200,15085,271,1844
17300,15155,275,1870
17400,15236,278,1886
17500,15320,284,1896
17600,15398,284,1918
17700,15479,286,1935
17800,15555,292,1953
17900,15627,294,1979
18000,15709,296,1995
18100,15784,298,2018
18200,15855,303,2042
18300,15929,308,2063
18400,16007,311,2082
18500,16082,312,2106
18600,16161,313,2126
18700,16239,317,2144
18800,16323,318,2159
18900,16397,319,2184
19000,16469,323,2208
19100,16542,326,2232
19200,16615,328,2257
19300,16692,332,2276
19400,16768,339,2293
19500,16841,341,2318
19600,16918,345,2337
19700,16987,352,2361
19800,17064,356,2380
19900,17131,359,2410
20000,17210,361,2429
20100,17280,364,2456
20200,17354,366,2480
20300,17430,371,2499
20400,17507,374,2519
20500,17578,379,2543
20600,17647,383,2570
20700,17721,389,2590
20800,17797,391,2612
20900,17879,395,2626
21000,17956,398,2646
21100,18025,404,2671
21200,18094,411,2695
21300,18173,415,2712
21400,18243,420,2737
21500,18323,423,2754
21600,18392,427,2781
21700,18456,431,2813
21800,18534,435,2831
21900,18606,438,2856
22000,18677,445,2878
22100,18756,447,2897
22200,18825,449,2926
22300,18898,453,2949
22400,18968,456,2976
22500,19045,459,2996
22600,19125,462,3013
22700,19195,465,3040
22800,19267,468,3065
22900,19329,470,3101
23000,19404,474,3122
23100,19478,477,3145
23200,19545,480,3175
23300,19617,482,3201
23400,19674,489,3237
23500,19744,493,3263
23600,19814,497,3289
23700,19885,499,3316
23800,19956,504,3340
23900,20027,508,3365
24000,20101,511,3388
24100,20176,513,3411
24200,20241,518,3441
24300,20315,521,3464
24400,20386,522,3492
24500,20449,526,3525
24600,20511,530,3559
24700,20578,535,3587
24800,20642,537,3621
24900,20710,541,3649
25000,20778,545,3677
25100,20853,551,3696
25200,20913,558,3729
25300,20976,562,3762
25400,21039,567,3794
25500,21100,573,3827
25600,21173,576,3851
25700,21246,578,3876
25800,21320,580,3900
25900,21386,585,3929
26000,21457,588,3955
26100,21522,590,3988
26200,21591,594,4015
26300,21660,599,4041
26400,21732,601,4067
26500,21811,605,4084
26600,21875,611,4114
26700,21931,615,4154
26800,21991,625,4184
26900,22053,627,4220
27000,22116,632,4252
27100,22182,635,4283
27200,22243,640,4317
27300,22310,643,4347
27400,22371,650,4379
27500,22442,654,4404
27600,22514,656,4430
27700,22569,660,4471
27800,22642,664,4494
27900,22711,666,4523
28000,22777,670,4553
28100,22849,675,4576
28200,22917,683,4600
28300,22983,690,4627
28400,23051,694,4655
28500,23113,698,4689
28600,23174,705,4721
28700,23234,711,4755
28800,23300,713,4787
28900,23365,716,4819
29000,23435,720,4845
29100,23508,722,4870
29200,23575,726,4899
29300,23637,732,4931
29400,23702,736,4962
29500,23766,739,4995
29600,23833,743,5024
29700,23902,751,5047
29800,23965,756,5079
29900,24033,759,5108
30000,24092,764,5144
30100,24162,767,5171
30200,24222,772,5206
30300,24287,774,5239
30400,24356,781,5263
30500,24425,783,5292
30600,24487,789,5324
30700,24552,794,5354
30800,24608,804,5388
30900,24671,811,5418
31000,24733,816,5451
31100,24793,821,5486
31200,24852,831,5517
31300,24918,840,5542
31400,24981,848,5571
31500,25046,853,5601
31600,25106,858,5636
31700,25166,862,5672
31800,25237,864,5699
31900,25297,868,5735
32000,25366,874,5760
32100,25424,879,5797
32200,25483,885,5832
32300,25544,890,5866
32400,25602,896,5902
32500,25671,899,5930
32600,25730,904,5966
32700,25797,905,5998
32800,25852,907,6041
32900,25912,912,6076
33000,25980,915,6105
33100,26036,919,6145
33200,26096,921,6183
33300,26157,923,6220
33400,26220,929,6251
33500,26282,934,6284
33600,26337,939,6324
33700,26398,946,6356
33800,26462,955,6383
33900,26526,961,6413
34000,26588,967,6445
34100,26653,971,6476
34200,26716,974,6510
34300,26779,975,6546
34400,26836,983,6581
34500,26897,985,6618
34600,26959,988,6653
34700,27024,991,6685
34800,27094,996,6710
34900,27161,999,6740
35000,27216,1003,6781
35100,27276,1006,6818
35200,27335,1011,6854
35300,27394,1016,6890
35400,27456,1019,6925
35500,27507,1022,6971
35600,27564,1026,7010
35700,27614,1030,7056
35800,27672,1035,7093
35900,27730,1040,7130
36000,27780,1049,7171
36100,27839,1053,7208
36200,27899,1059,7242
36300,27953,1067,7280
36400,28020,1070,7310
36500,28078,1078,7344
36600,28142,1084,7374
36700,28207,1088,7405
36800,28266,1096,7438
36900,28317,1099,7484
37000,28381,1103,7516
37100,28431,1107,7562
37200,28488,1111,7601
37300,28550,1117,7633
37400,28604,1121,7675
37500,28662,1123,7715
37600,28708,1129,7763
37700,28763,1133,7804
37800,28813,1140,7847
37900,28862,1147,7891
38000,28918,1150,7932
38100,28974,1158,7968
38200,29033,1161,8006
38300,29086,1164,8050
38400,29135,1176,8089
38500,29186,1182,8132
38600,29245,1184,8171
38700,29299,1191,8210
38800,29353,1194,8253
38900,29402,1199,8299
39000,29458,1202,8340
39100,29521,1204,8375
39200,29577,1208,8415
39300,29629,1215,8456
39400,29692,1220,8488
39500,29746,1228,8526
39600,29799,1233,8568
39700,29848,1245,8607
39800,29908,1248,8644
39900,29963,1258,8679
40000,30015,1266,8719
40100,30069,1270,8761
40200,30122,1277,8801
40300,30179,1284,8837
40400,30226,1290,8884
40500,30273,1298,8929
40600,30324,1303,8973
40700,30369,1310,9021
40800,30428,1315,9057
40900,30478,1318,9104
41000,30528,1326,9146
41100,30592,1336,9172
41200,30642,1343,9215
41300,30692,1349,9259
41400,30746,1356,9298
41500,30801,1362,9337
41600,30841,1371,9388
41700,30896,1377,9427
41800,30945,1383,9472
41900,31000,1395,9505
42000,31056,1401,9543
42100,31105,1407,9588
42200,31157,1416,9627
42300,31211,1422,9667
42400,31271,1429,9700
42500,31325,1434,9741
42600,31375,1442,9783
42700,31433,1447,9820
42800,31487,1449,9864
42900,31545,1453,9902
43000,31596,1462,9942
43100,31649,1468,9983
43200,31695,1476,10029
43300,31748,1479,10073
43400,31793,1484,10123
43500,31839,1488,10173
43600,31893,1495,10212
43700,31951,1501,10248
43800,32003,1509,10288
43900,32050,1515,10335
44000,32094,1521,10385
44100,32147,1526,10427
44200,32194,1534,10472
44300,32244,1540,10516
44400,32302,1545,10553
44500,32348,1552,10600
44600,32383,1557,10660
44700,32442,1562,10696
44800,32486,1571,10743
44900,32542,1578,10780
45000,32590,1586,10824
45100,32638,1596,10866
45200,32691,1600,10909
45300,32736,1609,10955
45400,32785,1617,10998
45500,32835,1622,11043
45600,32886,1629,11085
45700,32935,1639,11126
45800,32980,1648,11172
45900,33025,1652,11223
46000,33078,1659,11263
46100,33135,1666,11299
46200,33187,1670,11343
46300,33235,1679,11386
46400,33283,1687,11430
46500,33335,1696,11469
46600,33389,1702,11509
46700,33445,1709,11546
46800,33490,1718,11592
46900,33544,1722,11634
47000,33577,1730,11693
47100,33631,1735,11734
47200,33688,1739,11773
47300,33733,1743,11824
47400,33782,1748,11870
47500,33833,1754,11913
47600,33884,1759,11957
47700,33927,1766,12007
47800,33975,1774,12051
47900,34011,1784,12105
48000,34057,1792,12151
48100,34105,1796,12199
48200,34160,1801,12239
48300,34205,1806,12289
48400,34252,1819,12329
48500,34298,1825,12377
48600,34341,1837,12422
48700,34386,1842,12472
48800,34437,1850,12513
48900,34479,1855,12566
49000,34518,1861,12621
49100,34568,1869,12663
49200,34612,1873,12715
49300,34667,1877,12756
49400,34716,1885,12799
49500,34759,1892,12849
49600,34806,1904,12890
49700,34850,1914,12936
49800,34898,1918,12984
49900,34942,1928,13030
50000,34993,1938,13069
50100,35043,1943,13114
50200,35088,1949,13163
50300,35133,1958,13209
50400,35185,1964,13251
50500,35231,1971,13298
50600,35272,1977,13351
50700,35327,1984,13389
50800,35381,1986,13433
50900,35425,1992,13483
51000,35473,2003,13524
51100,35524,2012,13564
51200,35565,2018,13617
51300,35610,2022,13668
51400,35658,2033,13709
51500,35702,2045,13753
51600,35754,2049,13797
51700,35795,2060,13845
51800,35849,2065,13886
51900,35894,2070,13936
52000,35948,2072,13980
52100,35986,2083,14031
52200,36032,2093,14075
52300,36082,2096,14122
52400,36118,2105,14177
52500,36164,2113,14223
52600,36212,2117,14271
52700,36261,2121,14318
52800,36308,2129,14363
52900,36347,2135,14418
53000,36394,2144,14462
53100,36438,2151,14511
53200,36480,2158,14562
53300,36514,2168,14618
53400,36558,2173,14669
53500,36601,2181,14718
53600,36640,2185,14775
53700,36676,2197,14827
53800,36722,2205,14873
53900,36774,2210,14916
54000,36826,2216,14958
54100,36879,2223,14998
54200,36921,2230,15049
54300,36964,2238,15098
54400,37004,2246,15150
54500,37046,2256,15198
54600,37092,2261,15247
54700,37130,2267,15303
54800,37174,2270,15356
54900,37208,2274,15418
55000,37248,2281,15471
55100,37301,2288,15511
55200,37343,2296,15561
55300,37382,2301,15617
55400,37432,2309,15659
55500,37478,2316,15706
55600,37521,2322,15757
55700,37555,2332,15813
55800,37598,2338,15864
55900,37647,2344,15909
56000,37678,2353,15969
56100,37721,2354,16025
56200,37767,2364,16069
56300,37809,2371,16120
56400,37854,2379,16167
56500,37896,2388,16216
56600,37933,2397,16270
56700,37975,2402,16323
56800,38008,2409,16383
56900,38046,2418,16436
57000,38083,2428,16489
57100,38126,2434,16540
57200,38166,2442,16592
57300,38215,2445,16640
57400,38256,2453,16691
57500,38297,2457,16746
57600,38337,2463,16800
57700,38383,2471,16846
57800,38421,2483,16896
57900,38466,2488,16946
58000,38505,2496,16999
58100,38547,2505,17048
58200,38590,2518,17092
58300,38628,2530,17142
58400,38665,2545,17190
58500,38709,2554,17237
58600,38758,2561,17281
58700,38801,2571,17328
58800,38833,2575,17392
58900,38871,2582,17447
59000,38914,2583,17503
59100,38948,2591,17561
59200,38988,2602,17610
59300,39028,2613,17659
59400,39068,2618,17714
59500,39112,2621,17767
59600,39162,2629,17809
59700,39206,2640,17854
59800,39241,2654,17905
59900,39280,2662,17958
60000,39320,2669,18011
60100,39357,2674,18069
60200,39403,2677,18120
60300,39450,2684,18166
60400,39491,2688,18221
60500,39531,2697,18272
60600,39564,2707,18329
60700,39598,2714,18388
60800,39641,2722,18437
60900,39676,2730,18494
61000,39713,2743,18544
61100,39749,2753,18598
61200,39782,2763,18655
61300,39812,2776,18712
61400,39853,2782,18765
61500,39891,2791,18818
61600,39923,2796,18881
61700,39955,2811,18934
61800,39995,2821,18984
61900,40021,2829,19050
62000,40064,2840,19096
62100,40099,2851,19150
62200,40136,2861,19203
62300,40172,2867,19261
62400,40221,2871,19308
62500,40261,2878,19361
62600,40301,2883,19416
62700,40337,2891,19472
62800,40383,2897,19520
62900,40421,2904,19575
63000,40458,2914,19628
63100,40498,2919,19683
63200,40540,2925,19735
63300,40578,2935,19787
63400,40618,2942,19840
63500,40661,2948,19891
63600,40693,2958,19949
63700,40732,2964,20004
63800,40770,2972,20058
63900,40807,2974,20119
64000,40835,2980,20185
64100,40866,2986,20248
64200,40899,2993,20308
64300,40940,3000,20360
64400,40973,3008,20419
64500,41007,3023,20470
64600,41054,3030,20516
64700,41085,3038,20577
64800,41121,3046,20633
64900,41160,3051,20689
65000,41201,3056,20743
65100,41232,3063,20805
65200,41269,3069,20862
65300,41307,3074,20919
65400,41332,3080,20988
65500,41374,3083,21043
65600,41411,3090,21099
65700,41447,3100,21153
65800,41487,3109,21204
65900,41523,3116,21261
66000,41558,3125,21317
66100,41595,3132,21373
66200,41629,3137,21434
66300,41671,3148,21481
66400,41718,3157,21525
66500,41758,3163,21579
66600,41802,3170,21628
66700,41829,3177,21694
66800,41870,3184,21746
66900,41906,3193,21801
67000,41941,3202,21857
67100,41975,3208,21917
67200,42003,3218,21979
67300,42038,3226,22036
67400,42070,3236,22094
67500,42102,3243,22155
67600,42133,3253,22214
67700,42168,3264,22268
67800,42205,3272,22323
67900,42239,3277,22384
68000,42278,3283,22439
68100,42321,3290,22489
68200,42356,3299,22545
68300,42386,3308,22606
68400,42427,3315,22658
68500,42456,3324,22720
68600,42493,3331,22776
68700,42530,3340,22830
68800,42561,3350,22889
68900,42590,3360,22950
69000,42617,3371,23012
69100,42650,3382,23068
69200,42687,3387,23126
69300,42723,3395,23182
69400,42756,3404,23240
69500,42796,3416,23288
69600,42825,3423,23352
69700,42862,3433,23405
69800,42898,3444,23458
69900,42938,3450,23512
70000,42970,3458,23572
70100,43001,3463,23636
70200,43035,3471,23694
70300,43071,3481,23748
70400,43106,3491,23803
70500,43137,3501,23862
70600,43169,3508,23923
70700,43200,3515,23985
70800,43231,3523,24046
70900,43264,3529,24107
71000,43303,3539,24158
71100,43343,3545,24212
71200,43371,3554,24275
71300,43408,3560,24332
71400,43436,3563,24401
71500,43472,3567,24461
71600,43503,3581,24516
71700,43537,3585,24578
71800,43565,3593,24642
71900,43599,3598,24703
72000,43626,3604,24770
72100,43660,3613,24827
72200,43689,3623,24888
72300,43722,3631,24947
72400,43755,3638,25007
72500,43793,3645,25062
72600,43837,3651,25112
72700,43871,3661,25168
72800,43900,3669,25231
72900,43932,3678,25290
73000,43965,3689,25346
73100,43995,3701,25404
73200,44033,3710,25457
73300,44072,3714,25514
73400,44105,3727,25568
73500,44147,3735,25618
73600,44175,3742,25683
73700,44200,3756,25744
73800,44236,3761,25803
73900,44270,3767,25863
74000,44298,3777,25925
74100,44336,3785,25979
74200,44374,3796,26030
74300,44414,3803,26083
74400,44443,3814,26143
74500,44480,3827,26193
74600,44506,3834,26260
74700,44534,3842,26324
74800,44564,3849,26387
74900,44595,3854,26451
75000,44629,3860,26511
75100,44664,3866,26570
75200,44697,3869,26634
75300,44728,3873,26699
75400,44772,3879,26749
75500,44801,3889,26810
75600,44829,3894,26877
75700,44871,3898,26931
75800,44906,3904,26990
75900,44931,3915,27054
76000,44960,3928,27112
76100,44991,3934,27175
76200,45020,3944,27236
76300,45056,3955,27289
76400,45087,3965,27348
76500,45129,3973,27398
76600,45153,3981,27466
76700,45184,3995,27521
76800,45211,4000,27589
76900,45239,4003,27658
77000,45275,4013,27712
77100,45313,4016,27771
77200,45340,4029,27831
77300,45364,4039,27897
77400,45401,4049,27950
77500,45434,4060,28006
77600,45461,4066,28073
77700,45488,4076,28136
77800,45515,4089,28196
77900,45545,4099,28256
78000,45574,4105,28321
78100,45607,4112,28381
78200,45633,4116,28451
78300,45669,4121,28510
78400,45699,4129,28572
78500,45733,4138,28629
78600,45763,4150,28687
78700,45787,4164,28749
78800,45823,4170,28807
78900,45853,4178,28869
79000,45888,4185,28927
79100,45906,4193,29001
79200,45940,4196,29064
79300,45968,4202,29130
79400,45996,4209,29195
79500,46024,4216,29260
79600,46057,4221,29322
79700,46093,4228,29379
79800,46124,4236,29440
79900,46160,4243,29497
80000,46189,4253,29558
80100,46220,4266,29614
80200,46253,4276,29671
80300,46287,4287,29726
80400,46312,4300,29788
80500,46334,4309,29857
80600,46368,4321,29911
80700,46394,4332,29974
80800,46421,4336,30043
80900,46447,4351,30102
81000,46472,4361,30167
81100,46507,4368,30225
81200,46537,4379,30284
81300,46564,4387,30349
81400,46598,4404,30398
81500,46626,4411,30463
81600,46647,4423,30530
81700,46678,4426,30596
81800,46703,4437,30660
81900,46732,4446,30722
82000,46767,4452,30781
82100,46802,4456,30842
82200,46834,4459,30907
82300,46867,4473,30960
82400,46889,4482,31029
82500,46917,4490,31093
82600,46951,4499,31150
82700,46976,4503,31221
82800,46999,4506,31295
82900,47034,4513,31353
83000,47065,4521,31414
83100,47088,4527,31485
83200,47115,4534,31551
83300,47149,4542,31609
83400,47174,4557,31669
83500,47201,4566,31733
83600,47225,4578,31797
83700,47248,4588,31864
83800,47276,4595,31929
83900,47303,4603,31994
84000,47334,4612,32054
84100,47363,4621,32116
84200,47385,4631,32184
84300,47415,4633,32252
84400,47431,4640,32329
84500,47454,4650,32396
84600,47481,4661,32458
84700,47510,4672,32518
84800,47540,4679,32581
84900,47557,4691,32652
85000,47580,4699,32721
85100,47610,4710,32780
85200,47639,4719,32842
85300,47662,4728,32910
85400,47692,4739,32969
85500,47717,4747,33036
85600,47743,4757,33100
85700,47771,4764,33165
85800,47793,4772,33235
85900,47817,4780,33303
86000,47841,4790,33369
86100,47868,4796,33436
86200,47898,4806,33496
86300,47927,4816,33557
86400,47955,4827,33618
86500,47988,4834,33678
86600,48010,4846,33744
86700,48036,4854,33810
86800,48065,4863,33872
86900,48092,4874,33934
87000,48122,4882,33996
87100,48152,4896,34052
87200,48176,4903,34121
87300,48202,4914,34184
87400,48229,4923,34248
87500,48255,4931,34314
87600,48285,4938,34377
87700,48315,4944,34441
87800,48337,4953,34510
87900,48357,4960,34583
88000,48385,4968,34647
88100,48411,4976,34713
88200,48436,4987,34777
88300,48468,4995,34837
88400,48491,5006,34903
88500,48518,5014,34968
88600,48544,5021,35035
88700,48567,5031,35102
88800,48590,5038,35172
88900,48614,5042,35244
89000,48645,5045,35310
89100,48672,5058,35370
89200,48702,5071,35427
89300,48728,5083,35489
89400,48754,5095,35551
89500,48783,5104,35613
89600,48808,5114,35678
89700,48829,5126,35745
89800,48843,5135,35822
89900,48868,5145,35887
90000,48896,5156,35948
90100,48927,5165,36008
90200,48952,5173,36075
90300,48974,5181,36145
90400,48996,5190,36214
90500,49019,5201,36280
90600,49040,5208,36352
90700,49056,5219,36425
90800,49084,5223,36493
90900,49108,5230,36562
91000,49126,5238,36636
91100,49158,5243,36699
91200,49189,5249,36762
91300,49212,5259,36829
91400,49237,5269,36894
91500,49262,5278,36960
91600,49286,5291,37023
91700,49307,5302,37091
91800,49334,5313,37153
91900,49358,5325,37217
92000,49374,5335,37291
92100,49401,5346,37353
92200,49428,5353,37419
92300,49446,5363,37491
92400,49469,5372,37559
92500,49492,5381,37627
92600,49513,5392,37695
92700,49534,5403,37763
92800,49558,5413,37829
92900,49581,5425,37894
93000,49604,5436,37960
93100,49621,5448,38031
93200,49638,5458,38104
93300,49661,5466,38173
93400,49689,5473,38238
93500,49716,5492,38292
93600,49735,5508,38357
93700,49762,5520,38418
93800,49792,5531,38477
93900,49814,5536,38550
94000,49837,5545,38618
94100,49860,5550,38690
94200,49878,5557,38765
94300,49894,5563,38843
94400,49919,5570,38911
94500,49941,5580,38979
94600,49967,5589,39044
94700,49989,5596,39115
94800,50015,5611,39174
94900,50044,5623,39233
95000,50067,5631,39302
95100,50085,5643,39372
95200,50112,5657,39431
95300,50134,5664,39502
95400,50156,5677,39567
95500,50183,5687,39630
95600,50202,5695,39703
95700,50228,5707,39765
95800,50251,5713,39836
95900,50274,5724,39902
96000,50299,5734,39967
96100,50325,5744,40031
96200,50346,5752,40102
96300,50365,5769,40166
96400,50393,5781,40226
96500,50422,5787,40291
96600,50445,5795,40360
96700,50470,5801,40429
96800,50490,5813,40497
96900,50512,5823,40565
97000,50533,5836,40631
97100,50560,5847,40693
97200,50585,5859,40756
97300,50613,5866,40821
97400,50631,5875,40894
97500,50647,5888,40965
97600,50673,5900,41027
97700,50692,5910,41098
97800,50716,5920,41164
97900,50749,5927,41224
98000,50775,5937,41288
98100,50798,5950,41352
98200,50822,5962,41416
98300,50851,5971,41478
98400,50867,5983,41550
98500,50890,5993,41617
98600,50915,6003,41682
98700,50939,6012,41749
98800,50958,6026,41816
98900,50979,6036,41885
99000,50996,6043,41961
99100,51015,6051,42034
99200,51044,6062,42094
99300,51067,6069,42164
99400,51090,6081,42229
99500,51111,6090,42299
99600,51136,6102,42362
99700,51158,6112,42430
99800,51180,6119,42501
99900,51205,6130,42565
100000,51225,6144,42631


==> plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	1
1200	1
1300	1
1400	2
1500	2
1600	2
1700	3
1800	3
1900	3
2000	3
2100	5
2200	6
2300	6
2400	6
2500	6
2600	6
2700	6
2800	6
2900	7
3000	7
3100	8
3200	9
3300	9
3400	11
3500	11
3600	13
3700	13
3800	14
3900	15
4000	15
4100	16
4200	17
4300	19
4400	19
4500	19
4600	20
4700	21
4800	23
4900	26
5000	28
5100	28
5200	28
5300	29
5400	30
5500	30
5600	32
5700	32
5800	33
5900	35
6000	37
6100	37
6200	42
6300	42
6400	45
6500	47
6600	49
6700	49
6800	49
6900	52
7000	53
7100	54
7200	55
7300	55
7400	56
7500	56
7600	58
7700	58
7800	59
7900	60
8000	61
8100	63
8200	63
8300	66
8400	66
8500	69
8600	70
8700	71
8800	73
8900	74
9000	76
9100	78
9200	78
9300	78
9400	79
9500	80
9600	80
9700	81
9800	83
9900	86
10000	87
10100	90
10200	92
10300	93
10400	96
10500	98
10600	100
10700	100
10800	101
10900	102
11000	102
11100	104
11200	106
11300	108
11400	112
11500	113
11600	115
11700	121
11800	125
11900	125
12000	131
12100	133
12200	134
12300	136
12400	137
12500	140
12600	141
12700	146
12800	147
12900	152
13000	154
13100	159
13200	161
13300	165
13400	168
13500	171
13600	175
13700	178
13800	184
13900	184
14000	190
14100	191
14200	193
14300	194
14400	198
14500	198
14600	201
14700	203
14800	204
14900	209
15000	211
15100	214
15200	217
15300	223
15400	223
15500	224
15600	225
15700	231
15800	232
15900	234
16000	239
16100	243
16200	247
16300	249
16400	254
16500	257
16600	257
16700	257
16800	257
16900	258
17000	264
17100	267
17200	271
17300	275
17400	278
17500	284
17600	284
17700	286
17800	292
17900	294
18000	296
18100	298
18200	303
18300	308
18400	311
18500	312
18600	313
18700	317
18800	318
18900	319
19000	323
19100	326
19200	328
19300	332
19400	339
19500	341
19600	345
19700	352
19800	356
19900	359
20000	361
20100	364
20200	366
20300	371
20400	374
20500	379
20600	383
20700	389
20800	391
20900	395
21000	398
21100	404
21200	411
21300	415
21400	420
21500	423
21600	427
21700	431
21800	435
21900	438
22000	445
22100	447
22200	449
22300	453
22400	456
22500	459
22600	462
22700	465
22800	468
22900	470
23000	474
23100	477
23200	480
23300	482
23400	489
23500	493
23600	497
23700	499
23800	504
23900	508
24000	511
24100	513
24200	518
24300	521
24400	522
24500	526
24600	530
24700	535
24800	537
24900	541
25000	545
25100	551
25200	558
25300	562
25400	567
25500	573
25600	576
25700	578
25800	580
25900	585
26000	588
26100	590
26200	594
26300	599
26400	601
26500	605
26600	611
26700	615
26800	625
26900	627
27000	632
27100	635
27200	640
27300	643
27400	650
27500	654
27600	656
27700	660
27800	664
27900	666
28000	670
28100	675
28200	683
28300	690
28400	694
28500	698
28600	705
28700	711
28800	713
28900	716
29000	720
29100	722
29200	726
29300	732
29400	736
29500	739
29600	743
29700	751
29800	756
29900	759
30000	764
30100	767
30200	772
30300	774
30400	781
30500	783
30600	789
30700	794
30800	804
30900	811
31000	816
31100	821
31200	831
31300	840
31400	848
31500	853
31600	858
31700	862
31800	864
31900	868
32000	874
32100	879
32200	885
32300	890
32400	896
32500	899
32600	904
32700	905
32800	907
32900	912
33000	915
33100	919
33200	921
33300	923
33400	929
33500	934
33600	939
33700	946
33800	955
33900	961
34000	967
34100	971
34200	974
34300	975
34400	983
34500	985
34600	988
34700	991
34800	996
34900	999
35000	1003
35100	1006
35200	1011
35300	1016
35400	1019
35500	1022
35600	1026
35700	1030
35800	1035
35900	1040
36000	1049
36100	1053
36200	1059
36300	1067
36400	1070
36500	1078
36600	1084
36700	1088
36800	1096
36900	1099
37000	1103
37100	1107
37200	1111
37300	1117
37400	1121
37500	1123
37600	1129
37700	1133
37800	1140
37900	1147
38000	1150
38100	1158
38200	1161
38300	1164
38400	1176
38500	1182
38600	1184
38700	1191
38800	1194
38900	1199
39000	1202
39100	1204
39200	1208
39300	1215
39400	1220
39500	1228
39600	1233
39700	1245
39800	1248
39900	1258
40000	1266
40100	1270
40200	1277
40300	1284
40400	1290
40500	1298
40600	1303
40700	1310
40800	1315
40900	1318
41000	1326
41100	1336
41200	1343
41300	1349
41400	1356
41500	1362
41600	1371
41700	1377
41800	1383
41900	1395
42000	1401
42100	1407
42200	1416
42300	1422
42400	1429
42500	1434
42600	1442
42700	1447
42800	1449
42900	1453
43000	1462
43100	1468
43200	1476
43300	1479
43400	1484
43500	1488
43600	1495
43700	1501
43800	1509
43900	1515
44000	1521
44100	1526
44200	1534
44300	1540
44400	1545
44500	1552
44600	1557
44700	1562
44800	1571
44900	1578
45000	1586
45100	1596
45200	1600
45300	1609
45400	1617
45500	1622
45600	1629
45700	1639
45800	1648
45900	1652
46000	1659
46100	1666
46200	1670
46300	1679
46400	1687
46500	1696
46600	1702
46700	1709
46800	1718
46900	1722
47000	1730
47100	1735
47200	1739
47300	1743
47400	1748
47500	1754
47600	1759
47700	1766
47800	1774
47900	1784
48000	1792
48100	1796
48200	1801
48300	1806
48400	1819
48500	1825
48600	1837
48700	1842
48800	1850
48900	1855
49000	1861
49100	1869
49200	1873
49300	1877
49400	1885
49500	1892
49600	1904
49700	1914
49800	1918
49900	1928
50000	1938
50100	1943
50200	1949
50300	1958
50400	1964
50500	1971
50600	1977
50700	1984
50800	1986
50900	1992
51000	2003
51100	2012
51200	2018
51300	2022
51400	2033
51500	2045
51600	2049
51700	2060
51800	2065
51900	2070
52000	2072
52100	2083
52200	2093
52300	2096
52400	2105
52500	2113
52600	2117
52700	2121
52800	2129
52900	2135
53000	2144
53100	2151
53200	2158
53300	2168
53400	2173
53500	2181
53600	2185
53700	2197
53800	2205
53900	2210
54000	2216
54100	2223
54200	2230
54300	2238
54400	2246
54500	2256
54600	2261
54700	2267
54800	2270
54900	2274
55000	2281
55100	2288
55200	2296
55300	2301
55400	2309
55500	2316
55600	2322
55700	2332
55800	2338
55900	2344
56000	2353
56100	2354
56200	2364
56300	2371
56400	2379
56500	2388
56600	2397
56700	2402
56800	2409
56900	2418
57000	2428
57100	2434
57200	2442
57300	2445
57400	2453
57500	2457
57600	2463
57700	2471
57800	2483
57900	2488
58000	2496
58100	2505
58200	2518
58300	2530
58400	2545
58500	2554
58600	2561
58700	2571
58800	2575
58900	2582
59000	2583
59100	2591
59200	2602
59300	2613
59400	2618
59500	2621
59600	2629
59700	2640
59800	2654
59900	2662
60000	2669
60100	2674
60200	2677
60300	2684
60400	2688
60500	2697
60600	2707
60700	2714
60800	2722
60900	2730
61000	2743
61100	2753
61200	2763
61300	2776
61400	2782
61500	2791
61600	2796
61700	2811
61800	2821
61900	2829
62000	2840
62100	2851
62200	2861
62300	2867
62400	2871
62500	2878
62600	2883
62700	2891
62800	2897
62900	2904
63000	2914
63100	2919
63200	2925
63300	2935
63400	2942
63500	2948
63600	2958
63700	2964
63800	2972
63900	2974
64000	2980
64100	2986
64200	2993
64300	3000
64400	3008
64500	3023
64600	3030
64700	3038
64800	3046
64900	3051
65000	3056
65100	3063
65200	3069
65300	3074
65400	3080
65500	3083
65600	3090
65700	3100
65800	3109
65900	3116
66000	3125
66100	3132
66200	3137
66300	3148
66400	3157
66500	3163
66600	3170
66700	3177
66800	3184
66900	3193
67000	3202
67100	3208
67200	3218
67300	3226
67400	3236
67500	3243
67600	3253
67700	3264
67800	3272
67900	3277
68000	3283
68100	3290
68200	3299
68300	3308
68400	3315
68500	3324
68600	3331
68700	3340
68800	3350
68900	3360
69000	3371
69100	3382
69200	3387
69300	3395
69400	3404
69500	3416
69600	3423
69700	3433
69800	3444
69900	3450
70000	3458
70100	3463
70200	3471
70300	3481
70400	3491
70500	3501
70600	3508
70700	3515
70800	3523
70900	3529
71000	3539
71100	3545
71200	3554
71300	3560
71400	3563
71500	3567
71600	3581
71700	3585
71800	3593
71900	3598
72000	3604
72100	3613
72200	3623
72300	3631
72400	3638
72500	3645
72600	3651
72700	3661
72800	3669
72900	3678
73000	3689
73100	3701
73200	3710
73300	3714
73400	3727
73500	3735
73600	3742
73700	3756
73800	3761
73900	3767
74000	3777
74100	3785
74200	3796
74300	3803
74400	3814
74500	3827
74600	3834
74700	3842
74800	3849
74900	3854
75000	3860
75100	3866
75200	3869
75300	3873
75400	3879
75500	3889
75600	3894
75700	3898
75800	3904
75900	3915
76000	3928
76100	3934
76200	3944
76300	3955
76400	3965
76500	3973
76600	3981
76700	3995
76800	4000
76900	4003
77000	4013
77100	4016
77200	4029
77300	4039
77400	4049
77500	4060
77600	4066
77700	4076
77800	4089
77900	4099
78000	4105
78100	4112
78200	4116
78300	4121
78400	4129
78500	4138
78600	4150
78700	4164
78800	4170
78900	4178
79000	4185
79100	4193
79200	4196
79300	4202
79400	4209
79500	4216
79600	4221
79700	4228
79800	4236
79900	4243
80000	4253
80100	4266
80200	4276
80300	4287
80400	4300
80500	4309
80600	4321
80700	4332
80800	4336
80900	4351
81000	4361
81100	4368
81200	4379
81300	4387
81400	4404
81500	4411
81600	4423
81700	4426
81800	4437
81900	4446
82000	4452
82100	4456
82200	4459
82300	4473
82400	4482
82500	4490
82600	4499
82700	4503
82800	4506
82900	4513
83000	4521
83100	4527
83200	4534
83300	4542
83400	4557
83500	4566
83600	4578
83700	4588
83800	4595
83900	4603
84000	4612
84100	4621
84200	4631
84300	4633
84400	4640
84500	4650
84600	4661
84700	4672
84800	4679
84900	4691
85000	4699
85100	4710
85200	4719
85300	4728
85400	4739
85500	4747
85600	4757
85700	4764
85800	4772
85900	4780
86000	4790
86100	4796
86200	4806
86300	4816
86400	4827
86500	4834
86600	4846
86700	4854
86800	4863
86900	4874
87000	4882
87100	4896
87200	4903
87300	4914
87400	4923
87500	4931
87600	4938
87700	4944
87800	4953
87900	4960
88000	4968
88100	4976
88200	4987
88300	4995
88400	5006
88500	5014
88600	5021
88700	5031
88800	5038
88900	5042
89000	5045
89100	5058
89200	5071
89300	5083
89400	5095
89500	5104
89600	5114
89700	5126
89800	5135
89900	5145
90000	5156
90100	5165
90200	5173
90300	5181
90400	5190
90500	5201
90600	5208
90700	5219
90800	5223
90900	5230
91000	5238
91100	5243
91200	5249
91300	5259
91400	5269
91500	5278
91600	5291
91700	5302
91800	5313
91900	5325
92000	5335
92100	5346
92200	5353
92300	5363
92400	5372
92500	5381
92600	5392
92700	5403
92800	5413
92900	5425
93000	5436
93100	5448
93200	5458
93300	5466
93400	5473
93500	5492
93600	5508
93700	5520
93800	5531
93900	5536
94000	5545
94100	5550
94200	5557
94300	5563
94400	5570
94500	5580
94600	5589
94700	5596
94800	5611
94900	5623
95000	5631
95100	5643
95200	5657
95300	5664
95400	5677
95500	5687
95600	5695
95700	5707
95800	5713
95900	5724
96000	5734
96100	5744
96200	5752
96300	5769
96400	5781
96500	5787
96600	5795
96700	5801
96800	5813
96900	5823
97000	5836
97100	5847
97200	5859
97300	5866
97400	5875
97500	5888
97600	5900
97700	5910
97800	5920
97900	5927
98000	5937
98100	5950
98200	5962
98300	5971
98400	5983
98500	5993
98600	6003
98700	6012
98800	6026
98900	6036
99000	6043
99100	6051
99200	6062
99300	6069
99400	6081
99500	6090
99600	6102
99700	6112
99800	6119
99900	6130
100000	6144


==> plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	400
500	496
600	596
700	695
800	794
900	893
1000	990
1100	1089
1200	1186
1300	1283
1400	1379
1500	1476
1600	1574
1700	1670
1800	1768
1900	1866
2000	1959
2100	2055
2200	2150
2300	2247
2400	2346
2500	2442
2600	2537
2700	2635
2800	2731
2900	2829
3000	2926
3100	3021
3200	3109
3300	3205
3400	3300
3500	3396
3600	3490
3700	3584
3800	3682
3900	3775
4000	3869
4100	3965
4200	4062
4300	4157
4400	4253
4500	4351
4600	4441
4700	4531
4800	4622
4900	4708
5000	4800
5100	4895
5200	4989
5300	5080
5400	5175
5500	5268
5600	5361
5700	5457
5800	5549
5900	5637
6000	5729
6100	5822
6200	5903
6300	5994
6400	6083
6500	6174
6600	6258
6700	6349
6800	6442
6900	6534
7000	6619
7100	6709
7200	6800
7300	6889
7400	6973
7500	7066
7600	7156
7700	7247
7800	7334
7900	7424
8000	7510
8100	7595
8200	7682
8300	7768
8400	7857
8500	7940
8600	8029
8700	8114
8800	8201
8900	8291
9000	8384
9100	8470
9200	8557
9300	8648
9400	8735
9500	8822
9600	8905
9700	8996
9800	9083
9900	9165
10000	9251
10100	9329
10200	9410
10300	9499
10400	9579
10500	9663
10600	9751
10700	9837
10800	9925
10900	10013
11000	10095
11100	10172
11200	10258
11300	10338
11400	10417
11500	10501
11600	10587
11700	10664
11800	10747
11900	10839
12000	10920
12100	11003
12200	11089
12300	11172
12400	11268
12500	11345
12600	11434
12700	11510
12800	11591
12900	11671
13000	11756
13100	11837
13200	11924
13300	12008
13400	12085
13500	12172
13600	12251
13700	12332
13800	12413
13900	12495
14000	12572
14100	12656
14200	12741
14300	12816
14400	12896
14500	12981
14600	13054
14700	13139
14800	13220
14900	13299
15000	13384
15100	13458
15200	13533
15300	13612
15400	13687
15500	13767
15600	13838
15700	13913
15800	14000
15900	14079
16000	14158
16100	14233
16200	14307
16300	14390
16400	14468
16500	14547
16600	14625
16700	14707
16800	14787
16900	14863
17000	14937
17100	15017
17200	15085
17300	15155
17400	15236
17500	15320
17600	15398
17700	15479
17800	15555
17900	15627
18000	15709
18100	15784
18200	15855
18300	15929
18400	16007
18500	16082
18600	16161
18700	16239
18800	16323
18900	16397
19000	16469
19100	16542
19200	16615
19300	16692
19400	16768
19500	16841
19600	16918
19700	16987
19800	17064
19900	17131
20000	17210
20100	17280
20200	17354
20300	17430
20400	17507
20500	17578
20600	17647
20700	17721
20800	17797
20900	17879
21000	17956
21100	18025
21200	18094
21300	18173
21400	18243
21500	18323
21600	18392
21700	18456
21800	18534
21900	18606
22000	18677
22100	18756
22200	18825
22300	18898
22400	18968
22500	19045
22600	19125
22700	19195
22800	19267
22900	19329
23000	19404
23100	19478
23200	19545
23300	19617
23400	19674
23500	19744
23600	19814
23700	19885
23800	19956
23900	20027
24000	20101
24100	20176
24200	20241
24300	20315
24400	20386
24500	20449
24600	20511
24700	20578
24800	20642
24900	20710
25000	20778
25100	20853
25200	20913
25300	20976
25400	21039
25500	21100
25600	21173
25700	21246
25800	21320
25900	21386
26000	21457
26100	21522
26200	21591
26300	21660
26400	21732
26500	21811
26600	21875
26700	21931
26800	21991
26900	22053
27000	22116
27100	22182
27200	22243
27300	22310
27400	22371
27500	22442
27600	22514
27700	22569
27800	22642
27900	22711
28000	22777
28100	22849
28200	22917
28300	22983
28400	23051
28500	23113
28600	23174
28700	23234
28800	23300
28900	23365
29000	23435
29100	23508
29200	23575
29300	23637
29400	23702
29500	23766
29600	23833
29700	23902
29800	23965
29900	24033
30000	24092
30100	24162
30200	24222
30300	24287
30400	24356
30500	24425
30600	24487
30700	24552
30800	24608
30900	24671
31000	24733
31100	24793
31200	24852
31300	24918
31400	24981
31500	25046
31600	25106
31700	25166
31800	25237
31900	25297
32000	25366
32100	25424
32200	25483
32300	25544
32400	25602
32500	25671
32600	25730
32700	25797
32800	25852
32900	25912
33000	25980
33100	26036
33200	26096
33300	26157
33400	26220
33500	26282
33600	26337
33700	26398
33800	26462
33900	26526
34000	26588
34100	26653
34200	26716
34300	26779
34400	26836
34500	26897
34600	26959
34700	27024
34800	27094
34900	27161
35000	27216
35100	27276
35200	27335
35300	27394
35400	27456
35500	27507
35600	27564
35700	27614
35800	27672
35900	27730
36000	27780
36100	27839
36200	27899
36300	27953
36400	28020
36500	28078
36600	28142
36700	28207
36800	28266
36900	28317
37000	28381
37100	28431
37200	28488
37300	28550
37400	28604
37500	28662
37600	28708
37700	28763
37800	28813
37900	28862
38000	28918
38100	28974
38200	29033
38300	29086
38400	29135
38500	29186
38600	29245
38700	29299
38800	29353
38900	29402
39000	29458
39100	29521
39200	29577
39300	29629
39400	29692
39500	29746
39600	29799
39700	29848
39800	29908
39900	29963
40000	30015
40100	30069
40200	30122
40300	30179
40400	30226
40500	30273
40600	30324
40700	30369
40800	30428
40900	30478
41000	30528
41100	30592
41200	30642
41300	30692
41400	30746
41500	30801
41600	30841
41700	30896
41800	30945
41900	31000
42000	31056
42100	31105
42200	31157
42300	31211
42400	31271
42500	31325
42600	31375
42700	31433
42800	31487
42900	31545
43000	31596
43100	31649
43200	31695
43300	31748
43400	31793
43500	31839
43600	31893
43700	31951
43800	32003
43900	32050
44000	32094
44100	32147
44200	32194
44300	32244
44400	32302
44500	32348
44600	32383
44700	32442
44800	32486
44900	32542
45000	32590
45100	32638
45200	32691
45300	32736
45400	32785
45500	32835
45600	32886
45700	32935
45800	32980
45900	33025
46000	33078
46100	33135
46200	33187
46300	33235
46400	33283
46500	33335
46600	33389
46700	33445
46800	33490
46900	33544
47000	33577
47100	33631
47200	33688
47300	33733
47400	33782
47500	33833
47600	33884
47700	33927
47800	33975
47900	34011
48000	34057
48100	34105
48200	34160
48300	34205
48400	34252
48500	34298
48600	34341
48700	34386
48800	34437
48900	34479
49000	34518
49100	34568
49200	34612
49300	34667
49400	34716
49500	34759
49600	34806
49700	34850
49800	34898
49900	34942
50000	34993
50100	35043
50200	35088
50300	35133
50400	35185
50500	35231
50600	35272
50700	35327
50800	35381
50900	35425
51000	35473
51100	35524
51200	35565
51300	35610
51400	35658
51500	35702
51600	35754
51700	35795
51800	35849
51900	35894
52000	35948
52100	35986
52200	36032
52300	36082
52400	36118
52500	36164
52600	36212
52700	36261
52800	36308
52900	36347
53000	36394
53100	36438
53200	36480
53300	36514
53400	36558
53500	36601
53600	36640
53700	36676
53800	36722
53900	36774
54000	36826
54100	36879
54200	36921
54300	36964
54400	37004
54500	37046
54600	37092
54700	37130
54800	37174
54900	37208
55000	37248
55100	37301
55200	37343
55300	37382
55400	37432
55500	37478
55600	37521
55700	37555
55800	37598
55900	37647
56000	37678
56100	37721
56200	37767
56300	37809
56400	37854
56500	37896
56600	37933
56700	37975
56800	38008
56900	38046
57000	38083
57100	38126
57200	38166
57300	38215
57400	38256
57500	38297
57600	38337
57700	38383
57800	38421
57900	38466
58000	38505
58100	38547
58200	38590
58300	38628
58400	38665
58500	38709
58600	38758
58700	38801
58800	38833
58900	38871
59000	38914
59100	38948
59200	38988
59300	39028
59400	39068
59500	39112
59600	39162
59700	39206
59800	39241
59900	39280
60000	39320
60100	39357
60200	39403
60300	39450
60400	39491
60500	39531
60600	39564
60700	39598
60800	39641
60900	39676
61000	39713
61100	39749
61200	39782
61300	39812
61400	39853
61500	39891
61600	39923
61700	39955
61800	39995
61900	40021
62000	40064
62100	40099
62200	40136
62300	40172
62400	40221
62500	40261
62600	40301
62700	40337
62800	40383
62900	40421
63000	40458
63100	40498
63200	40540
63300	40578
63400	40618
63500	40661
63600	40693
63700	40732
63800	40770
63900	40807
64000	40835
64100	40866
64200	40899
64300	40940
64400	40973
64500	41007
64600	41054
64700	41085
64800	41121
64900	41160
65000	41201
65100	41232
65200	41269
65300	41307
65400	41332
65500	41374
65600	41411
65700	41447
65800	41487
65900	41523
66000	41558
66100	41595
66200	41629
66300	41671
66400	41718
66500	41758
66600	41802
66700	41829
66800	41870
66900	41906
67000	41941
67100	41975
67200	42003
67300	42038
67400	42070
67500	42102
67600	42133
67700	42168
67800	42205
67900	42239
68000	42278
68100	42321
68200	42356
68300	42386
68400	42427
68500	42456
68600	42493
68700	42530
68800	42561
68900	42590
69000	42617
69100	42650
69200	42687
69300	42723
69400	42756
69500	42796
69600	42825
69700	42862
69800	42898
69900	42938
70000	42970
70100	43001
70200	43035
70300	43071
70400	43106
70500	43137
70600	43169
70700	43200
70800	43231
70900	43264
71000	43303
71100	43343
71200	43371
71300	43408
71400	43436
71500	43472
71600	43503
71700	43537
71800	43565
71900	43599
72000	43626
72100	43660
72200	43689
72300	43722
72400	43755
72500	43793
72600	43837
72700	43871
72800	43900
72900	43932
73000	43965
73100	43995
73200	44033
73300	44072
73400	44105
73500	44147
73600	44175
73700	44200
73800	44236
73900	44270
74000	44298
74100	44336
74200	44374
74300	44414
74400	44443
74500	44480
74600	44506
74700	44534
74800	44564
74900	44595
75000	44629
75100	44664
75200	44697
75300	44728
75400	44772
75500	44801
75600	44829
75700	44871
75800	44906
75900	44931
76000	44960
76100	44991
76200	45020
76300	45056
76400	45087
76500	45129
76600	45153
76700	45184
76800	45211
76900	45239
77000	45275
77100	45313
77200	45340
77300	45364
77400	45401
77500	45434
77600	45461
77700	45488
77800	45515
77900	45545
78000	45574
78100	45607
78200	45633
78300	45669
78400	45699
78500	45733
78600	45763
78700	45787
78800	45823
78900	45853
79000	45888
79100	45906
79200	45940
79300	45968
79400	45996
79500	46024
79600	46057
79700	46093
79800	46124
79900	46160
80000	46189
80100	46220
80200	46253
80300	46287
80400	46312
80500	46334
80600	46368
80700	46394
80800	46421
80900	46447
81000	46472
81100	46507
81200	46537
81300	46564
81400	46598
81500	46626
81600	46647
81700	46678
81800	46703
81900	46732
82000	46767
82100	46802
82200	46834
82300	46867
82400	46889
82500	46917
82600	46951
82700	46976
82800	46999
82900	47034
83000	47065
83100	47088
83200	47115
83300	47149
83400	47174
83500	47201
83600	47225
83700	47248
83800	47276
83900	47303
84000	47334
84100	47363
84200	47385
84300	47415
84400	47431
84500	47454
84600	47481
84700	47510
84800	47540
84900	47557
85000	47580
85100	47610
85200	47639
85300	47662
85400	47692
85500	47717
85600	47743
85700	47771
85800	47793
85900	47817
86000	47841
86100	47868
86200	47898
86300	47927
86400	47955
86500	47988
86600	48010
86700	48036
86800	48065
86900	48092
87000	48122
87100	48152
87200	48176
87300	48202
87400	48229
87500	48255
87600	48285
87700	48315
87800	48337
87900	48357
88000	48385
88100	48411
88200	48436
88300	48468
88400	48491
88500	48518
88600	48544
88700	48567
88800	48590
88900	48614
89000	48645
89100	48672
89200	48702
89300	48728
89400	48754
89500	48783
89600	48808
89700	48829
89800	48843
89900	48868
90000	48896
90100	48927
90200	48952
90300	48974
90400	48996
90500	49019
90600	49040
90700	49056
90800	49084
90900	49108
91000	49126
91100	49158
91200	49189
91300	49212
91400	49237
91500	49262
91600	49286
91700	49307
91800	49334
91900	49358
92000	49374
92100	49401
92200	49428
92300	49446
92400	49469
92500	49492
92600	49513
92700	49534
92800	49558
92900	49581
93000	49604
93100	49621
93200	49638
93300	49661
93400	49689
93500	49716
93600	49735
93700	49762
93800	49792
93900	49814
94000	49837
94100	49860
94200	49878
94300	49894
94400	49919
94500	49941
94600	49967
94700	49989
94800	50015
94900	50044
95000	50067
95100	50085
95200	50112
95300	50134
95400	50156
95500	50183
95600	50202
95700	50228
95800	50251
95900	50274
96000	50299
96100	50325
96200	50346
96300	50365
96400	50393
96500	50422
96600	50445
96700	50470
96800	50490
96900	50512
97000	50533
97100	50560
97200	50585
97300	50613
97400	50631
97500	50647
97600	50673
97700	50692
97800	50716
97900	50749
98000	50775
98100	50798
98200	50822
98300	50851
98400	50867
98500	50890
98600	50915
98700	50939
98800	50958
98900	50979
99000	50996
99100	51015
99200	51044
99300	51067
99400	51090
99500	51111
99600	51136
99700	51158
99800	51180
99900	51205
100000	51225


==> plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	4
600	4
700	5
800	6
900	7
1000	10
1100	10
1200	13
1300	16
1400	19
1500	22
1600	24
1700	27
1800	29
1900	31
2000	38
2100	40
2200	44
2300	47
2400	48
2500	52
2600	57
2700	59
2800	63
2900	64
3000	67
3100	71
3200	82
3300	86
3400	89
3500	93
3600	97
3700	103
3800	104
3900	110
4000	116
4100	119
4200	121
4300	124
4400	128
4500	130
4600	139
4700	148
4800	155
4900	166
5000	172
5100	177
5200	183
5300	191
5400	195
5500	202
5600	207
5700	211
5800	218
5900	228
6000	234
6100	241
6200	255
6300	264
6400	272
6500	279
6600	293
6700	302
6800	309
6900	314
7000	328
7100	337
7200	345
7300	356
7400	371
7500	378
7600	386
7700	395
7800	407
7900	416
8000	429
8100	442
8200	455
8300	466
8400	477
8500	491
8600	501
8700	515
8800	526
8900	535
9000	540
9100	552
9200	565
9300	574
9400	586
9500	598
9600	615
9700	623
9800	634
9900	649
10000	662
10100	681
10200	698
10300	708
10400	725
10500	739
10600	749
10700	763
10800	774
10900	785
11000	803
11100	824
11200	836
11300	854
11400	871
11500	886
11600	898
11700	915
11800	928
11900	936
12000	949
12100	964
12200	977
12300	992
12400	995
12500	1015
12600	1025
12700	1044
12800	1062
12900	1077
13000	1090
13100	1104
13200	1115
13300	1127
13400	1147
13500	1157
13600	1174
13700	1190
13800	1203
13900	1221
14000	1238
14100	1253
14200	1266
14300	1290
14400	1306
14500	1321
14600	1345
14700	1358
14800	1376
14900	1392
15000	1405
15100	1428
15200	1450
15300	1465
15400	1490
15500	1509
15600	1537
15700	1556
15800	1568
15900	1587
16000	1603
16100	1624
16200	1646
16300	1661
16400	1678
16500	1696
16600	1718
16700	1736
16800	1756
16900	1779
17000	1799
17100	1816
17200	1844
17300	1870
17400	1886
17500	1896
17600	1918
17700	1935
17800	1953
17900	1979
18000	1995
18100	2018
18200	2042
18300	2063
18400	2082
18500	2106
18600	2126
18700	2144
18800	2159
18900	2184
19000	2208
19100	2232
19200	2257
19300	2276
19400	2293
19500	2318
19600	2337
19700	2361
19800	2380
19900	2410
20000	2429
20100	2456
20200	2480
20300	2499
20400	2519
20500	2543
20600	2570
20700	2590
20800	2612
20900	2626
21000	2646
21100	2671
21200	2695
21300	2712
21400	2737
21500	2754
21600	2781
21700	2813
21800	2831
21900	2856
22000	2878
22100	2897
22200	2926
22300	2949
22400	2976
22500	2996
22600	3013
22700	3040
22800	3065
22900	3101
23000	3122
23100	3145
23200	3175
23300	3201
23400	3237
23500	3263
23600	3289
23700	3316
23800	3340
23900	3365
24000	3388
24100	3411
24200	3441
24300	3464
24400	3492
24500	3525
24600	3559
24700	3587
24800	3621
24900	3649
25000	3677
25100	3696
25200	3729
25300	3762
25400	3794
25500	3827
25600	3851
25700	3876
25800	3900
25900	3929
26000	3955
26100	3988
26200	4015
26300	4041
26400	4067
26500	4084
26600	4114
26700	4154
26800	4184
26900	4220
27000	4252
27100	4283
27200	4317
27300	4347
27400	4379
27500	4404
27600	4430
27700	4471
27800	4494
27900	4523
28000	4553
28100	4576
28200	4600
28300	4627
28400	4655
28500	4689
28600	4721
28700	4755
28800	4787
28900	4819
29000	4845
29100	4870
29200	4899
29300	4931
29400	4962
29500	4995
29600	5024
29700	5047
29800	5079
29900	5108
30000	5144
30100	5171
30200	5206
30300	5239
30400	5263
30500	5292
30600	5324
30700	5354
30800	5388
30900	5418
31000	5451
31100	5486
31200	5517
31300	5542
31400	5571
31500	5601
31600	5636
31700	5672
31800	5699
31900	5735
32000	5760
32100	5797
32200	5832
32300	5866
32400	5902
32500	5930
32600	5966
32700	5998
32800	6041
32900	6076
33000	6105
33100	6145
33200	6183
33300	6220
33400	6251
33500	6284
33600	6324
33700	6356
33800	6383
33900	6413
34000	6445
34100	6476
34200	6510
34300	6546
34400	6581
34500	6618
34600	6653
34700	6685
34800	6710
34900	6740
35000	6781
35100	6818
35200	6854
35300	6890
35400	6925
35500	6971
35600	7010
35700	7056
35800	7093
35900	7130
36000	7171
36100	7208
36200	7242
36300	7280
36400	7310
36500	7344
36600	7374
36700	7405
36800	7438
36900	7484
37000	7516
37100	7562
37200	7601
37300	7633
37400	7675
37500	7715
37600	7763
37700	7804
37800	7847
37900	7891
38000	7932
38100	7968
38200	8006
38300	8050
38400	8089
38500	8132
38600	8171
38700	8210
38800	8253
38900	8299
39000	8340
39100	8375
39200	8415
39300	8456
39400	8488
39500	8526
39600	8568
39700	8607
39800	8644
39900	8679
40000	8719
40100	8761
40200	8801
40300	8837
40400	8884
40500	8929
40600	8973
40700	9021
40800	9057
40900	9104
41000	9146
41100	9172
41200	9215
41300	9259
41400	9298
41500	9337
41600	9388
41700	9427
41800	9472
41900	9505
42000	9543
42100	9588
42200	9627
42300	9667
42400	9700
42500	9741
42600	9783
42700	9820
42800	9864
42900	9902
43000	9942
43100	9983
43200	10029
43300	10073
43400	10123
43500	10173
43600	10212
43700	10248
43800	10288
43900	10335
44000	10385
44100	10427
44200	10472
44300	10516
44400	10553
44500	10600
44600	10660
44700	10696
44800	10743
44900	10780
45000	10824
45100	10866
45200	10909
45300	10955
45400	10998
45500	11043
45600	11085
45700	11126
45800	11172
45900	11223
46000	11263
46100	11299
46200	11343
46300	11386
46400	11430
46500	11469
46600	11509
46700	11546
46800	11592
46900	11634
47000	11693
47100	11734
47200	11773
47300	11824
47400	11870
47500	11913
47600	11957
47700	12007
47800	12051
47900	12105
48000	12151
48100	12199
48200	12239
48300	12289
48400	12329
48500	12377
48600	12422
48700	12472
48800	12513
48900	12566
49000	12621
49100	12663
49200	12715
49300	12756
49400	12799
49500	12849
49600	12890
49700	12936
49800	12984
49900	13030
50000	13069
50100	13114
50200	13163
50300	13209
50400	13251
50500	13298
50600	13351
50700	13389
50800	13433
50900	13483
51000	13524
51100	13564
51200	13617
51300	13668
51400	13709
51500	13753
51600	13797
51700	13845
51800	13886
51900	13936
52000	13980
52100	14031
52200	14075
52300	14122
52400	14177
52500	14223
52600	14271
52700	14318
52800	14363
52900	14418
53000	14462
53100	14511
53200	14562
53300	14618
53400	14669
53500	14718
53600	14775
53700	14827
53800	14873
53900	14916
54000	14958
54100	14998
54200	15049
54300	15098
54400	15150
54500	15198
54600	15247
54700	15303
54800	15356
54900	15418
55000	15471
55100	15511
55200	15561
55300	15617
55400	15659
55500	15706
55600	15757
55700	15813
55800	15864
55900	15909
56000	15969
56100	16025
56200	16069
56300	16120
56400	16167
56500	16216
56600	16270
56700	16323
56800	16383
56900	16436
57000	16489
57100	16540
57200	16592
57300	16640
57400	16691
57500	16746
57600	16800
57700	16846
57800	16896
57900	16946
58000	16999
58100	17048
58200	17092
58300	17142
58400	17190
58500	17237
58600	17281
58700	17328
58800	17392
58900	17447
59000	17503
59100	17561
59200	17610
59300	17659
59400	17714
59500	17767
59600	17809
59700	17854
59800	17905
59900	17958
60000	18011
60100	18069
60200	18120
60300	18166
60400	18221
60500	18272
60600	18329
60700	18388
60800	18437
60900	18494
61000	18544
61100	18598
61200	18655
61300	18712
61400	18765
61500	18818
61600	18881
61700	18934
61800	18984
61900	19050
62000	19096
62100	19150
62200	19203
62300	19261
62400	19308
62500	19361
62600	19416
62700	19472
62800	19520
62900	19575
63000	19628
63100	19683
63200	19735
63300	19787
63400	19840
63500	19891
63600	19949
63700	20004
63800	20058
63900	20119
64000	20185
64100	20248
64200	20308
64300	20360
64400	20419
64500	20470
64600	20516
64700	20577
64800	20633
64900	20689
65000	20743
65100	20805
65200	20862
65300	20919
65400	20988
65500	21043
65600	21099
65700	21153
65800	21204
65900	21261
66000	21317
66100	21373
66200	21434
66300	21481
66400	21525
66500	21579
66600	21628
66700	21694
66800	21746
66900	21801
67000	21857
67100	21917
67200	21979
67300	22036
67400	22094
67500	22155
67600	22214
67700	22268
67800	22323
67900	22384
68000	22439
68100	22489
68200	22545
68300	22606
68400	22658
68500	22720
68600	22776
68700	22830
68800	22889
68900	22950
69000	23012
69100	23068
69200	23126
69300	23182
69400	23240
69500	23288
69600	23352
69700	23405
69800	23458
69900	23512
70000	23572
70100	23636
70200	23694
70300	23748
70400	23803
70500	23862
70600	23923
70700	23985
70800	24046
70900	24107
71000	24158
71100	24212
71200	24275
71300	24332
71400	24401
71500	24461
71600	24516
71700	24578
71800	24642
71900	24703
72000	24770
72100	24827
72200	24888
72300	24947
72400	25007
72500	25062
72600	25112
72700	25168
72800	25231
72900	25290
73000	25346
73100	25404
73200	25457
73300	25514
73400	25568
73500	25618
73600	25683
73700	25744
73800	25803
73900	25863
74000	25925
74100	25979
74200	26030
74300	26083
74400	26143
74500	26193
74600	26260
74700	26324
74800	26387
74900	26451
75000	26511
75100	26570
75200	26634
75300	26699
75400	26749
75500	26810
75600	26877
75700	26931
75800	26990
75900	27054
76000	27112
76100	27175
76200	27236
76300	27289
76400	27348
76500	27398
76600	27466
76700	27521
76800	27589
76900	27658
77000	27712
77100	27771
77200	27831
77300	27897
77400	27950
77500	28006
77600	28073
77700	28136
77800	28196
77900	28256
78000	28321
78100	28381
78200	28451
78300	28510
78400	28572
78500	28629
78600	28687
78700	28749
78800	28807
78900	28869
79000	28927
79100	29001
79200	29064
79300	29130
79400	29195
79500	29260
79600	29322
79700	29379
79800	29440
79900	29497
80000	29558
80100	29614
80200	29671
80300	29726
80400	29788
80500	29857
80600	29911
80700	29974
80800	30043
80900	30102
81000	30167
81100	30225
81200	30284
81300	30349
81400	30398
81500	30463
81600	30530
81700	30596
81800	30660
81900	30722
82000	30781
82100	30842
82200	30907
82300	30960
82400	31029
82500	31093
82600	31150
82700	31221
82800	31295
82900	31353
83000	31414
83100	31485
83200	31551
83300	31609
83400	31669
83500	31733
83600	31797
83700	31864
83800	31929
83900	31994
84000	32054
84100	32116
84200	32184
84300	32252
84400	32329
84500	32396
84600	32458
84700	32518
84800	32581
84900	32652
85000	32721
85100	32780
85200	32842
85300	32910
85400	32969
85500	33036
85600	33100
85700	33165
85800	33235
85900	33303
86000	33369
86100	33436
86200	33496
86300	33557
86400	33618
86500	33678
86600	33744
86700	33810
86800	33872
86900	33934
87000	33996
87100	34052
87200	34121
87300	34184
87400	34248
87500	34314
87600	34377
87700	34441
87800	34510
87900	34583
88000	34647
88100	34713
88200	34777
88300	34837
88400	34903
88500	34968
88600	35035
88700	35102
88800	35172
88900	35244
89000	35310
89100	35370
89200	35427
89300	35489
89400	35551
89500	35613
89600	35678
89700	35745
89800	35822
89900	35887
90000	35948
90100	36008
90200	36075
90300	36145
90400	36214
90500	36280
90600	36352
90700	36425
90800	36493
90900	36562
91000	36636
91100	36699
91200	36762
91300	36829
91400	36894
91500	36960
91600	37023
91700	37091
91800	37153
91900	37217
92000	37291
92100	37353
92200	37419
92300	37491
92400	37559
92500	37627
92600	37695
92700	37763
92800	37829
92900	37894
93000	37960
93100	38031
93200	38104
93300	38173
93400	38238
93500	38292
93600	38357
93700	38418
93800	38477
93900	38550
94000	38618
94100	38690
94200	38765
94300	38843
94400	38911
94500	38979
94600	39044
94700	39115
94800	39174
94900	39233
95000	39302
95100	39372
95200	39431
95300	39502
95400	39567
95500	39630
95600	39703
95700	39765
95800	39836
95900	39902
96000	39967
96100	40031
96200	40102
96300	40166
96400	40226
96500	40291
96600	40360
96700	40429
96800	40497
96900	40565
97000	40631
97100	40693
97200	40756
97300	40821
97400	40894
97500	40965
97600	41027
97700	41098
97800	41164
97900	41224
98000	41288
98100	41352
98200	41416
98300	41478
98400	41550
98500	41617
98600	41682
98700	41749
98800	41816
98900	41885
99000	41961
99100	42034
99200	42094
99300	42164
99400	42229
99500	42299
99600	42362
99700	42430
99800	42501
99900	42565
100000	42631


==> plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,198,2,0
300,298,2,0
400,396,4,0
500,495,5,0
600,591,9,0
700,687,13,0
800,785,15,0
900,877,23,0
1000,969,31,0
1100,1063,37,0
1200,1159,41,0
1300,1251,49,0
1400,1344,56,0
1500,1435,65,0
1600,1529,71,0
1700,1616,84,0
1800,1705,95,0
1900,1793,107,0
2000,1883,117,0
2100,1969,131,0
2200,2050,150,0
2300,2140,160,0
2400,2222,178,0
2500,2302,198,0
2600,2391,209,0
2700,2478,222,0
2800,2559,241,0
2900,2646,254,0
3000,2728,272,0
3100,2811,289,0
3200,2898,302,0
3300,2985,315,0
3400,3063,337,0
3500,3146,354,0
3600,3228,372,0
3700,3311,389,0
3800,3389,411,0
3900,3462,438,0
4000,3542,458,0
4100,3622,478,0
4200,3685,515,0
4300,3768,532,0
4400,3847,553,0
4500,3919,581,0
4600,3998,602,0
4700,4077,623,0
4800,4150,650,0
4900,4220,680,0
5000,4292,708,0
5100,4365,735,0
5200,4436,764,0
5300,4508,792,0
5400,4576,824,0
5500,4644,856,0
5600,4713,887,0
5700,4781,919,0
5800,4859,941,0
5900,4928,972,0
6000,4998,1002,0
6100,5069,1031,0
6200,5139,1061,0
6300,5204,1096,0
6400,5278,1122,0
6500,5345,1155,0
6600,5414,1186,0
6700,5484,1216,0
6800,5548,1252,0
6900,5615,1285,0
7000,5677,1323,0
7100,5748,1352,0
7200,5812,1388,0
7300,5881,1419,0
7400,5950,1450,0
7500,6011,1489,0
7600,6076,1524,0
7700,6146,1554,0
7800,6204,1596,0
7900,6266,1634,0
8000,6332,1668,0
8100,6393,1707,0
8200,6453,1747,0
8300,6509,1791,0
8400,6568,1832,0
8500,6620,1880,0
8600,6679,1921,0
8700,6740,1960,0
8800,6795,2005,0
8900,6849,2051,0
9000,6904,2096,0
9100,6960,2140,0
9200,7013,2187,0
9300,7071,2229,0
9400,7128,2272,0
9500,7189,2311,0
9600,7241,2359,0
9700,7296,2404,0
9800,7348,2452,0
9900,7411,2489,0
10000,7463,2537,0
10100,7506,2594,0
10200,7558,2642,0
10300,7609,2691,0
10400,7660,2740,0
10500,7714,2786,0
10600,7773,2827,0
10700,7826,2874,0
10800,7878,2922,0
10900,7930,2970,0
11000,7987,3013,0
11100,8041,3059,0
11200,8097,3103,0
11300,8136,3164,0
11400,8191,3209,0
11500,8243,3257,0
11600,8302,3298,0
11700,8350,3350,0
11800,8405,3395,0
11900,8456,3444,0
12000,8504,3496,0
12100,8560,3540,0
12200,8615,3585,0
12300,8652,3648,0
12400,8695,3705,0
12500,8743,3757,0
12600,8789,3811,0
12700,8829,3871,0
12800,8875,3925,0
12900,8931,3969,0
13000,8984,4016,0
13100,9033,4067,0
13200,9084,4116,0
13300,9132,4168,0
13400,9173,4227,0
13500,9215,4285,0
13600,9264,4336,0
13700,9304,4396,0
13800,9351,4449,0
13900,9399,4501,0
14000,9443,4557,0
14100,9483,4617,0
14200,9528,4672,0
14300,9572,4728,0
14400,9623,4777,0
14500,9670,4830,0
14600,9715,4885,0
14700,9755,4945,0
14800,9790,5010,0
14900,9831,5069,0
15000,9865,5135,0
15100,9898,5202,0
15200,9934,5266,0
15300,9973,5327,0
15400,10013,5387,0
15500,10051,5449,0
15600,10090,5510,0
15700,10118,5582,0
15800,10157,5643,0
15900,10195,5705,0
16000,10233,5767,0
16100,10270,5830,0
16200,10311,5889,0
16300,10339,5961,0
16400,10374,6026,0
16500,10421,6079,0
16600,10461,6139,0
16700,10498,6202,0
16800,10537,6263,0
16900,10574,6326,0
17000,10615,6385,0
17100,10649,6451,0
17200,10680,6520,0
17300,10716,6584,0
17400,10758,6642,0
17500,10796,6704,0
17600,10829,6771,0
17700,10858,6842,0
17800,10888,6912,0
17900,10927,6973,0
18000,10961,7039,0
18100,10994,7106,0
18200,11033,7167,0
18300,11068,7232,0
18400,11098,7302,0
18500,11127,7373,0
18600,11152,7448,0
18700,11180,7520,0
18800,11205,7595,0
18900,11237,7663,0
19000,11266,7734,0
19100,11295,7805,0
19200,11323,7877,0
19300,11353,7947,0
19400,11392,8008,0
19500,11428,8072,0
19600,11457,8143,0
19700,11485,8215,0
19800,11524,8276,0
19900,11556,8344,0
20000,11585,8415,0
20100,11612,8488,0
20200,11641,8559,0
20300,11667,8633,0
20400,11701,8699,0
20500,11729,8771,0
20600,11761,8839,0
20700,11796,8904,0
20800,11824,8976,0
20900,11856,9044,0
21000,11887,9113,0
21100,11916,9184,0
21200,11938,9262,0
21300,11963,9337,0
21400,11990,9410,0
21500,12006,9494,0
21600,12029,9571,0
21700,12052,9648,0
21800,12083,9717,0
21900,12106,9794,0
22000,12135,9865,0
22100,12156,9944,0
22200,12187,10013,0
22300,12204,10096,0
22400,12227,10173,0
22500,12255,10245,0
22600,12277,10323,0
22700,12297,10403,0
22800,12322,10478,0
22900,12344,10556,0
23000,12376,10624,0
23100,12397,10703,0
23200,12415,10785,0
23300,12442,10858,0
23400,12462,10938,0
23500,12481,11019,0
23600,12503,11097,0
23700,12527,11173,0
23800,12549,11251,0
23900,12572,11328,0
24000,12597,11403,0
24100,12623,11477,0
24200,12640,11560,0
24300,12666,11634,0
24400,12694,11706,0
24500,12716,11784,0
24600,12738,11862,0
24700,12753,11947,0
24800,12780,12020,0
24900,12805,12095,0
25000,12826,12174,0
25100,12841,12259,0
25200,12860,12340,0
25300,12883,12417,0
25400,12906,12494,0
25500,12928,12572,0
25600,12941,12659,0
25700,12960,12740,0
25800,12981,12819,0
25900,12999,12901,0
26000,13018,12982,0
26100,13041,13059,0
26200,13064,13136,0
26300,13092,13208,0
26400,13121,13279,0
26500,13144,13356,0
26600,13164,13436,0
26700,13182,13518,0
26800,13204,13596,0
26900,13234,13666,0
27000,13252,13748,0
27100,13269,13831,0
27200,13279,13921,0
27300,13298,14002,0
27400,13320,14080,0
27500,13336,14164,0
27600,13357,14243,0
27700,13377,14323,0
27800,13394,14406,0
27900,13410,14490,0
28000,13425,14575,0
28100,13439,14661,0
28200,13455,14745,0
28300,13472,14828,0
28400,13488,14912,0
28500,13505,14995,0
28600,13520,15080,0
28700,13538,15162,0
28800,13553,15247,0
28900,13575,15325,0
29000,13591,15409,0
29100,13615,15485,0
29200,13635,15565,0
29300,13649,15651,0
29400,13665,15735,0
29500,13677,15823,0
29600,13692,15908,0
29700,13706,15994,0
29800,13719,16081,0
29900,13743,16157,0
30000,13758,16242,0
30100,13770,16330,0
30200,13788,16412,0
30300,13807,16493,0
30400,13816,16584,0
30500,13833,16667,0
30600,13846,16754,0
30700,13867,16833,0
30800,13881,16919,0
30900,13901,16999,0
31000,13915,17085,0
31100,13931,17169,0
31200,13942,17258,0
31300,13962,17338,0
31400,13982,17418,0
31500,14000,17500,0
31600,14015,17585,0
31700,14026,17674,0
31800,14039,17761,0
31900,14056,17844,0
32000,14070,17930,0
32100,14082,18018,0
32200,14094,18106,0
32300,14115,18185,0
32400,14132,18268,0
32500,14146,18354,0
32600,14159,18441,0
32700,14172,18528,0
32800,14183,18617,0
32900,14200,18700,0
33000,14213,18787,0
33100,14231,18869,0
33200,14246,18954,0
33300,14262,19038,0
33400,14269,19131,0
33500,14281,19219,0
33600,14295,19305,0
33700,14307,19393,0
33800,14325,19475,0
33900,14340,19560,0
34000,14352,19648,0
34100,14361,19739,0
34200,14375,19825,0
34300,14390,19910,0
34400,14398,20002,0
34500,14417,20083,0
34600,14427,20173,0
34700,14437,20263,0
34800,14458,20342,0
34900,14472,20428,0
35000,14477,20523,0
35100,14487,20613,0
35200,14506,20694,0
35300,14515,20785,0
35400,14531,20869,0
35500,14536,20964,0
35600,14545,21055,0
35700,14559,21141,0
35800,14567,21233,0
35900,14575,21325,0
36000,14584,21416,0
36100,14595,21505,0
36200,14602,21598,0
36300,14607,21693,0
36400,14620,21780,0
36500,14629,21871,0
36600,14641,21959,0
36700,14650,22050,0
36800,14660,22140,0
36900,14663,22237,0
37000,14676,22324,0
37100,14689,22411,0
37200,14700,22500,0
37300,14713,22587,0
37400,14721,22679,0
37500,14728,22772,0
37600,14735,22865,0
37700,14743,22957,0
37800,14759,23041,0
37900,14773,23127,0
38000,14785,23215,0
38100,14794,23306,0
38200,14802,23398,0
38300,14810,23490,0
38400,14824,23576,0
38500,14838,23662,0
38600,14846,23754,0
38700,14854,23846,0
38800,14861,23939,0
38900,14871,24029,0
39000,14882,24118,0
39100,14891,24209,0
39200,14900,24300,0
39300,14908,24392,0
39400,14918,24482,0
39500,14931,24569,0
39600,14943,24657,0
39700,14949,24751,0
39800,14958,24842,0
39900,14969,24931,0
40000,14976,25024,0
40100,14988,25112,0
40200,14993,25207,0
40300,14998,25302,0
40400,15006,25394,0
40500,15017,25483,0
40600,15028,25572,0
40700,15030,25670,0
40800,15038,25762,0
40900,15046,25854,0
41000,15061,25939,0
41100,15069,26031,0
41200,15078,26122,0
41300,15084,26216,0
41400,15091,26309,0
41500,15100,26400,0
41600,15111,26489,0
41700,15119,26581,0
41800,15122,26678,0
41900,15127,26773,0
42000,15136,26864,0
42100,15143,26957,0
42200,15152,27048,0
42300,15164,27136,0
42400,15170,27230,0
42500,15176,27324,0
42600,15187,27413,0
42700,15194,27506,0
42800,15201,27599,0
42900,15204,27696,0
43000,15211,27789,0
43100,15215,27885,0
43200,15220,27980,0
43300,15230,28070,0
43400,15237,28163,0
43500,15244,28256,0
43600,15250,28350,0
43700,15255,28445,0
43800,15261,28539,0
43900,15271,28629,0
44000,15280,28720,0
44100,15288,28812,0
44200,15294,28906,0
44300,15302,28998,0
44400,15307,29093,0
44500,15313,29187,0
44600,15325,29275,0
44700,15333,29367,0
44800,15340,29460,0
44900,15345,29555,0
45000,15349,29651,0
45100,15351,29749,0
45200,15356,29844,0
45300,15359,29941,0
45400,15361,30039,0
45500,15369,30131,0
45600,15376,30224,0
45700,15377,30323,0
45800,15383,30417,0
45900,15387,30513,0
46000,15394,30606,0
46100,15398,30702,0
46200,15406,30794,0
46300,15412,30888,0
46400,15420,30980,0
46500,15426,31074,0
46600,15430,31170,0
46700,15436,31264,0
46800,15444,31356,0
46900,15447,31453,0
47000,15455,31545,0
47100,15461,31639,0
47200,15467,31733,0
47300,15472,31828,0
47400,15476,31924,0
47500,15483,32017,0
47600,15490,32110,0
47700,15493,32207,0
47800,15495,32305,0
47900,15499,32401,0
48000,15504,32496,0
48100,15509,32591,0
48200,15514,32686,0
48300,15518,32782,0
48400,15524,32876,0
48500,15533,32967,0
48600,15538,33062,0
48700,15543,33157,0
48800,15549,33251,0
48900,15555,33345,0
49000,15556,33444,0
49100,15563,33537,0
49200,15570,33630,0
49300,15577,33723,0
49400,15583,33817,0
49500,15589,33911,0
49600,15597,34003,0
49700,15604,34096,0
49800,15607,34193,0
49900,15611,34289,0
50000,15615,34385,0
50100,15619,34481,0
50200,15622,34578,0
50300,15625,34675,0
50400,15630,34770,0
50500,15634,34866,0
50600,15639,34961,0
50700,15646,35054,0
50800,15647,35153,0
50900,15650,35250,0
51000,15658,35342,0
51100,15664,35436,0
51200,15667,35533,0
51300,15672,35628,0
51400,15676,35724,0
51500,15680,35820,0
51600,15685,35915,0
51700,15694,36006,0
51800,15697,36103,0
51900,15699,36201,0
52000,15702,36298,0
52100,15705,36395,0
52200,15708,36492,0
52300,15710,36590,0
52400,15714,36686,0
52500,15718,36782,0
52600,15720,36880,0
52700,15724,36976,0
52800,15727,37073,0
52900,15730,37170,0
53000,15733,37267,0
53100,15734,37366,0
53200,15736,37464,0
53300,15742,37558,0
53400,15745,37655,0
53500,15749,37751,0
53600,15753,37847,0
53700,15756,37944,0
53800,15760,38040,0
53900,15763,38137,0
54000,15763,38237,0
54100,15764,38336,0
54200,15766,38434,0
54300,15770,38530,0
54400,15772,38628,0
54500,15773,38727,0
54600,15776,38824,0
54700,15781,38919,0
54800,15785,39015,0
54900,15786,39114,0
55000,15788,39212,0
55100,15790,39310,0
55200,15792,39408,0
55300,15795,39505,0
55400,15797,39603,0
55500,15802,39698,0
55600,15804,39796,0
55700,15811,39889,0
55800,15814,39986,0
55900,15815,40085,0
56000,15821,40179,0
56100,15824,40276,0
56200,15828,40372,0
56300,15830,40470,0
56400,15834,40566,0
56500,15839,40661,0
56600,15844,40756,0
56700,15844,40856,0
56800,15850,40950,0
56900,15853,41047,0
57000,15855,41145,0
57100,15860,41240,0
57200,15862,41338,0
57300,15866,41434,0
57400,15873,41527,0
57500,15874,41626,0
57600,15875,41725,0
57700,15875,41825,0
57800,15876,41924,0
57900,15879,42021,0
58000,15882,42118,0
58100,15885,42215,0
58200,15889,42311,0
58300,15893,42407,0
58400,15897,42503,0
58500,15900,42600,0
58600,15902,42698,0
58700,15906,42794,0
58800,15908,42892,0
58900,15911,42989,0
59000,15915,43085,0
59100,15917,43183,0
59200,15921,43279,0
59300,15921,43379,0
59400,15921,43479,0
59500,15923,43577,0
59600,15925,43675,0
59700,15927,43773,0
59800,15929,43871,0
59900,15931,43969,0
60000,15935,44065,0
60100,15936,44164,0
60200,15937,44263,0
60300,15944,44356,0
60400,15947,44453,0
60500,15950,44550,0
60600,15952,44648,0
60700,15956,44744,0
60800,15959,44841,0
60900,15962,44938,0
61000,15966,45034,0
61100,15968,45132,0
61200,15969,45231,0
61300,15970,45330,0
61400,15972,45428,0
61500,15976,45524,0
61600,15978,45622,0
61700,15979,45721,0
61800,15982,45818,0
61900,15984,45916,0
62000,15986,46014,0
62100,15987,46113,0
62200,15988,46212,0
62300,15991,46309,0
62400,15995,46405,0
62500,15997,46503,0
62600,15999,46601,0
62700,16000,46700,0
62800,16001,46799,0
62900,16003,46897,0
63000,16007,46993,0
63100,16010,47090,0
63200,16013,47187,0
63300,16014,47286,0
63400,16016,47384,0
63500,16018,47482,0
63600,16022,47578,0
63700,16023,47677,0
63800,16026,47774,0
63900,16028,47872,0
64000,16028,47972,0
64100,16029,48071,0
64200,16031,48169,0
64300,16034,48266,0
64400,16036,48364,0
64500,16038,48462,0
64600,16039,48561,0
64700,16043,48657,0
64800,16045,48755,0
64900,16046,48854,0
65000,16048,48952,0
65100,16049,49051,0
65200,16049,49151,0
65300,16053,49247,0
65400,16054,49346,0
65500,16056,49444,0
65600,16057,49543,0
65700,16060,49640,0
65800,16061,49739,0
65900,16063,49837,0
66000,16064,49936,0
66100,16066,50034,0
66200,16068,50132,0
66300,16069,50231,0
66400,16071,50329,0
66500,16074,50426,0
66600,16077,50523,0
66700,16078,50622,0
66800,16082,50718,0
66900,16085,50815,0
67000,16087,50913,0
67100,16091,51009,0
67200,16092,51108,0
67300,16094,51206,0
67400,16094,51306,0
67500,16095,51405,0
67600,16097,51503,0
67700,16098,51602,0
67800,16100,51700,0
67900,16101,51799,0
68000,16102,51898,0
68100,16103,51997,0
68200,16103,52097,0
68300,16103,52197,0
68400,16103,52297,0
68500,16105,52395,0
68600,16106,52494,0
68700,16109,52591,0
68800,16111,52689,0
68900,16112,52788,0
69000,16114,52886,0
69100,16115,52985,0
69200,16116,53084,0
69300,16118,53182,0
69400,16120,53280,0
69500,16121,53379,0
69600,16123,53477,0
69700,16124,53576,0
69800,16124,53676,0
69900,16125,53775,0
70000,16126,53874,0
70100,16128,53972,0
70200,16132,54068,0
70300,16133,54167,0
70400,16136,54264,0
70500,16138,54362,0
70600,16140,54460,0
70700,16141,54559,0
70800,16143,54657,0
70900,16143,54757,0
71000,16144,54856,0
71100,16145,54955,0
71200,16145,55055,0
71300,16148,55152,0
71400,16148,55252,0
71500,16150,55350,0
71600,16152,55448,0
71700,16154,55546,0
71800,16156,55644,0
71900,16157,55743,0
72000,16158,55842,0
72100,16160,55940,0
72200,16160,56040,0
72300,16160,56140,0
72400,16160,56240,0
72500,16161,56339,0
72600,16162,56438,0
72700,16162,56538,0
72800,16163,56637,0
72900,16165,56735,0
73000,16168,56832,0
73100,16168,56932,0
73200,16169,57031,0
73300,16169,57131,0
73400,16171,57229,0
73500,16171,57329,0
73600,16173,57427,0
73700,16174,57526,0
73800,16175,57625,0
73900,16176,57724,0
74000,16176,57824,0
74100,16178,57922,0
74200,16178,58022,0
74300,16179,58121,0
74400,16181,58219,0
74500,16181,58319,0
74600,16184,58416,0
74700,16186,58514,0
74800,16187,58613,0
74900,16188,58712,0
75000,16188,58812,0
75100,16190,58910,0
75200,16190,59010,0
75300,16192,59108,0
75400,16192,59208,0
75500,16194,59306,0
75600,16196,59404,0
75700,16197,59503,0
75800,16198,59602,0
75900,16199,59701,0
76000,16203,59797,0
76100,16205,59895,0
76200,16206,59994,0
76300,16207,60093,0
76400,16209,60191,0
76500,16210,60290,0
76600,16210,60390,0
76700,16210,60490,0
76800,16211,60589,0
76900,16212,60688,0
77000,16213,60787,0
77100,16214,60886,0
77200,16214,60986,0
77300,16214,61086,0
77400,16214,61186,0
77500,16215,61285,0
77600,16215,61385,0
77700,16216,61484,0
77800,16217,61583,0
77900,16218,61682,0
78000,16219,61781,0
78100,16221,61879,0
78200,16222,61978,0
78300,16223,62077,0
78400,16224,62176,0
78500,16224,62276,0
78600,16224,62376,0
78700,16225,62475,0
78800,16227,62573,0
78900,16230,62670,0
79000,16231,62769,0
79100,16231,62869,0
79200,16232,62968,0
79300,16232,63068,0
79400,16233,63167,0
79500,16235,63265,0
79600,16235,63365,0
79700,16235,63465,0
79800,16236,63564,0
79900,16237,63663,0
80000,16238,63762,0
80100,16238,63862,0
80200,16238,63962,0
80300,16238,64062,0
80400,16240,64160,0
80500,16240,64260,0
80600,16241,64359,0
80700,16243,64457,0
80800,16243,64557,0
80900,16243,64657,0
81000,16243,64757,0
81100,16244,64856,0
81200,16244,64956,0
81300,16245,65055,0
81400,16246,65154,0
81500,16247,65253,0
81600,16247,65353,0
81700,16247,65453,0
81800,16250,65550,0
81900,16251,65649,0
82000,16252,65748,0
82100,16253,65847,0
82200,16253,65947,0
82300,16254,66046,0
82400,16254,66146,0
82500,16254,66246,0
82600,16254,66346,0
82700,16255,66445,0
82800,16255,66545,0
82900,16256,66644,0
83000,16257,66743,0
83100,16258,66842,0
83200,16259,66941,0
83300,16260,67040,0
83400,16260,67140,0
83500,16261,67239,0
83600,16261,67339,0
83700,16262,67438,0
83800,16262,67538,0
83900,16263,67637,0
84000,16264,67736,0
84100,16264,67836,0
84200,16265,67935,0
84300,16266,68034,0
84400,16267,68133,0
84500,16268,68232,0
84600,16269,68331,0
84700,16272,68428,0
84800,16272,68528,0
84900,16273,68627,0
85000,16274,68726,0
85100,16274,68826,0
85200,16274,68926,0
85300,16274,69026,0
85400,16275,69125,0
85500,16276,69224,0
85600,16276,69324,0
85700,16276,69424,0
85800,16278,69522,0
85900,16278,69622,0
86000,16278,69722,0
86100,16278,69822,0
86200,16279,69921,0
86300,16281,70019,0
86400,16282,70118,0
86500,16282,70218,0
86600,16283,70317,0
86700,16284,70416,0
86800,16287,70513,0
86900,16288,70612,0
87000,16288,70712,0
87100,16290,70810,0
87200,16290,70910,0
87300,16291,71009,0
87400,16292,71108,0
87500,16292,71208,0
87600,16294,71306,0
87700,16295,71405,0
87800,16296,71504,0
87900,16298,71602,0
88000,16298,71702,0
88100,16299,71801,0
88200,16299,71901,0
88300,16301,71999,0
88400,16302,72098,0
88500,16302,72198,0
88600,16303,72297,0
88700,16304,72396,0
88800,16304,72496,0
88900,16305,72595,0
89000,16305,72695,0
89100,16305,72795,0
89200,16306,72894,0
89300,16306,72994,0
89400,16306,73094,0
89500,16306,73194,0
89600,16306,73294,0
89700,16307,73393,0
89800,16307,73493,0
89900,16307,73593,0
90000,16309,73691,0
90100,16309,73791,0
90200,16310,73890,0
90300,16310,73990,0
90400,16310,74090,0
90500,16310,74190,0
90600,16310,74290,0
90700,16310,74390,0
90800,16310,74490,0
90900,16310,74590,0
91000,16310,74690,0
91100,16311,74789,0
91200,16312,74888,0
91300,16312,74988,0
91400,16312,75088,0
91500,16312,75188,0
91600,16312,75288,0
91700,16312,75388,0
91800,16312,75488,0
91900,16313,75587,0
92000,16313,75687,0
92100,16314,75786,0
92200,16314,75886,0
92300,16314,75986,0
92400,16314,76086,0
92500,16314,76186,0
92600,16314,76286,0
92700,16315,76385,0
92800,16317,76483,0
92900,16317,76583,0
93000,16317,76683,0
93100,16317,76783,0
93200,16317,76883,0
93300,16318,76982,0
93400,16319,77081,0
93500,16320,77180,0
93600,16320,77280,0
93700,16320,77380,0
93800,16321,77479,0
93900,16321,77579,0
94000,16321,77679,0
94100,16321,77779,0
94200,16321,77879,0
94300,16321,77979,0
94400,16321,78079,0
94500,16321,78179,0
94600,16322,78278,0
94700,16323,78377,0
94800,16323,78477,0
94900,16324,78576,0
95000,16324,78676,0
95100,16324,78776,0
95200,16324,78876,0
95300,16324,78976,0
95400,16325,79075,0
95500,16325,79175,0
95600,16325,79275,0
95700,16325,79375,0
95800,16325,79475,0
95900,16326,79574,0
96000,16326,79674,0
96100,16326,79774,0
96200,16326,79874,0
96300,16326,79974,0
96400,16327,80073,0
96500,16328,80172,0
96600,16329,80271,0
96700,16330,80370,0
96800,16330,80470,0
96900,16331,80569,0
97000,16333,80667,0
97100,16333,80767,0
97200,16333,80867,0
97300,16333,80967,0
97400,16333,81067,0
97500,16333,81167,0
97600,16333,81267,0
97700,16334,81366,0
97800,16334,81466,0
97900,16334,81566,0
98000,16334,81666,0
98100,16335,81765,0
98200,16335,81865,0
98300,16335,81965,0
98400,16335,82065,0
98500,16335,82165,0
98600,16335,82265,0
98700,16335,82365,0
98800,16335,82465,0
98900,16335,82565,0
99000,16335,82665,0
99100,16335,82765,0
99200,16335,82865,0
99300,16335,82965,0
99400,16335,83065,0
99500,16336,83164,0
99600,16337,83263,0
99700,16337,83363,0
99800,16338,83462,0
99900,16338,83562,0
100000,16340,83660,0


==> plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	2
300	2
400	4
500	5
600	9
700	13
800	15
900	23
1000	31
1100	37
1200	41
1300	49
1400	56
1500	65
1600	71
1700	84
1800	95
1900	107
2000	117
2100	131
2200	150
2300	160
2400	178
2500	198
2600	209
2700	222
2800	241
2900	254
3000	272
3100	289
3200	302
3300	315
3400	337
3500	354
3600	372
3700	389
3800	411
3900	438
4000	458
4100	478
4200	515
4300	532
4400	553
4500	581
4600	602
4700	623
4800	650
4900	680
5000	708
5100	735
5200	764
5300	792
5400	824
5500	856
5600	887
5700	919
5800	941
5900	972
6000	1002
6100	1031
6200	1061
6300	1096
6400	1122
6500	1155
6600	1186
6700	1216
6800	1252
6900	1285
7000	1323
7100	1352
7200	1388
7300	1419
7400	1450
7500	1489
7600	1524
7700	1554
7800	1596
7900	1634
8000	1668
8100	1707
8200	1747
8300	1791
8400	1832
8500	1880
8600	1921
8700	1960
8800	2005
8900	2051
9000	2096
9100	2140
9200	2187
9300	2229
9400	2272
9500	2311
9600	2359
9700	2404
9800	2452
9900	2489
10000	2537
10100	2594
10200	2642
10300	2691
10400	2740
10500	2786
10600	2827
10700	2874
10800	2922
10900	2970
11000	3013
11100	3059
11200	3103
11300	3164
11400	3209
11500	3257
11600	3298
11700	3350
11800	3395
11900	3444
12000	3496
12100	3540
12200	3585
12300	3648
12400	3705
12500	3757
12600	3811
12700	3871
12800	3925
12900	3969
13000	4016
13100	4067
13200	4116
13300	4168
13400	4227
13500	4285
13600	4336
13700	4396
13800	4449
13900	4501
14000	4557
14100	4617
14200	4672
14300	4728
14400	4777
14500	4830
14600	4885
14700	4945
14800	5010
14900	5069
15000	5135
15100	5202
15200	5266
15300	5327
15400	5387
15500	5449
15600	5510
15700	5582
15800	5643
15900	5705
16000	5767
16100	5830
16200	5889
16300	5961
16400	6026
16500	6079
16600	6139
16700	6202
16800	6263
16900	6326
17000	6385
17100	6451
17200	6520
17300	6584
17400	6642
17500	6704
17600	6771
17700	6842
17800	6912
17900	6973
18000	7039
18100	7106
18200	7167
18300	7232
18400	7302
18500	7373
18600	7448
18700	7520
18800	7595
18900	7663
19000	7734
19100	7805
19200	7877
19300	7947
19400	8008
19500	8072
19600	8143
19700	8215
19800	8276
19900	8344
20000	8415
20100	8488
20200	8559
20300	8633
20400	8699
20500	8771
20600	8839
20700	8904
20800	8976
20900	9044
21000	9113
21100	9184
21200	9262
21300	9337
21400	9410
21500	9494
21600	9571
21700	9648
21800	9717
21900	9794
22000	9865
22100	9944
22200	10013
22300	10096
22400	10173
22500	10245
22600	10323
22700	10403
22800	10478
22900	10556
23000	10624
23100	10703
23200	10785
23300	10858
23400	10938
23500	11019
23600	11097
23700	11173
23800	11251
23900	11328
24000	11403
24100	11477
24200	11560
24300	11634
24400	11706
24500	11784
24600	11862
24700	11947
24800	12020
24900	12095
25000	12174
25100	12259
25200	12340
25300	12417
25400	12494
25500	12572
25600	12659
25700	12740
25800	12819
25900	12901
26000	12982
26100	13059
26200	13136
26300	13208
26400	13279
26500	13356
26600	13436
26700	13518
26800	13596
26900	13666
27000	13748
27100	13831
27200	13921
27300	14002
27400	14080
27500	14164
27600	14243
27700	14323
27800	14406
27900	14490
28000	14575
28100	14661
28200	14745
28300	14828
28400	14912
28500	14995
28600	15080
28700	15162
28800	15247
28900	15325
29000	15409
29100	15485
29200	15565
29300	15651
29400	15735
29500	15823
29600	15908
29700	15994
29800	16081
29900	16157
30000	16242
30100	16330
30200	16412
30300	16493
30400	16584
30500	16667
30600	16754
30700	16833
30800	16919
30900	16999
31000	17085
31100	17169
31200	17258
31300	17338
31400	17418
31500	17500
31600	17585
31700	17674
31800	17761
31900	17844
32000	17930
32100	18018
32200	18106
32300	18185
32400	18268
32500	18354
32600	18441
32700	18528
32800	18617
32900	18700
33000	18787
33100	18869
33200	18954
33300	19038
33400	19131
33500	19219
33600	19305
33700	19393
33800	19475
33900	19560
34000	19648
34100	19739
34200	19825
34300	19910
34400	20002
34500	20083
34600	20173
34700	20263
34800	20342
34900	20428
35000	20523
35100	20613
35200	20694
35300	20785
35400	20869
35500	20964
35600	21055
35700	21141
35800	21233
35900	21325
36000	21416
36100	21505
36200	21598
36300	21693
36400	21780
36500	21871
36600	21959
36700	22050
36800	22140
36900	22237
37000	22324
37100	22411
37200	22500
37300	22587
37400	22679
37500	22772
37600	22865
37700	22957
37800	23041
37900	23127
38000	23215
38100	23306
38200	23398
38300	23490
38400	23576
38500	23662
38600	23754
38700	23846
38800	23939
38900	24029
39000	24118
39100	24209
39200	24300
39300	24392
39400	24482
39500	24569
39600	24657
39700	24751
39800	24842
39900	24931
40000	25024
40100	25112
40200	25207
40300	25302
40400	25394
40500	25483
40600	25572
40700	25670
40800	25762
40900	25854
41000	25939
41100	26031
41200	26122
41300	26216
41400	26309
41500	26400
41600	26489
41700	26581
41800	26678
41900	26773
42000	26864
42100	26957
42200	27048
42300	27136
42400	27230
42500	27324
42600	27413
42700	27506
42800	27599
42900	27696
43000	27789
43100	27885
43200	27980
43300	28070
43400	28163
43500	28256
43600	28350
43700	28445
43800	28539
43900	28629
44000	28720
44100	28812
44200	28906
44300	28998
44400	29093
44500	29187
44600	29275
44700	29367
44800	29460
44900	29555
45000	29651
45100	29749
45200	29844
45300	29941
45400	30039
45500	30131
45600	30224
45700	30323
45800	30417
45900	30513
46000	30606
46100	30702
46200	30794
46300	30888
46400	30980
46500	31074
46600	31170
46700	31264
46800	31356
46900	31453
47000	31545
47100	31639
47200	31733
47300	31828
47400	31924
47500	32017
47600	32110
47700	32207
47800	32305
47900	32401
48000	32496
48100	32591
48200	32686
48300	32782
48400	32876
48500	32967
48600	33062
48700	33157
48800	33251
48900	33345
49000	33444
49100	33537
49200	33630
49300	33723
49400	33817
49500	33911
49600	34003
49700	34096
49800	34193
49900	34289
50000	34385
50100	34481
50200	34578
50300	34675
50400	34770
50500	34866
50600	34961
50700	35054
50800	35153
50900	35250
51000	35342
51100	35436
51200	35533
51300	35628
51400	35724
51500	35820
51600	35915
51700	36006
51800	36103
51900	36201
52000	36298
52100	36395
52200	36492
52300	36590
52400	36686
52500	36782
52600	36880
52700	36976
52800	37073
52900	37170
53000	37267
53100	37366
53200	37464
53300	37558
53400	37655
53500	37751
53600	37847
53700	37944
53800	38040
53900	38137
54000	38237
54100	38336
54200	38434
54300	38530
54400	38628
54500	38727
54600	38824
54700	38919
54800	39015
54900	39114
55000	39212
55100	39310
55200	39408
55300	39505
55400	39603
55500	39698
55600	39796
55700	39889
55800	39986
55900	40085
56000	40179
56100	40276
56200	40372
56300	40470
56400	40566
56500	40661
56600	40756
56700	40856
56800	40950
56900	41047
57000	41145
57100	41240
57200	41338
57300	41434
57400	41527
57500	41626
57600	41725
57700	41825
57800	41924
57900	42021
58000	42118
58100	42215
58200	42311
58300	42407
58400	42503
58500	42600
58600	42698
58700	42794
58800	42892
58900	42989
59000	43085
59100	43183
59200	43279
59300	43379
59400	43479
59500	43577
59600	43675
59700	43773
59800	43871
59900	43969
60000	44065
60100	44164
60200	44263
60300	44356
60400	44453
60500	44550
60600	44648
60700	44744
60800	44841
60900	44938
61000	45034
61100	45132
61200	45231
61300	45330
61400	45428
61500	45524
61600	45622
61700	45721
61800	45818
61900	45916
62000	46014
62100	46113
62200	46212
62300	46309
62400	46405
62500	46503
62600	46601
62700	46700
62800	46799
62900	46897
63000	46993
63100	47090
63200	47187
63300	47286
63400	47384
63500	47482
63600	47578
63700	47677
63800	47774
63900	47872
64000	47972
64100	48071
64200	48169
64300	48266
64400	48364
64500	48462
64600	48561
64700	48657
64800	48755
64900	48854
65000	48952
65100	49051
65200	49151
65300	49247
65400	49346
65500	49444
65600	49543
65700	49640
65800	49739
65900	49837
66000	49936
66100	50034
66200	50132
66300	50231
66400	50329
66500	50426
66600	50523
66700	50622
66800	50718
66900	50815
67000	50913
67100	51009
67200	51108
67300	51206
67400	51306
67500	51405
67600	51503
67700	51602
67800	51700
67900	51799
68000	51898
68100	51997
68200	52097
68300	52197
68400	52297
68500	52395
68600	52494
68700	52591
68800	52689
68900	52788
69000	52886
69100	52985
69200	53084
69300	53182
69400	53280
69500	53379
69600	53477
69700	53576
69800	53676
69900	53775
70000	53874
70100	53972
70200	54068
70300	54167
70400	54264
70500	54362
70600	54460
70700	54559
70800	54657
70900	54757
71000	54856
71100	54955
71200	55055
71300	55152
71400	55252
71500	55350
71600	55448
71700	55546
71800	55644
71900	55743
72000	55842
72100	55940
72200	56040
72300	56140
72400	56240
72500	56339
72600	56438
72700	56538
72800	56637
72900	56735
73000	56832
73100	56932
73200	57031
73300	57131
73400	57229
73500	57329
73600	57427
73700	57526
73800	57625
73900	57724
74000	57824
74100	57922
74200	58022
74300	58121
74400	58219
74500	58319
74600	58416
74700	58514
74800	58613
74900	58712
75000	58812
75100	58910
75200	59010
75300	59108
75400	59208
75500	59306
75600	59404
75700	59503
75800	59602
75900	59701
76000	59797
76100	59895
76200	59994
76300	60093
76400	60191
76500	60290
76600	60390
76700	60490
76800	60589
76900	60688
77000	60787
77100	60886
77200	60986
77300	61086
77400	61186
77500	61285
77600	61385
77700	61484
77800	61583
77900	61682
78000	61781
78100	61879
78200	61978
78300	62077
78400	62176
78500	62276
78600	62376
78700	62475
78800	62573
78900	62670
79000	62769
79100	62869
79200	62968
79300	63068
79400	63167
79500	63265
79600	63365
79700	63465
79800	63564
79900	63663
80000	63762
80100	63862
80200	63962
80300	64062
80400	64160
80500	64260
80600	64359
80700	64457
80800	64557
80900	64657
81000	64757
81100	64856
81200	64956
81300	65055
81400	65154
81500	65253
81600	65353
81700	65453
81800	65550
81900	65649
82000	65748
82100	65847
82200	65947
82300	66046
82400	66146
82500	66246
82600	66346
82700	66445
82800	66545
82900	66644
83000	66743
83100	66842
83200	66941
83300	67040
83400	67140
83500	67239
83600	67339
83700	67438
83800	67538
83900	67637
84000	67736
84100	67836
84200	67935
84300	68034
84400	68133
84500	68232
84600	68331
84700	68428
84800	68528
84900	68627
85000	68726
85100	68826
85200	68926
85300	69026
85400	69125
85500	69224
85600	69324
85700	69424
85800	69522
85900	69622
86000	69722
86100	69822
86200	69921
86300	70019
86400	70118
86500	70218
86600	70317
86700	70416
86800	70513
86900	70612
87000	70712
87100	70810
87200	70910
87300	71009
87400	71108
87500	71208
87600	71306
87700	71405
87800	71504
87900	71602
88000	71702
88100	71801
88200	71901
88300	71999
88400	72098
88500	72198
88600	72297
88700	72396
88800	72496
88900	72595
89000	72695
89100	72795
89200	72894
89300	72994
89400	73094
89500	73194
89600	73294
89700	73393
89800	73493
89900	73593
90000	73691
90100	73791
90200	73890
90300	73990
90400	74090
90500	74190
90600	74290
90700	74390
90800	74490
90900	74590
91000	74690
91100	74789
91200	74888
91300	74988
91400	75088
91500	75188
91600	75288
91700	75388
91800	75488
91900	75587
92000	75687
92100	75786
92200	75886
92300	75986
92400	76086
92500	76186
92600	76286
92700	76385
92800	76483
92900	76583
93000	76683
93100	76783
93200	76883
93300	76982
93400	77081
93500	77180
93600	77280
93700	77380
93800	77479
93900	77579
94000	77679
94100	77779
94200	77879
94300	77979
94400	78079
94500	78179
94600	78278
94700	78377
94800	78477
94900	78576
95000	78676
95100	78776
95200	78876
95300	78976
95400	79075
95500	79175
95600	79275
95700	79375
95800	79475
95900	79574
96000	79674
96100	79774
96200	79874
96300	79974
96400	80073
96500	80172
96600	80271
96700	80370
96800	80470
96900	80569
97000	80667
97100	80767
97200	80867
97300	80967
97400	81067
97500	81167
97600	81267
97700	81366
97800	81466
97900	81566
98000	81666
98100	81765
98200	81865
98300	81965
98400	82065
98500	82165
98600	82265
98700	82365
98800	82465
98900	82565
99000	82665
99100	82765
99200	82865
99300	82965
99400	83065
99500	83164
99600	83263
99700	83363
99800	83462
99900	83562
100000	83660


==> plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	198
300	298
400	396
500	495
600	591
700	687
800	785
900	877
1000	969
1100	1063
1200	1159
1300	1251
1400	1344
1500	1435
1600	1529
1700	1616
1800	1705
1900	1793
2000	1883
2100	1969
2200	2050
2300	2140
2400	2222
2500	2302
2600	2391
2700	2478
2800	2559
2900	2646
3000	2728
3100	2811
3200	2898
3300	2985
3400	3063
3500	3146
3600	3228
3700	3311
3800	3389
3900	3462
4000	3542
4100	3622
4200	3685
4300	3768
4400	3847
4500	3919
4600	3998
4700	4077
4800	4150
4900	4220
5000	4292
5100	4365
5200	4436
5300	4508
5400	4576
5500	4644
5600	4713
5700	4781
5800	4859
5900	4928
6000	4998
6100	5069
6200	5139
6300	5204
6400	5278
6500	5345
6600	5414
6700	5484
6800	5548
6900	5615
7000	5677
7100	5748
7200	5812
7300	5881
7400	5950
7500	6011
7600	6076
7700	6146
7800	6204
7900	6266
8000	6332
8100	6393
8200	6453
8300	6509
8400	6568
8500	6620
8600	6679
8700	6740
8800	6795
8900	6849
9000	6904
9100	6960
9200	7013
9300	7071
9400	7128
9500	7189
9600	7241
9700	7296
9800	7348
9900	7411
10000	7463
10100	7506
10200	7558
10300	7609
10400	7660
10500	7714
10600	7773
10700	7826
10800	7878
10900	7930
11000	7987
11100	8041
11200	8097
11300	8136
11400	8191
11500	8243
11600	8302
11700	8350
11800	8405
11900	8456
12000	8504
12100	8560
12200	8615
12300	8652
12400	8695
12500	8743
12600	8789
12700	8829
12800	8875
12900	8931
13000	8984
13100	9033
13200	9084
13300	9132
13400	9173
13500	9215
13600	9264
13700	9304
13800	9351
13900	9399
14000	9443
14100	9483
14200	9528
14300	9572
14400	9623
14500	9670
14600	9715
14700	9755
14800	9790
14900	9831
15000	9865
15100	9898
15200	9934
15300	9973
15400	10013
15500	10051
15600	10090
15700	10118
15800	10157
15900	10195
16000	10233
16100	10270
16200	10311
16300	10339
16400	10374
16500	10421
16600	10461
16700	10498
16800	10537
16900	10574
17000	10615
17100	10649
17200	10680
17300	10716
17400	10758
17500	10796
17600	10829
17700	10858
17800	10888
17900	10927
18000	10961
18100	10994
18200	11033
18300	11068
18400	11098
18500	11127
18600	11152
18700	11180
18800	11205
18900	11237
19000	11266
19100	11295
19200	11323
19300	11353
19400	11392
19500	11428
19600	11457
19700	11485
19800	11524
19900	11556
20000	11585
20100	11612
20200	11641
20300	11667
20400	11701
20500	11729
20600	11761
20700	11796
20800	11824
20900	11856
21000	11887
21100	11916
21200	11938
21300	11963
21400	11990
21500	12006
21600	12029
21700	12052
21800	12083
21900	12106
22000	12135
22100	12156
22200	12187
22300	12204
22400	12227
22500	12255
22600	12277
22700	12297
22800	12322
22900	12344
23000	12376
23100	12397
23200	12415
23300	12442
23400	12462
23500	12481
23600	12503
23700	12527
23800	12549
23900	12572
24000	12597
24100	12623
24200	12640
24300	12666
24400	12694
24500	12716
24600	12738
24700	12753
24800	12780
24900	12805
25000	12826
25100	12841
25200	12860
25300	12883
25400	12906
25500	12928
25600	12941
25700	12960
25800	12981
25900	12999
26000	13018
26100	13041
26200	13064
26300	13092
26400	13121
26500	13144
26600	13164
26700	13182
26800	13204
26900	13234
27000	13252
27100	13269
27200	13279
27300	13298
27400	13320
27500	13336
27600	13357
27700	13377
27800	13394
27900	13410
28000	13425
28100	13439
28200	13455
28300	13472
28400	13488
28500	13505
28600	13520
28700	13538
28800	13553
28900	13575
29000	13591
29100	13615
29200	13635
29300	13649
29400	13665
29500	13677
29600	13692
29700	13706
29800	13719
29900	13743
30000	13758
30100	13770
30200	13788
30300	13807
30400	13816
30500	13833
30600	13846
30700	13867
30800	13881
30900	13901
31000	13915
31100	13931
31200	13942
31300	13962
31400	13982
31500	14000
31600	14015
31700	14026
31800	14039
31900	14056
32000	14070
32100	14082
32200	14094
32300	14115
32400	14132
32500	14146
32600	14159
32700	14172
32800	14183
32900	14200
33000	14213
33100	14231
33200	14246
33300	14262
33400	14269
33500	14281
33600	14295
33700	14307
33800	14325
33900	14340
34000	14352
34100	14361
34200	14375
34300	14390
34400	14398
34500	14417
34600	14427
34700	14437
34800	14458
34900	14472
35000	14477
35100	14487
35200	14506
35300	14515
35400	14531
35500	14536
35600	14545
35700	14559
35800	14567
35900	14575
36000	14584
36100	14595
36200	14602
36300	14607
36400	14620
36500	14629
36600	14641
36700	14650
36800	14660
36900	14663
37000	14676
37100	14689
37200	14700
37300	14713
37400	14721
37500	14728
37600	14735
37700	14743
37800	14759
37900	14773
38000	14785
38100	14794
38200	14802
38300	14810
38400	14824
38500	14838
38600	14846
38700	14854
38800	14861
38900	14871
39000	14882
39100	14891
39200	14900
39300	14908
39400	14918
39500	14931
39600	14943
39700	14949
39800	14958
39900	14969
40000	14976
40100	14988
40200	14993
40300	14998
40400	15006
40500	15017
40600	15028
40700	15030
40800	15038
40900	15046
41000	15061
41100	15069
41200	15078
41300	15084
41400	15091
41500	15100
41600	15111
41700	15119
41800	15122
41900	15127
42000	15136
42100	15143
42200	15152
42300	15164
42400	15170
42500	15176
42600	15187
42700	15194
42800	15201
42900	15204
43000	15211
43100	15215
43200	15220
43300	15230
43400	15237
43500	15244
43600	15250
43700	15255
43800	15261
43900	15271
44000	15280
44100	15288
44200	15294
44300	15302
44400	15307
44500	15313
44600	15325
44700	15333
44800	15340
44900	15345
45000	15349
45100	15351
45200	15356
45300	15359
45400	15361
45500	15369
45600	15376
45700	15377
45800	15383
45900	15387
46000	15394
46100	15398
46200	15406
46300	15412
46400	15420
46500	15426
46600	15430
46700	15436
46800	15444
46900	15447
47000	15455
47100	15461
47200	15467
47300	15472
47400	15476
47500	15483
47600	15490
47700	15493
47800	15495
47900	15499
48000	15504
48100	15509
48200	15514
48300	15518
48400	15524
48500	15533
48600	15538
48700	15543
48800	15549
48900	15555
49000	15556
49100	15563
49200	15570
49300	15577
49400	15583
49500	15589
49600	15597
49700	15604
49800	15607
49900	15611
50000	15615
50100	15619
50200	15622
50300	15625
50400	15630
50500	15634
50600	15639
50700	15646
50800	15647
50900	15650
51000	15658
51100	15664
51200	15667
51300	15672
51400	15676
51500	15680
51600	15685
51700	15694
51800	15697
51900	15699
52000	15702
52100	15705
52200	15708
52300	15710
52400	15714
52500	15718
52600	15720
52700	15724
52800	15727
52900	15730
53000	15733
53100	15734
53200	15736
53300	15742
53400	15745
53500	15749
53600	15753
53700	15756
53800	15760
53900	15763
54000	15763
54100	15764
54200	15766
54300	15770
54400	15772
54500	15773
54600	15776
54700	15781
54800	15785
54900	15786
55000	15788
55100	15790
55200	15792
55300	15795
55400	15797
55500	15802
55600	15804
55700	15811
55800	15814
55900	15815
56000	15821
56100	15824
56200	15828
56300	15830
56400	15834
56500	15839
56600	15844
56700	15844
56800	15850
56900	15853
57000	15855
57100	15860
57200	15862
57300	15866
57400	15873
57500	15874
57600	15875
57700	15875
57800	15876
57900	15879
58000	15882
58100	15885
58200	15889
58300	15893
58400	15897
58500	15900
58600	15902
58700	15906
58800	15908
58900	15911
59000	15915
59100	15917
59200	15921
59300	15921
59400	15921
59500	15923
59600	15925
59700	15927
59800	15929
59900	15931
60000	15935
60100	15936
60200	15937
60300	15944
60400	15947
60500	15950
60600	15952
60700	15956
60800	15959
60900	15962
61000	15966
61100	15968
61200	15969
61300	15970
61400	15972
61500	15976
61600	15978
61700	15979
61800	15982
61900	15984
62000	15986
62100	15987
62200	15988
62300	15991
62400	15995
62500	15997
62600	15999
62700	16000
62800	16001
62900	16003
63000	16007
63100	16010
63200	16013
63300	16014
63400	16016
63500	16018
63600	16022
63700	16023
63800	16026
63900	16028
64000	16028
64100	16029
64200	16031
64300	16034
64400	16036
64500	16038
64600	16039
64700	16043
64800	16045
64900	16046
65000	16048
65100	16049
65200	16049
65300	16053
65400	16054
65500	16056
65600	16057
65700	16060
65800	16061
65900	16063
66000	16064
66100	16066
66200	16068
66300	16069
66400	16071
66500	16074
66600	16077
66700	16078
66800	16082
66900	16085
67000	16087
67100	16091
67200	16092
67300	16094
67400	16094
67500	16095
67600	16097
67700	16098
67800	16100
67900	16101
68000	16102
68100	16103
68200	16103
68300	16103
68400	16103
68500	16105
68600	16106
68700	16109
68800	16111
68900	16112
69000	16114
69100	16115
69200	16116
69300	16118
69400	16120
69500	16121
69600	16123
69700	16124
69800	16124
69900	16125
70000	16126
70100	16128
70200	16132
70300	16133
70400	16136
70500	16138
70600	16140
70700	16141
70800	16143
70900	16143
71000	16144
71100	16145
71200	16145
71300	16148
71400	16148
71500	16150
71600	16152
71700	16154
71800	16156
71900	16157
72000	16158
72100	16160
72200	16160
72300	16160
72400	16160
72500	16161
72600	16162
72700	16162
72800	16163
72900	16165
73000	16168
73100	16168
73200	16169
73300	16169
73400	16171
73500	16171
73600	16173
73700	16174
73800	16175
73900	16176
74000	16176
74100	16178
74200	16178
74300	16179
74400	16181
74500	16181
74600	16184
74700	16186
74800	16187
74900	16188
75000	16188
75100	16190
75200	16190
75300	16192
75400	16192
75500	16194
75600	16196
75700	16197
75800	16198
75900	16199
76000	16203
76100	16205
76200	16206
76300	16207
76400	16209
76500	16210
76600	16210
76700	16210
76800	16211
76900	16212
77000	16213
77100	16214
77200	16214
77300	16214
77400	16214
77500	16215
77600	16215
77700	16216
77800	16217
77900	16218
78000	16219
78100	16221
78200	16222
78300	16223
78400	16224
78500	16224
78600	16224
78700	16225
78800	16227
78900	16230
79000	16231
79100	16231
79200	16232
79300	16232
79400	16233
79500	16235
79600	16235
79700	16235
79800	16236
79900	16237
80000	16238
80100	16238
80200	16238
80300	16238
80400	16240
80500	16240
80600	16241
80700	16243
80800	16243
80900	16243
81000	16243
81100	16244
81200	16244
81300	16245
81400	16246
81500	16247
81600	16247
81700	16247
81800	16250
81900	16251
82000	16252
82100	16253
82200	16253
82300	16254
82400	16254
82500	16254
82600	16254
82700	16255
82800	16255
82900	16256
83000	16257
83100	16258
83200	16259
83300	16260
83400	16260
83500	16261
83600	16261
83700	16262
83800	16262
83900	16263
84000	16264
84100	16264
84200	16265
84300	16266
84400	16267
84500	16268
84600	16269
84700	16272
84800	16272
84900	16273
85000	16274
85100	16274
85200	16274
85300	16274
85400	16275
85500	16276
85600	16276
85700	16276
85800	16278
85900	16278
86000	16278
86100	16278
86200	16279
86300	16281
86400	16282
86500	16282
86600	16283
86700	16284
86800	16287
86900	16288
87000	16288
87100	16290
87200	16290
87300	16291
87400	16292
87500	16292
87600	16294
87700	16295
87800	16296
87900	16298
88000	16298
88100	16299
88200	16299
88300	16301
88400	16302
88500	16302
88600	16303
88700	16304
88800	16304
88900	16305
89000	16305
89100	16305
89200	16306
89300	16306
89400	16306
89500	16306
89600	16306
89700	16307
89800	16307
89900	16307
90000	16309
90100	16309
90200	16310
90300	16310
90400	16310
90500	16310
90600	16310
90700	16310
90800	16310
90900	16310
91000	16310
91100	16311
91200	16312
91300	16312
91400	16312
91500	16312
91600	16312
91700	16312
91800	16312
91900	16313
92000	16313
92100	16314
92200	16314
92300	16314
92400	16314
92500	16314
92600	16314
92700	16315
92800	16317
92900	16317
93000	16317
93100	16317
93200	16317
93300	16318
93400	16319
93500	16320
93600	16320
93700	16320
93800	16321
93900	16321
94000	16321
94100	16321
94200	16321
94300	16321
94400	16321
94500	16321
94600	16322
94700	16323
94800	16323
94900	16324
95000	16324
95100	16324
95200	16324
95300	16324
95400	16325
95500	16325
95600	16325
95700	16325
95800	16325
95900	16326
96000	16326
96100	16326
96200	16326
96300	16326
96400	16327
96500	16328
96600	16329
96700	16330
96800	16330
96900	16331
97000	16333
97100	16333
97200	16333
97300	16333
97400	16333
97500	16333
97600	16333
97700	16334
97800	16334
97900	16334
98000	16334
98100	16335
98200	16335
98300	16335
98400	16335
98500	16335
98600	16335
98700	16335
98800	16335
98900	16335
99000	16335
99100	16335
99200	16335
99300	16335
99400	16335
99500	16336
99600	16337
99700	16337
99800	16338
99900	16338
100000	16340


==> plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	0
1400	0
1500	0
1600	0
1700	0
1800	0
1900	0
2000	0
2100	0
2200	0
2300	0
2400	0
2500	0
2600	0
2700	0
2800	0
2900	0
3000	0
3100	0
3200	0
3300	0
3400	0
3500	0
3600	0
3700	0
3800	0
3900	0
4000	0
4100	0
4200	0
4300	0
4400	0
4500	0
4600	0
4700	0
4800	0
4900	0
5000	0
5100	0
5200	0
5300	0
5400	0
5500	0
5600	0
5700	0
5800	0
5900	0
6000	0
6100	0
6200	0
6300	0
6400	0
6500	0
6600	0
6700	0
6800	0
6900	0
7000	0
7100	0
7200	0
7300	0
7400	0
7500	0
7600	0
7700	0
7800	0
7900	0
8000	0
8100	0
8200	0
8300	0
8400	0
8500	0
8600	0
8700	0
8800	0
8900	0
9000	0
9100	0
9200	0
9300	0
9400	0
9500	0
9600	0
9700	0
9800	0
9900	0
10000	0
10100	0
10200	0
10300	0
10400	0
10500	0
10600	0
10700	0
10800	0
10900	0
11000	0
11100	0
11200	0
11300	0
11400	0
11500	0
11600	0
11700	0
11800	0
11900	0
12000	0
12100	0
12200	0
12300	0
12400	0
12500	0
12600	0
12700	0
12800	0
12900	0
13000	0
13100	0
13200	0
13300	0
13400	0
13500	0
13600	0
13700	0
13800	0
13900	0
14000	0
14100	0
14200	0
14300	0
14400	0
14500	0
14600	0
14700	0
14800	0
14900	0
15000	0
15100	0
15200	0
15300	0
15400	0
15500	0
15600	0
15700	0
15800	0
15900	0
16000	0
16100	0
16200	0
16300	0
16400	0
16500	0
16600	0
16700	0
16800	0
16900	0
17000	0
17100	0
17200	0
17300	0
17400	0
17500	0
17600	0
17700	0
17800	0
17900	0
18000	0
18100	0
18200	0
18300	0
18400	0
18500	0
18600	0
18700	0
18800	0
18900	0
19000	0
19100	0
19200	0
19300	0
19400	0
19500	0
19600	0
19700	0
19800	0
19900	0
20000	0
20100	0
20200	0
20300	0
20400	0
20500	0
20600	0
20700	0
20800	0
20900	0
21000	0
21100	0
21200	0
21300	0
21400	0
21500	0
21600	0
21700	0
21800	0
21900	0
22000	0
22100	0
22200	0
22300	0
22400	0
22500	0
22600	0
22700	0
22800	0
22900	0
23000	0
23100	0
23200	0
23300	0
23400	0
23500	0
23600	0
23700	0
23800	0
23900	0
24000	0
24100	0
24200	0
24300	0
24400	0
24500	0
24600	0
24700	0
24800	0
24900	0
25000	0
25100	0
25200	0
25300	0
25400	0
25500	0
25600	0
25700	0
25800	0
25900	0
26000	0
26100	0
26200	0
26300	0
26400	0
26500	0
26600	0
26700	0
26800	0
26900	0
27000	0
27100	0
27200	0
27300	0
27400	0
27500	0
27600	0
27700	0
27800	0
27900	0
28000	0
28100	0
28200	0
28300	0
28400	0
28500	0
28600	0
28700	0
28800	0
28900	0
29000	0
29100	0
29200	0
29300	0
29400	0
29500	0
29600	0
29700	0
29800	0
29900	0
30000	0
30100	0
30200	0
30300	0
30400	0
30500	0
30600	0
30700	0
30800	0
30900	0
31000	0
31100	0
31200	0
31300	0
31400	0
31500	0
31600	0
31700	0
31800	0
31900	0
32000	0
32100	0
32200	0
32300	0
32400	0
32500	0
32600	0
32700	0
32800	0
32900	0
33000	0
33100	0
33200	0
33300	0
33400	0
33500	0
33600	0
33700	0
33800	0
33900	0
34000	0
34100	0
34200	0
34300	0
34400	0
34500	0
34600	0
34700	0
34800	0
34900	0
35000	0
35100	0
35200	0
35300	0
35400	0
35500	0
35600	0
35700	0
35800	0
35900	0
36000	0
36100	0
36200	0
36300	0
36400	0
36500	0
36600	0
36700	0
36800	0
36900	0
37000	0
37100	0
37200	0
37300	0
37400	0
37500	0
37600	0
37700	0
37800	0
37900	0
38000	0
38100	0
38200	0
38300	0
38400	0
38500	0
38600	0
38700	0
38800	0
38900	0
39000	0
39100	0
39200	0
39300	0
39400	0
39500	0
39600	0
39700	0
39800	0
39900	0
40000	0
40100	0
40200	0
40300	0
40400	0
40500	0
40600	0
40700	0
40800	0
40900	0
41000	0
41100	0
41200	0
41300	0
41400	0
41500	0
41600	0
41700	0
41800	0
41900	0
42000	0
42100	0
42200	0
42300	0
42400	0
42500	0
42600	0
42700	0
42800	0
42900	0
43000	0
43100	0
43200	0
43300	0
43400	0
43500	0
43600	0
43700	0
43800	0
43900	0
44000	0
44100	0
44200	0
44300	0
44400	0
44500	0
44600	0
44700	0
44800	0
44900	0
45000	0
45100	0
45200	0
45300	0
45400	0
45500	0
45600	0
45700	0
45800	0
45900	0
46000	0
46100	0
46200	0
46300	0
46400	0
46500	0
46600	0
46700	0
46800	0
46900	0
47000	0
47100	0
47200	0
47300	0
47400	0
47500	0
47600	0
47700	0
47800	0
47900	0
48000	0
48100	0
48200	0
48300	0
48400	0
48500	0
48600	0
48700	0
48800	0
48900	0
49000	0
49100	0
49200	0
49300	0
49400	0
49500	0
49600	0
49700	0
49800	0
49900	0
50000	0
50100	0
50200	0
50300	0
50400	0
50500	0
50600	0
50700	0
50800	0
50900	0
51000	0
51100	0
51200	0
51300	0
51400	0
51500	0
51600	0
51700	0
51800	0
51900	0
52000	0
52100	0
52200	0
52300	0
52400	0
52500	0
52600	0
52700	0
52800	0
52900	0
53000	0
53100	0
53200	0
53300	0
53400	0
53500	0
53600	0
53700	0
53800	0
53900	0
54000	0
54100	0
54200	0
54300	0
54400	0
54500	0
54600	0
54700	0
54800	0
54900	0
55000	0
55100	0
55200	0
55300	0
55400	0
55500	0
55600	0
55700	0
55800	0
55900	0
56000	0
56100	0
56200	0
56300	0
56400	0
56500	0
56600	0
56700	0
56800	0
56900	0
57000	0
57100	0
57200	0
57300	0
57400	0
57500	0
57600	0
57700	0
57800	0
57900	0
58000	0
58100	0
58200	0
58300	0
58400	0
58500	0
58600	0
58700	0
58800	0
58900	0
59000	0
59100	0
59200	0
59300	0
59400	0
59500	0
59600	0
59700	0
59800	0
59900	0
60000	0
60100	0
60200	0
60300	0
60400	0
60500	0
60600	0
60700	0
60800	0
60900	0
61000	0
61100	0
61200	0
61300	0
61400	0
61500	0
61600	0
61700	0
61800	0
61900	0
62000	0
62100	0
62200	0
62300	0
62400	0
62500	0
62600	0
62700	0
62800	0
62900	0
63000	0
63100	0
63200	0
63300	0
63400	0
63500	0
63600	0
63700	0
63800	0
63900	0
64000	0
64100	0
64200	0
64300	0
64400	0
64500	0
64600	0
64700	0
64800	0
64900	0
65000	0
65100	0
65200	0
65300	0
65400	0
65500	0
65600	0
65700	0
65800	0
65900	0
66000	0
66100	0
66200	0
66300	0
66400	0
66500	0
66600	0
66700	0
66800	0
66900	0
67000	0
67100	0
67200	0
67300	0
67400	0
67500	0
67600	0
67700	0
67800	0
67900	0
68000	0
68100	0
68200	0
68300	0
68400	0
68500	0
68600	0
68700	0
68800	0
68900	0
69000	0
69100	0
69200	0
69300	0
69400	0
69500	0
69600	0
69700	0
69800	0
69900	0
70000	0
70100	0
70200	0
70300	0
70400	0
70500	0
70600	0
70700	0
70800	0
70900	0
71000	0
71100	0
71200	0
71300	0
71400	0
71500	0
71600	0
71700	0
71800	0
71900	0
72000	0
72100	0
72200	0
72300	0
72400	0
72500	0
72600	0
72700	0
72800	0
72900	0
73000	0
73100	0
73200	0
73300	0
73400	0
73500	0
73600	0
73700	0
73800	0
73900	0
74000	0
74100	0
74200	0
74300	0
74400	0
74500	0
74600	0
74700	0
74800	0
74900	0
75000	0
75100	0
75200	0
75300	0
75400	0
75500	0
75600	0
75700	0
75800	0
75900	0
76000	0
76100	0
76200	0
76300	0
76400	0
76500	0
76600	0
76700	0
76800	0
76900	0
77000	0
77100	0
77200	0
77300	0
77400	0
77500	0
77600	0
77700	0
77800	0
77900	0
78000	0
78100	0
78200	0
78300	0
78400	0
78500	0
78600	0
78700	0
78800	0
78900	0
79000	0
79100	0
79200	0
79300	0
79400	0
79500	0
79600	0
79700	0
79800	0
79900	0
80000	0
80100	0
80200	0
80300	0
80400	0
80500	0
80600	0
80700	0
80800	0
80900	0
81000	0
81100	0
81200	0
81300	0
81400	0
81500	0
81600	0
81700	0
81800	0
81900	0
82000	0
82100	0
82200	0
82300	0
82400	0
82500	0
82600	0
82700	0
82800	0
82900	0
83000	0
83100	0
83200	0
83300	0
83400	0
83500	0
83600	0
83700	0
83800	0
83900	0
84000	0
84100	0
84200	0
84300	0
84400	0
84500	0
84600	0
84700	0
84800	0
84900	0
85000	0
85100	0
85200	0
85300	0
85400	0
85500	0
85600	0
85700	0
85800	0
85900	0
86000	0
86100	0
86200	0
86300	0
86400	0
86500	0
86600	0
86700	0
86800	0
86900	0
87000	0
87100	0
87200	0
87300	0
87400	0
87500	0
87600	0
87700	0
87800	0
87900	0
88000	0
88100	0
88200	0
88300	0
88400	0
88500	0
88600	0
88700	0
88800	0
88900	0
89000	0
89100	0
89200	0
89300	0
89400	0
89500	0
89600	0
89700	0
89800	0
89900	0
90000	0
90100	0
90200	0
90300	0
90400	0
90500	0
90600	0
90700	0
90800	0
90900	0
91000	0
91100	0
91200	0
91300	0
91400	0
91500	0
91600	0
91700	0
91800	0
91900	0
92000	0
92100	0
92200	0
92300	0
92400	0
92500	0
92600	0
92700	0
92800	0
92900	0
93000	0
93100	0
93200	0
93300	0
93400	0
93500	0
93600	0
93700	0
93800	0
93900	0
94000	0
94100	0
94200	0
94300	0
94400	0
94500	0
94600	0
94700	0
94800	0
94900	0
95000	0
95100	0
95200	0
95300	0
95400	0
95500	0
95600	0
95700	0
95800	0
95900	0
96000	0
96100	0
96200	0
96300	0
96400	0
96500	0
96600	0
96700	0
96800	0
96900	0
97000	0
97100	0
97200	0
97300	0
97400	0
97500	0
97600	0
97700	0
97800	0
97900	0
98000	0
98100	0
98200	0
98300	0
98400	0
98500	0
98600	0
98700	0
98800	0
98900	0
99000	0
99100	0
99200	0
99300	0
99400	0
99500	0
99600	0
99700	0
99800	0
99900	0
100000	0


==> plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,1,0
200,198,2,0
300,295,3,2
400,393,4,3
500,489,5,6
600,585,8,7
700,675,12,13
800,768,14,18
900,864,14,22
1000,960,15,25
1100,1054,19,27
1200,1147,24,29
1300,1239,29,32
1400,1328,36,36
1500,1420,41,39
1600,1515,43,42
1700,1602,48,50
1800,1689,52,59
1900,1774,59,67
2000,1864,64,72
2100,1956,68,76
2200,2045,74,81
2300,2127,86,87
2400,2210,95,95
2500,2294,101,105
2600,2378,110,112
2700,2454,122,124
2800,2538,130,132
2900,2621,140,139
3000,2706,146,148
3100,2788,152,160
3200,2868,159,173
3300,2949,168,183
3400,3033,179,188
3500,3113,187,200
3600,3195,199,206
3700,3267,216,217
3800,3349,223,228
3900,3424,231,245
4000,3503,241,256
4100,3587,247,266
4200,3659,258,283
4300,3732,268,300
4400,3813,277,310
4500,3895,282,323
4600,3970,297,333
4700,4051,306,343
4800,4132,316,352
4900,4206,324,370
5000,4274,336,390
5100,4348,350,402
5200,4421,363,416
5300,4496,376,428
5400,4563,400,437
5500,4636,412,452
5600,4707,427,466
5700,4775,444,481
5800,4852,459,489
5900,4921,475,504
6000,4982,498,520
6100,5058,510,532
6200,5126,525,549
6300,5194,544,562
6400,5261,558,581
6500,5328,572,600
6600,5400,585,615
6700,5475,602,623
6800,5549,615,636
6900,5613,631,656
7000,5681,643,676
7100,5745,664,691
7200,5811,682,707
7300,5877,698,725
7400,5939,716,745
7500,5998,738,764
7600,6056,759,785
7700,6117,778,805
7800,6175,799,826
7900,6223,825,852
8000,6284,844,872
8100,6344,865,891
8200,6409,881,910
8300,6475,896,929
8400,6541,913,946
8500,6608,935,957
8600,6665,952,983
8700,6721,972,1007
8800,6776,992,1032
8900,6833,1016,1051
9000,6899,1036,1065
9100,6967,1050,1083
9200,7022,1070,1108
9300,7073,1099,1128
9400,7136,1118,1146
9500,7195,1136,1169
9600,7253,1159,1188
9700,7310,1175,1215
9800,7372,1193,1235
9900,7427,1213,1260
10000,7479,1239,1282
10100,7527,1271,1302
10200,7583,1297,1320
10300,7628,1325,1347
10400,7677,1353,1370
10500,7725,1381,1394
10600,7780,1400,1420
10700,7831,1425,1444
10800,7886,1447,1467
10900,7939,1466,1495
11000,7987,1492,1521
11100,8032,1515,1553
11200,8084,1532,1584
11300,8135,1556,1609
11400,8177,1581,1642
11500,8224,1604,1672
11600,8278,1620,1702
11700,8319,1644,1737
11800,8364,1684,1752
11900,8411,1709,1780
12000,8453,1738,1809
12100,8503,1758,1839
12200,8554,1786,1860
12300,8607,1818,1875
12400,8664,1836,1900
12500,8710,1866,1924
12600,8764,1885,1951
12700,8814,1911,1975
12800,8852,1944,2004
12900,8889,1975,2036
13000,8933,2002,2065
13100,8977,2024,2099
13200,9018,2056,2126
13300,9060,2080,2160
13400,9102,2103,2195
13500,9141,2137,2222
13600,9199,2163,2238
13700,9249,2190,2261
13800,9296,2213,2291
13900,9338,2245,2317
14000,9384,2277,2339
14100,9425,2312,2363
14200,9469,2343,2388
14300,9515,2367,2418
14400,9556,2393,2451
14500,9597,2427,2476
14600,9636,2454,2510
14700,9677,2486,2537
14800,9722,2513,2565
14900,9773,2533,2594
15000,9824,2555,2621
15100,9861,2584,2655
15200,9902,2612,2686
15300,9941,2649,2710
15400,9976,2683,2741
15500,10014,2719,2767
15600,10052,2750,2798
15700,10099,2773,2828
15800,10131,2808,2861
15900,10174,2838,2888
16000,10205,2871,2924
16100,10241,2903,2956
16200,10279,2937,2984
16300,10316,2969,3015
16400,10359,2998,3043
16500,10396,3030,3074
16600,10442,3057,3101
16700,10479,3092,3129
16800,10509,3118,3173
16900,10546,3148,3206
17000,10580,3186,3234
17100,10608,3226,3266
17200,10638,3268,3294
17300,10679,3292,3329
17400,10714,3317,3369
17500,10754,3350,3396
17600,10790,3374,3436
17700,10826,3403,3471
17800,10858,3434,3508
17900,10891,3465,3544
18000,10921,3507,3572
18100,10955,3541,3604
18200,10978,3578,3644
18300,11011,3610,3679
18400,11044,3643,3713
18500,11078,3678,3744
18600,11113,3708,3779
18700,11139,3745,3816
18800,11170,3780,3850
18900,11203,3807,3890
19000,11227,3839,3934
19100,11257,3874,3969
19200,11274,3923,4003
19300,11307,3959,4034
19400,11345,3992,4063
19500,11372,4029,4099
19600,11410,4064,4126
19700,11441,4101,4158
19800,11469,4138,4193
19900,11494,4178,4228
20000,11521,4218,4261
20100,11546,4255,4299
20200,11575,4291,4334
20300,11601,4336,4363
20400,11637,4371,4392
20500,11669,4408,4423
20600,11700,4444,4456
20700,11734,4470,4496
20800,11759,4507,4534
20900,11781,4546,4573
21000,11808,4587,4605
21100,11845,4619,4636
21200,11873,4659,4668
21300,11899,4692,4709
21400,11934,4724,4742
21500,11964,4759,4777
21600,11992,4788,4820
21700,12027,4820,4853
21800,12059,4854,4887
21900,12092,4882,4926
22000,12113,4915,4972
22100,12131,4953,5016
22200,12155,4992,5053
22300,12183,5036,5081
22400,12205,5074,5121
22500,12225,5110,5165
22600,12245,5149,5206
22700,12274,5185,5241
22800,12299,5220,5281
22900,12319,5263,5318
23000,12337,5309,5354
23100,12359,5347,5394
23200,12379,5383,5438
23300,12406,5421,5473
23400,12424,5456,5520
23500,12451,5497,5552
23600,12474,5535,5591
23700,12497,5581,5622
23800,12517,5620,5663
23900,12533,5662,5705
24000,12551,5704,5745
24100,12570,5747,5783
24200,12597,5785,5818
24300,12617,5819,5864
24400,12638,5855,5907
24500,12660,5890,5950
24600,12683,5933,5984
24700,12707,5962,6031
24800,12725,5992,6083
24900,12756,6029,6115
25000,12775,6068,6157
25100,12798,6098,6204
25200,12815,6142,6243
25300,12838,6180,6282
25400,12857,6220,6323
25500,12873,6266,6361
25600,12896,6308,6396
25700,12917,6343,6440
25800,12931,6387,6482
25900,12957,6426,6517
26000,12987,6459,6554
26100,13009,6496,6595
26200,13032,6538,6630
26300,13053,6580,6667
26400,13069,6620,6711
26500,13083,6663,6754
26600,13097,6703,6800
26700,13116,6739,6845
26800,13129,6777,6894
26900,13148,6811,6941
27000,13170,6854,6976
27100,13190,6895,7015
27200,13215,6929,7056
27300,13239,6965,7096
27400,13256,7004,7140
27500,13279,7041,7180
27600,13297,7080,7223
27700,13316,7122,7262
27800,13336,7162,7302
27900,13356,7208,7336
28000,13372,7245,7383
28100,13386,7291,7423
28200,13406,7336,7458
28300,13417,7382,7501
28400,13434,7427,7539
28500,13452,7473,7575
28600,13473,7513,7614
28700,13485,7551,7664
28800,13501,7593,7706
28900,13520,7643,7737
29000,13534,7697,7769
29100,13556,7743,7801
29200,13578,7790,7832
29300,13597,7834,7869
29400,13610,7883,7907
29500,13626,7926,7948
29600,13643,7971,7986
29700,13657,8009,8034
29800,13680,8051,8069
29900,13706,8093,8101
30000,13727,8135,8138
30100,13750,8170,8180
30200,13766,8210,8224
30300,13782,8247,8271
30400,13796,8290,8314
30500,13813,8334,8353
30600,13833,8373,8394
30700,13849,8413,8438
30800,13860,8466,8474
30900,13874,8514,8512
31000,13897,8551,8552
31100,13911,8599,8590
31200,13925,8645,8630
31300,13941,8689,8670
31400,13958,8735,8707
31500,13974,8779,8747
31600,13988,8819,8793
31700,14006,8861,8833
31800,14024,8900,8876
31900,14041,8946,8913
32000,14057,8979,8964
32100,14071,9017,9012
32200,14085,9065,9050
32300,14093,9116,9091
32400,14105,9165,9130
32500,14116,9204,9180
32600,14130,9259,9211
32700,14145,9295,9260
32800,14162,9329,9309
32900,14177,9372,9351
33000,14193,9415,9392
33100,14205,9460,9435
33200,14217,9500,9483
33300,14236,9543,9521
33400,14253,9586,9561
33500,14268,9634,9598
33600,14274,9679,9647
33700,14288,9712,9700
33800,14301,9751,9748
33900,14310,9787,9803
34000,14325,9836,9839
34100,14343,9880,9877
34200,14358,9931,9911
34300,14374,9972,9954
34400,14385,10018,9997
34500,14396,10060,10044
34600,14406,10110,10084
34700,14413,10167,10120
34800,14421,10219,10160
34900,14430,10261,10209
35000,14441,10306,10253
35100,14447,10360,10293
35200,14456,10420,10324
35300,14471,10463,10366
35400,14484,10509,10407
35500,14493,10552,10455
35600,14503,10601,10496
35700,14520,10638,10542
35800,14531,10679,10590
35900,14544,10721,10635
36000,14559,10764,10677
36100,14566,10820,10714
36200,14574,10869,10757
36300,14588,10917,10795
36400,14597,10963,10840
36500,14610,11006,10884
36600,14620,11052,10928
36700,14634,11104,10962
36800,14642,11153,11005
36900,14649,11204,11047
37000,14663,11245,11092
37100,14675,11286,11139
37200,14685,11327,11188
37300,14697,11371,11232
37400,14705,11417,11278
37500,14713,11449,11338
37600,14722,11497,11381
37700,14732,11542,11426
37800,14742,11589,11469
37900,14753,11630,11517
38000,14763,11680,11557
38100,14774,11735,11591
38200,14783,11782,11635
38300,14793,11831,11676
38400,14806,11878,11716
38500,14814,11926,11760
38600,14823,11978,11799
38700,14825,12028,11847
38800,14841,12068,11891
38900,14849,12115,11936
39000,14858,12158,11984
39100,14869,12207,12024
39200,14880,12258,12062
39300,14890,12297,12113
39400,14897,12344,12159
39500,14910,12390,12200
39600,14917,12434,12249
39700,14927,12479,12294
39800,14932,12520,12348
39900,14937,12563,12400
40000,14947,12602,12451
40100,14954,12643,12503
40200,14962,12689,12549
40300,14966,12725,12609
40400,14975,12776,12649
40500,14984,12822,12694
40600,14988,12863,12749
40700,15000,12914,12786
40800,15012,12962,12826
40900,15019,13016,12865
41000,15032,13064,12904
41100,15043,13107,12950
41200,15053,13152,12995
41300,15066,13196,13038
41400,15075,13227,13098
41500,15083,13270,13147
41600,15090,13308,13202
41700,15102,13356,13242
41800,15108,13402,13290
41900,15118,13448,13334
42000,15126,13496,13378
42100,15138,13542,13420
42200,15144,13587,13469
42300,15154,13636,13510
42400,15164,13680,13556
42500,15173,13730,13597
42600,15179,13773,13648
42700,15188,13815,13697
42800,15200,13865,13735
42900,15206,13914,13780
43000,15216,13961,13823
43100,15225,14011,13864
43200,15233,14058,13909
43300,15238,14100,13962
43400,15245,14143,14012
43500,15250,14191,14059
43600,15259,14237,14104
43700,15263,14286,14151
43800,15272,14327,14201
43900,15278,14377,14245
44000,15288,14424,14288
44100,15294,14470,14336
44200,15300,14517,14383
44300,15312,14566,14422
44400,15320,14609,14471
44500,15322,14659,14519
44600,15328,14709,14563
44700,15337,14755,14608
44800,15349,14805,14646
44900,15356,14842,14702
45000,15361,14891,14748
45100,15368,14939,14793
45200,15373,14983,14844
45300,15378,15032,14890
45400,15385,15072,14943
45500,15392,15114,14994
45600,15400,15157,15043
45700,15410,15206,15084
45800,15414,15247,15139
45900,15420,15290,15190
46000,15425,15333,15242
46100,15431,15388,15281
46200,15439,15431,15330
46300,15446,15474,15380
46400,15452,15523,15425
46500,15457,15568,15475
46600,15466,15615,15519
46700,15474,15672,15554
46800,15478,15730,15592
46900,15482,15775,15643
47000,15491,15816,15693
47100,15495,15865,15740
47200,15503,15918,15779
47300,15511,15960,15829
47400,15515,16010,15875
47500,15527,16053,15920
47600,15528,16104,15968
47700,15532,16157,16011
47800,15535,16198,16067
47900,15542,16251,16107
48000,15544,16303,16153
48100,15549,16349,16202
48200,15553,16400,16247
48300,15557,16442,16301
48400,15568,16490,16342
48500,15572,16531,16397
48600,15579,16578,16443
48700,15593,16626,16481
48800,15600,16678,16522
48900,15607,16730,16563
49000,15613,16779,16608
49100,15615,16832,16653
49200,15619,16870,16711
49300,15629,16913,16758
49400,15635,16961,16804
49500,15638,17004,16858
49600,15642,17045,16913
49700,15648,17091,16961
49800,15650,17136,17014
49900,15656,17188,17056
50000,15658,17241,17101
50100,15664,17296,17140
50200,15667,17342,17191
50300,15671,17388,17241
50400,15674,17429,17297
50500,15678,17474,17348
50600,15682,17515,17403
50700,15686,17569,17445
50800,15688,17615,17497
50900,15691,17666,17543
51000,15692,17714,17594
51100,15695,17757,17648
51200,15700,17805,17695
51300,15703,17856,17741
51400,15712,17907,17781
51500,15716,17956,17828
51600,15717,18010,17873
51700,15722,18054,17924
51800,15728,18099,17973
51900,15733,18137,18030
52000,15735,18186,18079
52100,15740,18235,18125
52200,15743,18287,18170
52300,15749,18336,18215
52400,15753,18384,18263
52500,15756,18423,18321
52600,15762,18463,18375
52700,15766,18516,18418
52800,15770,18559,18471
52900,15771,18604,18525
53000,15774,18658,18568
53100,15775,18711,18614
53200,15780,18759,18661
53300,15782,18812,18706
53400,15784,18869,18747
53500,15787,18920,18793
53600,15788,18974,18838
53700,15793,19025,18882
53800,15796,19064,18940
53900,15800,19105,18995
54000,15808,19150,19042
54100,15814,19198,19088
54200,15816,19253,19131
54300,15817,19295,19188
54400,15822,19350,19228
54500,15824,19405,19271
54600,15828,19458,19314
54700,15832,19507,19361
54800,15836,19553,19411
54900,15837,19597,19466
55000,15839,19649,19512
55100,15842,19694,19564
55200,15847,19742,19611
55300,15848,19787,19665
55400,15850,19842,19708
55500,15853,19888,19759
55600,15854,19947,19799
55700,15859,19993,19848
55800,15864,20041,19895
55900,15865,20099,19936
56000,15867,20159,19974
56100,15874,20206,20020
56200,15876,20263,20061
56300,15876,20313,20111
56400,15881,20361,20158
56500,15886,20403,20211
56600,15890,20444,20266
56700,15894,20490,20316
56800,15899,20536,20365
56900,15901,20584,20415
57000,15905,20624,20471
57100,15907,20669,20524
57200,15910,20720,20570
57300,15916,20769,20615
57400,15918,20820,20662
57500,15921,20874,20705
57600,15925,20914,20761
57700,15926,20967,20807
57800,15930,21017,20853
57900,15931,21065,20904
58000,15933,21116,20951
58100,15933,21173,20994
58200,15935,21224,21041
58300,15938,21272,21090
58400,15940,21332,21128
58500,15940,21378,21182
58600,15942,21428,21230
58700,15945,21479,21276
58800,15947,21525,21328
58900,15949,21574,21377
59000,15950,21623,21427
59100,15952,21672,21476
59200,15954,21715,21531
59300,15954,21765,21581
59400,15956,21812,21632
59500,15959,21862,21679
59600,15962,21915,21723
59700,15964,21968,21768
59800,15969,22016,21815
59900,15969,22063,21868
60000,15972,22104,21924
60100,15975,22153,21972
60200,15979,22203,22018
60300,15980,22258,22062
60400,15981,22302,22117
60500,15982,22350,22168
60600,15982,22402,22216
60700,15985,22459,22256
60800,15987,22508,22305
60900,15992,22559,22349
61000,15995,22609,22396
61100,15997,22651,22452
61200,15999,22702,22499
61300,16002,22752,22546
61400,16002,22808,22590
61500,16003,22854,22643
61600,16006,22896,22698
61700,16009,22939,22752
61800,16012,22993,22795
61900,16014,23035,22851
62000,16016,23087,22897
62100,16018,23132,22950
62200,16021,23189,22990
62300,16023,23233,23044
62400,16025,23281,23094
62500,16026,23328,23146
62600,16027,23376,23197
62700,16031,23428,23241
62800,16034,23476,23290
62900,16035,23532,23333
63000,16038,23575,23387
63100,16041,23626,23433
63200,16042,23688,23470
63300,16043,23736,23521
63400,16045,23785,23570
63500,16046,23829,23625
63600,16048,23881,23671
63700,16049,23940,23711
63800,16051,23986,23763
63900,16052,24030,23818
64000,16054,24080,23866
64100,16057,24125,23918
64200,16059,24184,23957
64300,16061,24239,24000
64400,16063,24287,24050
64500,16065,24335,24100
64600,16067,24381,24152
64700,16068,24424,24208
64800,16070,24473,24257
64900,16075,24523,24302
65000,16075,24574,24351
65100,16077,24637,24386
65200,16078,24688,24434
65300,16079,24734,24487
65400,16080,24787,24533
65500,16083,24835,24582
65600,16085,24880,24635
65700,16087,24923,24690
65800,16087,24973,24740
65900,16089,25027,24784
66000,16091,25085,24824
66100,16093,25133,24874
66200,16095,25187,24918
66300,16096,25237,24967
66400,16100,25280,25020
66500,16102,25328,25070
66600,16103,25376,25121
66700,16104,25424,25172
66800,16107,25474,25219
66900,16108,25531,25261
67000,16110,25571,25319
67100,16112,25618,25370
67200,16113,25667,25420
67300,16114,25725,25461
67400,16116,25771,25513
67500,16121,25816,25563
67600,16123,25874,25603
67700,16125,25930,25645
67800,16128,25975,25697
67900,16128,26024,25748
68000,16130,26071,25799
68100,16133,26122,25845
68200,16134,26173,25893
68300,16134,26225,25941
68400,16134,26276,25990
68500,16134,26330,26036
68600,16135,26395,26070
68700,16135,26459,26106
68800,16137,26500,26163
68900,16139,26541,26220
69000,16141,26587,26272
69100,16141,26625,26334
69200,16143,26667,26390
69300,16143,26712,26445
69400,16145,26767,26488
69500,16148,26810,26542
69600,16149,26859,26592
69700,16149,26910,26641
69800,16150,26966,26684
69900,16150,27018,26732
70000,16150,27062,26788
70100,16154,27104,26842
70200,16155,27156,26889
70300,16159,27204,26937
70400,16160,27252,26988
70500,16160,27304,27036
70600,16162,27353,27085
70700,16162,27401,27137
70800,16164,27449,27187
70900,16165,27488,27247
71000,16166,27549,27285
71100,16166,27598,27336
71200,16169,27650,27381
71300,16169,27700,27431
71400,16171,27741,27488
71500,16172,27787,27541
71600,16175,27830,27595
71700,16176,27874,27650
71800,16178,27921,27701
71900,16179,27967,27754
72000,16181,28013,27806
72100,16181,28063,27856
72200,16181,28110,27909
72300,16183,28158,27959
72400,16185,28208,28007
72500,16187,28254,28059
72600,16190,28308,28102
72700,16190,28363,28147
72800,16192,28418,28190
72900,16195,28467,28238
73000,16195,28524,28281
73100,16195,28576,28329
73200,16196,28626,28378
73300,16197,28673,28430
73400,16197,28728,28475
73500,16198,28785,28517
73600,16200,28838,28562
73700,16200,28888,28612
73800,16200,28943,28657
73900,16202,28993,28705
74000,16203,29042,28755
74100,16206,29089,28805
74200,16208,29138,28854
74300,16209,29185,28906
74400,16210,29237,28953
74500,16213,29283,29004
74600,16213,29335,29052
74700,16213,29386,29101
74800,16214,29441,29145
74900,16215,29492,29193
75000,16216,29547,29237
75100,16218,29596,29286
75200,16218,29650,29332
75300,16219,29696,29385
75400,16219,29748,29433
75500,16222,29797,29481
75600,16222,29855,29523
75700,16222,29903,29575
75800,16222,29962,29616
75900,16223,30010,29667
76000,16224,30059,29717
76100,16224,30107,29769
76200,16224,30158,29818
76300,16225,30205,29870
76400,16227,30252,29921
76500,16227,30309,29964
76600,16228,30361,30011
76700,16230,30410,30060
76800,16230,30461,30109
76900,16230,30510,30160
77000,16231,30561,30208
77100,16231,30613,30256
77200,16233,30659,30308
77300,16234,30698,30368
77400,16235,30742,30423
77500,16237,30788,30475
77600,16238,30830,30532
77700,16238,30876,30586
77800,16239,30929,30632
77900,16239,30984,30677
78000,16239,31042,30719
78100,16240,31093,30767
78200,16241,31138,30821
78300,16242,31186,30872
78400,16242,31233,30925
78500,16244,31284,30972
78600,16244,31335,31021
78700,16245,31387,31068
78800,16245,31430,31125
78900,16245,31480,31175
79000,16247,31523,31230
79100,16248,31577,31275
79200,16248,31628,31324
79300,16250,31675,31375
79400,16250,31717,31433
79500,16250,31773,31477
79600,16251,31827,31522
79700,16251,31882,31567
79800,16251,31940,31609
79900,16251,31986,31663
80000,16252,32026,31722
80100,16252,32079,31769
80200,16253,32130,31817
80300,16254,32179,31867
80400,16256,32226,31918
80500,16256,32270,31974
80600,16256,32324,32020
80700,16257,32375,32068
80800,16258,32427,32115
80900,16259,32479,32162
81000,16259,32528,32213
81100,16260,32581,32259
81200,16260,32637,32303
81300,16260,32684,32356
81400,16261,32738,32401
81500,16261,32784,32455
81600,16261,32840,32499
81700,16261,32892,32547
81800,16262,32941,32597
81900,16263,32988,32649
82000,16264,33043,32693
82100,16266,33098,32736
82200,16267,33144,32789
82300,16269,33201,32830
82400,16269,33256,32875
82500,16269,33308,32923
82600,16269,33351,32980
82700,16270,33400,33030
82800,16271,33453,33076
82900,16271,33509,33120
83000,16273,33557,33170
83100,16273,33607,33220
83200,16275,33655,33270
83300,16276,33706,33318
83400,16276,33763,33361
83500,16277,33820,33403
83600,16277,33867,33456
83700,16278,33917,33505
83800,16279,33972,33549
83900,16280,34021,33599
84000,16280,34079,33641
84100,16280,34128,33692
84200,16282,34177,33741
84300,16283,34229,33788
84400,16284,34281,33835
84500,16285,34330,33885
84600,16286,34378,33936
84700,16286,34425,33989
84800,16286,34470,34044
84900,16287,34522,34091
85000,16287,34571,34142
85100,16287,34617,34196
85200,16288,34667,34245
85300,16290,34719,34291
85400,16291,34772,34337
85500,16291,34831,34378
85600,16291,34879,34430
85700,16293,34932,34475
85800,16293,34976,34531
85900,16293,35022,34585
86000,16294,35062,34644
86100,16294,35110,34696
86200,16295,35159,34746
86300,16296,35204,34800
86400,16296,35262,34842
86500,16296,35301,34903
86600,16296,35355,34949
86700,16297,35401,35002
86800,16297,35449,35054
86900,16298,35497,35105
87000,16298,35546,35156
87100,16298,35585,35217
87200,16299,35634,35267
87300,16299,35682,35319
87400,16300,35728,35372
87500,16301,35782,35417
87600,16301,35830,35469
87700,16301,35872,35527
87800,16302,35925,35573
87900,16303,35981,35616
88000,16303,36028,35669
88100,16304,36074,35722
88200,16304,36130,35766
88300,16304,36183,35813
88400,16304,36230,35866
88500,16304,36279,35917
88600,16304,36323,35973
88700,16304,36373,36023
88800,16304,36426,36070
88900,16305,36476,36119
89000,16305,36520,36175
89100,16305,36561,36234
89200,16306,36606,36288
89300,16306,36660,36334
89400,16306,36711,36383
89500,16307,36759,36434
89600,16307,36809,36484
89700,16308,36867,36525
89800,16308,36917,36575
89900,16308,36968,36624
90000,16309,37017,36674
90100,16309,37066,36725
90200,16311,37116,36773
90300,16312,37164,36824
90400,16312,37221,36867
90500,16312,37268,36920
90600,16312,37317,36971
90700,16312,37361,37027
90800,16314,37408,37078
90900,16315,37464,37121
91000,16315,37521,37164
91100,16315,37571,37214
91200,16315,37624,37261
91300,16315,37674,37311
91400,16316,37722,37362
91500,16316,37767,37417
91600,16316,37823,37461
91700,16316,37877,37507
91800,16317,37920,37563
91900,16317,37973,37610
92000,16318,38023,37659
92100,16318,38069,37713
92200,16318,38121,37761
92300,16318,38169,37813
92400,16318,38226,37856
92500,16320,38272,37908
92600,16320,38317,37963
92700,16320,38365,38015
92800,16320,38409,38071
92900,16321,38460,38119
93000,16321,38504,38175
93100,16321,38553,38226
93200,16321,38601,38278
93300,16321,38651,38328
93400,16321,38701,38378
93500,16323,38742,38435
93600,16323,38798,38479
93700,16324,38848,38528
93800,16324,38901,38575
93900,16324,38952,38624
94000,16325,38996,38679
94100,16325,39044,38731
94200,16326,39105,38769
94300,16326,39153,38821
94400,16326,39193,38881
94500,16326,39238,38936
94600,16326,39285,38989
94700,16326,39328,39046
94800,16327,39386,39087
94900,16327,39444,39129
95000,16327,39488,39185
95100,16327,39538,39235
95200,16327,39586,39287
95300,16328,39630,39342
95400,16328,39673,39399
95500,16328,39721,39451
95600,16328,39777,39495
95700,16328,39827,39545
95800,16328,39883,39589
95900,16329,39932,39639
96000,16329,39985,39686
96100,16329,40023,39748
96200,16330,40078,39792
96300,16330,40124,39846
96400,16331,40176,39893
96500,16331,40228,39941
96600,16331,40273,39996
96700,16331,40316,40053
96800,16332,40379,40089
96900,16333,40427,40140
97000,16334,40472,40194
97100,16334,40522,40244
97200,16335,40569,40296
97300,16335,40623,40342
97400,16336,40671,40393
97500,16336,40714,40450
97600,16336,40765,40499
97700,16336,40817,40547
97800,16336,40863,40601
97900,16336,40910,40654
98000,16336,40956,40708
98100,16336,41009,40755
98200,16337,41056,40807
98300,16338,41105,40857
98400,16338,41158,40904
98500,16338,41201,40961
98600,16339,41252,41009
98700,16339,41302,41059
98800,16339,41352,41109
98900,16340,41404,41156
99000,16340,41457,41203
99100,16340,41514,41246
99200,16340,41568,41292
99300,16341,41616,41343
99400,16341,41665,41394
99500,16342,41710,41448
99600,16342,41761,41497
99700,16342,41809,41549
99800,16342,41859,41599
99900,16342,41912,41646
100000,16342,41952,41706


==> plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	2
300	3
400	4
500	5
600	8
700	12
800	14
900	14
1000	15
1100	19
1200	24
1300	29
1400	36
1500	41
1600	43
1700	48
1800	52
1900	59
2000	64
2100	68
2200	74
2300	86
2400	95
2500	101
2600	110
2700	122
2800	130
2900	140
3000	146
3100	152
3200	159
3300	168
3400	179
3500	187
3600	199
3700	216
3800	223
3900	231
4000	241
4100	247
4200	258
4300	268
4400	277
4500	282
4600	297
4700	306
4800	316
4900	324
5000	336
5100	350
5200	363
5300	376
5400	400
5500	412
5600	427
5700	444
5800	459
5900	475
6000	498
6100	510
6200	525
6300	544
6400	558
6500	572
6600	585
6700	602
6800	615
6900	631
7000	643
7100	664
7200	682
7300	698
7400	716
7500	738
7600	759
7700	778
7800	799
7900	825
8000	844
8100	865
8200	881
8300	896
8400	913
8500	935
8600	952
8700	972
8800	992
8900	1016
9000	1036
9100	1050
9200	1070
9300	1099
9400	1118
9500	1136
9600	1159
9700	1175
9800	1193
9900	1213
10000	1239
10100	1271
10200	1297
10300	1325
10400	1353
10500	1381
10600	1400
10700	1425
10800	1447
10900	1466
11000	1492
11100	1515
11200	1532
11300	1556
11400	1581
11500	1604
11600	1620
11700	1644
11800	1684
11900	1709
12000	1738
12100	1758
12200	1786
12300	1818
12400	1836
12500	1866
12600	1885
12700	1911
12800	1944
12900	1975
13000	2002
13100	2024
13200	2056
13300	2080
13400	2103
13500	2137
13600	2163
13700	2190
13800	2213
13900	2245
14000	2277
14100	2312
14200	2343
14300	2367
14400	2393
14500	2427
14600	2454
14700	2486
14800	2513
14900	2533
15000	2555
15100	2584
15200	2612
15300	2649
15400	2683
15500	2719
15600	2750
15700	2773
15800	2808
15900	2838
16000	2871
16100	2903
16200	2937
16300	2969
16400	2998
16500	3030
16600	3057
16700	3092
16800	3118
16900	3148
17000	3186
17100	3226
17200	3268
17300	3292
17400	3317
17500	3350
17600	3374
17700	3403
17800	3434
17900	3465
18000	3507
18100	3541
18200	3578
18300	3610
18400	3643
18500	3678
18600	3708
18700	3745
18800	3780
18900	3807
19000	3839
19100	3874
19200	3923
19300	3959
19400	3992
19500	4029
19600	4064
19700	4101
19800	4138
19900	4178
20000	4218
20100	4255
20200	4291
20300	4336
20400	4371
20500	4408
20600	4444
20700	4470
20800	4507
20900	4546
21000	4587
21100	4619
21200	4659
21300	4692
21400	4724
21500	4759
21600	4788
21700	4820
21800	4854
21900	4882
22000	4915
22100	4953
22200	4992
22300	5036
22400	5074
22500	5110
22600	5149
22700	5185
22800	5220
22900	5263
23000	5309
23100	5347
23200	5383
23300	5421
23400	5456
23500	5497
23600	5535
23700	5581
23800	5620
23900	5662
24000	5704
24100	5747
24200	5785
24300	5819
24400	5855
24500	5890
24600	5933
24700	5962
24800	5992
24900	6029
25000	6068
25100	6098
25200	6142
25300	6180
25400	6220
25500	6266
25600	6308
25700	6343
25800	6387
25900	6426
26000	6459
26100	6496
26200	6538
26300	6580
26400	6620
26500	6663
26600	6703
26700	6739
26800	6777
26900	6811
27000	6854
27100	6895
27200	6929
27300	6965
27400	7004
27500	7041
27600	7080
27700	7122
27800	7162
27900	7208
28000	7245
28100	7291
28200	7336
28300	7382
28400	7427
28500	7473
28600	7513
28700	7551
28800	7593
28900	7643
29000	7697
29100	7743
29200	7790
29300	7834
29400	7883
29500	7926
29600	7971
29700	8009
29800	8051
29900	8093
30000	8135
30100	8170
30200	8210
30300	8247
30400	8290
30500	8334
30600	8373
30700	8413
30800	8466
30900	8514
31000	8551
31100	8599
31200	8645
31300	8689
31400	8735
31500	8779
31600	8819
31700	8861
31800	8900
31900	8946
32000	8979
32100	9017
32200	9065
32300	9116
32400	9165
32500	9204
32600	9259
32700	9295
32800	9329
32900	9372
33000	9415
33100	9460
33200	9500
33300	9543
33400	9586
33500	9634
33600	9679
33700	9712
33800	9751
33900	9787
34000	9836
34100	9880
34200	9931
34300	9972
34400	10018
34500	10060
34600	10110
34700	10167
34800	10219
34900	10261
35000	10306
35100	10360
35200	10420
35300	10463
35400	10509
35500	10552
35600	10601
35700	10638
35800	10679
35900	10721
36000	10764
36100	10820
36200	10869
36300	10917
36400	10963
36500	11006
36600	11052
36700	11104
36800	11153
36900	11204
37000	11245
37100	11286
37200	11327
37300	11371
37400	11417
37500	11449
37600	11497
37700	11542
37800	11589
37900	11630
38000	11680
38100	11735
38200	11782
38300	11831
38400	11878
38500	11926
38600	11978
38700	12028
38800	12068
38900	12115
39000	12158
39100	12207
39200	12258
39300	12297
39400	12344
39500	12390
39600	12434
39700	12479
39800	12520
39900	12563
40000	12602
40100	12643
40200	12689
40300	12725
40400	12776
40500	12822
40600	12863
40700	12914
40800	12962
40900	13016
41000	13064
41100	13107
41200	13152
41300	13196
41400	13227
41500	13270
41600	13308
41700	13356
41800	13402
41900	13448
42000	13496
42100	13542
42200	13587
42300	13636
42400	13680
42500	13730
42600	13773
42700	13815
42800	13865
42900	13914
43000	13961
43100	14011
43200	14058
43300	14100
43400	14143
43500	14191
43600	14237
43700	14286
43800	14327
43900	14377
44000	14424
44100	14470
44200	14517
44300	14566
44400	14609
44500	14659
44600	14709
44700	14755
44800	14805
44900	14842
45000	14891
45100	14939
45200	14983
45300	15032
45400	15072
45500	15114
45600	15157
45700	15206
45800	15247
45900	15290
46000	15333
46100	15388
46200	15431
46300	15474
46400	15523
46500	15568
46600	15615
46700	15672
46800	15730
46900	15775
47000	15816
47100	15865
47200	15918
47300	15960
47400	16010
47500	16053
47600	16104
47700	16157
47800	16198
47900	16251
48000	16303
48100	16349
48200	16400
48300	16442
48400	16490
48500	16531
48600	16578
48700	16626
48800	16678
48900	16730
49000	16779
49100	16832
49200	16870
49300	16913
49400	16961
49500	17004
49600	17045
49700	17091
49800	17136
49900	17188
50000	17241
50100	17296
50200	17342
50300	17388
50400	17429
50500	17474
50600	17515
50700	17569
50800	17615
50900	17666
51000	17714
51100	17757
51200	17805
51300	17856
51400	17907
51500	17956
51600	18010
51700	18054
51800	18099
51900	18137
52000	18186
52100	18235
52200	18287
52300	18336
52400	18384
52500	18423
52600	18463
52700	18516
52800	18559
52900	18604
53000	18658
53100	18711
53200	18759
53300	18812
53400	18869
53500	18920
53600	18974
53700	19025
53800	19064
53900	19105
54000	19150
54100	19198
54200	19253
54300	19295
54400	19350
54500	19405
54600	19458
54700	19507
54800	19553
54900	19597
55000	19649
55100	19694
55200	19742
55300	19787
55400	19842
55500	19888
55600	19947
55700	19993
55800	20041
55900	20099
56000	20159
56100	20206
56200	20263
56300	20313
56400	20361
56500	20403
56600	20444
56700	20490
56800	20536
56900	20584
57000	20624
57100	20669
57200	20720
57300	20769
57400	20820
57500	20874
57600	20914
57700	20967
57800	21017
57900	21065
58000	21116
58100	21173
58200	21224
58300	21272
58400	21332
58500	21378
58600	21428
58700	21479
58800	21525
58900	21574
59000	21623
59100	21672
59200	21715
59300	21765
59400	21812
59500	21862
59600	21915
59700	21968
59800	22016
59900	22063
60000	22104
60100	22153
60200	22203
60300	22258
60400	22302
60500	22350
60600	22402
60700	22459
60800	22508
60900	22559
61000	22609
61100	22651
61200	22702
61300	22752
61400	22808
61500	22854
61600	22896
61700	22939
61800	22993
61900	23035
62000	23087
62100	23132
62200	23189
62300	23233
62400	23281
62500	23328
62600	23376
62700	23428
62800	23476
62900	23532
63000	23575
63100	23626
63200	23688
63300	23736
63400	23785
63500	23829
63600	23881
63700	23940
63800	23986
63900	24030
64000	24080
64100	24125
64200	24184
64300	24239
64400	24287
64500	24335
64600	24381
64700	24424
64800	24473
64900	24523
65000	24574
65100	24637
65200	24688
65300	24734
65400	24787
65500	24835
65600	24880
65700	24923
65800	24973
65900	25027
66000	25085
66100	25133
66200	25187
66300	25237
66400	25280
66500	25328
66600	25376
66700	25424
66800	25474
66900	25531
67000	25571
67100	25618
67200	25667
67300	25725
67400	25771
67500	25816
67600	25874
67700	25930
67800	25975
67900	26024
68000	26071
68100	26122
68200	26173
68300	26225
68400	26276
68500	26330
68600	26395
68700	26459
68800	26500
68900	26541
69000	26587
69100	26625
69200	26667
69300	26712
69400	26767
69500	26810
69600	26859
69700	26910
69800	26966
69900	27018
70000	27062
70100	27104
70200	27156
70300	27204
70400	27252
70500	27304
70600	27353
70700	27401
70800	27449
70900	27488
71000	27549
71100	27598
71200	27650
71300	27700
71400	27741
71500	27787
71600	27830
71700	27874
71800	27921
71900	27967
72000	28013
72100	28063
72200	28110
72300	28158
72400	28208
72500	28254
72600	28308
72700	28363
72800	28418
72900	28467
73000	28524
73100	28576
73200	28626
73300	28673
73400	28728
73500	28785
73600	28838
73700	28888
73800	28943
73900	28993
74000	29042
74100	29089
74200	29138
74300	29185
74400	29237
74500	29283
74600	29335
74700	29386
74800	29441
74900	29492
75000	29547
75100	29596
75200	29650
75300	29696
75400	29748
75500	29797
75600	29855
75700	29903
75800	29962
75900	30010
76000	30059
76100	30107
76200	30158
76300	30205
76400	30252
76500	30309
76600	30361
76700	30410
76800	30461
76900	30510
77000	30561
77100	30613
77200	30659
77300	30698
77400	30742
77500	30788
77600	30830
77700	30876
77800	30929
77900	30984
78000	31042
78100	31093
78200	31138
78300	31186
78400	31233
78500	31284
78600	31335
78700	31387
78800	31430
78900	31480
79000	31523
79100	31577
79200	31628
79300	31675
79400	31717
79500	31773
79600	31827
79700	31882
79800	31940
79900	31986
80000	32026
80100	32079
80200	32130
80300	32179
80400	32226
80500	32270
80600	32324
80700	32375
80800	32427
80900	32479
81000	32528
81100	32581
81200	32637
81300	32684
81400	32738
81500	32784
81600	32840
81700	32892
81800	32941
81900	32988
82000	33043
82100	33098
82200	33144
82300	33201
82400	33256
82500	33308
82600	33351
82700	33400
82800	33453
82900	33509
83000	33557
83100	33607
83200	33655
83300	33706
83400	33763
83500	33820
83600	33867
83700	33917
83800	33972
83900	34021
84000	34079
84100	34128
84200	34177
84300	34229
84400	34281
84500	34330
84600	34378
84700	34425
84800	34470
84900	34522
85000	34571
85100	34617
85200	34667
85300	34719
85400	34772
85500	34831
85600	34879
85700	34932
85800	34976
85900	35022
86000	35062
86100	35110
86200	35159
86300	35204
86400	35262
86500	35301
86600	35355
86700	35401
86800	35449
86900	35497
87000	35546
87100	35585
87200	35634
87300	35682
87400	35728
87500	35782
87600	35830
87700	35872
87800	35925
87900	35981
88000	36028
88100	36074
88200	36130
88300	36183
88400	36230
88500	36279
88600	36323
88700	36373
88800	36426
88900	36476
89000	36520
89100	36561
89200	36606
89300	36660
89400	36711
89500	36759
89600	36809
89700	36867
89800	36917
89900	36968
90000	37017
90100	37066
90200	37116
90300	37164
90400	37221
90500	37268
90600	37317
90700	37361
90800	37408
90900	37464
91000	37521
91100	37571
91200	37624
91300	37674
91400	37722
91500	37767
91600	37823
91700	37877
91800	37920
91900	37973
92000	38023
92100	38069
92200	38121
92300	38169
92400	38226
92500	38272
92600	38317
92700	38365
92800	38409
92900	38460
93000	38504
93100	38553
93200	38601
93300	38651
93400	38701
93500	38742
93600	38798
93700	38848
93800	38901
93900	38952
94000	38996
94100	39044
94200	39105
94300	39153
94400	39193
94500	39238
94600	39285
94700	39328
94800	39386
94900	39444
95000	39488
95100	39538
95200	39586
95300	39630
95400	39673
95500	39721
95600	39777
95700	39827
95800	39883
95900	39932
96000	39985
96100	40023
96200	40078
96300	40124
96400	40176
96500	40228
96600	40273
96700	40316
96800	40379
96900	40427
97000	40472
97100	40522
97200	40569
97300	40623
97400	40671
97500	40714
97600	40765
97700	40817
97800	40863
97900	40910
98000	40956
98100	41009
98200	41056
98300	41105
98400	41158
98500	41201
98600	41252
98700	41302
98800	41352
98900	41404
99000	41457
99100	41514
99200	41568
99300	41616
99400	41665
99500	41710
99600	41761
99700	41809
99800	41859
99900	41912
100000	41952


==> plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	198
300	295
400	393
500	489
600	585
700	675
800	768
900	864
1000	960
1100	1054
1200	1147
1300	1239
1400	1328
1500	1420
1600	1515
1700	1602
1800	1689
1900	1774
2000	1864
2100	1956
2200	2045
2300	2127
2400	2210
2500	2294
2600	2378
2700	2454
2800	2538
2900	2621
3000	2706
3100	2788
3200	2868
3300	2949
3400	3033
3500	3113
3600	3195
3700	3267
3800	3349
3900	3424
4000	3503
4100	3587
4200	3659
4300	3732
4400	3813
4500	3895
4600	3970
4700	4051
4800	4132
4900	4206
5000	4274
5100	4348
5200	4421
5300	4496
5400	4563
5500	4636
5600	4707
5700	4775
5800	4852
5900	4921
6000	4982
6100	5058
6200	5126
6300	5194
6400	5261
6500	5328
6600	5400
6700	5475
6800	5549
6900	5613
7000	5681
7100	5745
7200	5811
7300	5877
7400	5939
7500	5998
7600	6056
7700	6117
7800	6175
7900	6223
8000	6284
8100	6344
8200	6409
8300	6475
8400	6541
8500	6608
8600	6665
8700	6721
8800	6776
8900	6833
9000	6899
9100	6967
9200	7022
9300	7073
9400	7136
9500	7195
9600	7253
9700	7310
9800	7372
9900	7427
10000	7479
10100	7527
10200	7583
10300	7628
10400	7677
10500	7725
10600	7780
10700	7831
10800	7886
10900	7939
11000	7987
11100	8032
11200	8084
11300	8135
11400	8177
11500	8224
11600	8278
11700	8319
11800	8364
11900	8411
12000	8453
12100	8503
12200	8554
12300	8607
12400	8664
12500	8710
12600	8764
12700	8814
12800	8852
12900	8889
13000	8933
13100	8977
13200	9018
13300	9060
13400	9102
13500	9141
13600	9199
13700	9249
13800	9296
13900	9338
14000	9384
14100	9425
14200	9469
14300	9515
14400	9556
14500	9597
14600	9636
14700	9677
14800	9722
14900	9773
15000	9824
15100	9861
15200	9902
15300	9941
15400	9976
15500	10014
15600	10052
15700	10099
15800	10131
15900	10174
16000	10205
16100	10241
16200	10279
16300	10316
16400	10359
16500	10396
16600	10442
16700	10479
16800	10509
16900	10546
17000	10580
17100	10608
17200	10638
17300	10679
17400	10714
17500	10754
17600	10790
17700	10826
17800	10858
17900	10891
18000	10921
18100	10955
18200	10978
18300	11011
18400	11044
18500	11078
18600	11113
18700	11139
18800	11170
18900	11203
19000	11227
19100	11257
19200	11274
19300	11307
19400	11345
19500	11372
19600	11410
19700	11441
19800	11469
19900	11494
20000	11521
20100	11546
20200	11575
20300	11601
20400	11637
20500	11669
20600	11700
20700	11734
20800	11759
20900	11781
21000	11808
21100	11845
21200	11873
21300	11899
21400	11934
21500	11964
21600	11992
21700	12027
21800	12059
21900	12092
22000	12113
22100	12131
22200	12155
22300	12183
22400	12205
22500	12225
22600	12245
22700	12274
22800	12299
22900	12319
23000	12337
23100	12359
23200	12379
23300	12406
23400	12424
23500	12451
23600	12474
23700	12497
23800	12517
23900	12533
24000	12551
24100	12570
24200	12597
24300	12617
24400	12638
24500	12660
24600	12683
24700	12707
24800	12725
24900	12756
25000	12775
25100	12798
25200	12815
25300	12838
25400	12857
25500	12873
25600	12896
25700	12917
25800	12931
25900	12957
26000	12987
26100	13009
26200	13032
26300	13053
26400	13069
26500	13083
26600	13097
26700	13116
26800	13129
26900	13148
27000	13170
27100	13190
27200	13215
27300	13239
27400	13256
27500	13279
27600	13297
27700	13316
27800	13336
27900	13356
28000	13372
28100	13386
28200	13406
28300	13417
28400	13434
28500	13452
28600	13473
28700	13485
28800	13501
28900	13520
29000	13534
29100	13556
29200	13578
29300	13597
29400	13610
29500	13626
29600	13643
29700	13657
29800	13680
29900	13706
30000	13727
30100	13750
30200	13766
30300	13782
30400	13796
30500	13813
30600	13833
30700	13849
30800	13860
30900	13874
31000	13897
31100	13911
31200	13925
31300	13941
31400	13958
31500	13974
31600	13988
31700	14006
31800	14024
31900	14041
32000	14057
32100	14071
32200	14085
32300	14093
32400	14105
32500	14116
32600	14130
32700	14145
32800	14162
32900	14177
33000	14193
33100	14205
33200	14217
33300	14236
33400	14253
33500	14268
33600	14274
33700	14288
33800	14301
33900	14310
34000	14325
34100	14343
34200	14358
34300	14374
34400	14385
34500	14396
34600	14406
34700	14413
34800	14421
34900	14430
35000	14441
35100	14447
35200	14456
35300	14471
35400	14484
35500	14493
35600	14503
35700	14520
35800	14531
35900	14544
36000	14559
36100	14566
36200	14574
36300	14588
36400	14597
36500	14610
36600	14620
36700	14634
36800	14642
36900	14649
37000	14663
37100	14675
37200	14685
37300	14697
37400	14705
37500	14713
37600	14722
37700	14732
37800	14742
37900	14753
38000	14763
38100	14774
38200	14783
38300	14793
38400	14806
38500	14814
38600	14823
38700	14825
38800	14841
38900	14849
39000	14858
39100	14869
39200	14880
39300	14890
39400	14897
39500	14910
39600	14917
39700	14927
39800	14932
39900	14937
40000	14947
40100	14954
40200	14962
40300	14966
40400	14975
40500	14984
40600	14988
40700	15000
40800	15012
40900	15019
41000	15032
41100	15043
41200	15053
41300	15066
41400	15075
41500	15083
41600	15090
41700	15102
41800	15108
41900	15118
42000	15126
42100	15138
42200	15144
42300	15154
42400	15164
42500	15173
42600	15179
42700	15188
42800	15200
42900	15206
43000	15216
43100	15225
43200	15233
43300	15238
43400	15245
43500	15250
43600	15259
43700	15263
43800	15272
43900	15278
44000	15288
44100	15294
44200	15300
44300	15312
44400	15320
44500	15322
44600	15328
44700	15337
44800	15349
44900	15356
45000	15361
45100	15368
45200	15373
45300	15378
45400	15385
45500	15392
45600	15400
45700	15410
45800	15414
45900	15420
46000	15425
46100	15431
46200	15439
46300	15446
46400	15452
46500	15457
46600	15466
46700	15474
46800	15478
46900	15482
47000	15491
47100	15495
47200	15503
47300	15511
47400	15515
47500	15527
47600	15528
47700	15532
47800	15535
47900	15542
48000	15544
48100	15549
48200	15553
48300	15557
48400	15568
48500	15572
48600	15579
48700	15593
48800	15600
48900	15607
49000	15613
49100	15615
49200	15619
49300	15629
49400	15635
49500	15638
49600	15642
49700	15648
49800	15650
49900	15656
50000	15658
50100	15664
50200	15667
50300	15671
50400	15674
50500	15678
50600	15682
50700	15686
50800	15688
50900	15691
51000	15692
51100	15695
51200	15700
51300	15703
51400	15712
51500	15716
51600	15717
51700	15722
51800	15728
51900	15733
52000	15735
52100	15740
52200	15743
52300	15749
52400	15753
52500	15756
52600	15762
52700	15766
52800	15770
52900	15771
53000	15774
53100	15775
53200	15780
53300	15782
53400	15784
53500	15787
53600	15788
53700	15793
53800	15796
53900	15800
54000	15808
54100	15814
54200	15816
54300	15817
54400	15822
54500	15824
54600	15828
54700	15832
54800	15836
54900	15837
55000	15839
55100	15842
55200	15847
55300	15848
55400	15850
55500	15853
55600	15854
55700	15859
55800	15864
55900	15865
56000	15867
56100	15874
56200	15876
56300	15876
56400	15881
56500	15886
56600	15890
56700	15894
56800	15899
56900	15901
57000	15905
57100	15907
57200	15910
57300	15916
57400	15918
57500	15921
57600	15925
57700	15926
57800	15930
57900	15931
58000	15933
58100	15933
58200	15935
58300	15938
58400	15940
58500	15940
58600	15942
58700	15945
58800	15947
58900	15949
59000	15950
59100	15952
59200	15954
59300	15954
59400	15956
59500	15959
59600	15962
59700	15964
59800	15969
59900	15969
60000	15972
60100	15975
60200	15979
60300	15980
60400	15981
60500	15982
60600	15982
60700	15985
60800	15987
60900	15992
61000	15995
61100	15997
61200	15999
61300	16002
61400	16002
61500	16003
61600	16006
61700	16009
61800	16012
61900	16014
62000	16016
62100	16018
62200	16021
62300	16023
62400	16025
62500	16026
62600	16027
62700	16031
62800	16034
62900	16035
63000	16038
63100	16041
63200	16042
63300	16043
63400	16045
63500	16046
63600	16048
63700	16049
63800	16051
63900	16052
64000	16054
64100	16057
64200	16059
64300	16061
64400	16063
64500	16065
64600	16067
64700	16068
64800	16070
64900	16075
65000	16075
65100	16077
65200	16078
65300	16079
65400	16080
65500	16083
65600	16085
65700	16087
65800	16087
65900	16089
66000	16091
66100	16093
66200	16095
66300	16096
66400	16100
66500	16102
66600	16103
66700	16104
66800	16107
66900	16108
67000	16110
67100	16112
67200	16113
67300	16114
67400	16116
67500	16121
67600	16123
67700	16125
67800	16128
67900	16128
68000	16130
68100	16133
68200	16134
68300	16134
68400	16134
68500	16134
68600	16135
68700	16135
68800	16137
68900	16139
69000	16141
69100	16141
69200	16143
69300	16143
69400	16145
69500	16148
69600	16149
69700	16149
69800	16150
69900	16150
70000	16150
70100	16154
70200	16155
70300	16159
70400	16160
70500	16160
70600	16162
70700	16162
70800	16164
70900	16165
71000	16166
71100	16166
71200	16169
71300	16169
71400	16171
71500	16172
71600	16175
71700	16176
71800	16178
71900	16179
72000	16181
72100	16181
72200	16181
72300	16183
72400	16185
72500	16187
72600	16190
72700	16190
72800	16192
72900	16195
73000	16195
73100	16195
73200	16196
73300	16197
73400	16197
73500	16198
73600	16200
73700	16200
73800	16200
73900	16202
74000	16203
74100	16206
74200	16208
74300	16209
74400	16210
74500	16213
74600	16213
74700	16213
74800	16214
74900	16215
75000	16216
75100	16218
75200	16218
75300	16219
75400	16219
75500	16222
75600	16222
75700	16222
75800	16222
75900	16223
76000	16224
76100	16224
76200	16224
76300	16225
76400	16227
76500	16227
76600	16228
76700	16230
76800	16230
76900	16230
77000	16231
77100	16231
77200	16233
77300	16234
77400	16235
77500	16237
77600	16238
77700	16238
77800	16239
77900	16239
78000	16239
78100	16240
78200	16241
78300	16242
78400	16242
78500	16244
78600	16244
78700	16245
78800	16245
78900	16245
79000	16247
79100	16248
79200	16248
79300	16250
79400	16250
79500	16250
79600	16251
79700	16251
79800	16251
79900	16251
80000	16252
80100	16252
80200	16253
80300	16254
80400	16256
80500	16256
80600	16256
80700	16257
80800	16258
80900	16259
81000	16259
81100	16260
81200	16260
81300	16260
81400	16261
81500	16261
81600	16261
81700	16261
81800	16262
81900	16263
82000	16264
82100	16266
82200	16267
82300	16269
82400	16269
82500	16269
82600	16269
82700	16270
82800	16271
82900	16271
83000	16273
83100	16273
83200	16275
83300	16276
83400	16276
83500	16277
83600	16277
83700	16278
83800	16279
83900	16280
84000	16280
84100	16280
84200	16282
84300	16283
84400	16284
84500	16285
84600	16286
84700	16286
84800	16286
84900	16287
85000	16287
85100	16287
85200	16288
85300	16290
85400	16291
85500	16291
85600	16291
85700	16293
85800	16293
85900	16293
86000	16294
86100	16294
86200	16295
86300	16296
86400	16296
86500	16296
86600	16296
86700	16297
86800	16297
86900	16298
87000	16298
87100	16298
87200	16299
87300	16299
87400	16300
87500	16301
87600	16301
87700	16301
87800	16302
87900	16303
88000	16303
88100	16304
88200	16304
88300	16304
88400	16304
88500	16304
88600	16304
88700	16304
88800	16304
88900	16305
89000	16305
89100	16305
89200	16306
89300	16306
89400	16306
89500	16307
89600	16307
89700	16308
89800	16308
89900	16308
90000	16309
90100	16309
90200	16311
90300	16312
90400	16312
90500	16312
90600	16312
90700	16312
90800	16314
90900	16315
91000	16315
91100	16315
91200	16315
91300	16315
91400	16316
91500	16316
91600	16316
91700	16316
91800	16317
91900	16317
92000	16318
92100	16318
92200	16318
92300	16318
92400	16318
92500	16320
92600	16320
92700	16320
92800	16320
92900	16321
93000	16321
93100	16321
93200	16321
93300	16321
93400	16321
93500	16323
93600	16323
93700	16324
93800	16324
93900	16324
94000	16325
94100	16325
94200	16326
94300	16326
94400	16326
94500	16326
94600	16326
94700	16326
94800	16327
94900	16327
95000	16327
95100	16327
95200	16327
95300	16328
95400	16328
95500	16328
95600	16328
95700	16328
95800	16328
95900	16329
96000	16329
96100	16329
96200	16330
96300	16330
96400	16331
96500	16331
96600	16331
96700	16331
96800	16332
96900	16333
97000	16334
97100	16334
97200	16335
97300	16335
97400	16336
97500	16336
97600	16336
97700	16336
97800	16336
97900	16336
98000	16336
98100	16336
98200	16337
98300	16338
98400	16338
98500	16338
98600	16339
98700	16339
98800	16339
98900	16340
99000	16340
99100	16340
99200	16340
99300	16341
99400	16341
99500	16342
99600	16342
99700	16342
99800	16342
99900	16342
100000	16342


==> plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	2
400	3
500	6
600	7
700	13
800	18
900	22
1000	25
1100	27
1200	29
1300	32
1400	36
1500	39
1600	42
1700	50
1800	59
1900	67
2000	72
2100	76
2200	81
2300	87
2400	95
2500	105
2600	112
2700	124
2800	132
2900	139
3000	148
3100	160
3200	173
3300	183
3400	188
3500	200
3600	206
3700	217
3800	228
3900	245
4000	256
4100	266
4200	283
4300	300
4400	310
4500	323
4600	333
4700	343
4800	352
4900	370
5000	390
5100	402
5200	416
5300	428
5400	437
5500	452
5600	466
5700	481
5800	489
5900	504
6000	520
6100	532
6200	549
6300	562
6400	581
6500	600
6600	615
6700	623
6800	636
6900	656
7000	676
7100	691
7200	707
7300	725
7400	745
7500	764
7600	785
7700	805
7800	826
7900	852
8000	872
8100	891
8200	910
8300	929
8400	946
8500	957
8600	983
8700	1007
8800	1032
8900	1051
9000	1065
9100	1083
9200	1108
9300	1128
9400	1146
9500	1169
9600	1188
9700	1215
9800	1235
9900	1260
10000	1282
10100	1302
10200	1320
10300	1347
10400	1370
10500	1394
10600	1420
10700	1444
10800	1467
10900	1495
11000	1521
11100	1553
11200	1584
11300	1609
11400	1642
11500	1672
11600	1702
11700	1737
11800	1752
11900	1780
12000	1809
12100	1839
12200	1860
12300	1875
12400	1900
12500	1924
12600	1951
12700	1975
12800	2004
12900	2036
13000	2065
13100	2099
13200	2126
13300	2160
13400	2195
13500	2222
13600	2238
13700	2261
13800	2291
13900	2317
14000	2339
14100	2363
14200	2388
14300	2418
14400	2451
14500	2476
14600	2510
14700	2537
14800	2565
14900	2594
15000	2621
15100	2655
15200	2686
15300	2710
15400	2741
15500	2767
15600	2798
15700	2828
15800	2861
15900	2888
16000	2924
16100	2956
16200	2984
16300	3015
16400	3043
16500	3074
16600	3101
16700	3129
16800	3173
16900	3206
17000	3234
17100	3266
17200	3294
17300	3329
17400	3369
17500	3396
17600	3436
17700	3471
17800	3508
17900	3544
18000	3572
18100	3604
18200	3644
18300	3679
18400	3713
18500	3744
18600	3779
18700	3816
18800	3850
18900	3890
19000	3934
19100	3969
19200	4003
19300	4034
19400	4063
19500	4099
19600	4126
19700	4158
19800	4193
19900	4228
20000	4261
20100	4299
20200	4334
20300	4363
20400	4392
20500	4423
20600	4456
20700	4496
20800	4534
20900	4573
21000	4605
21100	4636
21200	4668
21300	4709
21400	4742
21500	4777
21600	4820
21700	4853
21800	4887
21900	4926
22000	4972
22100	5016
22200	5053
22300	5081
22400	5121
22500	5165
22600	5206
22700	5241
22800	5281
22900	5318
23000	5354
23100	5394
23200	5438
23300	5473
23400	5520
23500	5552
23600	5591
23700	5622
23800	5663
23900	5705
24000	5745
24100	5783
24200	5818
24300	5864
24400	5907
24500	5950
24600	5984
24700	6031
24800	6083
24900	6115
25000	6157
25100	6204
25200	6243
25300	6282
25400	6323
25500	6361
25600	6396
25700	6440
25800	6482
25900	6517
26000	6554
26100	6595
26200	6630
26300	6667
26400	6711
26500	6754
26600	6800
26700	6845
26800	6894
26900	6941
27000	6976
27100	7015
27200	7056
27300	7096
27400	7140
27500	7180
27600	7223
27700	7262
27800	7302
27900	7336
28000	7383
28100	7423
28200	7458
28300	7501
28400	7539
28500	7575
28600	7614
28700	7664
28800	7706
28900	7737
29000	7769
29100	7801
29200	7832
29300	7869
29400	7907
29500	7948
29600	7986
29700	8034
29800	8069
29900	8101
30000	8138
30100	8180
30200	8224
30300	8271
30400	8314
30500	8353
30600	8394
30700	8438
30800	8474
30900	8512
31000	8552
31100	8590
31200	8630
31300	8670
31400	8707
31500	8747
31600	8793
31700	8833
31800	8876
31900	8913
32000	8964
32100	9012
32200	9050
32300	9091
32400	9130
32500	9180
32600	9211
32700	9260
32800	9309
32900	9351
33000	9392
33100	9435
33200	9483
33300	9521
33400	9561
33500	9598
33600	9647
33700	9700
33800	9748
33900	9803
34000	9839
34100	9877
34200	9911
34300	9954
34400	9997
34500	10044
34600	10084
34700	10120
34800	10160
34900	10209
35000	10253
35100	10293
35200	10324
35300	10366
35400	10407
35500	10455
35600	10496
35700	10542
35800	10590
35900	10635
36000	10677
36100	10714
36200	10757
36300	10795
36400	10840
36500	10884
36600	10928
36700	10962
36800	11005
36900	11047
37000	11092
37100	11139
37200	11188
37300	11232
37400	11278
37500	11338
37600	11381
37700	11426
37800	11469
37900	11517
38000	11557
38100	11591
38200	11635
38300	11676
38400	11716
38500	11760
38600	11799
38700	11847
38800	11891
38900	11936
39000	11984
39100	12024
39200	12062
39300	12113
39400	12159
39500	12200
39600	12249
39700	12294
39800	12348
39900	12400
40000	12451
40100	12503
40200	12549
40300	12609
40400	12649
40500	12694
40600	12749
40700	12786
40800	12826
40900	12865
41000	12904
41100	12950
41200	12995
41300	13038
41400	13098
41500	13147
41600	13202
41700	13242
41800	13290
41900	13334
42000	13378
42100	13420
42200	13469
42300	13510
42400	13556
42500	13597
42600	13648
42700	13697
42800	13735
42900	13780
43000	13823
43100	13864
43200	13909
43300	13962
43400	14012
43500	14059
43600	14104
43700	14151
43800	14201
43900	14245
44000	14288
44100	14336
44200	14383
44300	14422
44400	14471
44500	14519
44600	14563
44700	14608
44800	14646
44900	14702
45000	14748
45100	14793
45200	14844
45300	14890
45400	14943
45500	14994
45600	15043
45700	15084
45800	15139
45900	15190
46000	15242
46100	15281
46200	15330
46300	15380
46400	15425
46500	15475
46600	15519
46700	15554
46800	15592
46900	15643
47000	15693
47100	15740
47200	15779
47300	15829
47400	15875
47500	15920
47600	15968
47700	16011
47800	16067
47900	16107
48000	16153
48100	16202
48200	16247
48300	16301
48400	16342
48500	16397
48600	16443
48700	16481
48800	16522
48900	16563
49000	16608
49100	16653
49200	16711
49300	16758
49400	16804
49500	16858
49600	16913
49700	16961
49800	17014
49900	17056
50000	17101
50100	17140
50200	17191
50300	17241
50400	17297
50500	17348
50600	17403
50700	17445
50800	17497
50900	17543
51000	17594
51100	17648
51200	17695
51300	17741
51400	17781
51500	17828
51600	17873
51700	17924
51800	17973
51900	18030
52000	18079
52100	18125
52200	18170
52300	18215
52400	18263
52500	18321
52600	18375
52700	18418
52800	18471
52900	18525
53000	18568
53100	18614
53200	18661
53300	18706
53400	18747
53500	18793
53600	18838
53700	18882
53800	18940
53900	18995
54000	19042
54100	19088
54200	19131
54300	19188
54400	19228
54500	19271
54600	19314
54700	19361
54800	19411
54900	19466
55000	19512
55100	19564
55200	19611
55300	19665
55400	19708
55500	19759
55600	19799
55700	19848
55800	19895
55900	19936
56000	19974
56100	20020
56200	20061
56300	20111
56400	20158
56500	20211
56600	20266
56700	20316
56800	20365
56900	20415
57000	20471
57100	20524
57200	20570
57300	20615
57400	20662
57500	20705
57600	20761
57700	20807
57800	20853
57900	20904
58000	20951
58100	20994
58200	21041
58300	21090
58400	21128
58500	21182
58600	21230
58700	21276
58800	21328
58900	21377
59000	21427
59100	21476
59200	21531
59300	21581
59400	21632
59500	21679
59600	21723
59700	21768
59800	21815
59900	21868
60000	21924
60100	21972
60200	22018
60300	22062
60400	22117
60500	22168
60600	22216
60700	22256
60800	22305
60900	22349
61000	22396
61100	22452
61200	22499
61300	22546
61400	22590
61500	22643
61600	22698
61700	22752
61800	22795
61900	22851
62000	22897
62100	22950
62200	22990
62300	23044
62400	23094
62500	23146
62600	23197
62700	23241
62800	23290
62900	23333
63000	23387
63100	23433
63200	23470
63300	23521
63400	23570
63500	23625
63600	23671
63700	23711
63800	23763
63900	23818
64000	23866
64100	23918
64200	23957
64300	24000
64400	24050
64500	24100
64600	24152
64700	24208
64800	24257
64900	24302
65000	24351
65100	24386
65200	24434
65300	24487
65400	24533
65500	24582
65600	24635
65700	24690
65800	24740
65900	24784
66000	24824
66100	24874
66200	24918
66300	24967
66400	25020
66500	25070
66600	25121
66700	25172
66800	25219
66900	25261
67000	25319
67100	25370
67200	25420
67300	25461
67400	25513
67500	25563
67600	25603
67700	25645
67800	25697
67900	25748
68000	25799
68100	25845
68200	25893
68300	25941
68400	25990
68500	26036
68600	26070
68700	26106
68800	26163
68900	26220
69000	26272
69100	26334
69200	26390
69300	26445
69400	26488
69500	26542
69600	26592
69700	26641
69800	26684
69900	26732
70000	26788
70100	26842
70200	26889
70300	26937
70400	26988
70500	27036
70600	27085
70700	27137
70800	27187
70900	27247
71000	27285
71100	27336
71200	27381
71300	27431
71400	27488
71500	27541
71600	27595
71700	27650
71800	27701
71900	27754
72000	27806
72100	27856
72200	27909
72300	27959
72400	28007
72500	28059
72600	28102
72700	28147
72800	28190
72900	28238
73000	28281
73100	28329
73200	28378
73300	28430
73400	28475
73500	28517
73600	28562
73700	28612
73800	28657
73900	28705
74000	28755
74100	28805
74200	28854
74300	28906
74400	28953
74500	29004
74600	29052
74700	29101
74800	29145
74900	29193
75000	29237
75100	29286
75200	29332
75300	29385
75400	29433
75500	29481
75600	29523
75700	29575
75800	29616
75900	29667
76000	29717
76100	29769
76200	29818
76300	29870
76400	29921
76500	29964
76600	30011
76700	30060
76800	30109
76900	30160
77000	30208
77100	30256
77200	30308
77300	30368
77400	30423
77500	30475
77600	30532
77700	30586
77800	30632
77900	30677
78000	30719
78100	30767
78200	30821
78300	30872
78400	30925
78500	30972
78600	31021
78700	31068
78800	31125
78900	31175
79000	31230
79100	31275
79200	31324
79300	31375
79400	31433
79500	31477
79600	31522
79700	31567
79800	31609
79900	31663
80000	31722
80100	31769
80200	31817
80300	31867
80400	31918
80500	31974
80600	32020
80700	32068
80800	32115
80900	32162
81000	32213
81100	32259
81200	32303
81300	32356
81400	32401
81500	32455
81600	32499
81700	32547
81800	32597
81900	32649
82000	32693
82100	32736
82200	32789
82300	32830
82400	32875
82500	32923
82600	32980
82700	33030
82800	33076
82900	33120
83000	33170
83100	33220
83200	33270
83300	33318
83400	33361
83500	33403
83600	33456
83700	33505
83800	33549
83900	33599
84000	33641
84100	33692
84200	33741
84300	33788
84400	33835
84500	33885
84600	33936
84700	33989
84800	34044
84900	34091
85000	34142
85100	34196
85200	34245
85300	34291
85400	34337
85500	34378
85600	34430
85700	34475
85800	34531
85900	34585
86000	34644
86100	34696
86200	34746
86300	34800
86400	34842
86500	34903
86600	34949
86700	35002
86800	35054
86900	35105
87000	35156
87100	35217
87200	35267
87300	35319
87400	35372
87500	35417
87600	35469
87700	35527
87800	35573
87900	35616
88000	35669
88100	35722
88200	35766
88300	35813
88400	35866
88500	35917
88600	35973
88700	36023
88800	36070
88900	36119
89000	36175
89100	36234
89200	36288
89300	36334
89400	36383
89500	36434
89600	36484
89700	36525
89800	36575
89900	36624
90000	36674
90100	36725
90200	36773
90300	36824
90400	36867
90500	36920
90600	36971
90700	37027
90800	37078
90900	37121
91000	37164
91100	37214
91200	37261
91300	37311
91400	37362
91500	37417
91600	37461
91700	37507
91800	37563
91900	37610
92000	37659
92100	37713
92200	37761
92300	37813
92400	37856
92500	37908
92600	37963
92700	38015
92800	38071
92900	38119
93000	38175
93100	38226
93200	38278
93300	38328
93400	38378
93500	38435
93600	38479
93700	38528
93800	38575
93900	38624
94000	38679
94100	38731
94200	38769
94300	38821
94400	38881
94500	38936
94600	38989
94700	39046
94800	39087
94900	39129
95000	39185
95100	39235
95200	39287
95300	39342
95400	39399
95500	39451
95600	39495
95700	39545
95800	39589
95900	39639
96000	39686
96100	39748
96200	39792
96300	39846
96400	39893
96500	39941
96600	39996
96700	40053
96800	40089
96900	40140
97000	40194
97100	40244
97200	40296
97300	40342
97400	40393
97500	40450
97600	40499
97700	40547
97800	40601
97900	40654
98000	40708
98100	40755
98200	40807
98300	40857
98400	40904
98500	40961
98600	41009
98700	41059
98800	41109
98900	41156
99000	41203
99100	41246
99200	41292
99300	41343
99400	41394
99500	41448
99600	41497
99700	41549
99800	41599
99900	41646
100000	41706


==> plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,199,0,1
300,297,1,2
400,394,3,3
500,492,3,5
600,585,5,10
700,683,5,12
800,780,5,15
900,878,5,17
1000,974,7,19
1100,1067,8,25
1200,1162,9,29
1300,1258,11,31
1400,1351,13,36
1500,1443,14,43
1600,1530,17,53
1700,1619,21,60
1800,1708,23,69
1900,1791,27,82
2000,1875,34,91
2100,1967,35,98
2200,2055,37,108
2300,2143,41,116
2400,2228,45,127
2500,2312,49,139
2600,2398,52,150
2700,2486,52,162
2800,2570,57,173
2900,2656,60,184
3000,2739,63,198
3100,2825,68,207
3200,2912,75,213
3300,2993,79,228
3400,3082,82,236
3500,3160,91,249
3600,3239,99,262
3700,3313,110,277
3800,3396,114,290
3900,3475,118,307
4000,3556,121,323
4100,3641,121,338
4200,3717,128,355
4300,3792,138,370
4400,3859,150,391
4500,3938,155,407
4600,4019,161,420
4700,4103,163,434
4800,4166,171,463
4900,4246,174,480
5000,4327,175,498
5100,4398,182,520
5200,4478,188,534
5300,4552,195,553
5400,4633,198,569
5500,4701,201,598
5600,4771,213,616
5700,4842,222,636
5800,4907,230,663
5900,4970,239,691
6000,5040,249,711
6100,5114,252,734
6200,5186,256,758
6300,5242,270,788
6400,5314,276,810
6500,5379,283,838
6600,5442,291,867
6700,5501,299,900
6800,5565,308,927
6900,5635,316,949
7000,5702,325,973
7100,5763,337,1000
7200,5836,341,1023
7300,5898,352,1050
7400,5959,364,1077
7500,6021,376,1103
7600,6086,387,1127
7700,6150,394,1156
7800,6209,403,1188
7900,6275,410,1215
8000,6335,417,1248
8100,6399,429,1272
8200,6454,441,1305
8300,6518,450,1332
8400,6576,464,1360
8500,6640,474,1386
8600,6698,483,1419
8700,6762,495,1443
8800,6821,503,1476
8900,6881,511,1508
9000,6941,520,1539
9100,7003,533,1564
9200,7063,538,1599
9300,7124,548,1628
9400,7186,557,1657
9500,7244,568,1688
9600,7301,583,1716
9700,7354,597,1749
9800,7407,610,1783
9900,7462,622,1816
10000,7517,637,1846
10100,7568,648,1884
10200,7614,662,1924
10300,7678,675,1947
10400,7724,687,1989
10500,7779,706,2015
10600,7827,719,2054
10700,7879,732,2089
10800,7934,741,2125
10900,7980,752,2168
11000,8029,758,2213
11100,8083,769,2248
11200,8129,778,2293
11300,8171,797,2332
11400,8221,807,2372
11500,8271,816,2413
11600,8323,827,2450
11700,8375,842,2483
11800,8422,859,2519
11900,8466,875,2559
12000,8513,889,2598
12100,8560,905,2635
12200,8610,916,2674
12300,8654,929,2717
12400,8694,940,2766
12500,8738,953,2809
12600,8785,968,2847
12700,8836,982,2882
12800,8884,996,2920
12900,8924,1013,2963
13000,8970,1027,3003
13100,9009,1039,3052
13200,9058,1048,3094
13300,9106,1059,3135
13400,9149,1077,3174
13500,9186,1095,3219
13600,9229,1109,3262
13700,9267,1127,3306
13800,9306,1139,3355
13900,9342,1153,3405
14000,9381,1166,3453
14100,9418,1180,3502
14200,9462,1198,3540
14300,9499,1217,3584
14400,9543,1228,3629
14500,9583,1245,3672
14600,9618,1260,3722
14700,9653,1277,3770
14800,9710,1286,3804
14900,9750,1303,3847
15000,9785,1316,3899
15100,9826,1325,3949
15200,9870,1342,3988
15300,9905,1362,4033
15400,9947,1371,4082
15500,9984,1383,4133
15600,10023,1394,4183
15700,10059,1410,4231
15800,10101,1425,4274
15900,10138,1440,4322
16000,10173,1454,4373
16100,10220,1463,4417
16200,10258,1482,4460
16300,10292,1502,4506
16400,10329,1513,4558
16500,10371,1531,4598
16600,10408,1547,4645
16700,10445,1559,4696
16800,10485,1571,4744
16900,10528,1588,4784
17000,10564,1601,4835
17100,10602,1616,4882
17200,10637,1637,4926
17300,10663,1657,4980
17400,10702,1674,5024
17500,10737,1695,5068
17600,10778,1713,5109
17700,10807,1736,5157
17800,10833,1753,5214
17900,10867,1770,5263
18000,10898,1788,5314
18100,10926,1804,5370
18200,10951,1822,5427
18300,10987,1843,5470
18400,11019,1861,5520
18500,11054,1878,5568
18600,11079,1895,5626
18700,11114,1914,5672
18800,11150,1931,5719
18900,11186,1951,5763
19000,11214,1970,5816
19100,11246,1990,5864
19200,11277,2004,5919
19300,11308,2014,5978
19400,11331,2033,6036
19500,11357,2046,6097
19600,11393,2058,6149
19700,11421,2070,6209
19800,11452,2083,6265
19900,11488,2107,6305
20000,11516,2125,6359
20100,11538,2144,6418
20200,11576,2161,6463
20300,11609,2171,6520
20400,11638,2188,6574
20500,11667,2210,6623
20600,11690,2227,6683
20700,11712,2247,6741
20800,11728,2265,6807
20900,11750,2283,6867
21000,11783,2301,6916
21100,11813,2321,6966
21200,11846,2334,7020
21300,11873,2354,7073
21400,11906,2370,7124
21500,11931,2386,7183
21600,11962,2397,7241
21700,11992,2409,7299
21800,12017,2431,7352
21900,12038,2448,7414
22000,12066,2469,7465
22100,12094,2484,7522
22200,12112,2505,7583
22300,12135,2532,7633
22400,12154,2556,7690
22500,12180,2569,7751
22600,12208,2585,7807
22700,12237,2610,7853
22800,12274,2621,7905
22900,12294,2645,7961
23000,12323,2660,8017
23100,12349,2684,8067
23200,12375,2703,8122
23300,12400,2725,8175
23400,12421,2742,8237
23500,12445,2760,8295
23600,12466,2778,8356
23700,12496,2796,8408
23800,12517,2816,8467
23900,12542,2838,8520
24000,12566,2857,8577
24100,12595,2882,8623
24200,12621,2901,8678
24300,12645,2927,8728
24400,12669,2948,8783
24500,12691,2969,8840
24600,12720,2986,8894
24700,12746,3004,8950
24800,12770,3021,9009
24900,12798,3042,9060
25000,12823,3062,9115
25100,12843,3079,9178
25200,12871,3095,9234
25300,12898,3108,9294
25400,12920,3125,9355
25500,12940,3145,9415
25600,12961,3164,9475
25700,12981,3180,9539
25800,12995,3198,9607
25900,13017,3222,9661
26000,13046,3241,9713
26100,13071,3261,9768
26200,13086,3286,9828
26300,13109,3303,9888
26400,13131,3320,9949
26500,13155,3337,10008
26600,13177,3353,10070
26700,13191,3375,10134
26800,13210,3396,10194
26900,13232,3418,10250
27000,13248,3441,10311
27100,13272,3467,10361
27200,13291,3480,10429
27300,13306,3503,10491
27400,13322,3523,10555
27500,13343,3541,10616
27600,13357,3569,10674
27700,13371,3583,10746
27800,13396,3595,10809
27900,13409,3617,10874
28000,13428,3636,10936
28100,13441,3658,11001
28200,13458,3677,11065
28300,13482,3695,11123
28400,13507,3714,11179
28500,13527,3737,11236
28600,13552,3753,11295
28700,13577,3776,11347
28800,13598,3796,11406
28900,13616,3816,11468
29000,13629,3840,11531
29100,13646,3859,11595
29200,13661,3879,11660
29300,13683,3900,11717
29400,13691,3924,11785
29500,13706,3952,11842
29600,13719,3974,11907
29700,13739,3999,11962
29800,13751,4017,12032
29900,13768,4042,12090
30000,13783,4060,12157
30100,13797,4077,12226
30200,13814,4102,12284
30300,13832,4123,12345
30400,13851,4146,12403
30500,13871,4164,12465
30600,13889,4183,12528
30700,13899,4205,12596
30800,13908,4231,12661
30900,13920,4248,12732
31000,13938,4269,12793
31100,13955,4287,12858
31200,13965,4307,12928
31300,13977,4319,13004
31400,13986,4339,13075
31500,14005,4354,13141
31600,14018,4373,13209
31700,14032,4389,13279
31800,14042,4403,13355
31900,14059,4423,13418
32000,14073,4450,13477
32100,14087,4472,13541
32200,14106,4490,13604
32300,14121,4514,13665
32400,14129,4537,13734
32500,14138,4551,13811
32600,14153,4582,13865
32700,14166,4608,13926
32800,14180,4628,13992
32900,14189,4644,14067
33000,14200,4667,14133
33100,14215,4688,14197
33200,14230,4709,14261
33300,14243,4726,14331
33400,14256,4750,14394
33500,14277,4770,14453
33600,14287,4796,14517
33700,14297,4816,14587
33800,14307,4837,14656
33900,14323,4858,14719
34000,14329,4881,14790
34100,14344,4910,14846
34200,14362,4937,14901
34300,14373,4957,14970
34400,14382,4984,15034
34500,14399,5010,15091
34600,14417,5028,15155
34700,14431,5048,15221
34800,14446,5066,15288
34900,14458,5089,15353
35000,14464,5111,15425
35100,14475,5134,15491
35200,14483,5160,15557
35300,14498,5185,15617
35400,14513,5205,15682
35500,14522,5226,15752
35600,14533,5249,15818
35700,14542,5270,15888
35800,14553,5299,15948
35900,14564,5322,16014
36000,14578,5345,16077
36100,14591,5367,16142
36200,14601,5394,16205
36300,14608,5422,16270
36400,14616,5440,16344
36500,14624,5465,16411
36600,14639,5485,16476
36700,14652,5510,16538
36800,14663,5533,16604
36900,14678,5551,16671
37000,14690,5573,16737
37100,14703,5591,16806
37200,14711,5609,16880
37300,14726,5632,16942
37400,14736,5657,17007
37500,14741,5682,17077
37600,14756,5699,17145
37700,14769,5718,17213
37800,14781,5746,17273
37900,14795,5771,17334
38000,14805,5797,17398
38100,14815,5818,17467
38200,14828,5847,17525
38300,14837,5868,17595
38400,14845,5894,17661
38500,14851,5919,17730
38600,14860,5944,17796
38700,14871,5962,17867
38800,14882,5984,17934
38900,14892,6004,18004
39000,14905,6026,18069
39100,14911,6046,18143
39200,14923,6062,18215
39300,14932,6082,18286
39400,14945,6112,18343
39500,14949,6133,18418
39600,14956,6158,18486
39700,14967,6178,18555
39800,14971,6205,18624
39900,14982,6229,18689
40000,14994,6250,18756
40100,15001,6269,18830
40200,15009,6302,18889
40300,15016,6328,18956
40400,15026,6351,19023
40500,15031,6374,19095
40600,15041,6391,19168
40700,15051,6412,19237
40800,15064,6425,19311
40900,15072,6448,19380
41000,15080,6467,19453
41100,15085,6493,19522
41200,15094,6514,19592
41300,15099,6537,19664
41400,15107,6557,19736
41500,15120,6580,19800
41600,15127,6607,19866
41700,15129,6634,19937
41800,15138,6655,20007
41900,15145,6680,20075
42000,15152,6704,20144
42100,15158,6728,20214
42200,15161,6752,20287
42300,15167,6773,20360
42400,15174,6797,20429
42500,15181,6818,20501
42600,15191,6839,20570
42700,15204,6866,20630
42800,15211,6889,20700
42900,15218,6914,20768
43000,15222,6944,20834
43100,15227,6971,20902
43200,15233,6996,20971
43300,15236,7019,21045
43400,15243,7047,21110
43500,15256,7061,21183
43600,15258,7087,21255
43700,15261,7111,21328
43800,15269,7135,21396
43900,15276,7154,21470
44000,15279,7184,21537
44100,15286,7207,21607
44200,15289,7233,21678
44300,15292,7260,21748
44400,15299,7274,21827
44500,15310,7291,21899
44600,15317,7312,21971
44700,15326,7330,22044
44800,15330,7359,22111
44900,15338,7382,22180
45000,15346,7404,22250
45100,15354,7421,22325
45200,15357,7444,22399
45300,15367,7465,22468
45400,15376,7486,22538
45500,15385,7504,22611
45600,15387,7529,22684
45700,15391,7562,22747
45800,15395,7586,22819
45900,15400,7609,22891
46000,15405,7639,22956
46100,15412,7660,23028
46200,15419,7682,23099
46300,15422,7709,23169
46400,15424,7732,23244
46500,15428,7753,23319
46600,15429,7785,23386
46700,15431,7807,23462
46800,15439,7827,23534
46900,15445,7852,23603
47000,15453,7873,23674
47100,15456,7895,23749
47200,15462,7921,23817
47300,15465,7944,23891
47400,15466,7968,23966
47500,15471,8000,24029
47600,15478,8028,24094
47700,15488,8048,24164
47800,15497,8075,24228
47900,15501,8101,24298
48000,15508,8128,24364
48100,15512,8150,24438
48200,15519,8179,24502
48300,15523,8203,24574
48400,15532,8219,24649
48500,15541,8240,24719
48600,15544,8259,24797
48700,15548,8283,24869
48800,15551,8309,24940
48900,15554,8326,25020
49000,15556,8344,25100
49100,15564,8373,25163
49200,15569,8398,25233
49300,15575,8422,25303
49400,15577,8446,25377
49500,15581,8463,25456
49600,15586,8492,25522
49700,15591,8514,25595
49800,15594,8534,25672
49900,15602,8554,25744
50000,15608,8576,25816
50100,15610,8601,25889
50200,15614,8623,25963
50300,15620,8647,26033
50400,15626,8672,26102
50500,15630,8691,26179
50600,15636,8709,26255
50700,15639,8733,26328
50800,15644,8754,26402
50900,15649,8782,26469
51000,15654,8814,26532
51100,15657,8833,26610
51200,15660,8854,26686
51300,15664,8870,26766
51400,15668,8893,26839
51500,15670,8916,26914
51600,15672,8935,26993
51700,15679,8958,27063
51800,15683,8984,27133
51900,15687,9005,27208
52000,15689,9038,27273
52100,15693,9060,27347
52200,15699,9083,27418
52300,15703,9106,27491
52400,15707,9131,27562
52500,15710,9149,27641
52600,15713,9174,27713
52700,15720,9193,27787
52800,15724,9229,27847
52900,15727,9249,27924
53000,15732,9282,27986
53100,15738,9303,28059
53200,15746,9327,28127
53300,15750,9350,28200
53400,15755,9377,28268
53500,15758,9398,28344
53600,15761,9421,28418
53700,15767,9449,28484
53800,15767,9477,28556
53900,15770,9507,28623
54000,15772,9532,28696
54100,15778,9551,28771
54200,15785,9576,28839
54300,15791,9597,28912
54400,15793,9616,28991
54500,15800,9641,29059
54600,15807,9666,29127
54700,15810,9691,29199
54800,15814,9716,29270
54900,15817,9742,29341
55000,15821,9765,29414
55100,15826,9785,29489
55200,15827,9805,29568
55300,15829,9835,29636
55400,15831,9866,29703
55500,15833,9893,29774
55600,15836,9920,29844
55700,15838,9950,29912
55800,15842,9977,29981
55900,15843,10003,30054
56000,15847,10028,30125
56100,15855,10053,30192
56200,15860,10075,30265
56300,15863,10106,30331
56400,15865,10130,30405
56500,15869,10155,30476
56600,15870,10184,30546
56700,15873,10210,30617
56800,15874,10235,30691
56900,15880,10257,30763
57000,15880,10279,30841
57100,15881,10300,30919
57200,15882,10326,30992
57300,15888,10350,31062
57400,15891,10379,31130
57500,15894,10403,31203
57600,15899,10424,31277
57700,15905,10449,31346
57800,15912,10471,31417
57900,15914,10492,31494
58000,15918,10518,31564
58100,15920,10541,31639
58200,15921,10572,31707
58300,15924,10595,31781
58400,15924,10621,31855
58500,15927,10646,31927
58600,15931,10666,32003
58700,15933,10690,32077
58800,15935,10715,32150
58900,15936,10753,32211
59000,15939,10778,32283
59100,15941,10806,32353
59200,15946,10830,32424
59300,15948,10865,32487
59400,15950,10893,32557
59500,15953,10917,32630
59600,15958,10945,32697
59700,15960,10976,32764
59800,15962,10996,32842
59900,15965,11021,32914
60000,15965,11051,32984
60100,15968,11079,33053
60200,15972,11113,33115
60300,15977,11136,33187
60400,15982,11166,33252
60500,15983,11192,33325
60600,15985,11224,33391
60700,15985,11248,33467
60800,15986,11274,33540
60900,15988,11296,33616
61000,15991,11317,33692
61100,15991,11343,33766
61200,15995,11367,33838
61300,16001,11391,33908
61400,16002,11416,33982
61500,16006,11444,34050
61600,16010,11467,34123
61700,16012,11490,34198
61800,16014,11515,34271
61900,16017,11535,34348
62000,16020,11559,34421
62100,16023,11592,34485
62200,16025,11616,34559
62300,16030,11648,34622
62400,16030,11672,34698
62500,16035,11696,34769
62600,16037,11716,34847
62700,16039,11749,34912
62800,16041,11773,34986
62900,16042,11800,35058
63000,16043,11825,35132
63100,16046,11839,35215
63200,16050,11859,35291
63300,16051,11881,35368
63400,16051,11906,35443
63500,16053,11928,35519
63600,16056,11956,35588
63700,16059,11971,35670
63800,16061,11993,35746
63900,16064,12019,35817
64000,16065,12047,35888
64100,16067,12077,35956
64200,16069,12101,36030
64300,16072,12127,36101
64400,16074,12152,36174
64500,16078,12173,36249
64600,16080,12203,36317
64700,16082,12227,36391
64800,16085,12249,36466
64900,16088,12275,36537
65000,16091,12301,36608
65100,16091,12328,36681
65200,16092,12351,36757
65300,16093,12377,36830
65400,16095,12402,36903
65500,16098,12422,36980
65600,16101,12447,37052
65700,16103,12472,37125
65800,16104,12499,37197
65900,16105,12521,37274
66000,16106,12539,37355
66100,16106,12571,37423
66200,16106,12598,37496
66300,16109,12617,37574
66400,16109,12644,37647
66500,16110,12669,37721
66600,16111,12690,37799
66700,16113,12718,37869
66800,16115,12735,37950
66900,16118,12758,38024
67000,16118,12782,38100
67100,16119,12812,38169
67200,16121,12837,38242
67300,16124,12861,38315
67400,16127,12878,38395
67500,16130,12906,38464
67600,16132,12930,38538
67700,16133,12965,38602
67800,16134,12993,38673
67900,16134,13019,38747
68000,16136,13041,38823
68100,16136,13068,38896
68200,16136,13097,38967
68300,16136,13122,39042
68400,16138,13144,39118
68500,16139,13167,39194
68600,16143,13186,39271
68700,16144,13217,39339
68800,16145,13237,39418
68900,16146,13256,39498
69000,16148,13275,39577
69100,16148,13306,39646
69200,16152,13329,39719
69300,16155,13357,39788
69400,16157,13379,39864
69500,16160,13401,39939
69600,16161,13425,40014
69700,16163,13452,40085
69800,16168,13468,40164
69900,16169,13496,40235
70000,16170,13515,40315
70100,16170,13546,40384
70200,16171,13568,40461
70300,16171,13596,40533
70400,16172,13617,40611
70500,16173,13636,40691
70600,16174,13665,40761
70700,16175,13684,40841
70800,16175,13704,40921
70900,16175,13730,40995
71000,16175,13754,41071
71100,16176,13776,41148
71200,16178,13802,41220
71300,16178,13828,41294
71400,16180,13855,41365
71500,16181,13872,41447
71600,16184,13902,41514
71700,16186,13925,41589
71800,16186,13951,41663
71900,16188,13984,41728
72000,16189,14007,41804
72100,16190,14031,41879
72200,16190,14054,41956
72300,16190,14079,42031
72400,16193,14102,42105
72500,16193,14130,42177
72600,16195,14155,42250
72700,16197,14176,42327
72800,16199,14203,42398
72900,16200,14227,42473
73000,16200,14249,42551
73100,16200,14269,42631
73200,16200,14298,42702
73300,16201,14331,42768
73400,16202,14357,42841
73500,16203,14391,42906
73600,16204,14421,42975
73700,16205,14448,43047
73800,16206,14478,43116
73900,16207,14505,43188
74000,16207,14532,43261
74100,16208,14556,43336
74200,16209,14583,43408
74300,16211,14605,43484
74400,16213,14628,43559
74500,16213,14653,43634
74600,16214,14680,43706
74700,16215,14715,43770
74800,16215,14738,43847
74900,16215,14757,43928
75000,16215,14777,44008
75100,16215,14802,44083
75200,16215,14827,44158
75300,16216,14859,44225
75400,16219,14887,44294
75500,16219,14909,44372
75600,16219,14933,44448
75700,16219,14956,44525
75800,16219,14978,44603
75900,16219,15004,44677
76000,16220,15033,44747
76100,16220,15052,44828
76200,16220,15080,44900
76300,16221,15099,44980
76400,16222,15127,45051
76500,16223,15149,45128
76600,16224,15170,45206
76700,16227,15199,45274
76800,16227,15219,45354
76900,16228,15243,45429
77000,16228,15268,45504
77100,16228,15291,45581
77200,16229,15308,45663
77300,16230,15331,45739
77400,16231,15353,45816
77500,16232,15377,45891
77600,16232,15401,45967
77700,16235,15420,46045
77800,16236,15445,46119
77900,16236,15467,46197
78000,16236,15486,46278
78100,16237,15502,46361
78200,16238,15534,46428
78300,16238,15558,46504
78400,16238,15583,46579
78500,16238,15603,46659
78600,16238,15632,46730
78700,16240,15656,46804
78800,16240,15681,46879
78900,16241,15712,46947
79000,16241,15740,47019
79100,16242,15764,47094
79200,16243,15784,47173
79300,16243,15809,47248
79400,16244,15829,47327
79500,16245,15848,47407
79600,16245,15878,47477
79700,16245,15903,47552
79800,16247,15925,47628
79900,16247,15947,47706
80000,16248,15965,47787
80100,16250,15991,47859
80200,16252,16018,47930
80300,16253,16045,48002
80400,16253,16063,48084
80500,16253,16085,48162
80600,16254,16108,48238
80700,16255,16132,48313
80800,16256,16161,48383
80900,16257,16175,48468
81000,16258,16205,48537
81100,16261,16225,48614
81200,16262,16253,48685
81300,16262,16274,48764
81400,16263,16299,48838
81500,16263,16323,48914
81600,16265,16343,48992
81700,16267,16371,49062
81800,16267,16395,49138
81900,16269,16412,49219
82000,16270,16436,49294
82100,16270,16459,49371
82200,16270,16482,49448
82300,16271,16503,49526
82400,16272,16524,49604
82500,16273,16555,49672
82600,16276,16579,49745
82700,16277,16605,49818
82800,16277,16629,49894
82900,16280,16648,49972
83000,16282,16661,50057
83100,16282,16686,50132
83200,16282,16714,50204
83300,16282,16744,50274
83400,16285,16770,50345
83500,16287,16796,50417
83600,16288,16816,50496
83700,16289,16840,50571
83800,16290,16868,50642
83900,16290,16890,50720
84000,16290,16915,50795
84100,16292,16939,50869
84200,16293,16971,50936
84300,16293,16993,51014
84400,16295,17019,51086
84500,16296,17040,51164
84600,16296,17067,51237
84700,16299,17090,51311
84800,16299,17108,51393
84900,16300,17135,51465
85000,16301,17158,51541
85100,16302,17181,51617
85200,16302,17206,51692
85300,16304,17224,51772
85400,16304,17258,51838
85500,16304,17281,51915
85600,16304,17309,51987
85700,16305,17327,52068
85800,16305,17354,52141
85900,16306,17376,52218
86000,16306,17400,52294
86100,16306,17424,52370
86200,16307,17450,52443
86300,16307,17470,52523
86400,16307,17506,52587
86500,16308,17531,52661
86600,16309,17552,52739
86700,16309,17585,52806
86800,16309,17607,52884
86900,16309,17632,52959
87000,16309,17660,53031
87100,16311,17691,53098
87200,16311,17720,53169
87300,16311,17745,53244
87400,16311,17773,53316
87500,16313,17803,53384
87600,16313,17824,53463
87700,16313,17852,53535
87800,16314,17873,53613
87900,16314,17896,53690
88000,16314,17921,53765
88100,16314,17945,53841
88200,16315,17973,53912
88300,16316,17990,53994
88400,16316,18010,54074
88500,16316,18033,54151
88600,16317,18060,54223
88700,16318,18093,54289
88800,16319,18109,54372
88900,16320,18136,54444
89000,16320,18156,54524
89100,16320,18184,54596
89200,16321,18214,54665
89300,16321,18241,54738
89400,16321,18260,54819
89500,16321,18277,54902
89600,16321,18297,54982
89700,16321,18316,55063
89800,16322,18338,55140
89900,16323,18366,55211
90000,16324,18388,55288
90100,16324,18415,55361
90200,16324,18441,55435
90300,16324,18473,55503
90400,16324,18495,55581
90500,16324,18518,55658
90600,16324,18547,55729
90700,16325,18576,55799
90800,16326,18599,55875
90900,16326,18623,55951
91000,16327,18647,56026
91100,16327,18670,56103
91200,16327,18693,56180
91300,16327,18709,56264
91400,16327,18731,56342
91500,16327,18748,56425
91600,16329,18772,56499
91700,16329,18793,56578
91800,16329,18816,56655
91900,16330,18837,56733
92000,16330,18865,56805
92100,16330,18887,56883
92200,16330,18910,56960
92300,16331,18936,57033
92400,16332,18958,57110
92500,16333,18982,57185
92600,16333,19008,57259
92700,16333,19034,57333
92800,16333,19060,57407
92900,16333,19080,57487
93000,16333,19105,57562
93100,16333,19126,57641
93200,16333,19155,57712
93300,16333,19177,57790
93400,16334,19208,57858
93500,16334,19225,57941
93600,16334,19246,58020
93700,16334,19280,58086
93800,16334,19307,58159
93900,16336,19335,58229
94000,16336,19354,58310
94100,16338,19379,58383
94200,16338,19401,58461
94300,16338,19427,58535
94400,16338,19445,58617
94500,16338,19466,58696
94600,16340,19486,58774
94700,16340,19509,58851
94800,16340,19539,58921
94900,16340,19565,58995
95000,16340,19588,59072
95100,16340,19613,59147
95200,16340,19634,59226
95300,16341,19648,59311
95400,16341,19672,59387
95500,16342,19698,59460
95600,16342,19726,59532
95700,16342,19748,59610
95800,16342,19766,59692
95900,16342,19798,59760
96000,16342,19819,59839
96100,16342,19844,59914
96200,16342,19870,59988
96300,16342,19894,60064
96400,16343,19919,60138
96500,16344,19953,60203
96600,16344,19986,60270
96700,16344,20023,60333
96800,16344,20042,60414
96900,16344,20060,60496
97000,16344,20083,60573
97100,16344,20112,60644
97200,16344,20139,60717
97300,16344,20165,60791
97400,16345,20186,60869
97500,16345,20208,60947
97600,16346,20232,61022
97700,16346,20251,61103
97800,16346,20274,61180
97900,16346,20302,61252
98000,16346,20324,61330
98100,16347,20344,61409
98200,16347,20375,61478
98300,16347,20386,61567
98400,16347,20410,61643
98500,16347,20443,61710
98600,16347,20472,61781
98700,16347,20498,61855
98800,16347,20517,61936
98900,16349,20541,62010
99000,16349,20565,62086
99100,16350,20587,62163
99200,16350,20606,62244
99300,16350,20626,62324
99400,16350,20653,62397
99500,16350,20670,62480
99600,16350,20700,62550
99700,16350,20724,62626
99800,16350,20753,62697
99900,16350,20772,62778
100000,16350,20798,62852


==> plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	1
400	3
500	3
600	5
700	5
800	5
900	5
1000	7
1100	8
1200	9
1300	11
1400	13
1500	14
1600	17
1700	21
1800	23
1900	27
2000	34
2100	35
2200	37
2300	41
2400	45
2500	49
2600	52
2700	52
2800	57
2900	60
3000	63
3100	68
3200	75
3300	79
3400	82
3500	91
3600	99
3700	110
3800	114
3900	118
4000	121
4100	121
4200	128
4300	138
4400	150
4500	155
4600	161
4700	163
4800	171
4900	174
5000	175
5100	182
5200	188
5300	195
5400	198
5500	201
5600	213
5700	222
5800	230
5900	239
6000	249
6100	252
6200	256
6300	270
6400	276
6500	283
6600	291
6700	299
6800	308
6900	316
7000	325
7100	337
7200	341
7300	352
7400	364
7500	376
7600	387
7700	394
7800	403
7900	410
8000	417
8100	429
8200	441
8300	450
8400	464
8500	474
8600	483
8700	495
8800	503
8900	511
9000	520
9100	533
9200	538
9300	548
9400	557
9500	568
9600	583
9700	597
9800	610
9900	622
10000	637
10100	648
10200	662
10300	675
10400	687
10500	706
10600	719
10700	732
10800	741
10900	752
11000	758
11100	769
11200	778
11300	797
11400	807
11500	816
11600	827
11700	842
11800	859
11900	875
12000	889
12100	905
12200	916
12300	929
12400	940
12500	953
12600	968
12700	982
12800	996
12900	1013
13000	1027
13100	1039
13200	1048
13300	1059
13400	1077
13500	1095
13600	1109
13700	1127
13800	1139
13900	1153
14000	1166
14100	1180
14200	1198
14300	1217
14400	1228
14500	1245
14600	1260
14700	1277
14800	1286
14900	1303
15000	1316
15100	1325
15200	1342
15300	1362
15400	1371
15500	1383
15600	1394
15700	1410
15800	1425
15900	1440
16000	1454
16100	1463
16200	1482
16300	1502
16400	1513
16500	1531
16600	1547
16700	1559
16800	1571
16900	1588
17000	1601
17100	1616
17200	1637
17300	1657
17400	1674
17500	1695
17600	1713
17700	1736
17800	1753
17900	1770
18000	1788
18100	1804
18200	1822
18300	1843
18400	1861
18500	1878
18600	1895
18700	1914
18800	1931
18900	1951
19000	1970
19100	1990
19200	2004
19300	2014
19400	2033
19500	2046
19600	2058
19700	2070
19800	2083
19900	2107
20000	2125
20100	2144
20200	2161
20300	2171
20400	2188
20500	2210
20600	2227
20700	2247
20800	2265
20900	2283
21000	2301
21100	2321
21200	2334
21300	2354
21400	2370
21500	2386
21600	2397
21700	2409
21800	2431
21900	2448
22000	2469
22100	2484
22200	2505
22300	2532
22400	2556
22500	2569
22600	2585
22700	2610
22800	2621
22900	2645
23000	2660
23100	2684
23200	2703
23300	2725
23400	2742
23500	2760
23600	2778
23700	2796
23800	2816
23900	2838
24000	2857
24100	2882
24200	2901
24300	2927
24400	2948
24500	2969
24600	2986
24700	3004
24800	3021
24900	3042
25000	3062
25100	3079
25200	3095
25300	3108
25400	3125
25500	3145
25600	3164
25700	3180
25800	3198
25900	3222
26000	3241
26100	3261
26200	3286
26300	3303
26400	3320
26500	3337
26600	3353
26700	3375
26800	3396
26900	3418
27000	3441
27100	3467
27200	3480
27300	3503
27400	3523
27500	3541
27600	3569
27700	3583
27800	3595
27900	3617
28000	3636
28100	3658
28200	3677
28300	3695
28400	3714
28500	3737
28600	3753
28700	3776
28800	3796
28900	3816
29000	3840
29100	3859
29200	3879
29300	3900
29400	3924
29500	3952
29600	3974
29700	3999
29800	4017
29900	4042
30000	4060
30100	4077
30200	4102
30300	4123
30400	4146
30500	4164
30600	4183
30700	4205
30800	4231
30900	4248
31000	4269
31100	4287
31200	4307
31300	4319
31400	4339
31500	4354
31600	4373
31700	4389
31800	4403
31900	4423
32000	4450
32100	4472
32200	4490
32300	4514
32400	4537
32500	4551
32600	4582
32700	4608
32800	4628
32900	4644
33000	4667
33100	4688
33200	4709
33300	4726
33400	4750
33500	4770
33600	4796
33700	4816
33800	4837
33900	4858
34000	4881
34100	4910
34200	4937
34300	4957
34400	4984
34500	5010
34600	5028
34700	5048
34800	5066
34900	5089
35000	5111
35100	5134
35200	5160
35300	5185
35400	5205
35500	5226
35600	5249
35700	5270
35800	5299
35900	5322
36000	5345
36100	5367
36200	5394
36300	5422
36400	5440
36500	5465
36600	5485
36700	5510
36800	5533
36900	5551
37000	5573
37100	5591
37200	5609
37300	5632
37400	5657
37500	5682
37600	5699
37700	5718
37800	5746
37900	5771
38000	5797
38100	5818
38200	5847
38300	5868
38400	5894
38500	5919
38600	5944
38700	5962
38800	5984
38900	6004
39000	6026
39100	6046
39200	6062
39300	6082
39400	6112
39500	6133
39600	6158
39700	6178
39800	6205
39900	6229
40000	6250
40100	6269
40200	6302
40300	6328
40400	6351
40500	6374
40600	6391
40700	6412
40800	6425
40900	6448
41000	6467
41100	6493
41200	6514
41300	6537
41400	6557
41500	6580
41600	6607
41700	6634
41800	6655
41900	6680
42000	6704
42100	6728
42200	6752
42300	6773
42400	6797
42500	6818
42600	6839
42700	6866
42800	6889
42900	6914
43000	6944
43100	6971
43200	6996
43300	7019
43400	7047
43500	7061
43600	7087
43700	7111
43800	7135
43900	7154
44000	7184
44100	7207
44200	7233
44300	7260
44400	7274
44500	7291
44600	7312
44700	7330
44800	7359
44900	7382
45000	7404
45100	7421
45200	7444
45300	7465
45400	7486
45500	7504
45600	7529
45700	7562
45800	7586
45900	7609
46000	7639
46100	7660
46200	7682
46300	7709
46400	7732
46500	7753
46600	7785
46700	7807
46800	7827
46900	7852
47000	7873
47100	7895
47200	7921
47300	7944
47400	7968
47500	8000
47600	8028
47700	8048
47800	8075
47900	8101
48000	8128
48100	8150
48200	8179
48300	8203
48400	8219
48500	8240
48600	8259
48700	8283
48800	8309
48900	8326
49000	8344
49100	8373
49200	8398
49300	8422
49400	8446
49500	8463
49600	8492
49700	8514
49800	8534
49900	8554
50000	8576
50100	8601
50200	8623
50300	8647
50400	8672
50500	8691
50600	8709
50700	8733
50800	8754
50900	8782
51000	8814
51100	8833
51200	8854
51300	8870
51400	8893
51500	8916
51600	8935
51700	8958
51800	8984
51900	9005
52000	9038
52100	9060
52200	9083
52300	9106
52400	9131
52500	9149
52600	9174
52700	9193
52800	9229
52900	9249
53000	9282
53100	9303
53200	9327
53300	9350
53400	9377
53500	9398
53600	9421
53700	9449
53800	9477
53900	9507
54000	9532
54100	9551
54200	9576
54300	9597
54400	9616
54500	9641
54600	9666
54700	9691
54800	9716
54900	9742
55000	9765
55100	9785
55200	9805
55300	9835
55400	9866
55500	9893
55600	9920
55700	9950
55800	9977
55900	10003
56000	10028
56100	10053
56200	10075
56300	10106
56400	10130
56500	10155
56600	10184
56700	10210
56800	10235
56900	10257
57000	10279
57100	10300
57200	10326
57300	10350
57400	10379
57500	10403
57600	10424
57700	10449
57800	10471
57900	10492
58000	10518
58100	10541
58200	10572
58300	10595
58400	10621
58500	10646
58600	10666
58700	10690
58800	10715
58900	10753
59000	10778
59100	10806
59200	10830
59300	10865
59400	10893
59500	10917
59600	10945
59700	10976
59800	10996
59900	11021
60000	11051
60100	11079
60200	11113
60300	11136
60400	11166
60500	11192
60600	11224
60700	11248
60800	11274
60900	11296
61000	11317
61100	11343
61200	11367
61300	11391
61400	11416
61500	11444
61600	11467
61700	11490
61800	11515
61900	11535
62000	11559
62100	11592
62200	11616
62300	11648
62400	11672
62500	11696
62600	11716
62700	11749
62800	11773
62900	11800
63000	11825
63100	11839
63200	11859
63300	11881
63400	11906
63500	11928
63600	11956
63700	11971
63800	11993
63900	12019
64000	12047
64100	12077
64200	12101
64300	12127
64400	12152
64500	12173
64600	12203
64700	12227
64800	12249
64900	12275
65000	12301
65100	12328
65200	12351
65300	12377
65400	12402
65500	12422
65600	12447
65700	12472
65800	12499
65900	12521
66000	12539
66100	12571
66200	12598
66300	12617
66400	12644
66500	12669
66600	12690
66700	12718
66800	12735
66900	12758
67000	12782
67100	12812
67200	12837
67300	12861
67400	12878
67500	12906
67600	12930
67700	12965
67800	12993
67900	13019
68000	13041
68100	13068
68200	13097
68300	13122
68400	13144
68500	13167
68600	13186
68700	13217
68800	13237
68900	13256
69000	13275
69100	13306
69200	13329
69300	13357
69400	13379
69500	13401
69600	13425
69700	13452
69800	13468
69900	13496
70000	13515
70100	13546
70200	13568
70300	13596
70400	13617
70500	13636
70600	13665
70700	13684
70800	13704
70900	13730
71000	13754
71100	13776
71200	13802
71300	13828
71400	13855
71500	13872
71600	13902
71700	13925
71800	13951
71900	13984
72000	14007
72100	14031
72200	14054
72300	14079
72400	14102
72500	14130
72600	14155
72700	14176
72800	14203
72900	14227
73000	14249
73100	14269
73200	14298
73300	14331
73400	14357
73500	14391
73600	14421
73700	14448
73800	14478
73900	14505
74000	14532
74100	14556
74200	14583
74300	14605
74400	14628
74500	14653
74600	14680
74700	14715
74800	14738
74900	14757
75000	14777
75100	14802
75200	14827
75300	14859
75400	14887
75500	14909
75600	14933
75700	14956
75800	14978
75900	15004
76000	15033
76100	15052
76200	15080
76300	15099
76400	15127
76500	15149
76600	15170
76700	15199
76800	15219
76900	15243
77000	15268
77100	15291
77200	15308
77300	15331
77400	15353
77500	15377
77600	15401
77700	15420
77800	15445
77900	15467
78000	15486
78100	15502
78200	15534
78300	15558
78400	15583
78500	15603
78600	15632
78700	15656
78800	15681
78900	15712
79000	15740
79100	15764
79200	15784
79300	15809
79400	15829
79500	15848
79600	15878
79700	15903
79800	15925
79900	15947
80000	15965
80100	15991
80200	16018
80300	16045
80400	16063
80500	16085
80600	16108
80700	16132
80800	16161
80900	16175
81000	16205
81100	16225
81200	16253
81300	16274
81400	16299
81500	16323
81600	16343
81700	16371
81800	16395
81900	16412
82000	16436
82100	16459
82200	16482
82300	16503
82400	16524
82500	16555
82600	16579
82700	16605
82800	16629
82900	16648
83000	16661
83100	16686
83200	16714
83300	16744
83400	16770
83500	16796
83600	16816
83700	16840
83800	16868
83900	16890
84000	16915
84100	16939
84200	16971
84300	16993
84400	17019
84500	17040
84600	17067
84700	17090
84800	17108
84900	17135
85000	17158
85100	17181
85200	17206
85300	17224
85400	17258
85500	17281
85600	17309
85700	17327
85800	17354
85900	17376
86000	17400
86100	17424
86200	17450
86300	17470
86400	17506
86500	17531
86600	17552
86700	17585
86800	17607
86900	17632
87000	17660
87100	17691
87200	17720
87300	17745
87400	17773
87500	17803
87600	17824
87700	17852
87800	17873
87900	17896
88000	17921
88100	17945
88200	17973
88300	17990
88400	18010
88500	18033
88600	18060
88700	18093
88800	18109
88900	18136
89000	18156
89100	18184
89200	18214
89300	18241
89400	18260
89500	18277
89600	18297
89700	18316
89800	18338
89900	18366
90000	18388
90100	18415
90200	18441
90300	18473
90400	18495
90500	18518
90600	18547
90700	18576
90800	18599
90900	18623
91000	18647
91100	18670
91200	18693
91300	18709
91400	18731
91500	18748
91600	18772
91700	18793
91800	18816
91900	18837
92000	18865
92100	18887
92200	18910
92300	18936
92400	18958
92500	18982
92600	19008
92700	19034
92800	19060
92900	19080
93000	19105
93100	19126
93200	19155
93300	19177
93400	19208
93500	19225
93600	19246
93700	19280
93800	19307
93900	19335
94000	19354
94100	19379
94200	19401
94300	19427
94400	19445
94500	19466
94600	19486
94700	19509
94800	19539
94900	19565
95000	19588
95100	19613
95200	19634
95300	19648
95400	19672
95500	19698
95600	19726
95700	19748
95800	19766
95900	19798
96000	19819
96100	19844
96200	19870
96300	19894
96400	19919
96500	19953
96600	19986
96700	20023
96800	20042
96900	20060
97000	20083
97100	20112
97200	20139
97300	20165
97400	20186
97500	20208
97600	20232
97700	20251
97800	20274
97900	20302
98000	20324
98100	20344
98200	20375
98300	20386
98400	20410
98500	20443
98600	20472
98700	20498
98800	20517
98900	20541
99000	20565
99100	20587
99200	20606
99300	20626
99400	20653
99500	20670
99600	20700
99700	20724
99800	20753
99900	20772
100000	20798


==> plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	199
300	297
400	394
500	492
600	585
700	683
800	780
900	878
1000	974
1100	1067
1200	1162
1300	1258
1400	1351
1500	1443
1600	1530
1700	1619
1800	1708
1900	1791
2000	1875
2100	1967
2200	2055
2300	2143
2400	2228
2500	2312
2600	2398
2700	2486
2800	2570
2900	2656
3000	2739
3100	2825
3200	2912
3300	2993
3400	3082
3500	3160
3600	3239
3700	3313
3800	3396
3900	3475
4000	3556
4100	3641
4200	3717
4300	3792
4400	3859
4500	3938
4600	4019
4700	4103
4800	4166
4900	4246
5000	4327
5100	4398
5200	4478
5300	4552
5400	4633
5500	4701
5600	4771
5700	4842
5800	4907
5900	4970
6000	5040
6100	5114
6200	5186
6300	5242
6400	5314
6500	5379
6600	5442
6700	5501
6800	5565
6900	5635
7000	5702
7100	5763
7200	5836
7300	5898
7400	5959
7500	6021
7600	6086
7700	6150
7800	6209
7900	6275
8000	6335
8100	6399
8200	6454
8300	6518
8400	6576
8500	6640
8600	6698
8700	6762
8800	6821
8900	6881
9000	6941
9100	7003
9200	7063
9300	7124
9400	7186
9500	7244
9600	7301
9700	7354
9800	7407
9900	7462
10000	7517
10100	7568
10200	7614
10300	7678
10400	7724
10500	7779
10600	7827
10700	7879
10800	7934
10900	7980
11000	8029
11100	8083
11200	8129
11300	8171
11400	8221
11500	8271
11600	8323
11700	8375
11800	8422
11900	8466
12000	8513
12100	8560
12200	8610
12300	8654
12400	8694
12500	8738
12600	8785
12700	8836
12800	8884
12900	8924
13000	8970
13100	9009
13200	9058
13300	9106
13400	9149
13500	9186
13600	9229
13700	9267
13800	9306
13900	9342
14000	9381
14100	9418
14200	9462
14300	9499
14400	9543
14500	9583
14600	9618
14700	9653
14800	9710
14900	9750
15000	9785
15100	9826
15200	9870
15300	9905
15400	9947
15500	9984
15600	10023
15700	10059
15800	10101
15900	10138
16000	10173
16100	10220
16200	10258
16300	10292
16400	10329
16500	10371
16600	10408
16700	10445
16800	10485
16900	10528
17000	10564
17100	10602
17200	10637
17300	10663
17400	10702
17500	10737
17600	10778
17700	10807
17800	10833
17900	10867
18000	10898
18100	10926
18200	10951
18300	10987
18400	11019
18500	11054
18600	11079
18700	11114
18800	11150
18900	11186
19000	11214
19100	11246
19200	11277
19300	11308
19400	11331
19500	11357
19600	11393
19700	11421
19800	11452
19900	11488
20000	11516
20100	11538
20200	11576
20300	11609
20400	11638
20500	11667
20600	11690
20700	11712
20800	11728
20900	11750
21000	11783
21100	11813
21200	11846
21300	11873
21400	11906
21500	11931
21600	11962
21700	11992
21800	12017
21900	12038
22000	12066
22100	12094
22200	12112
22300	12135
22400	12154
22500	12180
22600	12208
22700	12237
22800	12274
22900	12294
23000	12323
23100	12349
23200	12375
23300	12400
23400	12421
23500	12445
23600	12466
23700	12496
23800	12517
23900	12542
24000	12566
24100	12595
24200	12621
24300	12645
24400	12669
24500	12691
24600	12720
24700	12746
24800	12770
24900	12798
25000	12823
25100	12843
25200	12871
25300	12898
25400	12920
25500	12940
25600	12961
25700	12981
25800	12995
25900	13017
26000	13046
26100	13071
26200	13086
26300	13109
26400	13131
26500	13155
26600	13177
26700	13191
26800	13210
26900	13232
27000	13248
27100	13272
27200	13291
27300	13306
27400	13322
27500	13343
27600	13357
27700	13371
27800	13396
27900	13409
28000	13428
28100	13441
28200	13458
28300	13482
28400	13507
28500	13527
28600	13552
28700	13577
28800	13598
28900	13616
29000	13629
29100	13646
29200	13661
29300	13683
29400	13691
29500	13706
29600	13719
29700	13739
29800	13751
29900	13768
30000	13783
30100	13797
30200	13814
30300	13832
30400	13851
30500	13871
30600	13889
30700	13899
30800	13908
30900	13920
31000	13938
31100	13955
31200	13965
31300	13977
31400	13986
31500	14005
31600	14018
31700	14032
31800	14042
31900	14059
32000	14073
32100	14087
32200	14106
32300	14121
32400	14129
32500	14138
32600	14153
32700	14166
32800	14180
32900	14189
33000	14200
33100	14215
33200	14230
33300	14243
33400	14256
33500	14277
33600	14287
33700	14297
33800	14307
33900	14323
34000	14329
34100	14344
34200	14362
34300	14373
34400	14382
34500	14399
34600	14417
34700	14431
34800	14446
34900	14458
35000	14464
35100	14475
35200	14483
35300	14498
35400	14513
35500	14522
35600	14533
35700	14542
35800	14553
35900	14564
36000	14578
36100	14591
36200	14601
36300	14608
36400	14616
36500	14624
36600	14639
36700	14652
36800	14663
36900	14678
37000	14690
37100	14703
37200	14711
37300	14726
37400	14736
37500	14741
37600	14756
37700	14769
37800	14781
37900	14795
38000	14805
38100	14815
38200	14828
38300	14837
38400	14845
38500	14851
38600	14860
38700	14871
38800	14882
38900	14892
39000	14905
39100	14911
39200	14923
39300	14932
39400	14945
39500	14949
39600	14956
39700	14967
39800	14971
39900	14982
40000	14994
40100	15001
40200	15009
40300	15016
40400	15026
40500	15031
40600	15041
40700	15051
40800	15064
40900	15072
41000	15080
41100	15085
41200	15094
41300	15099
41400	15107
41500	15120
41600	15127
41700	15129
41800	15138
41900	15145
42000	15152
42100	15158
42200	15161
42300	15167
42400	15174
42500	15181
42600	15191
42700	15204
42800	15211
42900	15218
43000	15222
43100	15227
43200	15233
43300	15236
43400	15243
43500	15256
43600	15258
43700	15261
43800	15269
43900	15276
44000	15279
44100	15286
44200	15289
44300	15292
44400	15299
44500	15310
44600	15317
44700	15326
44800	15330
44900	15338
45000	15346
45100	15354
45200	15357
45300	15367
45400	15376
45500	15385
45600	15387
45700	15391
45800	15395
45900	15400
46000	15405
46100	15412
46200	15419
46300	15422
46400	15424
46500	15428
46600	15429
46700	15431
46800	15439
46900	15445
47000	15453
47100	15456
47200	15462
47300	15465
47400	15466
47500	15471
47600	15478
47700	15488
47800	15497
47900	15501
48000	15508
48100	15512
48200	15519
48300	15523
48400	15532
48500	15541
48600	15544
48700	15548
48800	15551
48900	15554
49000	15556
49100	15564
49200	15569
49300	15575
49400	15577
49500	15581
49600	15586
49700	15591
49800	15594
49900	15602
50000	15608
50100	15610
50200	15614
50300	15620
50400	15626
50500	15630
50600	15636
50700	15639
50800	15644
50900	15649
51000	15654
51100	15657
51200	15660
51300	15664
51400	15668
51500	15670
51600	15672
51700	15679
51800	15683
51900	15687
52000	15689
52100	15693
52200	15699
52300	15703
52400	15707
52500	15710
52600	15713
52700	15720
52800	15724
52900	15727
53000	15732
53100	15738
53200	15746
53300	15750
53400	15755
53500	15758
53600	15761
53700	15767
53800	15767
53900	15770
54000	15772
54100	15778
54200	15785
54300	15791
54400	15793
54500	15800
54600	15807
54700	15810
54800	15814
54900	15817
55000	15821
55100	15826
55200	15827
55300	15829
55400	15831
55500	15833
55600	15836
55700	15838
55800	15842
55900	15843
56000	15847
56100	15855
56200	15860
56300	15863
56400	15865
56500	15869
56600	15870
56700	15873
56800	15874
56900	15880
57000	15880
57100	15881
57200	15882
57300	15888
57400	15891
57500	15894
57600	15899
57700	15905
57800	15912
57900	15914
58000	15918
58100	15920
58200	15921
58300	15924
58400	15924
58500	15927
58600	15931
58700	15933
58800	15935
58900	15936
59000	15939
59100	15941
59200	15946
59300	15948
59400	15950
59500	15953
59600	15958
59700	15960
59800	15962
59900	15965
60000	15965
60100	15968
60200	15972
60300	15977
60400	15982
60500	15983
60600	15985
60700	15985
60800	15986
60900	15988
61000	15991
61100	15991
61200	15995
61300	16001
61400	16002
61500	16006
61600	16010
61700	16012
61800	16014
61900	16017
62000	16020
62100	16023
62200	16025
62300	16030
62400	16030
62500	16035
62600	16037
62700	16039
62800	16041
62900	16042
63000	16043
63100	16046
63200	16050
63300	16051
63400	16051
63500	16053
63600	16056
63700	16059
63800	16061
63900	16064
64000	16065
64100	16067
64200	16069
64300	16072
64400	16074
64500	16078
64600	16080
64700	16082
64800	16085
64900	16088
65000	16091
65100	16091
65200	16092
65300	16093
65400	16095
65500	16098
65600	16101
65700	16103
65800	16104
65900	16105
66000	16106
66100	16106
66200	16106
66300	16109
66400	16109
66500	16110
66600	16111
66700	16113
66800	16115
66900	16118
67000	16118
67100	16119
67200	16121
67300	16124
67400	16127
67500	16130
67600	16132
67700	16133
67800	16134
67900	16134
68000	16136
68100	16136
68200	16136
68300	16136
68400	16138
68500	16139
68600	16143
68700	16144
68800	16145
68900	16146
69000	16148
69100	16148
69200	16152
69300	16155
69400	16157
69500	16160
69600	16161
69700	16163
69800	16168
69900	16169
70000	16170
70100	16170
70200	16171
70300	16171
70400	16172
70500	16173
70600	16174
70700	16175
70800	16175
70900	16175
71000	16175
71100	16176
71200	16178
71300	16178
71400	16180
71500	16181
71600	16184
71700	16186
71800	16186
71900	16188
72000	16189
72100	16190
72200	16190
72300	16190
72400	16193
72500	16193
72600	16195
72700	16197
72800	16199
72900	16200
73000	16200
73100	16200
73200	16200
73300	16201
73400	16202
73500	16203
73600	16204
73700	16205
73800	16206
73900	16207
74000	16207
74100	16208
74200	16209
74300	16211
74400	16213
74500	16213
74600	16214
74700	16215
74800	16215
74900	16215
75000	16215
75100	16215
75200	16215
75300	16216
75400	16219
75500	16219
75600	16219
75700	16219
75800	16219
75900	16219
76000	16220
76100	16220
76200	16220
76300	16221
76400	16222
76500	16223
76600	16224
76700	16227
76800	16227
76900	16228
77000	16228
77100	16228
77200	16229
77300	16230
77400	16231
77500	16232
77600	16232
77700	16235
77800	16236
77900	16236
78000	16236
78100	16237
78200	16238
78300	16238
78400	16238
78500	16238
78600	16238
78700	16240
78800	16240
78900	16241
79000	16241
79100	16242
79200	16243
79300	16243
79400	16244
79500	16245
79600	16245
79700	16245
79800	16247
79900	16247
80000	16248
80100	16250
80200	16252
80300	16253
80400	16253
80500	16253
80600	16254
80700	16255
80800	16256
80900	16257
81000	16258
81100	16261
81200	16262
81300	16262
81400	16263
81500	16263
81600	16265
81700	16267
81800	16267
81900	16269
82000	16270
82100	16270
82200	16270
82300	16271
82400	16272
82500	16273
82600	16276
82700	16277
82800	16277
82900	16280
83000	16282
83100	16282
83200	16282
83300	16282
83400	16285
83500	16287
83600	16288
83700	16289
83800	16290
83900	16290
84000	16290
84100	16292
84200	16293
84300	16293
84400	16295
84500	16296
84600	16296
84700	16299
84800	16299
84900	16300
85000	16301
85100	16302
85200	16302
85300	16304
85400	16304
85500	16304
85600	16304
85700	16305
85800	16305
85900	16306
86000	16306
86100	16306
86200	16307
86300	16307
86400	16307
86500	16308
86600	16309
86700	16309
86800	16309
86900	16309
87000	16309
87100	16311
87200	16311
87300	16311
87400	16311
87500	16313
87600	16313
87700	16313
87800	16314
87900	16314
88000	16314
88100	16314
88200	16315
88300	16316
88400	16316
88500	16316
88600	16317
88700	16318
88800	16319
88900	16320
89000	16320
89100	16320
89200	16321
89300	16321
89400	16321
89500	16321
89600	16321
89700	16321
89800	16322
89900	16323
90000	16324
90100	16324
90200	16324
90300	16324
90400	16324
90500	16324
90600	16324
90700	16325
90800	16326
90900	16326
91000	16327
91100	16327
91200	16327
91300	16327
91400	16327
91500	16327
91600	16329
91700	16329
91800	16329
91900	16330
92000	16330
92100	16330
92200	16330
92300	16331
92400	16332
92500	16333
92600	16333
92700	16333
92800	16333
92900	16333
93000	16333
93100	16333
93200	16333
93300	16333
93400	16334
93500	16334
93600	16334
93700	16334
93800	16334
93900	16336
94000	16336
94100	16338
94200	16338
94300	16338
94400	16338
94500	16338
94600	16340
94700	16340
94800	16340
94900	16340
95000	16340
95100	16340
95200	16340
95300	16341
95400	16341
95500	16342
95600	16342
95700	16342
95800	16342
95900	16342
96000	16342
96100	16342
96200	16342
96300	16342
96400	16343
96500	16344
96600	16344
96700	16344
96800	16344
96900	16344
97000	16344
97100	16344
97200	16344
97300	16344
97400	16345
97500	16345
97600	16346
97700	16346
97800	16346
97900	16346
98000	16346
98100	16347
98200	16347
98300	16347
98400	16347
98500	16347
98600	16347
98700	16347
98800	16347
98900	16349
99000	16349
99100	16350
99200	16350
99300	16350
99400	16350
99500	16350
99600	16350
99700	16350
99800	16350
99900	16350
100000	16350


==> plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	1
300	2
400	3
500	5
600	10
700	12
800	15
900	17
1000	19
1100	25
1200	29
1300	31
1400	36
1500	43
1600	53
1700	60
1800	69
1900	82
2000	91
2100	98
2200	108
2300	116
2400	127
2500	139
2600	150
2700	162
2800	173
2900	184
3000	198
3100	207
3200	213
3300	228
3400	236
3500	249
3600	262
3700	277
3800	290
3900	307
4000	323
4100	338
4200	355
4300	370
4400	391
4500	407
4600	420
4700	434
4800	463
4900	480
5000	498
5100	520
5200	534
5300	553
5400	569
5500	598
5600	616
5700	636
5800	663
5900	691
6000	711
6100	734
6200	758
6300	788
6400	810
6500	838
6600	867
6700	900
6800	927
6900	949
7000	973
7100	1000
7200	1023
7300	1050
7400	1077
7500	1103
7600	1127
7700	1156
7800	1188
7900	1215
8000	1248
8100	1272
8200	1305
8300	1332
8400	1360
8500	1386
8600	1419
8700	1443
8800	1476
8900	1508
9000	1539
9100	1564
9200	1599
9300	1628
9400	1657
9500	1688
9600	1716
9700	1749
9800	1783
9900	1816
10000	1846
10100	1884
10200	1924
10300	1947
10400	1989
10500	2015
10600	2054
10700	2089
10800	2125
10900	2168
11000	2213
11100	2248
11200	2293
11300	2332
11400	2372
11500	2413
11600	2450
11700	2483
11800	2519
11900	2559
12000	2598
12100	2635
12200	2674
12300	2717
12400	2766
12500	2809
12600	2847
12700	2882
12800	2920
12900	2963
13000	3003
13100	3052
13200	3094
13300	3135
13400	3174
13500	3219
13600	3262
13700	3306
13800	3355
13900	3405
14000	3453
14100	3502
14200	3540
14300	3584
14400	3629
14500	3672
14600	3722
14700	3770
14800	3804
14900	3847
15000	3899
15100	3949
15200	3988
15300	4033
15400	4082
15500	4133
15600	4183
15700	4231
15800	4274
15900	4322
16000	4373
16100	4417
16200	4460
16300	4506
16400	4558
16500	4598
16600	4645
16700	4696
16800	4744
16900	4784
17000	4835
17100	4882
17200	4926
17300	4980
17400	5024
17500	5068
17600	5109
17700	5157
17800	5214
17900	5263
18000	5314
18100	5370
18200	5427
18300	5470
18400	5520
18500	5568
18600	5626
18700	5672
18800	5719
18900	5763
19000	5816
19100	5864
19200	5919
19300	5978
19400	6036
19500	6097
19600	6149
19700	6209
19800	6265
19900	6305
20000	6359
20100	6418
20200	6463
20300	6520
20400	6574
20500	6623
20600	6683
20700	6741
20800	6807
20900	6867
21000	6916
21100	6966
21200	7020
21300	7073
21400	7124
21500	7183
21600	7241
21700	7299
21800	7352
21900	7414
22000	7465
22100	7522
22200	7583
22300	7633
22400	7690
22500	7751
22600	7807
22700	7853
22800	7905
22900	7961
23000	8017
23100	8067
23200	8122
23300	8175
23400	8237
23500	8295
23600	8356
23700	8408
23800	8467
23900	8520
24000	8577
24100	8623
24200	8678
24300	8728
24400	8783
24500	8840
24600	8894
24700	8950
24800	9009
24900	9060
25000	9115
25100	9178
25200	9234
25300	9294
25400	9355
25500	9415
25600	9475
25700	9539
25800	9607
25900	9661
26000	9713
26100	9768
26200	9828
26300	9888
26400	9949
26500	10008
26600	10070
26700	10134
26800	10194
26900	10250
27000	10311
27100	10361
27200	10429
27300	10491
27400	10555
27500	10616
27600	10674
27700	10746
27800	10809
27900	10874
28000	10936
28100	11001
28200	11065
28300	11123
28400	11179
28500	11236
28600	11295
28700	11347
28800	11406
28900	11468
29000	11531
29100	11595
29200	11660
29300	11717
29400	11785
29500	11842
29600	11907
29700	11962
29800	12032
29900	12090
30000	12157
30100	12226
30200	12284
30300	12345
30400	12403
30500	12465
30600	12528
30700	12596
30800	12661
30900	12732
31000	12793
31100	12858
31200	12928
31300	13004
31400	13075
31500	13141
31600	13209
31700	13279
31800	13355
31900	13418
32000	13477
32100	13541
32200	13604
32300	13665
32400	13734
32500	13811
32600	13865
32700	13926
32800	13992
32900	14067
33000	14133
33100	14197
33200	14261
33300	14331
33400	14394
33500	14453
33600	14517
33700	14587
33800	14656
33900	14719
34000	14790
34100	14846
34200	14901
34300	14970
34400	15034
34500	15091
34600	15155
34700	15221
34800	15288
34900	15353
35000	15425
35100	15491
35200	15557
35300	15617
35400	15682
35500	15752
35600	15818
35700	15888
35800	15948
35900	16014
36000	16077
36100	16142
36200	16205
36300	16270
36400	16344
36500	16411
36600	16476
36700	16538
36800	16604
36900	16671
37000	16737
37100	16806
37200	16880
37300	16942
37400	17007
37500	17077
37600	17145
37700	17213
37800	17273
37900	17334
38000	17398
38100	17467
38200	17525
38300	17595
38400	17661
38500	17730
38600	17796
38700	17867
38800	17934
38900	18004
39000	18069
39100	18143
39200	18215
39300	18286
39400	18343
39500	18418
39600	18486
39700	18555
39800	18624
39900	18689
40000	18756
40100	18830
40200	18889
40300	18956
40400	19023
40500	19095
40600	19168
40700	19237
40800	19311
40900	19380
41000	19453
41100	19522
41200	19592
41300	19664
41400	19736
41500	19800
41600	19866
41700	19937
41800	20007
41900	20075
42000	20144
42100	20214
42200	20287
42300	20360
42400	20429
42500	20501
42600	20570
42700	20630
42800	20700
42900	20768
43000	20834
43100	20902
43200	20971
43300	21045
43400	21110
43500	21183
43600	21255
43700	21328
43800	21396
43900	21470
44000	21537
44100	21607
44200	21678
44300	21748
44400	21827
44500	21899
44600	21971
44700	22044
44800	22111
44900	22180
45000	22250
45100	22325
45200	22399
45300	22468
45400	22538
45500	22611
45600	22684
45700	22747
45800	22819
45900	22891
46000	22956
46100	23028
46200	23099
46300	23169
46400	23244
46500	23319
46600	23386
46700	23462
46800	23534
46900	23603
47000	23674
47100	23749
47200	23817
47300	23891
47400	23966
47500	24029
47600	24094
47700	24164
47800	24228
47900	24298
48000	24364
48100	24438
48200	24502
48300	24574
48400	24649
48500	24719
48600	24797
48700	24869
48800	24940
48900	25020
49000	25100
49100	25163
49200	25233
49300	25303
49400	25377
49500	25456
49600	25522
49700	25595
49800	25672
49900	25744
50000	25816
50100	25889
50200	25963
50300	26033
50400	26102
50500	26179
50600	26255
50700	26328
50800	26402
50900	26469
51000	26532
51100	26610
51200	26686
51300	26766
51400	26839
51500	26914
51600	26993
51700	27063
51800	27133
51900	27208
52000	27273
52100	27347
52200	27418
52300	27491
52400	27562
52500	27641
52600	27713
52700	27787
52800	27847
52900	27924
53000	27986
53100	28059
53200	28127
53300	28200
53400	28268
53500	28344
53600	28418
53700	28484
53800	28556
53900	28623
54000	28696
54100	28771
54200	28839
54300	28912
54400	28991
54500	29059
54600	29127
54700	29199
54800	29270
54900	29341
55000	29414
55100	29489
55200	29568
55300	29636
55400	29703
55500	29774
55600	29844
55700	29912
55800	29981
55900	30054
56000	30125
56100	30192
56200	30265
56300	30331
56400	30405
56500	30476
56600	30546
56700	30617
56800	30691
56900	30763
57000	30841
57100	30919
57200	30992
57300	31062
57400	31130
57500	31203
57600	31277
57700	31346
57800	31417
57900	31494
58000	31564
58100	31639
58200	31707
58300	31781
58400	31855
58500	31927
58600	32003
58700	32077
58800	32150
58900	32211
59000	32283
59100	32353
59200	32424
59300	32487
59400	32557
59500	32630
59600	32697
59700	32764
59800	32842
59900	32914
60000	32984
60100	33053
60200	33115
60300	33187
60400	33252
60500	33325
60600	33391
60700	33467
60800	33540
60900	33616
61000	33692
61100	33766
61200	33838
61300	33908
61400	33982
61500	34050
61600	34123
61700	34198
61800	34271
61900	34348
62000	34421
62100	34485
62200	34559
62300	34622
62400	34698
62500	34769
62600	34847
62700	34912
62800	34986
62900	35058
63000	35132
63100	35215
63200	35291
63300	35368
63400	35443
63500	35519
63600	35588
63700	35670
63800	35746
63900	35817
64000	35888
64100	35956
64200	36030
64300	36101
64400	36174
64500	36249
64600	36317
64700	36391
64800	36466
64900	36537
65000	36608
65100	36681
65200	36757
65300	36830
65400	36903
65500	36980
65600	37052
65700	37125
65800	37197
65900	37274
66000	37355
66100	37423
66200	37496
66300	37574
66400	37647
66500	37721
66600	37799
66700	37869
66800	37950
66900	38024
67000	38100
67100	38169
67200	38242
67300	38315
67400	38395
67500	38464
67600	38538
67700	38602
67800	38673
67900	38747
68000	38823
68100	38896
68200	38967
68300	39042
68400	39118
68500	39194
68600	39271
68700	39339
68800	39418
68900	39498
69000	39577
69100	39646
69200	39719
69300	39788
69400	39864
69500	39939
69600	40014
69700	40085
69800	40164
69900	40235
70000	40315
70100	40384
70200	40461
70300	40533
70400	40611
70500	40691
70600	40761
70700	40841
70800	40921
70900	40995
71000	41071
71100	41148
71200	41220
71300	41294
71400	41365
71500	41447
71600	41514
71700	41589
71800	41663
71900	41728
72000	41804
72100	41879
72200	41956
72300	42031
72400	42105
72500	42177
72600	42250
72700	42327
72800	42398
72900	42473
73000	42551
73100	42631
73200	42702
73300	42768
73400	42841
73500	42906
73600	42975
73700	43047
73800	43116
73900	43188
74000	43261
74100	43336
74200	43408
74300	43484
74400	43559
74500	43634
74600	43706
74700	43770
74800	43847
74900	43928
75000	44008
75100	44083
75200	44158
75300	44225
75400	44294
75500	44372
75600	44448
75700	44525
75800	44603
75900	44677
76000	44747
76100	44828
76200	44900
76300	44980
76400	45051
76500	45128
76600	45206
76700	45274
76800	45354
76900	45429
77000	45504
77100	45581
77200	45663
77300	45739
77400	45816
77500	45891
77600	45967
77700	46045
77800	46119
77900	46197
78000	46278
78100	46361
78200	46428
78300	46504
78400	46579
78500	46659
78600	46730
78700	46804
78800	46879
78900	46947
79000	47019
79100	47094
79200	47173
79300	47248
79400	47327
79500	47407
79600	47477
79700	47552
79800	47628
79900	47706
80000	47787
80100	47859
80200	47930
80300	48002
80400	48084
80500	48162
80600	48238
80700	48313
80800	48383
80900	48468
81000	48537
81100	48614
81200	48685
81300	48764
81400	48838
81500	48914
81600	48992
81700	49062
81800	49138
81900	49219
82000	49294
82100	49371
82200	49448
82300	49526
82400	49604
82500	49672
82600	49745
82700	49818
82800	49894
82900	49972
83000	50057
83100	50132
83200	50204
83300	50274
83400	50345
83500	50417
83600	50496
83700	50571
83800	50642
83900	50720
84000	50795
84100	50869
84200	50936
84300	51014
84400	51086
84500	51164
84600	51237
84700	51311
84800	51393
84900	51465
85000	51541
85100	51617
85200	51692
85300	51772
85400	51838
85500	51915
85600	51987
85700	52068
85800	52141
85900	52218
86000	52294
86100	52370
86200	52443
86300	52523
86400	52587
86500	52661
86600	52739
86700	52806
86800	52884
86900	52959
87000	53031
87100	53098
87200	53169
87300	53244
87400	53316
87500	53384
87600	53463
87700	53535
87800	53613
87900	53690
88000	53765
88100	53841
88200	53912
88300	53994
88400	54074
88500	54151
88600	54223
88700	54289
88800	54372
88900	54444
89000	54524
89100	54596
89200	54665
89300	54738
89400	54819
89500	54902
89600	54982
89700	55063
89800	55140
89900	55211
90000	55288
90100	55361
90200	55435
90300	55503
90400	55581
90500	55658
90600	55729
90700	55799
90800	55875
90900	55951
91000	56026
91100	56103
91200	56180
91300	56264
91400	56342
91500	56425
91600	56499
91700	56578
91800	56655
91900	56733
92000	56805
92100	56883
92200	56960
92300	57033
92400	57110
92500	57185
92600	57259
92700	57333
92800	57407
92900	57487
93000	57562
93100	57641
93200	57712
93300	57790
93400	57858
93500	57941
93600	58020
93700	58086
93800	58159
93900	58229
94000	58310
94100	58383
94200	58461
94300	58535
94400	58617
94500	58696
94600	58774
94700	58851
94800	58921
94900	58995
95000	59072
95100	59147
95200	59226
95300	59311
95400	59387
95500	59460
95600	59532
95700	59610
95800	59692
95900	59760
96000	59839
96100	59914
96200	59988
96300	60064
96400	60138
96500	60203
96600	60270
96700	60333
96800	60414
96900	60496
97000	60573
97100	60644
97200	60717
97300	60791
97400	60869
97500	60947
97600	61022
97700	61103
97800	61180
97900	61252
98000	61330
98100	61409
98200	61478
98300	61567
98400	61643
98500	61710
98600	61781
98700	61855
98800	61936
98900	62010
99000	62086
99100	62163
99200	62244
99300	62324
99400	62397
99500	62480
99600	62550
99700	62626
99800	62697
99900	62778
100000	62852


==> plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,98,1,1
200,197,1,2
300,296,1,3
400,395,1,4
500,491,1,8
600,588,2,10
700,683,2,15
800,783,2,15
900,879,3,18
1000,976,3,21
1100,1069,3,28
1200,1159,5,36
1300,1251,5,44
1400,1342,6,52
1500,1426,7,67
1600,1516,9,75
1700,1607,9,84
1800,1697,9,94
1900,1790,10,100
2000,1881,11,108
2100,1971,12,117
2200,2053,15,132
2300,2144,16,140
2400,2226,20,154
2500,2314,21,165
2600,2399,23,178
2700,2483,24,193
2800,2570,27,203
2900,2657,28,215
3000,2735,32,233
3100,2818,34,248
3200,2901,36,263
3300,2985,39,276
3400,3073,40,287
3500,3158,42,300
3600,3239,44,317
3700,3321,45,334
3800,3400,48,352
3900,3478,51,371
4000,3551,57,392
4100,3635,61,404
4200,3712,64,424
4300,3788,70,442
4400,3867,72,461
4500,3940,75,485
4600,4012,78,510
4700,4087,81,532
4800,4159,87,554
4900,4229,92,579
5000,4295,94,611
5100,4368,99,633
5200,4436,104,660
5300,4515,106,679
5400,4590,114,696
5500,4650,119,731
5600,4720,124,756
5700,4794,126,780
5800,4864,131,805
5900,4935,135,830
6000,5007,137,856
6100,5081,142,877
6200,5151,143,906
6300,5214,151,935
6400,5283,155,962
6500,5348,160,992
6600,5409,162,1029
6700,5475,166,1059
6800,5546,170,1084
6900,5604,177,1119
7000,5669,181,1150
7100,5737,186,1177
7200,5799,192,1209
7300,5862,195,1243
7400,5929,199,1272
7500,5997,204,1299
7600,6054,214,1332
7700,6113,221,1366
7800,6172,228,1400
7900,6242,230,1428
8000,6312,233,1455
8100,6377,235,1488
8200,6433,237,1530
8300,6495,241,1564
8400,6549,247,1604
8500,6601,253,1646
8600,6665,257,1678
8700,6726,261,1713
8800,6782,265,1753
8900,6840,268,1792
9000,6899,275,1826
9100,6959,280,1861
9200,7012,286,1902
9300,7076,291,1933
9400,7132,297,1971
9500,7189,304,2007
9600,7245,307,2048
9700,7305,312,2083
9800,7364,322,2114
9900,7423,326,2151
10000,7482,329,2189
10100,7541,331,2228
10200,7590,337,2273
10300,7634,345,2321
10400,7693,354,2353
10500,7752,361,2387
10600,7804,365,2431
10700,7864,372,2464
10800,7923,378,2499
10900,7979,384,2537
11000,8023,390,2587
11100,8069,396,2635
11200,8118,405,2677
11300,8170,409,2721
11400,8210,419,2771
11500,8260,429,2811
11600,8308,435,2857
11700,8365,442,2893
11800,8414,449,2937
11900,8458,454,2988
12000,8503,462,3035
12100,8542,467,3091
12200,8586,471,3143
12300,8636,478,3186
12400,8691,487,3222
12500,8743,495,3262
12600,8792,502,3306
12700,8839,510,3351
12800,8885,515,3400
12900,8920,523,3457
13000,8971,533,3496
13100,9020,541,3539
13200,9062,552,3586
13300,9103,557,3640
13400,9154,563,3683
13500,9196,570,3734
13600,9239,581,3780
13700,9280,587,3833
13800,9316,594,3890
13900,9362,600,3938
14000,9396,611,3993
14100,9446,616,4038
14200,9482,625,4093
14300,9527,631,4142
14400,9572,639,4189
14500,9603,648,4249
14600,9649,654,4297
14700,9691,664,4345
14800,9726,675,4399
14900,9768,679,4453
15000,9813,691,4496
15100,9847,697,4556
15200,9889,704,4607
15300,9932,708,4660
15400,9967,716,4717
15500,10008,726,4766
15600,10045,733,4822
15700,10090,737,4873
15800,10133,742,4925
15900,10167,749,4984
16000,10209,757,5034
16100,10247,766,5087
16200,10287,776,5137
16300,10325,785,5190
16400,10363,793,5244
16500,10407,802,5291
16600,10440,809,5351
16700,10480,815,5405
16800,10512,824,5464
16900,10554,831,5515
17000,10596,839,5565
17100,10631,848,5621
17200,10669,856,5675
17300,10706,864,5730
17400,10738,873,5789
17500,10771,882,5847
17600,10805,889,5906
17700,10845,899,5956
17800,10876,910,6014
17900,10906,920,6074
18000,10943,926,6131
18100,10975,936,6189
18200,11004,943,6253
18300,11038,951,6311
18400,11075,961,6364
18500,11107,972,6421
18600,11140,983,6477
18700,11180,987,6533
18800,11220,997,6583
18900,11247,1011,6642
19000,11277,1019,6704
19100,11306,1028,6766
19200,11332,1035,6833
19300,11367,1042,6891
19400,11400,1047,6953
19500,11425,1057,7018
19600,11453,1069,7078
19700,11483,1075,7142
19800,11517,1085,7198
19900,11551,1094,7255
20000,11578,1100,7322
20100,11617,1108,7375
20200,11648,1117,7435
20300,11675,1123,7502
20400,11712,1133,7555
20500,11744,1142,7614
20600,11769,1156,7675
20700,11798,1163,7739
20800,11826,1169,7805
20900,11856,1185,7859
21000,11875,1195,7930
21100,11907,1202,7991
21200,11941,1209,8050
21300,11972,1216,8112
21400,12006,1228,8166
21500,12037,1235,8228
21600,12064,1245,8291
21700,12089,1256,8355
21800,12106,1269,8425
21900,12132,1278,8490
22000,12154,1284,8562
22100,12184,1295,8621
22200,12207,1304,8689
22300,12223,1317,8760
22400,12257,1326,8817
22500,12286,1334,8880
22600,12306,1346,8948
22700,12329,1355,9016
22800,12356,1363,9081
22900,12385,1373,9142
23000,12410,1383,9207
23100,12433,1392,9275
23200,12455,1403,9342
23300,12480,1408,9412
23400,12507,1416,9477
23500,12530,1423,9547
23600,12543,1429,9628
23700,12556,1444,9700
23800,12576,1451,9773
23900,12601,1460,9839
24000,12629,1471,9900
24100,12654,1479,9967
24200,12675,1490,10035
24300,12696,1503,10101
24400,12723,1510,10167
24500,12746,1521,10233
24600,12764,1536,10300
24700,12790,1546,10364
24800,12817,1558,10425
24900,12844,1569,10487
25000,12861,1578,10561
25100,12886,1586,10628
25200,12916,1595,10689
25300,12940,1606,10754
25400,12962,1619,10819
25500,12980,1625,10895
25600,12996,1634,10970
25700,13019,1642,11039
25800,13037,1655,11108
25900,13055,1663,11182
26000,13076,1674,11250
26100,13100,1681,11319
26200,13120,1694,11386
26300,13136,1708,11456
26400,13156,1716,11528
26500,13184,1728,11588
26600,13205,1736,11659
26700,13224,1740,11736
26800,13241,1753,11806
26900,13264,1765,11871
27000,13280,1777,11943
27100,13298,1789,12013
27200,13320,1802,12078
27300,13338,1811,12151
27400,13355,1823,12222
27500,13390,1831,12279
27600,13406,1841,12353
27700,13433,1850,12417
27800,13455,1859,12486
27900,13471,1870,12559
28000,13492,1881,12627
28100,13507,1895,12698
28200,13530,1905,12765
28300,13547,1914,12839
28400,13566,1926,12908
28500,13584,1941,12975
28600,13606,1952,13042
28700,13621,1965,13114
28800,13643,1977,13180
28900,13661,1989,13250
29000,13677,2000,13323
29100,13688,2014,13398
29200,13703,2028,13469
29300,13719,2038,13543
29400,13741,2046,13613
29500,13753,2052,13695
29600,13771,2058,13771
29700,13794,2070,13836
29800,13808,2079,13913
29900,13831,2084,13985
30000,13850,2091,14059
30100,13872,2099,14129
30200,13887,2109,14204
30300,13909,2120,14271
30400,13925,2129,14346
30500,13942,2141,14417
30600,13954,2157,14489
30700,13970,2165,14565
30800,13988,2178,14634
30900,13997,2189,14714
31000,14013,2194,14793
31100,14029,2206,14865
31200,14045,2223,14932
31300,14058,2227,15015
31400,14077,2236,15087
31500,14091,2248,15161
31600,14107,2253,15240
31700,14123,2265,15312
31800,14133,2275,15392
31900,14148,2284,15468
32000,14163,2297,15540
32100,14170,2314,15616
32200,14185,2324,15691
32300,14194,2329,15777
32400,14207,2341,15852
32500,14221,2354,15925
32600,14231,2362,16007
32700,14241,2369,16090
32800,14255,2383,16162
32900,14265,2393,16242
33000,14276,2410,16314
33100,14293,2420,16387
33200,14301,2428,16471
33300,14312,2441,16547
33400,14330,2457,16613
33500,14340,2471,16689
33600,14347,2481,16772
33700,14364,2491,16845
33800,14371,2499,16930
33900,14379,2510,17011
34000,14392,2518,17090
34100,14408,2532,17160
34200,14413,2548,17239
34300,14424,2558,17318
34400,14436,2569,17395
34500,14449,2574,17477
34600,14461,2589,17550
34700,14474,2604,17622
34800,14483,2609,17708
34900,14496,2623,17781
35000,14507,2630,17863
35100,14524,2639,17937
35200,14537,2647,18016
35300,14552,2660,18088
35400,14560,2677,18163
35500,14571,2690,18239
35600,14580,2704,18316
35700,14592,2715,18393
35800,14602,2726,18472
35900,14611,2738,18551
36000,14619,2748,18633
36100,14630,2762,18708
36200,14642,2774,18784
36300,14651,2786,18863
36400,14660,2795,18945
36500,14670,2807,19023
36600,14681,2818,19101
36700,14691,2827,19182
36800,14703,2832,19265
36900,14709,2845,19346
37000,14716,2858,19426
37100,14731,2868,19501
37200,14745,2874,19581
37300,14754,2890,19656
37400,14762,2903,19735
37500,14768,2914,19818
37600,14776,2924,19900
37700,14786,2937,19977
37800,14797,2943,20060
37900,14810,2950,20140
38000,14820,2960,20220
38100,14833,2976,20291
38200,14846,2989,20365
38300,14859,3002,20439
38400,14863,3011,20526
38500,14874,3025,20601
38600,14885,3037,20678
38700,14890,3049,20761
38800,14897,3061,20842
38900,14903,3070,20927
39000,14913,3085,21002
39100,14928,3100,21072
39200,14934,3107,21159
39300,14942,3115,21243
39400,14950,3126,21324
39500,14956,3138,21406
39600,14972,3146,21482
39700,14982,3165,21553
39800,14992,3175,21633
39900,15001,3192,21707
40000,15009,3205,21786
40100,15017,3222,21861
40200,15029,3235,21936
40300,15044,3247,22009
40400,15049,3258,22093
40500,15056,3270,22174
40600,15064,3283,22253
40700,15069,3293,22338
40800,15075,3303,22422
40900,15086,3310,22504
41000,15094,3323,22583
41100,15099,3332,22669
41200,15106,3343,22751
41300,15117,3358,22825
41400,15125,3370,22905
41500,15129,3380,22991
41600,15136,3394,23070
41700,15142,3409,23149
41800,15152,3413,23235
41900,15164,3425,23311
42000,15169,3437,23394
42100,15182,3454,23464
42200,15185,3465,23550
42300,15191,3474,23635
42400,15201,3482,23717
42500,15209,3492,23799
42600,15215,3504,23881
42700,15221,3519,23960
42800,15229,3528,24043
42900,15238,3543,24119
43000,15244,3550,24206
43100,15250,3563,24287
43200,15257,3577,24366
43300,15262,3588,24450
43400,15271,3607,24522
43500,15280,3619,24601
43600,15292,3633,24675
43700,15296,3643,24761
43800,15300,3651,24849
43900,15303,3665,24932
44000,15311,3673,25016
44100,15313,3684,25103
44200,15321,3698,25181
44300,15325,3708,25267
44400,15332,3720,25348
44500,15337,3732,25431
44600,15341,3747,25512
44700,15347,3761,25592
44800,15354,3773,25673
44900,15361,3784,25755
45000,15367,3796,25837
45100,15372,3808,25920
45200,15383,3820,25997
45300,15388,3828,26084
45400,15393,3843,26164
45500,15397,3858,26245
45600,15402,3862,26336
45700,15408,3873,26419
45800,15413,3883,26504
45900,15421,3893,26586
46000,15429,3907,26664
46100,15434,3920,26746
46200,15439,3933,26828
46300,15447,3938,26915
46400,15452,3947,27001
46500,15456,3957,27087
46600,15461,3968,27171
46700,15466,3980,27254
46800,15476,3987,27337
46900,15485,3999,27416
47000,15493,4009,27498
47100,15495,4019,27586
47200,15500,4031,27669
47300,15507,4046,27747
47400,15515,4057,27828
47500,15517,4068,27915
47600,15524,4080,27996
47700,15527,4092,28081
47800,15528,4108,28164
47900,15534,4117,28249
48000,15541,4130,28329
48100,15544,4143,28413
48200,15546,4158,28496
48300,15550,4165,28585
48400,15553,4177,28670
48500,15557,4194,28749
48600,15561,4206,28833
48700,15571,4212,28917
48800,15576,4225,28999
48900,15577,4235,29088
49000,15579,4248,29173
49100,15583,4257,29260
49200,15589,4272,29339
49300,15593,4284,29423
49400,15595,4298,29507
49500,15600,4309,29591
49600,15606,4320,29674
49700,15612,4334,29754
49800,15615,4341,29844
49900,15619,4358,29923
50000,15625,4370,30005
50100,15629,4382,30089
50200,15634,4390,30176
50300,15635,4398,30267
50400,15639,4405,30356
50500,15645,4418,30437
50600,15649,4430,30521
50700,15654,4444,30602
50800,15659,4457,30684
50900,15662,4471,30767
51000,15667,4479,30854
51100,15670,4495,30935
51200,15674,4506,31020
51300,15679,4517,31104
51400,15689,4533,31178
51500,15694,4540,31266
51600,15701,4551,31348
51700,15707,4563,31430
51800,15709,4572,31519
51900,15713,4587,31600
52000,15717,4601,31682
52100,15721,4611,31768
52200,15723,4619,31858
52300,15725,4627,31948
52400,15728,4647,32025
52500,15735,4661,32104
52600,15737,4675,32188
52700,15743,4691,32266
52800,15746,4701,32353
52900,15747,4708,32445
53000,15752,4716,32532
53100,15757,4730,32613
53200,15759,4749,32692
53300,15761,4758,32781
53400,15767,4766,32867
53500,15770,4772,32958
53600,15772,4783,33045
53700,15774,4791,33135
53800,15777,4803,33220
53900,15778,4815,33307
54000,15781,4825,33394
54100,15788,4833,33479
54200,15791,4844,33565
54300,15796,4856,33648
54400,15799,4870,33731
54500,15800,4878,33822
54600,15802,4892,33906
54700,15806,4901,33993
54800,15811,4912,34077
54900,15817,4924,34159
55000,15819,4937,34244
55100,15821,4949,34330
55200,15823,4957,34420
55300,15827,4970,34503
55400,15833,4979,34588
55500,15837,4994,34669
55600,15841,5007,34752
55700,15844,5014,34842
55800,15846,5028,34926
55900,15848,5039,35013
56000,15852,5057,35091
56100,15852,5067,35181
56200,15858,5073,35269
56300,15861,5085,35354
56400,15865,5093,35442
56500,15871,5102,35527
56600,15874,5118,35608
56700,15874,5129,35697
56800,15878,5138,35784
56900,15880,5152,35868
57000,15882,5161,35957
57100,15886,5175,36039
57200,15889,5190,36121
57300,15891,5203,36206
57400,15894,5216,36290
57500,15897,5225,36378
57600,15901,5233,36466
57700,15907,5246,36547
57800,15909,5261,36630
57900,15914,5275,36711
58000,15915,5284,36801
58100,15919,5297,36884
58200,15922,5310,36968
58300,15925,5320,37055
58400,15930,5332,37138
58500,15934,5342,37224
58600,15936,5350,37314
58700,15940,5362,37398
58800,15942,5373,37485
58900,15950,5386,37564
59000,15953,5396,37651
59100,15958,5415,37727
59200,15960,5426,37814
59300,15961,5442,37897
59400,15963,5450,37987
59500,15966,5461,38073
59600,15967,5470,38163
59700,15972,5483,38245
59800,15974,5498,38328
59900,15976,5509,38415
60000,15977,5521,38502
60100,15980,5537,38583
60200,15980,5554,38666
60300,15983,5565,38752
60400,15986,5576,38838
60500,15988,5586,38926
60600,15991,5601,39008
60700,15995,5613,39092
60800,15996,5626,39178
60900,15998,5638,39264
61000,16000,5651,39349
61100,16004,5659,39437
61200,16004,5673,39523
61300,16006,5689,39605
61400,16006,5703,39691
61500,16009,5713,39778
61600,16014,5723,39863
61700,16020,5738,39942
61800,16024,5749,40027
61900,16024,5764,40112
62000,16025,5773,40202
62100,16029,5795,40276
62200,16033,5810,40357
62300,16037,5818,40445
62400,16039,5830,40531
62500,16041,5838,40621
62600,16044,5848,40708
62700,16046,5856,40798
62800,16046,5866,40888
62900,16047,5876,40977
63000,16049,5887,41064
63100,16051,5902,41147
63200,16056,5913,41231
63300,16060,5924,41316
63400,16062,5940,41398
63500,16063,5956,41481
63600,16064,5968,41568
63700,16066,5983,41651
63800,16067,5996,41737
63900,16068,6015,41817
64000,16070,6030,41900
64100,16073,6036,41991
64200,16074,6047,42079
64300,16075,6065,42160
64400,16077,6075,42248
64500,16079,6085,42336
64600,16082,6097,42421
64700,16084,6113,42503
64800,16084,6129,42587
64900,16086,6143,42671
65000,16088,6156,42756
65100,16088,6168,42844
65200,16091,6183,42926
65300,16094,6200,43006
65400,16098,6220,43082
65500,16101,6235,43164
65600,16103,6247,43250
65700,16105,6259,43336
65800,16106,6266,43428
65900,16107,6282,43511
66000,16109,6293,43598
66100,16113,6307,43680
66200,16114,6320,43766
66300,16115,6325,43860
66400,16118,6340,43942
66500,16118,6353,44029
66600,16120,6370,44110
66700,16120,6387,44193
66800,16123,6396,44281
66900,16123,6408,44369
67000,16123,6416,44461
67100,16124,6427,44549
67200,16124,6439,44637
67300,16124,6454,44722
67400,16128,6468,44804
67500,16130,6477,44893
67600,16132,6489,44979
67700,16134,6499,45067
67800,16135,6512,45153
67900,16136,6521,45243
68000,16136,6534,45330
68100,16137,6552,45411
68200,16138,6561,45501
68300,16139,6572,45589
68400,16140,6584,45676
68500,16142,6596,45762
68600,16147,6612,45841
68700,16148,6620,45932
68800,16149,6634,46017
68900,16150,6647,46103
69000,16151,6658,46191
69100,16152,6666,46282
69200,16154,6678,46368
69300,16156,6696,46448
69400,16157,6707,46536
69500,16158,6724,46618
69600,16159,6733,46708
69700,16161,6748,46791
69800,16165,6757,46878
69900,16166,6771,46963
70000,16169,6778,47053
70100,16171,6787,47142
70200,16172,6799,47229
70300,16173,6811,47316
70400,16175,6823,47402
70500,16178,6833,47489
70600,16178,6851,47571
70700,16180,6863,47657
70800,16180,6870,47750
70900,16180,6879,47841
71000,16180,6889,47931
71100,16180,6901,48019
71200,16182,6912,48106
71300,16182,6924,48194
71400,16182,6940,48278
71500,16183,6953,48364
71600,16188,6959,48453
71700,16190,6974,48536
71800,16191,6993,48616
71900,16193,7007,48700
72000,16193,7015,48792
72100,16193,7033,48874
72200,16195,7044,48961
72300,16197,7053,49050
72400,16198,7062,49140
72500,16199,7070,49231
72600,16203,7075,49322
72700,16204,7084,49412
72800,16205,7098,49497
72900,16205,7115,49580
73000,16207,7123,49670
73100,16208,7134,49758
73200,16210,7148,49842
73300,16211,7161,49928
73400,16211,7171,50018
73500,16212,7184,50104
73600,16213,7193,50194
73700,16217,7202,50281
73800,16217,7214,50369
73900,16218,7224,50458
74000,16220,7233,50547
74100,16221,7242,50637
74200,16222,7255,50723
74300,16223,7268,50809
74400,16223,7277,50900
74500,16225,7290,50985
74600,16227,7308,51065
74700,16228,7322,51150
74800,16228,7335,51237
74900,16228,7347,51325
75000,16231,7357,51412
75100,16231,7369,51500
75200,16231,7376,51593
75300,16233,7390,51677
75400,16234,7400,51766
75500,16234,7412,51854
75600,16235,7423,51942
75700,16236,7437,52027
75800,16237,7453,52110
75900,16240,7459,52201
76000,16242,7469,52289
76100,16243,7477,52380
76200,16243,7489,52468
76300,16244,7502,52554
76400,16245,7515,52640
76500,16245,7529,52726
76600,16246,7541,52813
76700,16246,7555,52899
76800,16246,7573,52981
76900,16246,7581,53073
77000,16247,7593,53160
77100,16249,7601,53250
77200,16250,7611,53339
77300,16250,7623,53427
77400,16251,7638,53511
77500,16251,7649,53600
77600,16253,7664,53683
77700,16253,7680,53767
77800,16254,7691,53855
77900,16255,7707,53938
78000,16257,7717,54026
78100,16258,7729,54113
78200,16258,7742,54200
78300,16258,7753,54289
78400,16258,7767,54375
78500,16258,7783,54459
78600,16260,7791,54549
78700,16261,7804,54635
78800,16263,7817,54720
78900,16263,7825,54812
79000,16263,7841,54896
79100,16264,7858,54978
79200,16265,7870,55065
79300,16266,7890,55144
79400,16266,7896,55238
79500,16266,7908,55326
79600,16266,7924,55410
79700,16268,7944,55488
79800,16269,7958,55573
79900,16269,7972,55659
80000,16269,7987,55744
80100,16270,7995,55835
80200,16271,8002,55927
80300,16271,8009,56020
80400,16272,8023,56105
80500,16274,8032,56194
80600,16275,8049,56276
80700,16277,8066,56357
80800,16277,8076,56447
80900,16279,8087,56534
81000,16279,8099,56622
81100,16279,8114,56707
81200,16279,8127,56794
81300,16279,8151,56870
81400,16279,8164,56957
81500,16279,8175,57046
81600,16279,8192,57129
81700,16279,8203,57218
81800,16280,8219,57301
81900,16281,8242,57377
82000,16282,8257,57461
82100,16283,8267,57550
82200,16284,8281,57635
82300,16284,8289,57727
82400,16284,8308,57808
82500,16284,8320,57896
82600,16284,8327,57989
82700,16284,8342,58074
82800,16286,8355,58159
82900,16286,8366,58248
83000,16287,8380,58333
83100,16287,8392,58421
83200,16288,8407,58505
83300,16289,8420,58591
83400,16290,8433,58677
83500,16290,8445,58765
83600,16291,8458,58851
83700,16291,8463,58946
83800,16291,8476,59033
83900,16291,8489,59120
84000,16293,8501,59206
84100,16294,8513,59293
84200,16295,8525,59380
84300,16295,8541,59464
84400,16295,8549,59556
84500,16295,8571,59634
84600,16295,8585,59720
84700,16295,8600,59805
84800,16295,8603,59902
84900,16296,8615,59989
85000,16296,8631,60073
85100,16296,8647,60157
85200,16296,8658,60246
85300,16296,8669,60335
85400,16296,8684,60420
85500,16296,8697,60507
85600,16297,8708,60595
85700,16299,8723,60678
85800,16300,8738,60762
85900,16300,8749,60851
86000,16300,8763,60937
86100,16301,8783,61016
86200,16302,8792,61106
86300,16302,8804,61194
86400,16302,8819,61279
86500,16302,8828,61370
86600,16302,8843,61455
86700,16302,8858,61540
86800,16302,8868,61630
86900,16302,8880,61718
87000,16303,8895,61802
87100,16304,8907,61889
87200,16304,8922,61974
87300,16305,8934,62061
87400,16305,8946,62149
87500,16305,8966,62229
87600,16306,8979,62315
87700,16306,8992,62402
87800,16308,9008,62484
87900,16309,9025,62566
88000,16309,9037,62654
88100,16309,9051,62740
88200,16309,9062,62829
88300,16309,9072,62919
88400,16309,9085,63006
88500,16309,9103,63088
88600,16309,9119,63172
88700,16311,9130,63259
88800,16311,9146,63343
88900,16312,9158,63430
89000,16312,9177,63511
89100,16312,9190,63598
89200,16313,9203,63684
89300,16313,9213,63774
89400,16313,9225,63862
89500,16313,9240,63947
89600,16313,9256,64031
89700,16314,9265,64121
89800,16314,9281,64205
89900,16315,9300,64285
90000,16316,9308,64376
90100,16316,9327,64457
90200,16317,9342,64541
90300,16317,9354,64629
90400,16317,9372,64711
90500,16318,9379,64803
90600,16320,9393,64887
90700,16320,9405,64975
90800,16320,9417,65063
90900,16320,9429,65151
91000,16320,9446,65234
91100,16321,9459,65320
91200,16321,9472,65407
91300,16321,9487,65492
91400,16321,9503,65576
91500,16321,9516,65663
91600,16321,9524,65755
91700,16321,9532,65847
91800,16322,9538,65940
91900,16322,9551,66027
92000,16322,9563,66115
92100,16322,9576,66202
92200,16324,9591,66285
92300,16324,9606,66370
92400,16324,9626,66450
92500,16324,9641,66535
92600,16324,9651,66625
92700,16324,9660,66716
92800,16324,9679,66797
92900,16324,9696,66880
93000,16325,9710,66965
93100,16326,9722,67052
93200,16326,9738,67136
93300,16326,9749,67225
93400,16326,9759,67315
93500,16326,9775,67399
93600,16327,9785,67488
93700,16327,9792,67581
93800,16327,9802,67671
93900,16327,9815,67758
94000,16327,9828,67845
94100,16327,9841,67932
94200,16328,9863,68009
94300,16328,9874,68098
94400,16331,9882,68187
94500,16331,9895,68274
94600,16332,9908,68360
94700,16332,9927,68441
94800,16333,9938,68529
94900,16333,9946,68621
95000,16334,9959,68707
95100,16334,9973,68793
95200,16335,9981,68884
95300,16336,9994,68970
95400,16337,10011,69052
95500,16337,10025,69138
95600,16338,10041,69221
95700,16338,10059,69303
95800,16339,10072,69389
95900,16339,10087,69474
96000,16339,10106,69555
96100,16339,10121,69640
96200,16340,10130,69730
96300,16340,10139,69821
96400,16341,10150,69909
96500,16341,10161,69998
96600,16341,10169,70090
96700,16341,10180,70179
96800,16342,10196,70262
96900,16342,10204,70354
97000,16342,10216,70442
97100,16342,10229,70529
97200,16342,10244,70614
97300,16342,10265,70693
97400,16342,10280,70778
97500,16342,10302,70856
97600,16342,10318,70940
97700,16342,10331,71027
97800,16342,10346,71112
97900,16342,10355,71203
98000,16343,10366,71291
98100,16345,10372,71383
98200,16345,10385,71470
98300,16345,10391,71564
98400,16345,10403,71652
98500,16346,10410,71744
98600,16346,10420,71834
98700,16346,10434,71920
98800,16346,10458,71996
98900,16346,10470,72084
99000,16346,10476,72178
99100,16346,10489,72265
99200,16346,10497,72357
99300,16346,10510,72444
99400,16347,10518,72535
99500,16347,10530,72623
99600,16347,10545,72708
99700,16347,10553,72800
99800,16347,10563,72890
99900,16347,10577,72976
100000,16347,10589,73064


==> plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	1
300	1
400	1
500	1
600	2
700	2
800	2
900	3
1000	3
1100	3
1200	5
1300	5
1400	6
1500	7
1600	9
1700	9
1800	9
1900	10
2000	11
2100	12
2200	15
2300	16
2400	20
2500	21
2600	23
2700	24
2800	27
2900	28
3000	32
3100	34
3200	36
3300	39
3400	40
3500	42
3600	44
3700	45
3800	48
3900	51
4000	57
4100	61
4200	64
4300	70
4400	72
4500	75
4600	78
4700	81
4800	87
4900	92
5000	94
5100	99
5200	104
5300	106
5400	114
5500	119
5600	124
5700	126
5800	131
5900	135
6000	137
6100	142
6200	143
6300	151
6400	155
6500	160
6600	162
6700	166
6800	170
6900	177
7000	181
7100	186
7200	192
7300	195
7400	199
7500	204
7600	214
7700	221
7800	228
7900	230
8000	233
8100	235
8200	237
8300	241
8400	247
8500	253
8600	257
8700	261
8800	265
8900	268
9000	275
9100	280
9200	286
9300	291
9400	297
9500	304
9600	307
9700	312
9800	322
9900	326
10000	329
10100	331
10200	337
10300	345
10400	354
10500	361
10600	365
10700	372
10800	378
10900	384
11000	390
11100	396
11200	405
11300	409
11400	419
11500	429
11600	435
11700	442
11800	449
11900	454
12000	462
12100	467
12200	471
12300	478
12400	487
12500	495
12600	502
12700	510
12800	515
12900	523
13000	533
13100	541
13200	552
13300	557
13400	563
13500	570
13600	581
13700	587
13800	594
13900	600
14000	611
14100	616
14200	625
14300	631
14400	639
14500	648
14600	654
14700	664
14800	675
14900	679
15000	691
15100	697
15200	704
15300	708
15400	716
15500	726
15600	733
15700	737
15800	742
15900	749
16000	757
16100	766
16200	776
16300	785
16400	793
16500	802
16600	809
16700	815
16800	824
16900	831
17000	839
17100	848
17200	856
17300	864
17400	873
17500	882
17600	889
17700	899
17800	910
17900	920
18000	926
18100	936
18200	943
18300	951
18400	961
18500	972
18600	983
18700	987
18800	997
18900	1011
19000	1019
19100	1028
19200	1035
19300	1042
19400	1047
19500	1057
19600	1069
19700	1075
19800	1085
19900	1094
20000	1100
20100	1108
20200	1117
20300	1123
20400	1133
20500	1142
20600	1156
20700	1163
20800	1169
20900	1185
21000	1195
21100	1202
21200	1209
21300	1216
21400	1228
21500	1235
21600	1245
21700	1256
21800	1269
21900	1278
22000	1284
22100	1295
22200	1304
22300	1317
22400	1326
22500	1334
22600	1346
22700	1355
22800	1363
22900	1373
23000	1383
23100	1392
23200	1403
23300	1408
23400	1416
23500	1423
23600	1429
23700	1444
23800	1451
23900	1460
24000	1471
24100	1479
24200	1490
24300	1503
24400	1510
24500	1521
24600	1536
24700	1546
24800	1558
24900	1569
25000	1578
25100	1586
25200	1595
25300	1606
25400	1619
25500	1625
25600	1634
25700	1642
25800	1655
25900	1663
26000	1674
26100	1681
26200	1694
26300	1708
26400	1716
26500	1728
26600	1736
26700	1740
26800	1753
26900	1765
27000	1777
27100	1789
27200	1802
27300	1811
27400	1823
27500	1831
27600	1841
27700	1850
27800	1859
27900	1870
28000	1881
28100	1895
28200	1905
28300	1914
28400	1926
28500	1941
28600	1952
28700	1965
28800	1977
28900	1989
29000	2000
29100	2014
29200	2028
29300	2038
29400	2046
29500	2052
29600	2058
29700	2070
29800	2079
29900	2084
30000	2091
30100	2099
30200	2109
30300	2120
30400	2129
30500	2141
30600	2157
30700	2165
30800	2178
30900	2189
31000	2194
31100	2206
31200	2223
31300	2227
31400	2236
31500	2248
31600	2253
31700	2265
31800	2275
31900	2284
32000	2297
32100	2314
32200	2324
32300	2329
32400	2341
32500	2354
32600	2362
32700	2369
32800	2383
32900	2393
33000	2410
33100	2420
33200	2428
33300	2441
33400	2457
33500	2471
33600	2481
33700	2491
33800	2499
33900	2510
34000	2518
34100	2532
34200	2548
34300	2558
34400	2569
34500	2574
34600	2589
34700	2604
34800	2609
34900	2623
35000	2630
35100	2639
35200	2647
35300	2660
35400	2677
35500	2690
35600	2704
35700	2715
35800	2726
35900	2738
36000	2748
36100	2762
36200	2774
36300	2786
36400	2795
36500	2807
36600	2818
36700	2827
36800	2832
36900	2845
37000	2858
37100	2868
37200	2874
37300	2890
37400	2903
37500	2914
37600	2924
37700	2937
37800	2943
37900	2950
38000	2960
38100	2976
38200	2989
38300	3002
38400	3011
38500	3025
38600	3037
38700	3049
38800	3061
38900	3070
39000	3085
39100	3100
39200	3107
39300	3115
39400	3126
39500	3138
39600	3146
39700	3165
39800	3175
39900	3192
40000	3205
40100	3222
40200	3235
40300	3247
40400	3258
40500	3270
40600	3283
40700	3293
40800	3303
40900	3310
41000	3323
41100	3332
41200	3343
41300	3358
41400	3370
41500	3380
41600	3394
41700	3409
41800	3413
41900	3425
42000	3437
42100	3454
42200	3465
42300	3474
42400	3482
42500	3492
42600	3504
42700	3519
42800	3528
42900	3543
43000	3550
43100	3563
43200	3577
43300	3588
43400	3607
43500	3619
43600	3633
43700	3643
43800	3651
43900	3665
44000	3673
44100	3684
44200	3698
44300	3708
44400	3720
44500	3732
44600	3747
44700	3761
44800	3773
44900	3784
45000	3796
45100	3808
45200	3820
45300	3828
45400	3843
45500	3858
45600	3862
45700	3873
45800	3883
45900	3893
46000	3907
46100	3920
46200	3933
46300	3938
46400	3947
46500	3957
46600	3968
46700	3980
46800	3987
46900	3999
47000	4009
47100	4019
47200	4031
47300	4046
47400	4057
47500	4068
47600	4080
47700	4092
47800	4108
47900	4117
48000	4130
48100	4143
48200	4158
48300	4165
48400	4177
48500	4194
48600	4206
48700	4212
48800	4225
48900	4235
49000	4248
49100	4257
49200	4272
49300	4284
49400	4298
49500	4309
49600	4320
49700	4334
49800	4341
49900	4358
50000	4370
50100	4382
50200	4390
50300	4398
50400	4405
50500	4418
50600	4430
50700	4444
50800	4457
50900	4471
51000	4479
51100	4495
51200	4506
51300	4517
51400	4533
51500	4540
51600	4551
51700	4563
51800	4572
51900	4587
52000	4601
52100	4611
52200	4619
52300	4627
52400	4647
52500	4661
52600	4675
52700	4691
52800	4701
52900	4708
53000	4716
53100	4730
53200	4749
53300	4758
53400	4766
53500	4772
53600	4783
53700	4791
53800	4803
53900	4815
54000	4825
54100	4833
54200	4844
54300	4856
54400	4870
54500	4878
54600	4892
54700	4901
54800	4912
54900	4924
55000	4937
55100	4949
55200	4957
55300	4970
55400	4979
55500	4994
55600	5007
55700	5014
55800	5028
55900	5039
56000	5057
56100	5067
56200	5073
56300	5085
56400	5093
56500	5102
56600	5118
56700	5129
56800	5138
56900	5152
57000	5161
57100	5175
57200	5190
57300	5203
57400	5216
57500	5225
57600	5233
57700	5246
57800	5261
57900	5275
58000	5284
58100	5297
58200	5310
58300	5320
58400	5332
58500	5342
58600	5350
58700	5362
58800	5373
58900	5386
59000	5396
59100	5415
59200	5426
59300	5442
59400	5450
59500	5461
59600	5470
59700	5483
59800	5498
59900	5509
60000	5521
60100	5537
60200	5554
60300	5565
60400	5576
60500	5586
60600	5601
60700	5613
60800	5626
60900	5638
61000	5651
61100	5659
61200	5673
61300	5689
61400	5703
61500	5713
61600	5723
61700	5738
61800	5749
61900	5764
62000	5773
62100	5795
62200	5810
62300	5818
62400	5830
62500	5838
62600	5848
62700	5856
62800	5866
62900	5876
63000	5887
63100	5902
63200	5913
63300	5924
63400	5940
63500	5956
63600	5968
63700	5983
63800	5996
63900	6015
64000	6030
64100	6036
64200	6047
64300	6065
64400	6075
64500	6085
64600	6097
64700	6113
64800	6129
64900	6143
65000	6156
65100	6168
65200	6183
65300	6200
65400	6220
65500	6235
65600	6247
65700	6259
65800	6266
65900	6282
66000	6293
66100	6307
66200	6320
66300	6325
66400	6340
66500	6353
66600	6370
66700	6387
66800	6396
66900	6408
67000	6416
67100	6427
67200	6439
67300	6454
67400	6468
67500	6477
67600	6489
67700	6499
67800	6512
67900	6521
68000	6534
68100	6552
68200	6561
68300	6572
68400	6584
68500	6596
68600	6612
68700	6620
68800	6634
68900	6647
69000	6658
69100	6666
69200	6678
69300	6696
69400	6707
69500	6724
69600	6733
69700	6748
69800	6757
69900	6771
70000	6778
70100	6787
70200	6799
70300	6811
70400	6823
70500	6833
70600	6851
70700	6863
70800	6870
70900	6879
71000	6889
71100	6901
71200	6912
71300	6924
71400	6940
71500	6953
71600	6959
71700	6974
71800	6993
71900	7007
72000	7015
72100	7033
72200	7044
72300	7053
72400	7062
72500	7070
72600	7075
72700	7084
72800	7098
72900	7115
73000	7123
73100	7134
73200	7148
73300	7161
73400	7171
73500	7184
73600	7193
73700	7202
73800	7214
73900	7224
74000	7233
74100	7242
74200	7255
74300	7268
74400	7277
74500	7290
74600	7308
74700	7322
74800	7335
74900	7347
75000	7357
75100	7369
75200	7376
75300	7390
75400	7400
75500	7412
75600	7423
75700	7437
75800	7453
75900	7459
76000	7469
76100	7477
76200	7489
76300	7502
76400	7515
76500	7529
76600	7541
76700	7555
76800	7573
76900	7581
77000	7593
77100	7601
77200	7611
77300	7623
77400	7638
77500	7649
77600	7664
77700	7680
77800	7691
77900	7707
78000	7717
78100	7729
78200	7742
78300	7753
78400	7767
78500	7783
78600	7791
78700	7804
78800	7817
78900	7825
79000	7841
79100	7858
79200	7870
79300	7890
79400	7896
79500	7908
79600	7924
79700	7944
79800	7958
79900	7972
80000	7987
80100	7995
80200	8002
80300	8009
80400	8023
80500	8032
80600	8049
80700	8066
80800	8076
80900	8087
81000	8099
81100	8114
81200	8127
81300	8151
81400	8164
81500	8175
81600	8192
81700	8203
81800	8219
81900	8242
82000	8257
82100	8267
82200	8281
82300	8289
82400	8308
82500	8320
82600	8327
82700	8342
82800	8355
82900	8366
83000	8380
83100	8392
83200	8407
83300	8420
83400	8433
83500	8445
83600	8458
83700	8463
83800	8476
83900	8489
84000	8501
84100	8513
84200	8525
84300	8541
84400	8549
84500	8571
84600	8585
84700	8600
84800	8603
84900	8615
85000	8631
85100	8647
85200	8658
85300	8669
85400	8684
85500	8697
85600	8708
85700	8723
85800	8738
85900	8749
86000	8763
86100	8783
86200	8792
86300	8804
86400	8819
86500	8828
86600	8843
86700	8858
86800	8868
86900	8880
87000	8895
87100	8907
87200	8922
87300	8934
87400	8946
87500	8966
87600	8979
87700	8992
87800	9008
87900	9025
88000	9037
88100	9051
88200	9062
88300	9072
88400	9085
88500	9103
88600	9119
88700	9130
88800	9146
88900	9158
89000	9177
89100	9190
89200	9203
89300	9213
89400	9225
89500	9240
89600	9256
89700	9265
89800	9281
89900	9300
90000	9308
90100	9327
90200	9342
90300	9354
90400	9372
90500	9379
90600	9393
90700	9405
90800	9417
90900	9429
91000	9446
91100	9459
91200	9472
91300	9487
91400	9503
91500	9516
91600	9524
91700	9532
91800	9538
91900	9551
92000	9563
92100	9576
92200	9591
92300	9606
92400	9626
92500	9641
92600	9651
92700	9660
92800	9679
92900	9696
93000	9710
93100	9722
93200	9738
93300	9749
93400	9759
93500	9775
93600	9785
93700	9792
93800	9802
93900	9815
94000	9828
94100	9841
94200	9863
94300	9874
94400	9882
94500	9895
94600	9908
94700	9927
94800	9938
94900	9946
95000	9959
95100	9973
95200	9981
95300	9994
95400	10011
95500	10025
95600	10041
95700	10059
95800	10072
95900	10087
96000	10106
96100	10121
96200	10130
96300	10139
96400	10150
96500	10161
96600	10169
96700	10180
96800	10196
96900	10204
97000	10216
97100	10229
97200	10244
97300	10265
97400	10280
97500	10302
97600	10318
97700	10331
97800	10346
97900	10355
98000	10366
98100	10372
98200	10385
98300	10391
98400	10403
98500	10410
98600	10420
98700	10434
98800	10458
98900	10470
99000	10476
99100	10489
99200	10497
99300	10510
99400	10518
99500	10530
99600	10545
99700	10553
99800	10563
99900	10577
100000	10589


==> plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	98
200	197
300	296
400	395
500	491
600	588
700	683
800	783
900	879
1000	976
1100	1069
1200	1159
1300	1251
1400	1342
1500	1426
1600	1516
1700	1607
1800	1697
1900	1790
2000	1881
2100	1971
2200	2053
2300	2144
2400	2226
2500	2314
2600	2399
2700	2483
2800	2570
2900	2657
3000	2735
3100	2818
3200	2901
3300	2985
3400	3073
3500	3158
3600	3239
3700	3321
3800	3400
3900	3478
4000	3551
4100	3635
4200	3712
4300	3788
4400	3867
4500	3940
4600	4012
4700	4087
4800	4159
4900	4229
5000	4295
5100	4368
5200	4436
5300	4515
5400	4590
5500	4650
5600	4720
5700	4794
5800	4864
5900	4935
6000	5007
6100	5081
6200	5151
6300	5214
6400	5283
6500	5348
6600	5409
6700	5475
6800	5546
6900	5604
7000	5669
7100	5737
7200	5799
7300	5862
7400	5929
7500	5997
7600	6054
7700	6113
7800	6172
7900	6242
8000	6312
8100	6377
8200	6433
8300	6495
8400	6549
8500	6601
8600	6665
8700	6726
8800	6782
8900	6840
9000	6899
9100	6959
9200	7012
9300	7076
9400	7132
9500	7189
9600	7245
9700	7305
9800	7364
9900	7423
10000	7482
10100	7541
10200	7590
10300	7634
10400	7693
10500	7752
10600	7804
10700	7864
10800	7923
10900	7979
11000	8023
11100	8069
11200	8118
11300	8170
11400	8210
11500	8260
11600	8308
11700	8365
11800	8414
11900	8458
12000	8503
12100	8542
12200	8586
12300	8636
12400	8691
12500	8743
12600	8792
12700	8839
12800	8885
12900	8920
13000	8971
13100	9020
13200	9062
13300	9103
13400	9154
13500	9196
13600	9239
13700	9280
13800	9316
13900	9362
14000	9396
14100	9446
14200	9482
14300	9527
14400	9572
14500	9603
14600	9649
14700	9691
14800	9726
14900	9768
15000	9813
15100	9847
15200	9889
15300	9932
15400	9967
15500	10008
15600	10045
15700	10090
15800	10133
15900	10167
16000	10209
16100	10247
16200	10287
16300	10325
16400	10363
16500	10407
16600	10440
16700	10480
16800	10512
16900	10554
17000	10596
17100	10631
17200	10669
17300	10706
17400	10738
17500	10771
17600	10805
17700	10845
17800	10876
17900	10906
18000	10943
18100	10975
18200	11004
18300	11038
18400	11075
18500	11107
18600	11140
18700	11180
18800	11220
18900	11247
19000	11277
19100	11306
19200	11332
19300	11367
19400	11400
19500	11425
19600	11453
19700	11483
19800	11517
19900	11551
20000	11578
20100	11617
20200	11648
20300	11675
20400	11712
20500	11744
20600	11769
20700	11798
20800	11826
20900	11856
21000	11875
21100	11907
21200	11941
21300	11972
21400	12006
21500	12037
21600	12064
21700	12089
21800	12106
21900	12132
22000	12154
22100	12184
22200	12207
22300	12223
22400	12257
22500	12286
22600	12306
22700	12329
22800	12356
22900	12385
23000	12410
23100	12433
23200	12455
23300	12480
23400	12507
23500	12530
23600	12543
23700	12556
23800	12576
23900	12601
24000	12629
24100	12654
24200	12675
24300	12696
24400	12723
24500	12746
24600	12764
24700	12790
24800	12817
24900	12844
25000	12861
25100	12886
25200	12916
25300	12940
25400	12962
25500	12980
25600	12996
25700	13019
25800	13037
25900	13055
26000	13076
26100	13100
26200	13120
26300	13136
26400	13156
26500	13184
26600	13205
26700	13224
26800	13241
26900	13264
27000	13280
27100	13298
27200	13320
27300	13338
27400	13355
27500	13390
27600	13406
27700	13433
27800	13455
27900	13471
28000	13492
28100	13507
28200	13530
28300	13547
28400	13566
28500	13584
28600	13606
28700	13621
28800	13643
28900	13661
29000	13677
29100	13688
29200	13703
29300	13719
29400	13741
29500	13753
29600	13771
29700	13794
29800	13808
29900	13831
30000	13850
30100	13872
30200	13887
30300	13909
30400	13925
30500	13942
30600	13954
30700	13970
30800	13988
30900	13997
31000	14013
31100	14029
31200	14045
31300	14058
31400	14077
31500	14091
31600	14107
31700	14123
31800	14133
31900	14148
32000	14163
32100	14170
32200	14185
32300	14194
32400	14207
32500	14221
32600	14231
32700	14241
32800	14255
32900	14265
33000	14276
33100	14293
33200	14301
33300	14312
33400	14330
33500	14340
33600	14347
33700	14364
33800	14371
33900	14379
34000	14392
34100	14408
34200	14413
34300	14424
34400	14436
34500	14449
34600	14461
34700	14474
34800	14483
34900	14496
35000	14507
35100	14524
35200	14537
35300	14552
35400	14560
35500	14571
35600	14580
35700	14592
35800	14602
35900	14611
36000	14619
36100	14630
36200	14642
36300	14651
36400	14660
36500	14670
36600	14681
36700	14691
36800	14703
36900	14709
37000	14716
37100	14731
37200	14745
37300	14754
37400	14762
37500	14768
37600	14776
37700	14786
37800	14797
37900	14810
38000	14820
38100	14833
38200	14846
38300	14859
38400	14863
38500	14874
38600	14885
38700	14890
38800	14897
38900	14903
39000	14913
39100	14928
39200	14934
39300	14942
39400	14950
39500	14956
39600	14972
39700	14982
39800	14992
39900	15001
40000	15009
40100	15017
40200	15029
40300	15044
40400	15049
40500	15056
40600	15064
40700	15069
40800	15075
40900	15086
41000	15094
41100	15099
41200	15106
41300	15117
41400	15125
41500	15129
41600	15136
41700	15142
41800	15152
41900	15164
42000	15169
42100	15182
42200	15185
42300	15191
42400	15201
42500	15209
42600	15215
42700	15221
42800	15229
42900	15238
43000	15244
43100	15250
43200	15257
43300	15262
43400	15271
43500	15280
43600	15292
43700	15296
43800	15300
43900	15303
44000	15311
44100	15313
44200	15321
44300	15325
44400	15332
44500	15337
44600	15341
44700	15347
44800	15354
44900	15361
45000	15367
45100	15372
45200	15383
45300	15388
45400	15393
45500	15397
45600	15402
45700	15408
45800	15413
45900	15421
46000	15429
46100	15434
46200	15439
46300	15447
46400	15452
46500	15456
46600	15461
46700	15466
46800	15476
46900	15485
47000	15493
47100	15495
47200	15500
47300	15507
47400	15515
47500	15517
47600	15524
47700	15527
47800	15528
47900	15534
48000	15541
48100	15544
48200	15546
48300	15550
48400	15553
48500	15557
48600	15561
48700	15571
48800	15576
48900	15577
49000	15579
49100	15583
49200	15589
49300	15593
49400	15595
49500	15600
49600	15606
49700	15612
49800	15615
49900	15619
50000	15625
50100	15629
50200	15634
50300	15635
50400	15639
50500	15645
50600	15649
50700	15654
50800	15659
50900	15662
51000	15667
51100	15670
51200	15674
51300	15679
51400	15689
51500	15694
51600	15701
51700	15707
51800	15709
51900	15713
52000	15717
52100	15721
52200	15723
52300	15725
52400	15728
52500	15735
52600	15737
52700	15743
52800	15746
52900	15747
53000	15752
53100	15757
53200	15759
53300	15761
53400	15767
53500	15770
53600	15772
53700	15774
53800	15777
53900	15778
54000	15781
54100	15788
54200	15791
54300	15796
54400	15799
54500	15800
54600	15802
54700	15806
54800	15811
54900	15817
55000	15819
55100	15821
55200	15823
55300	15827
55400	15833
55500	15837
55600	15841
55700	15844
55800	15846
55900	15848
56000	15852
56100	15852
56200	15858
56300	15861
56400	15865
56500	15871
56600	15874
56700	15874
56800	15878
56900	15880
57000	15882
57100	15886
57200	15889
57300	15891
57400	15894
57500	15897
57600	15901
57700	15907
57800	15909
57900	15914
58000	15915
58100	15919
58200	15922
58300	15925
58400	15930
58500	15934
58600	15936
58700	15940
58800	15942
58900	15950
59000	15953
59100	15958
59200	15960
59300	15961
59400	15963
59500	15966
59600	15967
59700	15972
59800	15974
59900	15976
60000	15977
60100	15980
60200	15980
60300	15983
60400	15986
60500	15988
60600	15991
60700	15995
60800	15996
60900	15998
61000	16000
61100	16004
61200	16004
61300	16006
61400	16006
61500	16009
61600	16014
61700	16020
61800	16024
61900	16024
62000	16025
62100	16029
62200	16033
62300	16037
62400	16039
62500	16041
62600	16044
62700	16046
62800	16046
62900	16047
63000	16049
63100	16051
63200	16056
63300	16060
63400	16062
63500	16063
63600	16064
63700	16066
63800	16067
63900	16068
64000	16070
64100	16073
64200	16074
64300	16075
64400	16077
64500	16079
64600	16082
64700	16084
64800	16084
64900	16086
65000	16088
65100	16088
65200	16091
65300	16094
65400	16098
65500	16101
65600	16103
65700	16105
65800	16106
65900	16107
66000	16109
66100	16113
66200	16114
66300	16115
66400	16118
66500	16118
66600	16120
66700	16120
66800	16123
66900	16123
67000	16123
67100	16124
67200	16124
67300	16124
67400	16128
67500	16130
67600	16132
67700	16134
67800	16135
67900	16136
68000	16136
68100	16137
68200	16138
68300	16139
68400	16140
68500	16142
68600	16147
68700	16148
68800	16149
68900	16150
69000	16151
69100	16152
69200	16154
69300	16156
69400	16157
69500	16158
69600	16159
69700	16161
69800	16165
69900	16166
70000	16169
70100	16171
70200	16172
70300	16173
70400	16175
70500	16178
70600	16178
70700	16180
70800	16180
70900	16180
71000	16180
71100	16180
71200	16182
71300	16182
71400	16182
71500	16183
71600	16188
71700	16190
71800	16191
71900	16193
72000	16193
72100	16193
72200	16195
72300	16197
72400	16198
72500	16199
72600	16203
72700	16204
72800	16205
72900	16205
73000	16207
73100	16208
73200	16210
73300	16211
73400	16211
73500	16212
73600	16213
73700	16217
73800	16217
73900	16218
74000	16220
74100	16221
74200	16222
74300	16223
74400	16223
74500	16225
74600	16227
74700	16228
74800	16228
74900	16228
75000	16231
75100	16231
75200	16231
75300	16233
75400	16234
75500	16234
75600	16235
75700	16236
75800	16237
75900	16240
76000	16242
76100	16243
76200	16243
76300	16244
76400	16245
76500	16245
76600	16246
76700	16246
76800	16246
76900	16246
77000	16247
77100	16249
77200	16250
77300	16250
77400	16251
77500	16251
77600	16253
77700	16253
77800	16254
77900	16255
78000	16257
78100	16258
78200	16258
78300	16258
78400	16258
78500	16258
78600	16260
78700	16261
78800	16263
78900	16263
79000	16263
79100	16264
79200	16265
79300	16266
79400	16266
79500	16266
79600	16266
79700	16268
79800	16269
79900	16269
80000	16269
80100	16270
80200	16271
80300	16271
80400	16272
80500	16274
80600	16275
80700	16277
80800	16277
80900	16279
81000	16279
81100	16279
81200	16279
81300	16279
81400	16279
81500	16279
81600	16279
81700	16279
81800	16280
81900	16281
82000	16282
82100	16283
82200	16284
82300	16284
82400	16284
82500	16284
82600	16284
82700	16284
82800	16286
82900	16286
83000	16287
83100	16287
83200	16288
83300	16289
83400	16290
83500	16290
83600	16291
83700	16291
83800	16291
83900	16291
84000	16293
84100	16294
84200	16295
84300	16295
84400	16295
84500	16295
84600	16295
84700	16295
84800	16295
84900	16296
85000	16296
85100	16296
85200	16296
85300	16296
85400	16296
85500	16296
85600	16297
85700	16299
85800	16300
85900	16300
86000	16300
86100	16301
86200	16302
86300	16302
86400	16302
86500	16302
86600	16302
86700	16302
86800	16302
86900	16302
87000	16303
87100	16304
87200	16304
87300	16305
87400	16305
87500	16305
87600	16306
87700	16306
87800	16308
87900	16309
88000	16309
88100	16309
88200	16309
88300	16309
88400	16309
88500	16309
88600	16309
88700	16311
88800	16311
88900	16312
89000	16312
89100	16312
89200	16313
89300	16313
89400	16313
89500	16313
89600	16313
89700	16314
89800	16314
89900	16315
90000	16316
90100	16316
90200	16317
90300	16317
90400	16317
90500	16318
90600	16320
90700	16320
90800	16320
90900	16320
91000	16320
91100	16321
91200	16321
91300	16321
91400	16321
91500	16321
91600	16321
91700	16321
91800	16322
91900	16322
92000	16322
92100	16322
92200	16324
92300	16324
92400	16324
92500	16324
92600	16324
92700	16324
92800	16324
92900	16324
93000	16325
93100	16326
93200	16326
93300	16326
93400	16326
93500	16326
93600	16327
93700	16327
93800	16327
93900	16327
94000	16327
94100	16327
94200	16328
94300	16328
94400	16331
94500	16331
94600	16332
94700	16332
94800	16333
94900	16333
95000	16334
95100	16334
95200	16335
95300	16336
95400	16337
95500	16337
95600	16338
95700	16338
95800	16339
95900	16339
96000	16339
96100	16339
96200	16340
96300	16340
96400	16341
96500	16341
96600	16341
96700	16341
96800	16342
96900	16342
97000	16342
97100	16342
97200	16342
97300	16342
97400	16342
97500	16342
97600	16342
97700	16342
97800	16342
97900	16342
98000	16343
98100	16345
98200	16345
98300	16345
98400	16345
98500	16346
98600	16346
98700	16346
98800	16346
98900	16346
99000	16346
99100	16346
99200	16346
99300	16346
99400	16347
99500	16347
99600	16347
99700	16347
99800	16347
99900	16347
100000	16347


==> plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	2
300	3
400	4
500	8
600	10
700	15
800	15
900	18
1000	21
1100	28
1200	36
1300	44
1400	52
1500	67
1600	75
1700	84
1800	94
1900	100
2000	108
2100	117
2200	132
2300	140
2400	154
2500	165
2600	178
2700	193
2800	203
2900	215
3000	233
3100	248
3200	263
3300	276
3400	287
3500	300
3600	317
3700	334
3800	352
3900	371
4000	392
4100	404
4200	424
4300	442
4400	461
4500	485
4600	510
4700	532
4800	554
4900	579
5000	611
5100	633
5200	660
5300	679
5400	696
5500	731
5600	756
5700	780
5800	805
5900	830
6000	856
6100	877
6200	906
6300	935
6400	962
6500	992
6600	1029
6700	1059
6800	1084
6900	1119
7000	1150
7100	1177
7200	1209
7300	1243
7400	1272
7500	1299
7600	1332
7700	1366
7800	1400
7900	1428
8000	1455
8100	1488
8200	1530
8300	1564
8400	1604
8500	1646
8600	1678
8700	1713
8800	1753
8900	1792
9000	1826
9100	1861
9200	1902
9300	1933
9400	1971
9500	2007
9600	2048
9700	2083
9800	2114
9900	2151
10000	2189
10100	2228
10200	2273
10300	2321
10400	2353
10500	2387
10600	2431
10700	2464
10800	2499
10900	2537
11000	2587
11100	2635
11200	2677
11300	2721
11400	2771
11500	2811
11600	2857
11700	2893
11800	2937
11900	2988
12000	3035
12100	3091
12200	3143
12300	3186
12400	3222
12500	3262
12600	3306
12700	3351
12800	3400
12900	3457
13000	3496
13100	3539
13200	3586
13300	3640
13400	3683
13500	3734
13600	3780
13700	3833
13800	3890
13900	3938
14000	3993
14100	4038
14200	4093
14300	4142
14400	4189
14500	4249
14600	4297
14700	4345
14800	4399
14900	4453
15000	4496
15100	4556
15200	4607
15300	4660
15400	4717
15500	4766
15600	4822
15700	4873
15800	4925
15900	4984
16000	5034
16100	5087
16200	5137
16300	5190
16400	5244
16500	5291
16600	5351
16700	5405
16800	5464
16900	5515
17000	5565
17100	5621
17200	5675
17300	5730
17400	5789
17500	5847
17600	5906
17700	5956
17800	6014
17900	6074
18000	6131
18100	6189
18200	6253
18300	6311
18400	6364
18500	6421
18600	6477
18700	6533
18800	6583
18900	6642
19000	6704
19100	6766
19200	6833
19300	6891
19400	6953
19500	7018
19600	7078
19700	7142
19800	7198
19900	7255
20000	7322
20100	7375
20200	7435
20300	7502
20400	7555
20500	7614
20600	7675
20700	7739
20800	7805
20900	7859
21000	7930
21100	7991
21200	8050
21300	8112
21400	8166
21500	8228
21600	8291
21700	8355
21800	8425
21900	8490
22000	8562
22100	8621
22200	8689
22300	8760
22400	8817
22500	8880
22600	8948
22700	9016
22800	9081
22900	9142
23000	9207
23100	9275
23200	9342
23300	9412
23400	9477
23500	9547
23600	9628
23700	9700
23800	9773
23900	9839
24000	9900
24100	9967
24200	10035
24300	10101
24400	10167
24500	10233
24600	10300
24700	10364
24800	10425
24900	10487
25000	10561
25100	10628
25200	10689
25300	10754
25400	10819
25500	10895
25600	10970
25700	11039
25800	11108
25900	11182
26000	11250
26100	11319
26200	11386
26300	11456
26400	11528
26500	11588
26600	11659
26700	11736
26800	11806
26900	11871
27000	11943
27100	12013
27200	12078
27300	12151
27400	12222
27500	12279
27600	12353
27700	12417
27800	12486
27900	12559
28000	12627
28100	12698
28200	12765
28300	12839
28400	12908
28500	12975
28600	13042
28700	13114
28800	13180
28900	13250
29000	13323
29100	13398
29200	13469
29300	13543
29400	13613
29500	13695
29600	13771
29700	13836
29800	13913
29900	13985
30000	14059
30100	14129
30200	14204
30300	14271
30400	14346
30500	14417
30600	14489
30700	14565
30800	14634
30900	14714
31000	14793
31100	14865
31200	14932
31300	15015
31400	15087
31500	15161
31600	15240
31700	15312
31800	15392
31900	15468
32000	15540
32100	15616
32200	15691
32300	15777
32400	15852
32500	15925
32600	16007
32700	16090
32800	16162
32900	16242
33000	16314
33100	16387
33200	16471
33300	16547
33400	16613
33500	16689
33600	16772
33700	16845
33800	16930
33900	17011
34000	17090
34100	17160
34200	17239
34300	17318
34400	17395
34500	17477
34600	17550
34700	17622
34800	17708
34900	17781
35000	17863
35100	17937
35200	18016
35300	18088
35400	18163
35500	18239
35600	18316
35700	18393
35800	18472
35900	18551
36000	18633
36100	18708
36200	18784
36300	18863
36400	18945
36500	19023
36600	19101
36700	19182
36800	19265
36900	19346
37000	19426
37100	19501
37200	19581
37300	19656
37400	19735
37500	19818
37600	19900
37700	19977
37800	20060
37900	20140
38000	20220
38100	20291
38200	20365
38300	20439
38400	20526
38500	20601
38600	20678
38700	20761
38800	20842
38900	20927
39000	21002
39100	21072
39200	21159
39300	21243
39400	21324
39500	21406
39600	21482
39700	21553
39800	21633
39900	21707
40000	21786
40100	21861
40200	21936
40300	22009
40400	22093
40500	22174
40600	22253
40700	22338
40800	22422
40900	22504
41000	22583
41100	22669
41200	22751
41300	22825
41400	22905
41500	22991
41600	23070
41700	23149
41800	23235
41900	23311
42000	23394
42100	23464
42200	23550
42300	23635
42400	23717
42500	23799
42600	23881
42700	23960
42800	24043
42900	24119
43000	24206
43100	24287
43200	24366
43300	24450
43400	24522
43500	24601
43600	24675
43700	24761
43800	24849
43900	24932
44000	25016
44100	25103
44200	25181
44300	25267
44400	25348
44500	25431
44600	25512
44700	25592
44800	25673
44900	25755
45000	25837
45100	25920
45200	25997
45300	26084
45400	26164
45500	26245
45600	26336
45700	26419
45800	26504
45900	26586
46000	26664
46100	26746
46200	26828
46300	26915
46400	27001
46500	27087
46600	27171
46700	27254
46800	27337
46900	27416
47000	27498
47100	27586
47200	27669
47300	27747
47400	27828
47500	27915
47600	27996
47700	28081
47800	28164
47900	28249
48000	28329
48100	28413
48200	28496
48300	28585
48400	28670
48500	28749
48600	28833
48700	28917
48800	28999
48900	29088
49000	29173
49100	29260
49200	29339
49300	29423
49400	29507
49500	29591
49600	29674
49700	29754
49800	29844
49900	29923
50000	30005
50100	30089
50200	30176
50300	30267
50400	30356
50500	30437
50600	30521
50700	30602
50800	30684
50900	30767
51000	30854
51100	30935
51200	31020
51300	31104
51400	31178
51500	31266
51600	31348
51700	31430
51800	31519
51900	31600
52000	31682
52100	31768
52200	31858
52300	31948
52400	32025
52500	32104
52600	32188
52700	32266
52800	32353
52900	32445
53000	32532
53100	32613
53200	32692
53300	32781
53400	32867
53500	32958
53600	33045
53700	33135
53800	33220
53900	33307
54000	33394
54100	33479
54200	33565
54300	33648
54400	33731
54500	33822
54600	33906
54700	33993
54800	34077
54900	34159
55000	34244
55100	34330
55200	34420
55300	34503
55400	34588
55500	34669
55600	34752
55700	34842
55800	34926
55900	35013
56000	35091
56100	35181
56200	35269
56300	35354
56400	35442
56500	35527
56600	35608
56700	35697
56800	35784
56900	35868
57000	35957
57100	36039
57200	36121
57300	36206
57400	36290
57500	36378
57600	36466
57700	36547
57800	36630
57900	36711
58000	36801
58100	36884
58200	36968
58300	37055
58400	37138
58500	37224
58600	37314
58700	37398
58800	37485
58900	37564
59000	37651
59100	37727
59200	37814
59300	37897
59400	37987
59500	38073
59600	38163
59700	38245
59800	38328
59900	38415
60000	38502
60100	38583
60200	38666
60300	38752
60400	38838
60500	38926
60600	39008
60700	39092
60800	39178
60900	39264
61000	39349
61100	39437
61200	39523
61300	39605
61400	39691
61500	39778
61600	39863
61700	39942
61800	40027
61900	40112
62000	40202
62100	40276
62200	40357
62300	40445
62400	40531
62500	40621
62600	40708
62700	40798
62800	40888
62900	40977
63000	41064
63100	41147
63200	41231
63300	41316
63400	41398
63500	41481
63600	41568
63700	41651
63800	41737
63900	41817
64000	41900
64100	41991
64200	42079
64300	42160
64400	42248
64500	42336
64600	42421
64700	42503
64800	42587
64900	42671
65000	42756
65100	42844
65200	42926
65300	43006
65400	43082
65500	43164
65600	43250
65700	43336
65800	43428
65900	43511
66000	43598
66100	43680
66200	43766
66300	43860
66400	43942
66500	44029
66600	44110
66700	44193
66800	44281
66900	44369
67000	44461
67100	44549
67200	44637
67300	44722
67400	44804
67500	44893
67600	44979
67700	45067
67800	45153
67900	45243
68000	45330
68100	45411
68200	45501
68300	45589
68400	45676
68500	45762
68600	45841
68700	45932
68800	46017
68900	46103
69000	46191
69100	46282
69200	46368
69300	46448
69400	46536
69500	46618
69600	46708
69700	46791
69800	46878
69900	46963
70000	47053
70100	47142
70200	47229
70300	47316
70400	47402
70500	47489
70600	47571
70700	47657
70800	47750
70900	47841
71000	47931
71100	48019
71200	48106
71300	48194
71400	48278
71500	48364
71600	48453
71700	48536
71800	48616
71900	48700
72000	48792
72100	48874
72200	48961
72300	49050
72400	49140
72500	49231
72600	49322
72700	49412
72800	49497
72900	49580
73000	49670
73100	49758
73200	49842
73300	49928
73400	50018
73500	50104
73600	50194
73700	50281
73800	50369
73900	50458
74000	50547
74100	50637
74200	50723
74300	50809
74400	50900
74500	50985
74600	51065
74700	51150
74800	51237
74900	51325
75000	51412
75100	51500
75200	51593
75300	51677
75400	51766
75500	51854
75600	51942
75700	52027
75800	52110
75900	52201
76000	52289
76100	52380
76200	52468
76300	52554
76400	52640
76500	52726
76600	52813
76700	52899
76800	52981
76900	53073
77000	53160
77100	53250
77200	53339
77300	53427
77400	53511
77500	53600
77600	53683
77700	53767
77800	53855
77900	53938
78000	54026
78100	54113
78200	54200
78300	54289
78400	54375
78500	54459
78600	54549
78700	54635
78800	54720
78900	54812
79000	54896
79100	54978
79200	55065
79300	55144
79400	55238
79500	55326
79600	55410
79700	55488
79800	55573
79900	55659
80000	55744
80100	55835
80200	55927
80300	56020
80400	56105
80500	56194
80600	56276
80700	56357
80800	56447
80900	56534
81000	56622
81100	56707
81200	56794
81300	56870
81400	56957
81500	57046
81600	57129
81700	57218
81800	57301
81900	57377
82000	57461
82100	57550
82200	57635
82300	57727
82400	57808
82500	57896
82600	57989
82700	58074
82800	58159
82900	58248
83000	58333
83100	58421
83200	58505
83300	58591
83400	58677
83500	58765
83600	58851
83700	58946
83800	59033
83900	59120
84000	59206
84100	59293
84200	59380
84300	59464
84400	59556
84500	59634
84600	59720
84700	59805
84800	59902
84900	59989
85000	60073
85100	60157
85200	60246
85300	60335
85400	60420
85500	60507
85600	60595
85700	60678
85800	60762
85900	60851
86000	60937
86100	61016
86200	61106
86300	61194
86400	61279
86500	61370
86600	61455
86700	61540
86800	61630
86900	61718
87000	61802
87100	61889
87200	61974
87300	62061
87400	62149
87500	62229
87600	62315
87700	62402
87800	62484
87900	62566
88000	62654
88100	62740
88200	62829
88300	62919
88400	63006
88500	63088
88600	63172
88700	63259
88800	63343
88900	63430
89000	63511
89100	63598
89200	63684
89300	63774
89400	63862
89500	63947
89600	64031
89700	64121
89800	64205
89900	64285
90000	64376
90100	64457
90200	64541
90300	64629
90400	64711
90500	64803
90600	64887
90700	64975
90800	65063
90900	65151
91000	65234
91100	65320
91200	65407
91300	65492
91400	65576
91500	65663
91600	65755
91700	65847
91800	65940
91900	66027
92000	66115
92100	66202
92200	66285
92300	66370
92400	66450
92500	66535
92600	66625
92700	66716
92800	66797
92900	66880
93000	66965
93100	67052
93200	67136
93300	67225
93400	67315
93500	67399
93600	67488
93700	67581
93800	67671
93900	67758
94000	67845
94100	67932
94200	68009
94300	68098
94400	68187
94500	68274
94600	68360
94700	68441
94800	68529
94900	68621
95000	68707
95100	68793
95200	68884
95300	68970
95400	69052
95500	69138
95600	69221
95700	69303
95800	69389
95900	69474
96000	69555
96100	69640
96200	69730
96300	69821
96400	69909
96500	69998
96600	70090
96700	70179
96800	70262
96900	70354
97000	70442
97100	70529
97200	70614
97300	70693
97400	70778
97500	70856
97600	70940
97700	71027
97800	71112
97900	71203
98000	71291
98100	71383
98200	71470
98300	71564
98400	71652
98500	71744
98600	71834
98700	71920
98800	71996
98900	72084
99000	72178
99100	72265
99200	72357
99300	72444
99400	72535
99500	72623
99600	72708
99700	72800
99800	72890
99900	72976
100000	73064


==> plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,397,0,3
500,493,0,7
600,590,0,10
700,685,0,15
800,780,0,20
900,876,0,24
1000,972,0,28
1100,1064,0,36
1200,1156,0,44
1300,1249,1,50
1400,1339,2,59
1500,1430,2,68
1600,1523,2,75
1700,1615,2,83
1800,1707,2,91
1900,1791,4,105
2000,1878,5,117
2100,1970,5,125
2200,2060,5,135
2300,2144,5,151
2400,2234,5,161
2500,2325,5,170
2600,2410,5,185
2700,2497,5,198
2800,2586,6,208
2900,2665,7,228
3000,2747,8,245
3100,2827,8,265
3200,2904,9,287
3300,2986,10,304
3400,3073,10,317
3500,3158,10,332
3600,3236,12,352
3700,3313,12,375
3800,3383,14,403
3900,3456,14,430
4000,3529,16,455
4100,3609,17,474
4200,3685,18,497
4300,3767,19,514
4400,3842,19,539
4500,3923,19,558
4600,3996,21,583
4700,4074,22,604
4800,4152,23,625
4900,4230,25,645
5000,4302,26,672
5100,4369,27,704
5200,4437,29,734
5300,4506,30,764
5400,4571,31,798
5500,4647,33,820
5600,4716,37,847
5700,4785,40,875
5800,4853,40,907
5900,4927,41,932
6000,4992,45,963
6100,5064,47,989
6200,5134,48,1018
6300,5201,49,1050
6400,5266,52,1082
6500,5338,53,1109
6600,5402,58,1140
6700,5475,59,1166
6800,5545,60,1195
6900,5610,63,1227
7000,5671,66,1263
7100,5739,68,1293
7200,5804,69,1327
7300,5870,72,1358
7400,5933,75,1392
7500,6000,75,1425
7600,6064,78,1458
7700,6131,80,1489
7800,6192,81,1527
7900,6254,82,1564
8000,6315,83,1602
8100,6373,85,1642
8200,6432,87,1681
8300,6494,90,1716
8400,6555,91,1754
8500,6613,94,1793
8600,6667,98,1835
8700,6724,101,1875
8800,6778,105,1917
8900,6833,108,1959
9000,6893,112,1995
9100,6949,112,2039
9200,7010,114,2076
9300,7073,116,2111
9400,7131,124,2145
9500,7178,126,2196
9600,7231,129,2240
9700,7284,130,2286
9800,7340,133,2327
9900,7395,135,2370
10000,7453,138,2409
10100,7515,140,2445
10200,7565,142,2493
10300,7622,146,2532
10400,7677,148,2575
10500,7728,155,2617
10600,7777,158,2665
10700,7825,162,2713
10800,7872,164,2764
10900,7925,170,2805
11000,7981,173,2846
11100,8037,177,2886
11200,8094,179,2927
11300,8138,184,2978
11400,8188,186,3026
11500,8228,190,3082
11600,8276,192,3132
11700,8327,196,3177
11800,8388,198,3214
11900,8434,201,3265
12000,8488,203,3309
12100,8547,205,3348
12200,8597,206,3397
12300,8638,209,3453
12400,8679,214,3507
12500,8723,214,3563
12600,8772,218,3610
12700,8815,221,3664
12800,8853,225,3722
12900,8900,229,3771
13000,8953,233,3814
13100,8985,236,3879
13200,9034,237,3929
13300,9084,240,3976
13400,9119,243,4038
13500,9160,246,4094
13600,9203,251,4146
13700,9239,254,4207
13800,9280,255,4265
13900,9331,257,4312
14000,9366,260,4374
14100,9415,263,4422
14200,9464,267,4469
14300,9501,272,4527
14400,9543,275,4582
14500,9586,281,4633
14600,9628,283,4689
14700,9669,285,4746
14800,9708,286,4806
14900,9742,289,4869
15000,9786,290,4924
15100,9827,293,4980
15200,9867,294,5039
15300,9900,297,5103
15400,9944,303,5153
15500,9985,307,5208
15600,10032,310,5258
15700,10071,312,5317
15800,10110,315,5375
15900,10145,316,5439
16000,10178,318,5504
16100,10226,322,5552
16200,10262,325,5613
16300,10305,326,5669
16400,10345,333,5722
16500,10379,339,5782
16600,10417,341,5842
16700,10455,346,5899
16800,10494,350,5956
16900,10531,354,6015
17000,10576,357,6067
17100,10608,359,6133
17200,10650,360,6190
17300,10688,361,6251
17400,10722,362,6316
17500,10755,362,6383
17600,10783,368,6449
17700,10819,372,6509
17800,10854,376,6570
17900,10896,381,6623
18000,10931,385,6684
18100,10966,389,6745
18200,10997,393,6810
18300,11030,395,6875
18400,11055,398,6947
18500,11087,402,7011
18600,11127,408,7065
18700,11159,416,7125
18800,11197,421,7182
18900,11232,422,7246
19000,11266,427,7307
19100,11297,430,7373
19200,11337,434,7429
19300,11366,441,7493
19400,11395,446,7559
19500,11427,448,7625
19600,11458,455,7687
19700,11484,460,7756
19800,11508,466,7826
19900,11533,469,7898
20000,11561,471,7968
20100,11593,479,8028
20200,11625,485,8090
20300,11652,488,8160
20400,11672,493,8235
20500,11698,498,8304
20600,11724,502,8374
20700,11752,505,8443
20800,11775,507,8518
20900,11804,511,8585
21000,11836,516,8648
21100,11864,519,8717
21200,11887,527,8786
21300,11922,533,8845
21400,11944,536,8920
21500,11966,538,8996
21600,11990,542,9068
21700,12016,547,9137
21800,12042,552,9206
21900,12069,557,9274
22000,12100,559,9341
22100,12130,562,9408
22200,12155,568,9477
22300,12185,575,9540
22400,12213,579,9608
22500,12239,583,9678
22600,12263,584,9753
22700,12285,589,9826
22800,12302,595,9903
22900,12333,596,9971
23000,12361,600,10039
23100,12388,606,10106
23200,12409,613,10178
23300,12434,617,10249
23400,12462,619,10319
23500,12484,624,10392
23600,12509,627,10464
23700,12540,633,10527
23800,12566,638,10596
23900,12590,644,10666
24000,12611,652,10737
24100,12632,656,10812
24200,12656,660,10884
24300,12682,665,10953
24400,12707,671,11022
24500,12731,673,11096
24600,12760,677,11163
24700,12782,681,11237
24800,12799,684,11317
24900,12826,688,11386
25000,12848,695,11457
25100,12868,700,11532
25200,12894,703,11603
25300,12914,711,11675
25400,12931,718,11751
25500,12955,724,11821
25600,12977,728,11895
25700,12996,735,11969
25800,13022,741,12037
25900,13041,747,12112
26000,13058,750,12192
26100,13075,751,12274
26200,13091,759,12350
26300,13116,764,12420
26400,13134,765,12501
26500,13160,775,12565
26600,13184,782,12634
26700,13205,784,12711
26800,13228,788,12784
26900,13245,796,12859
27000,13263,801,12936
27100,13287,808,13005
27200,13304,814,13082
27300,13324,823,13153
27400,13348,829,13223
27500,13366,832,13302
27600,13396,836,13368
27700,13405,837,13458
27800,13417,845,13538
27900,13436,848,13616
28000,13455,855,13690
28100,13476,860,13764
28200,13501,870,13829
28300,13521,874,13905
28400,13540,881,13979
28500,13565,890,14045
28600,13580,895,14125
28700,13600,901,14199
28800,13619,904,14277
28900,13638,907,14355
29000,13658,911,14431
29100,13673,918,14509
29200,13696,923,14581
29300,13719,927,14654
29400,13732,932,14736
29500,13757,934,14809
29600,13771,939,14890
29700,13795,940,14965
29800,13809,945,15046
29900,13818,949,15133
30000,13840,955,15205
30100,13856,960,15284
30200,13872,965,15363
30300,13891,967,15442
30400,13905,970,15525
30500,13922,975,15603
30600,13931,982,15687
30700,13947,988,15765
30800,13955,995,15850
30900,13970,1002,15928
31000,13984,1007,16009
31100,13991,1014,16095
31200,14002,1021,16177
31300,14018,1026,16256
31400,14033,1031,16336
31500,14046,1036,16418
31600,14058,1041,16501
31700,14073,1044,16583
31800,14088,1052,16660
31900,14105,1057,16738
32000,14124,1065,16811
32100,14141,1068,16891
32200,14151,1075,16974
32300,14163,1078,17059
32400,14177,1080,17143
32500,14193,1084,17223
32600,14216,1088,17296
32700,14227,1094,17379
32800,14241,1100,17459
32900,14253,1104,17543
33000,14262,1111,17627
33100,14278,1114,17708
33200,14291,1117,17792
33300,14306,1124,17870
33400,14318,1132,17950
33500,14333,1138,18029
33600,14342,1145,18113
33700,14351,1153,18196
33800,14367,1158,18275
33900,14374,1165,18361
34000,14393,1167,18440
34100,14400,1171,18529
34200,14418,1177,18605
34300,14431,1180,18689
34400,14441,1182,18777
34500,14452,1187,18861
34600,14460,1191,18949
34700,14469,1197,19034
34800,14483,1204,19113
34900,14498,1210,19192
35000,14509,1215,19276
35100,14519,1223,19358
35200,14527,1228,19445
35300,14541,1232,19527
35400,14552,1239,19609
35500,14560,1245,19695
35600,14567,1249,19784
35700,14582,1255,19863
35800,14592,1260,19948
35900,14600,1266,20034
36000,14608,1272,20120
36100,14615,1277,20208
36200,14622,1281,20297
36300,14632,1287,20381
36400,14641,1294,20465
36500,14660,1300,20540
36600,14674,1305,20621
36700,14692,1309,20699
36800,14702,1314,20784
36900,14712,1323,20865
37000,14723,1328,20949
37100,14730,1332,21038
37200,14739,1338,21123
37300,14749,1340,21211
37400,14758,1346,21296
37500,14766,1353,21381
37600,14779,1358,21463
37700,14790,1366,21544
37800,14798,1371,21631
37900,14804,1379,21717
38000,14816,1382,21802
38100,14828,1387,21885
38200,14842,1391,21967
38300,14851,1391,22058
38400,14856,1397,22147
38500,14864,1406,22230
38600,14874,1407,22319
38700,14882,1412,22406
38800,14893,1415,22492
38900,14903,1423,22574
39000,14912,1430,22658
39100,14922,1433,22745
39200,14932,1439,22829
39300,14943,1442,22915
39400,14951,1445,23004
39500,14959,1454,23087
39600,14965,1462,23173
39700,14976,1469,23255
39800,14988,1476,23336
39900,14999,1480,23421
40000,15009,1488,23503
40100,15018,1493,23589
40200,15027,1497,23676
40300,15033,1504,23763
40400,15039,1510,23851
40500,15051,1515,23934
40600,15057,1521,24022
40700,15066,1531,24103
40800,15073,1538,24189
40900,15080,1543,24277
41000,15090,1545,24365
41100,15099,1548,24453
41200,15105,1556,24539
41300,15114,1559,24627
41400,15120,1563,24717
41500,15128,1569,24803
41600,15133,1572,24895
41700,15136,1573,24991
41800,15145,1583,25072
41900,15153,1590,25157
42000,15159,1596,25245
42100,15165,1600,25335
42200,15178,1607,25415
42300,15184,1615,25501
42400,15187,1619,25594
42500,15195,1621,25684
42600,15203,1628,25769
42700,15216,1634,25850
42800,15220,1641,25939
42900,15227,1645,26028
43000,15232,1650,26118
43100,15241,1652,26207
43200,15247,1664,26289
43300,15252,1669,26379
43400,15257,1673,26470
43500,15266,1678,26556
43600,15273,1681,26646
43700,15285,1687,26728
43800,15291,1691,26818
43900,15299,1696,26905
44000,15304,1701,26995
44100,15309,1709,27082
44200,15316,1718,27166
44300,15319,1724,27257
44400,15326,1728,27346
44500,15332,1735,27433
44600,15334,1740,27526
44700,15343,1746,27611
44800,15351,1751,27698
44900,15362,1754,27784
45000,15367,1758,27875
45100,15372,1763,27965
45200,15376,1770,28054
45300,15381,1775,28144
45400,15386,1778,28236
45500,15388,1783,28329
45600,15391,1786,28423
45700,15397,1787,28516
45800,15402,1793,28605
45900,15410,1796,28694
46000,15417,1799,28784
46100,15427,1809,28864
46200,15436,1816,28948
46300,15441,1824,29035
46400,15449,1830,29121
46500,15450,1838,29212
46600,15454,1844,29302
46700,15459,1851,29390
46800,15463,1852,29485
46900,15472,1860,29568
47000,15476,1867,29657
47100,15483,1873,29744
47200,15486,1884,29830
47300,15488,1889,29923
47400,15491,1891,30018
47500,15500,1897,30103
47600,15505,1903,30192
47700,15511,1911,30278
47800,15518,1919,30363
47900,15523,1921,30456
48000,15532,1927,30541
48100,15533,1934,30633
48200,15538,1942,30720
48300,15543,1948,30809
48400,15548,1955,30897
48500,15558,1965,30977
48600,15562,1971,31067
48700,15566,1978,31156
48800,15573,1983,31244
48900,15574,1989,31337
49000,15583,1993,31424
49100,15585,1996,31519
49200,15590,2000,31610
49300,15592,2006,31702
49400,15595,2011,31794
49500,15598,2023,31879
49600,15602,2026,31972
49700,15606,2032,32062
49800,15614,2037,32149
49900,15615,2044,32241
50000,15619,2048,32333
50100,15626,2051,32423
50200,15629,2056,32515
50300,15634,2059,32607
50400,15636,2063,32701
50500,15640,2067,32793
50600,15644,2077,32879
50700,15647,2085,32968
50800,15650,2092,33058
50900,15653,2094,33153
51000,15658,2098,33244
51100,15664,2101,33335
51200,15668,2109,33423
51300,15675,2116,33509
51400,15678,2122,33600
51500,15680,2124,33696
51600,15681,2132,33787
51700,15687,2135,33878
51800,15693,2144,33963
51900,15698,2149,34053
52000,15706,2151,34143
52100,15711,2158,34231
52200,15716,2163,34321
52300,15724,2169,34407
52400,15728,2176,34496
52500,15730,2182,34588
52600,15734,2187,34679
52700,15741,2193,34766
52800,15747,2204,34849
52900,15751,2208,34941
53000,15755,2215,35030
53100,15758,2224,35118
53200,15763,2226,35211
53300,15765,2234,35301
53400,15767,2240,35393
53500,15773,2241,35486
53600,15777,2248,35575
53700,15779,2251,35670
53800,15782,2257,35761
53900,15786,2264,35850
54000,15790,2268,35942
54100,15794,2271,36035
54200,15795,2278,36127
54300,15804,2283,36213
54400,15806,2288,36306
54500,15809,2293,36398
54600,15812,2299,36489
54700,15817,2303,36580
54800,15821,2308,36671
54900,15822,2311,36767
55000,15826,2320,36854
55100,15831,2328,36941
55200,15833,2333,37034
55300,15835,2337,37128
55400,15838,2343,37219
55500,15841,2349,37310
55600,15845,2355,37400
55700,15846,2362,37492
55800,15851,2367,37582
55900,15854,2370,37676
56000,15855,2376,37769
56100,15859,2383,37858
56200,15860,2391,37949
56300,15864,2402,38034
56400,15867,2405,38128
56500,15870,2411,38219
56600,15874,2415,38311
56700,15876,2419,38405
56800,15880,2427,38493
56900,15884,2433,38583
57000,15888,2441,38671
57100,15891,2447,38762
57200,15892,2454,38854
57300,15894,2460,38946
57400,15897,2468,39035
57500,15901,2477,39122
57600,15905,2482,39213
57700,15906,2486,39308
57800,15908,2496,39396
57900,15911,2501,39488
58000,15915,2504,39581
58100,15916,2508,39676
58200,15919,2512,39769
58300,15922,2515,39863
58400,15924,2521,39955
58500,15928,2527,40045
58600,15928,2530,40142
58700,15930,2537,40233
58800,15932,2546,40322
58900,15932,2548,40420
59000,15936,2556,40508
59100,15936,2563,40601
59200,15942,2570,40688
59300,15943,2579,40778
59400,15945,2585,40870
59500,15946,2589,40965
59600,15946,2596,41058
59700,15947,2603,41150
59800,15950,2609,41241
59900,15951,2616,41333
60000,15953,2620,41427
60100,15953,2632,41515
60200,15957,2641,41602
60300,15957,2647,41696
60400,15957,2656,41787
60500,15962,2662,41876
60600,15963,2667,41970
60700,15966,2674,42060
60800,15970,2679,42151
60900,15975,2686,42239
61000,15979,2693,42328
61100,15983,2698,42419
61200,15985,2705,42510
61300,15988,2711,42601
61400,15990,2715,42695
61500,15991,2723,42786
61600,15992,2728,42880
61700,15995,2732,42973
61800,15999,2739,43062
61900,16004,2744,43152
62000,16004,2758,43238
62100,16008,2766,43326
62200,16011,2770,43419
62300,16016,2774,43510
62400,16018,2779,43603
62500,16020,2789,43691
62600,16021,2796,43783
62700,16025,2801,43874
62800,16027,2806,43967
62900,16030,2813,44057
63000,16031,2819,44150
63100,16033,2823,44244
63200,16033,2833,44334
63300,16036,2840,44424
63400,16037,2848,44515
63500,16041,2856,44603
63600,16044,2864,44692
63700,16046,2869,44785
63800,16048,2875,44877
63900,16053,2884,44963
64000,16053,2887,45060
64100,16055,2896,45149
64200,16056,2903,45241
64300,16057,2910,45333
64400,16060,2919,45421
64500,16062,2929,45509
64600,16063,2938,45599
64700,16063,2942,45695
64800,16068,2946,45786
64900,16069,2952,45879
65000,16070,2958,45972
65100,16072,2964,46064
65200,16073,2966,46161
65300,16075,2977,46248
65400,16078,2982,46340
65500,16079,2990,46431
65600,16082,2994,46524
65700,16087,2995,46618
65800,16089,3002,46709
65900,16091,3006,46803
66000,16094,3015,46891
66100,16095,3023,46982
66200,16096,3032,47072
66300,16096,3038,47166
66400,16100,3044,47256
66500,16105,3051,47344
66600,16105,3058,47437
66700,16106,3066,47528
66800,16106,3073,47621
66900,16107,3079,47714
67000,16109,3084,47807
67100,16112,3091,47897
67200,16114,3099,47987
67300,16117,3106,48077
67400,16118,3111,48171
67500,16121,3116,48263
67600,16122,3122,48356
67700,16123,3130,48447
67800,16126,3133,48541
67900,16127,3140,48633
68000,16127,3146,48727
68100,16129,3151,48820
68200,16129,3157,48914
68300,16132,3160,49008
68400,16132,3165,49103
68500,16132,3173,49195
68600,16136,3181,49283
68700,16139,3188,49373
68800,16140,3193,49467
68900,16140,3196,49564
69000,16140,3199,49661
69100,16141,3205,49754
69200,16143,3213,49844
69300,16144,3218,49938
69400,16144,3221,50035
69500,16147,3226,50127
69600,16148,3232,50220
69700,16152,3236,50312
69800,16152,3245,50403
69900,16152,3250,50498
70000,16153,3255,50592
70100,16153,3261,50686
70200,16153,3265,50782
70300,16154,3272,50874
70400,16154,3276,50970
70500,16157,3282,51061
70600,16157,3288,51155
70700,16157,3296,51247
70800,16158,3304,51338
70900,16159,3312,51429
71000,16161,3320,51519
71100,16161,3328,51611
71200,16161,3331,51708
71300,16165,3335,51800
71400,16165,3341,51894
71500,16166,3346,51988
71600,16166,3353,52081
71700,16167,3358,52175
71800,16168,3366,52266
71900,16168,3372,52360
72000,16169,3377,52454
72100,16169,3383,52548
72200,16169,3391,52640
72300,16170,3396,52734
72400,16171,3404,52825
72500,16172,3410,52918
72600,16175,3414,53011
72700,16177,3419,53104
72800,16178,3426,53196
72900,16181,3430,53289
73000,16181,3435,53384
73100,16182,3440,53478
73200,16183,3444,53573
73300,16183,3452,53665
73400,16183,3455,53762
73500,16187,3460,53853
73600,16187,3463,53950
73700,16190,3467,54043
73800,16190,3473,54137
73900,16190,3482,54228
74000,16191,3487,54322
74100,16192,3496,54412
74200,16193,3502,54505
74300,16193,3508,54599
74400,16194,3516,54690
74500,16196,3529,54775
74600,16198,3533,54869
74700,16200,3541,54959
74800,16203,3547,55050
74900,16203,3551,55146
75000,16203,3556,55241
75100,16203,3562,55335
75200,16205,3568,55427
75300,16205,3571,55524
75400,16206,3578,55616
75500,16207,3580,55713
75600,16208,3591,55801
75700,16208,3596,55896
75800,16210,3602,55988
75900,16210,3611,56079
76000,16211,3619,56170
76100,16212,3627,56261
76200,16213,3634,56353
76300,16213,3638,56449
76400,16214,3645,56541
76500,16214,3651,56635
76600,16217,3656,56727
76700,16217,3663,56820
76800,16217,3668,56915
76900,16218,3673,57009
77000,16218,3679,57103
77100,16218,3683,57199
77200,16219,3688,57293
77300,16224,3694,57382
77400,16225,3705,57470
77500,16225,3713,57562
77600,16228,3721,57651
77700,16230,3732,57738
77800,16230,3741,57829
77900,16231,3749,57920
78000,16233,3755,58012
78100,16234,3759,58107
78200,16234,3768,58198
78300,16234,3773,58293
78400,16234,3774,58392
78500,16235,3778,58487
78600,16236,3789,58575
78700,16240,3800,58660
78800,16242,3804,58754
78900,16243,3813,58844
79000,16244,3822,58934
79100,16244,3830,59026
79200,16244,3840,59116
79300,16244,3843,59213
79400,16244,3851,59305
79500,16245,3858,59397
79600,16245,3866,59489
79700,16245,3874,59581
79800,16247,3885,59668
79900,16247,3892,59761
80000,16248,3901,59851
80100,16248,3908,59944
80200,16248,3915,60037
80300,16249,3924,60127
80400,16249,3927,60224
80500,16250,3932,60318
80600,16251,3935,60414
80700,16253,3940,60507
80800,16254,3947,60599
80900,16254,3951,60695
81000,16254,3952,60794
81100,16254,3958,60888
81200,16254,3963,60983
81300,16254,3968,61078
81400,16255,3974,61171
81500,16255,3981,61264
81600,16256,3988,61356
81700,16257,3992,61451
81800,16259,3999,61542
81900,16260,4008,61632
82000,16262,4016,61722
82100,16262,4019,61819
82200,16262,4024,61914
82300,16266,4027,62007
82400,16269,4037,62094
82500,16269,4042,62189
82600,16270,4046,62284
82700,16270,4051,62379
82800,16272,4059,62469
82900,16273,4064,62563
83000,16273,4067,62660
83100,16273,4072,62755
83200,16273,4082,62845
83300,16276,4092,62932
83400,16277,4100,63023
83500,16277,4106,63117
83600,16278,4116,63206
83700,16279,4123,63298
83800,16279,4131,63390
83900,16280,4142,63478
84000,16280,4148,63572
84100,16281,4155,63664
84200,16282,4162,63756
84300,16282,4170,63848
84400,16282,4176,63942
84500,16284,4178,64038
84600,16285,4181,64134
84700,16285,4187,64228
84800,16285,4196,64319
84900,16286,4203,64411
85000,16286,4208,64506
85100,16286,4211,64603
85200,16286,4217,64697
85300,16286,4224,64790
85400,16287,4231,64882
85500,16287,4240,64973
85600,16287,4244,65069
85700,16287,4255,65158
85800,16287,4263,65250
85900,16287,4273,65340
86000,16288,4279,65433
86100,16288,4289,65523
86200,16289,4292,65619
86300,16290,4298,65712
86400,16291,4305,65804
86500,16291,4313,65896
86600,16292,4317,65991
86700,16292,4321,66087
86800,16293,4327,66180
86900,16294,4330,66276
87000,16294,4337,66369
87100,16295,4347,66458
87200,16295,4353,66552
87300,16295,4354,66651
87400,16295,4360,66745
87500,16295,4368,66837
87600,16295,4380,66925
87700,16295,4387,67018
87800,16295,4394,67111
87900,16295,4401,67204
88000,16295,4404,67301
88100,16295,4413,67392
88200,16295,4421,67484
88300,16296,4426,67578
88400,16297,4432,67671
88500,16298,4445,67757
88600,16301,4450,67849
88700,16301,4453,67946
88800,16301,4461,68038
88900,16301,4465,68134
89000,16302,4471,68227
89100,16304,4479,68317
89200,16305,4485,68410
89300,16307,4492,68501
89400,16307,4499,68594
89500,16307,4504,68689
89600,16307,4516,68777
89700,16307,4521,68872
89800,16307,4527,68966
89900,16308,4539,69053
90000,16308,4543,69149
90100,16308,4548,69244
90200,16308,4553,69339
90300,16309,4556,69435
90400,16310,4563,69527
90500,16312,4571,69617
90600,16313,4573,69714
90700,16314,4584,69802
90800,16314,4589,69897
90900,16315,4596,69989
91000,16316,4603,70081
91100,16317,4610,70173
91200,16318,4619,70263
91300,16318,4625,70357
91400,16318,4630,70452
91500,16318,4635,70547
91600,16318,4644,70638
91700,16318,4651,70731
91800,16318,4657,70825
91900,16319,4668,70913
92000,16320,4673,71007
92100,16322,4678,71100
92200,16322,4685,71193
92300,16323,4691,71286
92400,16323,4697,71380
92500,16323,4703,71474
92600,16323,4716,71561
92700,16324,4722,71654
92800,16324,4730,71746
92900,16324,4737,71839
93000,16324,4741,71935
93100,16324,4747,72029
93200,16325,4754,72121
93300,16326,4761,72213
93400,16327,4769,72304
93500,16327,4777,72396
93600,16327,4785,72488
93700,16328,4795,72577
93800,16328,4802,72670
93900,16328,4810,72762
94000,16328,4815,72857
94100,16328,4824,72948
94200,16329,4830,73041
94300,16329,4837,73134
94400,16329,4845,73226
94500,16329,4853,73318
94600,16331,4860,73409
94700,16331,4869,73500
94800,16331,4877,73592
94900,16331,4882,73687
95000,16332,4885,73783
95100,16332,4893,73875
95200,16334,4902,73964
95300,16335,4904,74061
95400,16336,4912,74152
95500,16336,4918,74246
95600,16336,4924,74340
95700,16336,4930,74434
95800,16336,4939,74525
95900,16336,4947,74617
96000,16336,4954,74710
96100,16337,4962,74801
96200,16337,4971,74892
96300,16337,4974,74989
96400,16337,4978,75085
96500,16337,4981,75182
96600,16338,4987,75275
96700,16338,4992,75370
96800,16339,5002,75459
96900,16339,5007,75554
97000,16340,5013,75647
97100,16340,5016,75744
97200,16340,5025,75835
97300,16340,5031,75929
97400,16340,5041,76019
97500,16340,5050,76110
97600,16340,5056,76204
97700,16340,5062,76298
97800,16340,5074,76386
97900,16340,5080,76480
98000,16340,5085,76575
98100,16340,5090,76670
98200,16340,5095,76765
98300,16341,5102,76857
98400,16341,5109,76950
98500,16341,5113,77046
98600,16342,5122,77136
98700,16343,5129,77228
98800,16344,5138,77318
98900,16344,5142,77414
99000,16344,5145,77511
99100,16344,5152,77604
99200,16344,5161,77695
99300,16344,5165,77791
99400,16344,5170,77886
99500,16344,5179,77977
99600,16344,5190,78066
99700,16344,5190,78166
99800,16344,5197,78259
99900,16344,5203,78353
100000,16344,5206,78450


==> plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	1
1400	2
1500	2
1600	2
1700	2
1800	2
1900	4
2000	5
2100	5
2200	5
2300	5
2400	5
2500	5
2600	5
2700	5
2800	6
2900	7
3000	8
3100	8
3200	9
3300	10
3400	10
3500	10
3600	12
3700	12
3800	14
3900	14
4000	16
4100	17
4200	18
4300	19
4400	19
4500	19
4600	21
4700	22
4800	23
4900	25
5000	26
5100	27
5200	29
5300	30
5400	31
5500	33
5600	37
5700	40
5800	40
5900	41
6000	45
6100	47
6200	48
6300	49
6400	52
6500	53
6600	58
6700	59
6800	60
6900	63
7000	66
7100	68
7200	69
7300	72
7400	75
7500	75
7600	78
7700	80
7800	81
7900	82
8000	83
8100	85
8200	87
8300	90
8400	91
8500	94
8600	98
8700	101
8800	105
8900	108
9000	112
9100	112
9200	114
9300	116
9400	124
9500	126
9600	129
9700	130
9800	133
9900	135
10000	138
10100	140
10200	142
10300	146
10400	148
10500	155
10600	158
10700	162
10800	164
10900	170
11000	173
11100	177
11200	179
11300	184
11400	186
11500	190
11600	192
11700	196
11800	198
11900	201
12000	203
12100	205
12200	206
12300	209
12400	214
12500	214
12600	218
12700	221
12800	225
12900	229
13000	233
13100	236
13200	237
13300	240
13400	243
13500	246
13600	251
13700	254
13800	255
13900	257
14000	260
14100	263
14200	267
14300	272
14400	275
14500	281
14600	283
14700	285
14800	286
14900	289
15000	290
15100	293
15200	294
15300	297
15400	303
15500	307
15600	310
15700	312
15800	315
15900	316
16000	318
16100	322
16200	325
16300	326
16400	333
16500	339
16600	341
16700	346
16800	350
16900	354
17000	357
17100	359
17200	360
17300	361
17400	362
17500	362
17600	368
17700	372
17800	376
17900	381
18000	385
18100	389
18200	393
18300	395
18400	398
18500	402
18600	408
18700	416
18800	421
18900	422
19000	427
19100	430
19200	434
19300	441
19400	446
19500	448
19600	455
19700	460
19800	466
19900	469
20000	471
20100	479
20200	485
20300	488
20400	493
20500	498
20600	502
20700	505
20800	507
20900	511
21000	516
21100	519
21200	527
21300	533
21400	536
21500	538
21600	542
21700	547
21800	552
21900	557
22000	559
22100	562
22200	568
22300	575
22400	579
22500	583
22600	584
22700	589
22800	595
22900	596
23000	600
23100	606
23200	613
23300	617
23400	619
23500	624
23600	627
23700	633
23800	638
23900	644
24000	652
24100	656
24200	660
24300	665
24400	671
24500	673
24600	677
24700	681
24800	684
24900	688
25000	695
25100	700
25200	703
25300	711
25400	718
25500	724
25600	728
25700	735
25800	741
25900	747
26000	750
26100	751
26200	759
26300	764
26400	765
26500	775
26600	782
26700	784
26800	788
26900	796
27000	801
27100	808
27200	814
27300	823
27400	829
27500	832
27600	836
27700	837
27800	845
27900	848
28000	855
28100	860
28200	870
28300	874
28400	881
28500	890
28600	895
28700	901
28800	904
28900	907
29000	911
29100	918
29200	923
29300	927
29400	932
29500	934
29600	939
29700	940
29800	945
29900	949
30000	955
30100	960
30200	965
30300	967
30400	970
30500	975
30600	982
30700	988
30800	995
30900	1002
31000	1007
31100	1014
31200	1021
31300	1026
31400	1031
31500	1036
31600	1041
31700	1044
31800	1052
31900	1057
32000	1065
32100	1068
32200	1075
32300	1078
32400	1080
32500	1084
32600	1088
32700	1094
32800	1100
32900	1104
33000	1111
33100	1114
33200	1117
33300	1124
33400	1132
33500	1138
33600	1145
33700	1153
33800	1158
33900	1165
34000	1167
34100	1171
34200	1177
34300	1180
34400	1182
34500	1187
34600	1191
34700	1197
34800	1204
34900	1210
35000	1215
35100	1223
35200	1228
35300	1232
35400	1239
35500	1245
35600	1249
35700	1255
35800	1260
35900	1266
36000	1272
36100	1277
36200	1281
36300	1287
36400	1294
36500	1300
36600	1305
36700	1309
36800	1314
36900	1323
37000	1328
37100	1332
37200	1338
37300	1340
37400	1346
37500	1353
37600	1358
37700	1366
37800	1371
37900	1379
38000	1382
38100	1387
38200	1391
38300	1391
38400	1397
38500	1406
38600	1407
38700	1412
38800	1415
38900	1423
39000	1430
39100	1433
39200	1439
39300	1442
39400	1445
39500	1454
39600	1462
39700	1469
39800	1476
39900	1480
40000	1488
40100	1493
40200	1497
40300	1504
40400	1510
40500	1515
40600	1521
40700	1531
40800	1538
40900	1543
41000	1545
41100	1548
41200	1556
41300	1559
41400	1563
41500	1569
41600	1572
41700	1573
41800	1583
41900	1590
42000	1596
42100	1600
42200	1607
42300	1615
42400	1619
42500	1621
42600	1628
42700	1634
42800	1641
42900	1645
43000	1650
43100	1652
43200	1664
43300	1669
43400	1673
43500	1678
43600	1681
43700	1687
43800	1691
43900	1696
44000	1701
44100	1709
44200	1718
44300	1724
44400	1728
44500	1735
44600	1740
44700	1746
44800	1751
44900	1754
45000	1758
45100	1763
45200	1770
45300	1775
45400	1778
45500	1783
45600	1786
45700	1787
45800	1793
45900	1796
46000	1799
46100	1809
46200	1816
46300	1824
46400	1830
46500	1838
46600	1844
46700	1851
46800	1852
46900	1860
47000	1867
47100	1873
47200	1884
47300	1889
47400	1891
47500	1897
47600	1903
47700	1911
47800	1919
47900	1921
48000	1927
48100	1934
48200	1942
48300	1948
48400	1955
48500	1965
48600	1971
48700	1978
48800	1983
48900	1989
49000	1993
49100	1996
49200	2000
49300	2006
49400	2011
49500	2023
49600	2026
49700	2032
49800	2037
49900	2044
50000	2048
50100	2051
50200	2056
50300	2059
50400	2063
50500	2067
50600	2077
50700	2085
50800	2092
50900	2094
51000	2098
51100	2101
51200	2109
51300	2116
51400	2122
51500	2124
51600	2132
51700	2135
51800	2144
51900	2149
52000	2151
52100	2158
52200	2163
52300	2169
52400	2176
52500	2182
52600	2187
52700	2193
52800	2204
52900	2208
53000	2215
53100	2224
53200	2226
53300	2234
53400	2240
53500	2241
53600	2248
53700	2251
53800	2257
53900	2264
54000	2268
54100	2271
54200	2278
54300	2283
54400	2288
54500	2293
54600	2299
54700	2303
54800	2308
54900	2311
55000	2320
55100	2328
55200	2333
55300	2337
55400	2343
55500	2349
55600	2355
55700	2362
55800	2367
55900	2370
56000	2376
56100	2383
56200	2391
56300	2402
56400	2405
56500	2411
56600	2415
56700	2419
56800	2427
56900	2433
57000	2441
57100	2447
57200	2454
57300	2460
57400	2468
57500	2477
57600	2482
57700	2486
57800	2496
57900	2501
58000	2504
58100	2508
58200	2512
58300	2515
58400	2521
58500	2527
58600	2530
58700	2537
58800	2546
58900	2548
59000	2556
59100	2563
59200	2570
59300	2579
59400	2585
59500	2589
59600	2596
59700	2603
59800	2609
59900	2616
60000	2620
60100	2632
60200	2641
60300	2647
60400	2656
60500	2662
60600	2667
60700	2674
60800	2679
60900	2686
61000	2693
61100	2698
61200	2705
61300	2711
61400	2715
61500	2723
61600	2728
61700	2732
61800	2739
61900	2744
62000	2758
62100	2766
62200	2770
62300	2774
62400	2779
62500	2789
62600	2796
62700	2801
62800	2806
62900	2813
63000	2819
63100	2823
63200	2833
63300	2840
63400	2848
63500	2856
63600	2864
63700	2869
63800	2875
63900	2884
64000	2887
64100	2896
64200	2903
64300	2910
64400	2919
64500	2929
64600	2938
64700	2942
64800	2946
64900	2952
65000	2958
65100	2964
65200	2966
65300	2977
65400	2982
65500	2990
65600	2994
65700	2995
65800	3002
65900	3006
66000	3015
66100	3023
66200	3032
66300	3038
66400	3044
66500	3051
66600	3058
66700	3066
66800	3073
66900	3079
67000	3084
67100	3091
67200	3099
67300	3106
67400	3111
67500	3116
67600	3122
67700	3130
67800	3133
67900	3140
68000	3146
68100	3151
68200	3157
68300	3160
68400	3165
68500	3173
68600	3181
68700	3188
68800	3193
68900	3196
69000	3199
69100	3205
69200	3213
69300	3218
69400	3221
69500	3226
69600	3232
69700	3236
69800	3245
69900	3250
70000	3255
70100	3261
70200	3265
70300	3272
70400	3276
70500	3282
70600	3288
70700	3296
70800	3304
70900	3312
71000	3320
71100	3328
71200	3331
71300	3335
71400	3341
71500	3346
71600	3353
71700	3358
71800	3366
71900	3372
72000	3377
72100	3383
72200	3391
72300	3396
72400	3404
72500	3410
72600	3414
72700	3419
72800	3426
72900	3430
73000	3435
73100	3440
73200	3444
73300	3452
73400	3455
73500	3460
73600	3463
73700	3467
73800	3473
73900	3482
74000	3487
74100	3496
74200	3502
74300	3508
74400	3516
74500	3529
74600	3533
74700	3541
74800	3547
74900	3551
75000	3556
75100	3562
75200	3568
75300	3571
75400	3578
75500	3580
75600	3591
75700	3596
75800	3602
75900	3611
76000	3619
76100	3627
76200	3634
76300	3638
76400	3645
76500	3651
76600	3656
76700	3663
76800	3668
76900	3673
77000	3679
77100	3683
77200	3688
77300	3694
77400	3705
77500	3713
77600	3721
77700	3732
77800	3741
77900	3749
78000	3755
78100	3759
78200	3768
78300	3773
78400	3774
78500	3778
78600	3789
78700	3800
78800	3804
78900	3813
79000	3822
79100	3830
79200	3840
79300	3843
79400	3851
79500	3858
79600	3866
79700	3874
79800	3885
79900	3892
80000	3901
80100	3908
80200	3915
80300	3924
80400	3927
80500	3932
80600	3935
80700	3940
80800	3947
80900	3951
81000	3952
81100	3958
81200	3963
81300	3968
81400	3974
81500	3981
81600	3988
81700	3992
81800	3999
81900	4008
82000	4016
82100	4019
82200	4024
82300	4027
82400	4037
82500	4042
82600	4046
82700	4051
82800	4059
82900	4064
83000	4067
83100	4072
83200	4082
83300	4092
83400	4100
83500	4106
83600	4116
83700	4123
83800	4131
83900	4142
84000	4148
84100	4155
84200	4162
84300	4170
84400	4176
84500	4178
84600	4181
84700	4187
84800	4196
84900	4203
85000	4208
85100	4211
85200	4217
85300	4224
85400	4231
85500	4240
85600	4244
85700	4255
85800	4263
85900	4273
86000	4279
86100	4289
86200	4292
86300	4298
86400	4305
86500	4313
86600	4317
86700	4321
86800	4327
86900	4330
87000	4337
87100	4347
87200	4353
87300	4354
87400	4360
87500	4368
87600	4380
87700	4387
87800	4394
87900	4401
88000	4404
88100	4413
88200	4421
88300	4426
88400	4432
88500	4445
88600	4450
88700	4453
88800	4461
88900	4465
89000	4471
89100	4479
89200	4485
89300	4492
89400	4499
89500	4504
89600	4516
89700	4521
89800	4527
89900	4539
90000	4543
90100	4548
90200	4553
90300	4556
90400	4563
90500	4571
90600	4573
90700	4584
90800	4589
90900	4596
91000	4603
91100	4610
91200	4619
91300	4625
91400	4630
91500	4635
91600	4644
91700	4651
91800	4657
91900	4668
92000	4673
92100	4678
92200	4685
92300	4691
92400	4697
92500	4703
92600	4716
92700	4722
92800	4730
92900	4737
93000	4741
93100	4747
93200	4754
93300	4761
93400	4769
93500	4777
93600	4785
93700	4795
93800	4802
93900	4810
94000	4815
94100	4824
94200	4830
94300	4837
94400	4845
94500	4853
94600	4860
94700	4869
94800	4877
94900	4882
95000	4885
95100	4893
95200	4902
95300	4904
95400	4912
95500	4918
95600	4924
95700	4930
95800	4939
95900	4947
96000	4954
96100	4962
96200	4971
96300	4974
96400	4978
96500	4981
96600	4987
96700	4992
96800	5002
96900	5007
97000	5013
97100	5016
97200	5025
97300	5031
97400	5041
97500	5050
97600	5056
97700	5062
97800	5074
97900	5080
98000	5085
98100	5090
98200	5095
98300	5102
98400	5109
98500	5113
98600	5122
98700	5129
98800	5138
98900	5142
99000	5145
99100	5152
99200	5161
99300	5165
99400	5170
99500	5179
99600	5190
99700	5190
99800	5197
99900	5203
100000	5206


==> plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	397
500	493
600	590
700	685
800	780
900	876
1000	972
1100	1064
1200	1156
1300	1249
1400	1339
1500	1430
1600	1523
1700	1615
1800	1707
1900	1791
2000	1878
2100	1970
2200	2060
2300	2144
2400	2234
2500	2325
2600	2410
2700	2497
2800	2586
2900	2665
3000	2747
3100	2827
3200	2904
3300	2986
3400	3073
3500	3158
3600	3236
3700	3313
3800	3383
3900	3456
4000	3529
4100	3609
4200	3685
4300	3767
4400	3842
4500	3923
4600	3996
4700	4074
4800	4152
4900	4230
5000	4302
5100	4369
5200	4437
5300	4506
5400	4571
5500	4647
5600	4716
5700	4785
5800	4853
5900	4927
6000	4992
6100	5064
6200	5134
6300	5201
6400	5266
6500	5338
6600	5402
6700	5475
6800	5545
6900	5610
7000	5671
7100	5739
7200	5804
7300	5870
7400	5933
7500	6000
7600	6064
7700	6131
7800	6192
7900	6254
8000	6315
8100	6373
8200	6432
8300	6494
8400	6555
8500	6613
8600	6667
8700	6724
8800	6778
8900	6833
9000	6893
9100	6949
9200	7010
9300	7073
9400	7131
9500	7178
9600	7231
9700	7284
9800	7340
9900	7395
10000	7453
10100	7515
10200	7565
10300	7622
10400	7677
10500	7728
10600	7777
10700	7825
10800	7872
10900	7925
11000	7981
11100	8037
11200	8094
11300	8138
11400	8188
11500	8228
11600	8276
11700	8327
11800	8388
11900	8434
12000	8488
12100	8547
12200	8597
12300	8638
12400	8679
12500	8723
12600	8772
12700	8815
12800	8853
12900	8900
13000	8953
13100	8985
13200	9034
13300	9084
13400	9119
13500	9160
13600	9203
13700	9239
13800	9280
13900	9331
14000	9366
14100	9415
14200	9464
14300	9501
14400	9543
14500	9586
14600	9628
14700	9669
14800	9708
14900	9742
15000	9786
15100	9827
15200	9867
15300	9900
15400	9944
15500	9985
15600	10032
15700	10071
15800	10110
15900	10145
16000	10178
16100	10226
16200	10262
16300	10305
16400	10345
16500	10379
16600	10417
16700	10455
16800	10494
16900	10531
17000	10576
17100	10608
17200	10650
17300	10688
17400	10722
17500	10755
17600	10783
17700	10819
17800	10854
17900	10896
18000	10931
18100	10966
18200	10997
18300	11030
18400	11055
18500	11087
18600	11127
18700	11159
18800	11197
18900	11232
19000	11266
19100	11297
19200	11337
19300	11366
19400	11395
19500	11427
19600	11458
19700	11484
19800	11508
19900	11533
20000	11561
20100	11593
20200	11625
20300	11652
20400	11672
20500	11698
20600	11724
20700	11752
20800	11775
20900	11804
21000	11836
21100	11864
21200	11887
21300	11922
21400	11944
21500	11966
21600	11990
21700	12016
21800	12042
21900	12069
22000	12100
22100	12130
22200	12155
22300	12185
22400	12213
22500	12239
22600	12263
22700	12285
22800	12302
22900	12333
23000	12361
23100	12388
23200	12409
23300	12434
23400	12462
23500	12484
23600	12509
23700	12540
23800	12566
23900	12590
24000	12611
24100	12632
24200	12656
24300	12682
24400	12707
24500	12731
24600	12760
24700	12782
24800	12799
24900	12826
25000	12848
25100	12868
25200	12894
25300	12914
25400	12931
25500	12955
25600	12977
25700	12996
25800	13022
25900	13041
26000	13058
26100	13075
26200	13091
26300	13116
26400	13134
26500	13160
26600	13184
26700	13205
26800	13228
26900	13245
27000	13263
27100	13287
27200	13304
27300	13324
27400	13348
27500	13366
27600	13396
27700	13405
27800	13417
27900	13436
28000	13455
28100	13476
28200	13501
28300	13521
28400	13540
28500	13565
28600	13580
28700	13600
28800	13619
28900	13638
29000	13658
29100	13673
29200	13696
29300	13719
29400	13732
29500	13757
29600	13771
29700	13795
29800	13809
29900	13818
30000	13840
30100	13856
30200	13872
30300	13891
30400	13905
30500	13922
30600	13931
30700	13947
30800	13955
30900	13970
31000	13984
31100	13991
31200	14002
31300	14018
31400	14033
31500	14046
31600	14058
31700	14073
31800	14088
31900	14105
32000	14124
32100	14141
32200	14151
32300	14163
32400	14177
32500	14193
32600	14216
32700	14227
32800	14241
32900	14253
33000	14262
33100	14278
33200	14291
33300	14306
33400	14318
33500	14333
33600	14342
33700	14351
33800	14367
33900	14374
34000	14393
34100	14400
34200	14418
34300	14431
34400	14441
34500	14452
34600	14460
34700	14469
34800	14483
34900	14498
35000	14509
35100	14519
35200	14527
35300	14541
35400	14552
35500	14560
35600	14567
35700	14582
35800	14592
35900	14600
36000	14608
36100	14615
36200	14622
36300	14632
36400	14641
36500	14660
36600	14674
36700	14692
36800	14702
36900	14712
37000	14723
37100	14730
37200	14739
37300	14749
37400	14758
37500	14766
37600	14779
37700	14790
37800	14798
37900	14804
38000	14816
38100	14828
38200	14842
38300	14851
38400	14856
38500	14864
38600	14874
38700	14882
38800	14893
38900	14903
39000	14912
39100	14922
39200	14932
39300	14943
39400	14951
39500	14959
39600	14965
39700	14976
39800	14988
39900	14999
40000	15009
40100	15018
40200	15027
40300	15033
40400	15039
40500	15051
40600	15057
40700	15066
40800	15073
40900	15080
41000	15090
41100	15099
41200	15105
41300	15114
41400	15120
41500	15128
41600	15133
41700	15136
41800	15145
41900	15153
42000	15159
42100	15165
42200	15178
42300	15184
42400	15187
42500	15195
42600	15203
42700	15216
42800	15220
42900	15227
43000	15232
43100	15241
43200	15247
43300	15252
43400	15257
43500	15266
43600	15273
43700	15285
43800	15291
43900	15299
44000	15304
44100	15309
44200	15316
44300	15319
44400	15326
44500	15332
44600	15334
44700	15343
44800	15351
44900	15362
45000	15367
45100	15372
45200	15376
45300	15381
45400	15386
45500	15388
45600	15391
45700	15397
45800	15402
45900	15410
46000	15417
46100	15427
46200	15436
46300	15441
46400	15449
46500	15450
46600	15454
46700	15459
46800	15463
46900	15472
47000	15476
47100	15483
47200	15486
47300	15488
47400	15491
47500	15500
47600	15505
47700	15511
47800	15518
47900	15523
48000	15532
48100	15533
48200	15538
48300	15543
48400	15548
48500	15558
48600	15562
48700	15566
48800	15573
48900	15574
49000	15583
49100	15585
49200	15590
49300	15592
49400	15595
49500	15598
49600	15602
49700	15606
49800	15614
49900	15615
50000	15619
50100	15626
50200	15629
50300	15634
50400	15636
50500	15640
50600	15644
50700	15647
50800	15650
50900	15653
51000	15658
51100	15664
51200	15668
51300	15675
51400	15678
51500	15680
51600	15681
51700	15687
51800	15693
51900	15698
52000	15706
52100	15711
52200	15716
52300	15724
52400	15728
52500	15730
52600	15734
52700	15741
52800	15747
52900	15751
53000	15755
53100	15758
53200	15763
53300	15765
53400	15767
53500	15773
53600	15777
53700	15779
53800	15782
53900	15786
54000	15790
54100	15794
54200	15795
54300	15804
54400	15806
54500	15809
54600	15812
54700	15817
54800	15821
54900	15822
55000	15826
55100	15831
55200	15833
55300	15835
55400	15838
55500	15841
55600	15845
55700	15846
55800	15851
55900	15854
56000	15855
56100	15859
56200	15860
56300	15864
56400	15867
56500	15870
56600	15874
56700	15876
56800	15880
56900	15884
57000	15888
57100	15891
57200	15892
57300	15894
57400	15897
57500	15901
57600	15905
57700	15906
57800	15908
57900	15911
58000	15915
58100	15916
58200	15919
58300	15922
58400	15924
58500	15928
58600	15928
58700	15930
58800	15932
58900	15932
59000	15936
59100	15936
59200	15942
59300	15943
59400	15945
59500	15946
59600	15946
59700	15947
59800	15950
59900	15951
60000	15953
60100	15953
60200	15957
60300	15957
60400	15957
60500	15962
60600	15963
60700	15966
60800	15970
60900	15975
61000	15979
61100	15983
61200	15985
61300	15988
61400	15990
61500	15991
61600	15992
61700	15995
61800	15999
61900	16004
62000	16004
62100	16008
62200	16011
62300	16016
62400	16018
62500	16020
62600	16021
62700	16025
62800	16027
62900	16030
63000	16031
63100	16033
63200	16033
63300	16036
63400	16037
63500	16041
63600	16044
63700	16046
63800	16048
63900	16053
64000	16053
64100	16055
64200	16056
64300	16057
64400	16060
64500	16062
64600	16063
64700	16063
64800	16068
64900	16069
65000	16070
65100	16072
65200	16073
65300	16075
65400	16078
65500	16079
65600	16082
65700	16087
65800	16089
65900	16091
66000	16094
66100	16095
66200	16096
66300	16096
66400	16100
66500	16105
66600	16105
66700	16106
66800	16106
66900	16107
67000	16109
67100	16112
67200	16114
67300	16117
67400	16118
67500	16121
67600	16122
67700	16123
67800	16126
67900	16127
68000	16127
68100	16129
68200	16129
68300	16132
68400	16132
68500	16132
68600	16136
68700	16139
68800	16140
68900	16140
69000	16140
69100	16141
69200	16143
69300	16144
69400	16144
69500	16147
69600	16148
69700	16152
69800	16152
69900	16152
70000	16153
70100	16153
70200	16153
70300	16154
70400	16154
70500	16157
70600	16157
70700	16157
70800	16158
70900	16159
71000	16161
71100	16161
71200	16161
71300	16165
71400	16165
71500	16166
71600	16166
71700	16167
71800	16168
71900	16168
72000	16169
72100	16169
72200	16169
72300	16170
72400	16171
72500	16172
72600	16175
72700	16177
72800	16178
72900	16181
73000	16181
73100	16182
73200	16183
73300	16183
73400	16183
73500	16187
73600	16187
73700	16190
73800	16190
73900	16190
74000	16191
74100	16192
74200	16193
74300	16193
74400	16194
74500	16196
74600	16198
74700	16200
74800	16203
74900	16203
75000	16203
75100	16203
75200	16205
75300	16205
75400	16206
75500	16207
75600	16208
75700	16208
75800	16210
75900	16210
76000	16211
76100	16212
76200	16213
76300	16213
76400	16214
76500	16214
76600	16217
76700	16217
76800	16217
76900	16218
77000	16218
77100	16218
77200	16219
77300	16224
77400	16225
77500	16225
77600	16228
77700	16230
77800	16230
77900	16231
78000	16233
78100	16234
78200	16234
78300	16234
78400	16234
78500	16235
78600	16236
78700	16240
78800	16242
78900	16243
79000	16244
79100	16244
79200	16244
79300	16244
79400	16244
79500	16245
79600	16245
79700	16245
79800	16247
79900	16247
80000	16248
80100	16248
80200	16248
80300	16249
80400	16249
80500	16250
80600	16251
80700	16253
80800	16254
80900	16254
81000	16254
81100	16254
81200	16254
81300	16254
81400	16255
81500	16255
81600	16256
81700	16257
81800	16259
81900	16260
82000	16262
82100	16262
82200	16262
82300	16266
82400	16269
82500	16269
82600	16270
82700	16270
82800	16272
82900	16273
83000	16273
83100	16273
83200	16273
83300	16276
83400	16277
83500	16277
83600	16278
83700	16279
83800	16279
83900	16280
84000	16280
84100	16281
84200	16282
84300	16282
84400	16282
84500	16284
84600	16285
84700	16285
84800	16285
84900	16286
85000	16286
85100	16286
85200	16286
85300	16286
85400	16287
85500	16287
85600	16287
85700	16287
85800	16287
85900	16287
86000	16288
86100	16288
86200	16289
86300	16290
86400	16291
86500	16291
86600	16292
86700	16292
86800	16293
86900	16294
87000	16294
87100	16295
87200	16295
87300	16295
87400	16295
87500	16295
87600	16295
87700	16295
87800	16295
87900	16295
88000	16295
88100	16295
88200	16295
88300	16296
88400	16297
88500	16298
88600	16301
88700	16301
88800	16301
88900	16301
89000	16302
89100	16304
89200	16305
89300	16307
89400	16307
89500	16307
89600	16307
89700	16307
89800	16307
89900	16308
90000	16308
90100	16308
90200	16308
90300	16309
90400	16310
90500	16312
90600	16313
90700	16314
90800	16314
90900	16315
91000	16316
91100	16317
91200	16318
91300	16318
91400	16318
91500	16318
91600	16318
91700	16318
91800	16318
91900	16319
92000	16320
92100	16322
92200	16322
92300	16323
92400	16323
92500	16323
92600	16323
92700	16324
92800	16324
92900	16324
93000	16324
93100	16324
93200	16325
93300	16326
93400	16327
93500	16327
93600	16327
93700	16328
93800	16328
93900	16328
94000	16328
94100	16328
94200	16329
94300	16329
94400	16329
94500	16329
94600	16331
94700	16331
94800	16331
94900	16331
95000	16332
95100	16332
95200	16334
95300	16335
95400	16336
95500	16336
95600	16336
95700	16336
95800	16336
95900	16336
96000	16336
96100	16337
96200	16337
96300	16337
96400	16337
96500	16337
96600	16338
96700	16338
96800	16339
96900	16339
97000	16340
97100	16340
97200	16340
97300	16340
97400	16340
97500	16340
97600	16340
97700	16340
97800	16340
97900	16340
98000	16340
98100	16340
98200	16340
98300	16341
98400	16341
98500	16341
98600	16342
98700	16343
98800	16344
98900	16344
99000	16344
99100	16344
99200	16344
99300	16344
99400	16344
99500	16344
99600	16344
99700	16344
99800	16344
99900	16344
100000	16344


==> plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	3
500	7
600	10
700	15
800	20
900	24
1000	28
1100	36
1200	44
1300	50
1400	59
1500	68
1600	75
1700	83
1800	91
1900	105
2000	117
2100	125
2200	135
2300	151
2400	161
2500	170
2600	185
2700	198
2800	208
2900	228
3000	245
3100	265
3200	287
3300	304
3400	317
3500	332
3600	352
3700	375
3800	403
3900	430
4000	455
4100	474
4200	497
4300	514
4400	539
4500	558
4600	583
4700	604
4800	625
4900	645
5000	672
5100	704
5200	734
5300	764
5400	798
5500	820
5600	847
5700	875
5800	907
5900	932
6000	963
6100	989
6200	1018
6300	1050
6400	1082
6500	1109
6600	1140
6700	1166
6800	1195
6900	1227
7000	1263
7100	1293
7200	1327
7300	1358
7400	1392
7500	1425
7600	1458
7700	1489
7800	1527
7900	1564
8000	1602
8100	1642
8200	1681
8300	1716
8400	1754
8500	1793
8600	1835
8700	1875
8800	1917
8900	1959
9000	1995
9100	2039
9200	2076
9300	2111
9400	2145
9500	2196
9600	2240
9700	2286
9800	2327
9900	2370
10000	2409
10100	2445
10200	2493
10300	2532
10400	2575
10500	2617
10600	2665
10700	2713
10800	2764
10900	2805
11000	2846
11100	2886
11200	2927
11300	2978
11400	3026
11500	3082
11600	3132
11700	3177
11800	3214
11900	3265
12000	3309
12100	3348
12200	3397
12300	3453
12400	3507
12500	3563
12600	3610
12700	3664
12800	3722
12900	3771
13000	3814
13100	3879
13200	3929
13300	3976
13400	4038
13500	4094
13600	4146
13700	4207
13800	4265
13900	4312
14000	4374
14100	4422
14200	4469
14300	4527
14400	4582
14500	4633
14600	4689
14700	4746
14800	4806
14900	4869
15000	4924
15100	4980
15200	5039
15300	5103
15400	5153
15500	5208
15600	5258
15700	5317
15800	5375
15900	5439
16000	5504
16100	5552
16200	5613
16300	5669
16400	5722
16500	5782
16600	5842
16700	5899
16800	5956
16900	6015
17000	6067
17100	6133
17200	6190
17300	6251
17400	6316
17500	6383
17600	6449
17700	6509
17800	6570
17900	6623
18000	6684
18100	6745
18200	6810
18300	6875
18400	6947
18500	7011
18600	7065
18700	7125
18800	7182
18900	7246
19000	7307
19100	7373
19200	7429
19300	7493
19400	7559
19500	7625
19600	7687
19700	7756
19800	7826
19900	7898
20000	7968
20100	8028
20200	8090
20300	8160
20400	8235
20500	8304
20600	8374
20700	8443
20800	8518
20900	8585
21000	8648
21100	8717
21200	8786
21300	8845
21400	8920
21500	8996
21600	9068
21700	9137
21800	9206
21900	9274
22000	9341
22100	9408
22200	9477
22300	9540
22400	9608
22500	9678
22600	9753
22700	9826
22800	9903
22900	9971
23000	10039
23100	10106
23200	10178
23300	10249
23400	10319
23500	10392
23600	10464
23700	10527
23800	10596
23900	10666
24000	10737
24100	10812
24200	10884
24300	10953
24400	11022
24500	11096
24600	11163
24700	11237
24800	11317
24900	11386
25000	11457
25100	11532
25200	11603
25300	11675
25400	11751
25500	11821
25600	11895
25700	11969
25800	12037
25900	12112
26000	12192
26100	12274
26200	12350
26300	12420
26400	12501
26500	12565
26600	12634
26700	12711
26800	12784
26900	12859
27000	12936
27100	13005
27200	13082
27300	13153
27400	13223
27500	13302
27600	13368
27700	13458
27800	13538
27900	13616
28000	13690
28100	13764
28200	13829
28300	13905
28400	13979
28500	14045
28600	14125
28700	14199
28800	14277
28900	14355
29000	14431
29100	14509
29200	14581
29300	14654
29400	14736
29500	14809
29600	14890
29700	14965
29800	15046
29900	15133
30000	15205
30100	15284
30200	15363
30300	15442
30400	15525
30500	15603
30600	15687
30700	15765
30800	15850
30900	15928
31000	16009
31100	16095
31200	16177
31300	16256
31400	16336
31500	16418
31600	16501
31700	16583
31800	16660
31900	16738
32000	16811
32100	16891
32200	16974
32300	17059
32400	17143
32500	17223
32600	17296
32700	17379
32800	17459
32900	17543
33000	17627
33100	17708
33200	17792
33300	17870
33400	17950
33500	18029
33600	18113
33700	18196
33800	18275
33900	18361
34000	18440
34100	18529
34200	18605
34300	18689
34400	18777
34500	18861
34600	18949
34700	19034
34800	19113
34900	19192
35000	19276
35100	19358
35200	19445
35300	19527
35400	19609
35500	19695
35600	19784
35700	19863
35800	19948
35900	20034
36000	20120
36100	20208
36200	20297
36300	20381
36400	20465
36500	20540
36600	20621
36700	20699
36800	20784
36900	20865
37000	20949
37100	21038
37200	21123
37300	21211
37400	21296
37500	21381
37600	21463
37700	21544
37800	21631
37900	21717
38000	21802
38100	21885
38200	21967
38300	22058
38400	22147
38500	22230
38600	22319
38700	22406
38800	22492
38900	22574
39000	22658
39100	22745
39200	22829
39300	22915
39400	23004
39500	23087
39600	23173
39700	23255
39800	23336
39900	23421
40000	23503
40100	23589
40200	23676
40300	23763
40400	23851
40500	23934
40600	24022
40700	24103
40800	24189
40900	24277
41000	24365
41100	24453
41200	24539
41300	24627
41400	24717
41500	24803
41600	24895
41700	24991
41800	25072
41900	25157
42000	25245
42100	25335
42200	25415
42300	25501
42400	25594
42500	25684
42600	25769
42700	25850
42800	25939
42900	26028
43000	26118
43100	26207
43200	26289
43300	26379
43400	26470
43500	26556
43600	26646
43700	26728
43800	26818
43900	26905
44000	26995
44100	27082
44200	27166
44300	27257
44400	27346
44500	27433
44600	27526
44700	27611
44800	27698
44900	27784
45000	27875
45100	27965
45200	28054
45300	28144
45400	28236
45500	28329
45600	28423
45700	28516
45800	28605
45900	28694
46000	28784
46100	28864
46200	28948
46300	29035
46400	29121
46500	29212
46600	29302
46700	29390
46800	29485
46900	29568
47000	29657
47100	29744
47200	29830
47300	29923
47400	30018
47500	30103
47600	30192
47700	30278
47800	30363
47900	30456
48000	30541
48100	30633
48200	30720
48300	30809
48400	30897
48500	30977
48600	31067
48700	31156
48800	31244
48900	31337
49000	31424
49100	31519
49200	31610
49300	31702
49400	31794
49500	31879
49600	31972
49700	32062
49800	32149
49900	32241
50000	32333
50100	32423
50200	32515
50300	32607
50400	32701
50500	32793
50600	32879
50700	32968
50800	33058
50900	33153
51000	33244
51100	33335
51200	33423
51300	33509
51400	33600
51500	33696
51600	33787
51700	33878
51800	33963
51900	34053
52000	34143
52100	34231
52200	34321
52300	34407
52400	34496
52500	34588
52600	34679
52700	34766
52800	34849
52900	34941
53000	35030
53100	35118
53200	35211
53300	35301
53400	35393
53500	35486
53600	35575
53700	35670
53800	35761
53900	35850
54000	35942
54100	36035
54200	36127
54300	36213
54400	36306
54500	36398
54600	36489
54700	36580
54800	36671
54900	36767
55000	36854
55100	36941
55200	37034
55300	37128
55400	37219
55500	37310
55600	37400
55700	37492
55800	37582
55900	37676
56000	37769
56100	37858
56200	37949
56300	38034
56400	38128
56500	38219
56600	38311
56700	38405
56800	38493
56900	38583
57000	38671
57100	38762
57200	38854
57300	38946
57400	39035
57500	39122
57600	39213
57700	39308
57800	39396
57900	39488
58000	39581
58100	39676
58200	39769
58300	39863
58400	39955
58500	40045
58600	40142
58700	40233
58800	40322
58900	40420
59000	40508
59100	40601
59200	40688
59300	40778
59400	40870
59500	40965
59600	41058
59700	41150
59800	41241
59900	41333
60000	41427
60100	41515
60200	41602
60300	41696
60400	41787
60500	41876
60600	41970
60700	42060
60800	42151
60900	42239
61000	42328
61100	42419
61200	42510
61300	42601
61400	42695
61500	42786
61600	42880
61700	42973
61800	43062
61900	43152
62000	43238
62100	43326
62200	43419
62300	43510
62400	43603
62500	43691
62600	43783
62700	43874
62800	43967
62900	44057
63000	44150
63100	44244
63200	44334
63300	44424
63400	44515
63500	44603
63600	44692
63700	44785
63800	44877
63900	44963
64000	45060
64100	45149
64200	45241
64300	45333
64400	45421
64500	45509
64600	45599
64700	45695
64800	45786
64900	45879
65000	45972
65100	46064
65200	46161
65300	46248
65400	46340
65500	46431
65600	46524
65700	46618
65800	46709
65900	46803
66000	46891
66100	46982
66200	47072
66300	47166
66400	47256
66500	47344
66600	47437
66700	47528
66800	47621
66900	47714
67000	47807
67100	47897
67200	47987
67300	48077
67400	48171
67500	48263
67600	48356
67700	48447
67800	48541
67900	48633
68000	48727
68100	48820
68200	48914
68300	49008
68400	49103
68500	49195
68600	49283
68700	49373
68800	49467
68900	49564
69000	49661
69100	49754
69200	49844
69300	49938
69400	50035
69500	50127
69600	50220
69700	50312
69800	50403
69900	50498
70000	50592
70100	50686
70200	50782
70300	50874
70400	50970
70500	51061
70600	51155
70700	51247
70800	51338
70900	51429
71000	51519
71100	51611
71200	51708
71300	51800
71400	51894
71500	51988
71600	52081
71700	52175
71800	52266
71900	52360
72000	52454
72100	52548
72200	52640
72300	52734
72400	52825
72500	52918
72600	53011
72700	53104
72800	53196
72900	53289
73000	53384
73100	53478
73200	53573
73300	53665
73400	53762
73500	53853
73600	53950
73700	54043
73800	54137
73900	54228
74000	54322
74100	54412
74200	54505
74300	54599
74400	54690
74500	54775
74600	54869
74700	54959
74800	55050
74900	55146
75000	55241
75100	55335
75200	55427
75300	55524
75400	55616
75500	55713
75600	55801
75700	55896
75800	55988
75900	56079
76000	56170
76100	56261
76200	56353
76300	56449
76400	56541
76500	56635
76600	56727
76700	56820
76800	56915
76900	57009
77000	57103
77100	57199
77200	57293
77300	57382
77400	57470
77500	57562
77600	57651
77700	57738
77800	57829
77900	57920
78000	58012
78100	58107
78200	58198
78300	58293
78400	58392
78500	58487
78600	58575
78700	58660
78800	58754
78900	58844
79000	58934
79100	59026
79200	59116
79300	59213
79400	59305
79500	59397
79600	59489
79700	59581
79800	59668
79900	59761
80000	59851
80100	59944
80200	60037
80300	60127
80400	60224
80500	60318
80600	60414
80700	60507
80800	60599
80900	60695
81000	60794
81100	60888
81200	60983
81300	61078
81400	61171
81500	61264
81600	61356
81700	61451
81800	61542
81900	61632
82000	61722
82100	61819
82200	61914
82300	62007
82400	62094
82500	62189
82600	62284
82700	62379
82800	62469
82900	62563
83000	62660
83100	62755
83200	62845
83300	62932
83400	63023
83500	63117
83600	63206
83700	63298
83800	63390
83900	63478
84000	63572
84100	63664
84200	63756
84300	63848
84400	63942
84500	64038
84600	64134
84700	64228
84800	64319
84900	64411
85000	64506
85100	64603
85200	64697
85300	64790
85400	64882
85500	64973
85600	65069
85700	65158
85800	65250
85900	65340
86000	65433
86100	65523
86200	65619
86300	65712
86400	65804
86500	65896
86600	65991
86700	66087
86800	66180
86900	66276
87000	66369
87100	66458
87200	66552
87300	66651
87400	66745
87500	66837
87600	66925
87700	67018
87800	67111
87900	67204
88000	67301
88100	67392
88200	67484
88300	67578
88400	67671
88500	67757
88600	67849
88700	67946
88800	68038
88900	68134
89000	68227
89100	68317
89200	68410
89300	68501
89400	68594
89500	68689
89600	68777
89700	68872
89800	68966
89900	69053
90000	69149
90100	69244
90200	69339
90300	69435
90400	69527
90500	69617
90600	69714
90700	69802
90800	69897
90900	69989
91000	70081
91100	70173
91200	70263
91300	70357
91400	70452
91500	70547
91600	70638
91700	70731
91800	70825
91900	70913
92000	71007
92100	71100
92200	71193
92300	71286
92400	71380
92500	71474
92600	71561
92700	71654
92800	71746
92900	71839
93000	71935
93100	72029
93200	72121
93300	72213
93400	72304
93500	72396
93600	72488
93700	72577
93800	72670
93900	72762
94000	72857
94100	72948
94200	73041
94300	73134
94400	73226
94500	73318
94600	73409
94700	73500
94800	73592
94900	73687
95000	73783
95100	73875
95200	73964
95300	74061
95400	74152
95500	74246
95600	74340
95700	74434
95800	74525
95900	74617
96000	74710
96100	74801
96200	74892
96300	74989
96400	75085
96500	75182
96600	75275
96700	75370
96800	75459
96900	75554
97000	75647
97100	75744
97200	75835
97300	75929
97400	76019
97500	76110
97600	76204
97700	76298
97800	76386
97900	76480
98000	76575
98100	76670
98200	76765
98300	76857
98400	76950
98500	77046
98600	77136
98700	77228
98800	77318
98900	77414
99000	77511
99100	77604
99200	77695
99300	77791
99400	77886
99500	77977
99600	78066
99700	78166
99800	78259
99900	78353
100000	78450


==> plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,400,0,0
500,496,0,4
600,591,0,9
700,686,0,14
800,782,0,18
900,874,0,26
1000,968,0,32
1100,1063,1,36
1200,1154,1,45
1300,1246,1,53
1400,1332,2,66
1500,1425,2,73
1600,1517,2,81
1700,1607,3,90
1800,1696,3,101
1900,1784,3,113
2000,1864,3,133
2100,1955,5,140
2200,2041,6,153
2300,2132,6,162
2400,2224,6,170
2500,2314,6,180
2600,2404,6,190
2700,2485,6,209
2800,2568,6,226
2900,2656,7,237
3000,2745,7,248
3100,2830,7,263
3200,2908,8,284
3300,2987,8,305
3400,3067,10,323
3500,3151,10,339
3600,3231,12,357
3700,3306,12,382
3800,3388,13,399
3900,3470,14,416
4000,3551,14,435
4100,3624,15,461
4200,3709,16,475
4300,3791,17,492
4400,3871,17,512
4500,3949,17,534
4600,4025,18,557
4700,4097,19,584
4800,4169,21,610
4900,4248,24,628
5000,4315,26,659
5100,4395,26,679
5200,4464,26,710
5300,4541,26,733
5400,4613,27,760
5500,4685,27,788
5600,4755,29,816
5700,4831,29,840
5800,4902,30,868
5900,4973,32,895
6000,5043,34,923
6100,5114,34,952
6200,5177,39,984
6300,5240,39,1021
6400,5304,42,1054
6500,5369,44,1087
6600,5432,46,1122
6700,5502,46,1152
6800,5575,46,1179
6900,5646,48,1206
7000,5704,49,1247
7100,5768,50,1282
7200,5845,51,1304
7300,5903,51,1346
7400,5962,52,1386
7500,6031,52,1417
7600,6095,54,1451
7700,6159,54,1487
7800,6215,55,1530
7900,6283,56,1561
8000,6341,57,1602
8100,6397,59,1644
8200,6458,59,1683
8300,6513,62,1725
8400,6580,62,1758
8500,6642,64,1794
8600,6700,65,1835
8700,6754,66,1880
8800,6808,68,1924
8900,6863,69,1968
9000,6913,71,2016
9100,6962,73,2065
9200,7017,73,2110
9300,7081,73,2146
9400,7140,74,2186
9500,7197,74,2229
9600,7248,74,2278
9700,7308,74,2318
9800,7366,76,2358
9900,7412,79,2409
10000,7470,80,2450
10100,7513,82,2505
10200,7568,83,2549
10300,7630,84,2586
10400,7680,86,2634
10500,7733,88,2679
10600,7792,89,2719
10700,7838,89,2773
10800,7885,89,2826
10900,7942,90,2868
11000,7997,90,2913
11100,8047,92,2961
11200,8104,94,3002
11300,8153,96,3051
11400,8204,100,3096
11500,8251,101,3148
11600,8301,103,3196
11700,8349,107,3244
11800,8399,109,3292
11900,8452,109,3339
12000,8501,114,3385
12100,8541,116,3443
12200,8587,117,3496
12300,8635,119,3546
12400,8695,120,3585
12500,8737,123,3640
12600,8788,124,3688
12700,8827,128,3745
12800,8872,129,3799
12900,8925,133,3842
13000,8975,133,3892
13100,9019,137,3944
13200,9072,139,3989
13300,9112,143,4045
13400,9158,146,4096
13500,9211,149,4140
13600,9253,151,4196
13700,9291,154,4255
13800,9338,159,4303
13900,9386,159,4355
14000,9423,162,4415
14100,9466,163,4471
14200,9518,165,4517
14300,9567,166,4567
14400,9610,169,4621
14500,9656,169,4675
14600,9692,171,4737
14700,9743,172,4785
14800,9790,173,4837
14900,9828,176,4896
15000,9874,178,4948
15100,9905,181,5014
15200,9952,183,5065
15300,9993,188,5119
15400,10030,188,5182
15500,10067,188,5245
15600,10101,189,5310
15700,10136,194,5370
15800,10177,195,5428
15900,10213,197,5490
16000,10254,200,5546
16100,10292,203,5605
16200,10329,205,5666
16300,10366,205,5729
16400,10405,209,5786
16500,10434,212,5854
16600,10467,212,5921
16700,10507,212,5981
16800,10545,212,6043
16900,10578,213,6109
17000,10615,216,6169
17100,10644,219,6237
17200,10668,222,6310
17300,10698,225,6377
17400,10740,228,6432
17500,10780,232,6488
17600,10818,232,6550
17700,10847,233,6620
17800,10880,238,6682
17900,10911,239,6750
18000,10957,241,6802
18100,10986,243,6871
18200,11016,246,6938
18300,11050,248,7002
18400,11080,251,7069
18500,11112,251,7137
18600,11147,251,7202
18700,11176,253,7271
18800,11211,253,7336
18900,11236,254,7410
19000,11265,257,7478
19100,11299,260,7541
19200,11328,261,7611
19300,11363,264,7673
19400,11388,270,7742
19500,11413,271,7816
19600,11443,275,7882
19700,11474,281,7945
19800,11513,284,8003
19900,11537,286,8077
20000,11574,287,8139
20100,11593,290,8217
20200,11616,292,8292
20300,11650,296,8354
20400,11674,297,8429
20500,11698,300,8502
20600,11730,304,8566
20700,11754,308,8638
20800,11788,309,8703
20900,11825,312,8763
21000,11860,312,8828
21100,11885,315,8900
21200,11918,319,8963
21300,11940,323,9037
21400,11975,327,9098
21500,12002,330,9168
21600,12024,332,9244
21700,12052,335,9313
21800,12083,337,9380
21900,12109,338,9453
22000,12131,342,9527
22100,12162,344,9594
22200,12185,344,9671
22300,12208,347,9745
22400,12236,350,9814
22500,12260,353,9887
22600,12287,354,9959
22700,12316,355,10029
22800,12338,357,10105
22900,12356,358,10186
23000,12379,361,10260
23100,12404,363,10333
23200,12423,366,10411
23300,12451,368,10481
23400,12473,372,10555
23500,12500,375,10625
23600,12525,377,10698
23700,12541,378,10781
23800,12568,382,10850
23900,12599,383,10918
24000,12614,385,11001
24100,12640,387,11073
24200,12666,390,11144
24300,12694,391,11215
24400,12723,391,11286
24500,12738,394,11368
24600,12760,395,11445
24700,12789,398,11513
24800,12810,398,11592
24900,12833,401,11666
25000,12850,403,11747
25100,12882,406,11812
25200,12901,410,11889
25300,12918,413,11969
25400,12937,415,12048
25500,12954,419,12127
25600,12979,421,12200
25700,13007,423,12270
25800,13034,423,12343
25900,13057,428,12415
26000,13087,429,12484
26100,13101,430,12569
26200,13127,431,12642
26300,13148,433,12719
26400,13168,434,12798
26500,13190,436,12874
26600,13209,440,12951
26700,13223,444,13033
26800,13242,452,13106
26900,13253,454,13193
27000,13268,456,13276
27100,13283,458,13359
27200,13302,461,13437
27300,13322,462,13516
27400,13338,467,13595
27500,13359,469,13672
27600,13383,470,13747
27700,13396,470,13834
27800,13415,473,13912
27900,13432,474,13994
28000,13451,475,14074
28100,13472,480,14148
28200,13493,486,14221
28300,13505,489,14306
28400,13518,492,14390
28500,13531,495,14474
28600,13550,498,14552
28700,13568,501,14631
28800,13583,502,14715
28900,13598,504,14798
29000,13612,505,14883
29100,13637,507,14956
29200,13651,510,15039
29300,13669,512,15119
29400,13688,514,15198
29500,13702,514,15284
29600,13722,516,15362
29700,13740,519,15441
29800,13759,522,15519
29900,13778,522,15600
30000,13793,526,15681
30100,13816,528,15756
30200,13831,530,15839
30300,13851,532,15917
30400,13867,536,15997
30500,13881,537,16082
30600,13902,539,16159
30700,13926,540,16234
30800,13938,544,16318
30900,13961,548,16391
31000,13977,551,16472
31100,13988,555,16557
31200,14001,559,16640
31300,14010,566,16724
31400,14030,570,16800
31500,14043,571,16886
31600,14061,575,16964
31700,14075,577,17048
31800,14090,578,17132
31900,14111,581,17208
32000,14128,583,17289
32100,14142,586,17372
32200,14151,590,17459
32300,14164,594,17542
32400,14173,595,17632
32500,14191,596,17713
32600,14205,598,17797
32700,14214,599,17887
32800,14229,599,17972
32900,14236,600,18064
33000,14251,600,18149
33100,14263,601,18236
33200,14277,602,18321
33300,14289,603,18408
33400,14299,607,18494
33500,14305,609,18586
33600,14320,611,18669
33700,14334,617,18749
33800,14351,622,18827
33900,14367,627,18906
34000,14381,630,18989
34100,14398,632,19070
34200,14406,633,19161
34300,14418,633,19249
34400,14429,635,19336
34500,14439,636,19425
34600,14458,638,19504
34700,14469,639,19592
34800,14483,642,19675
34900,14498,643,19759
35000,14511,645,19844
35100,14522,647,19931
35200,14533,649,20018
35300,14545,651,20104
35400,14555,652,20193
35500,14566,654,20280
35600,14576,654,20370
35700,14586,654,20460
35800,14589,657,20554
35900,14601,660,20639
36000,14613,664,20723
36100,14621,666,20813
36200,14635,667,20898
36300,14644,672,20984
36400,14656,674,21070
36500,14664,680,21156
36600,14675,683,21242
36700,14686,685,21329
36800,14702,690,21408
36900,14716,691,21493
37000,14723,693,21584
37100,14728,696,21676
37200,14736,698,21766
37300,14741,702,21857
37400,14750,706,21944
37500,14760,708,22032
37600,14771,710,22119
37700,14777,710,22213
37800,14782,712,22306
37900,14787,716,22397
38000,14795,719,22486
38100,14806,723,22571
38200,14814,724,22662
38300,14821,727,22752
38400,14830,734,22836
38500,14845,736,22919
38600,14858,736,23006
38700,14872,741,23087
38800,14879,742,23179
38900,14885,745,23270
39000,14896,747,23357
39100,14905,748,23447
39200,14909,749,23542
39300,14912,753,23635
39400,14922,756,23722
39500,14931,762,23807
39600,14940,764,23896
39700,14950,768,23982
39800,14957,769,24074
39900,14965,775,24160
40000,14970,780,24250
40100,14975,782,24343
40200,14984,786,24430
40300,14995,790,24515
40400,15006,795,24599
40500,15015,801,24684
40600,15025,802,24773
40700,15030,804,24866
40800,15047,806,24947
40900,15054,807,25039
41000,15059,812,25129
41100,15070,817,25213
41200,15072,820,25308
41300,15084,821,25395
41400,15093,824,25483
41500,15103,825,25572
41600,15106,831,25663
41700,15116,832,25752
41800,15123,833,25844
41900,15125,839,25936
42000,15140,842,26018
42100,15151,845,26104
42200,15155,849,26196
42300,15165,854,26281
42400,15174,857,26369
42500,15185,861,26454
42600,15199,864,26537
42700,15204,866,26630
42800,15209,867,26724
42900,15218,868,26814
43000,15225,875,26900
43100,15229,878,26993
43200,15233,881,27086
43300,15245,881,27174
43400,15248,885,27267
43500,15257,887,27356
43600,15266,889,27445
43700,15270,891,27539
43800,15279,891,27630
43900,15285,896,27719
44000,15289,900,27811
44100,15297,902,27901
44200,15298,906,27996
44300,15304,909,28087
44400,15312,911,28177
44500,15317,913,28270
44600,15319,914,28367
44700,15329,915,28456
44800,15333,920,28547
44900,15339,922,28639
45000,15340,926,28734
45100,15344,934,28822
45200,15349,936,28915
45300,15358,939,29003
45400,15366,942,29092
45500,15372,944,29184
45600,15383,947,29270
45700,15394,951,29355
45800,15399,956,29445
45900,15403,959,29538
46000,15412,962,29626
46100,15425,964,29711
46200,15430,964,29806
46300,15435,970,29895
46400,15439,973,29988
46500,15444,976,30080
46600,15452,981,30167
46700,15455,982,30263
46800,15460,988,30352
46900,15463,992,30445
47000,15470,996,30534
47100,15474,999,30627
47200,15477,1002,30721
47300,15482,1004,30814
47400,15488,1007,30905
47500,15492,1010,30998
47600,15497,1012,31091
47700,15502,1017,31181
47800,15505,1019,31276
47900,15511,1024,31365
48000,15516,1027,31457
48100,15522,1029,31549
48200,15525,1031,31644
48300,15529,1034,31737
48400,15534,1043,31823
48500,15538,1047,31915
48600,15542,1049,32009
48700,15546,1050,32104
48800,15552,1055,32193
48900,15558,1058,32284
49000,15562,1059,32379
49100,15568,1062,32470
49200,15573,1065,32562
49300,15578,1067,32655
49400,15589,1072,32739
49500,15592,1076,32832
49600,15598,1082,32920
49700,15602,1086,33012
49800,15608,1089,33103
49900,15609,1093,33198
50000,15612,1098,33290
50100,15616,1101,33383
50200,15619,1104,33477
50300,15624,1107,33569
50400,15628,1110,33662
50500,15638,1112,33750
50600,15642,1116,33842
50700,15646,1120,33934
50800,15651,1121,34028
50900,15655,1125,34120
51000,15661,1133,34206
51100,15671,1139,34290
51200,15675,1141,34384
51300,15681,1141,34478
51400,15687,1148,34565
51500,15692,1155,34653
51600,15697,1158,34745
51700,15702,1165,34833
51800,15705,1167,34928
51900,15709,1169,35022
52000,15711,1170,35119
52100,15713,1174,35213
52200,15716,1180,35304
52300,15721,1181,35398
52400,15724,1188,35488
52500,15728,1194,35578
52600,15736,1197,35667
52700,15740,1200,35760
52800,15744,1204,35852
52900,15746,1205,35949
53000,15749,1209,36042
53100,15753,1214,36133
53200,15756,1216,36228
53300,15758,1220,36322
53400,15761,1222,36417
53500,15765,1226,36509
53600,15766,1228,36606
53700,15767,1231,36702
53800,15772,1236,36792
53900,15778,1237,36885
54000,15782,1242,36976
54100,15787,1244,37069
54200,15787,1249,37164
54300,15791,1252,37257
54400,15793,1254,37353
54500,15796,1257,37447
54600,15797,1260,37543
54700,15797,1263,37640
54800,15803,1263,37734
54900,15805,1264,37831
55000,15807,1267,37926
55100,15812,1268,38020
55200,15820,1269,38111
55300,15821,1271,38208
55400,15824,1275,38301
55500,15825,1279,38396
55600,15826,1282,38492
55700,15829,1288,38583
55800,15832,1293,38675
55900,15834,1295,38771
56000,15839,1298,38863
56100,15840,1298,38962
56200,15841,1301,39058
56300,15844,1307,39149
56400,15849,1311,39240
56500,15850,1313,39337
56600,15851,1319,39430
56700,15855,1322,39523
56800,15857,1326,39617
56900,15859,1331,39710
57000,15861,1334,39805
57100,15867,1335,39898
57200,15870,1337,39993
57300,15870,1338,40092
57400,15873,1340,40187
57500,15874,1341,40285
57600,15876,1344,40380
57700,15879,1345,40476
57800,15880,1350,40570
57900,15885,1353,40662
58000,15887,1356,40757
58100,15890,1360,40850
58200,15894,1367,40939
58300,15896,1375,41029
58400,15899,1382,41119
58500,15902,1386,41212
58600,15906,1387,41307
58700,15914,1394,41392
58800,15917,1395,41488
58900,15918,1400,41582
59000,15922,1400,41678
59100,15925,1406,41769
59200,15926,1410,41864
59300,15928,1414,41958
59400,15931,1415,42054
59500,15934,1417,42149
59600,15935,1422,42243
59700,15938,1427,42335
59800,15944,1432,42424
59900,15947,1434,42519
60000,15948,1437,42615
60100,15949,1437,42714
60200,15954,1437,42809
60300,15955,1441,42904
60400,15957,1444,42999
60500,15960,1447,43093
60600,15961,1452,43187
60700,15965,1455,43280
60800,15969,1460,43371
60900,15969,1461,43470
61000,15971,1467,43562
61100,15974,1470,43656
61200,15975,1475,43750
61300,15976,1481,43843
61400,15976,1483,43941
61500,15977,1485,44038
61600,15979,1489,44132
61700,15980,1498,44222
61800,15982,1502,44316
61900,15983,1505,44412
62000,15987,1510,44503
62100,15991,1513,44596
62200,15998,1520,44682
62300,15999,1523,44778
62400,16000,1525,44875
62500,16003,1528,44969
62600,16006,1528,45066
62700,16006,1531,45163
62800,16013,1533,45254
62900,16018,1537,45345
63000,16021,1541,45438
63100,16024,1543,45533
63200,16026,1546,45628
63300,16027,1550,45723
63400,16028,1554,45818
63500,16029,1557,45914
63600,16030,1560,46010
63700,16032,1563,46105
63800,16032,1566,46202
63900,16033,1568,46299
64000,16034,1570,46396
64100,16035,1572,46493
64200,16035,1574,46591
64300,16036,1576,46688
64400,16038,1580,46782
64500,16043,1584,46873
64600,16045,1584,46971
64700,16047,1587,47066
64800,16050,1590,47160
64900,16052,1591,47257
65000,16055,1592,47353
65100,16056,1594,47450
65200,16058,1595,47547
65300,16063,1599,47638
65400,16063,1600,47737
65500,16065,1601,47834
65600,16067,1604,47929
65700,16069,1608,48023
65800,16069,1609,48122
65900,16071,1611,48218
66000,16071,1617,48312
66100,16075,1619,48406
66200,16077,1620,48503
66300,16079,1623,48598
66400,16083,1627,48690
66500,16083,1627,48790
66600,16087,1631,48882
66700,16090,1635,48975
66800,16096,1638,49066
66900,16097,1644,49159
67000,16098,1647,49255
67100,16101,1649,49350
67200,16101,1653,49446
67300,16104,1655,49541
67400,16107,1656,49637
67500,16109,1660,49731
67600,16111,1664,49825
67700,16112,1665,49923
67800,16114,1667,50019
67900,16116,1669,50115
68000,16117,1671,50212
68100,16117,1673,50310
68200,16118,1678,50404
68300,16120,1683,50497
68400,16120,1687,50593
68500,16121,1688,50691
68600,16121,1691,50788
68700,16124,1693,50883
68800,16127,1696,50977
68900,16128,1698,51074
69000,16129,1701,51170
69100,16133,1708,51259
69200,16137,1710,51353
69300,16138,1713,51449
69400,16139,1720,51541
69500,16140,1725,51635
69600,16142,1727,51731
69700,16142,1728,51830
69800,16142,1733,51925
69900,16147,1737,52016
70000,16149,1739,52112
70100,16152,1740,52208
70200,16152,1742,52306
70300,16153,1746,52401
70400,16153,1753,52494
70500,16153,1754,52593
70600,16156,1756,52688
70700,16157,1760,52783
70800,16159,1763,52878
70900,16160,1764,52976
71000,16161,1766,53073
71100,16165,1769,53166
71200,16165,1774,53261
71300,16169,1778,53353
71400,16171,1778,53451
71500,16174,1779,53547
71600,16174,1784,53642
71700,16175,1786,53739
71800,16175,1791,53834
71900,16178,1793,53929
72000,16179,1795,54026
72100,16179,1799,54122
72200,16180,1803,54217
72300,16180,1806,54314
72400,16180,1811,54409
72500,16182,1814,54504
72600,16182,1818,54600
72700,16182,1822,54696
72800,16183,1823,54794
72900,16183,1827,54890
73000,16185,1832,54983
73100,16189,1835,55076
73200,16190,1840,55170
73300,16191,1841,55268
73400,16193,1847,55360
73500,16195,1850,55455
73600,16195,1851,55554
73700,16196,1859,55645
73800,16198,1861,55741
73900,16199,1864,55837
74000,16200,1868,55932
74100,16201,1872,56027
74200,16201,1878,56121
74300,16202,1882,56216
74400,16203,1886,56311
74500,16207,1888,56405
74600,16208,1892,56500
74700,16210,1896,56594
74800,16210,1899,56691
74900,16211,1900,56789
75000,16212,1903,56885
75100,16214,1904,56982
75200,16216,1904,57080
75300,16218,1906,57176
75400,16218,1909,57273
75500,16219,1911,57370
75600,16220,1913,57467
75700,16222,1914,57564
75800,16224,1916,57660
75900,16225,1918,57757
76000,16225,1926,57849
76100,16225,1927,57948
76200,16225,1929,58046
76300,16228,1932,58140
76400,16229,1937,58234
76500,16231,1942,58327
76600,16231,1947,58422
76700,16233,1950,58517
76800,16234,1952,58614
76900,16235,1955,58710
77000,16237,1960,58803
77100,16237,1960,58903
77200,16240,1965,58995
77300,16241,1969,59090
77400,16242,1973,59185
77500,16242,1978,59280
77600,16242,1978,59380
77700,16242,1981,59477
77800,16242,1986,59572
77900,16243,1990,59667
78000,16247,1991,59762
78100,16249,1996,59855
78200,16249,1997,59954
78300,16250,2000,60050
78400,16250,2001,60149
78500,16251,2004,60245
78600,16251,2009,60340
78700,16251,2013,60436
78800,16252,2013,60535
78900,16252,2018,60630
79000,16253,2023,60724
79100,16253,2026,60821
79200,16254,2028,60918
79300,16255,2029,61016
79400,16255,2033,61112
79500,16255,2033,61212
79600,16256,2035,61309
79700,16256,2039,61405
79800,16257,2042,61501
79900,16259,2045,61596
80000,16259,2048,61693
80100,16259,2053,61788
80200,16260,2057,61883
80300,16260,2060,61980
80400,16261,2064,62075
80500,16262,2069,62169
80600,16263,2074,62263
80700,16264,2078,62358
80800,16265,2079,62456
80900,16265,2084,62551
81000,16265,2090,62645
81100,16269,2094,62737
81200,16269,2097,62834
81300,16270,2098,62932
81400,16270,2104,63026
81500,16270,2105,63125
81600,16270,2108,63222
81700,16272,2109,63319
81800,16273,2115,63412
81900,16275,2117,63508
82000,16277,2119,63604
82100,16278,2119,63703
82200,16278,2119,63803
82300,16280,2121,63899
82400,16280,2124,63996
82500,16281,2126,64093
82600,16281,2129,64190
82700,16281,2130,64289
82800,16282,2132,64386
82900,16283,2133,64484
83000,16285,2136,64579
83100,16287,2139,64674
83200,16288,2146,64766
83300,16290,2149,64861
83400,16290,2155,64955
83500,16290,2159,65051
83600,16290,2163,65147
83700,16290,2168,65242
83800,16291,2168,65341
83900,16291,2172,65437
84000,16293,2173,65534
84100,16293,2179,65628
84200,16294,2181,65725
84300,16295,2182,65823
84400,16295,2185,65920
84500,16296,2190,66014
84600,16298,2194,66108
84700,16299,2199,66202
84800,16299,2202,66299
84900,16299,2205,66396
85000,16299,2210,66491
85100,16300,2214,66586
85200,16301,2216,66683
85300,16301,2218,66781
85400,16301,2219,66880
85500,16301,2220,66979
85600,16301,2223,67076
85700,16301,2227,67172
85800,16301,2229,67270
85900,16302,2230,67368
86000,16302,2233,67465
86100,16303,2236,67561
86200,16303,2240,67657
86300,16303,2243,67754
86400,16303,2249,67848
86500,16304,2251,67945
86600,16306,2254,68040
86700,16307,2257,68136
86800,16307,2259,68234
86900,16307,2262,68331
87000,16308,2264,68428
87100,16308,2270,68522
87200,16309,2271,68620
87300,16309,2274,68717
87400,16309,2277,68814
87500,16310,2280,68910
87600,16311,2284,69005
87700,16311,2285,69104
87800,16311,2288,69201
87900,16313,2291,69296
88000,16314,2293,69393
88100,16314,2294,69492
88200,16316,2297,69587
88300,16316,2300,69684
88400,16316,2306,69778
88500,16316,2311,69873
88600,16316,2312,69972
88700,16316,2313,70071
88800,16316,2315,70169
88900,16316,2317,70267
89000,16318,2318,70364
89100,16319,2321,70460
89200,16320,2325,70555
89300,16321,2327,70652
89400,16321,2330,70749
89500,16321,2334,70845
89600,16323,2335,70942
89700,16324,2338,71038
89800,16325,2342,71133
89900,16326,2347,71227
90000,16327,2349,71324
90100,16327,2352,71421
90200,16327,2355,71518
90300,16328,2360,71612
90400,16329,2361,71710
90500,16329,2366,71805
90600,16329,2369,71902
90700,16329,2373,71998
90800,16329,2375,72096
90900,16330,2376,72194
91000,16330,2379,72291
91100,16330,2381,72389
91200,16330,2383,72487
91300,16331,2387,72582
91400,16331,2393,72676
91500,16331,2395,72774
91600,16331,2399,72870
91700,16334,2405,72961
91800,16334,2406,73060
91900,16335,2411,73154
92000,16335,2417,73248
92100,16336,2419,73345
92200,16337,2421,73442
92300,16337,2426,73537
92400,16338,2429,73633
92500,16338,2433,73729
92600,16338,2438,73824
92700,16338,2438,73924
92800,16338,2440,74022
92900,16338,2446,74116
93000,16339,2451,74210
93100,16339,2453,74308
93200,16339,2455,74406
93300,16340,2459,74501
93400,16340,2463,74597
93500,16340,2471,74689
93600,16340,2479,74781
93700,16340,2486,74874
93800,16340,2488,74972
93900,16340,2491,75069
94000,16340,2496,75164
94100,16340,2498,75262
94200,16340,2500,75360
94300,16340,2502,75458
94400,16340,2504,75556
94500,16340,2508,75652
94600,16340,2511,75749
94700,16340,2514,75846
94800,16341,2518,75941
94900,16341,2521,76038
95000,16341,2525,76134
95100,16341,2529,76230
95200,16342,2536,76322
95300,16343,2537,76420
95400,16343,2540,76517
95500,16343,2544,76613
95600,16343,2547,76710
95700,16343,2552,76805
95800,16343,2554,76903
95900,16343,2559,76998
96000,16343,2564,77093
96100,16343,2565,77192
96200,16343,2567,77290
96300,16343,2574,77383
96400,16345,2579,77476
96500,16345,2582,77573
96600,16345,2585,77670
96700,16346,2586,77768
96800,16346,2589,77865
96900,16346,2592,77962
97000,16347,2596,78057
97100,16347,2603,78150
97200,16347,2607,78246
97300,16348,2610,78342
97400,16348,2613,78439
97500,16348,2618,78534
97600,16348,2624,78628
97700,16349,2626,78725
97800,16350,2629,78821
97900,16351,2630,78919
98000,16351,2631,79018
98100,16351,2634,79115
98200,16351,2636,79213
98300,16352,2639,79309
98400,16352,2641,79407
98500,16353,2645,79502
98600,16353,2647,79600
98700,16353,2651,79696
98800,16353,2657,79790
98900,16353,2659,79888
99000,16353,2662,79985
99100,16354,2662,80084
99200,16354,2664,80182
99300,16355,2666,80279
99400,16355,2668,80377
99500,16355,2669,80476
99600,16355,2674,80571
99700,16355,2676,80669
99800,16356,2680,80764
99900,16356,2681,80863
100000,16356,2684,80960


==> plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	1
1200	1
1300	1
1400	2
1500	2
1600	2
1700	3
1800	3
1900	3
2000	3
2100	5
2200	6
2300	6
2400	6
2500	6
2600	6
2700	6
2800	6
2900	7
3000	7
3100	7
3200	8
3300	8
3400	10
3500	10
3600	12
3700	12
3800	13
3900	14
4000	14
4100	15
4200	16
4300	17
4400	17
4500	17
4600	18
4700	19
4800	21
4900	24
5000	26
5100	26
5200	26
5300	26
5400	27
5500	27
5600	29
5700	29
5800	30
5900	32
6000	34
6100	34
6200	39
6300	39
6400	42
6500	44
6600	46
6700	46
6800	46
6900	48
7000	49
7100	50
7200	51
7300	51
7400	52
7500	52
7600	54
7700	54
7800	55
7900	56
8000	57
8100	59
8200	59
8300	62
8400	62
8500	64
8600	65
8700	66
8800	68
8900	69
9000	71
9100	73
9200	73
9300	73
9400	74
9500	74
9600	74
9700	74
9800	76
9900	79
10000	80
10100	82
10200	83
10300	84
10400	86
10500	88
10600	89
10700	89
10800	89
10900	90
11000	90
11100	92
11200	94
11300	96
11400	100
11500	101
11600	103
11700	107
11800	109
11900	109
12000	114
12100	116
12200	117
12300	119
12400	120
12500	123
12600	124
12700	128
12800	129
12900	133
13000	133
13100	137
13200	139
13300	143
13400	146
13500	149
13600	151
13700	154
13800	159
13900	159
14000	162
14100	163
14200	165
14300	166
14400	169
14500	169
14600	171
14700	172
14800	173
14900	176
15000	178
15100	181
15200	183
15300	188
15400	188
15500	188
15600	189
15700	194
15800	195
15900	197
16000	200
16100	203
16200	205
16300	205
16400	209
16500	212
16600	212
16700	212
16800	212
16900	213
17000	216
17100	219
17200	222
17300	225
17400	228
17500	232
17600	232
17700	233
17800	238
17900	239
18000	241
18100	243
18200	246
18300	248
18400	251
18500	251
18600	251
18700	253
18800	253
18900	254
19000	257
19100	260
19200	261
19300	264
19400	270
19500	271
19600	275
19700	281
19800	284
19900	286
20000	287
20100	290
20200	292
20300	296
20400	297
20500	300
20600	304
20700	308
20800	309
20900	312
21000	312
21100	315
21200	319
21300	323
21400	327
21500	330
21600	332
21700	335
21800	337
21900	338
22000	342
22100	344
22200	344
22300	347
22400	350
22500	353
22600	354
22700	355
22800	357
22900	358
23000	361
23100	363
23200	366
23300	368
23400	372
23500	375
23600	377
23700	378
23800	382
23900	383
24000	385
24100	387
24200	390
24300	391
24400	391
24500	394
24600	395
24700	398
24800	398
24900	401
25000	403
25100	406
25200	410
25300	413
25400	415
25500	419
25600	421
25700	423
25800	423
25900	428
26000	429
26100	430
26200	431
26300	433
26400	434
26500	436
26600	440
26700	444
26800	452
26900	454
27000	456
27100	458
27200	461
27300	462
27400	467
27500	469
27600	470
27700	470
27800	473
27900	474
28000	475
28100	480
28200	486
28300	489
28400	492
28500	495
28600	498
28700	501
28800	502
28900	504
29000	505
29100	507
29200	510
29300	512
29400	514
29500	514
29600	516
29700	519
29800	522
29900	522
30000	526
30100	528
30200	530
30300	532
30400	536
30500	537
30600	539
30700	540
30800	544
30900	548
31000	551
31100	555
31200	559
31300	566
31400	570
31500	571
31600	575
31700	577
31800	578
31900	581
32000	583
32100	586
32200	590
32300	594
32400	595
32500	596
32600	598
32700	599
32800	599
32900	600
33000	600
33100	601
33200	602
33300	603
33400	607
33500	609
33600	611
33700	617
33800	622
33900	627
34000	630
34100	632
34200	633
34300	633
34400	635
34500	636
34600	638
34700	639
34800	642
34900	643
35000	645
35100	647
35200	649
35300	651
35400	652
35500	654
35600	654
35700	654
35800	657
35900	660
36000	664
36100	666
36200	667
36300	672
36400	674
36500	680
36600	683
36700	685
36800	690
36900	691
37000	693
37100	696
37200	698
37300	702
37400	706
37500	708
37600	710
37700	710
37800	712
37900	716
38000	719
38100	723
38200	724
38300	727
38400	734
38500	736
38600	736
38700	741
38800	742
38900	745
39000	747
39100	748
39200	749
39300	753
39400	756
39500	762
39600	764
39700	768
39800	769
39900	775
40000	780
40100	782
40200	786
40300	790
40400	795
40500	801
40600	802
40700	804
40800	806
40900	807
41000	812
41100	817
41200	820
41300	821
41400	824
41500	825
41600	831
41700	832
41800	833
41900	839
42000	842
42100	845
42200	849
42300	854
42400	857
42500	861
42600	864
42700	866
42800	867
42900	868
43000	875
43100	878
43200	881
43300	881
43400	885
43500	887
43600	889
43700	891
43800	891
43900	896
44000	900
44100	902
44200	906
44300	909
44400	911
44500	913
44600	914
44700	915
44800	920
44900	922
45000	926
45100	934
45200	936
45300	939
45400	942
45500	944
45600	947
45700	951
45800	956
45900	959
46000	962
46100	964
46200	964
46300	970
46400	973
46500	976
46600	981
46700	982
46800	988
46900	992
47000	996
47100	999
47200	1002
47300	1004
47400	1007
47500	1010
47600	1012
47700	1017
47800	1019
47900	1024
48000	1027
48100	1029
48200	1031
48300	1034
48400	1043
48500	1047
48600	1049
48700	1050
48800	1055
48900	1058
49000	1059
49100	1062
49200	1065
49300	1067
49400	1072
49500	1076
49600	1082
49700	1086
49800	1089
49900	1093
50000	1098
50100	1101
50200	1104
50300	1107
50400	1110
50500	1112
50600	1116
50700	1120
50800	1121
50900	1125
51000	1133
51100	1139
51200	1141
51300	1141
51400	1148
51500	1155
51600	1158
51700	1165
51800	1167
51900	1169
52000	1170
52100	1174
52200	1180
52300	1181
52400	1188
52500	1194
52600	1197
52700	1200
52800	1204
52900	1205
53000	1209
53100	1214
53200	1216
53300	1220
53400	1222
53500	1226
53600	1228
53700	1231
53800	1236
53900	1237
54000	1242
54100	1244
54200	1249
54300	1252
54400	1254
54500	1257
54600	1260
54700	1263
54800	1263
54900	1264
55000	1267
55100	1268
55200	1269
55300	1271
55400	1275
55500	1279
55600	1282
55700	1288
55800	1293
55900	1295
56000	1298
56100	1298
56200	1301
56300	1307
56400	1311
56500	1313
56600	1319
56700	1322
56800	1326
56900	1331
57000	1334
57100	1335
57200	1337
57300	1338
57400	1340
57500	1341
57600	1344
57700	1345
57800	1350
57900	1353
58000	1356
58100	1360
58200	1367
58300	1375
58400	1382
58500	1386
58600	1387
58700	1394
58800	1395
58900	1400
59000	1400
59100	1406
59200	1410
59300	1414
59400	1415
59500	1417
59600	1422
59700	1427
59800	1432
59900	1434
60000	1437
60100	1437
60200	1437
60300	1441
60400	1444
60500	1447
60600	1452
60700	1455
60800	1460
60900	1461
61000	1467
61100	1470
61200	1475
61300	1481
61400	1483
61500	1485
61600	1489
61700	1498
61800	1502
61900	1505
62000	1510
62100	1513
62200	1520
62300	1523
62400	1525
62500	1528
62600	1528
62700	1531
62800	1533
62900	1537
63000	1541
63100	1543
63200	1546
63300	1550
63400	1554
63500	1557
63600	1560
63700	1563
63800	1566
63900	1568
64000	1570
64100	1572
64200	1574
64300	1576
64400	1580
64500	1584
64600	1584
64700	1587
64800	1590
64900	1591
65000	1592
65100	1594
65200	1595
65300	1599
65400	1600
65500	1601
65600	1604
65700	1608
65800	1609
65900	1611
66000	1617
66100	1619
66200	1620
66300	1623
66400	1627
66500	1627
66600	1631
66700	1635
66800	1638
66900	1644
67000	1647
67100	1649
67200	1653
67300	1655
67400	1656
67500	1660
67600	1664
67700	1665
67800	1667
67900	1669
68000	1671
68100	1673
68200	1678
68300	1683
68400	1687
68500	1688
68600	1691
68700	1693
68800	1696
68900	1698
69000	1701
69100	1708
69200	1710
69300	1713
69400	1720
69500	1725
69600	1727
69700	1728
69800	1733
69900	1737
70000	1739
70100	1740
70200	1742
70300	1746
70400	1753
70500	1754
70600	1756
70700	1760
70800	1763
70900	1764
71000	1766
71100	1769
71200	1774
71300	1778
71400	1778
71500	1779
71600	1784
71700	1786
71800	1791
71900	1793
72000	1795
72100	1799
72200	1803
72300	1806
72400	1811
72500	1814
72600	1818
72700	1822
72800	1823
72900	1827
73000	1832
73100	1835
73200	1840
73300	1841
73400	1847
73500	1850
73600	1851
73700	1859
73800	1861
73900	1864
74000	1868
74100	1872
74200	1878
74300	1882
74400	1886
74500	1888
74600	1892
74700	1896
74800	1899
74900	1900
75000	1903
75100	1904
75200	1904
75300	1906
75400	1909
75500	1911
75600	1913
75700	1914
75800	1916
75900	1918
76000	1926
76100	1927
76200	1929
76300	1932
76400	1937
76500	1942
76600	1947
76700	1950
76800	1952
76900	1955
77000	1960
77100	1960
77200	1965
77300	1969
77400	1973
77500	1978
77600	1978
77700	1981
77800	1986
77900	1990
78000	1991
78100	1996
78200	1997
78300	2000
78400	2001
78500	2004
78600	2009
78700	2013
78800	2013
78900	2018
79000	2023
79100	2026
79200	2028
79300	2029
79400	2033
79500	2033
79600	2035
79700	2039
79800	2042
79900	2045
80000	2048
80100	2053
80200	2057
80300	2060
80400	2064
80500	2069
80600	2074
80700	2078
80800	2079
80900	2084
81000	2090
81100	2094
81200	2097
81300	2098
81400	2104
81500	2105
81600	2108
81700	2109
81800	2115
81900	2117
82000	2119
82100	2119
82200	2119
82300	2121
82400	2124
82500	2126
82600	2129
82700	2130
82800	2132
82900	2133
83000	2136
83100	2139
83200	2146
83300	2149
83400	2155
83500	2159
83600	2163
83700	2168
83800	2168
83900	2172
84000	2173
84100	2179
84200	2181
84300	2182
84400	2185
84500	2190
84600	2194
84700	2199
84800	2202
84900	2205
85000	2210
85100	2214
85200	2216
85300	2218
85400	2219
85500	2220
85600	2223
85700	2227
85800	2229
85900	2230
86000	2233
86100	2236
86200	2240
86300	2243
86400	2249
86500	2251
86600	2254
86700	2257
86800	2259
86900	2262
87000	2264
87100	2270
87200	2271
87300	2274
87400	2277
87500	2280
87600	2284
87700	2285
87800	2288
87900	2291
88000	2293
88100	2294
88200	2297
88300	2300
88400	2306
88500	2311
88600	2312
88700	2313
88800	2315
88900	2317
89000	2318
89100	2321
89200	2325
89300	2327
89400	2330
89500	2334
89600	2335
89700	2338
89800	2342
89900	2347
90000	2349
90100	2352
90200	2355
90300	2360
90400	2361
90500	2366
90600	2369
90700	2373
90800	2375
90900	2376
91000	2379
91100	2381
91200	2383
91300	2387
91400	2393
91500	2395
91600	2399
91700	2405
91800	2406
91900	2411
92000	2417
92100	2419
92200	2421
92300	2426
92400	2429
92500	2433
92600	2438
92700	2438
92800	2440
92900	2446
93000	2451
93100	2453
93200	2455
93300	2459
93400	2463
93500	2471
93600	2479
93700	2486
93800	2488
93900	2491
94000	2496
94100	2498
94200	2500
94300	2502
94400	2504
94500	2508
94600	2511
94700	2514
94800	2518
94900	2521
95000	2525
95100	2529
95200	2536
95300	2537
95400	2540
95500	2544
95600	2547
95700	2552
95800	2554
95900	2559
96000	2564
96100	2565
96200	2567
96300	2574
96400	2579
96500	2582
96600	2585
96700	2586
96800	2589
96900	2592
97000	2596
97100	2603
97200	2607
97300	2610
97400	2613
97500	2618
97600	2624
97700	2626
97800	2629
97900	2630
98000	2631
98100	2634
98200	2636
98300	2639
98400	2641
98500	2645
98600	2647
98700	2651
98800	2657
98900	2659
99000	2662
99100	2662
99200	2664
99300	2666
99400	2668
99500	2669
99600	2674
99700	2676
99800	2680
99900	2681
100000	2684


==> plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	400
500	496
600	591
700	686
800	782
900	874
1000	968
1100	1063
1200	1154
1300	1246
1400	1332
1500	1425
1600	1517
1700	1607
1800	1696
1900	1784
2000	1864
2100	1955
2200	2041
2300	2132
2400	2224
2500	2314
2600	2404
2700	2485
2800	2568
2900	2656
3000	2745
3100	2830
3200	2908
3300	2987
3400	3067
3500	3151
3600	3231
3700	3306
3800	3388
3900	3470
4000	3551
4100	3624
4200	3709
4300	3791
4400	3871
4500	3949
4600	4025
4700	4097
4800	4169
4900	4248
5000	4315
5100	4395
5200	4464
5300	4541
5400	4613
5500	4685
5600	4755
5700	4831
5800	4902
5900	4973
6000	5043
6100	5114
6200	5177
6300	5240
6400	5304
6500	5369
6600	5432
6700	5502
6800	5575
6900	5646
7000	5704
7100	5768
7200	5845
7300	5903
7400	5962
7500	6031
7600	6095
7700	6159
7800	6215
7900	6283
8000	6341
8100	6397
8200	6458
8300	6513
8400	6580
8500	6642
8600	6700
8700	6754
8800	6808
8900	6863
9000	6913
9100	6962
9200	7017
9300	7081
9400	7140
9500	7197
9600	7248
9700	7308
9800	7366
9900	7412
10000	7470
10100	7513
10200	7568
10300	7630
10400	7680
10500	7733
10600	7792
10700	7838
10800	7885
10900	7942
11000	7997
11100	8047
11200	8104
11300	8153
11400	8204
11500	8251
11600	8301
11700	8349
11800	8399
11900	8452
12000	8501
12100	8541
12200	8587
12300	8635
12400	8695
12500	8737
12600	8788
12700	8827
12800	8872
12900	8925
13000	8975
13100	9019
13200	9072
13300	9112
13400	9158
13500	9211
13600	9253
13700	9291
13800	9338
13900	9386
14000	9423
14100	9466
14200	9518
14300	9567
14400	9610
14500	9656
14600	9692
14700	9743
14800	9790
14900	9828
15000	9874
15100	9905
15200	9952
15300	9993
15400	10030
15500	10067
15600	10101
15700	10136
15800	10177
15900	10213
16000	10254
16100	10292
16200	10329
16300	10366
16400	10405
16500	10434
16600	10467
16700	10507
16800	10545
16900	10578
17000	10615
17100	10644
17200	10668
17300	10698
17400	10740
17500	10780
17600	10818
17700	10847
17800	10880
17900	10911
18000	10957
18100	10986
18200	11016
18300	11050
18400	11080
18500	11112
18600	11147
18700	11176
18800	11211
18900	11236
19000	11265
19100	11299
19200	11328
19300	11363
19400	11388
19500	11413
19600	11443
19700	11474
19800	11513
19900	11537
20000	11574
20100	11593
20200	11616
20300	11650
20400	11674
20500	11698
20600	11730
20700	11754
20800	11788
20900	11825
21000	11860
21100	11885
21200	11918
21300	11940
21400	11975
21500	12002
21600	12024
21700	12052
21800	12083
21900	12109
22000	12131
22100	12162
22200	12185
22300	12208
22400	12236
22500	12260
22600	12287
22700	12316
22800	12338
22900	12356
23000	12379
23100	12404
23200	12423
23300	12451
23400	12473
23500	12500
23600	12525
23700	12541
23800	12568
23900	12599
24000	12614
24100	12640
24200	12666
24300	12694
24400	12723
24500	12738
24600	12760
24700	12789
24800	12810
24900	12833
25000	12850
25100	12882
25200	12901
25300	12918
25400	12937
25500	12954
25600	12979
25700	13007
25800	13034
25900	13057
26000	13087
26100	13101
26200	13127
26300	13148
26400	13168
26500	13190
26600	13209
26700	13223
26800	13242
26900	13253
27000	13268
27100	13283
27200	13302
27300	13322
27400	13338
27500	13359
27600	13383
27700	13396
27800	13415
27900	13432
28000	13451
28100	13472
28200	13493
28300	13505
28400	13518
28500	13531
28600	13550
28700	13568
28800	13583
28900	13598
29000	13612
29100	13637
29200	13651
29300	13669
29400	13688
29500	13702
29600	13722
29700	13740
29800	13759
29900	13778
30000	13793
30100	13816
30200	13831
30300	13851
30400	13867
30500	13881
30600	13902
30700	13926
30800	13938
30900	13961
31000	13977
31100	13988
31200	14001
31300	14010
31400	14030
31500	14043
31600	14061
31700	14075
31800	14090
31900	14111
32000	14128
32100	14142
32200	14151
32300	14164
32400	14173
32500	14191
32600	14205
32700	14214
32800	14229
32900	14236
33000	14251
33100	14263
33200	14277
33300	14289
33400	14299
33500	14305
33600	14320
33700	14334
33800	14351
33900	14367
34000	14381
34100	14398
34200	14406
34300	14418
34400	14429
34500	14439
34600	14458
34700	14469
34800	14483
34900	14498
35000	14511
35100	14522
35200	14533
35300	14545
35400	14555
35500	14566
35600	14576
35700	14586
35800	14589
35900	14601
36000	14613
36100	14621
36200	14635
36300	14644
36400	14656
36500	14664
36600	14675
36700	14686
36800	14702
36900	14716
37000	14723
37100	14728
37200	14736
37300	14741
37400	14750
37500	14760
37600	14771
37700	14777
37800	14782
37900	14787
38000	14795
38100	14806
38200	14814
38300	14821
38400	14830
38500	14845
38600	14858
38700	14872
38800	14879
38900	14885
39000	14896
39100	14905
39200	14909
39300	14912
39400	14922
39500	14931
39600	14940
39700	14950
39800	14957
39900	14965
40000	14970
40100	14975
40200	14984
40300	14995
40400	15006
40500	15015
40600	15025
40700	15030
40800	15047
40900	15054
41000	15059
41100	15070
41200	15072
41300	15084
41400	15093
41500	15103
41600	15106
41700	15116
41800	15123
41900	15125
42000	15140
42100	15151
42200	15155
42300	15165
42400	15174
42500	15185
42600	15199
42700	15204
42800	15209
42900	15218
43000	15225
43100	15229
43200	15233
43300	15245
43400	15248
43500	15257
43600	15266
43700	15270
43800	15279
43900	15285
44000	15289
44100	15297
44200	15298
44300	15304
44400	15312
44500	15317
44600	15319
44700	15329
44800	15333
44900	15339
45000	15340
45100	15344
45200	15349
45300	15358
45400	15366
45500	15372
45600	15383
45700	15394
45800	15399
45900	15403
46000	15412
46100	15425
46200	15430
46300	15435
46400	15439
46500	15444
46600	15452
46700	15455
46800	15460
46900	15463
47000	15470
47100	15474
47200	15477
47300	15482
47400	15488
47500	15492
47600	15497
47700	15502
47800	15505
47900	15511
48000	15516
48100	15522
48200	15525
48300	15529
48400	15534
48500	15538
48600	15542
48700	15546
48800	15552
48900	15558
49000	15562
49100	15568
49200	15573
49300	15578
49400	15589
49500	15592
49600	15598
49700	15602
49800	15608
49900	15609
50000	15612
50100	15616
50200	15619
50300	15624
50400	15628
50500	15638
50600	15642
50700	15646
50800	15651
50900	15655
51000	15661
51100	15671
51200	15675
51300	15681
51400	15687
51500	15692
51600	15697
51700	15702
51800	15705
51900	15709
52000	15711
52100	15713
52200	15716
52300	15721
52400	15724
52500	15728
52600	15736
52700	15740
52800	15744
52900	15746
53000	15749
53100	15753
53200	15756
53300	15758
53400	15761
53500	15765
53600	15766
53700	15767
53800	15772
53900	15778
54000	15782
54100	15787
54200	15787
54300	15791
54400	15793
54500	15796
54600	15797
54700	15797
54800	15803
54900	15805
55000	15807
55100	15812
55200	15820
55300	15821
55400	15824
55500	15825
55600	15826
55700	15829
55800	15832
55900	15834
56000	15839
56100	15840
56200	15841
56300	15844
56400	15849
56500	15850
56600	15851
56700	15855
56800	15857
56900	15859
57000	15861
57100	15867
57200	15870
57300	15870
57400	15873
57500	15874
57600	15876
57700	15879
57800	15880
57900	15885
58000	15887
58100	15890
58200	15894
58300	15896
58400	15899
58500	15902
58600	15906
58700	15914
58800	15917
58900	15918
59000	15922
59100	15925
59200	15926
59300	15928
59400	15931
59500	15934
59600	15935
59700	15938
59800	15944
59900	15947
60000	15948
60100	15949
60200	15954
60300	15955
60400	15957
60500	15960
60600	15961
60700	15965
60800	15969
60900	15969
61000	15971
61100	15974
61200	15975
61300	15976
61400	15976
61500	15977
61600	15979
61700	15980
61800	15982
61900	15983
62000	15987
62100	15991
62200	15998
62300	15999
62400	16000
62500	16003
62600	16006
62700	16006
62800	16013
62900	16018
63000	16021
63100	16024
63200	16026
63300	16027
63400	16028
63500	16029
63600	16030
63700	16032
63800	16032
63900	16033
64000	16034
64100	16035
64200	16035
64300	16036
64400	16038
64500	16043
64600	16045
64700	16047
64800	16050
64900	16052
65000	16055
65100	16056
65200	16058
65300	16063
65400	16063
65500	16065
65600	16067
65700	16069
65800	16069
65900	16071
66000	16071
66100	16075
66200	16077
66300	16079
66400	16083
66500	16083
66600	16087
66700	16090
66800	16096
66900	16097
67000	16098
67100	16101
67200	16101
67300	16104
67400	16107
67500	16109
67600	16111
67700	16112
67800	16114
67900	16116
68000	16117
68100	16117
68200	16118
68300	16120
68400	16120
68500	16121
68600	16121
68700	16124
68800	16127
68900	16128
69000	16129
69100	16133
69200	16137
69300	16138
69400	16139
69500	16140
69600	16142
69700	16142
69800	16142
69900	16147
70000	16149
70100	16152
70200	16152
70300	16153
70400	16153
70500	16153
70600	16156
70700	16157
70800	16159
70900	16160
71000	16161
71100	16165
71200	16165
71300	16169
71400	16171
71500	16174
71600	16174
71700	16175
71800	16175
71900	16178
72000	16179
72100	16179
72200	16180
72300	16180
72400	16180
72500	16182
72600	16182
72700	16182
72800	16183
72900	16183
73000	16185
73100	16189
73200	16190
73300	16191
73400	16193
73500	16195
73600	16195
73700	16196
73800	16198
73900	16199
74000	16200
74100	16201
74200	16201
74300	16202
74400	16203
74500	16207
74600	16208
74700	16210
74800	16210
74900	16211
75000	16212
75100	16214
75200	16216
75300	16218
75400	16218
75500	16219
75600	16220
75700	16222
75800	16224
75900	16225
76000	16225
76100	16225
76200	16225
76300	16228
76400	16229
76500	16231
76600	16231
76700	16233
76800	16234
76900	16235
77000	16237
77100	16237
77200	16240
77300	16241
77400	16242
77500	16242
77600	16242
77700	16242
77800	16242
77900	16243
78000	16247
78100	16249
78200	16249
78300	16250
78400	16250
78500	16251
78600	16251
78700	16251
78800	16252
78900	16252
79000	16253
79100	16253
79200	16254
79300	16255
79400	16255
79500	16255
79600	16256
79700	16256
79800	16257
79900	16259
80000	16259
80100	16259
80200	16260
80300	16260
80400	16261
80500	16262
80600	16263
80700	16264
80800	16265
80900	16265
81000	16265
81100	16269
81200	16269
81300	16270
81400	16270
81500	16270
81600	16270
81700	16272
81800	16273
81900	16275
82000	16277
82100	16278
82200	16278
82300	16280
82400	16280
82500	16281
82600	16281
82700	16281
82800	16282
82900	16283
83000	16285
83100	16287
83200	16288
83300	16290
83400	16290
83500	16290
83600	16290
83700	16290
83800	16291
83900	16291
84000	16293
84100	16293
84200	16294
84300	16295
84400	16295
84500	16296
84600	16298
84700	16299
84800	16299
84900	16299
85000	16299
85100	16300
85200	16301
85300	16301
85400	16301
85500	16301
85600	16301
85700	16301
85800	16301
85900	16302
86000	16302
86100	16303
86200	16303
86300	16303
86400	16303
86500	16304
86600	16306
86700	16307
86800	16307
86900	16307
87000	16308
87100	16308
87200	16309
87300	16309
87400	16309
87500	16310
87600	16311
87700	16311
87800	16311
87900	16313
88000	16314
88100	16314
88200	16316
88300	16316
88400	16316
88500	16316
88600	16316
88700	16316
88800	16316
88900	16316
89000	16318
89100	16319
89200	16320
89300	16321
89400	16321
89500	16321
89600	16323
89700	16324
89800	16325
89900	16326
90000	16327
90100	16327
90200	16327
90300	16328
90400	16329
90500	16329
90600	16329
90700	16329
90800	16329
90900	16330
91000	16330
91100	16330
91200	16330
91300	16331
91400	16331
91500	16331
91600	16331
91700	16334
91800	16334
91900	16335
92000	16335
92100	16336
92200	16337
92300	16337
92400	16338
92500	16338
92600	16338
92700	16338
92800	16338
92900	16338
93000	16339
93100	16339
93200	16339
93300	16340
93400	16340
93500	16340
93600	16340
93700	16340
93800	16340
93900	16340
94000	16340
94100	16340
94200	16340
94300	16340
94400	16340
94500	16340
94600	16340
94700	16340
94800	16341
94900	16341
95000	16341
95100	16341
95200	16342
95300	16343
95400	16343
95500	16343
95600	16343
95700	16343
95800	16343
95900	16343
96000	16343
96100	16343
96200	16343
96300	16343
96400	16345
96500	16345
96600	16345
96700	16346
96800	16346
96900	16346
97000	16347
97100	16347
97200	16347
97300	16348
97400	16348
97500	16348
97600	16348
97700	16349
97800	16350
97900	16351
98000	16351
98100	16351
98200	16351
98300	16352
98400	16352
98500	16353
98600	16353
98700	16353
98800	16353
98900	16353
99000	16353
99100	16354
99200	16354
99300	16355
99400	16355
99500	16355
99600	16355
99700	16355
99800	16356
99900	16356
100000	16356


==> plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	4
600	9
700	14
800	18
900	26
1000	32
1100	36
1200	45
1300	53
1400	66
1500	73
1600	81
1700	90
1800	101
1900	113
2000	133
2100	140
2200	153
2300	162
2400	170
2500	180
2600	190
2700	209
2800	226
2900	237
3000	248
3100	263
3200	284
3300	305
3400	323
3500	339
3600	357
3700	382
3800	399
3900	416
4000	435
4100	461
4200	475
4300	492
4400	512
4500	534
4600	557
4700	584
4800	610
4900	628
5000	659
5100	679
5200	710
5300	733
5400	760
5500	788
5600	816
5700	840
5800	868
5900	895
6000	923
6100	952
6200	984
6300	1021
6400	1054
6500	1087
6600	1122
6700	1152
6800	1179
6900	1206
7000	1247
7100	1282
7200	1304
7300	1346
7400	1386
7500	1417
7600	1451
7700	1487
7800	1530
7900	1561
8000	1602
8100	1644
8200	1683
8300	1725
8400	1758
8500	1794
8600	1835
8700	1880
8800	1924
8900	1968
9000	2016
9100	2065
9200	2110
9300	2146
9400	2186
9500	2229
9600	2278
9700	2318
9800	2358
9900	2409
10000	2450
10100	2505
10200	2549
10300	2586
10400	2634
10500	2679
10600	2719
10700	2773
10800	2826
10900	2868
11000	2913
11100	2961
11200	3002
11300	3051
11400	3096
11500	3148
11600	3196
11700	3244
11800	3292
11900	3339
12000	3385
12100	3443
12200	3496
12300	3546
12400	3585
12500	3640
12600	3688
12700	3745
12800	3799
12900	3842
13000	3892
13100	3944
13200	3989
13300	4045
13400	4096
13500	4140
13600	4196
13700	4255
13800	4303
13900	4355
14000	4415
14100	4471
14200	4517
14300	4567
14400	4621
14500	4675
14600	4737
14700	4785
14800	4837
14900	4896
15000	4948
15100	5014
15200	5065
15300	5119
15400	5182
15500	5245
15600	5310
15700	5370
15800	5428
15900	5490
16000	5546
16100	5605
16200	5666
16300	5729
16400	5786
16500	5854
16600	5921
16700	5981
16800	6043
16900	6109
17000	6169
17100	6237
17200	6310
17300	6377
17400	6432
17500	6488
17600	6550
17700	6620
17800	6682
17900	6750
18000	6802
18100	6871
18200	6938
18300	7002
18400	7069
18500	7137
18600	7202
18700	7271
18800	7336
18900	7410
19000	7478
19100	7541
19200	7611
19300	7673
19400	7742
19500	7816
19600	7882
19700	7945
19800	8003
19900	8077
20000	8139
20100	8217
20200	8292
20300	8354
20400	8429
20500	8502
20600	8566
20700	8638
20800	8703
20900	8763
21000	8828
21100	8900
21200	8963
21300	9037
21400	9098
21500	9168
21600	9244
21700	9313
21800	9380
21900	9453
22000	9527
22100	9594
22200	9671
22300	9745
22400	9814
22500	9887
22600	9959
22700	10029
22800	10105
22900	10186
23000	10260
23100	10333
23200	10411
23300	10481
23400	10555
23500	10625
23600	10698
23700	10781
23800	10850
23900	10918
24000	11001
24100	11073
24200	11144
24300	11215
24400	11286
24500	11368
24600	11445
24700	11513
24800	11592
24900	11666
25000	11747
25100	11812
25200	11889
25300	11969
25400	12048
25500	12127
25600	12200
25700	12270
25800	12343
25900	12415
26000	12484
26100	12569
26200	12642
26300	12719
26400	12798
26500	12874
26600	12951
26700	13033
26800	13106
26900	13193
27000	13276
27100	13359
27200	13437
27300	13516
27400	13595
27500	13672
27600	13747
27700	13834
27800	13912
27900	13994
28000	14074
28100	14148
28200	14221
28300	14306
28400	14390
28500	14474
28600	14552
28700	14631
28800	14715
28900	14798
29000	14883
29100	14956
29200	15039
29300	15119
29400	15198
29500	15284
29600	15362
29700	15441
29800	15519
29900	15600
30000	15681
30100	15756
30200	15839
30300	15917
30400	15997
30500	16082
30600	16159
30700	16234
30800	16318
30900	16391
31000	16472
31100	16557
31200	16640
31300	16724
31400	16800
31500	16886
31600	16964
31700	17048
31800	17132
31900	17208
32000	17289
32100	17372
32200	17459
32300	17542
32400	17632
32500	17713
32600	17797
32700	17887
32800	17972
32900	18064
33000	18149
33100	18236
33200	18321
33300	18408
33400	18494
33500	18586
33600	18669
33700	18749
33800	18827
33900	18906
34000	18989
34100	19070
34200	19161
34300	19249
34400	19336
34500	19425
34600	19504
34700	19592
34800	19675
34900	19759
35000	19844
35100	19931
35200	20018
35300	20104
35400	20193
35500	20280
35600	20370
35700	20460
35800	20554
35900	20639
36000	20723
36100	20813
36200	20898
36300	20984
36400	21070
36500	21156
36600	21242
36700	21329
36800	21408
36900	21493
37000	21584
37100	21676
37200	21766
37300	21857
37400	21944
37500	22032
37600	22119
37700	22213
37800	22306
37900	22397
38000	22486
38100	22571
38200	22662
38300	22752
38400	22836
38500	22919
38600	23006
38700	23087
38800	23179
38900	23270
39000	23357
39100	23447
39200	23542
39300	23635
39400	23722
39500	23807
39600	23896
39700	23982
39800	24074
39900	24160
40000	24250
40100	24343
40200	24430
40300	24515
40400	24599
40500	24684
40600	24773
40700	24866
40800	24947
40900	25039
41000	25129
41100	25213
41200	25308
41300	25395
41400	25483
41500	25572
41600	25663
41700	25752
41800	25844
41900	25936
42000	26018
42100	26104
42200	26196
42300	26281
42400	26369
42500	26454
42600	26537
42700	26630
42800	26724
42900	26814
43000	26900
43100	26993
43200	27086
43300	27174
43400	27267
43500	27356
43600	27445
43700	27539
43800	27630
43900	27719
44000	27811
44100	27901
44200	27996
44300	28087
44400	28177
44500	28270
44600	28367
44700	28456
44800	28547
44900	28639
45000	28734
45100	28822
45200	28915
45300	29003
45400	29092
45500	29184
45600	29270
45700	29355
45800	29445
45900	29538
46000	29626
46100	29711
46200	29806
46300	29895
46400	29988
46500	30080
46600	30167
46700	30263
46800	30352
46900	30445
47000	30534
47100	30627
47200	30721
47300	30814
47400	30905
47500	30998
47600	31091
47700	31181
47800	31276
47900	31365
48000	31457
48100	31549
48200	31644
48300	31737
48400	31823
48500	31915
48600	32009
48700	32104
48800	32193
48900	32284
49000	32379
49100	32470
49200	32562
49300	32655
49400	32739
49500	32832
49600	32920
49700	33012
49800	33103
49900	33198
50000	33290
50100	33383
50200	33477
50300	33569
50400	33662
50500	33750
50600	33842
50700	33934
50800	34028
50900	34120
51000	34206
51100	34290
51200	34384
51300	34478
51400	34565
51500	34653
51600	34745
51700	34833
51800	34928
51900	35022
52000	35119
52100	35213
52200	35304
52300	35398
52400	35488
52500	35578
52600	35667
52700	35760
52800	35852
52900	35949
53000	36042
53100	36133
53200	36228
53300	36322
53400	36417
53500	36509
53600	36606
53700	36702
53800	36792
53900	36885
54000	36976
54100	37069
54200	37164
54300	37257
54400	37353
54500	37447
54600	37543
54700	37640
54800	37734
54900	37831
55000	37926
55100	38020
55200	38111
55300	38208
55400	38301
55500	38396
55600	38492
55700	38583
55800	38675
55900	38771
56000	38863
56100	38962
56200	39058
56300	39149
56400	39240
56500	39337
56600	39430
56700	39523
56800	39617
56900	39710
57000	39805
57100	39898
57200	39993
57300	40092
57400	40187
57500	40285
57600	40380
57700	40476
57800	40570
57900	40662
58000	40757
58100	40850
58200	40939
58300	41029
58400	41119
58500	41212
58600	41307
58700	41392
58800	41488
58900	41582
59000	41678
59100	41769
59200	41864
59300	41958
59400	42054
59500	42149
59600	42243
59700	42335
59800	42424
59900	42519
60000	42615
60100	42714
60200	42809
60300	42904
60400	42999
60500	43093
60600	43187
60700	43280
60800	43371
60900	43470
61000	43562
61100	43656
61200	43750
61300	43843
61400	43941
61500	44038
61600	44132
61700	44222
61800	44316
61900	44412
62000	44503
62100	44596
62200	44682
62300	44778
62400	44875
62500	44969
62600	45066
62700	45163
62800	45254
62900	45345
63000	45438
63100	45533
63200	45628
63300	45723
63400	45818
63500	45914
63600	46010
63700	46105
63800	46202
63900	46299
64000	46396
64100	46493
64200	46591
64300	46688
64400	46782
64500	46873
64600	46971
64700	47066
64800	47160
64900	47257
65000	47353
65100	47450
65200	47547
65300	47638
65400	47737
65500	47834
65600	47929
65700	48023
65800	48122
65900	48218
66000	48312
66100	48406
66200	48503
66300	48598
66400	48690
66500	48790
66600	48882
66700	48975
66800	49066
66900	49159
67000	49255
67100	49350
67200	49446
67300	49541
67400	49637
67500	49731
67600	49825
67700	49923
67800	50019
67900	50115
68000	50212
68100	50310
68200	50404
68300	50497
68400	50593
68500	50691
68600	50788
68700	50883
68800	50977
68900	51074
69000	51170
69100	51259
69200	51353
69300	51449
69400	51541
69500	51635
69600	51731
69700	51830
69800	51925
69900	52016
70000	52112
70100	52208
70200	52306
70300	52401
70400	52494
70500	52593
70600	52688
70700	52783
70800	52878
70900	52976
71000	53073
71100	53166
71200	53261
71300	53353
71400	53451
71500	53547
71600	53642
71700	53739
71800	53834
71900	53929
72000	54026
72100	54122
72200	54217
72300	54314
72400	54409
72500	54504
72600	54600
72700	54696
72800	54794
72900	54890
73000	54983
73100	55076
73200	55170
73300	55268
73400	55360
73500	55455
73600	55554
73700	55645
73800	55741
73900	55837
74000	55932
74100	56027
74200	56121
74300	56216
74400	56311
74500	56405
74600	56500
74700	56594
74800	56691
74900	56789
75000	56885
75100	56982
75200	57080
75300	57176
75400	57273
75500	57370
75600	57467
75700	57564
75800	57660
75900	57757
76000	57849
76100	57948
76200	58046
76300	58140
76400	58234
76500	58327
76600	58422
76700	58517
76800	58614
76900	58710
77000	58803
77100	58903
77200	58995
77300	59090
77400	59185
77500	59280
77600	59380
77700	59477
77800	59572
77900	59667
78000	59762
78100	59855
78200	59954
78300	60050
78400	60149
78500	60245
78600	60340
78700	60436
78800	60535
78900	60630
79000	60724
79100	60821
79200	60918
79300	61016
79400	61112
79500	61212
79600	61309
79700	61405
79800	61501
79900	61596
80000	61693
80100	61788
80200	61883
80300	61980
80400	62075
80500	62169
80600	62263
80700	62358
80800	62456
80900	62551
81000	62645
81100	62737
81200	62834
81300	62932
81400	63026
81500	63125
81600	63222
81700	63319
81800	63412
81900	63508
82000	63604
82100	63703
82200	63803
82300	63899
82400	63996
82500	64093
82600	64190
82700	64289
82800	64386
82900	64484
83000	64579
83100	64674
83200	64766
83300	64861
83400	64955
83500	65051
83600	65147
83700	65242
83800	65341
83900	65437
84000	65534
84100	65628
84200	65725
84300	65823
84400	65920
84500	66014
84600	66108
84700	66202
84800	66299
84900	66396
85000	66491
85100	66586
85200	66683
85300	66781
85400	66880
85500	66979
85600	67076
85700	67172
85800	67270
85900	67368
86000	67465
86100	67561
86200	67657
86300	67754
86400	67848
86500	67945
86600	68040
86700	68136
86800	68234
86900	68331
87000	68428
87100	68522
87200	68620
87300	68717
87400	68814
87500	68910
87600	69005
87700	69104
87800	69201
87900	69296
88000	69393
88100	69492
88200	69587
88300	69684
88400	69778
88500	69873
88600	69972
88700	70071
88800	70169
88900	70267
89000	70364
89100	70460
89200	70555
89300	70652
89400	70749
89500	70845
89600	70942
89700	71038
89800	71133
89900	71227
90000	71324
90100	71421
90200	71518
90300	71612
90400	71710
90500	71805
90600	71902
90700	71998
90800	72096
90900	72194
91000	72291
91100	72389
91200	72487
91300	72582
91400	72676
91500	72774
91600	72870
91700	72961
91800	73060
91900	73154
92000	73248
92100	73345
92200	73442
92300	73537
92400	73633
92500	73729
92600	73824
92700	73924
92800	74022
92900	74116
93000	74210
93100	74308
93200	74406
93300	74501
93400	74597
93500	74689
93600	74781
93700	74874
93800	74972
93900	75069
94000	75164
94100	75262
94200	75360
94300	75458
94400	75556
94500	75652
94600	75749
94700	75846
94800	75941
94900	76038
95000	76134
95100	76230
95200	76322
95300	76420
95400	76517
95500	76613
95600	76710
95700	76805
95800	76903
95900	76998
96000	77093
96100	77192
96200	77290
96300	77383
96400	77476
96500	77573
96600	77670
96700	77768
96800	77865
96900	77962
97000	78057
97100	78150
97200	78246
97300	78342
97400	78439
97500	78534
97600	78628
97700	78725
97800	78821
97900	78919
98000	79018
98100	79115
98200	79213
98300	79309
98400	79407
98500	79502
98600	79600
98700	79696
98800	79790
98900	79888
99000	79985
99100	80084
99200	80182
99300	80279
99400	80377
99500	80476
99600	80571
99700	80669
99800	80764
99900	80863
100000	80960


==> plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,199,0,1
300,298,0,2
400,397,0,3
500,497,0,3
600,593,1,6
700,689,1,10
800,786,1,13
900,878,1,21
1000,971,1,28
1100,1068,1,31
1200,1164,1,35
1300,1258,3,39
1400,1349,3,48
1500,1440,3,57
1600,1529,3,68
1700,1617,3,80
1800,1705,3,92
1900,1794,3,103
2000,1877,3,120
2100,1969,3,128
2200,2057,3,140
2300,2141,4,155
2400,2222,4,174
2500,2313,5,182
2600,2406,5,189
2700,2494,5,201
2800,2580,6,214
2900,2667,6,227
3000,2751,6,243
3100,2839,8,253
3200,2926,8,266
3300,3006,8,286
3400,3086,8,306
3500,3166,9,325
3600,3255,10,335
3700,3329,10,361
3800,3406,10,384
3900,3484,11,405
4000,3559,12,429
4100,3627,12,461
4200,3709,12,479
4300,3785,12,503
4400,3861,12,527
4500,3934,12,554
4600,4006,12,582
4700,4081,13,606
4800,4156,13,631
4900,4236,13,651
5000,4315,13,672
5100,4394,13,693
5200,4475,13,712
5300,4549,13,738
5400,4616,13,771
5500,4687,13,800
5600,4757,13,830
5700,4832,14,854
5800,4897,14,889
5900,4966,14,920
6000,5032,14,954
6100,5105,17,978
6200,5164,17,1019
6300,5232,18,1050
6400,5298,18,1084
6500,5364,18,1118
6600,5430,19,1151
6700,5496,20,1184
6800,5567,20,1213
6900,5634,20,1246
7000,5696,21,1283
7100,5765,21,1314
7200,5829,23,1348
7300,5898,23,1379
7400,5966,24,1410
7500,6035,24,1441
7600,6099,24,1477
7700,6161,25,1514
7800,6226,25,1549
7900,6287,26,1587
8000,6347,26,1627
8100,6406,26,1668
8200,6462,28,1710
8300,6529,30,1741
8400,6592,30,1778
8500,6650,31,1819
8600,6711,32,1857
8700,6779,32,1889
8800,6832,33,1935
8900,6899,33,1968
9000,6950,36,2014
9100,7008,36,2056
9200,7070,37,2093
9300,7129,39,2132
9400,7194,39,2167
9500,7256,40,2204
9600,7307,41,2252
9700,7374,42,2284
9800,7434,42,2324
9900,7485,42,2373
10000,7537,43,2420
10100,7581,44,2475
10200,7646,46,2508
10300,7695,46,2559
10400,7747,48,2605
10500,7801,48,2651
10600,7853,48,2699
10700,7900,48,2752
10800,7955,49,2796
10900,7996,50,2854
11000,8044,52,2904
11100,8091,52,2957
11200,8139,53,3008
11300,8192,53,3055
11400,8242,53,3105
11500,8292,53,3155
11600,8338,53,3209
11700,8394,54,3252
11800,8439,54,3307
11900,8491,54,3355
12000,8534,55,3411
12100,8585,56,3459
12200,8649,56,3495
12300,8702,56,3542
12400,8745,56,3599
12500,8797,57,3646
12600,8838,58,3704
12700,8883,60,3757
12800,8933,61,3806
12900,8982,62,3856
13000,9026,64,3910
13100,9079,64,3957
13200,9123,65,4012
13300,9162,67,4071
13400,9219,70,4111
13500,9272,71,4157
13600,9311,72,4217
13700,9353,74,4273
13800,9389,75,4336
13900,9427,78,4395
14000,9462,79,4459
14100,9501,79,4520
14200,9540,79,4581
14300,9581,79,4640
14400,9625,80,4695
14500,9669,80,4751
14600,9705,81,4814
14700,9745,81,4874
14800,9789,82,4929
14900,9827,82,4991
15000,9873,83,5044
15100,9907,85,5108
15200,9947,85,5168
15300,9994,85,5221
15400,10041,85,5274
15500,10082,85,5333
15600,10114,85,5401
15700,10162,86,5452
15800,10195,89,5516
15900,10239,91,5570
16000,10270,92,5638
16100,10315,92,5693
16200,10361,92,5747
16300,10390,92,5818
16400,10427,93,5880
16500,10477,95,5928
16600,10514,96,5990
16700,10548,97,6055
16800,10585,97,6118
16900,10623,97,6180
17000,10654,98,6248
17100,10684,98,6318
17200,10720,101,6379
17300,10745,103,6452
17400,10769,103,6528
17500,10801,104,6595
17600,10840,105,6655
17700,10875,108,6717
17800,10905,109,6786
17900,10937,110,6853
18000,10966,110,6924
18100,10996,111,6993
18200,11025,111,7064
18300,11056,112,7132
18400,11095,114,7191
18500,11133,114,7253
18600,11167,114,7319
18700,11196,120,7384
18800,11230,121,7449
18900,11262,122,7516
19000,11299,123,7578
19100,11323,123,7654
19200,11355,126,7719
19300,11385,127,7788
19400,11416,127,7857
19500,11450,127,7923
19600,11485,127,7988
19700,11513,127,8060
19800,11544,127,8129
19900,11584,128,8188
20000,11612,128,8260
20100,11641,132,8327
20200,11672,135,8393
20300,11695,137,8468
20400,11724,137,8539
20500,11755,137,8608
20600,11777,138,8685
20700,11808,140,8752
20800,11835,142,8823
20900,11866,142,8892
21000,11891,143,8966
21100,11928,143,9029
21200,11952,144,9104
21300,11981,147,9172
21400,12006,148,9246
21500,12035,149,9316
21600,12056,152,9392
21700,12079,153,9468
21800,12105,154,9541
21900,12133,155,9612
22000,12158,156,9686
22100,12185,157,9758
22200,12222,159,9819
22300,12246,161,9893
22400,12264,161,9975
22500,12294,162,10044
22600,12321,164,10115
22700,12344,165,10191
22800,12371,165,10264
22900,12402,166,10332
23000,12429,168,10403
23100,12450,169,10481
23200,12476,170,10554
23300,12498,172,10630
23400,12521,175,10704
23500,12543,177,10780
23600,12566,178,10856
23700,12587,179,10934
23800,12604,180,11016
23900,12631,180,11089
24000,12647,182,11171
24100,12671,183,11246
24200,12693,184,11323
24300,12712,184,11404
24400,12733,186,11481
24500,12758,186,11556
24600,12773,186,11641
24700,12792,189,11719
24800,12817,190,11793
24900,12841,191,11868
25000,12870,191,11939
25100,12899,191,12010
25200,12928,191,12081
25300,12950,191,12159
25400,12965,194,12241
25500,12980,195,12325
25600,12998,196,12406
25700,13028,199,12473
25800,13053,201,12546
25900,13069,201,12630
26000,13090,203,12707
26100,13110,203,12787
26200,13133,207,12860
26300,13152,209,12939
26400,13177,209,13014
26500,13196,210,13094
26600,13210,210,13180
26700,13225,210,13265
26800,13242,212,13346
26900,13264,214,13422
27000,13284,215,13501
27100,13302,216,13582
27200,13320,217,13663
27300,13344,218,13738
27400,13371,218,13811
27500,13395,220,13885
27600,13416,222,13962
27700,13440,224,14036
27800,13460,225,14115
27900,13481,225,14194
28000,13499,228,14273
28100,13518,229,14353
28200,13537,230,14433
28300,13552,231,14517
28400,13568,232,14600
28500,13590,234,14676
28600,13606,237,14757
28700,13625,238,14837
28800,13638,240,14922
28900,13657,241,15002
29000,13677,242,15081
29100,13685,244,15171
29200,13702,246,15252
29300,13712,246,15342
29400,13728,246,15426
29500,13742,246,15512
29600,13759,248,15593
29700,13776,248,15676
29800,13788,249,15763
29900,13802,250,15848
30000,13813,252,15935
30100,13825,254,16021
30200,13847,257,16096
30300,13858,258,16184
30400,13871,258,16271
30500,13883,262,16355
30600,13896,263,16441
30700,13912,263,16525
30800,13926,264,16610
30900,13938,266,16696
31000,13952,269,16779
31100,13968,271,16861
31200,13982,272,16946
31300,13999,274,17027
31400,14010,277,17113
31500,14025,279,17196
31600,14035,279,17286
31700,14047,280,17373
31800,14069,283,17448
31900,14078,285,17537
32000,14094,285,17621
32100,14110,285,17705
32200,14123,287,17790
32300,14139,288,17873
32400,14153,289,17958
32500,14166,289,18045
32600,14173,290,18137
32700,14189,293,18218
32800,14207,295,18298
32900,14214,296,18390
33000,14228,297,18475
33100,14241,298,18561
33200,14256,298,18646
33300,14268,301,18731
33400,14280,301,18819
33500,14294,303,18903
33600,14306,305,18989
33700,14320,306,19074
33800,14333,308,19159
33900,14344,310,19246
34000,14359,312,19329
34100,14372,316,19412
34200,14384,319,19497
34300,14393,320,19587
34400,14406,320,19674
34500,14420,320,19760
34600,14431,321,19848
34700,14442,322,19936
34800,14456,324,20020
34900,14465,325,20110
35000,14479,325,20196
35100,14488,326,20286
35200,14503,326,20371
35300,14515,326,20459
35400,14526,329,20545
35500,14535,332,20633
35600,14548,332,20720
35700,14558,333,20809
35800,14574,333,20893
35900,14584,336,20980
36000,14593,336,21071
36100,14598,338,21164
36200,14611,342,21247
36300,14624,344,21332
36400,14637,347,21416
36500,14645,349,21506
36600,14664,352,21584
36700,14676,353,21671
36800,14689,353,21758
36900,14695,357,21848
37000,14704,358,21938
37100,14711,358,22031
37200,14719,360,22121
37300,14736,360,22204
37400,14749,362,22289
37500,14761,364,22375
37600,14772,365,22463
37700,14784,366,22550
37800,14799,368,22633
37900,14802,369,22729
38000,14805,370,22825
38100,14812,372,22916
38200,14820,372,23008
38300,14829,374,23097
38400,14842,377,23181
38500,14855,380,23265
38600,14862,381,23357
38700,14870,383,23447
38800,14881,384,23535
38900,14891,385,23624
39000,14902,386,23712
39100,14909,389,23802
39200,14915,391,23894
39300,14921,392,23987
39400,14926,393,24081
39500,14933,396,24171
39600,14942,398,24260
39700,14946,400,24354
39800,14954,400,24446
39900,14959,401,24540
40000,14965,401,24634
40100,14978,402,24720
40200,14989,404,24807
40300,14997,408,24895
40400,15006,410,24984
40500,15012,414,25074
40600,15019,418,25163
40700,15026,419,25255
40800,15035,420,25345
40900,15042,424,25434
41000,15054,424,25522
41100,15060,428,25612
41200,15066,429,25705
41300,15078,429,25793
41400,15085,429,25886
41500,15090,430,25980
41600,15098,432,26070
41700,15104,432,26164
41800,15115,434,26251
41900,15119,435,26346
42000,15124,436,26440
42100,15130,439,26531
42200,15146,440,26614
42300,15153,440,26707
42400,15158,441,26801
42500,15163,443,26894
42600,15170,449,26981
42700,15176,449,27075
42800,15181,449,27170
42900,15188,450,27262
43000,15193,450,27357
43100,15201,452,27447
43200,15205,454,27541
43300,15212,456,27632
43400,15215,458,27727
43500,15223,459,27818
43600,15232,460,27908
43700,15235,461,28004
43800,15247,461,28092
43900,15252,462,28186
44000,15261,464,28275
44100,15264,466,28370
44200,15271,467,28462
44300,15276,468,28556
44400,15282,469,28649
44500,15286,472,28742
44600,15298,475,28827
44700,15306,477,28917
44800,15312,478,29010
44900,15320,480,29100
45000,15328,481,29191
45100,15333,481,29286
45200,15336,484,29380
45300,15347,484,29469
45400,15350,486,29564
45500,15355,490,29655
45600,15358,493,29749
45700,15368,494,29838
45800,15371,494,29935
45900,15381,495,30024
46000,15392,496,30112
46100,15401,497,30202
46200,15401,499,30300
46300,15410,500,30390
46400,15418,505,30477
46500,15422,507,30571
46600,15433,508,30659
46700,15440,509,30751
46800,15447,512,30841
46900,15454,512,30934
47000,15458,513,31029
47100,15463,514,31123
47200,15467,515,31218
47300,15469,517,31314
47400,15475,518,31407
47500,15482,521,31497
47600,15489,523,31588
47700,15495,525,31680
47800,15496,528,31776
47900,15500,528,31872
48000,15502,529,31969
48100,15510,531,32059
48200,15514,531,32155
48300,15521,532,32247
48400,15528,532,32340
48500,15538,532,32430
48600,15541,534,32525
48700,15543,534,32623
48800,15544,537,32719
48900,15548,537,32815
49000,15553,537,32910
49100,15555,537,33008
49200,15559,539,33102
49300,15566,540,33194
49400,15568,542,33290
49500,15571,545,33384
49600,15578,545,33477
49700,15583,546,33571
49800,15589,548,33663
49900,15596,550,33754
50000,15600,552,33848
50100,15609,554,33937
50200,15611,554,34035
50300,15616,556,34128
50400,15619,559,34222
50500,15625,560,34315
50600,15629,562,34409
50700,15633,565,34502
50800,15639,566,34595
50900,15646,567,34687
51000,15652,568,34780
51100,15655,569,34876
51200,15662,571,34967
51300,15663,571,35066
51400,15670,573,35157
51500,15675,574,35251
51600,15679,575,35346
51700,15685,578,35437
51800,15691,579,35530
51900,15699,581,35620
52000,15707,582,35711
52100,15711,584,35805
52200,15716,584,35900
52300,15718,586,35996
52400,15724,587,36089
52500,15725,589,36186
52600,15728,592,36280
52700,15730,597,36373
52800,15733,600,36467
52900,15738,601,36561
53000,15741,601,36658
53100,15743,601,36756
53200,15746,603,36851
53300,15752,603,36945
53400,15758,603,37039
53500,15761,604,37135
53600,15762,605,37233
53700,15770,607,37323
53800,15772,608,37420
53900,15774,610,37516
54000,15774,613,37613
54100,15779,615,37706
54200,15785,615,37800
54300,15794,620,37886
54400,15794,620,37986
54500,15797,624,38079
54600,15801,625,38174
54700,15803,626,38271
54800,15805,627,38368
54900,15809,628,38463
55000,15811,631,38558
55100,15815,634,38651
55200,15820,635,38745
55300,15822,637,38841
55400,15826,639,38935
55500,15832,641,39027
55600,15835,642,39123
55700,15838,645,39217
55800,15841,647,39312
55900,15843,648,39409
56000,15847,649,39504
56100,15855,651,39594
56200,15858,651,39691
56300,15863,652,39785
56400,15867,653,39880
56500,15870,654,39976
56600,15876,656,40068
56700,15877,656,40167
56800,15880,658,40262
56900,15883,659,40358
57000,15883,664,40453
57100,15885,664,40551
57200,15888,664,40648
57300,15891,665,40744
57400,15894,667,40839
57500,15896,669,40935
57600,15899,669,41032
57700,15902,671,41127
57800,15910,671,41219
57900,15912,671,41317
58000,15915,672,41413
58100,15916,675,41509
58200,15921,676,41603
58300,15923,677,41700
58400,15927,679,41794
58500,15928,680,41892
58600,15929,681,41990
58700,15929,683,42088
58800,15933,684,42183
58900,15936,685,42279
59000,15938,687,42375
59100,15938,688,42474
59200,15941,691,42568
59300,15942,692,42666
59400,15947,693,42760
59500,15952,695,42853
59600,15957,695,42948
59700,15957,698,43045
59800,15959,701,43140
59900,15964,701,43235
60000,15967,702,43331
60100,15972,703,43425
60200,15973,705,43522
60300,15976,706,43618
60400,15978,710,43712
60500,15982,712,43806
60600,15988,717,43895
60700,15989,720,43991
60800,15991,723,44086
60900,15993,724,44183
61000,15995,725,44280
61100,15999,727,44374
61200,16002,728,44470
61300,16006,731,44563
61400,16007,731,44662
61500,16010,733,44757
61600,16010,736,44854
61700,16011,738,44951
61800,16013,738,45049
61900,16017,740,45143
62000,16018,742,45240
62100,16019,743,45338
62200,16022,745,45433
62300,16027,748,45525
62400,16028,748,45624
62500,16030,750,45720
62600,16030,750,45820
62700,16033,753,45914
62800,16035,753,46012
62900,16038,755,46107
63000,16039,755,46206
63100,16042,756,46302
63200,16044,759,46397
63300,16046,760,46494
63400,16051,761,46588
63500,16053,763,46684
63600,16056,764,46780
63700,16058,764,46878
63800,16060,767,46973
63900,16060,772,47068
64000,16062,773,47165
64100,16066,773,47261
64200,16067,773,47360
64300,16068,774,47458
64400,16071,774,47555
64500,16072,775,47653
64600,16072,775,47753
64700,16073,776,47851
64800,16074,776,47950
64900,16074,776,48050
65000,16076,776,48148
65100,16077,776,48247
65200,16081,776,48343
65300,16084,777,48439
65400,16084,778,48538
65500,16085,782,48633
65600,16088,782,48730
65700,16093,783,48824
65800,16094,784,48922
65900,16094,788,49018
66000,16098,788,49114
66100,16100,791,49209
66200,16101,793,49306
66300,16102,795,49403
66400,16103,796,49501
66500,16105,798,49597
66600,16108,801,49691
66700,16108,802,49790
66800,16110,804,49886
66900,16110,805,49985
67000,16112,808,50080
67100,16114,810,50176
67200,16116,810,50274
67300,16116,811,50373
67400,16118,813,50469
67500,16118,815,50567
67600,16119,816,50665
67700,16119,817,50764
67800,16119,819,50862
67900,16120,819,50961
68000,16122,820,51058
68100,16123,824,51153
68200,16124,826,51250
68300,16124,827,51349
68400,16125,828,51447
68500,16127,829,51544
68600,16127,829,51644
68700,16127,829,51744
68800,16128,832,51840
68900,16129,833,51938
69000,16129,834,52037
69100,16130,834,52136
69200,16130,836,52234
69300,16132,837,52331
69400,16133,839,52428
69500,16135,841,52524
69600,16136,842,52622
69700,16137,842,52721
69800,16138,843,52819
69900,16138,843,52919
70000,16140,845,53015
70100,16141,845,53114
70200,16141,847,53212
70300,16144,848,53308
70400,16145,850,53405
70500,16145,851,53504
70600,16149,853,53598
70700,16150,855,53695
70800,16152,857,53791
70900,16155,859,53886
71000,16157,862,53981
71100,16162,863,54075
71200,16162,865,54173
71300,16163,868,54269
71400,16165,869,54366
71500,16166,870,54464
71600,16170,872,54558
71700,16171,873,54656
71800,16171,873,54756
71900,16171,875,54854
72000,16172,875,54953
72100,16173,877,55050
72200,16174,880,55146
72300,16175,881,55244
72400,16176,881,55343
72500,16177,884,55439
72600,16180,885,55535
72700,16181,886,55633
72800,16183,888,55729
72900,16184,889,55827
73000,16185,889,55926
73100,16185,891,56024
73200,16187,892,56121
73300,16188,892,56220
73400,16188,895,56317
73500,16189,896,56415
73600,16191,896,56513
73700,16191,896,56613
73800,16191,897,56712
73900,16192,898,56810
74000,16192,899,56909
74100,16192,903,57005
74200,16192,904,57104
74300,16193,904,57203
74400,16194,904,57302
74500,16195,908,57397
74600,16199,909,57492
74700,16199,909,57592
74800,16200,910,57690
74900,16200,911,57789
75000,16201,914,57885
75100,16203,915,57982
75200,16204,915,58081
75300,16205,918,58177
75400,16207,919,58274
75500,16209,919,58372
75600,16212,919,58469
75700,16213,919,58568
75800,16213,919,58668
75900,16213,920,58767
76000,16215,921,58864
76100,16215,922,58963
76200,16216,923,59061
76300,16220,924,59156
76400,16220,925,59255
76500,16222,926,59352
76600,16223,927,59450
76700,16225,930,59545
76800,16226,933,59641
76900,16227,934,59739
77000,16228,936,59836
77100,16230,937,59933
77200,16230,940,60030
77300,16230,940,60130
77400,16231,943,60226
77500,16232,943,60325
77600,16233,944,60423
77700,16235,947,60518
77800,16235,947,60618
77900,16235,947,60718
78000,16235,951,60814
78100,16236,952,60912
78200,16237,954,61009
78300,16238,957,61105
78400,16239,958,61203
78500,16240,959,61301
78600,16241,962,61397
78700,16241,962,61497
78800,16241,962,61597
78900,16242,962,61696
79000,16243,962,61795
79100,16244,963,61893
79200,16246,963,61991
79300,16247,966,62087
79400,16247,969,62184
79500,16247,970,62283
79600,16247,971,62382
79700,16247,973,62480
79800,16248,975,62577
79900,16248,978,62674
80000,16249,981,62770
80100,16250,982,62868
80200,16250,982,62968
80300,16252,986,63062
80400,16252,989,63159
80500,16253,993,63254
80600,16253,995,63352
80700,16255,997,63448
80800,16256,1000,63544
80900,16256,1000,63644
81000,16256,1000,63744
81100,16257,1002,63841
81200,16258,1002,63940
81300,16258,1004,64038
81400,16259,1004,64137
81500,16259,1004,64237
81600,16259,1006,64335
81700,16261,1009,64430
81800,16261,1009,64530
81900,16262,1012,64626
82000,16263,1014,64723
82100,16265,1017,64818
82200,16266,1018,64916
82300,16266,1020,65014
82400,16266,1020,65114
82500,16268,1020,65212
82600,16268,1021,65311
82700,16268,1023,65409
82800,16268,1026,65506
82900,16268,1027,65605
83000,16269,1029,65702
83100,16269,1031,65800
83200,16269,1032,65899
83300,16269,1035,65996
83400,16270,1035,66095
83500,16271,1037,66192
83600,16271,1037,66292
83700,16271,1039,66390
83800,16272,1040,66488
83900,16272,1041,66587
84000,16273,1042,66685
84100,16274,1043,66783
84200,16274,1044,66882
84300,16274,1047,66979
84400,16276,1047,67077
84500,16277,1051,67172
84600,16278,1051,67271
84700,16278,1053,67369
84800,16279,1053,67468
84900,16279,1054,67567
85000,16279,1057,67664
85100,16280,1057,67763
85200,16281,1059,67860
85300,16282,1059,67959
85400,16282,1060,68058
85500,16282,1061,68157
85600,16283,1061,68256
85700,16283,1062,68355
85800,16285,1063,68452
85900,16286,1065,68549
86000,16286,1067,68647
86100,16287,1070,68743
86200,16287,1070,68843
86300,16287,1070,68943
86400,16287,1071,69042
86500,16287,1071,69142
86600,16287,1071,69242
86700,16287,1073,69340
86800,16289,1074,69437
86900,16290,1078,69532
87000,16291,1079,69630
87100,16292,1080,69728
87200,16293,1081,69826
87300,16293,1081,69926
87400,16293,1083,70024
87500,16293,1083,70124
87600,16293,1084,70223
87700,16294,1084,70322
87800,16294,1085,70421
87900,16295,1086,70519
88000,16295,1086,70619
88100,16296,1087,70717
88200,16296,1088,70816
88300,16296,1090,70914
88400,16297,1091,71012
88500,16297,1093,71110
88600,16297,1094,71209
88700,16297,1095,71308
88800,16298,1096,71406
88900,16298,1101,71501
89000,16298,1106,71596
89100,16299,1108,71693
89200,16300,1109,71791
89300,16300,1109,71891
89400,16300,1112,71988
89500,16300,1114,72086
89600,16300,1115,72185
89700,16300,1116,72284
89800,16302,1120,72378
89900,16303,1123,72474
90000,16303,1123,72574
90100,16303,1123,72674
90200,16305,1126,72769
90300,16306,1131,72863
90400,16307,1131,72962
90500,16309,1135,73056
90600,16310,1137,73153
90700,16310,1137,73253
90800,16310,1138,73352
90900,16312,1138,73450
91000,16312,1138,73550
91100,16312,1139,73649
91200,16313,1141,73746
91300,16313,1141,73846
91400,16313,1143,73944
91500,16315,1143,74042
91600,16315,1146,74139
91700,16316,1149,74235
91800,16318,1151,74331
91900,16319,1154,74427
92000,16319,1158,74523
92100,16319,1161,74620
92200,16319,1162,74719
92300,16319,1162,74819
92400,16319,1164,74917
92500,16319,1166,75015
92600,16320,1169,75111
92700,16320,1169,75211
92800,16320,1172,75308
92900,16321,1172,75407
93000,16321,1172,75507
93100,16321,1174,75605
93200,16323,1175,75702
93300,16325,1177,75798
93400,16326,1181,75893
93500,16326,1182,75992
93600,16327,1182,76091
93700,16327,1183,76190
93800,16328,1188,76284
93900,16329,1190,76381
94000,16329,1192,76479
94100,16329,1195,76576
94200,16329,1197,76674
94300,16329,1200,76771
94400,16329,1201,76870
94500,16329,1203,76968
94600,16330,1205,77065
94700,16331,1206,77163
94800,16331,1209,77260
94900,16331,1209,77360
95000,16331,1210,77459
95100,16332,1210,77558
95200,16332,1210,77658
95300,16332,1211,77757
95400,16332,1211,77857
95500,16332,1213,77955
95600,16332,1215,78053
95700,16332,1216,78152
95800,16332,1219,78249
95900,16333,1222,78345
96000,16333,1223,78444
96100,16333,1224,78543
96200,16334,1225,78641
96300,16334,1227,78739
96400,16334,1229,78837
96500,16334,1233,78933
96600,16334,1234,79032
96700,16334,1234,79132
96800,16334,1234,79232
96900,16334,1238,79328
97000,16334,1241,79425
97100,16334,1242,79524
97200,16334,1243,79623
97300,16334,1248,79718
97400,16334,1248,79818
97500,16334,1250,79916
97600,16334,1251,80015
97700,16334,1254,80112
97800,16334,1255,80211
97900,16334,1258,80308
98000,16334,1262,80404
98100,16334,1263,80503
98200,16334,1266,80600
98300,16334,1270,80696
98400,16334,1271,80795
98500,16334,1271,80895
98600,16334,1273,80993
98700,16334,1274,81092
98800,16334,1275,81191
98900,16334,1276,81290
99000,16335,1277,81388
99100,16335,1279,81486
99200,16335,1282,81583
99300,16336,1284,81680
99400,16336,1284,81780
99500,16336,1285,81879
99600,16339,1290,81971
99700,16339,1291,82070
99800,16339,1291,82170
99900,16339,1293,82268
100000,16339,1295,82366


==> plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	1
700	1
800	1
900	1
1000	1
1100	1
1200	1
1300	3
1400	3
1500	3
1600	3
1700	3
1800	3
1900	3
2000	3
2100	3
2200	3
2300	4
2400	4
2500	5
2600	5
2700	5
2800	6
2900	6
3000	6
3100	8
3200	8
3300	8
3400	8
3500	9
3600	10
3700	10
3800	10
3900	11
4000	12
4100	12
4200	12
4300	12
4400	12
4500	12
4600	12
4700	13
4800	13
4900	13
5000	13
5100	13
5200	13
5300	13
5400	13
5500	13
5600	13
5700	14
5800	14
5900	14
6000	14
6100	17
6200	17
6300	18
6400	18
6500	18
6600	19
6700	20
6800	20
6900	20
7000	21
7100	21
7200	23
7300	23
7400	24
7500	24
7600	24
7700	25
7800	25
7900	26
8000	26
8100	26
8200	28
8300	30
8400	30
8500	31
8600	32
8700	32
8800	33
8900	33
9000	36
9100	36
9200	37
9300	39
9400	39
9500	40
9600	41
9700	42
9800	42
9900	42
10000	43
10100	44
10200	46
10300	46
10400	48
10500	48
10600	48
10700	48
10800	49
10900	50
11000	52
11100	52
11200	53
11300	53
11400	53
11500	53
11600	53
11700	54
11800	54
11900	54
12000	55
12100	56
12200	56
12300	56
12400	56
12500	57
12600	58
12700	60
12800	61
12900	62
13000	64
13100	64
13200	65
13300	67
13400	70
13500	71
13600	72
13700	74
13800	75
13900	78
14000	79
14100	79
14200	79
14300	79
14400	80
14500	80
14600	81
14700	81
14800	82
14900	82
15000	83
15100	85
15200	85
15300	85
15400	85
15500	85
15600	85
15700	86
15800	89
15900	91
16000	92
16100	92
16200	92
16300	92
16400	93
16500	95
16600	96
16700	97
16800	97
16900	97
17000	98
17100	98
17200	101
17300	103
17400	103
17500	104
17600	105
17700	108
17800	109
17900	110
18000	110
18100	111
18200	111
18300	112
18400	114
18500	114
18600	114
18700	120
18800	121
18900	122
19000	123
19100	123
19200	126
19300	127
19400	127
19500	127
19600	127
19700	127
19800	127
19900	128
20000	128
20100	132
20200	135
20300	137
20400	137
20500	137
20600	138
20700	140
20800	142
20900	142
21000	143
21100	143
21200	144
21300	147
21400	148
21500	149
21600	152
21700	153
21800	154
21900	155
22000	156
22100	157
22200	159
22300	161
22400	161
22500	162
22600	164
22700	165
22800	165
22900	166
23000	168
23100	169
23200	170
23300	172
23400	175
23500	177
23600	178
23700	179
23800	180
23900	180
24000	182
24100	183
24200	184
24300	184
24400	186
24500	186
24600	186
24700	189
24800	190
24900	191
25000	191
25100	191
25200	191
25300	191
25400	194
25500	195
25600	196
25700	199
25800	201
25900	201
26000	203
26100	203
26200	207
26300	209
26400	209
26500	210
26600	210
26700	210
26800	212
26900	214
27000	215
27100	216
27200	217
27300	218
27400	218
27500	220
27600	222
27700	224
27800	225
27900	225
28000	228
28100	229
28200	230
28300	231
28400	232
28500	234
28600	237
28700	238
28800	240
28900	241
29000	242
29100	244
29200	246
29300	246
29400	246
29500	246
29600	248
29700	248
29800	249
29900	250
30000	252
30100	254
30200	257
30300	258
30400	258
30500	262
30600	263
30700	263
30800	264
30900	266
31000	269
31100	271
31200	272
31300	274
31400	277
31500	279
31600	279
31700	280
31800	283
31900	285
32000	285
32100	285
32200	287
32300	288
32400	289
32500	289
32600	290
32700	293
32800	295
32900	296
33000	297
33100	298
33200	298
33300	301
33400	301
33500	303
33600	305
33700	306
33800	308
33900	310
34000	312
34100	316
34200	319
34300	320
34400	320
34500	320
34600	321
34700	322
34800	324
34900	325
35000	325
35100	326
35200	326
35300	326
35400	329
35500	332
35600	332
35700	333
35800	333
35900	336
36000	336
36100	338
36200	342
36300	344
36400	347
36500	349
36600	352
36700	353
36800	353
36900	357
37000	358
37100	358
37200	360
37300	360
37400	362
37500	364
37600	365
37700	366
37800	368
37900	369
38000	370
38100	372
38200	372
38300	374
38400	377
38500	380
38600	381
38700	383
38800	384
38900	385
39000	386
39100	389
39200	391
39300	392
39400	393
39500	396
39600	398
39700	400
39800	400
39900	401
40000	401
40100	402
40200	404
40300	408
40400	410
40500	414
40600	418
40700	419
40800	420
40900	424
41000	424
41100	428
41200	429
41300	429
41400	429
41500	430
41600	432
41700	432
41800	434
41900	435
42000	436
42100	439
42200	440
42300	440
42400	441
42500	443
42600	449
42700	449
42800	449
42900	450
43000	450
43100	452
43200	454
43300	456
43400	458
43500	459
43600	460
43700	461
43800	461
43900	462
44000	464
44100	466
44200	467
44300	468
44400	469
44500	472
44600	475
44700	477
44800	478
44900	480
45000	481
45100	481
45200	484
45300	484
45400	486
45500	490
45600	493
45700	494
45800	494
45900	495
46000	496
46100	497
46200	499
46300	500
46400	505
46500	507
46600	508
46700	509
46800	512
46900	512
47000	513
47100	514
47200	515
47300	517
47400	518
47500	521
47600	523
47700	525
47800	528
47900	528
48000	529
48100	531
48200	531
48300	532
48400	532
48500	532
48600	534
48700	534
48800	537
48900	537
49000	537
49100	537
49200	539
49300	540
49400	542
49500	545
49600	545
49700	546
49800	548
49900	550
50000	552
50100	554
50200	554
50300	556
50400	559
50500	560
50600	562
50700	565
50800	566
50900	567
51000	568
51100	569
51200	571
51300	571
51400	573
51500	574
51600	575
51700	578
51800	579
51900	581
52000	582
52100	584
52200	584
52300	586
52400	587
52500	589
52600	592
52700	597
52800	600
52900	601
53000	601
53100	601
53200	603
53300	603
53400	603
53500	604
53600	605
53700	607
53800	608
53900	610
54000	613
54100	615
54200	615
54300	620
54400	620
54500	624
54600	625
54700	626
54800	627
54900	628
55000	631
55100	634
55200	635
55300	637
55400	639
55500	641
55600	642
55700	645
55800	647
55900	648
56000	649
56100	651
56200	651
56300	652
56400	653
56500	654
56600	656
56700	656
56800	658
56900	659
57000	664
57100	664
57200	664
57300	665
57400	667
57500	669
57600	669
57700	671
57800	671
57900	671
58000	672
58100	675
58200	676
58300	677
58400	679
58500	680
58600	681
58700	683
58800	684
58900	685
59000	687
59100	688
59200	691
59300	692
59400	693
59500	695
59600	695
59700	698
59800	701
59900	701
60000	702
60100	703
60200	705
60300	706
60400	710
60500	712
60600	717
60700	720
60800	723
60900	724
61000	725
61100	727
61200	728
61300	731
61400	731
61500	733
61600	736
61700	738
61800	738
61900	740
62000	742
62100	743
62200	745
62300	748
62400	748
62500	750
62600	750
62700	753
62800	753
62900	755
63000	755
63100	756
63200	759
63300	760
63400	761
63500	763
63600	764
63700	764
63800	767
63900	772
64000	773
64100	773
64200	773
64300	774
64400	774
64500	775
64600	775
64700	776
64800	776
64900	776
65000	776
65100	776
65200	776
65300	777
65400	778
65500	782
65600	782
65700	783
65800	784
65900	788
66000	788
66100	791
66200	793
66300	795
66400	796
66500	798
66600	801
66700	802
66800	804
66900	805
67000	808
67100	810
67200	810
67300	811
67400	813
67500	815
67600	816
67700	817
67800	819
67900	819
68000	820
68100	824
68200	826
68300	827
68400	828
68500	829
68600	829
68700	829
68800	832
68900	833
69000	834
69100	834
69200	836
69300	837
69400	839
69500	841
69600	842
69700	842
69800	843
69900	843
70000	845
70100	845
70200	847
70300	848
70400	850
70500	851
70600	853
70700	855
70800	857
70900	859
71000	862
71100	863
71200	865
71300	868
71400	869
71500	870
71600	872
71700	873
71800	873
71900	875
72000	875
72100	877
72200	880
72300	881
72400	881
72500	884
72600	885
72700	886
72800	888
72900	889
73000	889
73100	891
73200	892
73300	892
73400	895
73500	896
73600	896
73700	896
73800	897
73900	898
74000	899
74100	903
74200	904
74300	904
74400	904
74500	908
74600	909
74700	909
74800	910
74900	911
75000	914
75100	915
75200	915
75300	918
75400	919
75500	919
75600	919
75700	919
75800	919
75900	920
76000	921
76100	922
76200	923
76300	924
76400	925
76500	926
76600	927
76700	930
76800	933
76900	934
77000	936
77100	937
77200	940
77300	940
77400	943
77500	943
77600	944
77700	947
77800	947
77900	947
78000	951
78100	952
78200	954
78300	957
78400	958
78500	959
78600	962
78700	962
78800	962
78900	962
79000	962
79100	963
79200	963
79300	966
79400	969
79500	970
79600	971
79700	973
79800	975
79900	978
80000	981
80100	982
80200	982
80300	986
80400	989
80500	993
80600	995
80700	997
80800	1000
80900	1000
81000	1000
81100	1002
81200	1002
81300	1004
81400	1004
81500	1004
81600	1006
81700	1009
81800	1009
81900	1012
82000	1014
82100	1017
82200	1018
82300	1020
82400	1020
82500	1020
82600	1021
82700	1023
82800	1026
82900	1027
83000	1029
83100	1031
83200	1032
83300	1035
83400	1035
83500	1037
83600	1037
83700	1039
83800	1040
83900	1041
84000	1042
84100	1043
84200	1044
84300	1047
84400	1047
84500	1051
84600	1051
84700	1053
84800	1053
84900	1054
85000	1057
85100	1057
85200	1059
85300	1059
85400	1060
85500	1061
85600	1061
85700	1062
85800	1063
85900	1065
86000	1067
86100	1070
86200	1070
86300	1070
86400	1071
86500	1071
86600	1071
86700	1073
86800	1074
86900	1078
87000	1079
87100	1080
87200	1081
87300	1081
87400	1083
87500	1083
87600	1084
87700	1084
87800	1085
87900	1086
88000	1086
88100	1087
88200	1088
88300	1090
88400	1091
88500	1093
88600	1094
88700	1095
88800	1096
88900	1101
89000	1106
89100	1108
89200	1109
89300	1109
89400	1112
89500	1114
89600	1115
89700	1116
89800	1120
89900	1123
90000	1123
90100	1123
90200	1126
90300	1131
90400	1131
90500	1135
90600	1137
90700	1137
90800	1138
90900	1138
91000	1138
91100	1139
91200	1141
91300	1141
91400	1143
91500	1143
91600	1146
91700	1149
91800	1151
91900	1154
92000	1158
92100	1161
92200	1162
92300	1162
92400	1164
92500	1166
92600	1169
92700	1169
92800	1172
92900	1172
93000	1172
93100	1174
93200	1175
93300	1177
93400	1181
93500	1182
93600	1182
93700	1183
93800	1188
93900	1190
94000	1192
94100	1195
94200	1197
94300	1200
94400	1201
94500	1203
94600	1205
94700	1206
94800	1209
94900	1209
95000	1210
95100	1210
95200	1210
95300	1211
95400	1211
95500	1213
95600	1215
95700	1216
95800	1219
95900	1222
96000	1223
96100	1224
96200	1225
96300	1227
96400	1229
96500	1233
96600	1234
96700	1234
96800	1234
96900	1238
97000	1241
97100	1242
97200	1243
97300	1248
97400	1248
97500	1250
97600	1251
97700	1254
97800	1255
97900	1258
98000	1262
98100	1263
98200	1266
98300	1270
98400	1271
98500	1271
98600	1273
98700	1274
98800	1275
98900	1276
99000	1277
99100	1279
99200	1282
99300	1284
99400	1284
99500	1285
99600	1290
99700	1291
99800	1291
99900	1293
100000	1295


==> plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	199
300	298
400	397
500	497
600	593
700	689
800	786
900	878
1000	971
1100	1068
1200	1164
1300	1258
1400	1349
1500	1440
1600	1529
1700	1617
1800	1705
1900	1794
2000	1877
2100	1969
2200	2057
2300	2141
2400	2222
2500	2313
2600	2406
2700	2494
2800	2580
2900	2667
3000	2751
3100	2839
3200	2926
3300	3006
3400	3086
3500	3166
3600	3255
3700	3329
3800	3406
3900	3484
4000	3559
4100	3627
4200	3709
4300	3785
4400	3861
4500	3934
4600	4006
4700	4081
4800	4156
4900	4236
5000	4315
5100	4394
5200	4475
5300	4549
5400	4616
5500	4687
5600	4757
5700	4832
5800	4897
5900	4966
6000	5032
6100	5105
6200	5164
6300	5232
6400	5298
6500	5364
6600	5430
6700	5496
6800	5567
6900	5634
7000	5696
7100	5765
7200	5829
7300	5898
7400	5966
7500	6035
7600	6099
7700	6161
7800	6226
7900	6287
8000	6347
8100	6406
8200	6462
8300	6529
8400	6592
8500	6650
8600	6711
8700	6779
8800	6832
8900	6899
9000	6950
9100	7008
9200	7070
9300	7129
9400	7194
9500	7256
9600	7307
9700	7374
9800	7434
9900	7485
10000	7537
10100	7581
10200	7646
10300	7695
10400	7747
10500	7801
10600	7853
10700	7900
10800	7955
10900	7996
11000	8044
11100	8091
11200	8139
11300	8192
11400	8242
11500	8292
11600	8338
11700	8394
11800	8439
11900	8491
12000	8534
12100	8585
12200	8649
12300	8702
12400	8745
12500	8797
12600	8838
12700	8883
12800	8933
12900	8982
13000	9026
13100	9079
13200	9123
13300	9162
13400	9219
13500	9272
13600	9311
13700	9353
13800	9389
13900	9427
14000	9462
14100	9501
14200	9540
14300	9581
14400	9625
14500	9669
14600	9705
14700	9745
14800	9789
14900	9827
15000	9873
15100	9907
15200	9947
15300	9994
15400	10041
15500	10082
15600	10114
15700	10162
15800	10195
15900	10239
16000	10270
16100	10315
16200	10361
16300	10390
16400	10427
16500	10477
16600	10514
16700	10548
16800	10585
16900	10623
17000	10654
17100	10684
17200	10720
17300	10745
17400	10769
17500	10801
17600	10840
17700	10875
17800	10905
17900	10937
18000	10966
18100	10996
18200	11025
18300	11056
18400	11095
18500	11133
18600	11167
18700	11196
18800	11230
18900	11262
19000	11299
19100	11323
19200	11355
19300	11385
19400	11416
19500	11450
19600	11485
19700	11513
19800	11544
19900	11584
20000	11612
20100	11641
20200	11672
20300	11695
20400	11724
20500	11755
20600	11777
20700	11808
20800	11835
20900	11866
21000	11891
21100	11928
21200	11952
21300	11981
21400	12006
21500	12035
21600	12056
21700	12079
21800	12105
21900	12133
22000	12158
22100	12185
22200	12222
22300	12246
22400	12264
22500	12294
22600	12321
22700	12344
22800	12371
22900	12402
23000	12429
23100	12450
23200	12476
23300	12498
23400	12521
23500	12543
23600	12566
23700	12587
23800	12604
23900	12631
24000	12647
24100	12671
24200	12693
24300	12712
24400	12733
24500	12758
24600	12773
24700	12792
24800	12817
24900	12841
25000	12870
25100	12899
25200	12928
25300	12950
25400	12965
25500	12980
25600	12998
25700	13028
25800	13053
25900	13069
26000	13090
26100	13110
26200	13133
26300	13152
26400	13177
26500	13196
26600	13210
26700	13225
26800	13242
26900	13264
27000	13284
27100	13302
27200	13320
27300	13344
27400	13371
27500	13395
27600	13416
27700	13440
27800	13460
27900	13481
28000	13499
28100	13518
28200	13537
28300	13552
28400	13568
28500	13590
28600	13606
28700	13625
28800	13638
28900	13657
29000	13677
29100	13685
29200	13702
29300	13712
29400	13728
29500	13742
29600	13759
29700	13776
29800	13788
29900	13802
30000	13813
30100	13825
30200	13847
30300	13858
30400	13871
30500	13883
30600	13896
30700	13912
30800	13926
30900	13938
31000	13952
31100	13968
31200	13982
31300	13999
31400	14010
31500	14025
31600	14035
31700	14047
31800	14069
31900	14078
32000	14094
32100	14110
32200	14123
32300	14139
32400	14153
32500	14166
32600	14173
32700	14189
32800	14207
32900	14214
33000	14228
33100	14241
33200	14256
33300	14268
33400	14280
33500	14294
33600	14306
33700	14320
33800	14333
33900	14344
34000	14359
34100	14372
34200	14384
34300	14393
34400	14406
34500	14420
34600	14431
34700	14442
34800	14456
34900	14465
35000	14479
35100	14488
35200	14503
35300	14515
35400	14526
35500	14535
35600	14548
35700	14558
35800	14574
35900	14584
36000	14593
36100	14598
36200	14611
36300	14624
36400	14637
36500	14645
36600	14664
36700	14676
36800	14689
36900	14695
37000	14704
37100	14711
37200	14719
37300	14736
37400	14749
37500	14761
37600	14772
37700	14784
37800	14799
37900	14802
38000	14805
38100	14812
38200	14820
38300	14829
38400	14842
38500	14855
38600	14862
38700	14870
38800	14881
38900	14891
39000	14902
39100	14909
39200	14915
39300	14921
39400	14926
39500	14933
39600	14942
39700	14946
39800	14954
39900	14959
40000	14965
40100	14978
40200	14989
40300	14997
40400	15006
40500	15012
40600	15019
40700	15026
40800	15035
40900	15042
41000	15054
41100	15060
41200	15066
41300	15078
41400	15085
41500	15090
41600	15098
41700	15104
41800	15115
41900	15119
42000	15124
42100	15130
42200	15146
42300	15153
42400	15158
42500	15163
42600	15170
42700	15176
42800	15181
42900	15188
43000	15193
43100	15201
43200	15205
43300	15212
43400	15215
43500	15223
43600	15232
43700	15235
43800	15247
43900	15252
44000	15261
44100	15264
44200	15271
44300	15276
44400	15282
44500	15286
44600	15298
44700	15306
44800	15312
44900	15320
45000	15328
45100	15333
45200	15336
45300	15347
45400	15350
45500	15355
45600	15358
45700	15368
45800	15371
45900	15381
46000	15392
46100	15401
46200	15401
46300	15410
46400	15418
46500	15422
46600	15433
46700	15440
46800	15447
46900	15454
47000	15458
47100	15463
47200	15467
47300	15469
47400	15475
47500	15482
47600	15489
47700	15495
47800	15496
47900	15500
48000	15502
48100	15510
48200	15514
48300	15521
48400	15528
48500	15538
48600	15541
48700	15543
48800	15544
48900	15548
49000	15553
49100	15555
49200	15559
49300	15566
49400	15568
49500	15571
49600	15578
49700	15583
49800	15589
49900	15596
50000	15600
50100	15609
50200	15611
50300	15616
50400	15619
50500	15625
50600	15629
50700	15633
50800	15639
50900	15646
51000	15652
51100	15655
51200	15662
51300	15663
51400	15670
51500	15675
51600	15679
51700	15685
51800	15691
51900	15699
52000	15707
52100	15711
52200	15716
52300	15718
52400	15724
52500	15725
52600	15728
52700	15730
52800	15733
52900	15738
53000	15741
53100	15743
53200	15746
53300	15752
53400	15758
53500	15761
53600	15762
53700	15770
53800	15772
53900	15774
54000	15774
54100	15779
54200	15785
54300	15794
54400	15794
54500	15797
54600	15801
54700	15803
54800	15805
54900	15809
55000	15811
55100	15815
55200	15820
55300	15822
55400	15826
55500	15832
55600	15835
55700	15838
55800	15841
55900	15843
56000	15847
56100	15855
56200	15858
56300	15863
56400	15867
56500	15870
56600	15876
56700	15877
56800	15880
56900	15883
57000	15883
57100	15885
57200	15888
57300	15891
57400	15894
57500	15896
57600	15899
57700	15902
57800	15910
57900	15912
58000	15915
58100	15916
58200	15921
58300	15923
58400	15927
58500	15928
58600	15929
58700	15929
58800	15933
58900	15936
59000	15938
59100	15938
59200	15941
59300	15942
59400	15947
59500	15952
59600	15957
59700	15957
59800	15959
59900	15964
60000	15967
60100	15972
60200	15973
60300	15976
60400	15978
60500	15982
60600	15988
60700	15989
60800	15991
60900	15993
61000	15995
61100	15999
61200	16002
61300	16006
61400	16007
61500	16010
61600	16010
61700	16011
61800	16013
61900	16017
62000	16018
62100	16019
62200	16022
62300	16027
62400	16028
62500	16030
62600	16030
62700	16033
62800	16035
62900	16038
63000	16039
63100	16042
63200	16044
63300	16046
63400	16051
63500	16053
63600	16056
63700	16058
63800	16060
63900	16060
64000	16062
64100	16066
64200	16067
64300	16068
64400	16071
64500	16072
64600	16072
64700	16073
64800	16074
64900	16074
65000	16076
65100	16077
65200	16081
65300	16084
65400	16084
65500	16085
65600	16088
65700	16093
65800	16094
65900	16094
66000	16098
66100	16100
66200	16101
66300	16102
66400	16103
66500	16105
66600	16108
66700	16108
66800	16110
66900	16110
67000	16112
67100	16114
67200	16116
67300	16116
67400	16118
67500	16118
67600	16119
67700	16119
67800	16119
67900	16120
68000	16122
68100	16123
68200	16124
68300	16124
68400	16125
68500	16127
68600	16127
68700	16127
68800	16128
68900	16129
69000	16129
69100	16130
69200	16130
69300	16132
69400	16133
69500	16135
69600	16136
69700	16137
69800	16138
69900	16138
70000	16140
70100	16141
70200	16141
70300	16144
70400	16145
70500	16145
70600	16149
70700	16150
70800	16152
70900	16155
71000	16157
71100	16162
71200	16162
71300	16163
71400	16165
71500	16166
71600	16170
71700	16171
71800	16171
71900	16171
72000	16172
72100	16173
72200	16174
72300	16175
72400	16176
72500	16177
72600	16180
72700	16181
72800	16183
72900	16184
73000	16185
73100	16185
73200	16187
73300	16188
73400	16188
73500	16189
73600	16191
73700	16191
73800	16191
73900	16192
74000	16192
74100	16192
74200	16192
74300	16193
74400	16194
74500	16195
74600	16199
74700	16199
74800	16200
74900	16200
75000	16201
75100	16203
75200	16204
75300	16205
75400	16207
75500	16209
75600	16212
75700	16213
75800	16213
75900	16213
76000	16215
76100	16215
76200	16216
76300	16220
76400	16220
76500	16222
76600	16223
76700	16225
76800	16226
76900	16227
77000	16228
77100	16230
77200	16230
77300	16230
77400	16231
77500	16232
77600	16233
77700	16235
77800	16235
77900	16235
78000	16235
78100	16236
78200	16237
78300	16238
78400	16239
78500	16240
78600	16241
78700	16241
78800	16241
78900	16242
79000	16243
79100	16244
79200	16246
79300	16247
79400	16247
79500	16247
79600	16247
79700	16247
79800	16248
79900	16248
80000	16249
80100	16250
80200	16250
80300	16252
80400	16252
80500	16253
80600	16253
80700	16255
80800	16256
80900	16256
81000	16256
81100	16257
81200	16258
81300	16258
81400	16259
81500	16259
81600	16259
81700	16261
81800	16261
81900	16262
82000	16263
82100	16265
82200	16266
82300	16266
82400	16266
82500	16268
82600	16268
82700	16268
82800	16268
82900	16268
83000	16269
83100	16269
83200	16269
83300	16269
83400	16270
83500	16271
83600	16271
83700	16271
83800	16272
83900	16272
84000	16273
84100	16274
84200	16274
84300	16274
84400	16276
84500	16277
84600	16278
84700	16278
84800	16279
84900	16279
85000	16279
85100	16280
85200	16281
85300	16282
85400	16282
85500	16282
85600	16283
85700	16283
85800	16285
85900	16286
86000	16286
86100	16287
86200	16287
86300	16287
86400	16287
86500	16287
86600	16287
86700	16287
86800	16289
86900	16290
87000	16291
87100	16292
87200	16293
87300	16293
87400	16293
87500	16293
87600	16293
87700	16294
87800	16294
87900	16295
88000	16295
88100	16296
88200	16296
88300	16296
88400	16297
88500	16297
88600	16297
88700	16297
88800	16298
88900	16298
89000	16298
89100	16299
89200	16300
89300	16300
89400	16300
89500	16300
89600	16300
89700	16300
89800	16302
89900	16303
90000	16303
90100	16303
90200	16305
90300	16306
90400	16307
90500	16309
90600	16310
90700	16310
90800	16310
90900	16312
91000	16312
91100	16312
91200	16313
91300	16313
91400	16313
91500	16315
91600	16315
91700	16316
91800	16318
91900	16319
92000	16319
92100	16319
92200	16319
92300	16319
92400	16319
92500	16319
92600	16320
92700	16320
92800	16320
92900	16321
93000	16321
93100	16321
93200	16323
93300	16325
93400	16326
93500	16326
93600	16327
93700	16327
93800	16328
93900	16329
94000	16329
94100	16329
94200	16329
94300	16329
94400	16329
94500	16329
94600	16330
94700	16331
94800	16331
94900	16331
95000	16331
95100	16332
95200	16332
95300	16332
95400	16332
95500	16332
95600	16332
95700	16332
95800	16332
95900	16333
96000	16333
96100	16333
96200	16334
96300	16334
96400	16334
96500	16334
96600	16334
96700	16334
96800	16334
96900	16334
97000	16334
97100	16334
97200	16334
97300	16334
97400	16334
97500	16334
97600	16334
97700	16334
97800	16334
97900	16334
98000	16334
98100	16334
98200	16334
98300	16334
98400	16334
98500	16334
98600	16334
98700	16334
98800	16334
98900	16334
99000	16335
99100	16335
99200	16335
99300	16336
99400	16336
99500	16336
99600	16339
99700	16339
99800	16339
99900	16339
100000	16339


==> plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	1
300	2
400	3
500	3
600	6
700	10
800	13
900	21
1000	28
1100	31
1200	35
1300	39
1400	48
1500	57
1600	68
1700	80
1800	92
1900	103
2000	120
2100	128
2200	140
2300	155
2400	174
2500	182
2600	189
2700	201
2800	214
2900	227
3000	243
3100	253
3200	266
3300	286
3400	306
3500	325
3600	335
3700	361
3800	384
3900	405
4000	429
4100	461
4200	479
4300	503
4400	527
4500	554
4600	582
4700	606
4800	631
4900	651
5000	672
5100	693
5200	712
5300	738
5400	771
5500	800
5600	830
5700	854
5800	889
5900	920
6000	954
6100	978
6200	1019
6300	1050
6400	1084
6500	1118
6600	1151
6700	1184
6800	1213
6900	1246
7000	1283
7100	1314
7200	1348
7300	1379
7400	1410
7500	1441
7600	1477
7700	1514
7800	1549
7900	1587
8000	1627
8100	1668
8200	1710
8300	1741
8400	1778
8500	1819
8600	1857
8700	1889
8800	1935
8900	1968
9000	2014
9100	2056
9200	2093
9300	2132
9400	2167
9500	2204
9600	2252
9700	2284
9800	2324
9900	2373
10000	2420
10100	2475
10200	2508
10300	2559
10400	2605
10500	2651
10600	2699
10700	2752
10800	2796
10900	2854
11000	2904
11100	2957
11200	3008
11300	3055
11400	3105
11500	3155
11600	3209
11700	3252
11800	3307
11900	3355
12000	3411
12100	3459
12200	3495
12300	3542
12400	3599
12500	3646
12600	3704
12700	3757
12800	3806
12900	3856
13000	3910
13100	3957
13200	4012
13300	4071
13400	4111
13500	4157
13600	4217
13700	4273
13800	4336
13900	4395
14000	4459
14100	4520
14200	4581
14300	4640
14400	4695
14500	4751
14600	4814
14700	4874
14800	4929
14900	4991
15000	5044
15100	5108
15200	5168
15300	5221
15400	5274
15500	5333
15600	5401
15700	5452
15800	5516
15900	5570
16000	5638
16100	5693
16200	5747
16300	5818
16400	5880
16500	5928
16600	5990
16700	6055
16800	6118
16900	6180
17000	6248
17100	6318
17200	6379
17300	6452
17400	6528
17500	6595
17600	6655
17700	6717
17800	6786
17900	6853
18000	6924
18100	6993
18200	7064
18300	7132
18400	7191
18500	7253
18600	7319
18700	7384
18800	7449
18900	7516
19000	7578
19100	7654
19200	7719
19300	7788
19400	7857
19500	7923
19600	7988
19700	8060
19800	8129
19900	8188
20000	8260
20100	8327
20200	8393
20300	8468
20400	8539
20500	8608
20600	8685
20700	8752
20800	8823
20900	8892
21000	8966
21100	9029
21200	9104
21300	9172
21400	9246
21500	9316
21600	9392
21700	9468
21800	9541
21900	9612
22000	9686
22100	9758
22200	9819
22300	9893
22400	9975
22500	10044
22600	10115
22700	10191
22800	10264
22900	10332
23000	10403
23100	10481
23200	10554
23300	10630
23400	10704
23500	10780
23600	10856
23700	10934
23800	11016
23900	11089
24000	11171
24100	11246
24200	11323
24300	11404
24400	11481
24500	11556
24600	11641
24700	11719
24800	11793
24900	11868
25000	11939
25100	12010
25200	12081
25300	12159
25400	12241
25500	12325
25600	12406
25700	12473
25800	12546
25900	12630
26000	12707
26100	12787
26200	12860
26300	12939
26400	13014
26500	13094
26600	13180
26700	13265
26800	13346
26900	13422
27000	13501
27100	13582
27200	13663
27300	13738
27400	13811
27500	13885
27600	13962
27700	14036
27800	14115
27900	14194
28000	14273
28100	14353
28200	14433
28300	14517
28400	14600
28500	14676
28600	14757
28700	14837
28800	14922
28900	15002
29000	15081
29100	15171
29200	15252
29300	15342
29400	15426
29500	15512
29600	15593
29700	15676
29800	15763
29900	15848
30000	15935
30100	16021
30200	16096
30300	16184
30400	16271
30500	16355
30600	16441
30700	16525
30800	16610
30900	16696
31000	16779
31100	16861
31200	16946
31300	17027
31400	17113
31500	17196
31600	17286
31700	17373
31800	17448
31900	17537
32000	17621
32100	17705
32200	17790
32300	17873
32400	17958
32500	18045
32600	18137
32700	18218
32800	18298
32900	18390
33000	18475
33100	18561
33200	18646
33300	18731
33400	18819
33500	18903
33600	18989
33700	19074
33800	19159
33900	19246
34000	19329
34100	19412
34200	19497
34300	19587
34400	19674
34500	19760
34600	19848
34700	19936
34800	20020
34900	20110
35000	20196
35100	20286
35200	20371
35300	20459
35400	20545
35500	20633
35600	20720
35700	20809
35800	20893
35900	20980
36000	21071
36100	21164
36200	21247
36300	21332
36400	21416
36500	21506
36600	21584
36700	21671
36800	21758
36900	21848
37000	21938
37100	22031
37200	22121
37300	22204
37400	22289
37500	22375
37600	22463
37700	22550
37800	22633
37900	22729
38000	22825
38100	22916
38200	23008
38300	23097
38400	23181
38500	23265
38600	23357
38700	23447
38800	23535
38900	23624
39000	23712
39100	23802
39200	23894
39300	23987
39400	24081
39500	24171
39600	24260
39700	24354
39800	24446
39900	24540
40000	24634
40100	24720
40200	24807
40300	24895
40400	24984
40500	25074
40600	25163
40700	25255
40800	25345
40900	25434
41000	25522
41100	25612
41200	25705
41300	25793
41400	25886
41500	25980
41600	26070
41700	26164
41800	26251
41900	26346
42000	26440
42100	26531
42200	26614
42300	26707
42400	26801
42500	26894
42600	26981
42700	27075
42800	27170
42900	27262
43000	27357
43100	27447
43200	27541
43300	27632
43400	27727
43500	27818
43600	27908
43700	28004
43800	28092
43900	28186
44000	28275
44100	28370
44200	28462
44300	28556
44400	28649
44500	28742
44600	28827
44700	28917
44800	29010
44900	29100
45000	29191
45100	29286
45200	29380
45300	29469
45400	29564
45500	29655
45600	29749
45700	29838
45800	29935
45900	30024
46000	30112
46100	30202
46200	30300
46300	30390
46400	30477
46500	30571
46600	30659
46700	30751
46800	30841
46900	30934
47000	31029
47100	31123
47200	31218
47300	31314
47400	31407
47500	31497
47600	31588
47700	31680
47800	31776
47900	31872
48000	31969
48100	32059
48200	32155
48300	32247
48400	32340
48500	32430
48600	32525
48700	32623
48800	32719
48900	32815
49000	32910
49100	33008
49200	33102
49300	33194
49400	33290
49500	33384
49600	33477
49700	33571
49800	33663
49900	33754
50000	33848
50100	33937
50200	34035
50300	34128
50400	34222
50500	34315
50600	34409
50700	34502
50800	34595
50900	34687
51000	34780
51100	34876
51200	34967
51300	35066
51400	35157
51500	35251
51600	35346
51700	35437
51800	35530
51900	35620
52000	35711
52100	35805
52200	35900
52300	35996
52400	36089
52500	36186
52600	36280
52700	36373
52800	36467
52900	36561
53000	36658
53100	36756
53200	36851
53300	36945
53400	37039
53500	37135
53600	37233
53700	37323
53800	37420
53900	37516
54000	37613
54100	37706
54200	37800
54300	37886
54400	37986
54500	38079
54600	38174
54700	38271
54800	38368
54900	38463
55000	38558
55100	38651
55200	38745
55300	38841
55400	38935
55500	39027
55600	39123
55700	39217
55800	39312
55900	39409
56000	39504
56100	39594
56200	39691
56300	39785
56400	39880
56500	39976
56600	40068
56700	40167
56800	40262
56900	40358
57000	40453
57100	40551
57200	40648
57300	40744
57400	40839
57500	40935
57600	41032
57700	41127
57800	41219
57900	41317
58000	41413
58100	41509
58200	41603
58300	41700
58400	41794
58500	41892
58600	41990
58700	42088
58800	42183
58900	42279
59000	42375
59100	42474
59200	42568
59300	42666
59400	42760
59500	42853
59600	42948
59700	43045
59800	43140
59900	43235
60000	43331
60100	43425
60200	43522
60300	43618
60400	43712
60500	43806
60600	43895
60700	43991
60800	44086
60900	44183
61000	44280
61100	44374
61200	44470
61300	44563
61400	44662
61500	44757
61600	44854
61700	44951
61800	45049
61900	45143
62000	45240
62100	45338
62200	45433
62300	45525
62400	45624
62500	45720
62600	45820
62700	45914
62800	46012
62900	46107
63000	46206
63100	46302
63200	46397
63300	46494
63400	46588
63500	46684
63600	46780
63700	46878
63800	46973
63900	47068
64000	47165
64100	47261
64200	47360
64300	47458
64400	47555
64500	47653
64600	47753
64700	47851
64800	47950
64900	48050
65000	48148
65100	48247
65200	48343
65300	48439
65400	48538
65500	48633
65600	48730
65700	48824
65800	48922
65900	49018
66000	49114
66100	49209
66200	49306
66300	49403
66400	49501
66500	49597
66600	49691
66700	49790
66800	49886
66900	49985
67000	50080
67100	50176
67200	50274
67300	50373
67400	50469
67500	50567
67600	50665
67700	50764
67800	50862
67900	50961
68000	51058
68100	51153
68200	51250
68300	51349
68400	51447
68500	51544
68600	51644
68700	51744
68800	51840
68900	51938
69000	52037
69100	52136
69200	52234
69300	52331
69400	52428
69500	52524
69600	52622
69700	52721
69800	52819
69900	52919
70000	53015
70100	53114
70200	53212
70300	53308
70400	53405
70500	53504
70600	53598
70700	53695
70800	53791
70900	53886
71000	53981
71100	54075
71200	54173
71300	54269
71400	54366
71500	54464
71600	54558
71700	54656
71800	54756
71900	54854
72000	54953
72100	55050
72200	55146
72300	55244
72400	55343
72500	55439
72600	55535
72700	55633
72800	55729
72900	55827
73000	55926
73100	56024
73200	56121
73300	56220
73400	56317
73500	56415
73600	56513
73700	56613
73800	56712
73900	56810
74000	56909
74100	57005
74200	57104
74300	57203
74400	57302
74500	57397
74600	57492
74700	57592
74800	57690
74900	57789
75000	57885
75100	57982
75200	58081
75300	58177
75400	58274
75500	58372
75600	58469
75700	58568
75800	58668
75900	58767
76000	58864
76100	58963
76200	59061
76300	59156
76400	59255
76500	59352
76600	59450
76700	59545
76800	59641
76900	59739
77000	59836
77100	59933
77200	60030
77300	60130
77400	60226
77500	60325
77600	60423
77700	60518
77800	60618
77900	60718
78000	60814
78100	60912
78200	61009
78300	61105
78400	61203
78500	61301
78600	61397
78700	61497
78800	61597
78900	61696
79000	61795
79100	61893
79200	61991
79300	62087
79400	62184
79500	62283
79600	62382
79700	62480
79800	62577
79900	62674
80000	62770
80100	62868
80200	62968
80300	63062
80400	63159
80500	63254
80600	63352
80700	63448
80800	63544
80900	63644
81000	63744
81100	63841
81200	63940
81300	64038
81400	64137
81500	64237
81600	64335
81700	64430
81800	64530
81900	64626
82000	64723
82100	64818
82200	64916
82300	65014
82400	65114
82500	65212
82600	65311
82700	65409
82800	65506
82900	65605
83000	65702
83100	65800
83200	65899
83300	65996
83400	66095
83500	66192
83600	66292
83700	66390
83800	66488
83900	66587
84000	66685
84100	66783
84200	66882
84300	66979
84400	67077
84500	67172
84600	67271
84700	67369
84800	67468
84900	67567
85000	67664
85100	67763
85200	67860
85300	67959
85400	68058
85500	68157
85600	68256
85700	68355
85800	68452
85900	68549
86000	68647
86100	68743
86200	68843
86300	68943
86400	69042
86500	69142
86600	69242
86700	69340
86800	69437
86900	69532
87000	69630
87100	69728
87200	69826
87300	69926
87400	70024
87500	70124
87600	70223
87700	70322
87800	70421
87900	70519
88000	70619
88100	70717
88200	70816
88300	70914
88400	71012
88500	71110
88600	71209
88700	71308
88800	71406
88900	71501
89000	71596
89100	71693
89200	71791
89300	71891
89400	71988
89500	72086
89600	72185
89700	72284
89800	72378
89900	72474
90000	72574
90100	72674
90200	72769
90300	72863
90400	72962
90500	73056
90600	73153
90700	73253
90800	73352
90900	73450
91000	73550
91100	73649
91200	73746
91300	73846
91400	73944
91500	74042
91600	74139
91700	74235
91800	74331
91900	74427
92000	74523
92100	74620
92200	74719
92300	74819
92400	74917
92500	75015
92600	75111
92700	75211
92800	75308
92900	75407
93000	75507
93100	75605
93200	75702
93300	75798
93400	75893
93500	75992
93600	76091
93700	76190
93800	76284
93900	76381
94000	76479
94100	76576
94200	76674
94300	76771
94400	76870
94500	76968
94600	77065
94700	77163
94800	77260
94900	77360
95000	77459
95100	77558
95200	77658
95300	77757
95400	77857
95500	77955
95600	78053
95700	78152
95800	78249
95900	78345
96000	78444
96100	78543
96200	78641
96300	78739
96400	78837
96500	78933
96600	79032
96700	79132
96800	79232
96900	79328
97000	79425
97100	79524
97200	79623
97300	79718
97400	79818
97500	79916
97600	80015
97700	80112
97800	80211
97900	80308
98000	80404
98100	80503
98200	80600
98300	80696
98400	80795
98500	80895
98600	80993
98700	81092
98800	81191
98900	81290
99000	81388
99100	81486
99200	81583
99300	81680
99400	81780
99500	81879
99600	81971
99700	82070
99800	82170
99900	82268
100000	82366


==> plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_p.dat <==
i	p
100	0.00
200	0.00
300	0.33
400	0.50
500	0.40
600	0.67
700	0.57
800	0.50
900	0.44
1000	0.60
1100	0.64
1200	0.67
1300	0.77
1400	0.86
1500	0.87
1600	0.94
1700	1.06
1800	1.11
1900	1.26
2000	1.55
2100	1.52
2200	1.50
2300	1.61
2400	1.71
2500	1.80
2600	1.85
2700	1.78
2800	1.89
2900	1.90
3000	1.90
3100	2.00
3200	2.16
3300	2.21
3400	2.24
3500	2.37
3600	2.50
3700	2.70
3800	2.71
3900	2.74
4000	2.75
4100	2.68
4200	2.79
4300	2.93
4400	3.14
4500	3.16
4600	3.17
4700	3.13
4800	3.19
4900	3.16
5000	3.10
5100	3.16
5200	3.19
5300	3.25
5400	3.24
5500	3.24
5600	3.39
5700	3.47
5800	3.53
5900	3.63
6000	3.72
6100	3.70
6200	3.71
6300	3.84
6400	3.83
6500	3.86
6600	3.91
6700	3.94
6800	3.99
6900	4.03
7000	4.09
7100	4.20
7200	4.18
7300	4.22
7400	4.30
7500	4.39
7600	4.46
7700	4.49
7800	4.53
7900	4.53
8000	4.56
8100	4.63
8200	4.68
8300	4.70
8400	4.80
8500	4.81
8600	4.81
8700	4.86
8800	4.88
8900	4.91
9000	4.96
9100	5.01
9200	5.01
9300	5.04
9400	5.07
9500	5.12
9600	5.19
9700	5.25
9800	5.30
9900	5.35
10000	5.41
10100	5.45
10200	5.48
10300	5.51
10400	5.56
10500	5.63
10600	5.67
10700	5.71
10800	5.73
10900	5.74
11000	5.74
11100	5.75
11200	5.77
11300	5.81
11400	5.82
11500	5.83
11600	5.84
11700	5.90
11800	5.93
11900	5.95
12000	5.97
12100	6.02
12200	6.02
12300	6.06
12400	6.07
12500	6.11
12600	6.15
12700	6.19
12800	6.23
12900	6.27
13000	6.30
13100	6.32
13200	6.33
13300	6.32
13400	6.39
13500	6.43
13600	6.46
13700	6.51
13800	6.51
13900	6.53
14000	6.56
14100	6.60
14200	6.66
14300	6.72
14400	6.71
14500	6.74
14600	6.75
14700	6.80
14800	6.78
14900	6.81
15000	6.84
15100	6.84
15200	6.87
15300	6.92
15400	6.90
15500	6.92
15600	6.92
15700	6.96
15800	6.99
15900	7.01
16000	7.03
16100	7.02
16200	7.06
16300	7.10
16400	7.12
16500	7.15
16600	7.19
16700	7.20
16800	7.19
16900	7.22
17000	7.24
17100	7.23
17200	7.27
17300	7.29
17400	7.32
17500	7.34
17600	7.36
17700	7.41
17800	7.42
17900	7.45
18000	7.47
18100	7.49
18200	7.53
18300	7.56
18400	7.58
18500	7.58
18600	7.60
18700	7.62
18800	7.65
18900	7.68
19000	7.69
19100	7.74
19200	7.73
19300	7.72
19400	7.75
19500	7.75
19600	7.76
19700	7.75
19800	7.75
19900	7.78
20000	7.80
20100	7.83
20200	7.86
20300	7.86
20400	7.88
20500	7.90
20600	7.92
20700	7.94
20800	7.97
20900	7.98
21000	8.01
21100	8.02
21200	8.02
21300	8.02
21400	8.01
21500	8.03
21600	8.03
21700	8.05
21800	8.06
21900	8.09
22000	8.10
22100	8.10
22200	8.11
22300	8.13
22400	8.15
22500	8.15
22600	8.17
22700	8.19
22800	8.19
22900	8.22
23000	8.22
23100	8.23
23200	8.23
23300	8.26
23400	8.27
23500	8.30
23600	8.30
23700	8.31
23800	8.33
23900	8.33
24000	8.35
24100	8.36
24200	8.38
24300	8.41
24400	8.42
24500	8.45
24600	8.45
24700	8.46
24800	8.46
24900	8.46
25000	8.47
25100	8.48
25200	8.47
25300	8.46
25400	8.46
25500	8.47
25600	8.49
25700	8.49
25800	8.48
25900	8.50
26000	8.52
26100	8.53
26200	8.56
26300	8.56
26400	8.56
26500	8.57
26600	8.55
26700	8.56
26800	8.59
26900	8.58
27000	8.60
27100	8.61
27200	8.61
27300	8.62
27400	8.62
27500	8.63
27600	8.66
27700	8.66
27800	8.65
27900	8.67
28000	8.68
28100	8.69
28200	8.70
28300	8.68
28400	8.68
28500	8.69
28600	8.69
28700	8.69
28800	8.71
28900	8.72
29000	8.75
29100	8.76
29200	8.77
29300	8.78
29400	8.80
29500	8.84
29600	8.84
29700	8.86
29800	8.86
29900	8.87
30000	8.89
30100	8.88
30200	8.91
30300	8.91
30400	8.91
30500	8.92
30600	8.92
30700	8.94
30800	8.96
30900	8.96
31000	8.97
31100	8.98
31200	8.97
31300	8.97
31400	8.98
31500	8.99
31600	8.99
31700	8.98
31800	8.98
31900	8.98
32000	9.01
32100	9.02
32200	9.02
32300	9.04
32400	9.06
32500	9.06
32600	9.08
32700	9.10
32800	9.11
32900	9.11
33000	9.10
33100	9.10
33200	9.12
33300	9.13
33400	9.15
33500	9.16
33600	9.18
33700	9.18
33800	9.19
33900	9.20
34000	9.21
34100	9.23
34200	9.25
34300	9.25
34400	9.28
34500	9.28
34600	9.28
34700	9.29
34800	9.29
34900	9.31
35000	9.32
35100	9.34
35200	9.34
35300	9.36
35400	9.37
35500	9.37
35600	9.37
35700	9.39
35800	9.41
35900	9.41
36000	9.42
36100	9.43
36200	9.44
36300	9.45
36400	9.45
36500	9.45
36600	9.45
36700	9.46
36800	9.47
36900	9.48
37000	9.48
37100	9.48
37200	9.49
37300	9.50
37400	9.51
37500	9.53
37600	9.54
37700	9.53
37800	9.53
37900	9.54
38000	9.54
38100	9.55
38200	9.59
38300	9.59
38400	9.60
38500	9.62
38600	9.62
38700	9.62
38800	9.62
38900	9.63
39000	9.64
39100	9.64
39200	9.65
39300	9.65
39400	9.68
39500	9.69
39600	9.70
39700	9.71
39800	9.72
39900	9.74
40000	9.75
40100	9.75
40200	9.79
40300	9.79
40400	9.80
40500	9.80
40600	9.81
40700	9.81
40800	9.81
40900	9.81
41000	9.82
41100	9.83
41200	9.83
41300	9.85
41400	9.86
41500	9.87
41600	9.89
41700	9.91
41800	9.90
41900	9.92
42000	9.93
42100	9.93
42200	9.95
42300	9.95
42400	9.96
42500	9.96
42600	9.97
42700	9.97
42800	9.98
42900	10.00
43000	10.01
43100	10.03
43200	10.04
43300	10.05
43400	10.06
43500	10.04
43600	10.05
43700	10.06
43800	10.06
43900	10.06
44000	10.07
44100	10.07
44200	10.08
44300	10.09
44400	10.09
44500	10.09
44600	10.08
44700	10.08
44800	10.10
44900	10.11
45000	10.11
45100	10.11
45200	10.10
45300	10.10
45400	10.11
45500	10.10
45600	10.12
45700	10.14
45800	10.15
45900	10.16
46000	10.17
46100	10.18
46200	10.18
46300	10.19
46400	10.20
46500	10.20
46600	10.21
46700	10.22
46800	10.22
46900	10.23
47000	10.22
47100	10.23
47200	10.24
47300	10.23
47400	10.24
47500	10.26
47600	10.27
47700	10.27
47800	10.28
47900	10.30
48000	10.31
48100	10.31
48200	10.32
48300	10.32
48400	10.31
48500	10.32
48600	10.33
48700	10.34
48800	10.35
48900	10.35
49000	10.35
49100	10.37
49200	10.38
49300	10.38
49400	10.38
49500	10.38
49600	10.38
49700	10.38
49800	10.38
49900	10.38
50000	10.39
50100	10.39
50200	10.39
50300	10.40
50400	10.40
50500	10.40
50600	10.40
50700	10.40
50800	10.40
50900	10.40
51000	10.42
51100	10.42
51200	10.42
51300	10.42
51400	10.43
51500	10.43
51600	10.43
51700	10.43
51800	10.44
51900	10.44
52000	10.45
52100	10.45
52200	10.46
52300	10.45
52400	10.45
52500	10.45
52600	10.46
52700	10.46
52800	10.47
52900	10.46
53000	10.48
53100	10.48
53200	10.49
53300	10.49
53400	10.50
53500	10.50
53600	10.50
53700	10.50
53800	10.51
53900	10.52
54000	10.52
54100	10.52
54200	10.52
54300	10.52
54400	10.52
54500	10.53
54600	10.54
54700	10.54
54800	10.55
54900	10.56
55000	10.55
55100	10.55
55200	10.55
55300	10.56
55400	10.57
55500	10.58
55600	10.58
55700	10.59
55800	10.60
55900	10.61
56000	10.61
56100	10.63
56200	10.63
56300	10.65
56400	10.64
56500	10.65
56600	10.66
56700	10.66
56800	10.66
56900	10.67
57000	10.67
57100	10.68
57200	10.69
57300	10.69
57400	10.70
57500	10.71
57600	10.71
57700	10.72
57800	10.71
57900	10.71
58000	10.72
58100	10.72
58200	10.74
58300	10.74
58400	10.74
58500	10.76
58600	10.75
58700	10.75
58800	10.76
58900	10.77
59000	10.78
59100	10.79
59200	10.80
59300	10.80
59400	10.81
59500	10.81
59600	10.81
59700	10.82
59800	10.81
59900	10.82
60000	10.83
60100	10.83
60200	10.85
60300	10.85
60400	10.86
60500	10.86
60600	10.86
60700	10.87
60800	10.87
60900	10.87
61000	10.87
61100	10.86
61200	10.86
61300	10.87
61400	10.87
61500	10.88
61600	10.88
61700	10.88
61800	10.87
61900	10.87
62000	10.87
62100	10.88
62200	10.88
62300	10.89
62400	10.89
62500	10.89
62600	10.90
62700	10.92
62800	10.92
62900	10.92
63000	10.92
63100	10.91
63200	10.91
63300	10.90
63400	10.90
63500	10.90
63600	10.92
63700	10.91
63800	10.91
63900	10.91
64000	10.93
64100	10.93
64200	10.93
64300	10.93
64400	10.93
64500	10.93
64600	10.93
64700	10.94
64800	10.94
64900	10.95
65000	10.95
65100	10.96
65200	10.96
65300	10.96
65400	10.97
65500	10.96
65600	10.96
65700	10.96
65800	10.97
65900	10.97
66000	10.96
66100	10.97
66200	10.97
66300	10.97
66400	10.98
66500	10.98
66600	10.98
66700	10.99
66800	10.99
66900	10.99
67000	10.99
67100	10.99
67200	11.00
67300	11.00
67400	11.01
67500	11.01
67600	11.01
67700	11.03
67800	11.03
67900	11.03
68000	11.03
68100	11.03
68200	11.03
68300	11.03
68400	11.03
68500	11.03
68600	11.03
68700	11.05
68800	11.04
68900	11.04
69000	11.03
69100	11.04
69200	11.04
69300	11.04
69400	11.04
69500	11.04
69600	11.04
69700	11.04
69800	11.04
69900	11.04
70000	11.04
70100	11.05
70200	11.05
70300	11.06
70400	11.06
70500	11.06
70600	11.07
70700	11.07
70800	11.06
70900	11.06
71000	11.06
71100	11.07
71200	11.07
71300	11.07
71400	11.08
71500	11.08
71600	11.08
71700	11.07
71800	11.08
71900	11.08
72000	11.08
72100	11.09
72200	11.08
72300	11.08
72400	11.08
72500	11.08
72600	11.09
72700	11.09
72800	11.10
72900	11.10
73000	11.10
73100	11.11
73200	11.11
73300	11.12
73400	11.13
73500	11.14
73600	11.15
73700	11.15
73800	11.16
73900	11.16
74000	11.16
74100	11.16
74200	11.15
74300	11.15
74400	11.16
74500	11.15
74600	11.16
74700	11.17
74800	11.17
74900	11.17
75000	11.17
75100	11.17
75200	11.18
75300	11.19
75400	11.19
75500	11.19
75600	11.19
75700	11.19
75800	11.19
75900	11.19
76000	11.19
76100	11.19
76200	11.19
76300	11.19
76400	11.20
76500	11.20
76600	11.20
76700	11.21
76800	11.20
76900	11.21
77000	11.21
77100	11.21
77200	11.20
77300	11.21
77400	11.21
77500	11.21
77600	11.21
77700	11.21
77800	11.21
77900	11.20
78000	11.20
78100	11.20
78200	11.20
78300	11.21
78400	11.21
78500	11.21
78600	11.21
78700	11.22
78800	11.22
78900	11.23
79000	11.23
79100	11.24
79200	11.23
79300	11.24
79400	11.24
79500	11.24
79600	11.24
79700	11.24
79800	11.24
79900	11.24
80000	11.23
80100	11.24
80200	11.24
80300	11.24
80400	11.24
80500	11.25
80600	11.25
80700	11.25
80800	11.24
80900	11.24
81000	11.25
81100	11.25
81200	11.25
81300	11.25
81400	11.25
81500	11.25
81600	11.25
81700	11.26
81800	11.26
81900	11.26
82000	11.26
82100	11.26
82200	11.26
82300	11.26
82400	11.25
82500	11.26
82600	11.26
82700	11.26
82800	11.26
82900	11.26
83000	11.26
83100	11.26
83200	11.26
83300	11.26
83400	11.26
83500	11.27
83600	11.26
83700	11.27
83800	11.27
83900	11.27
84000	11.27
84100	11.28
84200	11.28
84300	11.28
84400	11.28
84500	11.28
84600	11.28
84700	11.28
84800	11.27
84900	11.28
85000	11.28
85100	11.28
85200	11.28
85300	11.28
85400	11.29
85500	11.28
85600	11.29
85700	11.29
85800	11.29
85900	11.29
86000	11.28
86100	11.28
86200	11.28
86300	11.27
86400	11.28
86500	11.28
86600	11.29
86700	11.29
86800	11.29
86900	11.29
87000	11.30
87100	11.30
87200	11.30
87300	11.30
87400	11.30
87500	11.30
87600	11.30
87700	11.30
87800	11.31
87900	11.31
88000	11.31
88100	11.31
88200	11.32
88300	11.31
88400	11.31
88500	11.32
88600	11.32
88700	11.33
88800	11.32
88900	11.32
89000	11.32
89100	11.32
89200	11.32
89300	11.33
89400	11.32
89500	11.32
89600	11.32
89700	11.32
89800	11.31
89900	11.31
90000	11.31
90100	11.31
90200	11.31
90300	11.32
90400	11.32
90500	11.33
90600	11.33
90700	11.33
90800	11.33
90900	11.33
91000	11.33
91100	11.33
91200	11.33
91300	11.32
91400	11.32
91500	11.31
91600	11.32
91700	11.31
91800	11.31
91900	11.31
92000	11.31
92100	11.32
92200	11.31
92300	11.32
92400	11.32
92500	11.32
92600	11.32
92700	11.32
92800	11.33
92900	11.33
93000	11.33
93100	11.32
93200	11.32
93300	11.32
93400	11.33
93500	11.33
93600	11.33
93700	11.33
93800	11.33
93900	11.34
94000	11.34
94100	11.34
94200	11.34
94300	11.34
94400	11.34
94500	11.33
94600	11.33
94700	11.33
94800	11.34
94900	11.35
95000	11.35
95100	11.36
95200	11.35
95300	11.35
95400	11.35
95500	11.35
95600	11.36
95700	11.36
95800	11.35
95900	11.36
96000	11.35
96100	11.35
96200	11.36
96300	11.36
96400	11.36
96500	11.37
96600	11.38
96700	11.39
96800	11.38
96900	11.38
97000	11.38
97100	11.39
97200	11.39
97300	11.39
97400	11.39
97500	11.38
97600	11.38
97700	11.38
97800	11.38
97900	11.38
98000	11.38
98100	11.38
98200	11.39
98300	11.38
98400	11.38
98500	11.39
98600	11.39
98700	11.40
98800	11.39
98900	11.39
99000	11.39
99100	11.39
99200	11.39
99300	11.39
99400	11.39
99500	11.38
99600	11.39
99700	11.39
99800	11.40
99900	11.40
100000	11.40


==> plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_s.dat <==
i	s
100	99.00
200	98.00
300	97.67
400	97.25
500	96.60
600	95.50
700	94.86
800	94.25
900	94.22
1000	93.50
1100	93.18
1200	92.67
1300	92.46
1400	92.07
1500	91.53
1600	90.88
1700	89.94
1800	89.44
1900	88.89
2000	88.25
2100	87.90
2200	87.36
2300	86.96
2400	86.38
2500	85.84
2600	85.35
2700	85.04
2800	84.57
2900	84.00
3000	83.40
3100	83.16
3200	82.88
3300	82.42
3400	81.94
3500	81.29
3600	80.81
3700	80.22
3800	80.00
3900	79.46
4000	79.08
4100	78.66
4200	78.24
4300	77.84
4400	77.25
4500	76.93
4600	76.52
4700	76.17
4800	75.65
4900	75.43
5000	75.24
5100	74.80
5200	74.48
5300	74.00
5400	73.63
5500	73.18
5600	72.80
5700	72.35
5800	71.91
5900	71.44
6000	70.97
6100	70.62
6200	70.27
6300	69.68
6400	69.36
6500	68.98
6600	68.58
6700	68.18
6800	67.68
6900	67.28
7000	66.90
7100	66.45
7200	66.19
7300	65.85
7400	65.50
7500	65.15
7600	64.80
7700	64.55
7800	64.26
7900	63.99
8000	63.67
8100	63.40
8200	63.04
8300	62.78
8400	62.46
8500	62.20
8600	61.84
8700	61.63
8800	61.40
8900	61.15
9000	60.89
9100	60.60
9200	60.28
9300	60.02
9400	59.74
9500	59.47
9600	59.24
9700	58.89
9800	58.61
9900	58.38
10000	58.10
10100	57.78
10200	57.44
10300	57.24
10400	56.94
10500	56.66
10600	56.34
10700	56.07
10800	55.82
10900	55.52
11000	55.25
11100	55.00
11200	54.69
11300	54.40
11400	54.17
11500	53.96
11600	53.72
11700	53.50
11800	53.29
11900	53.03
12000	52.74
12100	52.49
12200	52.23
12300	51.98
12400	51.70
12500	51.42
12600	51.21
12700	50.98
12800	50.75
12900	50.50
13000	50.23
13100	49.95
13200	49.70
13300	49.48
13400	49.25
13500	49.00
13600	48.77
13700	48.53
13800	48.26
13900	48.05
14000	47.84
14100	47.61
14200	47.39
14300	47.17
14400	46.92
14500	46.69
14600	46.48
14700	46.27
14800	46.13
14900	45.91
15000	45.73
15100	45.51
15200	45.36
15300	45.14
15400	44.95
15500	44.75
15600	44.60
15700	44.41
15800	44.23
15900	44.03
16000	43.81
16100	43.66
16200	43.44
16300	43.28
16400	43.10
16500	42.93
16600	42.75
16700	42.56
16800	42.37
16900	42.20
17000	42.00
17100	41.84
17200	41.68
17300	41.48
17400	41.35
17500	41.15
17600	41.00
17700	40.82
17800	40.65
17900	40.51
18000	40.37
18100	40.20
18200	40.01
18300	39.85
18400	39.70
18500	39.55
18600	39.40
18700	39.23
18800	39.07
18900	38.91
19000	38.76
19100	38.60
19200	38.44
19300	38.31
19400	38.17
19500	38.02
19600	37.86
19700	37.69
19800	37.56
19900	37.45
20000	37.30
20100	37.14
20200	37.01
20300	36.89
20400	36.77
20500	36.62
20600	36.49
20700	36.36
20800	36.19
20900	36.02
21000	35.89
21100	35.74
21200	35.59
21300	35.46
21400	35.34
21500	35.21
21600	35.08
21700	34.94
21800	34.84
21900	34.72
22000	34.58
22100	34.45
22200	34.32
22300	34.20
22400	34.07
22500	33.96
22600	33.84
22700	33.71
22800	33.63
22900	33.51
23000	33.40
23100	33.28
23200	33.15
23300	33.02
23400	32.89
23500	32.78
23600	32.67
23700	32.56
23800	32.45
23900	32.33
24000	32.22
24100	32.11
24200	32.02
24300	31.90
24400	31.80
24500	31.69
24600	31.57
24700	31.47
24800	31.37
24900	31.27
25000	31.17
25100	31.06
25200	30.95
25300	30.86
25400	30.75
25500	30.64
25600	30.55
25700	30.44
25800	30.34
25900	30.24
26000	30.17
26100	30.07
26200	29.97
26300	29.86
26400	29.75
26500	29.65
26600	29.57
26700	29.47
26800	29.38
26900	29.30
27000	29.19
27100	29.11
27200	29.02
27300	28.92
27400	28.82
27500	28.74
27600	28.64
27700	28.55
27800	28.46
27900	28.37
28000	28.29
28100	28.20
28200	28.10
28300	28.03
28400	27.94
28500	27.85
28600	27.78
28700	27.68
28800	27.60
28900	27.51
29000	27.42
29100	27.34
29200	27.26
29300	27.18
29400	27.09
29500	27.01
29600	26.94
29700	26.86
29800	26.77
29900	26.69
30000	26.62
30100	26.53
30200	26.45
30300	26.37
30400	26.30
30500	26.24
30600	26.16
30700	26.07
30800	26.00
30900	25.92
31000	25.84
31100	25.77
31200	25.69
31300	25.63
31400	25.55
31500	25.48
31600	25.40
31700	25.32
31800	25.25
31900	25.18
32000	25.11
32100	25.04
32200	24.96
32300	24.89
32400	24.81
32500	24.74
32600	24.67
32700	24.61
32800	24.54
32900	24.47
33000	24.41
33100	24.33
33200	24.27
33300	24.20
33400	24.13
33500	24.06
33600	23.99
33700	23.93
33800	23.86
33900	23.80
34000	23.74
34100	23.67
34200	23.60
34300	23.53
34400	23.47
34500	23.41
34600	23.35
34700	23.29
34800	23.22
34900	23.15
35000	23.09
35100	23.03
35200	22.97
35300	22.91
35400	22.86
35500	22.79
35600	22.73
35700	22.68
35800	22.62
35900	22.57
36000	22.51
36100	22.44
36200	22.38
36300	22.32
36400	22.26
36500	22.20
36600	22.14
36700	22.09
36800	22.03
36900	21.98
37000	21.92
37100	21.86
37200	21.80
37300	21.75
37400	21.69
37500	21.63
37600	21.58
37700	21.53
37800	21.47
37900	21.41
38000	21.36
38100	21.30
38200	21.25
38300	21.20
38400	21.14
38500	21.09
38600	21.04
38700	20.99
38800	20.94
38900	20.88
39000	20.84
39100	20.78
39200	20.73
39300	20.68
39400	20.63
39500	20.58
39600	20.53
39700	20.48
39800	20.43
39900	20.38
40000	20.34
40100	20.28
40200	20.24
40300	20.19
40400	20.14
40500	20.09
40600	20.04
40700	20.00
40800	19.95
40900	19.90
41000	19.85
41100	19.81
41200	19.76
41300	19.72
41400	19.68
41500	19.63
41600	19.58
41700	19.53
41800	19.49
41900	19.44
42000	19.40
42100	19.35
42200	19.30
42300	19.26
42400	19.21
42500	19.17
42600	19.13
42700	19.09
42800	19.04
42900	19.00
43000	18.96
43100	18.91
43200	18.87
43300	18.82
43400	18.79
43500	18.74
43600	18.70
43700	18.66
43800	18.61
43900	18.57
44000	18.53
44100	18.49
44200	18.45
44300	18.40
44400	18.36
44500	18.32
44600	18.28
44700	18.24
44800	18.20
44900	18.17
45000	18.13
45100	18.09
45200	18.05
45300	18.01
45400	17.97
45500	17.93
45600	17.89
45700	17.85
45800	17.82
45900	17.78
46000	17.74
46100	17.70
46200	17.66
46300	17.63
46400	17.59
46500	17.55
46600	17.52
46700	17.48
46800	17.44
46900	17.41
47000	17.37
47100	17.33
47200	17.29
47300	17.26
47400	17.22
47500	17.19
47600	17.15
47700	17.12
47800	17.09
47900	17.05
48000	17.02
48100	16.98
48200	16.95
48300	16.91
48400	16.88
48500	16.85
48600	16.81
48700	16.78
48800	16.74
48900	16.71
49000	16.67
49100	16.64
49200	16.61
49300	16.57
49400	16.54
49500	16.51
49600	16.47
49700	16.44
49800	16.41
49900	16.37
50000	16.34
50100	16.31
50200	16.28
50300	16.24
50400	16.22
50500	16.18
50600	16.15
50700	16.12
50800	16.09
50900	16.06
51000	16.03
51100	16.00
51200	15.97
51300	15.94
51400	15.90
51500	15.87
51600	15.84
51700	15.81
51800	15.78
51900	15.75
52000	15.72
52100	15.69
52200	15.66
52300	15.63
52400	15.60
52500	15.58
52600	15.55
52700	15.52
52800	15.49
52900	15.46
53000	15.43
53100	15.40
53200	15.37
53300	15.34
53400	15.31
53500	15.29
53600	15.26
53700	15.23
53800	15.20
53900	15.17
54000	15.15
54100	15.12
54200	15.09
54300	15.06
54400	15.03
54500	15.01
54600	14.98
54700	14.95
54800	14.93
54900	14.90
55000	14.87
55100	14.85
55200	14.82
55300	14.79
55400	14.77
55500	14.74
55600	14.71
55700	14.69
55800	14.66
55900	14.64
56000	14.61
56100	14.59
56200	14.56
56300	14.53
56400	14.51
56500	14.48
56600	14.46
56700	14.43
56800	14.41
56900	14.38
57000	14.36
57100	14.33
57200	14.31
57300	14.28
57400	14.26
57500	14.23
57600	14.21
57700	14.19
57800	14.16
57900	14.14
58000	14.11
58100	14.09
58200	14.06
58300	14.04
58400	14.02
58500	13.99
58600	13.97
58700	13.94
58800	13.92
58900	13.90
59000	13.87
59100	13.85
59200	13.83
59300	13.80
59400	13.78
59500	13.76
59600	13.74
59700	13.71
59800	13.69
59900	13.67
60000	13.65
60100	13.62
60200	13.60
60300	13.58
60400	13.56
60500	13.53
60600	13.51
60700	13.49
60800	13.47
60900	13.44
61000	13.42
61100	13.40
61200	13.38
61300	13.36
61400	13.34
61500	13.31
61600	13.29
61700	13.27
61800	13.25
61900	13.23
62000	13.21
62100	13.19
62200	13.17
62300	13.14
62400	13.12
62500	13.10
62600	13.08
62700	13.06
62800	13.04
62900	13.02
63000	13.00
63100	12.98
63200	12.96
63300	12.94
63400	12.92
63500	12.90
63600	12.88
63700	12.86
63800	12.84
63900	12.82
64000	12.80
64100	12.78
64200	12.76
64300	12.74
64400	12.72
64500	12.70
64600	12.68
64700	12.66
64800	12.64
64900	12.62
65000	12.60
65100	12.58
65200	12.56
65300	12.54
65400	12.52
65500	12.50
65600	12.48
65700	12.47
65800	12.45
65900	12.43
66000	12.41
66100	12.39
66200	12.37
66300	12.35
66400	12.33
66500	12.32
66600	12.30
66700	12.28
66800	12.26
66900	12.24
67000	12.22
67100	12.21
67200	12.19
67300	12.17
67400	12.15
67500	12.13
67600	12.12
67700	12.10
67800	12.08
67900	12.06
68000	12.04
68100	12.03
68200	12.01
68300	11.99
68400	11.97
68500	11.96
68600	11.94
68700	11.92
68800	11.91
68900	11.89
69000	11.87
69100	11.85
69200	11.84
69300	11.82
69400	11.80
69500	11.79
69600	11.77
69700	11.75
69800	11.73
69900	11.72
70000	11.70
70100	11.68
70200	11.67
70300	11.65
70400	11.63
70500	11.62
70600	11.60
70700	11.59
70800	11.57
70900	11.55
71000	11.54
71100	11.52
71200	11.50
71300	11.49
71400	11.47
71500	11.46
71600	11.44
71700	11.42
71800	11.41
71900	11.39
72000	11.38
72100	11.36
72200	11.34
72300	11.33
72400	11.31
72500	11.30
72600	11.28
72700	11.27
72800	11.25
72900	11.24
73000	11.22
73100	11.21
73200	11.19
73300	11.18
73400	11.16
73500	11.15
73600	11.13
73700	11.12
73800	11.10
73900	11.09
74000	11.07
74100	11.06
74200	11.04
74300	11.03
74400	11.01
74500	11.00
74600	10.98
74700	10.97
74800	10.95
74900	10.94
75000	10.92
75100	10.91
75200	10.89
75300	10.88
75400	10.86
75500	10.85
75600	10.84
75700	10.82
75800	10.81
75900	10.79
76000	10.78
76100	10.76
76200	10.75
76300	10.74
76400	10.72
76500	10.71
76600	10.69
76700	10.68
76800	10.67
76900	10.65
77000	10.64
77100	10.63
77200	10.61
77300	10.60
77400	10.58
77500	10.57
77600	10.56
77700	10.54
77800	10.53
77900	10.52
78000	10.50
78100	10.49
78200	10.48
78300	10.46
78400	10.45
78500	10.44
78600	10.42
78700	10.41
78800	10.40
78900	10.38
79000	10.37
79100	10.36
79200	10.34
79300	10.33
79400	10.32
79500	10.30
79600	10.29
79700	10.28
79800	10.27
79900	10.25
80000	10.24
80100	10.23
80200	10.21
80300	10.20
80400	10.19
80500	10.18
80600	10.16
80700	10.15
80800	10.14
80900	10.13
81000	10.11
81100	10.10
81200	10.09
81300	10.08
81400	10.06
81500	10.05
81600	10.04
81700	10.03
81800	10.01
81900	10.00
82000	9.99
82100	9.98
82200	9.97
82300	9.95
82400	9.94
82500	9.93
82600	9.92
82700	9.91
82800	9.89
82900	9.88
83000	9.87
83100	9.86
83200	9.85
83300	9.83
83400	9.82
83500	9.81
83600	9.80
83700	9.79
83800	9.78
83900	9.76
84000	9.75
84100	9.74
84200	9.73
84300	9.72
84400	9.71
84500	9.69
84600	9.68
84700	9.67
84800	9.66
84900	9.65
85000	9.64
85100	9.63
85200	9.62
85300	9.60
85400	9.59
85500	9.58
85600	9.57
85700	9.56
85800	9.55
85900	9.54
86000	9.53
86100	9.51
86200	9.50
86300	9.49
86400	9.48
86500	9.47
86600	9.46
86700	9.45
86800	9.44
86900	9.43
87000	9.42
87100	9.41
87200	9.39
87300	9.38
87400	9.37
87500	9.36
87600	9.35
87700	9.34
87800	9.33
87900	9.32
88000	9.31
88100	9.30
88200	9.29
88300	9.28
88400	9.27
88500	9.26
88600	9.25
88700	9.24
88800	9.23
88900	9.21
89000	9.20
89100	9.19
89200	9.18
89300	9.17
89400	9.16
89500	9.15
89600	9.14
89700	9.13
89800	9.12
89900	9.11
90000	9.10
90100	9.09
90200	9.08
90300	9.07
90400	9.06
90500	9.05
90600	9.04
90700	9.03
90800	9.02
90900	9.01
91000	9.00
91100	8.99
91200	8.98
91300	8.97
91400	8.96
91500	8.95
91600	8.94
91700	8.93
91800	8.92
91900	8.91
92000	8.90
92100	8.89
92200	8.89
92300	8.88
92400	8.87
92500	8.86
92600	8.85
92700	8.84
92800	8.83
92900	8.82
93000	8.81
93100	8.80
93200	8.79
93300	8.78
93400	8.77
93500	8.76
93600	8.75
93700	8.74
93800	8.73
93900	8.72
94000	8.71
94100	8.71
94200	8.70
94300	8.69
94400	8.68
94500	8.67
94600	8.66
94700	8.65
94800	8.64
94900	8.63
95000	8.62
95100	8.61
95200	8.61
95300	8.60
95400	8.59
95500	8.58
95600	8.57
95700	8.56
95800	8.55
95900	8.54
96000	8.53
96100	8.52
96200	8.52
96300	8.51
96400	8.50
96500	8.49
96600	8.48
96700	8.47
96800	8.46
96900	8.45
97000	8.45
97100	8.44
97200	8.43
97300	8.42
97400	8.41
97500	8.40
97600	8.39
97700	8.38
97800	8.38
97900	8.37
98000	8.36
98100	8.35
98200	8.34
98300	8.33
98400	8.33
98500	8.32
98600	8.31
98700	8.30
98800	8.29
98900	8.28
99000	8.27
99100	8.27
99200	8.26
99300	8.25
99400	8.24
99500	8.23
99600	8.22
99700	8.22
99800	8.21
99900	8.20
100000	8.19


==> plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_v.dat <==
i	v
100	1.00
200	2.00
300	2.00
400	2.25
500	3.00
600	3.83
700	4.57
800	5.25
900	5.33
1000	5.90
1100	6.18
1200	6.67
1300	6.77
1400	7.07
1500	7.60
1600	8.19
1700	9.00
1800	9.44
1900	9.84
2000	10.20
2100	10.57
2200	11.14
2300	11.43
2400	11.92
2500	12.36
2600	12.81
2700	13.19
2800	13.54
2900	14.10
3000	14.70
3100	14.84
3200	14.97
3300	15.36
3400	15.82
3500	16.34
3600	16.69
3700	17.08
3800	17.29
3900	17.79
4000	18.18
4100	18.66
4200	18.98
4300	19.23
4400	19.61
4500	19.91
4600	20.30
4700	20.70
4800	21.17
4900	21.41
5000	21.66
5100	22.04
5200	22.33
5300	22.75
5400	23.13
5500	23.58
5600	23.80
5700	24.18
5800	24.55
5900	24.93
6000	25.32
6100	25.67
6200	26.02
6300	26.48
6400	26.81
6500	27.15
6600	27.52
6700	27.88
6800	28.34
6900	28.70
7000	29.01
7100	29.35
7200	29.62
7300	29.93
7400	30.20
7500	30.47
7600	30.74
7700	30.96
7800	31.22
7900	31.48
8000	31.76
8100	31.98
8200	32.28
8300	32.52
8400	32.74
8500	32.99
8600	33.35
8700	33.51
8800	33.73
8900	33.94
9000	34.16
9100	34.38
9200	34.71
9300	34.94
9400	35.18
9500	35.41
9600	35.57
9700	35.87
9800	36.09
9900	36.26
10000	36.49
10100	36.77
10200	37.08
10300	37.24
10400	37.50
10500	37.71
10600	37.99
10700	38.21
10800	38.44
10900	38.73
11000	39.02
11100	39.25
11200	39.54
11300	39.79
11400	40.02
11500	40.22
11600	40.45
11700	40.61
11800	40.78
11900	41.03
12000	41.29
12100	41.49
12200	41.75
12300	41.96
12400	42.23
12500	42.46
12600	42.63
12700	42.83
12800	43.02
12900	43.23
13000	43.47
13100	43.73
13200	43.97
13300	44.20
13400	44.36
13500	44.57
13600	44.77
13700	44.96
13800	45.23
13900	45.42
14000	45.60
14100	45.79
14200	45.94
14300	46.11
14400	46.38
14500	46.57
14600	46.77
14700	46.93
14800	47.09
14900	47.28
15000	47.43
15100	47.65
15200	47.77
15300	47.94
15400	48.15
15500	48.34
15600	48.47
15700	48.64
15800	48.78
15900	48.97
16000	49.16
16100	49.31
16200	49.49
16300	49.62
16400	49.78
16500	49.92
16600	50.06
16700	50.25
16800	50.44
16900	50.58
17000	50.76
17100	50.93
17200	51.05
17300	51.23
17400	51.33
17500	51.50
17600	51.64
17700	51.77
17800	51.93
17900	52.04
18000	52.16
18100	52.31
18200	52.47
18300	52.60
18400	52.72
18500	52.87
18600	52.99
18700	53.15
18800	53.28
18900	53.41
19000	53.55
19100	53.66
19200	53.82
19300	53.97
19400	54.08
19500	54.23
19600	54.38
19700	54.56
19800	54.69
19900	54.77
20000	54.90
20100	55.03
20200	55.12
20300	55.25
20400	55.35
20500	55.47
20600	55.59
20700	55.71
20800	55.84
20900	56.00
21000	56.10
21100	56.24
21200	56.38
21300	56.52
21400	56.65
21500	56.76
21600	56.89
21700	57.01
21800	57.10
21900	57.20
22000	57.32
22100	57.45
22200	57.58
22300	57.68
22400	57.78
22500	57.89
22600	57.99
22700	58.10
22800	58.18
22900	58.28
23000	58.39
23100	58.49
23200	58.62
23300	58.72
23400	58.84
23500	58.91
23600	59.03
23700	59.13
23800	59.22
23900	59.33
24000	59.44
24100	59.53
24200	59.60
24300	59.69
24400	59.78
24500	59.86
24600	59.98
24700	60.08
24800	60.18
24900	60.27
25000	60.36
25100	60.47
25200	60.58
25300	60.68
25400	60.79
25500	60.89
25600	60.96
25700	61.07
25800	61.19
25900	61.26
26000	61.32
26100	61.41
26200	61.48
26300	61.58
26400	61.69
26500	61.78
26600	61.88
26700	61.97
26800	62.04
26900	62.12
27000	62.20
27100	62.28
27200	62.37
27300	62.47
27400	62.55
27500	62.63
27600	62.70
27700	62.80
27800	62.88
27900	62.96
28000	63.04
28100	63.11
28200	63.20
28300	63.29
28400	63.39
28500	63.46
28600	63.53
28700	63.62
28800	63.69
28900	63.77
29000	63.83
29100	63.90
29200	63.97
29300	64.03
29400	64.11
29500	64.15
29600	64.22
29700	64.29
29800	64.38
29900	64.43
30000	64.50
30100	64.58
30200	64.64
30300	64.72
30400	64.79
30500	64.84
30600	64.92
30700	64.98
30800	65.04
30900	65.12
31000	65.19
31100	65.26
31200	65.34
31300	65.40
31400	65.46
31500	65.53
31600	65.61
31700	65.69
31800	65.77
31900	65.84
32000	65.88
32100	65.94
32200	66.02
32300	66.07
32400	66.13
32500	66.20
32600	66.24
32700	66.29
32800	66.35
32900	66.43
33000	66.50
33100	66.57
33200	66.61
33300	66.67
33400	66.72
33500	66.78
33600	66.83
33700	66.90
33800	66.95
33900	67.00
34000	67.05
34100	67.10
34200	67.15
34300	67.22
34400	67.26
34500	67.31
34600	67.37
34700	67.42
34800	67.49
34900	67.54
35000	67.59
35100	67.63
35200	67.69
35300	67.73
35400	67.78
35500	67.84
35600	67.89
35700	67.93
35800	67.97
35900	68.02
36000	68.08
36100	68.13
36200	68.18
36300	68.23
36400	68.29
36500	68.34
36600	68.40
36700	68.46
36800	68.50
36900	68.54
37000	68.59
37100	68.66
37200	68.71
37300	68.75
37400	68.80
37500	68.84
37600	68.89
37700	68.94
37800	68.99
37900	69.05
38000	69.10
38100	69.15
38200	69.16
38300	69.21
38400	69.26
38500	69.29
38600	69.34
38700	69.39
38800	69.44
38900	69.48
39000	69.53
39100	69.57
39200	69.62
39300	69.66
39400	69.69
39500	69.73
39600	69.78
39700	69.82
39800	69.85
39900	69.88
40000	69.92
40100	69.97
40200	69.98
40300	70.02
40400	70.06
40500	70.10
40600	70.15
40700	70.19
40800	70.24
40900	70.28
41000	70.32
41100	70.36
41200	70.40
41300	70.43
41400	70.47
41500	70.50
41600	70.52
41700	70.56
41800	70.61
41900	70.64
42000	70.68
42100	70.72
42200	70.75
42300	70.79
42400	70.83
42500	70.87
42600	70.90
42700	70.94
42800	70.97
42900	71.00
43000	71.03
43100	71.06
43200	71.09
43300	71.13
43400	71.16
43500	71.21
43600	71.25
43700	71.28
43800	71.32
43900	71.37
44000	71.40
44100	71.44
44200	71.47
44300	71.51
44400	71.55
44500	71.59
44600	71.64
44700	71.68
44800	71.70
44900	71.73
45000	71.76
45100	71.80
45200	71.85
45300	71.89
45400	71.93
45500	71.96
45600	71.99
45700	72.01
45800	72.03
45900	72.06
46000	72.08
46100	72.12
46200	72.15
46300	72.19
46400	72.21
46500	72.25
46600	72.27
46700	72.30
46800	72.34
46900	72.37
47000	72.41
47100	72.44
47200	72.47
47300	72.51
47400	72.54
47500	72.55
47600	72.58
47700	72.61
47800	72.63
47900	72.65
48000	72.68
48100	72.71
48200	72.73
48300	72.77
48400	72.81
48500	72.83
48600	72.86
48700	72.88
48800	72.91
48900	72.94
49000	72.97
49100	72.99
49200	73.02
49300	73.05
49400	73.08
49500	73.12
49600	73.15
49700	73.18
49800	73.21
49900	73.24
50000	73.27
50100	73.30
50200	73.33
50300	73.36
50400	73.39
50500	73.42
50600	73.45
50700	73.48
50800	73.51
50900	73.54
51000	73.55
51100	73.59
51200	73.61
51300	73.65
51400	73.67
51500	73.70
51600	73.73
51700	73.76
51800	73.78
51900	73.81
52000	73.83
52100	73.86
52200	73.88
52300	73.91
52400	73.94
52500	73.97
52600	73.99
52700	74.03
52800	74.05
52900	74.08
53000	74.09
53100	74.11
53200	74.14
53300	74.16
53400	74.19
53500	74.21
53600	74.24
53700	74.27
53800	74.28
53900	74.31
54000	74.33
54100	74.36
54200	74.39
54300	74.41
54400	74.44
54500	74.46
54600	74.48
54700	74.51
54800	74.52
54900	74.54
55000	74.58
55100	74.60
55200	74.63
55300	74.65
55400	74.66
55500	74.68
55600	74.70
55700	74.72
55800	74.74
55900	74.75
56000	74.77
56100	74.79
56200	74.81
56300	74.82
56400	74.85
56500	74.86
56600	74.88
56700	74.91
56800	74.93
56900	74.95
57000	74.97
57100	74.98
57200	75.01
57300	75.03
57400	75.04
57500	75.06
57600	75.08
57700	75.10
57800	75.13
57900	75.15
58000	75.17
58100	75.20
58200	75.20
58300	75.22
58400	75.24
58500	75.25
58600	75.28
58700	75.30
58800	75.32
58900	75.33
59000	75.34
59100	75.36
59200	75.38
59300	75.39
59400	75.41
59500	75.44
59600	75.45
59700	75.47
59800	75.49
59900	75.51
60000	75.53
60100	75.54
60200	75.55
60300	75.58
60400	75.59
60500	75.61
60600	75.63
60700	75.64
60800	75.66
60900	75.69
61000	75.71
61100	75.74
61200	75.76
61300	75.77
61400	75.79
61500	75.80
61600	75.83
61700	75.85
61800	75.88
61900	75.90
62000	75.92
62100	75.93
62200	75.95
62300	75.96
62400	75.98
62500	76.00
62600	76.02
62700	76.02
62800	76.04
62900	76.06
63000	76.08
63100	76.11
63200	76.13
63300	76.16
63400	76.18
63500	76.20
63600	76.21
63700	76.24
63800	76.25
63900	76.27
64000	76.28
64100	76.29
64200	76.31
64300	76.33
64400	76.35
64500	76.37
64600	76.39
64700	76.40
64800	76.42
64900	76.43
65000	76.45
65100	76.46
65200	76.48
65300	76.50
65400	76.51
65500	76.53
65600	76.55
65700	76.57
65800	76.59
65900	76.61
66000	76.63
66100	76.64
66200	76.65
66300	76.68
66400	76.69
66500	76.71
66600	76.72
66700	76.73
66800	76.75
66900	76.77
67000	76.79
67100	76.80
67200	76.81
67300	76.83
67400	76.84
67500	76.85
67600	76.87
67700	76.88
67800	76.89
67900	76.91
68000	76.93
68100	76.94
68200	76.96
68300	76.98
68400	77.00
68500	77.01
68600	77.03
68700	77.03
68800	77.05
68900	77.08
69000	77.10
69100	77.11
69200	77.13
69300	77.14
69400	77.16
69500	77.17
69600	77.19
69700	77.20
69800	77.23
69900	77.24
70000	77.26
70100	77.27
70200	77.28
70300	77.29
70400	77.30
70500	77.32
70600	77.33
70700	77.35
70800	77.37
70900	77.38
71000	77.40
71100	77.41
71200	77.42
71300	77.44
71400	77.45
71500	77.47
71600	77.48
71700	77.50
71800	77.51
71900	77.53
72000	77.54
72100	77.55
72200	77.57
72300	77.59
72400	77.60
72500	77.62
72600	77.63
72700	77.64
72800	77.65
72900	77.66
73000	77.68
73100	77.69
73200	77.70
73300	77.70
73400	77.71
73500	77.71
73600	77.72
73700	77.73
73800	77.74
73900	77.75
74000	77.77
74100	77.79
74200	77.80
74300	77.82
74400	77.83
74500	77.85
74600	77.86
74700	77.87
74800	77.88
74900	77.89
75000	77.91
75100	77.92
75200	77.93
75300	77.93
75400	77.95
75500	77.96
75600	77.97
75700	77.99
75800	78.00
75900	78.02
76000	78.03
76100	78.05
76200	78.06
76300	78.07
76400	78.08
76500	78.09
76600	78.10
76700	78.11
76800	78.13
76900	78.14
77000	78.15
77100	78.17
77200	78.18
77300	78.20
77400	78.21
77500	78.22
77600	78.24
77700	78.25
77800	78.26
77900	78.28
78000	78.30
78100	78.31
78200	78.32
78300	78.33
78400	78.34
78500	78.36
78600	78.37
78700	78.37
78800	78.38
78900	78.39
79000	78.40
79100	78.41
79200	78.42
79300	78.43
79400	78.44
79500	78.46
79600	78.47
79700	78.48
79800	78.49
79900	78.51
80000	78.53
80100	78.54
80200	78.54
80300	78.55
80400	78.57
80500	78.58
80600	78.59
80700	78.60
80800	78.62
80900	78.63
81000	78.64
81100	78.65
81200	78.66
81300	78.67
81400	78.69
81500	78.70
81600	78.71
81700	78.71
81800	78.72
81900	78.74
82000	78.75
82100	78.76
82200	78.77
82300	78.79
82400	78.80
82500	78.81
82600	78.82
82700	78.83
82800	78.84
82900	78.86
83000	78.87
83100	78.89
83200	78.90
83300	78.90
83400	78.91
83500	78.92
83600	78.94
83700	78.95
83800	78.95
83900	78.96
84000	78.98
84100	78.98
84200	78.99
84300	79.00
84400	79.01
84500	79.02
84600	79.04
84700	79.05
84800	79.06
84900	79.07
85000	79.08
85100	79.09
85200	79.11
85300	79.12
85400	79.12
85500	79.13
85600	79.14
85700	79.15
85800	79.16
85900	79.18
86000	79.19
86100	79.20
86200	79.22
86300	79.23
86400	79.24
86500	79.25
86600	79.25
86700	79.26
86800	79.27
86900	79.28
87000	79.29
87100	79.29
87200	79.31
87300	79.32
87400	79.33
87500	79.34
87600	79.35
87700	79.35
87800	79.36
87900	79.37
88000	79.38
88100	79.39
88200	79.39
88300	79.41
88400	79.42
88500	79.43
88600	79.43
88700	79.44
88800	79.45
88900	79.46
89000	79.48
89100	79.49
89200	79.49
89300	79.50
89400	79.51
89500	79.53
89600	79.54
89700	79.55
89800	79.56
89900	79.57
90000	79.58
90100	79.59
90200	79.60
90300	79.61
90400	79.62
90500	79.62
90600	79.63
90700	79.64
90800	79.65
90900	79.66
91000	79.67
91100	79.68
91200	79.69
91300	79.71
91400	79.72
91500	79.73
91600	79.74
91700	79.76
91800	79.77
91900	79.78
92000	79.78
92100	79.79
92200	79.80
92300	79.81
92400	79.82
92500	79.83
92600	79.83
92700	79.84
92800	79.85
92900	79.85
93000	79.87
93100	79.88
93200	79.89
93300	79.90
93400	79.90
93500	79.91
93600	79.92
93700	79.93
93800	79.93
93900	79.94
94000	79.95
94100	79.96
94200	79.96
94300	79.97
94400	79.99
94500	80.00
94600	80.01
94700	80.02
94800	80.02
94900	80.02
95000	80.03
95100	80.03
95200	80.05
95300	80.06
95400	80.07
95500	80.07
95600	80.08
95700	80.08
95800	80.10
95900	80.10
96000	80.11
96100	80.12
96200	80.12
96300	80.13
96400	80.14
96500	80.14
96600	80.14
96700	80.14
96800	80.15
96900	80.17
97000	80.17
97100	80.18
97200	80.19
97300	80.19
97400	80.20
97500	80.22
97600	80.23
97700	80.23
97800	80.24
97900	80.25
98000	80.26
98100	80.27
98200	80.27
98300	80.29
98400	80.29
98500	80.30
98600	80.30
98700	80.30
98800	80.31
98900	80.32
99000	80.33
99100	80.34
99200	80.35
99300	80.36
99400	80.37
99500	80.38
99600	80.38
99700	80.39
99800	80.39
99900	80.40
100000	80.41


==> plots/marv1_marv1.dat <==
i	s
100	99
200	196
300	293
400	389
500	483
600	573
700	664
800	754
900	848
1000	935
1100	1025
1200	1112
1300	1202
1400	1289
1500	1373
1600	1454
1700	1529
1800	1610
1900	1689
2000	1765
2100	1846
2200	1922
2300	2000
2400	2073
2500	2146
2600	2219
2700	2296
2800	2368
2900	2436
3000	2502
3100	2578
3200	2652
3300	2720
3400	2786
3500	2845
3600	2909
3700	2968
3800	3040
3900	3099
4000	3163
4100	3225
4200	3286
4300	3347
4400	3399
4500	3462
4600	3520
4700	3580
4800	3631
4900	3696
5000	3762
5100	3815
5200	3873
5300	3922
5400	3976
5500	4025
5600	4077
5700	4124
5800	4171
5900	4215
6000	4258
6100	4308
6200	4357
6300	4390
6400	4439
6500	4484
6600	4526
6700	4568
6800	4602
6900	4642
7000	4683
7100	4718
7200	4766
7300	4807
7400	4847
7500	4886
7600	4925
7700	4970
7800	5012
7900	5055
8000	5094
8100	5135
8200	5169
8300	5211
8400	5247
8500	5287
8600	5318
8700	5362
8800	5403
8900	5442
9000	5480
9100	5515
9200	5546
9300	5582
9400	5616
9500	5650
9600	5687
9700	5712
9800	5744
9900	5780
10000	5810
10100	5836
10200	5859
10300	5896
10400	5922
10500	5949
10600	5972
10700	6000
10800	6029
10900	6052
11000	6077
11100	6105
11200	6125
11300	6147
11400	6175
11500	6205
11600	6231
11700	6259
11800	6288
11900	6310
12000	6329
12100	6351
12200	6372
12300	6394
12400	6411
12500	6428
12600	6453
12700	6474
12800	6496
12900	6514
13000	6530
13100	6543
13200	6561
13300	6581
13400	6600
13500	6615
13600	6633
13700	6649
13800	6660
13900	6679
14000	6697
14100	6713
14200	6730
14300	6745
14400	6756
14500	6770
14600	6786
14700	6802
14800	6827
14900	6840
15000	6860
15100	6872
15200	6895
15300	6907
15400	6923
15500	6936
15600	6958
15700	6972
15800	6988
15900	7000
16000	7010
16100	7030
16200	7038
16300	7054
16400	7068
16500	7083
16600	7097
16700	7107
16800	7118
16900	7132
17000	7140
17100	7155
17200	7169
17300	7176
17400	7195
17500	7202
17600	7216
17700	7225
17800	7235
17900	7251
18000	7267
18100	7276
18200	7281
18300	7292
18400	7304
18500	7316
18600	7329
18700	7336
18800	7345
18900	7354
19000	7365
19100	7372
19200	7381
19300	7394
19400	7405
19500	7413
19600	7420
19700	7425
19800	7437
19900	7453
20000	7459
20100	7465
20200	7477
20300	7489
20400	7501
20500	7508
20600	7517
20700	7526
20800	7528
20900	7529
21000	7536
21100	7541
21200	7546
21300	7553
21400	7562
21500	7571
21600	7577
21700	7583
21800	7595
21900	7603
22000	7608
22100	7614
22200	7618
22300	7626
22400	7631
22500	7641
22600	7648
22700	7652
22800	7667
22900	7673
23000	7681
23100	7687
23200	7691
23300	7694
23400	7697
23500	7704
23600	7710
23700	7717
23800	7723
23900	7728
24000	7732
24100	7738
24200	7748
24300	7751
24400	7759
24500	7763
24600	7767
24700	7772
24800	7779
24900	7787
25000	7792
25100	7795
25200	7800
25300	7807
25400	7810
25500	7813
25600	7820
25700	7823
25800	7827
25900	7831
26000	7843
26100	7847
26200	7851
26300	7853
26400	7854
26500	7858
26600	7865
26700	7868
26800	7873
26900	7881
27000	7882
27100	7889
27200	7893
27300	7895
27400	7898
27500	7904
27600	7905
27700	7907
27800	7913
27900	7916
28000	7920
28100	7923
28200	7925
28300	7932
28400	7934
28500	7938
28600	7944
28700	7945
28800	7949
28900	7950
29000	7953
29100	7956
29200	7959
29300	7965
29400	7965
29500	7968
29600	7973
29700	7976
29800	7977
29900	7981
30000	7985
30100	7986
30200	7989
30300	7991
30400	7995
30500	8003
30600	8004
30700	8005
30800	8008
30900	8010
31000	8011
31100	8013
31200	8014
31300	8021
31400	8023
31500	8026
31600	8027
31700	8028
31800	8030
31900	8033
32000	8034
32100	8037
32200	8037
32300	8040
32400	8040
32500	8041
32600	8044
32700	8047
32800	8049
32900	8050
33000	8054
33100	8054
33200	8056
33300	8059
33400	8061
33500	8061
33600	8061
33700	8063
33800	8065
33900	8068
34000	8070
34100	8070
34200	8070
34300	8071
34400	8073
34500	8077
34600	8080
34700	8080
34800	8080
34900	8081
35000	8082
35100	8084
35200	8087
35300	8088
35400	8091
35500	8091
35600	8093
35700	8096
35800	8098
35900	8101
36000	8102
36100	8102
36200	8103
36300	8103
36400	8103
36500	8104
36600	8105
36700	8106
36800	8108
36900	8110
37000	8111
37100	8111
37200	8111
37300	8112
37400	8112
37500	8112
37600	8113
37700	8115
37800	8116
37900	8116
38000	8116
38100	8116
38200	8116
38300	8118
38400	8119
38500	8120
38600	8123
38700	8123
38800	8123
38900	8124
39000	8126
39100	8126
39200	8126
39300	8128
39400	8128
39500	8128
39600	8128
39700	8130
39800	8131
39900	8132
40000	8134
40100	8134
40200	8136
40300	8137
40400	8137
40500	8137
40600	8138
40700	8139
40800	8139
40900	8140
41000	8140
41100	8141
41200	8143
41300	8144
41400	8146
41500	8146
41600	8146
41700	8146
41800	8146
41900	8146
42000	8146
42100	8146
42200	8146
42300	8146
42400	8146
42500	8147
42600	8149
42700	8150
42800	8150
42900	8151
43000	8151
43100	8151
43200	8151
43300	8151
43400	8153
43500	8153
43600	8153
43700	8153
43800	8153
43900	8153
44000	8153
44100	8153
44200	8153
44300	8153
44400	8154
44500	8154
44600	8155
44700	8155
44800	8155
44900	8157
45000	8157
45100	8157
45200	8157
45300	8157
45400	8157
45500	8159
45600	8159
45700	8159
45800	8160
45900	8160
46000	8161
46100	8161
46200	8161
46300	8161
46400	8162
46500	8162
46600	8162
46700	8163
46800	8163
46900	8163
47000	8163
47100	8163
47200	8163
47300	8164
47400	8164
47500	8164
47600	8165
47700	8166
47800	8167
47900	8168
48000	8168
48100	8168
48200	8169
48300	8169
48400	8170
48500	8170
48600	8170
48700	8170
48800	8170
48900	8170
49000	8170
49100	8170
49200	8170
49300	8170
49400	8170
49500	8170
49600	8170
49700	8170
49800	8170
49900	8171
50000	8171
50100	8171
50200	8171
50300	8171
50400	8173
50500	8173
50600	8173
50700	8173
50800	8174
50900	8174
51000	8174
51100	8174
51200	8175
51300	8175
51400	8175
51500	8175
51600	8175
51700	8175
51800	8175
51900	8176
52000	8176
52100	8176
52200	8176
52300	8176
52400	8176
52500	8177
52600	8177
52700	8177
52800	8177
52900	8177
53000	8178
53100	8178
53200	8178
53300	8178
53400	8178
53500	8179
53600	8179
53700	8179
53800	8179
53900	8179
54000	8179
54100	8179
54200	8179
54300	8179
54400	8179
54500	8179
54600	8180
54700	8180
54800	8180
54900	8180
55000	8180
55100	8180
55200	8180
55300	8180
55400	8181
55500	8181
55600	8181
55700	8182
55800	8182
55900	8182
56000	8183
56100	8183
56200	8183
56300	8183
56400	8183
56500	8184
56600	8184
56700	8184
56800	8184
56900	8184
57000	8184
57100	8185
57200	8185
57300	8185
57400	8185
57500	8185
57600	8185
57700	8185
57800	8185
57900	8185
58000	8185
58100	8185
58200	8185
58300	8185
58400	8185
58500	8185
58600	8185
58700	8185
58800	8185
58900	8185
59000	8185
59100	8185
59200	8186
59300	8186
59400	8186
59500	8186
59600	8187
59700	8187
59800	8187
59900	8188
60000	8188
60100	8188
60200	8188
60300	8188
60400	8188
60500	8188
60600	8188
60700	8188
60800	8188
60900	8188
61000	8188
61100	8188
61200	8188
61300	8188
61400	8188
61500	8188
61600	8188
61700	8188
61800	8188
61900	8189
62000	8189
62100	8189
62200	8189
62300	8189
62400	8189
62500	8189
62600	8189
62700	8189
62800	8189
62900	8189
63000	8189
63100	8189
63200	8189
63300	8189
63400	8189
63500	8189
63600	8189
63700	8189
63800	8189
63900	8189
64000	8189
64100	8189
64200	8189
64300	8189
64400	8189
64500	8189
64600	8189
64700	8190
64800	8190
64900	8190
65000	8190
65100	8190
65200	8190
65300	8190
65400	8190
65500	8190
65600	8190
65700	8190
65800	8190
65900	8190
66000	8190
66100	8190
66200	8190
66300	8190
66400	8190
66500	8190
66600	8190
66700	8190
66800	8190
66900	8190
67000	8190
67100	8190
67200	8190
67300	8190
67400	8190
67500	8190
67600	8190
67700	8190
67800	8190
67900	8190
68000	8190
68100	8190
68200	8190
68300	8190
68400	8190
68500	8190
68600	8191
68700	8191
68800	8191
68900	8191
69000	8191
69100	8191
69200	8191
69300	8191
69400	8191
69500	8191
69600	8191
69700	8191
69800	8191
69900	8191
70000	8191
70100	8191
70200	8191
70300	8191
70400	8191
70500	8191
70600	8191
70700	8191
70800	8191
70900	8191
71000	8191
71100	8191
71200	8191
71300	8191
71400	8191
71500	8191
71600	8191
71700	8191
71800	8191
71900	8191
72000	8191
72100	8191
72200	8191
72300	8191
72400	8191
72500	8191
72600	8192
72700	8192
72800	8192
72900	8192
73000	8192
73100	8192
73200	8192
73300	8192
73400	8192
73500	8192
73600	8192
73700	8192
73800	8192
73900	8192
74000	8192
74100	8192
74200	8192
74300	8192
74400	8192
74500	8192
74600	8192
74700	8192
74800	8192
74900	8192
75000	8192
75100	8192
75200	8192
75300	8192
75400	8192
75500	8192
75600	8192
75700	8192
75800	8192
75900	8192
76000	8192
76100	8192
76200	8192
76300	8192
76400	8192
76500	8192
76600	8192
76700	8192
76800	8192
76900	8192
77000	8192
77100	8192
77200	8192
77300	8192
77400	8192
77500	8192
77600	8192
77700	8192
77800	8192
77900	8192
78000	8192
78100	8192
78200	8192
78300	8192
78400	8192
78500	8192
78600	8192
78700	8192
78800	8192
78900	8192
79000	8192
79100	8192
79200	8192
79300	8192
79400	8192
79500	8192
79600	8192
79700	8192
79800	8192
79900	8192
80000	8192
80100	8192
80200	8192
80300	8192
80400	8192
80500	8192
80600	8192
80700	8192
80800	8192
80900	8192
81000	8192
81100	8192
81200	8192
81300	8192
81400	8192
81500	8192
81600	8192
81700	8192
81800	8192
81900	8192
82000	8192
82100	8192
82200	8192
82300	8192
82400	8192
82500	8192
82600	8192
82700	8192
82800	8192
82900	8192
83000	8192
83100	8192
83200	8192
83300	8192
83400	8192
83500	8192
83600	8192
83700	8192
83800	8192
83900	8192
84000	8192
84100	8192
84200	8192
84300	8192
84400	8192
84500	8192
84600	8192
84700	8192
84800	8192
84900	8192
85000	8192
85100	8192
85200	8192
85300	8192
85400	8192
85500	8192
85600	8192
85700	8192
85800	8192
85900	8192
86000	8192
86100	8192
86200	8192
86300	8192
86400	8192
86500	8192
86600	8192
86700	8192
86800	8192
86900	8192
87000	8192
87100	8192
87200	8192
87300	8192
87400	8192
87500	8192
87600	8192
87700	8192
87800	8192
87900	8192
88000	8192
88100	8192
88200	8192
88300	8192
88400	8192
88500	8192
88600	8192
88700	8192
88800	8192
88900	8192
89000	8192
89100	8192
89200	8192
89300	8192
89400	8192
89500	8192
89600	8192
89700	8192
89800	8192
89900	8192
90000	8192
90100	8192
90200	8192
90300	8192
90400	8192
90500	8192
90600	8192
90700	8192
90800	8192
90900	8192
91000	8192
91100	8192
91200	8192
91300	8192
91400	8192
91500	8192
91600	8192
91700	8192
91800	8192
91900	8192
92000	8192
92100	8192
92200	8192
92300	8192
92400	8192
92500	8192
92600	8192
92700	8192
92800	8192
92900	8192
93000	8192
93100	8192
93200	8192
93300	8192
93400	8192
93500	8192
93600	8192
93700	8192
93800	8192
93900	8192
94000	8192
94100	8192
94200	8192
94300	8192
94400	8192
94500	8192
94600	8192
94700	8192
94800	8192
94900	8192
95000	8192
95100	8192
95200	8192
95300	8192
95400	8192
95500	8192
95600	8192
95700	8192
95800	8192
95900	8192
96000	8192
96100	8192
96200	8192
96300	8192
96400	8192
96500	8192
96600	8192
96700	8192
96800	8192
96900	8192
97000	8192
97100	8192
97200	8192
97300	8192
97400	8192
97500	8192
97600	8192
97700	8192
97800	8192
97900	8192
98000	8192
98100	8192
98200	8192
98300	8192
98400	8192
98500	8192
98600	8192
98700	8192
98800	8192
98900	8192
99000	8192
99100	8192
99200	8192
99300	8192
99400	8192
99500	8192
99600	8192
99700	8192
99800	8192
99900	8192
100000	8192


==> plots/marv2.csv <==
marv1
i,100,200,300,400,500,600,700,800,900,1000,1100,1200,1300,1400,1500,1600,1700,1800,1900,2000,2100,2200,2300,2400,2500,2600,2700,2800,2900,3000,3100,3200,3300,3400,3500,3600,3700,3800,3900,4000,4100,4200,4300,4400,4500,4600,4700,4800,4900,5000,5100,5200,5300,5400,5500,5600,5700,5800,5900,6000,6100,6200,6300,6400,6500,6600,6700,6800,6900,7000,7100,7200,7300,7400,7500,7600,7700,7800,7900,8000,8100,8200,8300,8400,8500,8600,8700,8800,8900,9000,9100,9200,9300,9400,9500,9600,9700,9800,9900,10000,10100,10200,10300,10400,10500,10600,10700,10800,10900,11000,11100,11200,11300,11400,11500,11600,11700,11800,11900,12000,12100,12200,12300,12400,12500,12600,12700,12800,12900,13000,13100,13200,13300,13400,13500,13600,13700,13800,13900,14000,14100,14200,14300,14400,14500,14600,14700,14800,14900,15000,15100,15200,15300,15400,15500,15600,15700,15800,15900,16000,16100,16200,16300,16400,16500,16600,16700,16800,16900,17000,17100,17200,17300,17400,17500,17600,17700,17800,17900,18000,18100,18200,18300,18400,18500,18600,18700,18800,18900,19000,19100,19200,19300,19400,19500,19600,19700,19800,19900,20000,20100,20200,20300,20400,20500,20600,20700,20800,20900,21000,21100,21200,21300,21400,21500,21600,21700,21800,21900,22000,22100,22200,22300,22400,22500,22600,22700,22800,22900,23000,23100,23200,23300,23400,23500,23600,23700,23800,23900,24000,24100,24200,24300,24400,24500,24600,24700,24800,24900,25000,25100,25200,25300,25400,25500,25600,25700,25800,25900,26000,26100,26200,26300,26400,26500,26600,26700,26800,26900,27000,27100,27200,27300,27400,27500,27600,27700,27800,27900,28000,28100,28200,28300,28400,28500,28600,28700,28800,28900,29000,29100,29200,29300,29400,29500,29600,29700,29800,29900,30000,30100,30200,30300,30400,30500,30600,30700,30800,30900,31000,31100,31200,31300,31400,31500,31600,31700,31800,31900,32000,32100,32200,32300,32400,32500,32600,32700,32800,32900,33000,33100,33200,33300,33400,33500,33600,33700,33800,33900,34000,34100,34200,34300,34400,34500,34600,34700,34800,34900,35000,35100,35200,35300,35400,35500,35600,35700,35800,35900,36000,36100,36200,36300,36400,36500,36600,36700,36800,36900,37000,37100,37200,37300,37400,37500,37600,37700,37800,37900,38000,38100,38200,38300,38400,38500,38600,38700,38800,38900,39000,39100,39200,39300,39400,39500,39600,39700,39800,39900,40000,40100,40200,40300,40400,40500,40600,40700,40800,40900,41000,41100,41200,41300,41400,41500,41600,41700,41800,41900,42000,42100,42200,42300,42400,42500,42600,42700,42800,42900,43000,43100,43200,43300,43400,43500,43600,43700,43800,43900,44000,44100,44200,44300,44400,44500,44600,44700,44800,44900,45000,45100,45200,45300,45400,45500,45600,45700,45800,45900,46000,46100,46200,46300,46400,46500,46600,46700,46800,46900,47000,47100,47200,47300,47400,47500,47600,47700,47800,47900,48000,48100,48200,48300,48400,48500,48600,48700,48800,48900,49000,49100,49200,49300,49400,49500,49600,49700,49800,49900,50000,50100,50200,50300,50400,50500,50600,50700,50800,50900,51000,51100,51200,51300,51400,51500,51600,51700,51800,51900,52000,52100,52200,52300,52400,52500,52600,52700,52800,52900,53000,53100,53200,53300,53400,53500,53600,53700,53800,53900,54000,54100,54200,54300,54400,54500,54600,54700,54800,54900,55000,55100,55200,55300,55400,55500,55600,55700,55800,55900,56000,56100,56200,56300,56400,56500,56600,56700,56800,56900,57000,57100,57200,57300,57400,57500,57600,57700,57800,57900,58000,58100,58200,58300,58400,58500,58600,58700,58800,58900,59000,59100,59200,59300,59400,59500,59600,59700,59800,59900,60000,60100,60200,60300,60400,60500,60600,60700,60800,60900,61000,61100,61200,61300,61400,61500,61600,61700,61800,61900,62000,62100,62200,62300,62400,62500,62600,62700,62800,62900,63000,63100,63200,63300,63400,63500,63600,63700,63800,63900,64000,64100,64200,64300,64400,64500,64600,64700,64800,64900,65000,65100,65200,65300,65400,65500,65600,65700,65800,65900,66000,66100,66200,66300,66400,66500,66600,66700,66800,66900,67000,67100,67200,67300,67400,67500,67600,67700,67800,67900,68000,68100,68200,68300,68400,68500,68600,68700,68800,68900,69000,69100,69200,69300,69400,69500,69600,69700,69800,69900,70000,70100,70200,70300,70400,70500,70600,70700,70800,70900,71000,71100,71200,71300,71400,71500,71600,71700,71800,71900,72000,72100,72200,72300,72400,72500,72600,72700,72800,72900,73000,73100,73200,73300,73400,73500,73600,73700,73800,73900,74000,74100,74200,74300,74400,74500,74600,74700,74800,74900,75000,75100,75200,75300,75400,75500,75600,75700,75800,75900,76000,76100,76200,76300,76400,76500,76600,76700,76800,76900,77000,77100,77200,77300,77400,77500,77600,77700,77800,77900,78000,78100,78200,78300,78400,78500,78600,78700,78800,78900,79000,79100,79200,79300,79400,79500,79600,79700,79800,79900,80000,80100,80200,80300,80400,80500,80600,80700,80800,80900,81000,81100,81200,81300,81400,81500,81600,81700,81800,81900,82000,82100,82200,82300,82400,82500,82600,82700,82800,82900,83000,83100,83200,83300,83400,83500,83600,83700,83800,83900,84000,84100,84200,84300,84400,84500,84600,84700,84800,84900,85000,85100,85200,85300,85400,85500,85600,85700,85800,85900,86000,86100,86200,86300,86400,86500,86600,86700,86800,86900,87000,87100,87200,87300,87400,87500,87600,87700,87800,87900,88000,88100,88200,88300,88400,88500,88600,88700,88800,88900,89000,89100,89200,89300,89400,89500,89600,89700,89800,89900,90000,90100,90200,90300,90400,90500,90600,90700,90800,90900,91000,91100,91200,91300,91400,91500,91600,91700,91800,91900,92000,92100,92200,92300,92400,92500,92600,92700,92800,92900,93000,93100,93200,93300,93400,93500,93600,93700,93800,93900,94000,94100,94200,94300,94400,94500,94600,94700,94800,94900,95000,95100,95200,95300,95400,95500,95600,95700,95800,95900,96000,96100,96200,96300,96400,96500,96600,96700,96800,96900,97000,97100,97200,97300,97400,97500,97600,97700,97800,97900,98000,98100,98200,98300,98400,98500,98600,98700,98800,98900,99000,99100,99200,99300,99400,99500,99600,99700,99800,99900,100000
p,0,0,1,2,2,4,4,4,4,6,7,8,10,12,13,15,18,20,24,31,32,33,37,41,45,48,48,53,55,57,62,69,73,76,83,90,100,103,107,110,110,117,126,138,142,146,147,153,155,155,161,166,172,175,178,190,198,205,214,223,226,230,242,245,251,258,264,271,278,286,298,301,308,318,329,339,346,353,358,365,375,384,390,403,409,414,423,429,437,446,456,461,469,477,486,498,509,519,530,541,550,559,568,578,591,601,611,619,626,631,638,646,657,663,670,677,690,700,708,716,729,735,745,753,764,775,786,798,809,819,828,835,841,856,868,878,892,898,908,919,931,946,961,966,978,986,999,1004,1015,1026,1033,1044,1058,1062,1072,1080,1092,1104,1114,1124,1131,1144,1158,1168,1180,1193,1202,1208,1220,1230,1236,1251,1262,1274,1285,1295,1311,1321,1333,1345,1355,1370,1383,1395,1403,1414,1425,1438,1451,1461,1478,1485,1490,1503,1512,1521,1527,1534,1548,1561,1574,1588,1595,1607,1620,1632,1643,1657,1668,1682,1693,1701,1708,1715,1726,1735,1746,1758,1771,1781,1789,1800,1812,1826,1834,1846,1860,1868,1882,1890,1902,1910,1924,1935,1951,1958,1970,1983,1991,2003,2015,2028,2044,2054,2071,2078,2089,2097,2106,2118,2128,2134,2141,2149,2161,2174,2181,2187,2202,2215,2226,2242,2251,2261,2270,2274,2286,2301,2309,2323,2334,2342,2352,2362,2372,2391,2398,2405,2419,2430,2442,2452,2457,2464,2476,2485,2495,2508,2521,2537,2550,2562,2574,2587,2608,2618,2630,2639,2653,2666,2674,2690,2700,2710,2721,2729,2745,2761,2768,2780,2792,2800,2808,2821,2832,2840,2847,2856,2865,2883,2896,2904,2920,2935,2944,2961,2975,2988,2996,3002,3011,3028,3040,3055,3067,3084,3093,3105,3120,3133,3149,3165,3173,3191,3202,3211,3224,3233,3249,3262,3278,3287,3304,3316,3327,3337,3353,3368,3379,3391,3404,3417,3429,3438,3451,3459,3470,3485,3497,3509,3516,3530,3543,3557,3574,3586,3593,3604,3615,3626,3639,3663,3673,3687,3702,3713,3722,3733,3747,3759,3771,3782,3794,3814,3827,3841,3853,3870,3886,3900,3910,3934,3945,3959,3971,3981,3992,4002,4014,4027,4040,4051,4068,4081,4095,4116,4132,4140,4155,4169,4182,4197,4208,4223,4235,4246,4259,4273,4291,4306,4323,4339,4351,4364,4369,4382,4398,4408,4417,4431,4443,4456,4469,4478,4488,4495,4504,4525,4538,4551,4559,4566,4575,4588,4597,4614,4633,4648,4663,4680,4692,4704,4716,4733,4742,4758,4771,4784,4796,4804,4816,4831,4841,4854,4873,4888,4900,4915,4932,4947,4960,4974,4985,4992,5007,5021,5038,5051,5062,5073,5091,5106,5117,5128,5136,5150,5158,5170,5181,5195,5205,5216,5231,5240,5250,5260,5272,5284,5294,5313,5323,5335,5345,5359,5371,5380,5392,5407,5416,5433,5443,5458,5467,5477,5487,5503,5510,5526,5535,5552,5567,5580,5593,5605,5618,5626,5639,5656,5669,5683,5694,5704,5714,5723,5739,5754,5765,5782,5797,5803,5815,5824,5841,5858,5871,5885,5901,5914,5931,5944,5961,5975,5994,6003,6019,6033,6043,6056,6071,6082,6099,6112,6123,6142,6157,6167,6184,6192,6201,6217,6226,6249,6260,6275,6293,6300,6311,6328,6346,6362,6377,6392,6405,6420,6429,6442,6457,6467,6482,6496,6510,6529,6540,6557,6568,6582,6597,6609,6618,6628,6637,6647,6663,6676,6694,6702,6711,6719,6728,6741,6757,6767,6786,6797,6809,6822,6844,6855,6868,6880,6885,6895,6902,6911,6924,6943,6949,6963,6974,6993,7006,7017,7029,7041,7050,7064,7077,7091,7107,7118,7134,7146,7155,7172,7180,7192,7204,7215,7226,7235,7252,7265,7274,7288,7300,7313,7329,7339,7350,7363,7377,7394,7406,7418,7434,7443,7464,7476,7488,7498,7511,7524,7536,7545,7557,7568,7589,7597,7604,7613,7628,7637,7654,7663,7675,7685,7698,7704,7719,7727,7745,7758,7775,7789,7798,7814,7824,7834,7844,7856,7868,7884,7896,7910,7921,7932,7940,7958,7966,7978,7994,8002,8013,8024,8036,8048,8062,8080,8093,8104,8118,8133,8151,8168,8188,8205,8219,8236,8248,8256,8266,8277,8288,8300,8310,8322,8342,8356,8365,8374,8391,8407,8426,8436,8446,8459,8471,8484,8494,8503,8514,8526,8538,8555,8568,8581,8599,8605,8617,8629,8640,8650,8663,8674,8684,8697,8707,8718,8727,8736,8744,8760,8775,8786,8797,8813,8830,8841,8858,8875,8887,8898,8913,8924,8933,8947,8962,8972,8981,8988,9000,9016,9029,9040,9054,9065,9075,9085,9095,9110,9120,9134,9146,9157,9169,9180,9199,9211,9222,9233,9243,9258,9265,9273,9291,9302,9315,9327,9336,9343,9354,9367,9383,9394,9409,9417,9431,9446,9459,9467,9483,9498,9513,9523,9532,9540,9551,9561,9578,9589,9601,9610,9620,9638,9648,9667,9673,9685,9695,9702,9714,9723,9730,9744,9759,9774,9788,9801,9813,9830,9843,9854,9865,9873,9887,9900,9914,9928,9943,9956,9967,9982,9991,9999,10014,10030,10047,10053,10065,10072,10085,10100,10115,10123,10132,10141,10151,10159,10171,10182,10194,10205,10223,10235,10250,10264,10277,10286,10298,10309,10320,10330,10337,10343,10351,10366,10371,10380,10393,10408,10422,10432,10444,10457,10469,10482,10497,10511,10523,10533,10542,10554,10562,10579,10591,10602,10618,10629,10647,10656,10668,10682,10692,10701,10708,10717,10730,10751,10767,10780,10799,10805,10812,10824,10840,10856,10870,10876,10891,10899,10912,10928,10941,10955,10973,10994,11013,11020,11028,11040,11055,11068,11081,11089,11098,11108,11119,11129,11144,11157,11167,11181,11186,11199,11216,11235,11248,11258,11269,11277,11287,11299,11309,11320,11325,11346,11359,11375,11384,11400
v,1,4,6,9,15,23,32,42,48,59,68,80,88,99,114,131,153,170,187,204,222,245,263,286,309,333,356,379,409,441,460,479,507,538,572,601,632,657,694,727,765,797,827,863,896,934,973,1016,1049,1083,1124,1161,1206,1249,1297,1333,1378,1424,1471,1519,1566,1613,1668,1716,1765,1816,1868,1927,1980,2031,2084,2133,2185,2235,2285,2336,2384,2435,2487,2541,2590,2647,2699,2750,2804,2868,2915,2968,3021,3074,3129,3193,3249,3307,3364,3415,3479,3537,3590,3649,3714,3782,3836,3900,3960,4027,4089,4152,4222,4292,4357,4429,4496,4562,4625,4692,4751,4812,4882,4955,5020,5093,5161,5236,5308,5372,5440,5506,5577,5651,5729,5804,5878,5944,6017,6089,6159,6242,6313,6384,6456,6524,6594,6678,6752,6828,6899,6969,7045,7114,7195,7261,7335,7415,7492,7562,7636,7708,7786,7866,7939,8018,8088,8164,8237,8310,8391,8474,8548,8630,8709,8780,8862,8931,9013,9089,9164,9244,9316,9388,9469,9549,9625,9701,9781,9857,9939,10017,10095,10174,10250,10334,10416,10492,10575,10659,10748,10829,10899,10980,11061,11135,11216,11292,11372,11451,11531,11615,11703,11782,11866,11953,12039,12123,12203,12288,12371,12447,12526,12611,12697,12782,12862,12943,13025,13106,13188,13265,13345,13429,13511,13599,13682,13768,13845,13932,14013,14094,14181,14265,14347,14424,14505,14587,14666,14755,14839,14924,15007,15090,15177,15266,15352,15441,15526,15606,15696,15786,15867,15942,16027,16107,16196,16285,16372,16461,16546,16626,16710,16795,16877,16965,17053,17140,17224,17304,17395,17482,17565,17650,17735,17823,17911,18002,18086,18171,18260,18343,18429,18510,18594,18679,18761,18848,18924,19009,19094,19184,19266,19349,19440,19521,19609,19695,19776,19867,19950,20031,20122,20209,20295,20386,20471,20556,20642,20733,20825,20914,21002,21083,21167,21259,21340,21425,21515,21595,21678,21763,21854,21944,22035,22116,22201,22284,22372,22455,22544,22630,22712,22797,22881,22965,23056,23136,23221,23309,23396,23487,23570,23656,23738,23826,23908,23993,24082,24170,24251,24334,24420,24507,24594,24680,24768,24859,24945,25036,25124,25207,25293,25380,25473,25559,25645,25731,25814,25901,25992,26080,26169,26258,26345,26421,26509,26594,26678,26764,26855,26944,27029,27115,27203,27292,27378,27458,27545,27631,27717,27799,27882,27966,28056,28130,28218,28304,28392,28481,28569,28659,28746,28833,28919,29006,29088,29173,29259,29338,29422,29514,29599,29685,29772,29857,29946,30031,30118,30205,30291,30377,30458,30543,30626,30710,30798,30883,30978,31065,31149,31239,31330,31416,31504,31591,31678,31768,31858,31950,32041,32120,32205,32292,32384,32477,32568,32655,32744,32827,32908,32992,33077,33159,33247,33335,33423,33505,33596,33680,33766,33853,33941,34033,34121,34206,34295,34382,34463,34547,34634,34718,34800,34885,34972,35057,35146,35238,35323,35409,35492,35579,35668,35757,35839,35924,36013,36102,36194,36280,36372,36460,36548,36634,36724,36813,36898,36987,37077,37167,37255,37342,37432,37513,37603,37690,37780,37866,37954,38045,38133,38218,38308,38391,38481,38566,38657,38747,38836,38920,39013,39097,39188,39270,39355,39442,39529,39617,39703,39795,39882,39965,40052,40138,40227,40317,40407,40498,40582,40666,40755,40838,40923,41017,41105,41196,41279,41361,41448,41534,41617,41704,41787,41873,41956,42042,42123,42214,42297,42383,42473,42560,42645,42734,42816,42903,42992,43073,43158,43248,43331,43423,43514,43598,43689,43766,43855,43940,44022,44115,44204,44287,44369,44453,44538,44622,44709,44794,44885,44971,45056,45146,45230,45316,45402,45483,45572,45655,45744,45830,45915,46003,46094,46184,46275,46365,46449,46536,46618,46710,46801,46893,46983,47070,47154,47244,47325,47414,47502,47589,47667,47756,47843,47931,48026,48116,48209,48300,48387,48468,48562,48648,48737,48818,48905,48994,49082,49170,49261,49347,49433,49519,49603,49692,49776,49864,49955,50038,50130,50218,50306,50395,50484,50575,50658,50745,50836,50922,51010,51097,51181,51271,51360,51447,51533,51616,51704,51792,51876,51967,52046,52134,52222,52312,52399,52486,52574,52665,52753,52841,52920,53012,53105,53196,53281,53372,53455,53546,53634,53724,53811,53905,53990,54082,54164,54251,54334,54420,54511,54595,54685,54775,54865,54953,55041,55125,55213,55299,55388,55477,55569,55651,55743,55831,55915,56007,56096,56185,56273,56360,56446,56528,56615,56704,56790,56875,56957,57040,57120,57203,57289,57372,57460,57552,57642,57731,57820,57908,57998,58086,58166,58252,58343,58434,58517,58601,58682,58772,58862,58949,59037,59124,59214,59305,59394,59482,59570,59653,59740,59827,59909,60003,60091,60179,60268,60358,60445,60534,60624,60711,60801,60890,60981,61072,61164,61248,61333,61422,61511,61595,61678,61767,61850,61933,62021,62110,62195,62284,62375,62461,62546,62636,62727,62820,62908,62992,63079,63168,63254,63343,63433,63523,63613,63698,63788,63874,63962,64051,64139,64228,64309,64397,64486,64575,64665,64750,64843,64935,65017,65106,65193,65281,65372,65465,65554,65641,65725,65814,65899,65991,66077,66162,66249,66341,66425,66510,66595,66685,66776,66868,66957,67047,67130,67219,67307,67398,67488,67570,67660,67741,67835,67923,68013,68106,68194,68285,68378,68464,68549,68634,68720,68807,68895,68978,69065,69154,69243,69335,69421,69508,69594,69680,69765,69852,69941,70026,70117,70209,70294,70378,70461,70555,70643,70736,70823,70908,70993,71085,71176,71267,71357,71449,71537,71626,71714,71803,71885,71973,72058,72144,72231,72322,72410,72499,72588,72678,72771,72865,72957,73042,73137,73228,73315,73400,73486,73576,73664,73751,73839,73926,74011,74097,74185,74275,74366,74454,74546,74629,74717,74806,74890,74979,75061,75152,75240,75326,75416,75507,75600,75691,75778,75857,75941,76028,76109,76203,76296,76384,76468,76552,76638,76732,76817,76909,76996,77080,77167,77253,77335,77414,77495,77588,77680,77768,77853,77940,78027,78119,78210,78300,78389,78479,78564,78651,78741,78827,78922,79009,79092,79173,79260,79350,79439,79531,79621,79709,79799,79888,79983,80062,80149,80233,80324,80408


==> plots/marv2_marv1.dat <==
i	p
100	0
200	0
300	1
400	2
500	2
600	4
700	4
800	4
900	4
1000	6
1100	7
1200	8
1300	10
1400	12
1500	13
1600	15
1700	18
1800	20
1900	24
2000	31
2100	32
2200	33
2300	37
2400	41
2500	45
2600	48
2700	48
2800	53
2900	55
3000	57
3100	62
3200	69
3300	73
3400	76
3500	83
3600	90
3700	100
3800	103
3900	107
4000	110
4100	110
4200	117
4300	126
4400	138
4500	142
4600	146
4700	147
4800	153
4900	155
5000	155
5100	161
5200	166
5300	172
5400	175
5500	178
5600	190
5700	198
5800	205
5900	214
6000	223
6100	226
6200	230
6300	242
6400	245
6500	251
6600	258
6700	264
6800	271
6900	278
7000	286
7100	298
7200	301
7300	308
7400	318
7500	329
7600	339
7700	346
7800	353
7900	358
8000	365
8100	375
8200	384
8300	390
8400	403
8500	409
8600	414
8700	423
8800	429
8900	437
9000	446
9100	456
9200	461
9300	469
9400	477
9500	486
9600	498
9700	509
9800	519
9900	530
10000	541
10100	550
10200	559
10300	568
10400	578
10500	591
10600	601
10700	611
10800	619
10900	626
11000	631
11100	638
11200	646
11300	657
11400	663
11500	670
11600	677
11700	690
11800	700
11900	708
12000	716
12100	729
12200	735
12300	745
12400	753
12500	764
12600	775
12700	786
12800	798
12900	809
13000	819
13100	828
13200	835
13300	841
13400	856
13500	868
13600	878
13700	892
13800	898
13900	908
14000	919
14100	931
14200	946
14300	961
14400	966
14500	978
14600	986
14700	999
14800	1004
14900	1015
15000	1026
15100	1033
15200	1044
15300	1058
15400	1062
15500	1072
15600	1080
15700	1092
15800	1104
15900	1114
16000	1124
16100	1131
16200	1144
16300	1158
16400	1168
16500	1180
16600	1193
16700	1202
16800	1208
16900	1220
17000	1230
17100	1236
17200	1251
17300	1262
17400	1274
17500	1285
17600	1295
17700	1311
17800	1321
17900	1333
18000	1345
18100	1355
18200	1370
18300	1383
18400	1395
18500	1403
18600	1414
18700	1425
18800	1438
18900	1451
19000	1461
19100	1478
19200	1485
19300	1490
19400	1503
19500	1512
19600	1521
19700	1527
19800	1534
19900	1548
20000	1561
20100	1574
20200	1588
20300	1595
20400	1607
20500	1620
20600	1632
20700	1643
20800	1657
20900	1668
21000	1682
21100	1693
21200	1701
21300	1708
21400	1715
21500	1726
21600	1735
21700	1746
21800	1758
21900	1771
22000	1781
22100	1789
22200	1800
22300	1812
22400	1826
22500	1834
22600	1846
22700	1860
22800	1868
22900	1882
23000	1890
23100	1902
23200	1910
23300	1924
23400	1935
23500	1951
23600	1958
23700	1970
23800	1983
23900	1991
24000	2003
24100	2015
24200	2028
24300	2044
24400	2054
24500	2071
24600	2078
24700	2089
24800	2097
24900	2106
25000	2118
25100	2128
25200	2134
25300	2141
25400	2149
25500	2161
25600	2174
25700	2181
25800	2187
25900	2202
26000	2215
26100	2226
26200	2242
26300	2251
26400	2261
26500	2270
26600	2274
26700	2286
26800	2301
26900	2309
27000	2323
27100	2334
27200	2342
27300	2352
27400	2362
27500	2372
27600	2391
27700	2398
27800	2405
27900	2419
28000	2430
28100	2442
28200	2452
28300	2457
28400	2464
28500	2476
28600	2485
28700	2495
28800	2508
28900	2521
29000	2537
29100	2550
29200	2562
29300	2574
29400	2587
29500	2608
29600	2618
29700	2630
29800	2639
29900	2653
30000	2666
30100	2674
30200	2690
30300	2700
30400	2710
30500	2721
30600	2729
30700	2745
30800	2761
30900	2768
31000	2780
31100	2792
31200	2800
31300	2808
31400	2821
31500	2832
31600	2840
31700	2847
31800	2856
31900	2865
32000	2883
32100	2896
32200	2904
32300	2920
32400	2935
32500	2944
32600	2961
32700	2975
32800	2988
32900	2996
33000	3002
33100	3011
33200	3028
33300	3040
33400	3055
33500	3067
33600	3084
33700	3093
33800	3105
33900	3120
34000	3133
34100	3149
34200	3165
34300	3173
34400	3191
34500	3202
34600	3211
34700	3224
34800	3233
34900	3249
35000	3262
35100	3278
35200	3287
35300	3304
35400	3316
35500	3327
35600	3337
35700	3353
35800	3368
35900	3379
36000	3391
36100	3404
36200	3417
36300	3429
36400	3438
36500	3451
36600	3459
36700	3470
36800	3485
36900	3497
37000	3509
37100	3516
37200	3530
37300	3543
37400	3557
37500	3574
37600	3586
37700	3593
37800	3604
37900	3615
38000	3626
38100	3639
38200	3663
38300	3673
38400	3687
38500	3702
38600	3713
38700	3722
38800	3733
38900	3747
39000	3759
39100	3771
39200	3782
39300	3794
39400	3814
39500	3827
39600	3841
39700	3853
39800	3870
39900	3886
40000	3900
40100	3910
40200	3934
40300	3945
40400	3959
40500	3971
40600	3981
40700	3992
40800	4002
40900	4014
41000	4027
41100	4040
41200	4051
41300	4068
41400	4081
41500	4095
41600	4116
41700	4132
41800	4140
41900	4155
42000	4169
42100	4182
42200	4197
42300	4208
42400	4223
42500	4235
42600	4246
42700	4259
42800	4273
42900	4291
43000	4306
43100	4323
43200	4339
43300	4351
43400	4364
43500	4369
43600	4382
43700	4398
43800	4408
43900	4417
44000	4431
44100	4443
44200	4456
44300	4469
44400	4478
44500	4488
44600	4495
44700	4504
44800	4525
44900	4538
45000	4551
45100	4559
45200	4566
45300	4575
45400	4588
45500	4597
45600	4614
45700	4633
45800	4648
45900	4663
46000	4680
46100	4692
46200	4704
46300	4716
46400	4733
46500	4742
46600	4758
46700	4771
46800	4784
46900	4796
47000	4804
47100	4816
47200	4831
47300	4841
47400	4854
47500	4873
47600	4888
47700	4900
47800	4915
47900	4932
48000	4947
48100	4960
48200	4974
48300	4985
48400	4992
48500	5007
48600	5021
48700	5038
48800	5051
48900	5062
49000	5073
49100	5091
49200	5106
49300	5117
49400	5128
49500	5136
49600	5150
49700	5158
49800	5170
49900	5181
50000	5195
50100	5205
50200	5216
50300	5231
50400	5240
50500	5250
50600	5260
50700	5272
50800	5284
50900	5294
51000	5313
51100	5323
51200	5335
51300	5345
51400	5359
51500	5371
51600	5380
51700	5392
51800	5407
51900	5416
52000	5433
52100	5443
52200	5458
52300	5467
52400	5477
52500	5487
52600	5503
52700	5510
52800	5526
52900	5535
53000	5552
53100	5567
53200	5580
53300	5593
53400	5605
53500	5618
53600	5626
53700	5639
53800	5656
53900	5669
54000	5683
54100	5694
54200	5704
54300	5714
54400	5723
54500	5739
54600	5754
54700	5765
54800	5782
54900	5797
55000	5803
55100	5815
55200	5824
55300	5841
55400	5858
55500	5871
55600	5885
55700	5901
55800	5914
55900	5931
56000	5944
56100	5961
56200	5975
56300	5994
56400	6003
56500	6019
56600	6033
56700	6043
56800	6056
56900	6071
57000	6082
57100	6099
57200	6112
57300	6123
57400	6142
57500	6157
57600	6167
57700	6184
57800	6192
57900	6201
58000	6217
58100	6226
58200	6249
58300	6260
58400	6275
58500	6293
58600	6300
58700	6311
58800	6328
58900	6346
59000	6362
59100	6377
59200	6392
59300	6405
59400	6420
59500	6429
59600	6442
59700	6457
59800	6467
59900	6482
60000	6496
60100	6510
60200	6529
60300	6540
60400	6557
60500	6568
60600	6582
60700	6597
60800	6609
60900	6618
61000	6628
61100	6637
61200	6647
61300	6663
61400	6676
61500	6694
61600	6702
61700	6711
61800	6719
61900	6728
62000	6741
62100	6757
62200	6767
62300	6786
62400	6797
62500	6809
62600	6822
62700	6844
62800	6855
62900	6868
63000	6880
63100	6885
63200	6895
63300	6902
63400	6911
63500	6924
63600	6943
63700	6949
63800	6963
63900	6974
64000	6993
64100	7006
64200	7017
64300	7029
64400	7041
64500	7050
64600	7064
64700	7077
64800	7091
64900	7107
65000	7118
65100	7134
65200	7146
65300	7155
65400	7172
65500	7180
65600	7192
65700	7204
65800	7215
65900	7226
66000	7235
66100	7252
66200	7265
66300	7274
66400	7288
66500	7300
66600	7313
66700	7329
66800	7339
66900	7350
67000	7363
67100	7377
67200	7394
67300	7406
67400	7418
67500	7434
67600	7443
67700	7464
67800	7476
67900	7488
68000	7498
68100	7511
68200	7524
68300	7536
68400	7545
68500	7557
68600	7568
68700	7589
68800	7597
68900	7604
69000	7613
69100	7628
69200	7637
69300	7654
69400	7663
69500	7675
69600	7685
69700	7698
69800	7704
69900	7719
70000	7727
70100	7745
70200	7758
70300	7775
70400	7789
70500	7798
70600	7814
70700	7824
70800	7834
70900	7844
71000	7856
71100	7868
71200	7884
71300	7896
71400	7910
71500	7921
71600	7932
71700	7940
71800	7958
71900	7966
72000	7978
72100	7994
72200	8002
72300	8013
72400	8024
72500	8036
72600	8048
72700	8062
72800	8080
72900	8093
73000	8104
73100	8118
73200	8133
73300	8151
73400	8168
73500	8188
73600	8205
73700	8219
73800	8236
73900	8248
74000	8256
74100	8266
74200	8277
74300	8288
74400	8300
74500	8310
74600	8322
74700	8342
74800	8356
74900	8365
75000	8374
75100	8391
75200	8407
75300	8426
75400	8436
75500	8446
75600	8459
75700	8471
75800	8484
75900	8494
76000	8503
76100	8514
76200	8526
76300	8538
76400	8555
76500	8568
76600	8581
76700	8599
76800	8605
76900	8617
77000	8629
77100	8640
77200	8650
77300	8663
77400	8674
77500	8684
77600	8697
77700	8707
77800	8718
77900	8727
78000	8736
78100	8744
78200	8760
78300	8775
78400	8786
78500	8797
78600	8813
78700	8830
78800	8841
78900	8858
79000	8875
79100	8887
79200	8898
79300	8913
79400	8924
79500	8933
79600	8947
79700	8962
79800	8972
79900	8981
80000	8988
80100	9000
80200	9016
80300	9029
80400	9040
80500	9054
80600	9065
80700	9075
80800	9085
80900	9095
81000	9110
81100	9120
81200	9134
81300	9146
81400	9157
81500	9169
81600	9180
81700	9199
81800	9211
81900	9222
82000	9233
82100	9243
82200	9258
82300	9265
82400	9273
82500	9291
82600	9302
82700	9315
82800	9327
82900	9336
83000	9343
83100	9354
83200	9367
83300	9383
83400	9394
83500	9409
83600	9417
83700	9431
83800	9446
83900	9459
84000	9467
84100	9483
84200	9498
84300	9513
84400	9523
84500	9532
84600	9540
84700	9551
84800	9561
84900	9578
85000	9589
85100	9601
85200	9610
85300	9620
85400	9638
85500	9648
85600	9667
85700	9673
85800	9685
85900	9695
86000	9702
86100	9714
86200	9723
86300	9730
86400	9744
86500	9759
86600	9774
86700	9788
86800	9801
86900	9813
87000	9830
87100	9843
87200	9854
87300	9865
87400	9873
87500	9887
87600	9900
87700	9914
87800	9928
87900	9943
88000	9956
88100	9967
88200	9982
88300	9991
88400	9999
88500	10014
88600	10030
88700	10047
88800	10053
88900	10065
89000	10072
89100	10085
89200	10100
89300	10115
89400	10123
89500	10132
89600	10141
89700	10151
89800	10159
89900	10171
90000	10182
90100	10194
90200	10205
90300	10223
90400	10235
90500	10250
90600	10264
90700	10277
90800	10286
90900	10298
91000	10309
91100	10320
91200	10330
91300	10337
91400	10343
91500	10351
91600	10366
91700	10371
91800	10380
91900	10393
92000	10408
92100	10422
92200	10432
92300	10444
92400	10457
92500	10469
92600	10482
92700	10497
92800	10511
92900	10523
93000	10533
93100	10542
93200	10554
93300	10562
93400	10579
93500	10591
93600	10602
93700	10618
93800	10629
93900	10647
94000	10656
94100	10668
94200	10682
94300	10692
94400	10701
94500	10708
94600	10717
94700	10730
94800	10751
94900	10767
95000	10780
95100	10799
95200	10805
95300	10812
95400	10824
95500	10840
95600	10856
95700	10870
95800	10876
95900	10891
96000	10899
96100	10912
96200	10928
96300	10941
96400	10955
96500	10973
96600	10994
96700	11013
96800	11020
96900	11028
97000	11040
97100	11055
97200	11068
97300	11081
97400	11089
97500	11098
97600	11108
97700	11119
97800	11129
97900	11144
98000	11157
98100	11167
98200	11181
98300	11186
98400	11199
98500	11216
98600	11235
98700	11248
98800	11258
98900	11269
99000	11277
99100	11287
99200	11299
99300	11309
99400	11320
99500	11325
99600	11346
99700	11359
99800	11375
99900	11384
100000	11400


==> plots/marv3_marv1.dat <==
i	v
100	1
200	4
300	6
400	9
500	15
600	23
700	32
800	42
900	48
1000	59
1100	68
1200	80
1300	88
1400	99
1500	114
1600	131
1700	153
1800	170
1900	187
2000	204
2100	222
2200	245
2300	263
2400	286
2500	309
2600	333
2700	356
2800	379
2900	409
3000	441
3100	460
3200	479
3300	507
3400	538
3500	572
3600	601
3700	632
3800	657
3900	694
4000	727
4100	765
4200	797
4300	827
4400	863
4500	896
4600	934
4700	973
4800	1016
4900	1049
5000	1083
5100	1124
5200	1161
5300	1206
5400	1249
5500	1297
5600	1333
5700	1378
5800	1424
5900	1471
6000	1519
6100	1566
6200	1613
6300	1668
6400	1716
6500	1765
6600	1816
6700	1868
6800	1927
6900	1980
7000	2031
7100	2084
7200	2133
7300	2185
7400	2235
7500	2285
7600	2336
7700	2384
7800	2435
7900	2487
8000	2541
8100	2590
8200	2647
8300	2699
8400	2750
8500	2804
8600	2868
8700	2915
8800	2968
8900	3021
9000	3074
9100	3129
9200	3193
9300	3249
9400	3307
9500	3364
9600	3415
9700	3479
9800	3537
9900	3590
10000	3649
10100	3714
10200	3782
10300	3836
10400	3900
10500	3960
10600	4027
10700	4089
10800	4152
10900	4222
11000	4292
11100	4357
11200	4429
11300	4496
11400	4562
11500	4625
11600	4692
11700	4751
11800	4812
11900	4882
12000	4955
12100	5020
12200	5093
12300	5161
12400	5236
12500	5308
12600	5372
12700	5440
12800	5506
12900	5577
13000	5651
13100	5729
13200	5804
13300	5878
13400	5944
13500	6017
13600	6089
13700	6159
13800	6242
13900	6313
14000	6384
14100	6456
14200	6524
14300	6594
14400	6678
14500	6752
14600	6828
14700	6899
14800	6969
14900	7045
15000	7114
15100	7195
15200	7261
15300	7335
15400	7415
15500	7492
15600	7562
15700	7636
15800	7708
15900	7786
16000	7866
16100	7939
16200	8018
16300	8088
16400	8164
16500	8237
16600	8310
16700	8391
16800	8474
16900	8548
17000	8630
17100	8709
17200	8780
17300	8862
17400	8931
17500	9013
17600	9089
17700	9164
17800	9244
17900	9316
18000	9388
18100	9469
18200	9549
18300	9625
18400	9701
18500	9781
18600	9857
18700	9939
18800	10017
18900	10095
19000	10174
19100	10250
19200	10334
19300	10416
19400	10492
19500	10575
19600	10659
19700	10748
19800	10829
19900	10899
20000	10980
20100	11061
20200	11135
20300	11216
20400	11292
20500	11372
20600	11451
20700	11531
20800	11615
20900	11703
21000	11782
21100	11866
21200	11953
21300	12039
21400	12123
21500	12203
21600	12288
21700	12371
21800	12447
21900	12526
22000	12611
22100	12697
22200	12782
22300	12862
22400	12943
22500	13025
22600	13106
22700	13188
22800	13265
22900	13345
23000	13429
23100	13511
23200	13599
23300	13682
23400	13768
23500	13845
23600	13932
23700	14013
23800	14094
23900	14181
24000	14265
24100	14347
24200	14424
24300	14505
24400	14587
24500	14666
24600	14755
24700	14839
24800	14924
24900	15007
25000	15090
25100	15177
25200	15266
25300	15352
25400	15441
25500	15526
25600	15606
25700	15696
25800	15786
25900	15867
26000	15942
26100	16027
26200	16107
26300	16196
26400	16285
26500	16372
26600	16461
26700	16546
26800	16626
26900	16710
27000	16795
27100	16877
27200	16965
27300	17053
27400	17140
27500	17224
27600	17304
27700	17395
27800	17482
27900	17565
28000	17650
28100	17735
28200	17823
28300	17911
28400	18002
28500	18086
28600	18171
28700	18260
28800	18343
28900	18429
29000	18510
29100	18594
29200	18679
29300	18761
29400	18848
29500	18924
29600	19009
29700	19094
29800	19184
29900	19266
30000	19349
30100	19440
30200	19521
30300	19609
30400	19695
30500	19776
30600	19867
30700	19950
30800	20031
30900	20122
31000	20209
31100	20295
31200	20386
31300	20471
31400	20556
31500	20642
31600	20733
31700	20825
31800	20914
31900	21002
32000	21083
32100	21167
32200	21259
32300	21340
32400	21425
32500	21515
32600	21595
32700	21678
32800	21763
32900	21854
33000	21944
33100	22035
33200	22116
33300	22201
33400	22284
33500	22372
33600	22455
33700	22544
33800	22630
33900	22712
34000	22797
34100	22881
34200	22965
34300	23056
34400	23136
34500	23221
34600	23309
34700	23396
34800	23487
34900	23570
35000	23656
35100	23738
35200	23826
35300	23908
35400	23993
35500	24082
35600	24170
35700	24251
35800	24334
35900	24420
36000	24507
36100	24594
36200	24680
36300	24768
36400	24859
36500	24945
36600	25036
36700	25124
36800	25207
36900	25293
37000	25380
37100	25473
37200	25559
37300	25645
37400	25731
37500	25814
37600	25901
37700	25992
37800	26080
37900	26169
38000	26258
38100	26345
38200	26421
38300	26509
38400	26594
38500	26678
38600	26764
38700	26855
38800	26944
38900	27029
39000	27115
39100	27203
39200	27292
39300	27378
39400	27458
39500	27545
39600	27631
39700	27717
39800	27799
39900	27882
40000	27966
40100	28056
40200	28130
40300	28218
40400	28304
40500	28392
40600	28481
40700	28569
40800	28659
40900	28746
41000	28833
41100	28919
41200	29006
41300	29088
41400	29173
41500	29259
41600	29338
41700	29422
41800	29514
41900	29599
42000	29685
42100	29772
42200	29857
42300	29946
42400	30031
42500	30118
42600	30205
42700	30291
42800	30377
42900	30458
43000	30543
43100	30626
43200	30710
43300	30798
43400	30883
43500	30978
43600	31065
43700	31149
43800	31239
43900	31330
44000	31416
44100	31504
44200	31591
44300	31678
44400	31768
44500	31858
44600	31950
44700	32041
44800	32120
44900	32205
45000	32292
45100	32384
45200	32477
45300	32568
45400	32655
45500	32744
45600	32827
45700	32908
45800	32992
45900	33077
46000	33159
46100	33247
46200	33335
46300	33423
46400	33505
46500	33596
46600	33680
46700	33766
46800	33853
46900	33941
47000	34033
47100	34121
47200	34206
47300	34295
47400	34382
47500	34463
47600	34547
47700	34634
47800	34718
47900	34800
48000	34885
48100	34972
48200	35057
48300	35146
48400	35238
48500	35323
48600	35409
48700	35492
48800	35579
48900	35668
49000	35757
49100	35839
49200	35924
49300	36013
49400	36102
49500	36194
49600	36280
49700	36372
49800	36460
49900	36548
50000	36634
50100	36724
50200	36813
50300	36898
50400	36987
50500	37077
50600	37167
50700	37255
50800	37342
50900	37432
51000	37513
51100	37603
51200	37690
51300	37780
51400	37866
51500	37954
51600	38045
51700	38133
51800	38218
51900	38308
52000	38391
52100	38481
52200	38566
52300	38657
52400	38747
52500	38836
52600	38920
52700	39013
52800	39097
52900	39188
53000	39270
53100	39355
53200	39442
53300	39529
53400	39617
53500	39703
53600	39795
53700	39882
53800	39965
53900	40052
54000	40138
54100	40227
54200	40317
54300	40407
54400	40498
54500	40582
54600	40666
54700	40755
54800	40838
54900	40923
55000	41017
55100	41105
55200	41196
55300	41279
55400	41361
55500	41448
55600	41534
55700	41617
55800	41704
55900	41787
56000	41873
56100	41956
56200	42042
56300	42123
56400	42214
56500	42297
56600	42383
56700	42473
56800	42560
56900	42645
57000	42734
57100	42816
57200	42903
57300	42992
57400	43073
57500	43158
57600	43248
57700	43331
57800	43423
57900	43514
58000	43598
58100	43689
58200	43766
58300	43855
58400	43940
58500	44022
58600	44115
58700	44204
58800	44287
58900	44369
59000	44453
59100	44538
59200	44622
59300	44709
59400	44794
59500	44885
59600	44971
59700	45056
59800	45146
59900	45230
60000	45316
60100	45402
60200	45483
60300	45572
60400	45655
60500	45744
60600	45830
60700	45915
60800	46003
60900	46094
61000	46184
61100	46275
61200	46365
61300	46449
61400	46536
61500	46618
61600	46710
61700	46801
61800	46893
61900	46983
62000	47070
62100	47154
62200	47244
62300	47325
62400	47414
62500	47502
62600	47589
62700	47667
62800	47756
62900	47843
63000	47931
63100	48026
63200	48116
63300	48209
63400	48300
63500	48387
63600	48468
63700	48562
63800	48648
63900	48737
64000	48818
64100	48905
64200	48994
64300	49082
64400	49170
64500	49261
64600	49347
64700	49433
64800	49519
64900	49603
65000	49692
65100	49776
65200	49864
65300	49955
65400	50038
65500	50130
65600	50218
65700	50306
65800	50395
65900	50484
66000	50575
66100	50658
66200	50745
66300	50836
66400	50922
66500	51010
66600	51097
66700	51181
66800	51271
66900	51360
67000	51447
67100	51533
67200	51616
67300	51704
67400	51792
67500	51876
67600	51967
67700	52046
67800	52134
67900	52222
68000	52312
68100	52399
68200	52486
68300	52574
68400	52665
68500	52753
68600	52841
68700	52920
68800	53012
68900	53105
69000	53196
69100	53281
69200	53372
69300	53455
69400	53546
69500	53634
69600	53724
69700	53811
69800	53905
69900	53990
70000	54082
70100	54164
70200	54251
70300	54334
70400	54420
70500	54511
70600	54595
70700	54685
70800	54775
70900	54865
71000	54953
71100	55041
71200	55125
71300	55213
71400	55299
71500	55388
71600	55477
71700	55569
71800	55651
71900	55743
72000	55831
72100	55915
72200	56007
72300	56096
72400	56185
72500	56273
72600	56360
72700	56446
72800	56528
72900	56615
73000	56704
73100	56790
73200	56875
73300	56957
73400	57040
73500	57120
73600	57203
73700	57289
73800	57372
73900	57460
74000	57552
74100	57642
74200	57731
74300	57820
74400	57908
74500	57998
74600	58086
74700	58166
74800	58252
74900	58343
75000	58434
75100	58517
75200	58601
75300	58682
75400	58772
75500	58862
75600	58949
75700	59037
75800	59124
75900	59214
76000	59305
76100	59394
76200	59482
76300	59570
76400	59653
76500	59740
76600	59827
76700	59909
76800	60003
76900	60091
77000	60179
77100	60268
77200	60358
77300	60445
77400	60534
77500	60624
77600	60711
77700	60801
77800	60890
77900	60981
78000	61072
78100	61164
78200	61248
78300	61333
78400	61422
78500	61511
78600	61595
78700	61678
78800	61767
78900	61850
79000	61933
79100	62021
79200	62110
79300	62195
79400	62284
79500	62375
79600	62461
79700	62546
79800	62636
79900	62727
80000	62820
80100	62908
80200	62992
80300	63079
80400	63168
80500	63254
80600	63343
80700	63433
80800	63523
80900	63613
81000	63698
81100	63788
81200	63874
81300	63962
81400	64051
81500	64139
81600	64228
81700	64309
81800	64397
81900	64486
82000	64575
82100	64665
82200	64750
82300	64843
82400	64935
82500	65017
82600	65106
82700	65193
82800	65281
82900	65372
83000	65465
83100	65554
83200	65641
83300	65725
83400	65814
83500	65899
83600	65991
83700	66077
83800	66162
83900	66249
84000	66341
84100	66425
84200	66510
84300	66595
84400	66685
84500	66776
84600	66868
84700	66957
84800	67047
84900	67130
85000	67219
85100	67307
85200	67398
85300	67488
85400	67570
85500	67660
85600	67741
85700	67835
85800	67923
85900	68013
86000	68106
86100	68194
86200	68285
86300	68378
86400	68464
86500	68549
86600	68634
86700	68720
86800	68807
86900	68895
87000	68978
87100	69065
87200	69154
87300	69243
87400	69335
87500	69421
87600	69508
87700	69594
87800	69680
87900	69765
88000	69852
88100	69941
88200	70026
88300	70117
88400	70209
88500	70294
88600	70378
88700	70461
88800	70555
88900	70643
89000	70736
89100	70823
89200	70908
89300	70993
89400	71085
89500	71176
89600	71267
89700	71357
89800	71449
89900	71537
90000	71626
90100	71714
90200	71803
90300	71885
90400	71973
90500	72058
90600	72144
90700	72231
90800	72322
90900	72410
91000	72499
91100	72588
91200	72678
91300	72771
91400	72865
91500	72957
91600	73042
91700	73137
91800	73228
91900	73315
92000	73400
92100	73486
92200	73576
92300	73664
92400	73751
92500	73839
92600	73926
92700	74011
92800	74097
92900	74185
93000	74275
93100	74366
93200	74454
93300	74546
93400	74629
93500	74717
93600	74806
93700	74890
93800	74979
93900	75061
94000	75152
94100	75240
94200	75326
94300	75416
94400	75507
94500	75600
94600	75691
94700	75778
94800	75857
94900	75941
95000	76028
95100	76109
95200	76203
95300	76296
95400	76384
95500	76468
95600	76552
95700	76638
95800	76732
95900	76817
96000	76909
96100	76996
96200	77080
96300	77167
96400	77253
96500	77335
96600	77414
96700	77495
96800	77588
96900	77680
97000	77768
97100	77853
97200	77940
97300	78027
97400	78119
97500	78210
97600	78300
97700	78389
97800	78479
97900	78564
98000	78651
98100	78741
98200	78827
98300	78922
98400	79009
98500	79092
98600	79173
98700	79260
98800	79350
98900	79439
99000	79531
99100	79621
99200	79709
99300	79799
99400	79888
99500	79983
99600	80062
99700	80149
99800	80233
99900	80324
100000	80408


==> plots/runtime/1000/timings_both.dat <==
n	millisec
1	11
2	17
3	21
4	25
5	30
6	36
7	41
8	46
9	52
10	57
11	63
12	71
13	77
14	82
15	89
16	94
17	102
18	109
19	116
20	124
21	131
22	140
23	147
24	155
25	161
26	171
27	178
28	187
29	194
30	203
31	212
32	220
33	230
34	239
35	248
36	258
37	268
38	277
39	356
40	364
41	373
42	383
43	393
44	404
45	413
46	424
47	434
48	444
49	454
50	538
51	547
52	557
53	570
54	656
55	667
56	678
57	694
58	707
59	719
60	733
61	744
62	756
63	770
64	781
65	864
66	887
67	973
68	1059
69	1146
70	1158
71	1245
72	1258
73	1268
74	1358
75	1448
76	1459
77	1471
78	1488
79	1574
80	1666
81	1678
82	1768
83	1781
84	1795
85	1813
86	1826
87	1842
88	1857
89	1874
90	1888
91	1973
92	1988
93	2082
94	2095
95	2112
96	2207
97	2298
98	2310
99	2329
100	2347
101	2442
102	2455
103	2551
104	2571
105	2662
106	2677
107	2700
108	2715
109	2731
110	2749
111	2766
112	2784
113	2802
114	2817
115	2834
116	2926
117	2940
118	2959
119	2978
120	3065
121	3158
122	3174
123	3265
124	3357
125	3375
126	3398
127	3416
128	3436
129	3455
130	3473
131	3564
132	3662
133	3757
134	3774
135	3798
136	3816
137	3909
138	4004
139	4022
140	4117
141	4134
142	4229
143	4248
144	4272
145	4296
146	4315
147	4407
148	4425
149	4448
150	4466
151	4491
152	4513
153	4607
154	4625
155	4649
156	4672
157	4771
158	4867
159	4887
160	4913
161	5007
162	5029
163	5054
164	5076
165	5172
166	5266
167	5364
168	5459
169	5561
170	5582
171	5605
172	5631
173	5651
174	5673
175	5773
176	5873
177	5972
178	6070
179	6093
180	6187
181	6209
182	6303
183	6326
184	6351
185	6379
186	6475
187	6571
188	6680
189	6789
190	6889
191	6989
192	7012
193	7112
194	7211
195	7314
196	7414
197	7436
198	7461
199	7556
200	7586
201	7610
202	7703
203	7805
204	7828
205	7922
206	7947
207	8048
208	8071
209	8169
210	8196
211	8298
212	8403
213	8506
214	8529
215	8630
216	8652
217	8751
218	8778
219	8882
220	8982
221	9084
222	9182
223	9284
224	9384
225	9409
226	9510
227	9614
228	9715
229	9820
230	9917
231	9941
232	9967
233	9994
234	10101
235	10201
236	10228
237	10329
238	10424
239	10450
240	10556
241	10583
242	10614
243	10640
244	10737
245	10842
246	10870
247	10897
248	10927
249	10951
250	11052
251	11074
252	11101
253	11131
254	11229
255	11254
256	11357
257	11462
258	11563
259	11665
260	11772
261	11876
262	11983
263	12085
264	12184
265	12285
266	12390
267	12491
268	12595
269	12697
270	12720
271	12822
272	12923
273	13023
274	13126
275	13229
276	13333
277	13432
278	13538
279	13641
280	13742
281	13851
282	13884
283	13983
284	14083
285	14188
286	14289
287	14386
288	14486
289	14511
290	14606
291	14629
292	14724
293	14823
294	14920
295	15022
296	15117
297	15218
298	15314
299	15343
300	15445
301	15544
302	15575
303	15607
304	15638
305	15742
306	15763
307	15867
308	15966
309	16002
310	16032
311	16129
312	16157
313	16186
314	16284
315	16385
316	16416
317	16514
318	16548
319	16651
320	16760
321	16864
322	16967
323	17076
324	17182
325	17213
326	17310
327	17340
328	17371
329	17401
330	17432
331	17530
332	17636
333	17739
334	17771
335	17872
336	17978
337	18082
338	18192
339	18297
340	18397
341	18428
342	18529
343	18631
344	18661
345	18763
346	18868
347	18973
348	19005
349	19110
350	19214
351	19319
352	19429
353	19533
354	19637
355	19741
356	19772
357	19876
358	19908
359	20016
360	20042
361	20150
362	20250
363	20281
364	20386
365	20488
366	20599
367	20703
368	20809
369	20914
370	21032
371	21138
372	21169
373	21279
374	21392
375	21426
376	21529
377	21632
378	21730
379	21835
380	21944
381	22050
382	22159
383	22260
384	22366
385	22476
386	22585
387	22689
388	22790
389	22895
390	23000
391	23104
392	23207
393	23308
394	23413
395	23448
396	23549
397	23582
398	23690
399	23799
400	23905
401	24011
402	24048
403	24083
404	24187
405	24292
406	24395
407	24507
408	24611
409	24641
410	24746
411	24783
412	24883
413	24987
414	25093
415	25197
416	25231
417	25338
418	25440
419	25545
420	25650
421	25683
422	25787
423	25897
424	26002
425	26034
426	26140
427	26246
428	26351
429	26460
430	26569
431	26691
432	26803
433	26919
434	27020
435	27126
436	27158
437	27262
438	27295
439	27403
440	27511
441	27617
442	27657
443	27768
444	27878
445	27985
446	28093
447	28197
448	28302
449	28409
450	28523
451	28635
452	28742
453	28772
454	28809
455	28913
456	29018
457	29130
458	29234
459	29387
460	29549
461	29713
462	29876
463	30016
464	30065
465	30235
466	30359
467	30468
468	30584
469	30699
470	30828
471	30957
472	31086
473	31211
474	31359
475	31556
476	31765
477	31951
478	32011
479	32198
480	32335
481	32446
482	32556
483	32685
484	32834
485	32991
486	33138
487	33285
488	33336
489	33479
490	33611
491	33737
492	33836
493	33945
494	34053
495	34176
496	34280
497	34390
498	34495
499	34529
500	34630
501	34663
502	34773
503	34878
504	34913
505	35018
506	35126
507	35234
508	35350
509	35461
510	35571
511	35607
512	35712
513	35831
514	35939
515	35974
516	36079
517	36190
518	36297
519	36414
520	36450
521	36560
522	36674
523	36787
524	36900
525	37007
526	37125
527	37230
528	37341
529	37448
530	37555
531	37595
532	37626
533	37729
534	37838
535	37877
536	37983
537	38100
538	38203
539	38315
540	38425
541	38530
542	38645
543	38762
544	38872
545	38988
546	39095
547	39214
548	39332
549	39446
550	39551
551	39661
552	39770
553	39808
554	39911
555	40024
556	40132
557	40247
558	40290
559	40397
560	40503
561	40616
562	40657
563	40758
564	40902
565	41044
566	41184
567	41315
568	41433
569	41580
570	41709
571	41841
572	41954
573	42067
574	42195
575	42322
576	42456
577	42500
578	42633
579	42678
580	42715
581	42761
582	42876
583	42982
584	43088
585	43122
586	43226
587	43335
588	43438
589	43539
590	43646
591	43752
592	43881
593	44013
594	44147
595	44285
596	44409
597	44532
598	44654
599	44779
600	44926
601	44966
602	45101
603	45211
604	45331
605	45471
606	45603
607	45724
608	45831
609	45949
610	46063
611	46206
612	46348
613	46482
614	46616
615	46658
616	46787
617	46901
618	47071
619	47239
620	47372
621	47478
622	47584
623	47689
624	47792
625	47913
626	48076
627	48262
628	48425
629	48470
630	48597
631	48729
632	48862
633	48984
634	49028
635	49143
636	49274
637	49403
638	49541
639	49672
640	49800
641	49924
642	50043
643	50174
644	50307
645	50441
646	50556
647	50658
648	50762
649	50880
650	50989
651	51107
652	51219
653	51331
654	51454
655	51561
656	51679
657	51788
658	51896
659	52009
660	52120
661	52225
662	52331
663	52449
664	52560
665	52669
666	52792
667	52903
668	53017
669	53137
670	53246
671	53358
672	53469
673	53580
674	53697
675	53803
676	53908
677	54016
678	54125
679	54167
680	54283
681	54392
682	54504
683	54616
684	54653
685	54766
686	54874
687	54990
688	55026
689	55133
690	55237
691	55347
692	55461
693	55573
694	55686
695	55788
696	55898
697	55995
698	56098
699	56208
700	56333
701	56445
702	56548
703	56656
704	56769
705	56881
706	57018
707	57081
708	57256
709	57413
710	57577
711	57757
712	57948
713	58122
714	58256
715	58421
716	58590
717	58744
718	58866
719	59015
720	59176
721	59327
722	59381
723	59528
724	59671
725	59798
726	59952
727	60087
728	60225
729	60353
730	60464
731	60571
732	60612
733	60729
734	60843
735	60959
736	61085
737	61195
738	61233
739	61378
740	61501
741	61628
742	61743
743	61860
744	62002
745	62135
746	62272
747	62410
748	62532
749	62649
750	62763
751	62874
752	62977
753	63092
754	63202
755	63311
756	63413
757	63537
758	63692
759	63842
760	64022
761	64148
762	64281
763	64460
764	64595
765	64759
766	64950
767	65102
768	65280
769	65429
770	65590
771	65767
772	65946
773	66134
774	66269
775	66429
776	66559
777	66683
778	66797
779	66922
780	67066
781	67231
782	67403
783	67545
784	67662
785	67775
786	67902
787	68025
788	68148
789	68302
790	68430
791	68554
792	68659
793	68774
794	68888
795	69009
796	69131
797	69283
798	69432
799	69559
800	69675
801	69825
802	69890
803	70074
804	70298
805	70533
806	70731
807	70886
808	71040
809	71207
810	71418
811	71549
812	71659
813	71763
814	71874
815	71988
816	72112
817	72282
818	72398
819	72553
820	72662
821	72778
822	72908
823	73017
824	73122
825	73225
826	73348
827	73508
828	73623
829	73741
830	73843
831	73944
832	74048
833	74149
834	74253
835	74356
836	74459
837	74562
838	74662
839	74769
840	74872
841	74976
842	75079
843	75180
844	75284
845	75384
846	75492
847	75592
848	75702
849	75798
850	75894
851	75997
852	76103
853	76205
854	76309
855	76416
856	76522
857	76633
858	76746
859	76853
860	76954
861	77059
862	77164
863	77264
864	77377
865	77482
866	77591
867	77701
868	77805
869	77905
870	78012
871	78047
872	78083
873	78193
874	78297
875	78399
876	78503
877	78605
878	78707
879	78813
880	78912
881	79021
882	79128
883	79233
884	79347
885	79454
886	79564
887	79674
888	79775
889	79880
890	79987
891	80089
892	80188
893	80295
894	80398
895	80501
896	80602
897	80702
898	80800
899	80907
900	81019
901	81121
902	81229
903	81331
904	81433
905	81540
906	81642
907	81743
908	81850
909	81952
910	82059
911	82169
912	82272
913	82374
914	82484
915	82591
916	82695
917	82799
918	82902
919	83008
920	83117
921	83220
922	83324
923	83434
924	83541
925	83649
926	83756
927	83792
928	83900
929	84008
930	84110
931	84211
932	84314
933	84420
934	84532
935	84638
936	84742
937	84849
938	84949
939	85050
940	85151
941	85247
942	85353
943	85455
944	85556
945	85657
946	85757
947	85859
948	85962
949	86002
950	86107
951	86214
952	86319
953	86427
954	86539
955	86641
956	86682
957	86789
958	86915
959	87118
960	87327
961	87471
962	87594
963	87702
964	87815
965	87926
966	88035
967	88153
968	88268
969	88397
970	88442
971	88552
972	88660
973	88769
974	88874
975	88990
976	89102
977	89209
978	89317
979	89436
980	89543
981	89658
982	89767
983	89874
984	89985
985	90099
986	90210
987	90354
988	90521
989	90684
990	90848
991	91011
992	91177
993	91329
994	91451
995	91568
996	91681
997	91791
998	91898
999	92010
1000	92125


==> plots/runtime/1000/timings_both_offline.dat <==
n	millisec
1	4
2	8
3	13
4	18
5	23
6	29
7	34
8	39
9	43
10	51
11	56
12	65
13	70
14	76
15	81
16	87
17	95
18	101
19	107
20	116
21	124
22	133
23	139
24	148
25	155
26	164
27	171
28	181
29	188
30	197
31	205
32	215
33	224
34	233
35	242
36	252
37	261
38	272
39	313
40	322
41	332
42	341
43	351
44	360
45	370
46	381
47	392
48	403
49	414
50	457
51	467
52	478
53	489
54	533
55	544
56	557
57	569
58	582
59	594
60	607
61	619
62	631
63	644
64	658
65	700
66	714
67	759
68	802
69	845
70	856
71	901
72	917
73	930
74	973
75	1019
76	1031
77	1045
78	1058
79	1102
80	1148
81	1161
82	1205
83	1219
84	1232
85	1247
86	1260
87	1273
88	1287
89	1302
90	1317
91	1364
92	1377
93	1426
94	1439
95	1454
96	1501
97	1550
98	1566
99	1584
100	1601
101	1649
102	1664
103	1711
104	1729
105	1776
106	1792
107	1810
108	1826
109	1841
110	1860
111	1875
112	1893
113	1912
114	1927
115	1944
116	1994
117	2009
118	2027
119	2044
120	2094
121	2139
122	2154
123	2204
124	2255
125	2274
126	2293
127	2314
128	2330
129	2351
130	2369
131	2421
132	2470
133	2524
134	2541
135	2561
136	2581
137	2632
138	2687
139	2708
140	2766
141	2783
142	2843
143	2862
144	2885
145	2907
146	2931
147	2981
148	3000
149	3023
150	3045
151	3069
152	3090
153	3147
154	3170
155	3190
156	3215
157	3273
158	3331
159	3352
160	3380
161	3433
162	3453
163	3481
164	3503
165	3558
166	3609
167	3663
168	3713
169	3767
170	3792
171	3815
172	3839
173	3863
174	3884
175	3940
176	3992
177	4049
178	4103
179	4123
180	4176
181	4197
182	4252
183	4273
184	4300
185	4325
186	4384
187	4439
188	4492
189	4552
190	4610
191	4663
192	4685
193	4741
194	4800
195	4858
196	4918
197	4953
198	4977
199	5031
200	5057
201	5082
202	5137
203	5192
204	5215
205	5268
206	5292
207	5348
208	5372
209	5428
210	5455
211	5508
212	5571
213	5630
214	5653
215	5712
216	5733
217	5792
218	5823
219	5882
220	5936
221	5993
222	6053
223	6111
224	6164
225	6187
226	6245
227	6300
228	6353
229	6413
230	6473
231	6496
232	6524
233	6551
234	6609
235	6668
236	6692
237	6750
238	6809
239	6835
240	6896
241	6926
242	6953
243	6981
244	7036
245	7091
246	7117
247	7145
248	7175
249	7201
250	7258
251	7279
252	7307
253	7337
254	7395
255	7420
256	7481
257	7543
258	7604
259	7664
260	7728
261	7791
262	7859
263	7921
264	7982
265	8044
266	8107
267	8166
268	8225
269	8285
270	8308
271	8370
272	8426
273	8485
274	8548
275	8607
276	8669
277	8729
278	8786
279	8847
280	8906
281	8966
282	8997
283	9056
284	9109
285	9167
286	9226
287	9282
288	9333
289	9356
290	9412
291	9435
292	9490
293	9549
294	9609
295	9665
296	9724
297	9783
298	9840
299	9869
300	9924
301	9981
302	10013
303	10043
304	10074
305	10130
306	10152
307	10213
308	10268
309	10305
310	10340
311	10400
312	10428
313	10460
314	10519
315	10581
316	10606
317	10674
318	10708
319	10767
320	10827
321	10889
322	10947
323	11003
324	11064
325	11090
326	11155
327	11185
328	11217
329	11249
330	11279
331	11337
332	11399
333	11462
334	11492
335	11550
336	11611
337	11670
338	11735
339	11797
340	11856
341	11885
342	11946
343	12002
344	12031
345	12093
346	12150
347	12211
348	12243
349	12304
350	12366
351	12426
352	12488
353	12549
354	12609
355	12676
356	12711
357	12781
358	12815
359	12888
360	12919
361	12986
362	13050
363	13085
364	13152
365	13219
366	13285
367	13348
368	13410
369	13472
370	13535
371	13596
372	13624
373	13697
374	13760
375	13789
376	13854
377	13913
378	13973
379	14033
380	14096
381	14158
382	14221
383	14281
384	14343
385	14406
386	14469
387	14532
388	14596
389	14659
390	14721
391	14783
392	14844
393	14903
394	14966
395	14997
396	15060
397	15091
398	15154
399	15219
400	15282
401	15346
402	15378
403	15415
404	15480
405	15544
406	15602
407	15665
408	15729
409	15754
410	15823
411	15859
412	15917
413	15979
414	16040
415	16101
416	16136
417	16199
418	16261
419	16318
420	16381
421	16413
422	16477
423	16537
424	16602
425	16633
426	16697
427	16759
428	16819
429	16886
430	16960
431	17024
432	17088
433	17158
434	17217
435	17275
436	17306
437	17366
438	17402
439	17460
440	17518
441	17582
442	17617
443	17680
444	17742
445	17803
446	17869
447	17930
448	17990
449	18050
450	18114
451	18177
452	18235
453	18266
454	18302
455	18363
456	18420
457	18483
458	18545
459	18601
460	18660
461	18721
462	18782
463	18843
464	18877
465	18939
466	19000
467	19062
468	19124
469	19183
470	19245
471	19306
472	19371
473	19430
474	19492
475	19553
476	19615
477	19678
478	19713
479	19778
480	19838
481	19901
482	19963
483	20028
484	20089
485	20152
486	20215
487	20281
488	20315
489	20381
490	20439
491	20505
492	20566
493	20630
494	20692
495	20754
496	20816
497	20877
498	20937
499	20968
500	21028
501	21061
502	21126
503	21185
504	21221
505	21283
506	21345
507	21409
508	21472
509	21536
510	21596
511	21629
512	21692
513	21758
514	21829
515	21870
516	21933
517	21997
518	22063
519	22127
520	22161
521	22231
522	22292
523	22357
524	22421
525	22484
526	22550
527	22614
528	22682
529	22748
530	22820
531	22857
532	22888
533	22955
534	23021
535	23060
536	23124
537	23196
538	23262
539	23327
540	23387
541	23446
542	23508
543	23573
544	23637
545	23703
546	23765
547	23831
548	23897
549	23961
550	24020
551	24085
552	24148
553	24182
554	24245
555	24311
556	24375
557	24441
558	24480
559	24540
560	24607
561	24676
562	24714
563	24783
564	24848
565	24916
566	24984
567	25052
568	25115
569	25176
570	25233
571	25294
572	25352
573	25416
574	25479
575	25543
576	25608
577	25636
578	25698
579	25733
580	25767
581	25799
582	25864
583	25922
584	25986
585	26022
586	26083
587	26146
588	26207
589	26266
590	26331
591	26394
592	26455
593	26516
594	26583
595	26651
596	26717
597	26786
598	26850
599	26913
600	26977
601	27008
602	27087
603	27179
604	27256
605	27319
606	27386
607	27455
608	27523
609	27604
610	27670
611	27743
612	27816
613	27896
614	27960
615	27995
616	28063
617	28131
618	28197
619	28266
620	28338
621	28404
622	28467
623	28533
624	28600
625	28668
626	28736
627	28801
628	28870
629	28918
630	28980
631	29051
632	29118
633	29185
634	29227
635	29296
636	29371
637	29463
638	29545
639	29624
640	29690
641	29764
642	29831
643	29898
644	29965
645	30033
646	30099
647	30162
648	30228
649	30299
650	30373
651	30443
652	30511
653	30586
654	30656
655	30726
656	30797
657	30869
658	30938
659	31003
660	31071
661	31138
662	31210
663	31281
664	31354
665	31422
666	31489
667	31561
668	31628
669	31696
670	31765
671	31835
672	31904
673	31970
674	32036
675	32102
676	32167
677	32232
678	32299
679	32345
680	32416
681	32486
682	32555
683	32637
684	32683
685	32753
686	32833
687	32908
688	32940
689	33018
690	33086
691	33158
692	33234
693	33313
694	33384
695	33446
696	33514
697	33575
698	33639
699	33706
700	33765
701	33831
702	33893
703	33960
704	34028
705	34091
706	34155
707	34197
708	34263
709	34326
710	34391
711	34451
712	34517
713	34588
714	34654
715	34722
716	34786
717	34852
718	34919
719	34986
720	35052
721	35118
722	35153
723	35216
724	35284
725	35355
726	35424
727	35491
728	35561
729	35627
730	35691
731	35758
732	35797
733	35865
734	35932
735	35996
736	36065
737	36129
738	36166
739	36235
740	36300
741	36370
742	36437
743	36506
744	36578
745	36647
746	36715
747	36784
748	36853
749	36919
750	36986
751	37051
752	37115
753	37184
754	37252
755	37319
756	37385
757	37452
758	37519
759	37598
760	37667
761	37736
762	37806
763	37872
764	37935
765	38006
766	38077
767	38149
768	38221
769	38289
770	38360
771	38433
772	38497
773	38564
774	38636
775	38705
776	38771
777	38834
778	38898
779	38970
780	39039
781	39108
782	39177
783	39252
784	39325
785	39403
786	39479
787	39562
788	39658
789	39764
790	39867
791	39979
792	40078
793	40157
794	40256
795	40419
796	40506
797	40616
798	40728
799	40832
800	40938
801	41039
802	41096
803	41194
804	41281
805	41350
806	41421
807	41486
808	41587
809	41694
810	41812
811	41911
812	42026
813	42125
814	42227
815	42336
816	42441
817	42540
818	42631
819	42765
820	42894
821	43047
822	43174
823	43259
824	43341
825	43412
826	43488
827	43566
828	43629
829	43696
830	43788
831	43888
832	44007
833	44138
834	44261
835	44377
836	44510
837	44623
838	44748
839	44814
840	44885
841	44957
842	45030
843	45101
844	45173
845	45243
846	45312
847	45379
848	45448
849	45510
850	45575
851	45641
852	45711
853	45776
854	45847
855	45916
856	45983
857	46048
858	46112
859	46198
860	46309
861	46406
862	46519
863	46610
864	46731
865	46832
866	46908
867	46997
868	47107
869	47206
870	47274
871	47315
872	47358
873	47442
874	47512
875	47587
876	47655
877	47723
878	47793
879	47864
880	47927
881	47995
882	48067
883	48134
884	48207
885	48274
886	48341
887	48415
888	48481
889	48557
890	48626
891	48697
892	48760
893	48837
894	48906
895	48974
896	49043
897	49111
898	49180
899	49244
900	49314
901	49378
902	49457
903	49527
904	49595
905	49663
906	49728
907	49797
908	49864
909	49935
910	50004
911	50073
912	50145
913	50251
914	50371
915	50464
916	50527
917	50601
918	50673
919	50747
920	50818
921	50915
922	50989
923	51062
924	51131
925	51201
926	51274
927	51316
928	51388
929	51459
930	51533
931	51607
932	51700
933	51820
934	51902
935	51969
936	52035
937	52100
938	52166
939	52271
940	52389
941	52495
942	52619
943	52755
944	52874
945	53007
946	53119
947	53235
948	53358
949	53441
950	53538
951	53658
952	53784
953	53859
954	53929
955	53993
956	54039
957	54106
958	54176
959	54266
960	54375
961	54483
962	54587
963	54702
964	54829
965	54927
966	55024
967	55141
968	55211
969	55286
970	55329
971	55401
972	55469
973	55535
974	55608
975	55680
976	55749
977	55816
978	55882
979	55953
980	56018
981	56090
982	56159
983	56227
984	56298
985	56369
986	56441
987	56511
988	56578
989	56644
990	56713
991	56781
992	56851
993	56924
994	56994
995	57064
996	57142
997	57230
998	57304
999	57369
1000	57438


==> plots/runtime/1000/timings_naive.dat <==
n	millisec
1	36
2	69
3	101
4	136
5	171
6	202
7	238
8	275
9	311
10	349
11	386
12	420
13	453
14	488
15	523
16	558
17	593
18	628
19	664
20	701
21	745
22	789
23	828
24	864
25	900
26	936
27	972
28	1009
29	1046
30	1085
31	1122
32	1160
33	1198
34	1234
35	1272
36	1308
37	1347
38	1387
39	1479
40	1519
41	1557
42	1596
43	1634
44	1672
45	1713
46	1756
47	1796
48	1836
49	1875
50	1973
51	2013
52	2055
53	2095
54	2189
55	2231
56	2276
57	2318
58	2359
59	2404
60	2449
61	2499
62	2540
63	2582
64	2626
65	2722
66	2770
67	2870
68	2974
69	3076
70	3121
71	3221
72	3269
73	3312
74	3412
75	3516
76	3563
77	3607
78	3654
79	3761
80	3867
81	3912
82	4017
83	4063
84	4106
85	4152
86	4199
87	4249
88	4291
89	4337
90	4383
91	4543
92	4593
93	4698
94	4750
95	4796
96	4909
97	5016
98	5066
99	5114
100	5166
101	5274
102	5324
103	5431
104	5484
105	5592
106	5644
107	5694
108	5745
109	5794
110	5848
111	5896
112	5950
113	5999
114	6049
115	6095
116	6209
117	6261
118	6310
119	6361
120	6528
121	6639
122	6693
123	6802
124	6920
125	6978
126	7030
127	7087
128	7142
129	7196
130	7249
131	7425
132	7543
133	7660
134	7715
135	7768
136	7820
137	7935
138	8112
139	8171
140	8286
141	8343
142	8455
143	8512
144	8569
145	8628
146	8686
147	8806
148	8866
149	8921
150	8976
151	9031
152	9091
153	9212
154	9271
155	9329
156	9391
157	9514
158	9638
159	9701
160	9761
161	9946
162	10007
163	10070
164	10133
165	10261
166	10395
167	10520
168	10645
169	10785
170	10849
171	10905
172	10966
173	11022
174	11081
175	11210
176	11338
177	11471
178	11599
179	11661
180	11789
181	11852
182	11970
183	12033
184	12092
185	12156
186	12274
187	12391
188	12510
189	12634
190	12754
191	12878
192	12944
193	13119
194	13248
195	13376
196	13561
197	13627
198	13689
199	13866
200	13932
201	13996
202	14116
203	14299
204	14361
205	14543
206	14611
207	14792
208	14859
209	14982
210	15050
211	15174
212	15363
213	15492
214	15562
215	15747
216	15812
217	15941
218	16014
219	16142
220	16329
221	16466
222	16597
223	16723
224	16854
225	16924
226	17175
227	17304
228	17432
229	17630
230	17765
231	17829
232	17899
233	17965
234	18165
235	18415
236	18490
237	18748
238	18939
239	19015
240	19275
241	19353
242	19421
243	19488
244	19712
245	19841
246	19912
247	19981
248	20051
249	20118
250	20255
251	20325
252	20394
253	20470
254	20664
255	20737
256	20931
257	21122
258	21252
259	21380
260	21515
261	21649
262	21843
263	21979
264	22165
265	22303
266	22499
267	22632
268	22766
269	22904
270	22975
271	23171
272	23306
273	23439
274	23583
275	23776
276	24039
277	24292
278	24432
279	24577
280	24772
281	24917
282	24993
283	25135
284	25399
285	25611
286	25823
287	26144
288	26280
289	26351
290	26660
291	26732
292	26858
293	27047
294	27342
295	27538
296	27671
297	27810
298	28055
299	28136
300	28272
301	28469
302	28554
303	28637
304	28717
305	28860
306	28929
307	29126
308	29484
309	29573
310	29658
311	29857
312	29939
313	30019
314	30156
315	30427
316	30509
317	30657
318	30751
319	30962
320	31107
321	31377
322	31523
323	31797
324	31949
325	32037
326	32301
327	32383
328	32467
329	32550
330	32638
331	32855
332	33008
333	33227
334	33317
335	33524
336	33777
337	33916
338	34062
339	34307
340	34443
341	34525
342	34668
343	34866
344	34948
345	35144
346	35347
347	35497
348	35589
349	35803
350	35950
351	36096
352	36250
353	36393
354	36599
355	36749
356	36837
357	36992
358	37077
359	37234
360	37316
361	37526
362	37670
363	37764
364	37913
365	38186
366	38341
367	38557
368	38714
369	38929
370	39087
371	39233
372	39323
373	39539
374	39764
375	39858
376	40079
377	40537
378	40694
379	40947
380	41148
381	41406
382	41558
383	42021
384	42279
385	42434
386	42711
387	42865
388	43072
389	43231
390	43384
391	43710
392	43918
393	44072
394	44346
395	44442
396	44718
397	44815
398	44979
399	45264
400	45486
401	45648
402	45745
403	45849
404	46024
405	46184
406	46399
407	46570
408	46791
409	46885
410	47055
411	47157
412	47370
413	47536
414	47678
415	47882
416	47979
417	48131
418	48336
419	48538
420	48694
421	48788
422	49053
423	49205
424	49420
425	49513
426	49785
427	50051
428	50210
429	50509
430	50860
431	51034
432	51254
433	51595
434	51815
435	52031
436	52127
437	52504
438	52609
439	52776
440	53075
441	53248
442	53357
443	53592
444	53767
445	53935
446	54110
447	54441
448	54660
449	54874
450	55042
451	55260
452	55480
453	55581
454	55685
455	55959
456	56176
457	56347
458	56628
459	56845
460	57018
461	57194
462	57421
463	57593
464	57702
465	57878
466	58108
467	58399
468	58686
469	58915
470	59150
471	59327
472	59565
473	59726
474	60137
475	60390
476	60635
477	60829
478	60954
479	61128
480	61352
481	61687
482	61854
483	62150
484	62429
485	62721
486	63012
487	63297
488	63410
489	63598
490	63771
491	63955
492	64183
493	64365
494	64602
495	64853
496	65094
497	65381
498	65683
499	65798
500	66087
501	66203
502	66448
503	66626
504	66748
505	66932
506	67115
507	67426
508	67689
509	67914
510	68135
511	68248
512	68475
513	68774
514	69064
515	69181
516	69475
517	69656
518	69960
519	70321
520	70438
521	70842
522	71141
523	71583
524	71880
525	72120
526	72540
527	72784
528	72972
529	73271
530	73508
531	73624
532	73733
533	73983
534	74233
535	74353
536	74608
537	74794
538	75072
539	75246
540	75412
541	75692
542	75873
543	76059
544	76346
545	76648
546	76995
547	77247
548	77496
549	77848
550	78142
551	78507
552	78748
553	78867
554	79223
555	79476
556	79664
557	80038
558	80171
559	80359
560	80621
561	80952
562	81079
563	81446
564	81622
565	81806
566	82037
567	82284
568	82472
569	82654
570	82833
571	83199
572	83384
573	83738
574	83933
575	84248
576	84616
577	84735
578	85038
579	85161
580	85273
581	85399
582	85826
583	86137
584	86399
585	86523
586	86716
587	87036
588	87225
589	87471
590	87734
591	87991
592	88436
593	88772
594	89075
595	89325
596	89566
597	89985
598	90299
599	90498
600	90701
601	90820
602	91030
603	91521
604	91900
605	92101
606	92297
607	92506
608	92714
609	92965
610	93236
611	93432
612	93641
613	93866
614	94110
615	94246
616	94455
617	94661
618	94926
619	95202
620	95545
621	95850
622	96036
623	96235
624	96643
625	96955
626	97219
627	97472
628	97687
629	97834
630	98154
631	98473
632	98737
633	99115
634	99265
635	99639
636	99964
637	100364
638	100585
639	101041
640	101445
641	101781
642	102054
643	102390
644	102756
645	103012
646	103430
647	103891
648	104199
649	104457
650	104899
651	105109
652	105438
653	105838
654	106286
655	106682
656	106956
657	107359
658	107562
659	107826
660	108112
661	108510
662	108789
663	109125
664	109379
665	109576
666	109778
667	110165
668	110436
669	110720
670	111165
671	111632
672	112039
673	112422
674	112699
675	113031
676	113529
677	113791
678	114007
679	114162
680	114383
681	114725
682	114998
683	115347
684	115501
685	116006
686	116275
687	116609
688	116750
689	117245
690	117506
691	118111
692	118327
693	118844
694	119197
695	119532
696	119807
697	120074
698	120481
699	120973
700	121311
701	121657
702	122230
703	122794
704	122994
705	123259
706	123714
707	123877
708	124168
709	124549
710	124878
711	125156
712	125611
713	125937
714	126216
715	126618
716	126910
717	127251
718	127657
719	127938
720	128280
721	128622
722	128767
723	128985
724	129329
725	129637
726	130020
727	130284
728	130517
729	130738
730	130961
731	131232
732	131392
733	131619
734	131898
735	132285
736	132659
737	133101
738	133257
739	133658
740	134005
741	134465
742	134824
743	135059
744	135291
745	135701
746	135994
747	136296
748	136530
749	137017
750	137409
751	137626
752	137951
753	138305
754	138598
755	138892
756	139332
757	139556
758	139842
759	140338
760	140892
761	141403
762	141639
763	142026
764	142444
765	142752
766	143125
767	143484
768	143763
769	144043
770	144325
771	144668
772	144877
773	145199
774	145542
775	145833
776	146066
777	146415
778	146698
779	147112
780	147459
781	147809
782	148109
783	148484
784	148892
785	149193
786	149631
787	150059
788	150531
789	150816
790	151158
791	151379
792	151995
793	152402
794	152750
795	153114
796	153514
797	153877
798	154367
799	154907
800	155330
801	155761
802	155945
803	156442
804	156827
805	157169
806	157579
807	157875
808	158449
809	158842
810	159205
811	159499
812	159782
813	160085
814	160318
815	160838
816	161208
817	161590
818	161968
819	162225
820	162471
821	162738
822	163456
823	164026
824	164466
825	165020
826	165386
827	165865
828	166090
829	166432
830	166671
831	167191
832	167607
833	168141
834	168506
835	168743
836	169239
837	169535
838	169899
839	170310
840	170789
841	171135
842	171542
843	171994
844	172312
845	173058
846	173315
847	173732
848	174112
849	174749
850	175169
851	175414
852	175741
853	176048
854	176528
855	177021
856	177344
857	177739
858	178155
859	178454
860	178810
861	179367
862	179675
863	180036
864	180496
865	180834
866	181281
867	181764
868	182087
869	182396
870	182722
871	182913
872	183101
873	183363
874	183807
875	184127
876	184600
877	185117
878	185652
879	185920
880	186605
881	186969
882	187362
883	187793
884	188116
885	188554
886	189039
887	189430
888	189909
889	190249
890	190859
891	191107
892	191509
893	191877
894	192237
895	192657
896	193024
897	193612
898	193914
899	194341
900	194604
901	194975
902	195464
903	196130
904	196499
905	196824
906	197221
907	197666
908	198212
909	198690
910	199012
911	199263
912	199821
913	200184
914	200555
915	200966
916	201336
917	201703
918	202197
919	202714
920	203166
921	203673
922	204053
923	204516
924	204774
925	205204
926	205749
927	205946
928	206391
929	206761
930	207204
931	207802
932	208157
933	208610
934	209009
935	209417
936	209686
937	209963
938	210288
939	210783
940	211410
941	211859
942	212362
943	212773
944	213197
945	213612
946	213926
947	214249
948	214889
949	215112
950	215501
951	215844
952	216471
953	216746
954	217158
955	217669
956	217882
957	218588
958	218881
959	219364
960	219671
961	219946
962	220424
963	220826
964	221338
965	222026
966	222468
967	222933
968	223195
969	223479
970	223717
971	224058
972	224377
973	224689
974	225352
975	225641
976	226106
977	226507
978	226820
979	227161
980	227514
981	227853
982	228334
983	228770
984	229101
985	229435
986	229902
987	230307
988	230828
989	231180
990	231747
991	232256
992	232672
993	233137
994	233566
995	233898
996	234393
997	234718
998	235140
999	235641
1000	236091


==> plots/runtime/1000/timings_sa.dat <==
n	millisec
1	4
2	8
3	13
4	19
5	25
6	31
7	37
8	41
9	46
10	51
11	57
12	63
13	70
14	75
15	80
16	86
17	92
18	100
19	106
20	112
21	118
22	125
23	133
24	139
25	145
26	151
27	157
28	168
29	174
30	183
31	189
32	200
33	207
34	216
35	223
36	232
37	239
38	247
39	289
40	299
41	305
42	313
43	321
44	329
45	338
46	346
47	356
48	365
49	373
50	418
51	426
52	435
53	443
54	487
55	496
56	506
57	517
58	526
59	537
60	548
61	557
62	566
63	577
64	588
65	631
66	641
67	687
68	731
69	775
70	784
71	832
72	842
73	853
74	901
75	947
76	958
77	970
78	980
79	1052
80	1114
81	1124
82	1172
83	1187
84	1198
85	1211
86	1226
87	1237
88	1252
89	1263
90	1278
91	1359
92	1371
93	1423
94	1434
95	1448
96	1499
97	1548
98	1561
99	1580
100	1597
101	1666
102	1679
103	1742
104	1755
105	1812
106	1825
107	1844
108	1860
109	1873
110	1894
111	1906
112	1926
113	1940
114	1954
115	1969
116	2022
117	2035
118	2054
119	2070
120	2155
121	2219
122	2233
123	2286
124	2341
125	2358
126	2375
127	2392
128	2409
129	2425
130	2443
131	2529
132	2590
133	2651
134	2665
135	2687
136	2710
137	2765
138	2857
139	2874
140	2932
141	2947
142	3006
143	3022
144	3050
145	3070
146	3089
147	3145
148	3164
149	3188
150	3206
151	3228
152	3250
153	3308
154	3324
155	3347
156	3374
157	3436
158	3499
159	3518
160	3542
161	3633
162	3652
163	3680
164	3701
165	3766
166	3832
167	3908
168	3985
169	4054
170	4073
171	4100
172	4122
173	4143
174	4167
175	4226
176	4295
177	4360
178	4428
179	4455
180	4521
181	4541
182	4603
183	4623
184	4650
185	4673
186	4735
187	4797
188	4859
189	4923
190	4985
191	5048
192	5068
193	5164
194	5229
195	5295
196	5391
197	5416
198	5440
199	5531
200	5554
201	5582
202	5641
203	5743
204	5769
205	5860
206	5886
207	5983
208	6005
209	6070
210	6094
211	6180
212	6290
213	6377
214	6427
215	6564
216	6609
217	6712
218	6745
219	6829
220	6933
221	7009
222	7126
223	7189
224	7289
225	7352
226	7602
227	7704
228	7823
229	8009
230	8103
231	8126
232	8162
233	8191
234	8291
235	8425
236	8458
237	8593
238	8693
239	8727
240	8859
241	8898
242	8933
243	8958
244	9101
245	9201
246	9241
247	9286
248	9336
249	9376
250	9477
251	9515
252	9551
253	9595
254	9744
255	9793
256	9939
257	10091
258	10186
259	10298
260	10398
261	10467
262	10572
263	10642
264	10740
265	10810
266	10973
267	11083
268	11176
269	11285
270	11316
271	11498
272	11624
273	11752
274	11863
275	11966
276	12107
277	12249
278	12335
279	12409
280	12520
281	12594
282	12631
283	12701
284	12836
285	13003
286	13198
287	13506
288	13600
289	13634
290	13882
291	13912
292	13985
293	14096
294	14352
295	14535
296	14665
297	14797
298	15035
299	15107
300	15203
301	15310
302	15356
303	15393
304	15438
305	15518
306	15550
307	15662
308	15880
309	15933
310	15980
311	16109
312	16150
313	16185
314	16254
315	16406
316	16446
317	16525
318	16573
319	16686
320	16764
321	16908
322	16987
323	17135
324	17217
325	17259
326	17428
327	17467
328	17520
329	17562
330	17601
331	17714
332	17805
333	17919
334	17965
335	18071
336	18219
337	18303
338	18382
339	18514
340	18590
341	18633
342	18720
343	18864
344	18922
345	19081
346	19254
347	19386
348	19455
349	19621
350	19732
351	19809
352	19885
353	19960
354	20068
355	20149
356	20189
357	20268
358	20316
359	20396
360	20434
361	20543
362	20619
363	20666
364	20766
365	20999
366	21121
367	21317
368	21475
369	21719
370	21819
371	21913
372	21962
373	22073
374	22200
375	22257
376	22374
377	22604
378	22689
379	22832
380	22946
381	23089
382	23173
383	23429
384	23569
385	23654
386	23805
387	23890
388	24002
389	24089
390	24173
391	24349
392	24465
393	24549
394	24696
395	24746
396	24890
397	24965
398	25071
399	25237
400	25357
401	25444
402	25493
403	25542
404	25626
405	25711
406	25828
407	25919
408	26079
409	26142
410	26280
411	26345
412	26462
413	26556
414	26640
415	26759
416	26812
417	26902
418	27012
419	27119
420	27202
421	27251
422	27386
423	27469
424	27583
425	27634
426	27770
427	27910
428	27997
429	28251
430	28590
431	28760
432	28978
433	29169
434	29287
435	29404
436	29454
437	29633
438	29687
439	29769
440	29919
441	30010
442	30065
443	30182
444	30274
445	30362
446	30457
447	30632
448	30757
449	30873
450	30965
451	31090
452	31211
453	31265
454	31320
455	31476
456	31637
457	31775
458	31953
459	32104
460	32209
461	32310
462	32441
463	32540
464	32600
465	32744
466	32973
467	33140
468	33295
469	33421
470	33549
471	33647
472	33778
473	33876
474	34302
475	34576
476	34841
477	34990
478	35052
479	35154
480	35287
481	35473
482	35566
483	35721
484	35869
485	36093
486	36371
487	36651
488	36746
489	36907
490	37025
491	37125
492	37249
493	37353
494	37482
495	37617
496	37747
497	37900
498	38057
499	38119
500	38271
501	38330
502	38461
503	38560
504	38623
505	38722
506	38816
507	38977
508	39125
509	39259
510	39389
511	39451
512	39580
513	39744
514	39904
515	39965
516	40127
517	40227
518	40394
519	40585
520	40647
521	40847
522	40979
523	41442
524	41779
525	41941
526	42168
527	42296
528	42415
529	42579
530	42704
531	42758
532	42808
533	42969
534	43111
535	43167
536	43299
537	43402
538	43584
539	43682
540	43778
541	43948
542	44040
543	44132
544	44277
545	44428
546	44609
547	44757
548	44902
549	45085
550	45239
551	45425
552	45565
553	45619
554	45800
555	45936
556	46077
557	46299
558	46375
559	46510
560	46664
561	46842
562	46946
563	47169
564	47263
565	47369
566	47510
567	47657
568	47776
569	47875
570	47972
571	48176
572	48276
573	48467
574	48575
575	48778
576	48980
577	49035
578	49203
579	49261
580	49320
581	49382
582	49641
583	49872
584	50038
585	50128
586	50289
587	50543
588	50680
589	50855
590	51024
591	51198
592	51493
593	51731
594	51932
595	52094
596	52305
597	52647
598	52831
599	52950
600	53069
601	53140
602	53294
603	53655
604	53913
605	54032
606	54169
607	54333
608	54466
609	54646
610	54827
611	54941
612	55063
613	55197
614	55355
615	55447
616	55616
617	55741
618	55920
619	56099
620	56313
621	56536
622	56657
623	56787
624	57090
625	57300
626	57460
627	57608
628	57730
629	57814
630	57993
631	58174
632	58317
633	58525
634	58603
635	58804
636	58978
637	59187
638	59302
639	59556
640	59993
641	60170
642	60321
643	60726
644	61057
645	61304
646	61560
647	61833
648	62128
649	62329
650	62770
651	63020
652	63383
653	63622
654	64018
655	64234
656	64391
657	64755
658	64990
659	65315
660	65587
661	66019
662	66330
663	66525
664	66688
665	66811
666	66930
667	67151
668	67306
669	67509
670	67968
671	68458
672	68681
673	68890
674	69045
675	69231
676	69596
677	69750
678	69878
679	69969
680	70099
681	70290
682	70452
683	70647
684	70734
685	71034
686	71200
687	71565
688	71782
689	72371
690	72535
691	72850
692	72971
693	73240
694	73429
695	73611
696	73762
697	73913
698	74120
699	74367
700	74555
701	74740
702	75041
703	75339
704	75462
705	75626
706	75881
707	75974
708	76138
709	76357
710	76548
711	76708
712	76960
713	77144
714	77303
715	77530
716	77694
717	77887
718	78114
719	78273
720	78461
721	78658
722	78740
723	78867
724	79058
725	79233
726	79456
727	79617
728	79751
729	79886
730	80017
731	80183
732	80278
733	80418
734	80582
735	80789
736	80978
737	81217
738	81306
739	81521
740	81719
741	81976
742	82183
743	82318
744	82451
745	82672
746	82835
747	83001
748	83133
749	83413
750	83641
751	83772
752	83960
753	84169
754	84350
755	84525
756	84774
757	84908
758	85073
759	85339
760	85685
761	86055
762	86190
763	86410
764	86646
765	86821
766	87029
767	87230
768	87404
769	87576
770	87752
771	87960
772	88093
773	88293
774	88499
775	88665
776	88801
777	88990
778	89149
779	89371
780	89561
781	89754
782	89919
783	90122
784	90344
785	90514
786	90749
787	90980
788	91239
789	91402
790	91604
791	91742
792	92104
793	92349
794	92551
795	92759
796	92987
797	93193
798	93432
799	93729
800	93964
801	94203
802	94310
803	94582
804	94793
805	95002
806	95247
807	95426
808	95755
809	95995
810	96194
811	96363
812	96524
813	96696
814	96829
815	97090
816	97292
817	97500
818	97710
819	97862
820	98003
821	98151
822	98528
823	98839
824	99094
825	99404
826	99622
827	99890
828	100030
829	100230
830	100374
831	100664
832	100895
833	101188
834	101393
835	101535
836	101819
837	101996
838	102219
839	102438
840	102683
841	102899
842	103145
843	103416
844	103608
845	104019
846	104168
847	104395
848	104604
849	104933
850	105161
851	105305
852	105488
853	105664
854	105920
855	106185
856	106365
857	106601
858	106841
859	107020
860	107230
861	107551
862	107734
863	107956
864	108208
865	108396
866	108650
867	108925
868	109116
869	109313
870	109538
871	109741
872	109861
873	110022
874	110276
875	110478
876	110762
877	111071
878	111390
879	111558
880	111978
881	112199
882	112420
883	112668
884	112861
885	113145
886	113421
887	113648
888	113905
889	114100
890	114403
891	114556
892	114797
893	115021
894	115237
895	115486
896	115708
897	116041
898	116225
899	116471
900	116638
901	116858
902	117138
903	117513
904	117727
905	117920
906	118148
907	118398
908	118720
909	119002
910	119200
911	119360
912	119742
913	119961
914	120158
915	120430
916	120647
917	120855
918	121124
919	121402
920	121659
921	121995
922	122280
923	122616
924	122774
925	123025
926	123362
927	123488
928	123753
929	123973
930	124225
931	124562
932	124764
933	125045
934	125303
935	125572
936	125736
937	125901
938	126091
939	126345
940	126709
941	126978
942	127283
943	127540
944	127810
945	128065
946	128259
947	128457
948	128821
949	128957
950	129176
951	129373
952	129707
953	129872
954	130101
955	130378
956	130512
957	130883
958	131058
959	131342
960	131535
961	131709
962	131990
963	132225
964	132518
965	132906
966	133161
967	133427
968	133591
969	133765
970	133910
971	134113
972	134305
973	134495
974	134867
975	135046
976	135313
977	135550
978	135752
979	135965
980	136187
981	136401
982	136694
983	136957
984	137164
985	137364
986	137625
987	137851
988	138101
989	138303
990	138611
991	138891
992	139120
993	139380
994	139622
995	139828
996	140123
997	140322
998	140581
999	140872
1000	141139


==> plots/runtime/1000/timings_ta.dat <==
n	millisec
1	33
2	66
3	99
4	132
5	166
6	199
7	233
8	266
9	298
10	331
11	365
12	399
13	432
14	465
15	501
16	535
17	570
18	603
19	639
20	678
21	716
22	753
23	789
24	825
25	860
26	896
27	932
28	971
29	1010
30	1048
31	1086
32	1124
33	1162
34	1200
35	1243
36	1284
37	1324
38	1366
39	1494
40	1534
41	1574
42	1616
43	1657
44	1698
45	1741
46	1785
47	1830
48	1873
49	1914
50	2052
51	2098
52	2141
53	2183
54	2318
55	2362
56	2409
57	2453
58	2496
59	2540
60	2588
61	2630
62	2673
63	2721
64	2763
65	2899
66	2949
67	3103
68	3333
69	3493
70	3545
71	3759
72	3829
73	3895
74	4083
75	4280
76	4344
77	4397
78	4466
79	4642
80	4843
81	4896
82	5042
83	5089
84	5138
85	5202
86	5281
87	5364
88	5448
89	5535
90	5614
91	5791
92	5845
93	5998
94	6052
95	6100
96	6297
97	6461
98	6515
99	6585
100	6655
101	6860
102	6921
103	7129
104	7198
105	7391
106	7444
107	7512
108	7579
109	7645
110	7710
111	7767
112	7834
113	7902
114	7958
115	8005
116	8162
117	8214
118	8265
119	8317
120	8470
121	8615
122	8667
123	8821
124	9058
125	9134
126	9218
127	9305
128	9385
129	9454
130	9512
131	9737
132	9947
133	10106
134	10163
135	10223
136	10279
137	10423
138	10577
139	10637
140	10790
141	10846
142	10992
143	11046
144	11105
145	11164
146	11223
147	11373
148	11431
149	11487
150	11541
151	11597
152	11660
153	11864
154	11944
155	12010
156	12085
157	12297
158	12513
159	12588
160	12659
161	12821
162	12884
163	12950
164	13015
165	13208
166	13460
167	13647
168	13872
169	14100
170	14181
171	14259
172	14337
173	14410
174	14484
175	14681
176	14844
177	15008
178	15168
179	15234
180	15393
181	15451
182	15602
183	15668
184	15731
185	15800
186	15960
187	16117
188	16278
189	16441
190	16607
191	16768
192	16835
193	16989
194	17143
195	17301
196	17468
197	17538
198	17625
199	17853
200	17927
201	17999
202	18192
203	18372
204	18438
205	18615
206	18692
207	18876
208	18945
209	19099
210	19168
211	19345
212	19503
213	19665
214	19732
215	19901
216	19964
217	20119
218	20184
219	20352
220	20524
221	20801
222	20973
223	21148
224	21391
225	21492
226	21743
227	22007
228	22218
229	22384
230	22549
231	22613
232	22683
233	22749
234	22925
235	23087
236	23172
237	23404
238	23627
239	23728
240	23964
241	24068
242	24186
243	24270
244	24615
245	24845
246	24928
247	24997
248	25070
249	25143
250	25316
251	25379
252	25455
253	25527
254	25712
255	25781
256	25948
257	26114
258	26288
259	26464
260	26638
261	26814
262	26984
263	27148
264	27320
265	27508
266	27677
267	27860
268	28027
269	28197
270	28266
271	28436
272	28599
273	28765
274	28938
275	29106
276	29292
277	29468
278	29639
279	29808
280	30018
281	30313
282	30402
283	30640
284	30823
285	31009
286	31184
287	31336
288	31497
289	31562
290	31720
291	31785
292	31948
293	32107
294	32277
295	32460
296	32618
297	32780
298	32967
299	33046
300	33249
301	33425
302	33506
303	33600
304	33687
305	33925
306	34016
307	34183
308	34342
309	34418
310	34488
311	34646
312	34720
313	34792
314	34953
315	35120
316	35193
317	35357
318	35435
319	35598
320	35806
321	36023
322	36204
323	36372
324	36539
325	36610
326	36768
327	36836
328	36908
329	36983
330	37052
331	37217
332	37387
333	37554
334	37630
335	37794
336	37965
337	38133
338	38302
339	38470
340	38630
341	38701
342	38864
343	39028
344	39099
345	39260
346	39428
347	39600
348	39675
349	39844
350	40011
351	40180
352	40352
353	40519
354	40686
355	40855
356	40931
357	41098
358	41169
359	41333
360	41397
361	41558
362	41714
363	41788
364	41948
365	42108
366	42275
367	42437
368	42601
369	42764
370	42932
371	43099
372	43170
373	43338
374	43515
375	43592
376	43768
377	43947
378	44121
379	44292
380	44460
381	44625
382	44793
383	44952
384	45115
385	45281
386	45452
387	45618
388	45782
389	45945
390	46112
391	46278
392	46443
393	46607
394	46774
395	46849
396	47014
397	47088
398	47253
399	47423
400	47588
401	47755
402	47831
403	47905
404	48074
405	48239
406	48401
407	48575
408	48743
409	48813
410	48978
411	49055
412	49217
413	49383
414	49547
415	49713
416	49791
417	49962
418	50127
419	50292
420	50458
421	50532
422	50692
423	50864
424	51030
425	51102
426	51269
427	51437
428	51605
429	51768
430	51927
431	52094
432	52255
433	52419
434	52579
435	52735
436	52810
437	52980
438	53060
439	53238
440	53411
441	53589
442	53669
443	53841
444	54010
445	54176
446	54342
447	54508
448	54680
449	54844
450	55021
451	55194
452	55365
453	55441
454	55519
455	55688
456	55855
457	56030
458	56193
459	56355
460	56530
461	56704
462	56873
463	57040
464	57119
465	57291
466	57463
467	57630
468	57798
469	57967
470	58138
471	58312
472	58483
473	58651
474	58821
475	58989
476	59162
477	59337
478	59418
479	59599
480	59776
481	59953
482	60126
483	60305
484	60469
485	60643
486	60814
487	60979
488	61052
489	61234
490	61394
491	61563
492	61715
493	61883
494	62045
495	62208
496	62371
497	62533
498	62694
499	62769
500	62925
501	63004
502	63190
503	63364
504	63439
505	63614
506	63789
507	63958
508	64138
509	64322
510	64597
511	64680
512	64848
513	65023
514	65192
515	65270
516	65438
517	65608
518	65781
519	65946
520	66024
521	66197
522	66363
523	66535
524	66704
525	66868
526	67040
527	67206
528	67390
529	67554
530	67723
531	67804
532	67881
533	68053
534	68230
535	68314
536	68485
537	68663
538	68836
539	69019
540	69197
541	69370
542	69546
543	69747
544	69958
545	70136
546	70308
547	70491
548	70676
549	70848
550	71025
551	71202
552	71378
553	71463
554	71644
555	71841
556	72021
557	72201
558	72288
559	72473
560	72637
561	72813
562	72895
563	73075
564	73258
565	73429
566	73610
567	73792
568	73961
569	74132
570	74330
571	74531
572	74730
573	74922
574	75106
575	75281
576	75450
577	75523
578	75701
579	75789
580	75866
581	75951
582	76139
583	76328
584	76514
585	76597
586	76775
587	76945
588	77110
589	77274
590	77455
591	77625
592	77794
593	77958
594	78137
595	78337
596	78507
597	78677
598	78870
599	79064
600	79265
601	79348
602	79548
603	79758
604	79954
605	80151
606	80345
607	80544
608	80719
609	80893
610	81075
611	81248
612	81431
613	81626
614	81797
615	81878
616	82063
617	82240
618	82424
619	82613
620	82785
621	82950
622	83124
623	83293
624	83464
625	83645
626	83822
627	84010
628	84188
629	84268
630	84443
631	84629
632	84804
633	84966
634	85051
635	85213
636	85390
637	85558
638	85737
639	85910
640	86093
641	86265
642	86442
643	86618
644	86796
645	86969
646	87139
647	87302
648	87473
649	87648
650	87830
651	88012
652	88187
653	88364
654	88542
655	88713
656	88895
657	89069
658	89239
659	89406
660	89583
661	89752
662	89922
663	90099
664	90273
665	90448
666	90621
667	90799
668	90971
669	91147
670	91326
671	91504
672	91678
673	91856
674	92035
675	92209
676	92372
677	92546
678	92713
679	92796
680	92968
681	93143
682	93313
683	93500
684	93598
685	93770
686	93933
687	94127
688	94202
689	94365
690	94527
691	94706
692	94881
693	95056
694	95233
695	95401
696	95574
697	95741
698	95907
699	96088
700	96252
701	96427
702	96593
703	96767
704	96937
705	97105
706	97278
707	97362
708	97539
709	97717
710	97887
711	98060
712	98236
713	98400
714	98570
715	98757
716	98936
717	99107
718	99277
719	99449
720	99617
721	99786
722	99862
723	100032
724	100212
725	100389
726	100561
727	100741
728	100926
729	101108
730	101281
731	101454
732	101544
733	101727
734	101906
735	102077
736	102261
737	102429
738	102508
739	102684
740	102871
741	103041
742	103223
743	103405
744	103604
745	103793
746	103973
747	104148
748	104319
749	104486
750	104673
751	104865
752	105044
753	105244
754	105440
755	105633
756	105825
757	106007
758	106189
759	106368
760	106536
761	106704
762	106885
763	107050
764	107217
765	107400
766	107579
767	107756
768	107934
769	108120
770	108300
771	108483
772	108651
773	108851
774	109023
775	109207
776	109414
777	109600
778	109774
779	109974
780	110162
781	110358
782	110576
783	110773
784	110947
785	111119
786	111303
787	111486
788	111698
789	111898
790	112089
791	112280
792	112448
793	112635
794	112809
795	113036
796	113239
797	113420
798	113603
799	113776
800	113948
801	114117
802	114202
803	114375
804	114560
805	114734
806	114910
807	115086
808	115257
809	115438
810	115635
811	115818
812	115997
813	116186
814	116373
815	116571
816	116760
817	116960
818	117143
819	117318
820	117494
821	117679
822	117850
823	118016
824	118184
825	118350
826	118540
827	118723
828	118893
829	119062
830	119233
831	119403
832	119577
833	119749
834	119920
835	120091
836	120269
837	120439
838	120608
839	120794
840	120973
841	121158
842	121341
843	121529
844	121712
845	121888
846	122081
847	122253
848	122437
849	122606
850	122774
851	122951
852	123160
853	123331
854	123507
855	123681
856	123849
857	124014
858	124190
859	124360
860	124522
861	124682
862	124856
863	125022
864	125204
865	125375
866	125553
867	125723
868	125909
869	126071
870	126245
871	126324
872	126404
873	126584
874	126765
875	126935
876	127114
877	127281
878	127454
879	127630
880	127799
881	127974
882	128156
883	128326
884	128503
885	128682
886	128854
887	129033
888	129198
889	129374
890	129552
891	129726
892	129893
893	130069
894	130240
895	130413
896	130581
897	130753
898	130919
899	131098
900	131275
901	131444
902	131624
903	131797
904	131966
905	132144
906	132315
907	132488
908	132671
909	132851
910	133031
911	133226
912	133415
913	133606
914	133789
915	133959
916	134121
917	134289
918	134457
919	134627
920	134816
921	134985
922	135153
923	135340
924	135505
925	135680
926	135872
927	135949
928	136125
929	136292
930	136464
931	136629
932	136809
933	136991
934	137163
935	137342
936	137526
937	137707
938	137880
939	138055
940	138241
941	138413
942	138596
943	138775
944	138950
945	139124
946	139293
947	139546
948	139793
949	139884
950	140063
951	140246
952	140423
953	140606
954	140831
955	141009
956	141099
957	141286
958	141469
959	141654
960	141832
961	142020
962	142213
963	142384
964	142566
965	142886
966	143211
967	143612
968	143803
969	143988
970	144077
971	144247
972	144410
973	144573
974	144738
975	144914
976	145088
977	145252
978	145418
979	145601
980	145768
981	145946
982	146118
983	146285
984	146464
985	146649
986	146829
987	147009
988	147183
989	147367
990	147541
991	147713
992	147894
993	148070
994	148262
995	148450
996	148637
997	148823
998	149005
999	149189
1000	149376


==> plots/runtime/1000/timings_ta_offline.dat <==
n	millisec
1	35
2	68
3	101
4	135
5	169
6	203
7	237
8	271
9	305
10	338
11	374
12	411
13	445
14	480
15	519
16	553
17	589
18	624
19	660
20	697
21	735
22	773
23	814
24	853
25	889
26	926
27	962
28	1000
29	1039
30	1079
31	1119
32	1157
33	1197
34	1235
35	1280
36	1330
37	1381
38	1436
39	1541
40	1586
41	1627
42	1674
43	1734
44	1784
45	1831
46	1887
47	1928
48	1974
49	2016
50	2113
51	2159
52	2228
53	2297
54	2422
55	2482
56	2538
57	2584
58	2635
59	2692
60	2735
61	2788
62	2844
63	2905
64	2974
65	3133
66	3189
67	3340
68	3500
69	3642
70	3692
71	3794
72	3848
73	3892
74	3996
75	4101
76	4150
77	4200
78	4249
79	4350
80	4466
81	4512
82	4642
83	4710
84	4785
85	4850
86	4934
87	5004
88	5080
89	5144
90	5209
91	5358
92	5430
93	5604
94	5663
95	5714
96	5822
97	5928
98	5977
99	6026
100	6077
101	6182
102	6233
103	6373
104	6435
105	6547
106	6603
107	6655
108	6717
109	6774
110	6832
111	6889
112	6962
113	7017
114	7065
115	7114
116	7226
117	7279
118	7330
119	7382
120	7491
121	7601
122	7655
123	7760
124	7876
125	7941
126	8004
127	8064
128	8117
129	8172
130	8230
131	8350
132	8476
133	8588
134	8645
135	8699
136	8755
137	8862
138	8977
139	9037
140	9149
141	9205
142	9314
143	9369
144	9426
145	9487
146	9545
147	9658
148	9717
149	9772
150	9826
151	9885
152	9945
153	10060
154	10118
155	10175
156	10237
157	10354
158	10472
159	10536
160	10597
161	10712
162	10774
163	10837
164	10898
165	11012
166	11131
167	11243
168	11358
169	11483
170	11547
171	11602
172	11662
173	11722
174	11785
175	11906
176	12027
177	12149
178	12269
179	12335
180	12454
181	12517
182	12634
183	12699
184	12760
185	12826
186	12948
187	13069
188	13189
189	13314
190	13431
191	13551
192	13616
193	13733
194	13848
195	13963
196	14075
197	14139
198	14197
199	14303
200	14370
201	14433
202	14545
203	14662
204	14727
205	14841
206	14906
207	15019
208	15086
209	15198
210	15265
211	15380
212	15498
213	15613
214	15679
215	15830
216	15894
217	16013
218	16080
219	16192
220	16312
221	16440
222	16560
223	16676
224	16792
225	16859
226	16980
227	17097
228	17215
229	17341
230	17473
231	17537
232	17602
233	17666
234	17791
235	17917
236	17994
237	18131
238	18254
239	18328
240	18490
241	18565
242	18630
243	18694
244	18809
245	18931
246	18999
247	19065
248	19134
249	19198
250	19320
251	19382
252	19447
253	19518
254	19643
255	19709
256	19834
257	19958
258	20080
259	20197
260	20324
261	20452
262	20578
263	20698
264	20818
265	20946
266	21075
267	21199
268	21324
269	21459
270	21525
271	21658
272	21783
273	21905
274	22035
275	22158
276	22287
277	22417
278	22551
279	22667
280	22780
281	22898
282	22962
283	23077
284	23191
285	23311
286	23436
287	23553
288	23665
289	23727
290	23843
291	23903
292	24016
293	24137
294	24256
295	24378
296	24497
297	24614
298	24732
299	24801
300	24919
301	25038
302	25109
303	25175
304	25243
305	25361
306	25422
307	25544
308	25662
309	25735
310	25809
311	25924
312	25992
313	26056
314	26172
315	26293
316	26358
317	26479
318	26552
319	26673
320	26794
321	26920
322	27042
323	27165
324	27288
325	27359
326	27479
327	27549
328	27618
329	27688
330	27759
331	27884
332	28022
333	28155
334	28231
335	28362
336	28503
337	28631
338	28762
339	28930
340	29055
341	29126
342	29254
343	29382
344	29452
345	29578
346	29708
347	29834
348	29910
349	30039
350	30166
351	30292
352	30425
353	30548
354	30677
355	30806
356	30878
357	31007
358	31076
359	31199
360	31265
361	31383
362	31497
363	31571
364	31686
365	31806
366	31926
367	32046
368	32167
369	32287
370	32409
371	32527
372	32598
373	32719
374	32843
375	32914
376	33036
377	33155
378	33273
379	33395
380	33519
381	33644
382	33767
383	33886
384	34006
385	34130
386	34255
387	34381
388	34502
389	34627
390	34749
391	34871
392	34994
393	35117
394	35242
395	35314
396	35439
397	35512
398	35637
399	35765
400	35889
401	36012
402	36086
403	36162
404	36291
405	36418
406	36541
407	36667
408	36795
409	36863
410	36990
411	37063
412	37184
413	37310
414	37434
415	37563
416	37640
417	37764
418	37893
419	38034
420	38167
421	38241
422	38370
423	38505
424	38637
425	38709
426	38838
427	38966
428	39091
429	39215
430	39337
431	39467
432	39589
433	39716
434	39839
435	39957
436	40030
437	40159
438	40235
439	40356
440	40483
441	40613
442	40692
443	40821
444	40948
445	41072
446	41196
447	41322
448	41448
449	41572
450	41700
451	41828
452	41953
453	42025
454	42100
455	42223
456	42345
457	42476
458	42606
459	42725
460	42856
461	42984
462	43111
463	43238
464	43314
465	43447
466	43575
467	43704
468	43832
469	43958
470	44088
471	44213
472	44345
473	44469
474	44601
475	44731
476	44863
477	44997
478	45076
479	45212
480	45345
481	45479
482	45611
483	45746
484	45872
485	46000
486	46131
487	46261
488	46337
489	46477
490	46594
491	46721
492	46835
493	46961
494	47081
495	47207
496	47331
497	47452
498	47577
499	47652
500	47771
501	47844
502	47977
503	48111
504	48192
505	48322
506	48454
507	48578
508	48711
509	48838
510	48958
511	49033
512	49156
513	49286
514	49413
515	49490
516	49618
517	49746
518	49876
519	50005
520	50081
521	50213
522	50335
523	50471
524	50596
525	50723
526	50854
527	50978
528	51107
529	51231
530	51355
531	51434
532	51505
533	51636
534	51766
535	51845
536	51977
537	52111
538	52237
539	52367
540	52495
541	52622
542	52755
543	52890
544	53017
545	53149
546	53276
547	53411
548	53548
549	53680
550	53810
551	53945
552	54075
553	54151
554	54279
555	54415
556	54533
557	54658
558	54734
559	54852
560	54973
561	55102
562	55178
563	55298
564	55420
565	55542
566	55665
567	55794
568	55921
569	56045
570	56167
571	56297
572	56422
573	56546
574	56676
575	56808
576	56936
577	57004
578	57130
579	57204
580	57274
581	57352
582	57481
583	57606
584	57737
585	57814
586	57945
587	58088
588	58216
589	58343
590	58484
591	58612
592	58745
593	58869
594	58997
595	59131
596	59259
597	59394
598	59525
599	59654
600	59782
601	59857
602	59995
603	60129
604	60262
605	60396
606	60527
607	60662
608	60797
609	60928
610	61067
611	61197
612	61332
613	61473
614	61598
615	61674
616	61811
617	61945
618	62077
619	62216
620	62347
621	62474
622	62597
623	62723
624	62846
625	62974
626	63103
627	63227
628	63356
629	63438
630	63567
631	63694
632	63821
633	63947
634	64029
635	64153
636	64282
637	64411
638	64542
639	64670
640	64804
641	64932
642	65062
643	65191
644	65320
645	65447
646	65574
647	65696
648	65821
649	65950
650	66084
651	66215
652	66346
653	66484
654	66614
655	66748
656	66884
657	67021
658	67152
659	67281
660	67417
661	67548
662	67681
663	67820
664	67965
665	68113
666	68247
667	68389
668	68530
669	68669
670	68804
671	68947
672	69085
673	69215
674	69349
675	69484
676	69612
677	69746
678	69867
679	69944
680	70070
681	70193
682	70314
683	70444
684	70522
685	70653
686	70781
687	70910
688	70984
689	71112
690	71234
691	71363
692	71493
693	71625
694	71762
695	71889
696	72016
697	72136
698	72264
699	72401
700	72525
701	72657
702	72785
703	72920
704	73048
705	73176
706	73313
707	73397
708	73537
709	73668
710	73798
711	73929
712	74064
713	74191
714	74320
715	74458
716	74592
717	74721
718	74853
719	74983
720	75109
721	75238
722	75312
723	75441
724	75575
725	75714
726	75849
727	75979
728	76117
729	76248
730	76380
731	76511
732	76593
733	76732
734	76863
735	76992
736	77131
737	77261
738	77340
739	77475
740	77611
741	77732
742	77861
743	77998
744	78131
745	78261
746	78391
747	78528
748	78658
749	78784
750	78912
751	79037
752	79160
753	79292
754	79425
755	79557
756	79682
757	79808
758	79938
759	80073
760	80201
761	80325
762	80456
763	80578
764	80706
765	80840
766	80976
767	81107
768	81240
769	81374
770	81509
771	81643
772	81769
773	81897
774	82028
775	82158
776	82288
777	82420
778	82552
779	82688
780	82820
781	82952
782	83085
783	83223
784	83350
785	83485
786	83628
787	83765
788	83900
789	84031
790	84163
791	84296
792	84430
793	84568
794	84701
795	84838
796	84957
797	85082
798	85208
799	85335
800	85461
801	85589
802	85671
803	85799
804	85929
805	86056
806	86188
807	86315
808	86447
809	86568
810	86700
811	86827
812	86951
813	87079
814	87202
815	87336
816	87471
817	87610
818	87746
819	87883
820	88026
821	88166
822	88303
823	88441
824	88577
825	88703
826	88840
827	88974
828	89101
829	89225
830	89358
831	89489
832	89620
833	89754
834	89885
835	90013
836	90145
837	90274
838	90404
839	90543
840	90678
841	90816
842	90953
843	91084
844	91225
845	91360
846	91500
847	91634
848	91775
849	91908
850	92038
851	92172
852	92310
853	92435
854	92558
855	92686
856	92811
857	92933
858	93062
859	93187
860	93311
861	93432
862	93561
863	93689
864	93822
865	93953
866	94088
867	94215
868	94346
869	94473
870	94605
871	94683
872	94762
873	94893
874	95025
875	95154
876	95284
877	95417
878	95552
879	95690
880	95821
881	95952
882	96090
883	96219
884	96353
885	96485
886	96615
887	96750
888	96879
889	97014
890	97149
891	97282
892	97412
893	97544
894	97676
895	97808
896	97946
897	98091
898	98224
899	98368
900	98513
901	98648
902	98785
903	98921
904	99050
905	99184
906	99320
907	99457
908	99600
909	99737
910	99872
911	99995
912	100125
913	100247
914	100377
915	100502
916	100626
917	100748
918	100875
919	101005
920	101136
921	101261
922	101386
923	101519
924	101646
925	101777
926	101908
927	101991
928	102127
929	102251
930	102383
931	102510
932	102639
933	102772
934	102901
935	103035
936	103164
937	103295
938	103425
939	103554
940	103689
941	103820
942	103960
943	104086
944	104216
945	104344
946	104471
947	104604
948	104746
949	104835
950	104969
951	105108
952	105245
953	105384
954	105528
955	105667
956	105755
957	105898
958	106073
959	106217
960	106354
961	106497
962	106642
963	106776
964	106917
965	107064
966	107199
967	107343
968	107475
969	107605
970	107694
971	107828
972	107961
973	108098
974	108226
975	108358
976	108492
977	108625
978	108752
979	108887
980	109010
981	109143
982	109266
983	109393
984	109522
985	109654
986	109789
987	109923
988	110054
989	110190
990	110323
991	110453
992	110588
993	110720
994	110859
995	110991
996	111126
997	111250
998	111378
999	111513
1000	111648


==> plots/runtime/2000/timings_both.dat <==
n	millisec
1	4
2	8
3	12
4	17
5	21
6	29
7	34
8	42
9	47
10	52
11	59
12	64
13	69
14	77
15	83
16	91
17	96
18	102
19	111
20	118
21	127
22	133
23	142
24	149
25	156
26	164
27	171
28	182
29	189
30	198
31	208
32	216
33	226
34	234
35	245
36	253
37	264
38	274
39	354
40	362
41	371
42	384
43	396
44	405
45	413
46	427
47	436
48	445
49	458
50	541
51	552
52	564
53	574
54	654
55	664
56	678
57	691
58	703
59	714
60	729
61	740
62	751
63	765
64	776
65	858
66	870
67	957
68	1043
69	1129
70	1141
71	1227
72	1240
73	1250
74	1339
75	1426
76	1437
77	1449
78	1464
79	1551
80	1638
81	1649
82	1737
83	1749
84	1764
85	1782
86	1794
87	1810
88	1823
89	1836
90	1854
91	1937
92	1951
93	2039
94	2052
95	2070
96	2160
97	2244
98	2256
99	2270
100	2289
101	2379
102	2392
103	2483
104	2498
105	2590
106	2604
107	2624
108	2637
109	2656
110	2676
111	2691
112	2712
113	2729
114	2744
115	2760
116	2853
117	2867
118	2886
119	2904
120	2991
121	3082
122	3097
123	3188
124	3279
125	3295
126	3316
127	3336
128	3353
129	3373
130	3393
131	3483
132	3573
133	3666
134	3682
135	3704
136	3721
137	3811
138	3907
139	3928
140	4019
141	4036
142	4131
143	4148
144	4172
145	4193
146	4214
147	4304
148	4322
149	4345
150	4363
151	4385
152	4404
153	4497
154	4514
155	4535
156	4559
157	4658
158	4751
159	4772
160	4797
161	4891
162	4913
163	4936
164	4960
165	5058
166	5153
167	5250
168	5345
169	5445
170	5465
171	5489
172	5512
173	5532
174	5553
175	5652
176	5751
177	5850
178	5947
179	5968
180	6064
181	6084
182	6180
183	6201
184	6227
185	6252
186	6349
187	6444
188	6544
189	6643
190	6739
191	6835
192	6859
193	6950
194	7048
195	7150
196	7248
197	7268
198	7294
199	7388
200	7414
201	7440
202	7532
203	7633
204	7654
205	7752
206	7777
207	7879
208	7901
209	8000
210	8027
211	8129
212	8231
213	8333
214	8359
215	8459
216	8480
217	8577
218	8602
219	8703
220	8802
221	8904
222	9002
223	9103
224	9202
225	9227
226	9322
227	9423
228	9523
229	9627
230	9728
231	9748
232	9779
233	9803
234	9907
235	10005
236	10033
237	10132
238	10229
239	10254
240	10357
241	10389
242	10414
243	10441
244	10535
245	10640
246	10671
247	10697
248	10728
249	10755
250	10855
251	10878
252	10906
253	10937
254	11035
255	11063
256	11169
257	11273
258	11375
259	11476
260	11582
261	11687
262	11794
263	11897
264	11991
265	12090
266	12195
267	12297
268	12400
269	12502
270	12525
271	12628
272	12730
273	12833
274	12939
275	13040
276	13140
277	13242
278	13347
279	13449
280	13548
281	13655
282	13688
283	13786
284	13886
285	13989
286	14089
287	14187
288	14285
289	14309
290	14403
291	14430
292	14526
293	14625
294	14724
295	14822
296	14922
297	15022
298	15118
299	15146
300	15248
301	15345
302	15375
303	15405
304	15436
305	15535
306	15558
307	15657
308	15752
309	15789
310	15818
311	15915
312	15944
313	15974
314	16072
315	16174
316	16199
317	16297
318	16329
319	16429
320	16533
321	16633
322	16736
323	16838
324	16942
325	16968
326	17069
327	17099
328	17129
329	17160
330	17191
331	17287
332	17391
333	17491
334	17520
335	17620
336	17724
337	17826
338	17933
339	18037
340	18136
341	18167
342	18266
343	18367
344	18397
345	18499
346	18599
347	18707
348	18739
349	18845
350	18949
351	19054
352	19162
353	19266
354	19367
355	19469
356	19501
357	19603
358	19635
359	19741
360	19766
361	19871
362	19975
363	20008
364	20115
365	20218
366	20328
367	20432
368	20538
369	20643
370	20750
371	20854
372	20887
373	20991
374	21099
375	21130
376	21233
377	21334
378	21436
379	21539
380	21642
381	21750
382	21858
383	21960
384	22063
385	22173
386	22278
387	22381
388	22482
389	22587
390	22691
391	22796
392	22900
393	23002
394	23107
395	23137
396	23239
397	23269
398	23375
399	23483
400	23588
401	23694
402	23727
403	23764
404	23868
405	23973
406	24076
407	24186
408	24289
409	24315
410	24423
411	24457
412	24565
413	24669
414	24775
415	24879
416	24915
417	25025
418	25126
419	25232
420	25335
421	25372
422	25471
423	25580
424	25687
425	25723
426	25824
427	25929
428	26037
429	26146
430	26251
431	26361
432	26470
433	26582
434	26680
435	26778
436	26808
437	26912
438	26947
439	27054
440	27159
441	27265
442	27301
443	27409
444	27516
445	27622
446	27723
447	27825
448	27928
449	28032
450	28142
451	28249
452	28354
453	28390
454	28424
455	28523
456	28626
457	28737
458	28838
459	28938
460	29043
461	29154
462	29260
463	29363
464	29400
465	29507
466	29614
467	29721
468	29825
469	29929
470	30036
471	30144
472	30253
473	30357
474	30460
475	30563
476	30670
477	30780
478	30817
479	30929
480	31035
481	31143
482	31253
483	31365
484	31466
485	31575
486	31680
487	31786
488	31825
489	31933
490	32042
491	32155
492	32253
493	32362
494	32462
495	32569
496	32674
497	32780
498	32882
499	32917
500	33017
501	33053
502	33160
503	33269
504	33307
505	33409
506	33517
507	33624
508	33739
509	33845
510	33954
511	33993
512	34098
513	34211
514	34320
515	34361
516	34464
517	34576
518	34686
519	34792
520	34828
521	34939
522	35042
523	35149
524	35258
525	35360
526	35470
527	35575
528	35686
529	35791
530	35894
531	35930
532	35963
533	36069
534	36179
535	36220
536	36327
537	36438
538	36537
539	36649
540	36758
541	36862
542	36972
543	37082
544	37187
545	37294
546	37397
547	37508
548	37622
549	37730
550	37833
551	37940
552	38049
553	38086
554	38188
555	38302
556	38411
557	38518
558	38558
559	38663
560	38769
561	38882
562	38922
563	39022
564	39130
565	39242
566	39355
567	39467
568	39576
569	39681
570	39789
571	39894
572	40001
573	40107
574	40221
575	40324
576	40428
577	40459
578	40563
579	40599
580	40630
581	40668
582	40771
583	40878
584	40984
585	41023
586	41126
587	41235
588	41338
589	41444
590	41550
591	41657
592	41762
593	41863
594	41973
595	42088
596	42189
597	42295
598	42403
599	42510
600	42617
601	42655
602	42761
603	42867
604	42975
605	43087
606	43195
607	43309
608	43417
609	43522
610	43630
611	43737
612	43851
613	43967
614	44073
615	44106
616	44220
617	44329
618	44438
619	44553
620	44660
621	44767
622	44874
623	44979
624	45084
625	45198
626	45311
627	45419
628	45535
629	45578
630	45688
631	45800
632	45913
633	46018
634	46063
635	46162
636	46273
637	46379
638	46495
639	46599
640	46711
641	46817
642	46924
643	47036
644	47140
645	47252
646	47359
647	47461
648	47566
649	47676
650	47785
651	47904
652	48016
653	48129
654	48235
655	48342
656	48455
657	48565
658	48675
659	48785
660	48896
661	49000
662	49107
663	49221
664	49329
665	49438
666	49548
667	49659
668	49769
669	49881
670	49988
671	50100
672	50210
673	50319
674	50429
675	50535
676	50638
677	50745
678	50857
679	50898
680	51014
681	51120
682	51227
683	51339
684	51376
685	51489
686	51600
687	51715
688	51754
689	51858
690	51962
691	52072
692	52185
693	52294
694	52405
695	52508
696	52616
697	52716
698	52820
699	52931
700	53032
701	53142
702	53245
703	53351
704	53460
705	53566
706	53673
707	53714
708	53822
709	53931
710	54038
711	54144
712	54253
713	54358
714	54466
715	54578
716	54690
717	54797
718	54901
719	55008
720	55112
721	55219
722	55251
723	55355
724	55467
725	55575
726	55682
727	55791
728	55907
729	56023
730	56131
731	56239
732	56279
733	56396
734	56510
735	56615
736	56732
737	56836
738	56871
739	56977
740	57088
741	57193
742	57303
743	57419
744	57534
745	57645
746	57753
747	57866
748	57979
749	58084
750	58195
751	58307
752	58411
753	58526
754	58640
755	58749
756	58852
757	58957
758	59069
759	59185
760	59287
761	59391
762	59507
763	59615
764	59720
765	59838
766	59952
767	60065
768	60182
769	60298
770	60414
771	60530
772	60635
773	60746
774	60852
775	60963
776	61075
777	61185
778	61287
779	61400
780	61508
781	61617
782	61729
783	61847
784	61953
785	62063
786	62178
787	62292
788	62407
789	62515
790	62622
791	62727
792	62833
793	62946
794	63052
795	63161
796	63267
797	63380
798	63493
799	63603
800	63714
801	63824
802	63867
803	63974
804	64085
805	64196
806	64310
807	64425
808	64534
809	64640
810	64759
811	64868
812	64978
813	65086
814	65192
815	65303
816	65408
817	65522
818	65630
819	65738
820	65849
821	65962
822	66067
823	66169
824	66273
825	66374
826	66484
827	66596
828	66701
829	66807
830	66914
831	67015
832	67124
833	67231
834	67339
835	67447
836	67555
837	67662
838	67770
839	67884
840	67990
841	68099
842	68209
843	68316
844	68428
845	68534
846	68647
847	68753
848	68868
849	68971
850	69073
851	69181
852	69296
853	69403
854	69513
855	69626
856	69737
857	69846
858	69962
859	70075
860	70181
861	70284
862	70392
863	70499
864	70617
865	70724
866	70837
867	70948
868	71058
869	71165
870	71278
871	71318
872	71357
873	71469
874	71579
875	71688
876	71798
877	71905
878	72014
879	72127
880	72234
881	72343
882	72456
883	72564
884	72678
885	72786
886	72896
887	73013
888	73117
889	73223
890	73337
891	73446
892	73552
893	73663
894	73772
895	73880
896	73983
897	74085
898	74189
899	74304
900	74419
901	74528
902	74642
903	74750
904	74857
905	74969
906	75076
907	75184
908	75297
909	75406
910	75519
911	75633
912	75744
913	75851
914	75967
915	76080
916	76190
917	76300
918	76405
919	76518
920	76633
921	76739
922	76849
923	76959
924	77070
925	77183
926	77296
927	77338
928	77449
929	77563
930	77674
931	77782
932	77892
933	78005
934	78115
935	78228
936	78338
937	78451
938	78558
939	78665
940	78774
941	78877
942	78988
943	79096
944	79203
945	79309
946	79415
947	79524
948	79632
949	79675
950	79786
951	79900
952	80009
953	80124
954	80233
955	80335
956	80375
957	80485
958	80595
959	80704
960	80814
961	80931
962	81047
963	81150
964	81260
965	81368
966	81475
967	81590
968	81702
969	81820
970	81867
971	81974
972	82079
973	82186
974	82292
975	82409
976	82522
977	82627
978	82734
979	82852
980	82958
981	83066
982	83173
983	83278
984	83391
985	83505
986	83616
987	83728
988	83841
989	83960
990	84070
991	84178
992	84290
993	84399
994	84513
995	84629
996	84741
997	84851
998	84960
999	85071
1000	85186
1001	85222
1002	85328
1003	85443
1004	85551
1005	85665
1006	85776
1007	85882
1008	85991
1009	86101
1010	86215
1011	86318
1012	86428
1013	86539
1014	86647
1015	86760
1016	86873
1017	86986
1018	87098
1019	87209
1020	87318
1021	87433
1022	87539
1023	87648
1024	87753
1025	87864
1026	87976
1027	88086
1028	88200
1029	88314
1030	88423
1031	88536
1032	88649
1033	88762
1034	88870
1035	88981
1036	89098
1037	89209
1038	89318
1039	89428
1040	89542
1041	89652
1042	89757
1043	89867
1044	89988
1045	90102
1046	90215
1047	90318
1048	90443
1049	90487
1050	90588
1051	90689
1052	90802
1053	90912
1054	91021
1055	91128
1056	91230
1057	91346
1058	91451
1059	91560
1060	91673
1061	91777
1062	91890
1063	91997
1064	92103
1065	92215
1066	92319
1067	92431
1068	92537
1069	92647
1070	92757
1071	92866
1072	92972
1073	93080
1074	93185
1075	93292
1076	93399
1077	93513
1078	93624
1079	93735
1080	93849
1081	93962
1082	94065
1083	94179
1084	94286
1085	94391
1086	94502
1087	94614
1088	94728
1089	94835
1090	94944
1091	95049
1092	95151
1093	95264
1094	95377
1095	95489
1096	95596
1097	95701
1098	95806
1099	95924
1100	96035
1101	96150
1102	96259
1103	96366
1104	96474
1105	96585
1106	96692
1107	96801
1108	96908
1109	97025
1110	97134
1111	97174
1112	97280
1113	97384
1114	97500
1115	97608
1116	97722
1117	97845
1118	97967
1119	98079
1120	98195
1121	98306
1122	98419
1123	98524
1124	98635
1125	98747
1126	98857
1127	98975
1128	99095
1129	99212
1130	99326
1131	99435
1132	99547
1133	99661
1134	99780
1135	99885
1136	100000
1137	100111
1138	100228
1139	100346
1140	100457
1141	100569
1142	100684
1143	100793
1144	100912
1145	101026
1146	101140
1147	101249
1148	101354
1149	101473
1150	101583
1151	101690
1152	101814
1153	101921
1154	102031
1155	102144
1156	102259
1157	102366
1158	102481
1159	102591
1160	102705
1161	102821
1162	102933
1163	103052
1164	103171
1165	103280
1166	103396
1167	103514
1168	103619
1169	103723
1170	103830
1171	103933
1172	104040
1173	104153
1174	104260
1175	104367
1176	104474
1177	104586
1178	104696
1179	104801
1180	104909
1181	105017
1182	105137
1183	105249
1184	105356
1185	105469
1186	105577
1187	105684
1188	105790
1189	105897
1190	106004
1191	106113
1192	106152
1193	106265
1194	106371
1195	106481
1196	106594
1197	106700
1198	106810
1199	106918
1200	107024
1201	107132
1202	107237
1203	107348
1204	107456
1205	107562
1206	107668
1207	107779
1208	107891
1209	107996
1210	108100
1211	108219
1212	108330
1213	108440
1214	108550
1215	108656
1216	108767
1217	108879
1218	108982
1219	109094
1220	109206
1221	109317
1222	109426
1223	109535
1224	109638
1225	109754
1226	109863
1227	109967
1228	110082
1229	110200
1230	110309
1231	110423
1232	110533
1233	110647
1234	110762
1235	110868
1236	110979
1237	111091
1238	111202
1239	111315
1240	111434
1241	111550
1242	111660
1243	111771
1244	111878
1245	111994
1246	112103
1247	112214
1248	112321
1249	112433
1250	112547
1251	112664
1252	112778
1253	112894
1254	112933
1255	113045
1256	113150
1257	113262
1258	113374
1259	113489
1260	113599
1261	113709
1262	113829
1263	113938
1264	114053
1265	114171
1266	114292
1267	114399
1268	114507
1269	114620
1270	114732
1271	114843
1272	114959
1273	115067
1274	115180
1275	115292
1276	115402
1277	115510
1278	115620
1279	115733
1280	115851
1281	115970
1282	116086
1283	116196
1284	116307
1285	116413
1286	116523
1287	116634
1288	116744
1289	116847
1290	116962
1291	117066
1292	117171
1293	117284
1294	117395
1295	117503
1296	117611
1297	117724
1298	117835
1299	117948
1300	118053
1301	118167
1302	118274
1303	118389
1304	118500
1305	118609
1306	118713
1307	118821
1308	118939
1309	119047
1310	119163
1311	119275
1312	119385
1313	119493
1314	119602
1315	119718
1316	119824
1317	119937
1318	120049
1319	120163
1320	120270
1321	120374
1322	120481
1323	120597
1324	120708
1325	120820
1326	120932
1327	121040
1328	121153
1329	121270
1330	121384
1331	121495
1332	121602
1333	121711
1334	121820
1335	121926
1336	122037
1337	122152
1338	122263
1339	122370
1340	122480
1341	122591
1342	122698
1343	122816
1344	122929
1345	123043
1346	123152
1347	123261
1348	123371
1349	123486
1350	123603
1351	123719
1352	123831
1353	123942
1354	124050
1355	124161
1356	124265
1357	124381
1358	124500
1359	124611
1360	124724
1361	124840
1362	124959
1363	125064
1364	125172
1365	125279
1366	125387
1367	125498
1368	125611
1369	125722
1370	125834
1371	125942
1372	126056
1373	126165
1374	126280
1375	126389
1376	126502
1377	126620
1378	126735
1379	126848
1380	126957
1381	127076
1382	127197
1383	127312
1384	127426
1385	127537
1386	127652
1387	127759
1388	127873
1389	127984
1390	128100
1391	128215
1392	128328
1393	128447
1394	128557
1395	128672
1396	128788
1397	128905
1398	129018
1399	129136
1400	129242
1401	129351
1402	129467
1403	129577
1404	129685
1405	129794
1406	129899
1407	130009
1408	130117
1409	130228
1410	130338
1411	130448
1412	130566
1413	130679
1414	130786
1415	130897
1416	131004
1417	131113
1418	131221
1419	131322
1420	131431
1421	131537
1422	131646
1423	131762
1424	131882
1425	131990
1426	132102
1427	132210
1428	132314
1429	132422
1430	132526
1431	132635
1432	132750
1433	132860
1434	132971
1435	133079
1436	133193
1437	133309
1438	133423
1439	133528
1440	133640
1441	133753
1442	133868
1443	133979
1444	134089
1445	134204
1446	134309
1447	134412
1448	134524
1449	134629
1450	134740
1451	134848
1452	134961
1453	135077
1454	135192
1455	135298
1456	135405
1457	135521
1458	135636
1459	135745
1460	135861
1461	135971
1462	136084
1463	136196
1464	136309
1465	136418
1466	136528
1467	136639
1468	136760
1469	136873
1470	136991
1471	137099
1472	137206
1473	137319
1474	137437
1475	137551
1476	137660
1477	137769
1478	137883
1479	137996
1480	138108
1481	138221
1482	138328
1483	138441
1484	138545
1485	138657
1486	138768
1487	138883
1488	139002
1489	139118
1490	139231
1491	139346
1492	139463
1493	139576
1494	139688
1495	139798
1496	139907
1497	140023
1498	140136
1499	140253
1500	140365
1501	140478
1502	140587
1503	140699
1504	140809
1505	140923
1506	141035
1507	141149
1508	141259
1509	141376
1510	141497
1511	141611
1512	141723
1513	141838
1514	141955
1515	142065
1516	142186
1517	142288
1518	142402
1519	142509
1520	142616
1521	142739
1522	142868
1523	142975
1524	143076
1525	143190
1526	143305
1527	143420
1528	143530
1529	143637
1530	143741
1531	143843
1532	143951
1533	144057
1534	144163
1535	144271
1536	144381
1537	144492
1538	144526
1539	144645
1540	144755
1541	144869
1542	144981
1543	145084
1544	145189
1545	145292
1546	145403
1547	145517
1548	145629
1549	145743
1550	145858
1551	145973
1552	146084
1553	146188
1554	146297
1555	146415
1556	146530
1557	146634
1558	146746
1559	146857
1560	146963
1561	147072
1562	147186
1563	147295
1564	147403
1565	147514
1566	147625
1567	147737
1568	147842
1569	147953
1570	148070
1571	148183
1572	148292
1573	148399
1574	148519
1575	148635
1576	148743
1577	148852
1578	148967
1579	149090
1580	149198
1581	149313
1582	149422
1583	149532
1584	149643
1585	149754
1586	149864
1587	149977
1588	150089
1589	150200
1590	150316
1591	150426
1592	150539
1593	150583
1594	150699
1595	150810
1596	150930
1597	151040
1598	151157
1599	151269
1600	151376
1601	151487
1602	151600
1603	151712
1604	151827
1605	151939
1606	152044
1607	152154
1608	152265
1609	152371
1610	152478
1611	152592
1612	152702
1613	152821
1614	152936
1615	153055
1616	153172
1617	153277
1618	153387
1619	153496
1620	153607
1621	153720
1622	153834
1623	153947
1624	154058
1625	154167
1626	154283
1627	154397
1628	154514
1629	154622
1630	154737
1631	154849
1632	154958
1633	155078
1634	155191
1635	155307
1636	155411
1637	155513
1638	155620
1639	155730
1640	155846
1641	155954
1642	156068
1643	156172
1644	156280
1645	156388
1646	156500
1647	156607
1648	156707
1649	156812
1650	156928
1651	157040
1652	157148
1653	157260
1654	157373
1655	157483
1656	157595
1657	157704
1658	157806
1659	157916
1660	158021
1661	158131
1662	158238
1663	158354
1664	158463
1665	158571
1666	158679
1667	158784
1668	158894
1669	159011
1670	159119
1671	159239
1672	159349
1673	159461
1674	159570
1675	159679
1676	159792
1677	159910
1678	160017
1679	160125
1680	160241
1681	160344
1682	160462
1683	160574
1684	160687
1685	160803
1686	160912
1687	161027
1688	161139
1689	161255
1690	161371
1691	161486
1692	161595
1693	161708
1694	161817
1695	161929
1696	162041
1697	162154
1698	162265
1699	162373
1700	162491
1701	162601
1702	162717
1703	162828
1704	162943
1705	163053
1706	163158
1707	163203
1708	163309
1709	163420
1710	163526
1711	163639
1712	163748
1713	163865
1714	163978
1715	164091
1716	164202
1717	164306
1718	164423
1719	164539
1720	164645
1721	164753
1722	164863
1723	164978
1724	165087
1725	165202
1726	165312
1727	165430
1728	165545
1729	165660
1730	165772
1731	165879
1732	166001
1733	166112
1734	166230
1735	166347
1736	166464
1737	166579
1738	166700
1739	166811
1740	166928
1741	167040
1742	167151
1743	167275
1744	167394
1745	167514
1746	167632
1747	167748
1748	167855
1749	167961
1750	168066
1751	168172
1752	168272
1753	168376
1754	168480
1755	168591
1756	168703
1757	168807
1758	168921
1759	169023
1760	169135
1761	169249
1762	169361
1763	169476
1764	169587
1765	169693
1766	169802
1767	169908
1768	170016
1769	170125
1770	170241
1771	170351
1772	170458
1773	170569
1774	170677
1775	170790
1776	170894
1777	171006
1778	171119
1779	171228
1780	171341
1781	171453
1782	171565
1783	171677
1784	171793
1785	171905
1786	172010
1787	172123
1788	172234
1789	172347
1790	172456
1791	172565
1792	172678
1793	172788
1794	172891
1795	173003
1796	173109
1797	173225
1798	173346
1799	173465
1800	173575
1801	173693
1802	173802
1803	173910
1804	174023
1805	174140
1806	174252
1807	174364
1808	174471
1809	174657
1810	174846
1811	175035
1812	175247
1813	175463
1814	175583
1815	175734
1816	175877
1817	175987
1818	176106
1819	176216
1820	176326
1821	176436
1822	176588
1823	176776
1824	177004
1825	177228
1826	177448
1827	177672
1828	177842
1829	177951
1830	178076
1831	178215
1832	178327
1833	178441
1834	178558
1835	178676
1836	178793
1837	178909
1838	179042
1839	179274
1840	179483
1841	179704
1842	179897
1843	180075
1844	180182
1845	180299
1846	180420
1847	180533
1848	180643
1849	180757
1850	180873
1851	180983
1852	181103
1853	181220
1854	181337
1855	181444
1856	181557
1857	181667
1858	181782
1859	181891
1860	182003
1861	182114
1862	182226
1863	182346
1864	182457
1865	182561
1866	182669
1867	182780
1868	182892
1869	183004
1870	183114
1871	183230
1872	183340
1873	183450
1874	183562
1875	183664
1876	183775
1877	183884
1878	183995
1879	184112
1880	184216
1881	184322
1882	184437
1883	184548
1884	184657
1885	184770
1886	184879
1887	184995
1888	185100
1889	185219
1890	185335
1891	185450
1892	185559
1893	185678
1894	185792
1895	185905
1896	186013
1897	186129
1898	186239
1899	186352
1900	186460
1901	186571
1902	186681
1903	186790
1904	186900
1905	187014
1906	187125
1907	187239
1908	187354
1909	187466
1910	187577
1911	187687
1912	187801
1913	187920
1914	188034
1915	188148
1916	188262
1917	188369
1918	188480
1919	188591
1920	188708
1921	188821
1922	188930
1923	189042
1924	189153
1925	189268
1926	189378
1927	189488
1928	189596
1929	189716
1930	189826
1931	189942
1932	190050
1933	190163
1934	190273
1935	190379
1936	190485
1937	190595
1938	190704
1939	190820
1940	190930
1941	191044
1942	191160
1943	191269
1944	191372
1945	191484
1946	191591
1947	191701
1948	191812
1949	191923
1950	192037
1951	192154
1952	192263
1953	192376
1954	192487
1955	192600
1956	192711
1957	192823
1958	192932
1959	193045
1960	193154
1961	193272
1962	193388
1963	193502
1964	193612
1965	193725
1966	193836
1967	193953
1968	194067
1969	194177
1970	194283
1971	194399
1972	194509
1973	194625
1974	194739
1975	194860
1976	194975
1977	195093
1978	195202
1979	195313
1980	195419
1981	195527
1982	195635
1983	195741
1984	195848
1985	195960
1986	196069
1987	196178
1988	196291
1989	196397
1990	196505
1991	196617
1992	196724
1993	196833
1994	196943
1995	197055
1996	197167
1997	197280
1998	197388
1999	197499
2000	197605


==> plots/runtime/2000/timings_naive.dat <==
n	millisec
1	30
2	59
3	93
4	128
5	162
6	197
7	231
8	265
9	298
10	332
11	367
12	402
13	436
14	470
15	505
16	540
17	575
18	608
19	644
20	680
21	714
22	750
23	785
24	821
25	856
26	895
27	931
28	967
29	1002
30	1039
31	1075
32	1112
33	1149
34	1185
35	1223
36	1263
37	1301
38	1339
39	1428
40	1465
41	1507
42	1549
43	1590
44	1645
45	1699
46	1740
47	1781
48	1821
49	1860
50	1955
51	1998
52	2040
53	2079
54	2177
55	2219
56	2265
57	2308
58	2352
59	2395
60	2438
61	2480
62	2522
63	2564
64	2604
65	2702
66	2747
67	2846
68	2947
69	3049
70	3095
71	3194
72	3238
73	3286
74	3385
75	3487
76	3533
77	3577
78	3620
79	3724
80	3828
81	3872
82	3980
83	4028
84	4072
85	4121
86	4166
87	4207
88	4252
89	4298
90	4348
91	4502
92	4552
93	4655
94	4705
95	4750
96	4856
97	4963
98	5012
99	5063
100	5114
101	5222
102	5273
103	5379
104	5432
105	5540
106	5595
107	5645
108	5697
109	5747
110	5801
111	5850
112	5905
113	5956
114	6007
115	6055
116	6169
117	6222
118	6272
119	6324
120	6488
121	6598
122	6651
123	6759
124	6875
125	6931
126	6982
127	7038
128	7088
129	7145
130	7194
131	7367
132	7481
133	7597
134	7651
135	7705
136	7760
137	7869
138	8043
139	8102
140	8215
141	8272
142	8382
143	8439
144	8495
145	8554
146	8611
147	8721
148	8780
149	8837
150	8891
151	8951
152	9007
153	9122
154	9181
155	9240
156	9303
157	9424
158	9547
159	9607
160	9667
161	9847
162	9909
163	9972
164	10033
165	10155
166	10277
167	10397
168	10515
169	10643
170	10702
171	10760
172	10821
173	10875
174	10937
175	11061
176	11184
177	11312
178	11437
179	11500
180	11623
181	11685
182	11801
183	11864
184	11924
185	11988
186	12101
187	12216
188	12334
189	12455
190	12572
191	12692
192	12756
193	12927
194	13049
195	13174
196	13354
197	13419
198	13480
199	13652
200	13720
201	13785
202	13901
203	14080
204	14146
205	14321
206	14390
207	14562
208	14630
209	14750
210	14821
211	14947
212	15137
213	15264
214	15336
215	15516
216	15582
217	15709
218	15782
219	15908
220	16091
221	16223
222	16350
223	16474
224	16602
225	16671
226	16916
227	17044
228	17166
229	17361
230	17493
231	17557
232	17628
233	17696
234	17894
235	18143
236	18213
237	18459
238	18646
239	18721
240	18975
241	19051
242	19121
243	19189
244	19406
245	19533
246	19606
247	19676
248	19746
249	19814
250	19940
251	20003
252	20070
253	20144
254	20328
255	20398
256	20575
257	20759
258	20887
259	21012
260	21148
261	21280
262	21466
263	21599
264	21775
265	21910
266	22100
267	22232
268	22365
269	22499
270	22571
271	22763
272	22896
273	23027
274	23168
275	23356
276	23613
277	23861
278	24000
279	24141
280	24330
281	24470
282	24545
283	24685
284	24941
285	25146
286	25349
287	25660
288	25793
289	25868
290	26163
291	26236
292	26361
293	26549
294	26839
295	27032
296	27165
297	27301
298	27541
299	27621
300	27750
301	27940
302	28025
303	28103
304	28182
305	28322
306	28393
307	28587
308	28934
309	29021
310	29105
311	29296
312	29375
313	29453
314	29581
315	29832
316	29911
317	30052
318	30139
319	30334
320	30476
321	30735
322	30875
323	31138
324	31282
325	31367
326	31620
327	31701
328	31784
329	31867
330	31948
331	32154
332	32302
333	32513
334	32601
335	32802
336	33049
337	33189
338	33332
339	33576
340	33710
341	33792
342	33931
343	34122
344	34205
345	34397
346	34596
347	34742
348	34833
349	35036
350	35179
351	35322
352	35472
353	35614
354	35816
355	35963
356	36049
357	36200
358	36285
359	36439
360	36520
361	36722
362	36859
363	36953
364	37096
365	37363
366	37515
367	37723
368	37876
369	38082
370	38233
371	38378
372	38465
373	38673
374	38886
375	38976
376	39191
377	39616
378	39764
379	40005
380	40200
381	40451
382	40596
383	41044
384	41293
385	41443
386	41711
387	41862
388	42065
389	42220
390	42369
391	42682
392	42886
393	43036
394	43302
395	43398
396	43666
397	43760
398	43913
399	44190
400	44405
401	44562
402	44658
403	44757
404	44917
405	45069
406	45277
407	45441
408	45657
409	45746
410	45909
411	46008
412	46214
413	46375
414	46514
415	46712
416	46809
417	46960
418	47162
419	47361
420	47511
421	47603
422	47858
423	48008
424	48216
425	48310
426	48573
427	48832
428	48985
429	49259
430	49587
431	49757
432	49970
433	50301
434	50514
435	50723
436	50817
437	51163
438	51265
439	51422
440	51701
441	51871
442	51978
443	52208
444	52376
445	52539
446	52705
447	53020
448	53229
449	53435
450	53599
451	53817
452	54035
453	54134
454	54235
455	54502
456	54713
457	54880
458	55149
459	55357
460	55524
461	55693
462	55914
463	56082
464	56189
465	56362
466	56585
467	56868
468	57145
469	57365
470	57590
471	57759
472	57988
473	58140
474	58537
475	58764
476	58995
477	59171
478	59280
479	59445
480	59659
481	59975
482	60134
483	60413
484	60674
485	60950
486	61229
487	61501
488	61610
489	61788
490	61952
491	62129
492	62346
493	62518
494	62744
495	62983
496	63211
497	63488
498	63773
499	63884
500	64160
501	64272
502	64507
503	64677
504	64793
505	64969
506	65144
507	65442
508	65691
509	65915
510	66131
511	66240
512	66461
513	66748
514	67027
515	67142
516	67427
517	67602
518	67896
519	68229
520	68342
521	68694
522	68922
523	69336
524	69625
525	69858
526	70267
527	70502
528	70683
529	70968
530	71198
531	71311
532	71416
533	71658
534	71900
535	72017
536	72264
537	72447
538	72718
539	72891
540	73054
541	73328
542	73504
543	73686
544	73962
545	74256
546	74592
547	74838
548	75079
549	75422
550	75710
551	76069
552	76301
553	76418
554	76762
555	77008
556	77189
557	77547
558	77674
559	77850
560	78097
561	78412
562	78538
563	78894
564	79069
565	79244
566	79470
567	79712
568	79895
569	80076
570	80252
571	80607
572	80789
573	81134
574	81324
575	81630
576	81989
577	82106
578	82405
579	82527
580	82639
581	82762
582	83165
583	83460
584	83709
585	83828
586	84013
587	84317
588	84500
589	84739
590	85001
591	85251
592	85681
593	86009
594	86306
595	86555
596	86793
597	87209
598	87509
599	87693
600	87886
601	88008
602	88210
603	88684
604	89050
605	89244
606	89437
607	89641
608	89840
609	90083
610	90349
611	90540
612	90740
613	90958
614	91194
615	91326
616	91528
617	91727
618	91983
619	92246
620	92577
621	92876
622	93059
623	93250
624	93643
625	93947
626	94202
627	94449
628	94661
629	94803
630	95119
631	95428
632	95683
633	96049
634	96199
635	96561
636	96875
637	97245
638	97451
639	97877
640	98266
641	98589
642	98850
643	99173
644	99524
645	99772
646	100177
647	100626
648	100929
649	101183
650	101611
651	101817
652	102136
653	102518
654	102948
655	103324
656	103593
657	103980
658	104175
659	104429
660	104704
661	105088
662	105355
663	105682
664	105932
665	106122
666	106320
667	106696
668	106949
669	107206
670	107631
671	108076
672	108459
673	108824
674	109086
675	109403
676	109876
677	110133
678	110344
679	110495
680	110709
681	111034
682	111297
683	111634
684	111786
685	112281
686	112543
687	112864
688	113005
689	113482
690	113730
691	114319
692	114531
693	115024
694	115365
695	115685
696	115951
697	116207
698	116583
699	117044
700	117372
701	117708
702	118268
703	118820
704	119020
705	119280
706	119725
707	119886
708	120169
709	120539
710	120859
711	121129
712	121566
713	121882
714	122153
715	122542
716	122825
717	123156
718	123549
719	123821
720	124157
721	124485
722	124628
723	124838
724	125171
725	125468
726	125841
727	126096
728	126315
729	126527
730	126738
731	127008
732	127168
733	127391
734	127663
735	128038
736	128377
737	128810
738	128967
739	129353
740	129688
741	130131
742	130479
743	130705
744	130930
745	131328
746	131610
747	131900
748	132128
749	132602
750	132984
751	133197
752	133515
753	133858
754	134141
755	134426
756	134852
757	135075
758	135355
759	135820
760	136323
761	136818
762	137046
763	137417
764	137818
765	138115
766	138477
767	138826
768	139101
769	139378
770	139659
771	139995
772	140197
773	140511
774	140846
775	141130
776	141358
777	141695
778	141966
779	142367
780	142704
781	143047
782	143337
783	143704
784	144100
785	144391
786	144816
787	145235
788	145680
789	145948
790	146281
791	146499
792	147098
793	147492
794	147832
795	148187
796	148578
797	148931
798	149345
799	149865
800	150276
801	150687
802	150865
803	151340
804	151709
805	152045
806	152443
807	152734
808	153293
809	153675
810	154034
811	154322
812	154598
813	154894
814	155116
815	155591
816	155949
817	156319
818	156683
819	156931
820	157168
821	157426
822	158127
823	158682
824	159114
825	159654
826	160011
827	160475
828	160695
829	161026
830	161258
831	161754
832	162153
833	162670
834	163019
835	163248
836	163728
837	164017
838	164370
839	164746
840	165173
841	165516
842	165914
843	166357
844	166667
845	167393
846	167644
847	168049
848	168419
849	169038
850	169447
851	169690
852	170008
853	170302
854	170766
855	171248
856	171558
857	171942
858	172353
859	172645
860	172991
861	173533
862	173835
863	174185
864	174615
865	174929
866	175365
867	175839
868	176159
869	176458
870	176771
871	176959
872	177146
873	177399
874	177829
875	178139
876	178602
877	179108
878	179630
879	179891
880	180560
881	180918
882	181304
883	181721
884	182038
885	182459
886	182928
887	183308
888	183777
889	184106
890	184651
891	184898
892	185297
893	185657
894	186007
895	186414
896	186772
897	187345
898	187638
899	188054
900	188312
901	188674
902	189171
903	189833
904	190193
905	190509
906	190894
907	191327
908	191864
909	192328
910	192644
911	192893
912	193431
913	193783
914	194102
915	194463
916	194823
917	195178
918	195656
919	196154
920	196590
921	197076
922	197447
923	197896
924	198145
925	198563
926	199095
927	199289
928	199719
929	200076
930	200493
931	201067
932	201397
933	201835
934	202212
935	202601
936	202859
937	203125
938	203436
939	203863
940	204476
941	204912
942	205404
943	205801
944	206215
945	206618
946	206923
947	207239
948	207861
949	208081
950	208463
951	208798
952	209408
953	209677
954	210082
955	210582
956	210793
957	211481
958	211767
959	212243
960	212544
961	212814
962	213255
963	213623
964	214122
965	214792
966	215223
967	215673
968	215930
969	216213
970	216447
971	216781
972	217089
973	217394
974	218040
975	218320
976	218773
977	219162
978	219468
979	219802
980	220153
981	220485
982	220957
983	221385
984	221709
985	222032
986	222483
987	222871
988	223316
989	223656
990	224215
991	224709
992	225110
993	225565
994	225989
995	226311
996	226797
997	227106
998	227525
999	228017
1000	228460
1001	228667
1002	229156
1003	229597
1004	230037
1005	230613
1006	231124
1007	231837
1008	232248
1009	232750
1010	233228
1011	233594
1012	234206
1013	234637
1014	235133
1015	235522
1016	235866
1017	236368
1018	237113
1019	237456
1020	237910
1021	238244
1022	238816
1023	239428
1024	239741
1025	240075
1026	240462
1027	240907
1028	241363
1029	241697
1030	242150
1031	242819
1032	243326
1033	243840
1034	244298
1035	244754
1036	245127
1037	245406
1038	246118
1039	246588
1040	246978
1041	247420
1042	247926
1043	248440
1044	248729
1045	249135
1046	249697
1047	250080
1048	250554
1049	250790
1050	251145
1051	251814
1052	252171
1053	252528
1054	253084
1055	253579
1056	253951
1057	254360
1058	254788
1059	255342
1060	255751
1061	256178
1062	256529
1063	257309
1064	257809
1065	258199
1066	258782
1067	259259
1068	259668
1069	259961
1070	260347
1071	260785
1072	261285
1073	261838
1074	262291
1075	262754
1076	263155
1077	263688
1078	264172
1079	264578
1080	265159
1081	265734
1082	266523
1083	266916
1084	267264
1085	267694
1086	268197
1087	268589
1088	268948
1089	269445
1090	270019
1091	270479
1092	271128
1093	271720
1094	272391
1095	272880
1096	273421
1097	274059
1098	274758
1099	275117
1100	275637
1101	276060
1102	276617
1103	277127
1104	277593
1105	278122
1106	278461
1107	278860
1108	279327
1109	279697
1110	280121
1111	280353
1112	280781
1113	281223
1114	281742
1115	282409
1116	283047
1117	283375
1118	283930
1119	284513
1120	284928
1121	285462
1122	285820
1123	286542
1124	287075
1125	287680
1126	288095
1127	288523
1128	288841
1129	289201
1130	289623
1131	290256
1132	290965
1133	291608
1134	292035
1135	292786
1136	293215
1137	293807
1138	294331
1139	294807
1140	295265
1141	295889
1142	296487
1143	296943
1144	297260
1145	297759
1146	298350
1147	298940
1148	299334
1149	299704
1150	300081
1151	300654
1152	301220
1153	301769
1154	302496
1155	302789
1156	303327
1157	303889
1158	304479
1159	304968
1160	305506
1161	305927
1162	306414
1163	306797
1164	307234
1165	307969
1166	308448
1167	308818
1168	309238
1169	309817
1170	310333
1171	310845
1172	311248
1173	311621
1174	312076
1175	312731
1176	313257
1177	313704
1178	314081
1179	314623
1180	315199
1181	315660
1182	316107
1183	316739
1184	317260
1185	317799
1186	318340
1187	319152
1188	319676
1189	320092
1190	320757
1191	321231
1192	321476
1193	321985
1194	322515
1195	322986
1196	323572
1197	324198
1198	324671
1199	325096
1200	325693
1201	326259
1202	326784
1203	327222
1204	327808
1205	328258
1206	328735
1207	329148
1208	329694
1209	330276
1210	330815
1211	331378
1212	332100
1213	332595
1214	333041
1215	333585
1216	334076
1217	334457
1218	335279
1219	335750
1220	336050
1221	336580
1222	337102
1223	337576
1224	338168
1225	338492
1226	338981
1227	339472
1228	340152
1229	340596
1230	340954
1231	341394
1232	342046
1233	342754
1234	343125
1235	343709
1236	344298
1237	344899
1238	345333
1239	345947
1240	346338
1241	346717
1242	347149
1243	347813
1244	348610
1245	349311
1246	349808
1247	350281
1248	350860
1249	351457
1250	351881
1251	352502
1252	352935
1253	353431
1254	353682
1255	354300
1256	354855
1257	355474
1258	355903
1259	356510
1260	357211
1261	357810
1262	358324
1263	358899
1264	359703
1265	360179
1266	360644
1267	361071
1268	361567
1269	362061
1270	362644
1271	363137
1272	363446
1273	364349
1274	364979
1275	365504
1276	366037
1277	366911
1278	367522
1279	368163
1280	368780
1281	369153
1282	369619
1283	370268
1284	370926
1285	371412
1286	372133
1287	372545
1288	372967
1289	373539
1290	374195
1291	374692
1292	375419
1293	375965
1294	376416
1295	377108
1296	377782
1297	378162
1298	378736
1299	379178
1300	379608
1301	380072
1302	380757
1303	381207
1304	382003
1305	382377
1306	383053
1307	383528
1308	384044
1309	384729
1310	385185
1311	385696
1312	386291
1313	386770
1314	387330
1315	387673
1316	388280
1317	388902
1318	389479
1319	390191
1320	390715
1321	391199
1322	391762
1323	392276
1324	393083
1325	393487
1326	393879
1327	394494
1328	395020
1329	395494
1330	396317
1331	396917
1332	397415
1333	397990
1334	398500
1335	399269
1336	399835
1337	400541
1338	401146
1339	401522
1340	401914
1341	402440
1342	403310
1343	403761
1344	404245
1345	404736
1346	405379
1347	405822
1348	406346
1349	406758
1350	407338
1351	407862
1352	408560
1353	409197
1354	409697
1355	410330
1356	410952
1357	411457
1358	412150
1359	412770
1360	413318
1361	413961
1362	414372
1363	414876
1364	415484
1365	416283
1366	416740
1367	417360
1368	418083
1369	418509
1370	418957
1371	419670
1372	420261
1373	421058
1374	421714
1375	422289
1376	422924
1377	423659
1378	424483
1379	425083
1380	425748
1381	426275
1382	426700
1383	427102
1384	427670
1385	428208
1386	428664
1387	429215
1388	429757
1389	430251
1390	430841
1391	431306
1392	431830
1393	432358
1394	432856
1395	433541
1396	434238
1397	435067
1398	435700
1399	436171
1400	436814
1401	437352
1402	437911
1403	438332
1404	438923
1405	439546
1406	440107
1407	440636
1408	441089
1409	441668
1410	442233
1411	442935
1412	443488
1413	443988
1414	444552
1415	445033
1416	445744
1417	446313
1418	446912
1419	447510
1420	448346
1421	449085
1422	449726
1423	450327
1424	450891
1425	451600
1426	452291
1427	452702
1428	453565
1429	454114
1430	454549
1431	455124
1432	455650
1433	456375
1434	456867
1435	457338
1436	458070
1437	458569
1438	459551
1439	460096
1440	460567
1441	461086
1442	461837
1443	462401
1444	462979
1445	463558
1446	464187
1447	464769
1448	465463
1449	465987
1450	466816
1451	467476
1452	468166
1453	468758
1454	469422
1455	470175
1456	470685
1457	471308
1458	471937
1459	472632
1460	473033
1461	473615
1462	474231
1463	474737
1464	475364
1465	475990
1466	476582
1467	477232
1468	477914
1469	478559
1470	479349
1471	480355
1472	480863
1473	481347
1474	481845
1475	482594
1476	483213
1477	483776
1478	484507
1479	485186
1480	485666
1481	486324
1482	487295
1483	487860
1484	488652
1485	489180
1486	489872
1487	490400
1488	491017
1489	491551
1490	492216
1491	492583
1492	493296
1493	493990
1494	494592
1495	495303
1496	495791
1497	496431
1498	497081
1499	497681
1500	498572
1501	499463
1502	500342
1503	501021
1504	501589
1505	502436
1506	503064
1507	503592
1508	504281
1509	504946
1510	505686
1511	506235
1512	506846
1513	507396
1514	508033
1515	508765
1516	509460
1517	510120
1518	510895
1519	511546
1520	512138
1521	512708
1522	513089
1523	513685
1524	514291
1525	515002
1526	515444
1527	515896
1528	516653
1529	517349
1530	518179
1531	518787
1532	519604
1533	520268
1534	521040
1535	521848
1536	522389
1537	522980
1538	523268
1539	524038
1540	524683
1541	525521
1542	526108
1543	526796
1544	527787
1545	528563
1546	529180
1547	530042
1548	530568
1549	531308
1550	531985
1551	532613
1552	533329
1553	534154
1554	534897
1555	535366
1556	535999
1557	536653
1558	537173
1559	537748
1560	538635
1561	539114
1562	539763
1563	540510
1564	541230
1565	541605
1566	542345
1567	542901
1568	543425
1569	544331
1570	544777
1571	545397
1572	546049
1573	546975
1574	547509
1575	548236
1576	549175
1577	549931
1578	550609
1579	551164
1580	551858
1581	552518
1582	553114
1583	553660
1584	554453
1585	555234
1586	555891
1587	556337
1588	556970
1589	557621
1590	558323
1591	559255
1592	559793
1593	560157
1594	560956
1595	561831
1596	562440
1597	563205
1598	563834
1599	564526
1600	565068
1601	565914
1602	566962
1603	567518
1604	568298
1605	569109
1606	570142
1607	571122
1608	571924
1609	572849
1610	573439
1611	573803
1612	574501
1613	575349
1614	575908
1615	576620
1616	577379
1617	578269
1618	578770
1619	579476
1620	580122
1621	580941
1622	581659
1623	582100
1624	582865
1625	583921
1626	584735
1627	585296
1628	586006
1629	586716
1630	587533
1631	588174
1632	588881
1633	589647
1634	590496
1635	591268
1636	591800
1637	592404
1638	593030
1639	593638
1640	594332
1641	595080
1642	595656
1643	596261
1644	596805
1645	597481
1646	598055
1647	598633
1648	599288
1649	600042
1650	600856
1651	601456
1652	601960
1653	602461
1654	603256
1655	604224
1656	605153
1657	605788
1658	606744
1659	607511
1660	608142
1661	608775
1662	609472
1663	610001
1664	610696
1665	611298
1666	611813
1667	612541
1668	613489
1669	613904
1670	614614
1671	615319
1672	616096
1673	616907
1674	617517
1675	618463
1676	619134
1677	620023
1678	620888
1679	621875
1680	622568
1681	623573
1682	624184
1683	625023
1684	626069
1685	626859
1686	627433
1687	628020
1688	628389
1689	629041
1690	629850
1691	630774
1692	631471
1693	632169
1694	633014
1695	633940
1696	634621
1697	635357
1698	636145
1699	637037
1700	637770
1701	638511
1702	639156
1703	639969
1704	640721
1705	641786
1706	642378
1707	642759
1708	643520
1709	644176
1710	644849
1711	645627
1712	646391
1713	646941
1714	647588
1715	648630
1716	649309
1717	650005
1718	650987
1719	651566
1720	652412
1721	653206
1722	653882
1723	654488
1724	655209
1725	656019
1726	656994
1727	657626
1728	658092
1729	658771
1730	659562
1731	660276
1732	661254
1733	661987
1734	663005
1735	663725
1736	664662
1737	665521
1738	666258
1739	667135
1740	668019
1741	668644
1742	669257
1743	670044
1744	670791
1745	671459
1746	672108
1747	672507
1748	673381
1749	674175
1750	674928
1751	675424
1752	676296
1753	677148
1754	677921
1755	678465
1756	679383
1757	680091
1758	680775
1759	681347
1760	682066
1761	682751
1762	683352
1763	683966
1764	684667
1765	685440
1766	686010
1767	686651
1768	687548
1769	688455
1770	689264
1771	689994
1772	690837
1773	691701
1774	692494
1775	693237
1776	693984
1777	694572
1778	695256
1779	696200
1780	696932
1781	698002
1782	698962
1783	699417
1784	700168
1785	700789
1786	701685
1787	702360
1788	703091
1789	703823
1790	704947
1791	705740
1792	706457
1793	707167
1794	708031
1795	708880
1796	709599
1797	710445
1798	710917
1799	711561
1800	712341
1801	713099
1802	713767
1803	714442
1804	715192
1805	715918
1806	717025
1807	717676
1808	718649
1809	719420
1810	720342
1811	721296
1812	722235
1813	722945
1814	723828
1815	724724
1816	725909
1817	726942
1818	727744
1819	728428
1820	729005
1821	729695
1822	730338
1823	731374
1824	732035
1825	732834
1826	733895
1827	734547
1828	735233
1829	736061
1830	736985
1831	737690
1832	738635
1833	739498
1834	740305
1835	740828
1836	741723
1837	742359
1838	742899
1839	743594
1840	744293
1841	745461
1842	746242
1843	746817
1844	747639
1845	748326
1846	749149
1847	749979
1848	750703
1849	751253
1850	752101
1851	752895
1852	753489
1853	754070
1854	754744
1855	755223
1856	755928
1857	756806
1858	757531
1859	758360
1860	759159
1861	760037
1862	760941
1863	761715
1864	762596
1865	763374
1866	763952
1867	764484
1868	765485
1869	766341
1870	767045
1871	767685
1872	768800
1873	769518
1874	770324
1875	771260
1876	771841
1877	772692
1878	773523
1879	774335
1880	775111
1881	776206
1882	776717
1883	777321
1884	778361
1885	779158
1886	780121
1887	781016
1888	781890
1889	782453
1890	783089
1891	783906
1892	784784
1893	785456
1894	786089
1895	786970
1896	787636
1897	788201
1898	789301
1899	790317
1900	791125
1901	791810
1902	792527
1903	793322
1904	794068
1905	794776
1906	795516
1907	796364
1908	797082
1909	797572
1910	798266
1911	799175
1912	799891
1913	800713
1914	801556
1915	802700
1916	803536
1917	804259
1918	804985
1919	805909
1920	806856
1921	807644
1922	808639
1923	809433
1924	810298
1925	811163
1926	812210
1927	813262
1928	814287
1929	814988
1930	815800
1931	816695
1932	817900
1933	818934
1934	819781
1935	820580
1936	821679
1937	822572
1938	823359
1939	823794
1940	824720
1941	825382
1942	826153
1943	826876
1944	827571
1945	828341
1946	829274
1947	830074
1948	830995
1949	831787
1950	832691
1951	833616
1952	834473
1953	835117
1954	835907
1955	837169
1956	837909
1957	838619
1958	839451
1959	840260
1960	841357
1961	842165
1962	843031
1963	843646
1964	844541
1965	845201
1966	846112
1967	847147
1968	848095
1969	848751
1970	849851
1971	850647
1972	851613
1973	852421
1974	853417
1975	854165
1976	854843
1977	855955
1978	857077
1979	857932
1980	858726
1981	859708
1982	860592
1983	861328
1984	862024
1985	862693
1986	863429
1987	864347
1988	865036
1989	865865
1990	866901
1991	867535
1992	868430
1993	869240
1994	870055
1995	870946
1996	871732
1997	872546
1998	873534
1999	874733
2000	875608


==> plots/runtime/2000/timings_sa.dat <==
n	millisec
1	4
2	8
3	12
4	17
5	26
6	31
7	39
8	43
9	48
10	52
11	57
12	63
13	71
14	76
15	82
16	87
17	93
18	98
19	108
20	115
21	121
22	127
23	133
24	142
25	149
26	155
27	161
28	171
29	177
30	184
31	190
32	198
33	208
34	215
35	222
36	229
37	240
38	247
39	288
40	295
41	302
42	308
43	315
44	326
45	334
46	344
47	353
48	360
49	369
50	412
51	421
52	429
53	439
54	482
55	491
56	500
57	512
58	522
59	531
60	543
61	552
62	562
63	573
64	582
65	625
66	634
67	681
68	724
69	772
70	781
71	826
72	836
73	845
74	894
75	942
76	952
77	963
78	975
79	1023
80	1072
81	1083
82	1130
83	1144
84	1156
85	1167
86	1181
87	1193
88	1206
89	1217
90	1231
91	1308
92	1320
93	1371
94	1383
95	1398
96	1446
97	1495
98	1507
99	1523
100	1535
101	1583
102	1594
103	1644
104	1657
105	1708
106	1721
107	1738
108	1751
109	1763
110	1779
111	1792
112	1806
113	1822
114	1835
115	1848
116	1901
117	1913
118	1930
119	1946
120	2025
121	2077
122	2092
123	2145
124	2196
125	2211
126	2231
127	2250
128	2265
129	2284
130	2299
131	2383
132	2438
133	2489
134	2504
135	2524
136	2543
137	2594
138	2679
139	2695
140	2750
141	2765
142	2821
143	2836
144	2858
145	2879
146	2900
147	2960
148	2976
149	2997
150	3014
151	3034
152	3055
153	3109
154	3129
155	3145
156	3168
157	3223
158	3282
159	3304
160	3326
161	3410
162	3428
163	3456
164	3475
165	3533
166	3588
167	3645
168	3701
169	3761
170	3780
171	3804
172	3825
173	3845
174	3865
175	3924
176	3983
177	4044
178	4104
179	4123
180	4181
181	4200
182	4258
183	4278
184	4305
185	4327
186	4387
187	4444
188	4500
189	4563
190	4622
191	4684
192	4707
193	4793
194	4857
195	4920
196	5010
197	5032
198	5059
199	5146
200	5173
201	5199
202	5257
203	5351
204	5375
205	5463
206	5489
207	5616
208	5642
209	5705
210	5733
211	5791
212	5887
213	5951
214	5974
215	6063
216	6088
217	6148
218	6177
219	6242
220	6335
221	6402
222	6467
223	6530
224	6591
225	6615
226	6740
227	6804
228	6864
229	6962
230	7029
231	7056
232	7084
233	7112
234	7210
235	7336
236	7368
237	7491
238	7587
239	7613
240	7751
241	7787
242	7821
243	7845
244	7958
245	8024
246	8049
247	8082
248	8112
249	8140
250	8202
251	8226
252	8258
253	8292
254	8383
255	8411
256	8505
257	8600
258	8665
259	8728
260	8796
261	8863
262	8958
263	9026
264	9118
265	9185
266	9281
267	9346
268	9412
269	9480
270	9509
271	9607
272	9674
273	9739
274	9810
275	9904
276	10034
277	10159
278	10229
279	10300
280	10396
281	10466
282	10499
283	10568
284	10696
285	10799
286	10901
287	11056
288	11125
289	11155
290	11310
291	11342
292	11411
293	11514
294	11672
295	11776
296	11847
297	11919
298	12048
299	12087
300	12153
301	12254
302	12292
303	12332
304	12370
305	12440
306	12465
307	12573
308	12757
309	12798
310	12838
311	12935
312	12974
313	13008
314	13075
315	13207
316	13238
317	13315
318	13358
319	13457
320	13532
321	13667
322	13741
323	13878
324	13953
325	13990
326	14126
327	14163
328	14203
329	14240
330	14279
331	14383
332	14461
333	14566
334	14608
335	14708
336	14849
337	14927
338	15001
339	15118
340	15178
341	15211
342	15287
343	15387
344	15424
345	15525
346	15628
347	15705
348	15747
349	15851
350	15926
351	16001
352	16079
353	16152
354	16252
355	16325
356	16365
357	16443
358	16485
359	16562
360	16602
361	16704
362	16777
363	16822
364	16894
365	17031
366	17111
367	17219
368	17295
369	17402
370	17482
371	17557
372	17600
373	17705
374	17817
375	17863
376	17968
377	18185
378	18262
379	18396
380	18505
381	18645
382	18724
383	18967
384	19102
385	19181
386	19325
387	19408
388	19516
389	19600
390	19679
391	19846
392	19956
393	20037
394	20175
395	20223
396	20362
397	20410
398	20489
399	20636
400	20747
401	20832
402	20880
403	20927
404	21013
405	21096
406	21208
407	21296
408	21410
409	21455
410	21538
411	21588
412	21694
413	21780
414	21859
415	21974
416	22026
417	22111
418	22218
419	22320
420	22402
421	22446
422	22577
423	22659
424	22770
425	22814
426	22955
427	23092
428	23174
429	23317
430	23487
431	23577
432	23689
433	23860
434	23973
435	24084
436	24133
437	24305
438	24357
439	24438
440	24583
441	24673
442	24728
443	24843
444	24932
445	25017
446	25106
447	25278
448	25398
449	25513
450	25604
451	25725
452	25843
453	25894
454	25943
455	26087
456	26204
457	26296
458	26444
459	26559
460	26651
461	26741
462	26862
463	26953
464	27008
465	27100
466	27222
467	27375
468	27525
469	27644
470	27765
471	27856
472	27979
473	28065
474	28273
475	28396
476	28522
477	28619
478	28678
479	28775
480	28900
481	29077
482	29166
483	29315
484	29457
485	29605
486	29753
487	29896
488	29953
489	30045
490	30136
491	30231
492	30349
493	30441
494	30561
495	30687
496	30809
497	30955
498	31106
499	31163
500	31303
501	31360
502	31479
503	31570
504	31631
505	31720
506	31813
507	31968
508	32099
509	32226
510	32348
511	32406
512	32525
513	32685
514	32839
515	32899
516	33057
517	33156
518	33315
519	33496
520	33557
521	33749
522	33876
523	34099
524	34255
525	34383
526	34597
527	34726
528	34826
529	34979
530	35106
531	35167
532	35220
533	35348
534	35480
535	35543
536	35677
537	35779
538	35939
539	36041
540	36138
541	36295
542	36393
543	36494
544	36643
545	36799
546	36975
547	37108
548	37239
549	37419
550	37573
551	37759
552	37885
553	37947
554	38127
555	38259
556	38360
557	38547
558	38615
559	38713
560	38843
561	39009
562	39075
563	39260
564	39359
565	39463
566	39593
567	39731
568	39835
569	39939
570	40040
571	40237
572	40342
573	40527
574	40633
575	40802
576	40999
577	41063
578	41228
579	41293
580	41354
581	41421
582	41647
583	41811
584	41951
585	42016
586	42121
587	42288
588	42393
589	42523
590	42665
591	42802
592	43033
593	43220
594	43392
595	43537
596	43680
597	43893
598	44055
599	44156
600	44262
601	44326
602	44437
603	44684
604	44877
605	44984
606	45093
607	45206
608	45317
609	45452
610	45595
611	45701
612	45813
613	45931
614	46059
615	46130
616	46242
617	46352
618	46492
619	46636
620	46812
621	46980
622	47088
623	47201
624	47426
625	47596
626	47742
627	47883
628	48003
629	48081
630	48256
631	48428
632	48571
633	48775
634	48856
635	49053
636	49228
637	49433
638	49547
639	49779
640	49992
641	50169
642	50316
643	50494
644	50702
645	50849
646	51083
647	51334
648	51498
649	51638
650	51864
651	51980
652	52152
653	52356
654	52583
655	52785
656	52933
657	53140
658	53251
659	53391
660	53545
661	53748
662	53894
663	54077
664	54223
665	54338
666	54454
667	54665
668	54813
669	54961
670	55197
671	55445
672	55658
673	55860
674	56009
675	56189
676	56448
677	56592
678	56713
679	56797
680	56921
681	57102
682	57253
683	57440
684	57527
685	57803
686	57959
687	58146
688	58227
689	58498
690	58644
691	58948
692	59070
693	59332
694	59518
695	59694
696	59843
697	59988
698	60193
699	60436
700	60613
701	60794
702	61084
703	61382
704	61503
705	61655
706	61906
707	61996
708	62159
709	62368
710	62551
711	62707
712	62950
713	63129
714	63285
715	63502
716	63662
717	63849
718	64069
719	64225
720	64411
721	64596
722	64679
723	64802
724	64989
725	65158
726	65378
727	65533
728	65666
729	65797
730	65923
731	66083
732	66177
733	66312
734	66471
735	66673
736	66858
737	67092
738	67179
739	67386
740	67570
741	67806
742	67995
743	68129
744	68259
745	68474
746	68631
747	68796
748	68925
749	69196
750	69417
751	69547
752	69727
753	69922
754	70087
755	70252
756	70492
757	70624
758	70785
759	71043
760	71322
761	71598
762	71734
763	71947
764	72171
765	72341
766	72542
767	72737
768	72904
769	73073
770	73243
771	73443
772	73574
773	73759
774	73959
775	74120
776	74253
777	74440
778	74594
779	74815
780	75002
781	75194
782	75359
783	75561
784	75777
785	75942
786	76172
787	76396
788	76653
789	76814
790	77010
791	77145
792	77475
793	77700
794	77895
795	78099
796	78323
797	78523
798	78754
799	79040
800	79270
801	79501
802	79607
803	79869
804	80077
805	80282
806	80521
807	80697
808	81019
809	81251
810	81448
811	81614
812	81776
813	81945
814	82079
815	82338
816	82536
817	82739
818	82942
819	83089
820	83227
821	83376
822	83741
823	84048
824	84297
825	84604
826	84809
827	85072
828	85209
829	85404
830	85546
831	85829
832	86058
833	86344
834	86545
835	86683
836	86948
837	87119
838	87320
839	87534
840	87771
841	87984
842	88225
843	88486
844	88672
845	89076
846	89225
847	89447
848	89654
849	89981
850	90207
851	90349
852	90529
853	90702
854	90955
855	91214
856	91391
857	91619
858	91856
859	92032
860	92235
861	92541
862	92720
863	92925
864	93170
865	93353
866	93600
867	93868
868	94053
869	94229
870	94413
871	94529
872	94645
873	94799
874	95043
875	95221
876	95492
877	95792
878	96101
879	96263
880	96643
881	96847
882	97063
883	97295
884	97479
885	97715
886	97975
887	98191
888	98447
889	98637
890	98930
891	99081
892	99317
893	99533
894	99741
895	99981
896	100194
897	100518
898	100696
899	100939
900	101096
901	101309
902	101581
903	101939
904	102149
905	102338
906	102561
907	102808
908	103123
909	103402
910	103596
911	103756
912	104072
913	104283
914	104473
915	104678
916	104885
917	105090
918	105357
919	105634
920	105879
921	106151
922	106362
923	106610
924	106764
925	107011
926	107319
927	107443
928	107698
929	107912
930	108158
931	108486
932	108683
933	108934
934	109155
935	109383
936	109546
937	109711
938	109899
939	110147
940	110487
941	110735
942	111033
943	111279
944	111531
945	111775
946	111966
947	112162
948	112509
949	112645
950	112862
951	113061
952	113394
953	113557
954	113783
955	114059
956	114191
957	114557
958	114730
959	115009
960	115198
961	115366
962	115628
963	115850
964	116141
965	116517
966	116767
967	117030
968	117192
969	117365
970	117511
971	117712
972	117900
973	118087
974	118447
975	118622
976	118883
977	119112
978	119311
979	119523
980	119741
981	119952
982	120235
983	120492
984	120695
985	120893
986	121151
987	121378
988	121628
989	121830
990	122135
991	122411
992	122641
993	122897
994	123134
995	123337
996	123630
997	123822
998	124075
999	124361
1000	124621
1001	124753
1002	125039
1003	125299
1004	125560
1005	125887
1006	126183
1007	126580
1008	126820
1009	127111
1010	127403
1011	127632
1012	127991
1013	128254
1014	128549
1015	128777
1016	128980
1017	129262
1018	129661
1019	129864
1020	130120
1021	130318
1022	130630
1023	130975
1024	131173
1025	131380
1026	131616
1027	131880
1028	132150
1029	132354
1030	132619
1031	132997
1032	133292
1033	133590
1034	133859
1035	134126
1036	134346
1037	134521
1038	134927
1039	135215
1040	135455
1041	135723
1042	136023
1043	136327
1044	136511
1045	136745
1046	137059
1047	137285
1048	137552
1049	137703
1050	137914
1051	138278
1052	138489
1053	138700
1054	139019
1055	139314
1056	139541
1057	139789
1058	140048
1059	140367
1060	140612
1061	140866
1062	141082
1063	141516
1064	141807
1065	142044
1066	142377
1067	142653
1068	142898
1069	143085
1070	143331
1071	143607
1072	143912
1073	144247
1074	144522
1075	144804
1076	145039
1077	145337
1078	145609
1079	145847
1080	146173
1081	146493
1082	146920
1083	147164
1084	147384
1085	147646
1086	147945
1087	148185
1088	148407
1089	148699
1090	149030
1091	149303
1092	149673
1093	150012
1094	150389
1095	150673
1096	150986
1097	151369
1098	151784
1099	152012
1100	152323
1101	152579
1102	152897
1103	153186
1104	153452
1105	153751
1106	153957
1107	154193
1108	154462
1109	154681
1110	154927
1111	155082
1112	155347
1113	155616
1114	155926
1115	156311
1116	156678
1117	156882
1118	157207
1119	157542
1120	157794
1121	158106
1122	158327
1123	158730
1124	159042
1125	159411
1126	159672
1127	159936
1128	160143
1129	160371
1130	160630
1131	161004
1132	161396
1133	161752
1134	162001
1135	162410
1136	162660
1137	162990
1138	163307
1139	163595
1140	163877
1141	164243
1142	164592
1143	164863
1144	165067
1145	165353
1146	165694
1147	166034
1148	166275
1149	166503
1150	166736
1151	167070
1152	167416
1153	167754
1154	168186
1155	168379
1156	168704
1157	169042
1158	169376
1159	169656
1160	169960
1161	170207
1162	170485
1163	170717
1164	170975
1165	171395
1166	171686
1167	171918
1168	172177
1169	172514
1170	172817
1171	173121
1172	173368
1173	173600
1174	173870
1175	174246
1176	174554
1177	174823
1178	175056
1179	175371
1180	175722
1181	176008
1182	176287
1183	176664
1184	176981
1185	177308
1186	177619
1187	178061
1188	178362
1189	178610
1190	178976
1191	179260
1192	179425
1193	179731
1194	180046
1195	180332
1196	180677
1197	181042
1198	181329
1199	181591
1200	181935
1201	182263
1202	182571
1203	182832
1204	183171
1205	183454
1206	183750
1207	184010
1208	184345
1209	184694
1210	185021
1211	185351
1212	185749
1213	186036
1214	186300
1215	186610
1216	186892
1217	187123
1218	187591
1219	187876
1220	188070
1221	188388
1222	188702
1223	188990
1224	189338
1225	189548
1226	189840
1227	190136
1228	190524
1229	190793
1230	191017
1231	191281
1232	191675
1233	192102
1234	192342
1235	192696
1236	193055
1237	193415
1238	193674
1239	194021
1240	194261
1241	194495
1242	194748
1243	195119
1244	195570
1245	195981
1246	196279
1247	196567
1248	196906
1249	197257
1250	197520
1251	197881
1252	198142
1253	198437
1254	198603
1255	198957
1256	199285
1257	199664
1258	199935
1259	200308
1260	200724
1261	201087
1262	201401
1263	201729
1264	202171
1265	202449
1266	202724
1267	202980
1268	203269
1269	203569
1270	203918
1271	204218
1272	204423
1273	204932
1274	205300
1275	205617
1276	205932
1277	206426
1278	206779
1279	207146
1280	207522
1281	207766
1282	208058
1283	208450
1284	208845
1285	209145
1286	209559
1287	209809
1288	210067
1289	210395
1290	210761
1291	211052
1292	211479
1293	211808
1294	212089
1295	212489
1296	212880
1297	213120
1298	213460
1299	213731
1300	213999
1301	214280
1302	214676
1303	214965
1304	216244
1305	216798
1306	217636
1307	218177
1308	218497
1309	219366
1310	219947
1311	220300
1312	220690
1313	221284
1314	221926
1315	222148
1316	222563
1317	223013
1318	223997
1319	225189
1320	225557
1321	226232
1322	227124
1323	227426
1324	228233
1325	228772
1326	229016
1327	229374
1328	229687
1329	229976
1330	230439
1331	230813
1332	231127
1333	231482
1334	231799
1335	232255
1336	232598
1337	232992
1338	233335
1339	233566
1340	233803
1341	234115
1342	234601
1343	234883
1344	235643
1345	236134
1346	236596
1347	236878
1348	237799
1349	238162
1350	238510
1351	238831
1352	239237
1353	239609
1354	239910
1355	240282
1356	240668
1357	240986
1358	241408
1359	241786
1360	242125
1361	242511
1362	242769
1363	243067
1364	243413
1365	243852
1366	244126
1367	244490
1368	244951
1369	245220
1370	245502
1371	245922
1372	246279
1373	246739
1374	247124
1375	247464
1376	247835
1377	248257
1378	248729
1379	249099
1380	249506
1381	249835
1382	250109
1383	250368
1384	250719
1385	251053
1386	251337
1387	251662
1388	251979
1389	252275
1390	252617
1391	252898
1392	253206
1393	253535
1394	253850
1395	254262
1396	254676
1397	255158
1398	255532
1399	255826
1400	256208
1401	256534
1402	256869
1403	257135
1404	257488
1405	257880
1406	258230
1407	258564
1408	258853
1409	259211
1410	259558
1411	259966
1412	260291
1413	260589
1414	260921
1415	261210
1416	261612
1417	261962
1418	262327
1419	262687
1420	263171
1421	263601
1422	263976
1423	264336
1424	264677
1425	265088
1426	265487
1427	265750
1428	266276
1429	266623
1430	266908
1431	267268
1432	267596
1433	268028
1434	268328
1435	268613
1436	269026
1437	269328
1438	269860
1439	270201
1440	270500
1441	270822
1442	271268
1443	271612
1444	271962
1445	272315
1446	272689
1447	273041
1448	273448
1449	273767
1450	274244
1451	274653
1452	275074
1453	275444
1454	275849
1455	276303
1456	276617
1457	276982
1458	277346
1459	277744
1460	277996
1461	278339
1462	278717
1463	279035
1464	279417
1465	279792
1466	280152
1467	280540
1468	280944
1469	281330
1470	281786
1471	282353
1472	282678
1473	282992
1474	283315
1475	283772
1476	284153
1477	284502
1478	284941
1479	285346
1480	285634
1481	286010
1482	286537
1483	286878
1484	287353
1485	287681
1486	288098
1487	288429
1488	288802
1489	289131
1490	289528
1491	289769
1492	290191
1493	290596
1494	290956
1495	291395
1496	291712
1497	292112
1498	292512
1499	292884
1500	293410
1501	293924
1502	294409
1503	294798
1504	295135
1505	295634
1506	296012
1507	296341
1508	296752
1509	297153
1510	297591
1511	297926
1512	298297
1513	298636
1514	299019
1515	299447
1516	299880
1517	300287
1518	300756
1519	301154
1520	301521
1521	301876
1522	302131
1523	302493
1524	302850
1525	303257
1526	303536
1527	303817
1528	304267
1529	304686
1530	305173
1531	305541
1532	306045
1533	306437
1534	306891
1535	307361
1536	307692
1537	308051
1538	308258
1539	308735
1540	309137
1541	309640
1542	310007
1543	310431
1544	310999
1545	311432
1546	311791
1547	312281
1548	312613
1549	313061
1550	313469
1551	313854
1552	314285
1553	314765
1554	315200
1555	315496
1556	315875
1557	316259
1558	316583
1559	316952
1560	317483
1561	317789
1562	318196
1563	318645
1564	319080
1565	319328
1566	319763
1567	320096
1568	320419
1569	320928
1570	321222
1571	321606
1572	322001
1573	322538
1574	322874
1575	323307
1576	323847
1577	324292
1578	324689
1579	325030
1580	325466
1581	325881
1582	326261
1583	326609
1584	327087
1585	327557
1586	327960
1587	328253
1588	328630
1589	329001
1590	329405
1591	329953
1592	330296
1593	330542
1594	331021
1595	331532
1596	331904
1597	332354
1598	332737
1599	333149
1600	333484
1601	333971
1602	334596
1603	334947
1604	335422
1605	335911
1606	336515
1607	337076
1608	337526
1609	338050
1610	338417
1611	338668
1612	339095
1613	339590
1614	339939
1615	340363
1616	340809
1617	341318
1618	341629
1619	342045
1620	342449
1621	342948
1622	343395
1623	343685
1624	344150
1625	344760
1626	345237
1627	345571
1628	345977
1629	346401
1630	346887
1631	347280
1632	347707
1633	348162
1634	348654
1635	349109
1636	349443
1637	349809
1638	350189
1639	350572
1640	351007
1641	351470
1642	351837
1643	352215
1644	352560
1645	352972
1646	353332
1647	353692
1648	354082
1649	354513
1650	354986
1651	355358
1652	355680
1653	356000
1654	356473
1655	357030
1656	357564
1657	357949
1658	358492
1659	358965
1660	359362
1661	359757
1662	360189
1663	360527
1664	360956
1665	361335
1666	361664
1667	362106
1668	362629
1669	362899
1670	363322
1671	363750
1672	364214
1673	364694
1674	365071
1675	365615
1676	366021
1677	366535
1678	367041
1679	367640
1680	368074
1681	368669
1682	369049
1683	369550
1684	370152
1685	370599
1686	370946
1687	371316
1688	371571
1689	371971
1690	372447
1691	372984
1692	373400
1693	373818
1694	374305
1695	374831
1696	375240
1697	375701
1698	376187
1699	376724
1700	377175
1701	377625
1702	378027
1703	378516
1704	378956
1705	379551
1706	379923
1707	380182
1708	380636
1709	381031
1710	381439
1711	381897
1712	382345
1713	382690
1714	383086
1715	383671
1716	384096
1717	384537
1718	385123
1719	385486
1720	385994
1721	386475
1722	386891
1723	387265
1724	387675
1725	388144
1726	388717
1727	389109
1728	389416
1729	389832
1730	390307
1731	390736
1732	391296
1733	391732
1734	392318
1735	392769
1736	393334
1737	393849
1738	394300
1739	394823
1740	395345
1741	395723
1742	396087
1743	396553
1744	397003
1745	397413
1746	397812
1747	398086
1748	398595
1749	399060
1750	399504
1751	399824
1752	400326
1753	400834
1754	401314
1755	401666
1756	402218
1757	402657
1758	403082
1759	403452
1760	403892
1761	404313
1762	404689
1763	405066
1764	405465
1765	405929
1766	406292
1767	406687
1768	407218
1769	407750
1770	408229
1771	408672
1772	409167
1773	409672
1774	410153
1775	410608
1776	411063
1777	411439
1778	411862
1779	412417
1780	412862
1781	413481
1782	414019
1783	414324
1784	414780
1785	415173
1786	415698
1787	416113
1788	416556
1789	416996
1790	417629
1791	418099
1792	418536
1793	418985
1794	419513
1795	420030
1796	420478
1797	420989
1798	421302
1799	421705
1800	422174
1801	422632
1802	423025
1803	423445
1804	423897
1805	424335
1806	424968
1807	425374
1808	425941
1809	426408
1810	426939
1811	427516
1812	428081
1813	428522
1814	429058
1815	429595
1816	430275
1817	430851
1818	431337
1819	431758
1820	432117
1821	432539
1822	432941
1823	433536
1824	433943
1825	434417
1826	435019
1827	435415
1828	435855
1829	436369
1830	436922
1831	437361
1832	437925
1833	438446
1834	438932
1835	439274
1836	439790
1837	440195
1838	440541
1839	440969
1840	441395
1841	442064
1842	442530
1843	442893
1844	443380
1845	443798
1846	444293
1847	444807
1848	445260
1849	445620
1850	446138
1851	446621
1852	446998
1853	447372
1854	447792
1855	448110
1856	448530
1857	449056
1858	449500
1859	449997
1860	450478
1861	450996
1862	451528
1863	451990
1864	452508
1865	452976
1866	453354
1867	453701
1868	454301
1869	454824
1870	455266
1871	455667
1872	456318
1873	456764
1874	457235
1875	457793
1876	458170
1877	458674
1878	459173
1879	459657
1880	460129
1881	460752
1882	461082
1883	461461
1884	462094
1885	462583
1886	463162
1887	463701
1888	464237
1889	464601
1890	464998
1891	465479
1892	465987
1893	466415
1894	466815
1895	467335
1896	467752
1897	468116
1898	468752
1899	469336
1900	469819
1901	470243
1902	470698
1903	471198
1904	471665
1905	472113
1906	472571
1907	473087
1908	473530
1909	473851
1910	474284
1911	474808
1912	475249
1913	475745
1914	476256
1915	476912
1916	477409
1917	477846
1918	478283
1919	478817
1920	479398
1921	479888
1922	480483
1923	480973
1924	481500
1925	482022
1926	482627
1927	483233
1928	483831
1929	484265
1930	484750
1931	485283
1932	485963
1933	486552
1934	487728
1935	488752
1936	489921
1937	490533
1938	491655
1939	491985
1940	492560
1941	493121
1942	494423
1943	495224
1944	495709
1945	496193
1946	496753
1947	497238
1948	497781
1949	498260
1950	498792
1951	499338
1952	499868
1953	500280
1954	500770
1955	501507
1956	501963
1957	502409
1958	502916
1959	503408
1960	504029
1961	504522
1962	505153
1963	505549
1964	506081
1965	506488
1966	507028
1967	507626
1968	508178
1969	508606
1970	509273
1971	509772
1972	510355
1973	510853
1974	511451
1975	511910
1976	512342
1977	512978
1978	513628
1979	514138
1980	514622
1981	515203
1982	515730
1983	516180
1984	516611
1985	517052
1986	517520
1987	518080
1988	518520
1989	519031
1990	519648
1991	520056
1992	520597
1993	521090
1994	521579
1995	522112
1996	522593
1997	523088
1998	523667
1999	524353
2000	524874


==> plots/runtime/2000/timings_ta.dat <==
n	millisec
1	38
2	71
3	104
4	135
5	172
6	205
7	239
8	273
9	307
10	341
11	376
12	410
13	444
14	478
15	513
16	552
17	587
18	623
19	659
20	696
21	734
22	771
23	807
24	843
25	878
26	916
27	953
28	992
29	1028
30	1066
31	1104
32	1142
33	1179
34	1217
35	1259
36	1298
37	1338
38	1377
39	1502
40	1545
41	1584
42	1623
43	1661
44	1699
45	1743
46	1784
47	1825
48	1866
49	1909
50	2041
51	2082
52	2126
53	2167
54	2301
55	2347
56	2390
57	2433
58	2478
59	2522
60	2567
61	2611
62	2655
63	2698
64	2743
65	2875
66	2923
67	3057
68	3192
69	3329
70	3376
71	3511
72	3560
73	3603
74	3739
75	3879
76	3926
77	3971
78	4017
79	4159
80	4301
81	4351
82	4487
83	4534
84	4579
85	4631
86	4677
87	4726
88	4772
89	4823
90	4872
91	5013
92	5065
93	5203
94	5254
95	5300
96	5446
97	5587
98	5632
99	5681
100	5733
101	5875
102	5926
103	6069
104	6121
105	6269
106	6324
107	6375
108	6427
109	6477
110	6533
111	6583
112	6639
113	6689
114	6740
115	6789
116	6939
117	6992
118	7043
119	7095
120	7240
121	7387
122	7439
123	7583
124	7732
125	7788
126	7840
127	7896
128	7946
129	8002
130	8053
131	8200
132	8353
133	8500
134	8558
135	8611
136	8667
137	8810
138	8965
139	9025
140	9176
141	9232
142	9378
143	9435
144	9490
145	9549
146	9602
147	9751
148	9810
149	9865
150	9919
151	9975
152	10030
153	10183
154	10241
155	10295
156	10360
157	10518
158	10676
159	10739
160	10795
161	10949
162	11012
163	11075
164	11136
165	11293
166	11450
167	11609
168	11763
169	11927
170	11989
171	12043
172	12104
173	12163
174	12225
175	12386
176	12546
177	12707
178	12866
179	12929
180	13086
181	13147
182	13303
183	13369
184	13426
185	13493
186	13653
187	13811
188	13974
189	14138
190	14297
191	14456
192	14520
193	14673
194	14822
195	14977
196	15129
197	15189
198	15247
199	15393
200	15459
201	15523
202	15671
203	15828
204	15889
205	16039
206	16105
207	16260
208	16324
209	16475
210	16542
211	16695
212	16853
213	17009
214	17074
215	17227
216	17289
217	17445
218	17515
219	17670
220	17825
221	17983
222	18136
223	18292
224	18446
225	18510
226	18666
227	18821
228	18973
229	19137
230	19295
231	19359
232	19422
233	19486
234	19651
235	19804
236	19872
237	20028
238	20181
239	20248
240	20412
241	20482
242	20546
243	20609
244	20764
245	20927
246	20994
247	21057
248	21126
249	21190
250	21354
251	21415
252	21479
253	21549
254	21714
255	21781
256	21944
257	22107
258	22266
259	22426
260	22593
261	22757
262	22923
263	23083
264	23241
265	23405
266	23571
267	23733
268	23896
269	24058
270	24122
271	24283
272	24445
273	24608
274	24780
275	24942
276	25110
277	25274
278	25446
279	25596
280	25743
281	25901
282	25963
283	26113
284	26269
285	26430
286	26589
287	26744
288	26895
289	26958
290	27111
291	27174
292	27323
293	27481
294	27638
295	27801
296	27956
297	28115
298	28268
299	28336
300	28494
301	28649
302	28717
303	28785
304	28852
305	29015
306	29076
307	29238
308	29394
309	29469
310	29541
311	29698
312	29766
313	29830
314	29983
315	30139
316	30207
317	30367
318	30440
319	30599
320	30759
321	30922
322	31082
323	31244
324	31409
325	31478
326	31634
327	31702
328	31770
329	31841
330	31910
331	32072
332	32238
333	32404
334	32478
335	32636
336	32805
337	32969
338	33140
339	33309
340	33469
341	33540
342	33704
343	33868
344	33939
345	34103
346	34273
347	34445
348	34519
349	34688
350	34855
351	35025
352	35198
353	35364
354	35530
355	35697
356	35770
357	35934
358	36002
359	36163
360	36228
361	36386
362	36539
363	36612
364	36768
365	36926
366	37090
367	37249
368	37413
369	37574
370	37738
371	37897
372	37967
373	38129
374	38295
375	38366
376	38525
377	38681
378	38835
379	38995
380	39160
381	39325
382	39491
383	39648
384	39803
385	39971
386	40140
387	40304
388	40463
389	40628
390	40790
391	40952
392	41113
393	41273
394	41436
395	41509
396	41673
397	41746
398	41909
399	42078
400	42242
401	42407
402	42481
403	42556
404	42723
405	42888
406	43049
407	43222
408	43389
409	43459
410	43621
411	43698
412	43855
413	44019
414	44183
415	44349
416	44426
417	44596
418	44759
419	44922
420	45087
421	45160
422	45324
423	45495
424	45665
425	45739
426	45907
427	46073
428	46236
429	46395
430	46553
431	46717
432	46875
433	47036
434	47192
435	47348
436	47417
437	47581
438	47656
439	47818
440	47982
441	48149
442	48227
443	48395
444	48562
445	48725
446	48890
447	49053
448	49218
449	49383
450	49559
451	49730
452	49893
453	49966
454	50041
455	50205
456	50371
457	50542
458	50706
459	50865
460	51035
461	51209
462	51378
463	51542
464	51619
465	51791
466	51961
467	52132
468	52299
469	52465
470	52634
471	52806
472	52978
473	53140
474	53306
475	53474
476	53647
477	53824
478	53904
479	54084
480	54255
481	54429
482	54598
483	54778
484	54942
485	55117
486	55289
487	55460
488	55537
489	55721
490	55880
491	56047
492	56200
493	56366
494	56524
495	56687
496	56848
497	57009
498	57167
499	57240
500	57397
501	57471
502	57633
503	57799
504	57876
505	58038
506	58200
507	58367
508	58541
509	58710
510	58875
511	58949
512	59115
513	59288
514	59456
515	59535
516	59702
517	59874
518	60045
519	60208
520	60285
521	60457
522	60623
523	60792
524	60961
525	61124
526	61294
527	61455
528	61627
529	61789
530	61952
531	62027
532	62096
533	62263
534	62435
535	62515
536	62688
537	62862
538	63027
539	63196
540	63367
541	63531
542	63705
543	63880
544	64047
545	64218
546	64384
547	64562
548	64742
549	64914
550	65081
551	65253
552	65425
553	65501
554	65668
555	65843
556	66002
557	66161
558	66237
559	66398
560	66558
561	66728
562	66807
563	66963
564	67125
565	67292
566	67457
567	67627
568	67798
569	67962
570	68127
571	68295
572	68462
573	68628
574	68803
575	68974
576	69140
577	69211
578	69375
579	69450
580	69519
581	69594
582	69760
583	69928
584	70098
585	70174
586	70342
587	70511
588	70675
589	70837
590	71007
591	71175
592	71345
593	71504
594	71677
595	71856
596	72022
597	72194
598	72365
599	72533
600	72702
601	72776
602	72953
603	73124
604	73293
605	73470
606	73644
607	73825
608	74000
609	74169
610	74347
611	74520
612	74701
613	74887
614	75055
615	75133
616	75315
617	75490
618	75665
619	75849
620	76016
621	76178
622	76339
623	76498
624	76656
625	76825
626	76995
627	77158
628	77332
629	77413
630	77580
631	77750
632	77923
633	78088
634	78171
635	78331
636	78502
637	78671
638	78846
639	79011
640	79186
641	79348
642	79517
643	79688
644	79857
645	80028
646	80194
647	80354
648	80519
649	80689
650	80857
651	81037
652	81210
653	81387
654	81554
655	81725
656	81900
657	82074
658	82242
659	82413
660	82589
661	82753
662	82925
663	83106
664	83275
665	83450
666	83623
667	83800
668	83970
669	84150
670	84323
671	84498
672	84676
673	84850
674	85027
675	85198
676	85361
677	85534
678	85697
679	85778
680	85947
681	86108
682	86271
683	86439
684	86513
685	86681
686	86847
687	87019
688	87093
689	87257
690	87417
691	87583
692	87754
693	87921
694	88098
695	88262
696	88432
697	88593
698	88758
699	88934
700	89097
701	89269
702	89435
703	89603
704	89772
705	89939
706	90115
707	90199
708	90374
709	90544
710	90712
711	90882
712	91056
713	91222
714	91393
715	91570
716	91748
717	91918
718	92087
719	92258
720	92426
721	92593
722	92669
723	92838
724	93010
725	93185
726	93358
727	93533
728	93717
729	93897
730	94070
731	94242
732	94326
733	94510
734	94689
735	94858
736	95043
737	95211
738	95289
739	95467
740	95645
741	95804
742	95968
743	96143
744	96316
745	96482
746	96649
747	96817
748	96986
749	97144
750	97315
751	97483
752	97644
753	97820
754	97991
755	98161
756	98321
757	98489
758	98661
759	98839
760	99004
761	99166
762	99343
763	99508
764	99674
765	99856
766	100034
767	100209
768	100388
769	100567
770	100745
771	100923
772	101088
773	101257
774	101426
775	101599
776	101769
777	101942
778	102111
779	102290
780	102463
781	102636
782	102807
783	102991
784	103162
785	103334
786	103515
787	103693
788	103873
789	104043
790	104214
791	104383
792	104554
793	104734
794	104906
795	105084
796	105243
797	105410
798	105577
799	105740
800	105907
801	106073
802	106155
803	106322
804	106493
805	106662
806	106837
807	107009
808	107174
809	107337
810	107516
811	107683
812	107846
813	108018
814	108182
815	108359
816	108530
817	108710
818	108887
819	109061
820	109238
821	109418
822	109583
823	109748
824	109914
825	110077
826	110254
827	110434
828	110596
829	110764
830	110938
831	111104
832	111276
833	111448
834	111619
835	111789
836	111964
837	112133
838	112303
839	112484
840	112657
841	112834
842	113008
843	113183
844	113365
845	113537
846	113719
847	113891
848	114077
849	114245
850	114413
851	114591
852	114773
853	114938
854	115101
855	115269
856	115435
857	115599
858	115773
859	115941
860	116102
861	116255
862	116427
863	116590
864	116769
865	116939
866	117115
867	117285
868	117455
869	117620
870	117794
871	117873
872	117952
873	118127
874	118301
875	118471
876	118641
877	118808
878	118980
879	119155
880	119323
881	119497
882	119677
883	119848
884	120024
885	120198
886	120370
887	120550
888	120713
889	120887
890	121064
891	121234
892	121403
893	121580
894	121752
895	121925
896	122094
897	122265
898	122432
899	122607
900	122784
901	122956
902	123135
903	123309
904	123479
905	123658
906	123831
907	124005
908	124188
909	124363
910	124538
911	124705
912	124870
913	125030
914	125200
915	125366
916	125529
917	125692
918	125856
919	126023
920	126196
921	126364
922	126530
923	126701
924	126868
925	127038
926	127211
927	127292
928	127466
929	127637
930	127804
931	127967
932	128141
933	128320
934	128493
935	128669
936	128843
937	129020
938	129191
939	129362
940	129538
941	129706
942	129887
943	130058
944	130230
945	130400
946	130569
947	130744
948	130922
949	131010
950	131186
951	131369
952	131545
953	131727
954	131906
955	132080
956	132163
957	132346
958	132527
959	132703
960	132878
961	133062
962	133249
963	133419
964	133601
965	133782
966	133956
967	134141
968	134317
969	134489
970	134575
971	134741
972	134899
973	135060
974	135218
975	135395
976	135567
977	135731
978	135894
979	136075
980	136239
981	136414
982	136584
983	136747
984	136919
985	137091
986	137262
987	137436
988	137608
989	137789
990	137959
991	138123
992	138300
993	138472
994	138656
995	138834
996	139009
997	139179
998	139350
999	139525
1000	139704
1001	139781
1002	139949
1003	140124
1004	140295
1005	140472
1006	140650
1007	140816
1008	140994
1009	141167
1010	141344
1011	141514
1012	141690
1013	141865
1014	142040
1015	142218
1016	142398
1017	142577
1018	142757
1019	142933
1020	143108
1021	143287
1022	143460
1023	143638
1024	143811
1025	143979
1026	144149
1027	144315
1028	144485
1029	144652
1030	144817
1031	144985
1032	145152
1033	145321
1034	145487
1035	145655
1036	145837
1037	146008
1038	146176
1039	146343
1040	146516
1041	146685
1042	146851
1043	147020
1044	147200
1045	147374
1046	147545
1047	147710
1048	147887
1049	147972
1050	148143
1051	148309
1052	148487
1053	148662
1054	148838
1055	149012
1056	149176
1057	149357
1058	149526
1059	149701
1060	149883
1061	150049
1062	150229
1063	150402
1064	150571
1065	150745
1066	150921
1067	151101
1068	151274
1069	151453
1070	151630
1071	151809
1072	151985
1073	152162
1074	152337
1075	152511
1076	152686
1077	152870
1078	153050
1079	153226
1080	153406
1081	153588
1082	153745
1083	153916
1084	154080
1085	154241
1086	154409
1087	154572
1088	154748
1089	154912
1090	155078
1091	155242
1092	155396
1093	155571
1094	155748
1095	155923
1096	156093
1097	156256
1098	156420
1099	156597
1100	156771
1101	156947
1102	157115
1103	157286
1104	157456
1105	157628
1106	157795
1107	157963
1108	158133
1109	158314
1110	158488
1111	158571
1112	158734
1113	158905
1114	159086
1115	159258
1116	159435
1117	159624
1118	159812
1119	159987
1120	160165
1121	160342
1122	160518
1123	160682
1124	160857
1125	161033
1126	161209
1127	161397
1128	161587
1129	161772
1130	161953
1131	162129
1132	162306
1133	162490
1134	162673
1135	162848
1136	163027
1137	163203
1138	163388
1139	163570
1140	163732
1141	163897
1142	164069
1143	164232
1144	164408
1145	164579
1146	164748
1147	164913
1148	165073
1149	165249
1150	165418
1151	165581
1152	165749
1153	165917
1154	166086
1155	166257
1156	166429
1157	166593
1158	166767
1159	166938
1160	167111
1161	167286
1162	167460
1163	167641
1164	167817
1165	167987
1166	168170
1167	168352
1168	168527
1169	168697
1170	168869
1171	169036
1172	169206
1173	169386
1174	169557
1175	169728
1176	169899
1177	170081
1178	170259
1179	170435
1180	170610
1181	170785
1182	170976
1183	171156
1184	171331
1185	171513
1186	171691
1187	171868
1188	172038
1189	172211
1190	172391
1191	172567
1192	172649
1193	172824
1194	172998
1195	173166
1196	173334
1197	173495
1198	173662
1199	173827
1200	173990
1201	174158
1202	174322
1203	174486
1204	174651
1205	174814
1206	174984
1207	175151
1208	175329
1209	175492
1210	175662
1211	175843
1212	176016
1213	176193
1214	176367
1215	176533
1216	176703
1217	176876
1218	177043
1219	177216
1220	177390
1221	177563
1222	177734
1223	177906
1224	178078
1225	178257
1226	178429
1227	178602
1228	178780
1229	178960
1230	179128
1231	179302
1232	179479
1233	179660
1234	179841
1235	180015
1236	180190
1237	180369
1238	180541
1239	180720
1240	180905
1241	181086
1242	181259
1243	181435
1244	181606
1245	181788
1246	181963
1247	182137
1248	182305
1249	182476
1250	182643
1251	182816
1252	182984
1253	183155
1254	183226
1255	183398
1256	183562
1257	183727
1258	183894
1259	184067
1260	184234
1261	184401
1262	184579
1263	184752
1264	184928
1265	185105
1266	185287
1267	185450
1268	185615
1269	185790
1270	185961
1271	186133
1272	186306
1273	186476
1274	186653
1275	186819
1276	186988
1277	187158
1278	187329
1279	187505
1280	187686
1281	187862
1282	188049
1283	188235
1284	188436
1285	188607
1286	188785
1287	188968
1288	189142
1289	189321
1290	189505
1291	189679
1292	189850
1293	190030
1294	190209
1295	190389
1296	190567
1297	190748
1298	190930
1299	191109
1300	191284
1301	191470
1302	191647
1303	191829
1304	192011
1305	192188
1306	192347
1307	192511
1308	192688
1309	192856
1310	193030
1311	193201
1312	193367
1313	193532
1314	193699
1315	193871
1316	194035
1317	194204
1318	194381
1319	194558
1320	194723
1321	194889
1322	195063
1323	195240
1324	195415
1325	195590
1326	195760
1327	195927
1328	196100
1329	196277
1330	196456
1331	196630
1332	196802
1333	196965
1334	197141
1335	197309
1336	197484
1337	197665
1338	197843
1339	198009
1340	198180
1341	198358
1342	198529
1343	198711
1344	198884
1345	199058
1346	199229
1347	199402
1348	199578
1349	199762
1350	199945
1351	200126
1352	200304
1353	200483
1354	200654
1355	200832
1356	201000
1357	201177
1358	201365
1359	201542
1360	201723
1361	201907
1362	202092
1363	202247
1364	202405
1365	202569
1366	202728
1367	202890
1368	203060
1369	203226
1370	203395
1371	203557
1372	203730
1373	203897
1374	204071
1375	204237
1376	204409
1377	204589
1378	204764
1379	204936
1380	205104
1381	205286
1382	205470
1383	205644
1384	205819
1385	205994
1386	206166
1387	206331
1388	206503
1389	206677
1390	206855
1391	207032
1392	207201
1393	207385
1394	207555
1395	207736
1396	207915
1397	208098
1398	208272
1399	208453
1400	208627
1401	208804
1402	208989
1403	209167
1404	209343
1405	209523
1406	209696
1407	209876
1408	210055
1409	210234
1410	210411
1411	210590
1412	210778
1413	210963
1414	211137
1415	211319
1416	211496
1417	211675
1418	211851
1419	212021
1420	212184
1421	212345
1422	212510
1423	212683
1424	212861
1425	213027
1426	213200
1427	213366
1428	213531
1429	213696
1430	213864
1431	214038
1432	214213
1433	214387
1434	214559
1435	214728
1436	214905
1437	215084
1438	215263
1439	215429
1440	215604
1441	215776
1442	215954
1443	216127
1444	216300
1445	216475
1446	216641
1447	216810
1448	216982
1449	217149
1450	217326
1451	217499
1452	217675
1453	217858
1454	218039
1455	218210
1456	218379
1457	218562
1458	218744
1459	218915
1460	219099
1461	219271
1462	219449
1463	219626
1464	219805
1465	219983
1466	220160
1467	220339
1468	220527
1469	220706
1470	220891
1471	221066
1472	221237
1473	221422
1474	221610
1475	221793
1476	221963
1477	222120
1478	222291
1479	222460
1480	222624
1481	222791
1482	222951
1483	223116
1484	223274
1485	223442
1486	223609
1487	223783
1488	223964
1489	224138
1490	224310
1491	224482
1492	224657
1493	224826
1494	224997
1495	225164
1496	225328
1497	225505
1498	225678
1499	225855
1500	226030
1501	226205
1502	226374
1503	226546
1504	226714
1505	226889
1506	227061
1507	227236
1508	227408
1509	227589
1510	227776
1511	227952
1512	228129
1513	228304
1514	228485
1515	228659
1516	228838
1517	229005
1518	229189
1519	229364
1520	229538
1521	229706
1522	229888
1523	230060
1524	230233
1525	230417
1526	230601
1527	230785
1528	230965
1529	231143
1530	231312
1531	231486
1532	231664
1533	231831
1534	231994
1535	232159
1536	232329
1537	232500
1538	232575
1539	232748
1540	232915
1541	233088
1542	233256
1543	233415
1544	233579
1545	233742
1546	233912
1547	234089
1548	234261
1549	234439
1550	234616
1551	234798
1552	234973
1553	235138
1554	235310
1555	235490
1556	235669
1557	235834
1558	236010
1559	236184
1560	236359
1561	236528
1562	236704
1563	236879
1564	237049
1565	237223
1566	237399
1567	237573
1568	237738
1569	237916
1570	238099
1571	238280
1572	238454
1573	238622
1574	238811
1575	238992
1576	239166
1577	239347
1578	239525
1579	239712
1580	239884
1581	240065
1582	240238
1583	240413
1584	240592
1585	240770
1586	240945
1587	241125
1588	241303
1589	241477
1590	241666
1591	241831
1592	241998
1593	242088
1594	242266
1595	242432
1596	242611
1597	242774
1598	242947
1599	243120
1600	243284
1601	243452
1602	243626
1603	243795
1604	243968
1605	244142
1606	244305
1607	244475
1608	244645
1609	244809
1610	244974
1611	245146
1612	245316
1613	245498
1614	245675
1615	245854
1616	246034
1617	246200
1618	246368
1619	246538
1620	246710
1621	246882
1622	247058
1623	247232
1624	247404
1625	247577
1626	247756
1627	247934
1628	248116
1629	248288
1630	248465
1631	248642
1632	248812
1633	248997
1634	249172
1635	249354
1636	249534
1637	249702
1638	249878
1639	250058
1640	250243
1641	250420
1642	250604
1643	250775
1644	250948
1645	251124
1646	251306
1647	251487
1648	251644
1649	251811
1650	251983
1651	252154
1652	252323
1653	252490
1654	252664
1655	252834
1656	253006
1657	253173
1658	253334
1659	253505
1660	253669
1661	253840
1662	254006
1663	254186
1664	254358
1665	254524
1666	254693
1667	254857
1668	255032
1669	255210
1670	255379
1671	255566
1672	255741
1673	255919
1674	256091
1675	256264
1676	256438
1677	256621
1678	256786
1679	256960
1680	257141
1681	257316
1682	257499
1683	257673
1684	257851
1685	258034
1686	258207
1687	258390
1688	258565
1689	258754
1690	258937
1691	259121
1692	259297
1693	259477
1694	259651
1695	259829
1696	260011
1697	260197
1698	260376
1699	260550
1700	260741
1701	260917
1702	261088
1703	261253
1704	261422
1705	261584
1706	261745
1707	261834
1708	261997
1709	262169
1710	262333
1711	262505
1712	262673
1713	262848
1714	263019
1715	263189
1716	263359
1717	263521
1718	263700
1719	263876
1720	264044
1721	264210
1722	264383
1723	264561
1724	264731
1725	264911
1726	265082
1727	265260
1728	265437
1729	265612
1730	265783
1731	265957
1732	266145
1733	266320
1734	266502
1735	266681
1736	266864
1737	267043
1738	267228
1739	267404
1740	267581
1741	267762
1742	267940
1743	268130
1744	268313
1745	268498
1746	268681
1747	268857
1748	269034
1749	269207
1750	269379
1751	269556
1752	269729
1753	269908
1754	270081
1755	270264
1756	270447
1757	270610
1758	270796
1759	270957
1760	271128
1761	271303
1762	271474
1763	271649
1764	271812
1765	271982
1766	272150
1767	272318
1768	272483
1769	272649
1770	272827
1771	272995
1772	273164
1773	273338
1774	273507
1775	273682
1776	273847
1777	274022
1778	274200
1779	274374
1780	274549
1781	274723
1782	274896
1783	275071
1784	275245
1785	275418
1786	275591
1787	275769
1788	275945
1789	276123
1790	276297
1791	276466
1792	276643
1793	276813
1794	276986
1795	277163
1796	277332
1797	277515
1798	277704
1799	277893
1800	278066
1801	278251
1802	278425
1803	278599
1804	278777
1805	278961
1806	279141
1807	279320
1808	279488
1809	279665
1810	279851
1811	280026
1812	280206
1813	280381
1814	280558
1815	280743
1816	280905
1817	281068
1818	281237
1819	281399
1820	281560
1821	281724
1822	281893
1823	282065
1824	282236
1825	282414
1826	282588
1827	282763
1828	282934
1829	283103
1830	283269
1831	283440
1832	283609
1833	283785
1834	283964
1835	284141
1836	284318
1837	284493
1838	284667
1839	284841
1840	285014
1841	285188
1842	285363
1843	285542
1844	285708
1845	285886
1846	286067
1847	286242
1848	286417
1849	286594
1850	286776
1851	286946
1852	287133
1853	287316
1854	287496
1855	287673
1856	287851
1857	288026
1858	288198
1859	288371
1860	288548
1861	288722
1862	288899
1863	289073
1864	289262
1865	289436
1866	289621
1867	289807
1868	289990
1869	290172
1870	290351
1871	290520
1872	290691
1873	290857
1874	291029
1875	291188
1876	291363
1877	291534
1878	291707
1879	291885
1880	292047
1881	292214
1882	292390
1883	292560
1884	292732
1885	292904
1886	293079
1887	293250
1888	293417
1889	293595
1890	293772
1891	293948
1892	294124
1893	294304
1894	294483
1895	294655
1896	294827
1897	295001
1898	295173
1899	295354
1900	295525
1901	295698
1902	295870
1903	296039
1904	296210
1905	296386
1906	296562
1907	296740
1908	296921
1909	297098
1910	297274
1911	297451
1912	297630
1913	297816
1914	297994
1915	298177
1916	298356
1917	298529
1918	298703
1919	298881
1920	299068
1921	299248
1922	299423
1923	299607
1924	299782
1925	299950
1926	300114
1927	300281
1928	300445
1929	300621
1930	300785
1931	300962
1932	301128
1933	301298
1934	301466
1935	301628
1936	301792
1937	301967
1938	302129
1939	302302
1940	302475
1941	302649
1942	302823
1943	302990
1944	303155
1945	303328
1946	303495
1947	303666
1948	303839
1949	304010
1950	304188
1951	304366
1952	304534
1953	304709
1954	304881
1955	305058
1956	305229
1957	305405
1958	305574
1959	305751
1960	305924
1961	306108
1962	306288
1963	306465
1964	306636
1965	306807
1966	306981
1967	307161
1968	307337
1969	307510
1970	307684
1971	307862
1972	308038
1973	308215
1974	308395
1975	308581
1976	308755
1977	308932
1978	309110
1979	309289
1980	309457
1981	309623
1982	309790
1983	309961
1984	310125
1985	310295
1986	310465
1987	310630
1988	310804
1989	310968
1990	311138
1991	311314
1992	311482
1993	311648
1994	311821
1995	311992
1996	312170
1997	312345
1998	312517
1999	312689
2000	312856


==> plots/runtime/journal/encoder12l50/timings_both.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> plots/runtime/journal/encoder12l50/timings_naive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> plots/runtime/journal/encoder12l50/timings_sa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> plots/runtime/journal/encoder12l50/timings_ta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> plots/runtime/journal/encoder12l50/timings_trie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> plots/runtime/journal/encoder12l50/timings_trie_naive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> plots/runtime/journal/encoder12l50/timingsboth.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> plots/runtime/journal/encoder12l50/timingsnaive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> plots/runtime/journal/encoder12l50/timingssa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> plots/runtime/journal/encoder12l50/timingsta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> plots/runtime/journal/encoder12l50/timingstrie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> plots/runtime/journal/encoder12l50/timingstrienaive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> plots/runtime/journal/encoder1_2_l50/timings_both.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> plots/runtime/journal/encoder1_2_l50/timings_naive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> plots/runtime/journal/encoder1_2_l50/timings_sa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> plots/runtime/journal/encoder1_2_l50/timings_ta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> plots/runtime/journal/encoder1_2_l50/timings_trie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> plots/runtime/journal/encoder1_2_l50/timings_trie_naive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/naive.dat <==
1	51432
2	52128
4	51812
8	53243
16	52045
32	53788
64	52992
128	52628
256	53178
512	55479
1024	56473
2048	57966
4096	62264
8192	61502


==> plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/sa.dat <==
1	26101
2	25745
4	25780
8	25818
16	26445
32	25953
64	25781
128	26024
256	28498
512	26956
1024	28066
2048	28416
4096	31500
8192	28345


==> plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/trie.dat <==
1	37
2	38
4	40
8	54
16	82
32	125
64	281
128	683
256	2880
512	8880
1024	17752
2048	24105
4096	33184
8192	23798


==> plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/trie_naive.dat <==
1	34
2	35
4	40
8	81
16	129
32	206
64	506
128	1369
256	5563
512	18890
1024	36010
2048	48532
4096	69737
8192	47876


==> plots/runtime/journal/mux30probs/both.dat <==
0	995
1	1592
2	2593
3	3529
4	4194
5	6767
10	8701
100	43284
500	33717
1000	21278
1500	17417
2000	16069
3000	14591
5000	14893


==> plots/runtime/journal/mux30probs/naive.dat <==
0	272634
1	250936
2	252866
3	249152
4	244802
5	264751
10	228081
100	87208
500	24133
1000	16094
1500	13114
2000	12179
3000	11353
5000	12125


==> plots/runtime/journal/mux30probs/sa.dat <==
0	133530
1	121290
2	127720
3	125107
4	123211
5	126681
10	116338
100	44565
500	11987
1000	7848
1500	6533
2000	6065
3000	5657
5000	5787


==> plots/runtime/journal/mux30probs/ta.dat <==
0	1560
1	2468
2	4873
3	6519
4	7433
5	10895
10	15576
100	62777
500	46887
1000	29793
1500	24004
2000	22718
3000	20398
5000	20907


==> plots/runtime/journal/mux30probs/trie.dat <==
0	127
1	162
2	250
3	324
4	390
5	485
10	656
100	851
500	625
1000	647
1500	597
2000	583
3000	649
5000	622


==> plots/runtime/journal/mux30probs/trie_naive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390


==> plots/runtime/journal/mux30probs/trienaive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390


==> plots/runtime/journal/mux_30_probs/both.dat <==
0	995
1	1592
2	2593
3	3529
4	4194
5	6767
10	8701
100	43284
500	33717
1000	21278
1500	17417
2000	16069
3000	14591
5000	14893


==> plots/runtime/journal/mux_30_probs/naive.dat <==
0	272634
1	250936
2	252866
3	249152
4	244802
5	264751
10	228081
100	87208
500	24133
1000	16094
1500	13114
2000	12179
3000	11353
5000	12125


==> plots/runtime/journal/mux_30_probs/sa.dat <==
0	133530
1	121290
2	127720
3	125107
4	123211
5	126681
10	116338
100	44565
500	11987
1000	7848
1500	6533
2000	6065
3000	5657
5000	5787


==> plots/runtime/journal/mux_30_probs/ta.dat <==
0	1560
1	2468
2	4873
3	6519
4	7433
5	10895
10	15576
100	62777
500	46887
1000	29793
1500	24004
2000	22718
3000	20398
5000	20907


==> plots/runtime/journal/mux_30_probs/trie.dat <==
0	127
1	162
2	250
3	324
4	390
5	485
10	656
100	851
500	625
1000	647
1500	597
2000	583
3000	649
5000	622


==> plots/runtime/journal/mux_30_probs/trie_naive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390


==> sub_final/letter.txt <==
Dear editors, dear reviewers,

We thank the anonymous reviewers for their feedback and detailed comments.
Based on the reviewers feedback and suggestions, the article has undergone minor revisions.

Author comments are marked by a leading "-->"

----------------------
Major Changes:
----------------------

----
Reviewer 1:
----

My suggestion is to add more information on  subsection 5.1 on the first example on the encoding  preserving Hamming-distance of 2.

--> We added more information on this experiment

What kind of formulas can be monitored ? This is  a bit unclear in the text. Monitoring is restricted  to a specific fragment of HyperLTL or it is possible  to monitor the entire logic ?

--> We added a more detailed summary at the beginning of Section 3 (see also Reviewer 2)

----
Reviewer 2:
----

 "Domination" of traces is used in Ex. 4 and Algo. 2 but never has been introduced.

--> We added the formal definition of trace domination

the formal algorithm presentation lacks clarity. The reviewer does not doubt that the algorithms work, but the formulation contains flaws; or at least allows flawed interpretations.

--> The presentation of the Algorithm, especially Algorithm 1, has undergone a revision based on the accumulated reviewer feedback

The jump from Section 2 to Section 3 is rather rough. [..] at least a short summary should be included.

--> We implemented this suggestion by adding a summary at the start of Section 3


----------------------
Minor Changes:
----------------------

Algo 1:  The type (T^n -> Q) of S is violated during the algorithm until it is re-established in line 25.

--> Seems to be a misunderstanding, it is an online algorithm which subsequently takes a fresh trace t as input. We added a clarification in the caption and in the algorithm.  What does it mean "p in Simga is a new input event"? This reads like "foreach p in Sigma". I would have expected that line 4 non-det. chooses a new trace tn and that p iterates over the events of tn. Is the t in line 25 the new trace chosen in 4? Should be stated clearer.

--> See above  Is the notation in lines 7,25 (=) and 10,19 (<-) for the same operation?

--> Fixed.  What is N in line 19? (t1,...,tn)? Why is it used only once?

--> Fixed.  It seems strange that t is updated in line 10 already: For the very first trace and n=1, S is initially empty, then S(epsilon) = q_0. But then S is tested for t with length 1. This does not seem right.

--> Fixed.  In line 13, 18: Is S((t1...tn)) not the same as q?

--> Fixed.  In Def. 5 I missed that T is acyclic. Is T really a function or not rather a partial function? In the example, T(root, {o}) does not seem to have a value.

--> We left the definition as general as possible and used it in the algorithm only acyclic.  Algo 2:  Again, what are "new elements"? Iterating over all possible states in Sigma^n?

--> We changed it to "new event". See above.  line 8: Why does "add_child" need j as an argument? Should that not be independent of the place within the tuple? add_child operates on a trie node, an index and a single state. i(j) seems to always be the latest child. How can there be a choice of branch? Or which value (in T) is i(j) suppossed to refer to? The comment says the child is added if "needed". If i(j) is a leaf how can that be?

--> Fixed (removed).  line 13: "progress every state in S" this refers to some part of Algo 1. It would make sense to reformulate Algo 1 by extracting a new subroutine "updateStates" which is then invoked from Algo 2.

--> We looked into it. Unfortunately, a subroutine won't perfectly type (traces vs tries) so we left it like that.  In the text you write: "... we will proceed updating the entries in &#964; as follows. Having entry &#964; and ...". First tau contains entries, then tau is an entry.

--> Fixed.  Does Tbl 2 compare RVHYper w/o tries against RVHyper with tries? The table headers should mention that.

--> We added a clarification in the caption.  On page Fig. 1 refers to the algorithm, but Fig. 1 is an automaton. Same for Fig. 3 on page 7.

--> Fixed.  It difficult to parse the Algorithm 1 since the comments at line endings do not really separate themselves from the code. In Algo 3, // are used which make that a LOT more readable.

--> Fixed.  Why do you introduce NNF in Section 2? It does not seem to be used afterwards.

--> Fixed (removed). It was indeed not necessary.  Last paragraph before 3: Why mention the duality for quantifiers here? Negation cannot occur before the quantifiers according to the grammar.

--> Fixed (removed)  3.1. What is "spot"? A tool, an algorithm? References would be helpful.

--> Added a reference.  Reflexivity, transitivity etc. cannot really be understood at this point in the paper.

--> We added references to a more detailed explanation.  Algo 2: line break in line 1 seems broken.

--> Fixed.  pendant --> counterpart.

--> Fixed.  The authors might consider reducing the number of significant digits (by rounding) in Tbl 1 to make it more accessible.

--> We looked into it, but decided to keep the same unit.

beginning of sec 2: should i >= |t| be <=?

--> Fixed. 
in def 2, I don't understand what "chosen arbitrarily" means in a formal sense. Using a  quantifier might clarify.

--> Fixed.
 in alg 2, line 1, there seems to be a line break missing. The space to the caption  should be larger.

--> Fixed.
 it seems worthwhile to mention in sec 4.2 why it's not easy to apply 

--> Seems to be a misunderstanding? It is easy to apply and to implement, but seems just not as optimal as the trie optimization as explained in the text.
 in sect 5.1, the specification formula could be explained with a sentence. halve -> half 
--> Added a reference and fixed typo.

fig 2 left belongs to sec 5.4 should be a separate figure and appear *after* the figures  for sect 5.1...5.3 
--> We looked into it. Splitting Figure 2 results, unfortunately, in a really sparse and ugly looking evaluation section. So we decided to leave it like that.

in table 2, it's not clear what "prototype" refers to combine trace analysis and tries.

--> We added a clarification in the caption.

==> sub_final/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,1,0
200,193,2,5
300,286,3,11
400,379,4,17
500,467,5,28
600,556,8,36
700,634,12,54
800,719,14,67
900,803,14,83
1000,885,15,100
1100,962,19,119
1200,1046,24,130
1300,1115,28,157
1400,1183,34,183
1500,1252,38,210
1600,1316,40,244
1700,1382,44,274
1800,1438,48,314
1900,1500,55,345
2000,1566,59,375
2100,1627,61,412
2200,1689,66,445
2300,1743,77,480
2400,1804,82,514
2500,1863,88,549
2600,1918,95,587
2700,1968,103,629
2800,2018,108,674
2900,2067,116,717
3000,2117,122,761
3100,2164,124,812
3200,2211,130,859
3300,2255,138,907
3400,2293,148,959
3500,2333,152,1015
3600,2377,161,1062
3700,2405,174,1121
3800,2446,179,1175
3900,2480,184,1236
4000,2513,191,1296
4100,2556,194,1350
4200,2588,203,1409
4300,2628,211,1461
4400,2666,217,1517
4500,2702,221,1577
4600,2737,231,1632
4700,2779,237,1684
4800,2805,246,1749
4900,2840,253,1807
5000,2869,262,1869
5100,2897,273,1930
5200,2923,282,1995
5300,2952,291,2057
5400,2984,308,2108
5500,3014,318,2168
5600,3032,328,2240
5700,3053,336,2311
5800,3078,346,2376
5900,3097,352,2451
6000,3121,365,2514
6100,3149,373,2578
6200,3169,382,2649
6300,3192,391,2717
6400,3213,400,2787
6500,3239,408,2853
6600,3259,415,2926
6700,3277,426,2997
6800,3302,436,3062
6900,3319,445,3136
7000,3341,453,3206
7100,3360,464,3276
7200,3371,476,3353
7300,3382,486,3432
7400,3404,497,3499
7500,3416,511,3573
7600,3434,524,3642
7700,3450,535,3715
7800,3461,544,3795
7900,3470,561,3869
8000,3485,572,3943
8100,3497,582,4021
8200,3511,587,4102
8300,3523,596,4181
8400,3532,605,4263
8500,3558,616,4326
8600,3569,622,4409
8700,3578,630,4492
8800,3587,641,4572
8900,3594,653,4653
9000,3604,667,4729
9100,3618,675,4807
9200,3631,684,4885
9300,3640,698,4962
9400,3657,707,5036
9500,3669,713,5118
9600,3679,723,5198
9700,3689,731,5280
9800,3702,737,5361
9900,3716,746,5438
10000,3722,760,5518
10100,3728,776,5596
10200,3734,788,5678
10300,3741,799,5760
10400,3747,806,5847
10500,3755,818,5927
10600,3765,826,6009
10700,3772,843,6085
10800,3780,855,6165
10900,3788,861,6251
11000,3798,874,6328
11100,3803,884,6413
11200,3809,893,6498
11300,3818,905,6577
11400,3824,914,6662
11500,3830,924,6746
11600,3839,932,6829
11700,3844,941,6915
11800,3850,964,6986
11900,3856,975,7069
12000,3861,989,7150
12100,3864,1000,7236
12200,3865,1012,7323
12300,3871,1029,7400
12400,3876,1036,7488
12500,3879,1046,7575
12600,3885,1051,7664
12700,3887,1066,7747
12800,3892,1085,7823
12900,3897,1099,7904
13000,3901,1109,7990
13100,3908,1120,8072
13200,3912,1134,8154
13300,3917,1143,8240
13400,3920,1151,8329
13500,3922,1170,8408
13600,3928,1174,8498
13700,3933,1188,8579
13800,3938,1196,8666
13900,3944,1205,8751
14000,3946,1216,8838
14100,3950,1231,8919
14200,3952,1240,9008
14300,3956,1248,9096
14400,3958,1261,9181
14500,3960,1276,9264
14600,3960,1285,9355
14700,3962,1301,9437
14800,3963,1315,9522
14900,3965,1324,9611
15000,3973,1337,9690
15100,3976,1347,9777
15200,3980,1359,9861
15300,3984,1374,9942
15400,3986,1390,10024
15500,3989,1401,10110
15600,3991,1417,10192
15700,3995,1424,10281
15800,3995,1434,10371
15900,3997,1446,10457
16000,4000,1464,10536
16100,4003,1478,10619
16200,4006,1492,10702
16300,4008,1507,10785
16400,4011,1513,10876
16500,4014,1527,10959
16600,4015,1539,11046
16700,4019,1553,11128
16800,4020,1564,11216
16900,4021,1574,11305
17000,4022,1591,11387
17100,4023,1606,11471
17200,4023,1620,11557
17300,4023,1631,11646
17400,4024,1639,11737
17500,4027,1649,11824
17600,4027,1659,11914
17700,4029,1673,11998
17800,4032,1681,12087
17900,4035,1693,12172
18000,4037,1706,12257
18100,4037,1720,12343
18200,4037,1726,12437
18300,4037,1737,12526
18400,4038,1751,12611
18500,4040,1764,12696
18600,4042,1777,12781
18700,4043,1788,12869
18800,4044,1801,12955
18900,4045,1812,13043
19000,4045,1826,13129
19100,4045,1840,13215
19200,4045,1859,13296
19300,4046,1879,13375
19400,4047,1892,13461
19500,4049,1905,13546
19600,4050,1918,13632
19700,4050,1934,13716
19800,4052,1947,13801
19900,4053,1959,13888
20000,4053,1973,13974
20100,4054,1986,14060
20200,4054,1995,14151
20300,4055,2008,14237
20400,4056,2021,14323
20500,4058,2043,14399
20600,4058,2054,14488
20700,4058,2062,14580
20800,4058,2078,14664
20900,4058,2088,14754
21000,4059,2107,14834
21100,4059,2115,14926
21200,4059,2124,15017
21300,4060,2134,15106
21400,4061,2149,15190
21500,4063,2155,15282
21600,4064,2160,15376
21700,4065,2169,15466
21800,4065,2178,15557
21900,4065,2187,15648
22000,4067,2196,15737
22100,4068,2211,15821
22200,4070,2220,15910
22300,4070,2235,15995
22400,4071,2247,16082
22500,4072,2261,16167
22600,4072,2276,16252
22700,4073,2289,16338
22800,4074,2304,16422
22900,4074,2320,16506
23000,4074,2339,16587
23100,4074,2353,16673
23200,4074,2366,16760
23300,4074,2376,16850
23400,4074,2385,16941
23500,4074,2399,17027
23600,4074,2408,17118
23700,4074,2423,17203
23800,4074,2436,17290
23900,4074,2450,17376
24000,4074,2463,17463
24100,4075,2477,17548
24200,4075,2492,17633
24300,4076,2505,17719
24400,4077,2517,17806
24500,4077,2532,17891
24600,4077,2545,17978
24700,4077,2557,18066
24800,4077,2565,18158
24900,4077,2576,18247
25000,4077,2590,18333
25100,4077,2598,18425
25200,4077,2607,18516
25300,4077,2619,18604
25400,4078,2628,18694
25500,4078,2641,18781
25600,4078,2648,18874
25700,4078,2658,18964
25800,4079,2671,19050
25900,4080,2679,19141
26000,4080,2689,19231
26100,4081,2706,19313
26200,4081,2715,19404
26300,4082,2728,19490
26400,4082,2742,19576
26500,4082,2757,19661
26600,4082,2770,19748
26700,4082,2780,19838
26800,4082,2790,19928
26900,4082,2802,20016
27000,4082,2820,20098
27100,4083,2830,20187
27200,4084,2839,20277
27300,4084,2850,20366
27400,4084,2861,20455
27500,4084,2877,20539
27600,4085,2888,20627
27700,4085,2900,20715
27800,4085,2916,20799
27900,4085,2929,20886
28000,4085,2942,20973
28100,4085,2956,21059
28200,4087,2972,21141
28300,4087,2988,21225
28400,4087,2997,21316
28500,4087,3011,21402
28600,4087,3024,21489
28700,4087,3033,21580
28800,4087,3050,21663
28900,4087,3060,21753
29000,4087,3074,21839
29100,4087,3096,21917
29200,4087,3109,22004
29300,4087,3123,22090
29400,4088,3140,22172
29500,4088,3156,22256
29600,4088,3167,22345
29700,4089,3175,22436
29800,4089,3192,22519
29900,4089,3196,22615
30000,4090,3207,22703
30100,4090,3216,22794
30200,4090,3228,22882
30300,4090,3240,22970
30400,4090,3254,23056
30500,4090,3266,23144
30600,4090,3273,23237
30700,4090,3288,23322
30800,4090,3306,23404
30900,4090,3319,23491
31000,4090,3329,23581
31100,4090,3346,23664
31200,4090,3362,23748
31300,4090,3378,23832
31400,4090,3395,23915
31500,4090,3409,24001
31600,4090,3420,24090
31700,4090,3432,24178
31800,4090,3445,24265
31900,4090,3456,24354
32000,4090,3468,24442
32100,4090,3478,24532
32200,4090,3491,24619
32300,4090,3507,24703
32400,4090,3521,24789
32500,4090,3532,24878
32600,4090,3544,24966
32700,4090,3552,25058
32800,4090,3559,25151
32900,4091,3573,25236
33000,4091,3584,25325
33100,4091,3594,25415
33200,4091,3607,25502
33300,4091,3614,25595
33400,4091,3626,25683
33500,4091,3644,25765
33600,4091,3657,25852
33700,4091,3671,25938
33800,4091,3682,26027
33900,4091,3692,26117
34000,4091,3702,26207
34100,4091,3715,26294
34200,4091,3723,26386
34300,4091,3732,26477
34400,4091,3743,26566
34500,4091,3747,26662
34600,4091,3759,26750
34700,4091,3780,26829
34800,4091,3791,26918
34900,4091,3803,27006
35000,4091,3816,27093
35100,4091,3832,27177
35200,4091,3849,27260
35300,4092,3861,27347
35400,4092,3879,27429
35500,4092,3894,27514
35600,4092,3903,27605
35700,4092,3911,27697
35800,4092,3920,27788
35900,4092,3936,27872
36000,4092,3949,27959
36100,4092,3963,28045
36200,4092,3982,28126
36300,4092,4000,28208
36400,4092,4012,28296
36500,4093,4023,28384
36600,4093,4039,28468
36700,4093,4055,28552
36800,4093,4074,28633
36900,4093,4084,28723
37000,4093,4095,28812
37100,4093,4104,28903
37200,4093,4120,28987
37300,4093,4127,29080
37400,4093,4139,29168
37500,4093,4149,29258
37600,4093,4161,29346
37700,4093,4169,29438
37800,4093,4178,29529
37900,4093,4189,29618
38000,4093,4201,29706
38100,4093,4211,29796
38200,4093,4225,29882
38300,4093,4243,29964
38400,4093,4254,30053
38500,4093,4268,30139
38600,4093,4281,30226
38700,4093,4296,30311
38800,4093,4307,30400
38900,4093,4322,30485
39000,4093,4336,30571
39100,4093,4349,30658
39200,4093,4363,30744
39300,4093,4373,30834
39400,4093,4380,30927
39500,4093,4396,31011
39600,4093,4410,31097
39700,4093,4422,31185
39800,4093,4432,31275
39900,4093,4448,31359
40000,4093,4458,31449
40100,4093,4466,31541
40200,4093,4477,31630
40300,4093,4484,31723
40400,4093,4495,31812
40500,4094,4511,31895
40600,4094,4522,31984
40700,4094,4537,32069
40800,4094,4552,32154
40900,4094,4566,32240
41000,4094,4585,32321
41100,4094,4601,32405
41200,4094,4613,32493
41300,4094,4625,32581
41400,4094,4631,32675
41500,4094,4646,32760
41600,4094,4659,32847
41700,4095,4673,32932
41800,4095,4682,33023
41900,4095,4695,33110
42000,4095,4709,33196
42100,4095,4723,33282
42200,4095,4736,33369
42300,4095,4750,33455
42400,4095,4764,33541
42500,4095,4775,33630
42600,4095,4783,33722
42700,4095,4795,33810
42800,4095,4810,33895
42900,4095,4823,33982
43000,4095,4835,34070
43100,4095,4851,34154
43200,4095,4863,34242
43300,4095,4874,34331
43400,4095,4885,34420
43500,4095,4899,34506
43600,4095,4914,34591
43700,4095,4924,34681
43800,4095,4929,34776
43900,4095,4940,34865
44000,4095,4953,34952
44100,4095,4964,35041
44200,4095,4983,35122
44300,4095,4995,35210
44400,4095,5007,35298
44500,4095,5019,35386
44600,4095,5031,35474
44700,4096,5042,35562
44800,4096,5057,35647
44900,4096,5065,35739
45000,4096,5078,35826
45100,4096,5092,35912
45200,4096,5108,35996
45300,4096,5121,36083
45400,4096,5131,36173
45500,4096,5142,36262
45600,4096,5152,36352
45700,4096,5169,36435
45800,4096,5181,36523
45900,4096,5195,36609
46000,4096,5207,36697
46100,4096,5213,36791
46200,4096,5222,36882
46300,4096,5233,36971
46400,4096,5246,37058
46500,4096,5260,37144
46600,4096,5278,37226
46700,4096,5296,37308
46800,4096,5314,37390
46900,4096,5325,37479
47000,4096,5335,37569
47100,4096,5348,37656
47200,4096,5363,37741
47300,4096,5370,37834
47400,4096,5382,37922
47500,4096,5388,38016
47600,4096,5400,38104
47700,4096,5418,38186
47800,4096,5432,38272
47900,4096,5446,38358
48000,4096,5456,38448
48100,4096,5470,38534
48200,4096,5482,38622
48300,4096,5493,38711
48400,4096,5506,38798
48500,4096,5519,38885
48600,4096,5536,38968
48700,4096,5544,39060
48800,4096,5558,39146
48900,4096,5573,39231
49000,4096,5590,39314
49100,4096,5601,39403
49200,4096,5614,39490
49300,4096,5627,39577
49400,4096,5640,39664
49500,4096,5651,39753
49600,4096,5661,39843
49700,4096,5676,39928
49800,4096,5689,40015
49900,4096,5698,40106
50000,4096,5712,40192
50100,4096,5725,40279
50200,4096,5738,40366
50300,4096,5746,40458
50400,4096,5753,40551
50500,4096,5762,40642
50600,4096,5776,40728
50700,4096,5792,40812
50800,4096,5812,40892
50900,4096,5823,40981
51000,4096,5836,41068
51100,4096,5847,41157
51200,4096,5860,41244
51300,4096,5874,41330
51400,4096,5887,41417
51500,4096,5901,41503
51600,4096,5915,41589
51700,4096,5931,41673
51800,4096,5953,41751
51900,4096,5961,41843
52000,4096,5977,41927
52100,4096,5983,42021
52200,4096,5999,42105
52300,4096,6005,42199
52400,4096,6016,42288
52500,4096,6028,42376
52600,4096,6037,42467
52700,4096,6050,42554
52800,4096,6059,42645
52900,4096,6072,42732
53000,4096,6081,42823
53100,4096,6092,42912
53200,4096,6110,42994
53300,4096,6126,43078
53400,4096,6143,43161
53500,4096,6152,43252
53600,4096,6167,43337
53700,4096,6182,43422
53800,4096,6192,43512
53900,4096,6201,43603
54000,4096,6214,43690
54100,4096,6225,43779
54200,4096,6236,43868
54300,4096,6248,43956
54400,4096,6260,44044
54500,4096,6273,44131
54600,4096,6284,44220
54700,4096,6303,44301
54800,4096,6322,44382
54900,4096,6336,44468
55000,4096,6354,44550
55100,4096,6364,44640
55200,4096,6375,44729
55300,4096,6384,44820
55400,4096,6399,44905
55500,4096,6412,44992
55600,4096,6430,45074
55700,4096,6442,45162
55800,4096,6455,45249
55900,4096,6474,45330
56000,4096,6487,45417
56100,4096,6496,45508
56200,4096,6513,45591
56300,4096,6523,45681
56400,4096,6538,45766
56500,4096,6547,45857
56600,4096,6554,45950
56700,4096,6567,46037
56800,4096,6581,46123
56900,4096,6593,46211
57000,4096,6605,46299
57100,4096,6616,46388
57200,4096,6629,46475
57300,4096,6642,46562
57400,4096,6653,46651
57500,4096,6663,46741
57600,4096,6673,46831
57700,4096,6693,46911
57800,4096,6707,46997
57900,4096,6724,47080
58000,4096,6735,47169
58100,4096,6751,47253
58200,4096,6763,47341
58300,4096,6775,47429
58400,4096,6791,47513
58500,4096,6800,47604
58600,4096,6811,47693
58700,4096,6828,47776
58800,4096,6840,47864
58900,4096,6852,47952
59000,4096,6866,48038
59100,4096,6882,48122
59200,4096,6890,48214
59300,4096,6903,48301
59400,4096,6913,48391
59500,4096,6924,48480
59600,4096,6939,48565
59700,4096,6947,48657
59800,4096,6958,48746
59900,4096,6966,48838
60000,4096,6975,48929
60100,4096,6984,49020
60200,4096,6993,49111
60300,4096,7008,49196
60400,4096,7017,49287
60500,4096,7028,49376
60600,4096,7044,49460
60700,4096,7054,49550
60800,4096,7067,49637
60900,4096,7079,49725
61000,4096,7095,49809
61100,4096,7105,49899
61200,4096,7120,49984
61300,4096,7133,50071
61400,4096,7148,50156
61500,4096,7155,50249
61600,4096,7166,50338
61700,4096,7180,50424
61800,4096,7192,50512
61900,4096,7203,50601
62000,4096,7217,50687
62100,4096,7225,50779
62200,4096,7242,50862
62300,4096,7253,50951
62400,4096,7269,51035
62500,4096,7281,51123
62600,4096,7291,51213
62700,4096,7308,51296
62800,4096,7318,51386
62900,4096,7329,51475
63000,4096,7343,51561
63100,4096,7362,51642
63200,4096,7374,51730
63300,4096,7384,51820
63400,4096,7399,51905
63500,4096,7408,51996
63600,4096,7419,52085
63700,4096,7432,52172
63800,4096,7445,52259
63900,4096,7454,52350
64000,4096,7468,52436
64100,4096,7478,52526
64200,4096,7500,52604
64300,4096,7516,52688
64400,4096,7525,52779
64500,4096,7538,52866
64600,4096,7549,52955
64700,4096,7563,53041
64800,4096,7570,53134
64900,4096,7582,53222
65000,4096,7597,53307
65100,4096,7609,53395
65200,4096,7620,53484
65300,4096,7634,53570
65400,4096,7648,53656
65500,4096,7661,53743
65600,4096,7673,53831
65700,4096,7686,53918
65800,4096,7701,54003
65900,4096,7719,54085
66000,4096,7739,54165
66100,4096,7754,54250
66200,4096,7767,54337
66300,4096,7777,54427
66400,4096,7787,54517
66500,4096,7803,54601
66600,4096,7815,54689
66700,4096,7831,54773
66800,4096,7840,54864
66900,4096,7851,54953
67000,4096,7867,55037
67100,4096,7881,55123
67200,4096,7894,55210
67300,4096,7906,55298
67400,4096,7924,55380
67500,4096,7936,55468
67600,4096,7948,55556
67700,4096,7962,55642
67800,4096,7975,55729
67900,4096,7988,55816
68000,4096,8002,55902
68100,4096,8022,55982
68200,4096,8036,56068
68300,4096,8053,56151
68400,4096,8064,56240
68500,4096,8081,56323
68600,4096,8097,56407
68700,4096,8111,56493
68800,4096,8129,56575
68900,4096,8135,56669
69000,4096,8147,56757
69100,4096,8156,56848
69200,4096,8164,56940
69300,4096,8171,57033
69400,4096,8186,57118
69500,4096,8198,57206
69600,4096,8212,57292
69700,4096,8221,57383
69800,4096,8230,57474
69900,4096,8245,57559
70000,4096,8257,57647
70100,4096,8269,57735
70200,4096,8283,57821
70300,4096,8291,57913
70400,4096,8303,58001
70500,4096,8314,58090
70600,4096,8324,58180
70700,4096,8332,58272
70800,4096,8342,58362
70900,4096,8354,58450
71000,4096,8372,58532
71100,4096,8380,58624
71200,4096,8391,58713
71300,4096,8405,58799
71400,4096,8414,58890
71500,4096,8424,58980
71600,4096,8431,59073
71700,4096,8438,59166
71800,4096,8449,59255
71900,4096,8463,59341
72000,4096,8477,59427
72100,4096,8488,59516
72200,4096,8503,59601
72300,4096,8513,59691
72400,4096,8523,59781
72500,4096,8530,59874
72600,4096,8544,59960
72700,4096,8562,60042
72800,4096,8571,60133
72900,4096,8583,60221
73000,4096,8598,60306
73100,4096,8610,60394
73200,4096,8619,60485
73300,4096,8627,60577
73400,4096,8646,60658
73500,4096,8662,60742
73600,4096,8676,60828
73700,4096,8688,60916
73800,4096,8702,61002
73900,4096,8717,61087
74000,4096,8724,61180
74100,4096,8743,61261
74200,4096,8750,61354
74300,4096,8760,61444
74400,4096,8773,61531
74500,4096,8783,61621
74600,4096,8791,61713
74700,4096,8810,61794
74800,4096,8822,61882
74900,4096,8831,61973
75000,4096,8843,62061
75100,4096,8853,62151
75200,4096,8873,62231
75300,4096,8883,62321
75400,4096,8902,62402
75500,4096,8915,62489
75600,4096,8934,62570
75700,4096,8949,62655
75800,4096,8957,62747
75900,4096,8966,62838
76000,4096,8976,62928
76100,4096,8991,63013
76200,4096,9004,63100
76300,4096,9017,63187
76400,4096,9028,63276
76500,4096,9043,63361
76600,4096,9055,63449
76700,4096,9063,63541
76800,4096,9078,63626
76900,4096,9090,63714
77000,4096,9100,63804
77100,4096,9110,63894
77200,4096,9122,63982
77300,4096,9132,64072
77400,4096,9145,64159
77500,4096,9160,64244
77600,4096,9170,64334
77700,4096,9179,64425
77800,4096,9196,64508
77900,4096,9202,64602
78000,4096,9216,64688
78100,4096,9226,64778
78200,4096,9238,64866
78300,4096,9253,64951
78400,4096,9273,65031
78500,4096,9292,65112
78600,4096,9305,65199
78700,4096,9312,65292
78800,4096,9324,65380
78900,4096,9338,65466
79000,4096,9348,65556
79100,4096,9360,65644
79200,4096,9372,65732
79300,4096,9385,65819
79400,4096,9400,65904
79500,4096,9413,65991
79600,4096,9425,66079
79700,4096,9440,66164
79800,4096,9456,66248
79900,4096,9471,66333
80000,4096,9480,66424
80100,4096,9500,66504
80200,4096,9512,66592
80300,4096,9525,66679
80400,4096,9534,66770
80500,4096,9541,66863
80600,4096,9555,66949
80700,4096,9564,67040
80800,4096,9575,67129
80900,4096,9589,67215
81000,4096,9601,67303
81100,4096,9612,67392
81200,4096,9631,67473
81300,4096,9643,67561
81400,4096,9648,67656
81500,4096,9661,67743
81600,4096,9672,67832
81700,4096,9689,67915
81800,4096,9704,68000
81900,4096,9720,68084
82000,4096,9732,68172
82100,4096,9752,68252
82200,4096,9763,68341
82300,4096,9778,68426
82400,4096,9791,68513
82500,4096,9804,68600
82600,4096,9813,68691
82700,4096,9827,68777
82800,4096,9840,68864
82900,4096,9854,68950
83000,4096,9873,69031
83100,4096,9888,69116
83200,4096,9897,69207
83300,4096,9912,69292
83400,4096,9926,69378
83500,4096,9940,69464
83600,4096,9946,69558
83700,4096,9956,69648
83800,4096,9971,69733
83900,4096,9982,69822
84000,4096,9993,69911
84100,4096,10005,69999
84200,4096,10014,70090
84300,4096,10030,70174
84400,4096,10043,70261
84500,4096,10058,70346
84600,4096,10069,70435
84700,4096,10077,70527
84800,4096,10086,70618
84900,4096,10096,70708
85000,4096,10106,70798
85100,4096,10122,70882
85200,4096,10137,70967
85300,4096,10151,71053
85400,4096,10167,71137
85500,4096,10183,71221
85600,4096,10194,71310
85700,4096,10206,71398
85800,4096,10215,71489
85900,4096,10229,71575
86000,4096,10240,71664
86100,4096,10253,71751
86200,4096,10265,71839
86300,4096,10272,71932
86400,4096,10286,72018
86500,4096,10296,72108
86600,4096,10311,72193
86700,4096,10318,72286
86800,4096,10326,72378
86900,4096,10338,72466
87000,4096,10351,72553
87100,4096,10364,72640
87200,4096,10380,72724
87300,4096,10392,72812
87400,4096,10405,72899
87500,4096,10420,72984
87600,4096,10431,73073
87700,4096,10441,73163
87800,4096,10450,73254
87900,4096,10463,73341
88000,4096,10479,73425
88100,4096,10494,73510
88200,4096,10511,73593
88300,4096,10523,73681
88400,4096,10536,73768
88500,4096,10554,73850
88600,4096,10569,73935
88700,4096,10581,74023
88800,4096,10596,74108
88900,4096,10605,74199
89000,4096,10619,74285
89100,4096,10627,74377
89200,4096,10638,74466
89300,4096,10647,74557
89400,4096,10661,74643
89500,4096,10679,74725
89600,4096,10691,74813
89700,4096,10706,74898
89800,4096,10715,74989
89900,4096,10726,75078
90000,4096,10736,75168
90100,4096,10746,75258
90200,4096,10758,75346
90300,4096,10776,75428
90400,4096,10798,75506
90500,4096,10814,75590
90600,4096,10828,75676
90700,4096,10848,75756
90800,4096,10859,75845
90900,4096,10873,75931
91000,4096,10891,76013
91100,4096,10907,76097
91200,4096,10921,76183
91300,4096,10929,76275
91400,4096,10938,76366
91500,4096,10955,76449
91600,4096,10967,76537
91700,4096,10977,76627
91800,4096,10990,76714
91900,4096,11005,76799
92000,4096,11017,76887
92100,4096,11026,76978
92200,4096,11044,77060
92300,4096,11066,77138
92400,4096,11080,77224
92500,4096,11096,77308
92600,4096,11106,77398
92700,4096,11116,77488
92800,4096,11126,77578
92900,4096,11143,77661
93000,4096,11152,77752
93100,4096,11166,77838
93200,4096,11178,77926
93300,4096,11190,78014
93400,4096,11198,78106
93500,4096,11208,78196
93600,4096,11220,78284
93700,4096,11231,78373
93800,4096,11246,78458
93900,4096,11256,78548
94000,4096,11268,78636
94100,4096,11273,78731
94200,4096,11292,78812
94300,4096,11306,78898
94400,4096,11314,78990
94500,4096,11326,79078
94600,4096,11339,79165
94700,4096,11348,79256
94800,4096,11363,79341
94900,4096,11375,79429
95000,4096,11382,79522
95100,4096,11393,79611
95200,4096,11407,79697
95300,4096,11414,79790
95400,4096,11426,79878
95500,4096,11434,79970
95600,4096,11455,80049
95700,4096,11476,80128
95800,4096,11491,80213
95900,4096,11503,80301
96000,4096,11516,80388
96100,4096,11526,80478
96200,4096,11537,80567
96300,4096,11549,80655
96400,4096,11556,80748
96500,4096,11568,80836
96600,4096,11582,80922
96700,4096,11593,81011
96800,4096,11605,81099
96900,4096,11616,81188
97000,4096,11627,81277
97100,4096,11643,81361
97200,4096,11653,81451
97300,4096,11669,81535
97400,4096,11680,81624
97500,4096,11694,81710
97600,4096,11701,81803
97700,4096,11716,81888
97800,4096,11729,81975
97900,4096,11741,82063
98000,4096,11753,82151
98100,4096,11767,82237
98200,4096,11780,82324
98300,4096,11786,82418
98400,4096,11804,82500
98500,4096,11819,82585
98600,4096,11831,82673
98700,4096,11841,82763
98800,4096,11851,82853
98900,4096,11864,82940
99000,4096,11879,83025
99100,4096,11898,83106
99200,4096,11911,83193
99300,4096,11926,83278
99400,4096,11942,83362
99500,4096,11959,83445
99600,4096,11969,83535
99700,4096,11976,83628
99800,4096,11998,83706
99900,4096,12010,83794
100000,4096,12020,83884


==> sub_final/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	2
300	3
400	4
500	5
600	8
700	12
800	14
900	14
1000	15
1100	19
1200	24
1300	28
1400	34
1500	38
1600	40
1700	44
1800	48
1900	55
2000	59
2100	61
2200	66
2300	77
2400	82
2500	88
2600	95
2700	103
2800	108
2900	116
3000	122
3100	124
3200	130
3300	138
3400	148
3500	152
3600	161
3700	174
3800	179
3900	184
4000	191
4100	194
4200	203
4300	211
4400	217
4500	221
4600	231
4700	237
4800	246
4900	253
5000	262
5100	273
5200	282
5300	291
5400	308
5500	318
5600	328
5700	336
5800	346
5900	352
6000	365
6100	373
6200	382
6300	391
6400	400
6500	408
6600	415
6700	426
6800	436
6900	445
7000	453
7100	464
7200	476
7300	486
7400	497
7500	511
7600	524
7700	535
7800	544
7900	561
8000	572
8100	582
8200	587
8300	596
8400	605
8500	616
8600	622
8700	630
8800	641
8900	653
9000	667
9100	675
9200	684
9300	698
9400	707
9500	713
9600	723
9700	731
9800	737
9900	746
10000	760
10100	776
10200	788
10300	799
10400	806
10500	818
10600	826
10700	843
10800	855
10900	861
11000	874
11100	884
11200	893
11300	905
11400	914
11500	924
11600	932
11700	941
11800	964
11900	975
12000	989
12100	1000
12200	1012
12300	1029
12400	1036
12500	1046
12600	1051
12700	1066
12800	1085
12900	1099
13000	1109
13100	1120
13200	1134
13300	1143
13400	1151
13500	1170
13600	1174
13700	1188
13800	1196
13900	1205
14000	1216
14100	1231
14200	1240
14300	1248
14400	1261
14500	1276
14600	1285
14700	1301
14800	1315
14900	1324
15000	1337
15100	1347
15200	1359
15300	1374
15400	1390
15500	1401
15600	1417
15700	1424
15800	1434
15900	1446
16000	1464
16100	1478
16200	1492
16300	1507
16400	1513
16500	1527
16600	1539
16700	1553
16800	1564
16900	1574
17000	1591
17100	1606
17200	1620
17300	1631
17400	1639
17500	1649
17600	1659
17700	1673
17800	1681
17900	1693
18000	1706
18100	1720
18200	1726
18300	1737
18400	1751
18500	1764
18600	1777
18700	1788
18800	1801
18900	1812
19000	1826
19100	1840
19200	1859
19300	1879
19400	1892
19500	1905
19600	1918
19700	1934
19800	1947
19900	1959
20000	1973
20100	1986
20200	1995
20300	2008
20400	2021
20500	2043
20600	2054
20700	2062
20800	2078
20900	2088
21000	2107
21100	2115
21200	2124
21300	2134
21400	2149
21500	2155
21600	2160
21700	2169
21800	2178
21900	2187
22000	2196
22100	2211
22200	2220
22300	2235
22400	2247
22500	2261
22600	2276
22700	2289
22800	2304
22900	2320
23000	2339
23100	2353
23200	2366
23300	2376
23400	2385
23500	2399
23600	2408
23700	2423
23800	2436
23900	2450
24000	2463
24100	2477
24200	2492
24300	2505
24400	2517
24500	2532
24600	2545
24700	2557
24800	2565
24900	2576
25000	2590
25100	2598
25200	2607
25300	2619
25400	2628
25500	2641
25600	2648
25700	2658
25800	2671
25900	2679
26000	2689
26100	2706
26200	2715
26300	2728
26400	2742
26500	2757
26600	2770
26700	2780
26800	2790
26900	2802
27000	2820
27100	2830
27200	2839
27300	2850
27400	2861
27500	2877
27600	2888
27700	2900
27800	2916
27900	2929
28000	2942
28100	2956
28200	2972
28300	2988
28400	2997
28500	3011
28600	3024
28700	3033
28800	3050
28900	3060
29000	3074
29100	3096
29200	3109
29300	3123
29400	3140
29500	3156
29600	3167
29700	3175
29800	3192
29900	3196
30000	3207
30100	3216
30200	3228
30300	3240
30400	3254
30500	3266
30600	3273
30700	3288
30800	3306
30900	3319
31000	3329
31100	3346
31200	3362
31300	3378
31400	3395
31500	3409
31600	3420
31700	3432
31800	3445
31900	3456
32000	3468
32100	3478
32200	3491
32300	3507
32400	3521
32500	3532
32600	3544
32700	3552
32800	3559
32900	3573
33000	3584
33100	3594
33200	3607
33300	3614
33400	3626
33500	3644
33600	3657
33700	3671
33800	3682
33900	3692
34000	3702
34100	3715
34200	3723
34300	3732
34400	3743
34500	3747
34600	3759
34700	3780
34800	3791
34900	3803
35000	3816
35100	3832
35200	3849
35300	3861
35400	3879
35500	3894
35600	3903
35700	3911
35800	3920
35900	3936
36000	3949
36100	3963
36200	3982
36300	4000
36400	4012
36500	4023
36600	4039
36700	4055
36800	4074
36900	4084
37000	4095
37100	4104
37200	4120
37300	4127
37400	4139
37500	4149
37600	4161
37700	4169
37800	4178
37900	4189
38000	4201
38100	4211
38200	4225
38300	4243
38400	4254
38500	4268
38600	4281
38700	4296
38800	4307
38900	4322
39000	4336
39100	4349
39200	4363
39300	4373
39400	4380
39500	4396
39600	4410
39700	4422
39800	4432
39900	4448
40000	4458
40100	4466
40200	4477
40300	4484
40400	4495
40500	4511
40600	4522
40700	4537
40800	4552
40900	4566
41000	4585
41100	4601
41200	4613
41300	4625
41400	4631
41500	4646
41600	4659
41700	4673
41800	4682
41900	4695
42000	4709
42100	4723
42200	4736
42300	4750
42400	4764
42500	4775
42600	4783
42700	4795
42800	4810
42900	4823
43000	4835
43100	4851
43200	4863
43300	4874
43400	4885
43500	4899
43600	4914
43700	4924
43800	4929
43900	4940
44000	4953
44100	4964
44200	4983
44300	4995
44400	5007
44500	5019
44600	5031
44700	5042
44800	5057
44900	5065
45000	5078
45100	5092
45200	5108
45300	5121
45400	5131
45500	5142
45600	5152
45700	5169
45800	5181
45900	5195
46000	5207
46100	5213
46200	5222
46300	5233
46400	5246
46500	5260
46600	5278
46700	5296
46800	5314
46900	5325
47000	5335
47100	5348
47200	5363
47300	5370
47400	5382
47500	5388
47600	5400
47700	5418
47800	5432
47900	5446
48000	5456
48100	5470
48200	5482
48300	5493
48400	5506
48500	5519
48600	5536
48700	5544
48800	5558
48900	5573
49000	5590
49100	5601
49200	5614
49300	5627
49400	5640
49500	5651
49600	5661
49700	5676
49800	5689
49900	5698
50000	5712
50100	5725
50200	5738
50300	5746
50400	5753
50500	5762
50600	5776
50700	5792
50800	5812
50900	5823
51000	5836
51100	5847
51200	5860
51300	5874
51400	5887
51500	5901
51600	5915
51700	5931
51800	5953
51900	5961
52000	5977
52100	5983
52200	5999
52300	6005
52400	6016
52500	6028
52600	6037
52700	6050
52800	6059
52900	6072
53000	6081
53100	6092
53200	6110
53300	6126
53400	6143
53500	6152
53600	6167
53700	6182
53800	6192
53900	6201
54000	6214
54100	6225
54200	6236
54300	6248
54400	6260
54500	6273
54600	6284
54700	6303
54800	6322
54900	6336
55000	6354
55100	6364
55200	6375
55300	6384
55400	6399
55500	6412
55600	6430
55700	6442
55800	6455
55900	6474
56000	6487
56100	6496
56200	6513
56300	6523
56400	6538
56500	6547
56600	6554
56700	6567
56800	6581
56900	6593
57000	6605
57100	6616
57200	6629
57300	6642
57400	6653
57500	6663
57600	6673
57700	6693
57800	6707
57900	6724
58000	6735
58100	6751
58200	6763
58300	6775
58400	6791
58500	6800
58600	6811
58700	6828
58800	6840
58900	6852
59000	6866
59100	6882
59200	6890
59300	6903
59400	6913
59500	6924
59600	6939
59700	6947
59800	6958
59900	6966
60000	6975
60100	6984
60200	6993
60300	7008
60400	7017
60500	7028
60600	7044
60700	7054
60800	7067
60900	7079
61000	7095
61100	7105
61200	7120
61300	7133
61400	7148
61500	7155
61600	7166
61700	7180
61800	7192
61900	7203
62000	7217
62100	7225
62200	7242
62300	7253
62400	7269
62500	7281
62600	7291
62700	7308
62800	7318
62900	7329
63000	7343
63100	7362
63200	7374
63300	7384
63400	7399
63500	7408
63600	7419
63700	7432
63800	7445
63900	7454
64000	7468
64100	7478
64200	7500
64300	7516
64400	7525
64500	7538
64600	7549
64700	7563
64800	7570
64900	7582
65000	7597
65100	7609
65200	7620
65300	7634
65400	7648
65500	7661
65600	7673
65700	7686
65800	7701
65900	7719
66000	7739
66100	7754
66200	7767
66300	7777
66400	7787
66500	7803
66600	7815
66700	7831
66800	7840
66900	7851
67000	7867
67100	7881
67200	7894
67300	7906
67400	7924
67500	7936
67600	7948
67700	7962
67800	7975
67900	7988
68000	8002
68100	8022
68200	8036
68300	8053
68400	8064
68500	8081
68600	8097
68700	8111
68800	8129
68900	8135
69000	8147
69100	8156
69200	8164
69300	8171
69400	8186
69500	8198
69600	8212
69700	8221
69800	8230
69900	8245
70000	8257
70100	8269
70200	8283
70300	8291
70400	8303
70500	8314
70600	8324
70700	8332
70800	8342
70900	8354
71000	8372
71100	8380
71200	8391
71300	8405
71400	8414
71500	8424
71600	8431
71700	8438
71800	8449
71900	8463
72000	8477
72100	8488
72200	8503
72300	8513
72400	8523
72500	8530
72600	8544
72700	8562
72800	8571
72900	8583
73000	8598
73100	8610
73200	8619
73300	8627
73400	8646
73500	8662
73600	8676
73700	8688
73800	8702
73900	8717
74000	8724
74100	8743
74200	8750
74300	8760
74400	8773
74500	8783
74600	8791
74700	8810
74800	8822
74900	8831
75000	8843
75100	8853
75200	8873
75300	8883
75400	8902
75500	8915
75600	8934
75700	8949
75800	8957
75900	8966
76000	8976
76100	8991
76200	9004
76300	9017
76400	9028
76500	9043
76600	9055
76700	9063
76800	9078
76900	9090
77000	9100
77100	9110
77200	9122
77300	9132
77400	9145
77500	9160
77600	9170
77700	9179
77800	9196
77900	9202
78000	9216
78100	9226
78200	9238
78300	9253
78400	9273
78500	9292
78600	9305
78700	9312
78800	9324
78900	9338
79000	9348
79100	9360
79200	9372
79300	9385
79400	9400
79500	9413
79600	9425
79700	9440
79800	9456
79900	9471
80000	9480
80100	9500
80200	9512
80300	9525
80400	9534
80500	9541
80600	9555
80700	9564
80800	9575
80900	9589
81000	9601
81100	9612
81200	9631
81300	9643
81400	9648
81500	9661
81600	9672
81700	9689
81800	9704
81900	9720
82000	9732
82100	9752
82200	9763
82300	9778
82400	9791
82500	9804
82600	9813
82700	9827
82800	9840
82900	9854
83000	9873
83100	9888
83200	9897
83300	9912
83400	9926
83500	9940
83600	9946
83700	9956
83800	9971
83900	9982
84000	9993
84100	10005
84200	10014
84300	10030
84400	10043
84500	10058
84600	10069
84700	10077
84800	10086
84900	10096
85000	10106
85100	10122
85200	10137
85300	10151
85400	10167
85500	10183
85600	10194
85700	10206
85800	10215
85900	10229
86000	10240
86100	10253
86200	10265
86300	10272
86400	10286
86500	10296
86600	10311
86700	10318
86800	10326
86900	10338
87000	10351
87100	10364
87200	10380
87300	10392
87400	10405
87500	10420
87600	10431
87700	10441
87800	10450
87900	10463
88000	10479
88100	10494
88200	10511
88300	10523
88400	10536
88500	10554
88600	10569
88700	10581
88800	10596
88900	10605
89000	10619
89100	10627
89200	10638
89300	10647
89400	10661
89500	10679
89600	10691
89700	10706
89800	10715
89900	10726
90000	10736
90100	10746
90200	10758
90300	10776
90400	10798
90500	10814
90600	10828
90700	10848
90800	10859
90900	10873
91000	10891
91100	10907
91200	10921
91300	10929
91400	10938
91500	10955
91600	10967
91700	10977
91800	10990
91900	11005
92000	11017
92100	11026
92200	11044
92300	11066
92400	11080
92500	11096
92600	11106
92700	11116
92800	11126
92900	11143
93000	11152
93100	11166
93200	11178
93300	11190
93400	11198
93500	11208
93600	11220
93700	11231
93800	11246
93900	11256
94000	11268
94100	11273
94200	11292
94300	11306
94400	11314
94500	11326
94600	11339
94700	11348
94800	11363
94900	11375
95000	11382
95100	11393
95200	11407
95300	11414
95400	11426
95500	11434
95600	11455
95700	11476
95800	11491
95900	11503
96000	11516
96100	11526
96200	11537
96300	11549
96400	11556
96500	11568
96600	11582
96700	11593
96800	11605
96900	11616
97000	11627
97100	11643
97200	11653
97300	11669
97400	11680
97500	11694
97600	11701
97700	11716
97800	11729
97900	11741
98000	11753
98100	11767
98200	11780
98300	11786
98400	11804
98500	11819
98600	11831
98700	11841
98800	11851
98900	11864
99000	11879
99100	11898
99200	11911
99300	11926
99400	11942
99500	11959
99600	11969
99700	11976
99800	11998
99900	12010
100000	12020


==> sub_final/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	193
300	286
400	379
500	467
600	556
700	634
800	719
900	803
1000	885
1100	962
1200	1046
1300	1115
1400	1183
1500	1252
1600	1316
1700	1382
1800	1438
1900	1500
2000	1566
2100	1627
2200	1689
2300	1743
2400	1804
2500	1863
2600	1918
2700	1968
2800	2018
2900	2067
3000	2117
3100	2164
3200	2211
3300	2255
3400	2293
3500	2333
3600	2377
3700	2405
3800	2446
3900	2480
4000	2513
4100	2556
4200	2588
4300	2628
4400	2666
4500	2702
4600	2737
4700	2779
4800	2805
4900	2840
5000	2869
5100	2897
5200	2923
5300	2952
5400	2984
5500	3014
5600	3032
5700	3053
5800	3078
5900	3097
6000	3121
6100	3149
6200	3169
6300	3192
6400	3213
6500	3239
6600	3259
6700	3277
6800	3302
6900	3319
7000	3341
7100	3360
7200	3371
7300	3382
7400	3404
7500	3416
7600	3434
7700	3450
7800	3461
7900	3470
8000	3485
8100	3497
8200	3511
8300	3523
8400	3532
8500	3558
8600	3569
8700	3578
8800	3587
8900	3594
9000	3604
9100	3618
9200	3631
9300	3640
9400	3657
9500	3669
9600	3679
9700	3689
9800	3702
9900	3716
10000	3722
10100	3728
10200	3734
10300	3741
10400	3747
10500	3755
10600	3765
10700	3772
10800	3780
10900	3788
11000	3798
11100	3803
11200	3809
11300	3818
11400	3824
11500	3830
11600	3839
11700	3844
11800	3850
11900	3856
12000	3861
12100	3864
12200	3865
12300	3871
12400	3876
12500	3879
12600	3885
12700	3887
12800	3892
12900	3897
13000	3901
13100	3908
13200	3912
13300	3917
13400	3920
13500	3922
13600	3928
13700	3933
13800	3938
13900	3944
14000	3946
14100	3950
14200	3952
14300	3956
14400	3958
14500	3960
14600	3960
14700	3962
14800	3963
14900	3965
15000	3973
15100	3976
15200	3980
15300	3984
15400	3986
15500	3989
15600	3991
15700	3995
15800	3995
15900	3997
16000	4000
16100	4003
16200	4006
16300	4008
16400	4011
16500	4014
16600	4015
16700	4019
16800	4020
16900	4021
17000	4022
17100	4023
17200	4023
17300	4023
17400	4024
17500	4027
17600	4027
17700	4029
17800	4032
17900	4035
18000	4037
18100	4037
18200	4037
18300	4037
18400	4038
18500	4040
18600	4042
18700	4043
18800	4044
18900	4045
19000	4045
19100	4045
19200	4045
19300	4046
19400	4047
19500	4049
19600	4050
19700	4050
19800	4052
19900	4053
20000	4053
20100	4054
20200	4054
20300	4055
20400	4056
20500	4058
20600	4058
20700	4058
20800	4058
20900	4058
21000	4059
21100	4059
21200	4059
21300	4060
21400	4061
21500	4063
21600	4064
21700	4065
21800	4065
21900	4065
22000	4067
22100	4068
22200	4070
22300	4070
22400	4071
22500	4072
22600	4072
22700	4073
22800	4074
22900	4074
23000	4074
23100	4074
23200	4074
23300	4074
23400	4074
23500	4074
23600	4074
23700	4074
23800	4074
23900	4074
24000	4074
24100	4075
24200	4075
24300	4076
24400	4077
24500	4077
24600	4077
24700	4077
24800	4077
24900	4077
25000	4077
25100	4077
25200	4077
25300	4077
25400	4078
25500	4078
25600	4078
25700	4078
25800	4079
25900	4080
26000	4080
26100	4081
26200	4081
26300	4082
26400	4082
26500	4082
26600	4082
26700	4082
26800	4082
26900	4082
27000	4082
27100	4083
27200	4084
27300	4084
27400	4084
27500	4084
27600	4085
27700	4085
27800	4085
27900	4085
28000	4085
28100	4085
28200	4087
28300	4087
28400	4087
28500	4087
28600	4087
28700	4087
28800	4087
28900	4087
29000	4087
29100	4087
29200	4087
29300	4087
29400	4088
29500	4088
29600	4088
29700	4089
29800	4089
29900	4089
30000	4090
30100	4090
30200	4090
30300	4090
30400	4090
30500	4090
30600	4090
30700	4090
30800	4090
30900	4090
31000	4090
31100	4090
31200	4090
31300	4090
31400	4090
31500	4090
31600	4090
31700	4090
31800	4090
31900	4090
32000	4090
32100	4090
32200	4090
32300	4090
32400	4090
32500	4090
32600	4090
32700	4090
32800	4090
32900	4091
33000	4091
33100	4091
33200	4091
33300	4091
33400	4091
33500	4091
33600	4091
33700	4091
33800	4091
33900	4091
34000	4091
34100	4091
34200	4091
34300	4091
34400	4091
34500	4091
34600	4091
34700	4091
34800	4091
34900	4091
35000	4091
35100	4091
35200	4091
35300	4092
35400	4092
35500	4092
35600	4092
35700	4092
35800	4092
35900	4092
36000	4092
36100	4092
36200	4092
36300	4092
36400	4092
36500	4093
36600	4093
36700	4093
36800	4093
36900	4093
37000	4093
37100	4093
37200	4093
37300	4093
37400	4093
37500	4093
37600	4093
37700	4093
37800	4093
37900	4093
38000	4093
38100	4093
38200	4093
38300	4093
38400	4093
38500	4093
38600	4093
38700	4093
38800	4093
38900	4093
39000	4093
39100	4093
39200	4093
39300	4093
39400	4093
39500	4093
39600	4093
39700	4093
39800	4093
39900	4093
40000	4093
40100	4093
40200	4093
40300	4093
40400	4093
40500	4094
40600	4094
40700	4094
40800	4094
40900	4094
41000	4094
41100	4094
41200	4094
41300	4094
41400	4094
41500	4094
41600	4094
41700	4095
41800	4095
41900	4095
42000	4095
42100	4095
42200	4095
42300	4095
42400	4095
42500	4095
42600	4095
42700	4095
42800	4095
42900	4095
43000	4095
43100	4095
43200	4095
43300	4095
43400	4095
43500	4095
43600	4095
43700	4095
43800	4095
43900	4095
44000	4095
44100	4095
44200	4095
44300	4095
44400	4095
44500	4095
44600	4095
44700	4096
44800	4096
44900	4096
45000	4096
45100	4096
45200	4096
45300	4096
45400	4096
45500	4096
45600	4096
45700	4096
45800	4096
45900	4096
46000	4096
46100	4096
46200	4096
46300	4096
46400	4096
46500	4096
46600	4096
46700	4096
46800	4096
46900	4096
47000	4096
47100	4096
47200	4096
47300	4096
47400	4096
47500	4096
47600	4096
47700	4096
47800	4096
47900	4096
48000	4096
48100	4096
48200	4096
48300	4096
48400	4096
48500	4096
48600	4096
48700	4096
48800	4096
48900	4096
49000	4096
49100	4096
49200	4096
49300	4096
49400	4096
49500	4096
49600	4096
49700	4096
49800	4096
49900	4096
50000	4096
50100	4096
50200	4096
50300	4096
50400	4096
50500	4096
50600	4096
50700	4096
50800	4096
50900	4096
51000	4096
51100	4096
51200	4096
51300	4096
51400	4096
51500	4096
51600	4096
51700	4096
51800	4096
51900	4096
52000	4096
52100	4096
52200	4096
52300	4096
52400	4096
52500	4096
52600	4096
52700	4096
52800	4096
52900	4096
53000	4096
53100	4096
53200	4096
53300	4096
53400	4096
53500	4096
53600	4096
53700	4096
53800	4096
53900	4096
54000	4096
54100	4096
54200	4096
54300	4096
54400	4096
54500	4096
54600	4096
54700	4096
54800	4096
54900	4096
55000	4096
55100	4096
55200	4096
55300	4096
55400	4096
55500	4096
55600	4096
55700	4096
55800	4096
55900	4096
56000	4096
56100	4096
56200	4096
56300	4096
56400	4096
56500	4096
56600	4096
56700	4096
56800	4096
56900	4096
57000	4096
57100	4096
57200	4096
57300	4096
57400	4096
57500	4096
57600	4096
57700	4096
57800	4096
57900	4096
58000	4096
58100	4096
58200	4096
58300	4096
58400	4096
58500	4096
58600	4096
58700	4096
58800	4096
58900	4096
59000	4096
59100	4096
59200	4096
59300	4096
59400	4096
59500	4096
59600	4096
59700	4096
59800	4096
59900	4096
60000	4096
60100	4096
60200	4096
60300	4096
60400	4096
60500	4096
60600	4096
60700	4096
60800	4096
60900	4096
61000	4096
61100	4096
61200	4096
61300	4096
61400	4096
61500	4096
61600	4096
61700	4096
61800	4096
61900	4096
62000	4096
62100	4096
62200	4096
62300	4096
62400	4096
62500	4096
62600	4096
62700	4096
62800	4096
62900	4096
63000	4096
63100	4096
63200	4096
63300	4096
63400	4096
63500	4096
63600	4096
63700	4096
63800	4096
63900	4096
64000	4096
64100	4096
64200	4096
64300	4096
64400	4096
64500	4096
64600	4096
64700	4096
64800	4096
64900	4096
65000	4096
65100	4096
65200	4096
65300	4096
65400	4096
65500	4096
65600	4096
65700	4096
65800	4096
65900	4096
66000	4096
66100	4096
66200	4096
66300	4096
66400	4096
66500	4096
66600	4096
66700	4096
66800	4096
66900	4096
67000	4096
67100	4096
67200	4096
67300	4096
67400	4096
67500	4096
67600	4096
67700	4096
67800	4096
67900	4096
68000	4096
68100	4096
68200	4096
68300	4096
68400	4096
68500	4096
68600	4096
68700	4096
68800	4096
68900	4096
69000	4096
69100	4096
69200	4096
69300	4096
69400	4096
69500	4096
69600	4096
69700	4096
69800	4096
69900	4096
70000	4096
70100	4096
70200	4096
70300	4096
70400	4096
70500	4096
70600	4096
70700	4096
70800	4096
70900	4096
71000	4096
71100	4096
71200	4096
71300	4096
71400	4096
71500	4096
71600	4096
71700	4096
71800	4096
71900	4096
72000	4096
72100	4096
72200	4096
72300	4096
72400	4096
72500	4096
72600	4096
72700	4096
72800	4096
72900	4096
73000	4096
73100	4096
73200	4096
73300	4096
73400	4096
73500	4096
73600	4096
73700	4096
73800	4096
73900	4096
74000	4096
74100	4096
74200	4096
74300	4096
74400	4096
74500	4096
74600	4096
74700	4096
74800	4096
74900	4096
75000	4096
75100	4096
75200	4096
75300	4096
75400	4096
75500	4096
75600	4096
75700	4096
75800	4096
75900	4096
76000	4096
76100	4096
76200	4096
76300	4096
76400	4096
76500	4096
76600	4096
76700	4096
76800	4096
76900	4096
77000	4096
77100	4096
77200	4096
77300	4096
77400	4096
77500	4096
77600	4096
77700	4096
77800	4096
77900	4096
78000	4096
78100	4096
78200	4096
78300	4096
78400	4096
78500	4096
78600	4096
78700	4096
78800	4096
78900	4096
79000	4096
79100	4096
79200	4096
79300	4096
79400	4096
79500	4096
79600	4096
79700	4096
79800	4096
79900	4096
80000	4096
80100	4096
80200	4096
80300	4096
80400	4096
80500	4096
80600	4096
80700	4096
80800	4096
80900	4096
81000	4096
81100	4096
81200	4096
81300	4096
81400	4096
81500	4096
81600	4096
81700	4096
81800	4096
81900	4096
82000	4096
82100	4096
82200	4096
82300	4096
82400	4096
82500	4096
82600	4096
82700	4096
82800	4096
82900	4096
83000	4096
83100	4096
83200	4096
83300	4096
83400	4096
83500	4096
83600	4096
83700	4096
83800	4096
83900	4096
84000	4096
84100	4096
84200	4096
84300	4096
84400	4096
84500	4096
84600	4096
84700	4096
84800	4096
84900	4096
85000	4096
85100	4096
85200	4096
85300	4096
85400	4096
85500	4096
85600	4096
85700	4096
85800	4096
85900	4096
86000	4096
86100	4096
86200	4096
86300	4096
86400	4096
86500	4096
86600	4096
86700	4096
86800	4096
86900	4096
87000	4096
87100	4096
87200	4096
87300	4096
87400	4096
87500	4096
87600	4096
87700	4096
87800	4096
87900	4096
88000	4096
88100	4096
88200	4096
88300	4096
88400	4096
88500	4096
88600	4096
88700	4096
88800	4096
88900	4096
89000	4096
89100	4096
89200	4096
89300	4096
89400	4096
89500	4096
89600	4096
89700	4096
89800	4096
89900	4096
90000	4096
90100	4096
90200	4096
90300	4096
90400	4096
90500	4096
90600	4096
90700	4096
90800	4096
90900	4096
91000	4096
91100	4096
91200	4096
91300	4096
91400	4096
91500	4096
91600	4096
91700	4096
91800	4096
91900	4096
92000	4096
92100	4096
92200	4096
92300	4096
92400	4096
92500	4096
92600	4096
92700	4096
92800	4096
92900	4096
93000	4096
93100	4096
93200	4096
93300	4096
93400	4096
93500	4096
93600	4096
93700	4096
93800	4096
93900	4096
94000	4096
94100	4096
94200	4096
94300	4096
94400	4096
94500	4096
94600	4096
94700	4096
94800	4096
94900	4096
95000	4096
95100	4096
95200	4096
95300	4096
95400	4096
95500	4096
95600	4096
95700	4096
95800	4096
95900	4096
96000	4096
96100	4096
96200	4096
96300	4096
96400	4096
96500	4096
96600	4096
96700	4096
96800	4096
96900	4096
97000	4096
97100	4096
97200	4096
97300	4096
97400	4096
97500	4096
97600	4096
97700	4096
97800	4096
97900	4096
98000	4096
98100	4096
98200	4096
98300	4096
98400	4096
98500	4096
98600	4096
98700	4096
98800	4096
98900	4096
99000	4096
99100	4096
99200	4096
99300	4096
99400	4096
99500	4096
99600	4096
99700	4096
99800	4096
99900	4096
100000	4096


==> sub_final/plots/12_16__3/nli1_ir12_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	5
300	11
400	17
500	28
600	36
700	54
800	67
900	83
1000	100
1100	119
1200	130
1300	157
1400	183
1500	210
1600	244
1700	274
1800	314
1900	345
2000	375
2100	412
2200	445
2300	480
2400	514
2500	549
2600	587
2700	629
2800	674
2900	717
3000	761
3100	812
3200	859
3300	907
3400	959
3500	1015
3600	1062
3700	1121
3800	1175
3900	1236
4000	1296
4100	1350
4200	1409
4300	1461
4400	1517
4500	1577
4600	1632
4700	1684
4800	1749
4900	1807
5000	1869
5100	1930
5200	1995
5300	2057
5400	2108
5500	2168
5600	2240
5700	2311
5800	2376
5900	2451
6000	2514
6100	2578
6200	2649
6300	2717
6400	2787
6500	2853
6600	2926
6700	2997
6800	3062
6900	3136
7000	3206
7100	3276
7200	3353
7300	3432
7400	3499
7500	3573
7600	3642
7700	3715
7800	3795
7900	3869
8000	3943
8100	4021
8200	4102
8300	4181
8400	4263
8500	4326
8600	4409
8700	4492
8800	4572
8900	4653
9000	4729
9100	4807
9200	4885
9300	4962
9400	5036
9500	5118
9600	5198
9700	5280
9800	5361
9900	5438
10000	5518
10100	5596
10200	5678
10300	5760
10400	5847
10500	5927
10600	6009
10700	6085
10800	6165
10900	6251
11000	6328
11100	6413
11200	6498
11300	6577
11400	6662
11500	6746
11600	6829
11700	6915
11800	6986
11900	7069
12000	7150
12100	7236
12200	7323
12300	7400
12400	7488
12500	7575
12600	7664
12700	7747
12800	7823
12900	7904
13000	7990
13100	8072
13200	8154
13300	8240
13400	8329
13500	8408
13600	8498
13700	8579
13800	8666
13900	8751
14000	8838
14100	8919
14200	9008
14300	9096
14400	9181
14500	9264
14600	9355
14700	9437
14800	9522
14900	9611
15000	9690
15100	9777
15200	9861
15300	9942
15400	10024
15500	10110
15600	10192
15700	10281
15800	10371
15900	10457
16000	10536
16100	10619
16200	10702
16300	10785
16400	10876
16500	10959
16600	11046
16700	11128
16800	11216
16900	11305
17000	11387
17100	11471
17200	11557
17300	11646
17400	11737
17500	11824
17600	11914
17700	11998
17800	12087
17900	12172
18000	12257
18100	12343
18200	12437
18300	12526
18400	12611
18500	12696
18600	12781
18700	12869
18800	12955
18900	13043
19000	13129
19100	13215
19200	13296
19300	13375
19400	13461
19500	13546
19600	13632
19700	13716
19800	13801
19900	13888
20000	13974
20100	14060
20200	14151
20300	14237
20400	14323
20500	14399
20600	14488
20700	14580
20800	14664
20900	14754
21000	14834
21100	14926
21200	15017
21300	15106
21400	15190
21500	15282
21600	15376
21700	15466
21800	15557
21900	15648
22000	15737
22100	15821
22200	15910
22300	15995
22400	16082
22500	16167
22600	16252
22700	16338
22800	16422
22900	16506
23000	16587
23100	16673
23200	16760
23300	16850
23400	16941
23500	17027
23600	17118
23700	17203
23800	17290
23900	17376
24000	17463
24100	17548
24200	17633
24300	17719
24400	17806
24500	17891
24600	17978
24700	18066
24800	18158
24900	18247
25000	18333
25100	18425
25200	18516
25300	18604
25400	18694
25500	18781
25600	18874
25700	18964
25800	19050
25900	19141
26000	19231
26100	19313
26200	19404
26300	19490
26400	19576
26500	19661
26600	19748
26700	19838
26800	19928
26900	20016
27000	20098
27100	20187
27200	20277
27300	20366
27400	20455
27500	20539
27600	20627
27700	20715
27800	20799
27900	20886
28000	20973
28100	21059
28200	21141
28300	21225
28400	21316
28500	21402
28600	21489
28700	21580
28800	21663
28900	21753
29000	21839
29100	21917
29200	22004
29300	22090
29400	22172
29500	22256
29600	22345
29700	22436
29800	22519
29900	22615
30000	22703
30100	22794
30200	22882
30300	22970
30400	23056
30500	23144
30600	23237
30700	23322
30800	23404
30900	23491
31000	23581
31100	23664
31200	23748
31300	23832
31400	23915
31500	24001
31600	24090
31700	24178
31800	24265
31900	24354
32000	24442
32100	24532
32200	24619
32300	24703
32400	24789
32500	24878
32600	24966
32700	25058
32800	25151
32900	25236
33000	25325
33100	25415
33200	25502
33300	25595
33400	25683
33500	25765
33600	25852
33700	25938
33800	26027
33900	26117
34000	26207
34100	26294
34200	26386
34300	26477
34400	26566
34500	26662
34600	26750
34700	26829
34800	26918
34900	27006
35000	27093
35100	27177
35200	27260
35300	27347
35400	27429
35500	27514
35600	27605
35700	27697
35800	27788
35900	27872
36000	27959
36100	28045
36200	28126
36300	28208
36400	28296
36500	28384
36600	28468
36700	28552
36800	28633
36900	28723
37000	28812
37100	28903
37200	28987
37300	29080
37400	29168
37500	29258
37600	29346
37700	29438
37800	29529
37900	29618
38000	29706
38100	29796
38200	29882
38300	29964
38400	30053
38500	30139
38600	30226
38700	30311
38800	30400
38900	30485
39000	30571
39100	30658
39200	30744
39300	30834
39400	30927
39500	31011
39600	31097
39700	31185
39800	31275
39900	31359
40000	31449
40100	31541
40200	31630
40300	31723
40400	31812
40500	31895
40600	31984
40700	32069
40800	32154
40900	32240
41000	32321
41100	32405
41200	32493
41300	32581
41400	32675
41500	32760
41600	32847
41700	32932
41800	33023
41900	33110
42000	33196
42100	33282
42200	33369
42300	33455
42400	33541
42500	33630
42600	33722
42700	33810
42800	33895
42900	33982
43000	34070
43100	34154
43200	34242
43300	34331
43400	34420
43500	34506
43600	34591
43700	34681
43800	34776
43900	34865
44000	34952
44100	35041
44200	35122
44300	35210
44400	35298
44500	35386
44600	35474
44700	35562
44800	35647
44900	35739
45000	35826
45100	35912
45200	35996
45300	36083
45400	36173
45500	36262
45600	36352
45700	36435
45800	36523
45900	36609
46000	36697
46100	36791
46200	36882
46300	36971
46400	37058
46500	37144
46600	37226
46700	37308
46800	37390
46900	37479
47000	37569
47100	37656
47200	37741
47300	37834
47400	37922
47500	38016
47600	38104
47700	38186
47800	38272
47900	38358
48000	38448
48100	38534
48200	38622
48300	38711
48400	38798
48500	38885
48600	38968
48700	39060
48800	39146
48900	39231
49000	39314
49100	39403
49200	39490
49300	39577
49400	39664
49500	39753
49600	39843
49700	39928
49800	40015
49900	40106
50000	40192
50100	40279
50200	40366
50300	40458
50400	40551
50500	40642
50600	40728
50700	40812
50800	40892
50900	40981
51000	41068
51100	41157
51200	41244
51300	41330
51400	41417
51500	41503
51600	41589
51700	41673
51800	41751
51900	41843
52000	41927
52100	42021
52200	42105
52300	42199
52400	42288
52500	42376
52600	42467
52700	42554
52800	42645
52900	42732
53000	42823
53100	42912
53200	42994
53300	43078
53400	43161
53500	43252
53600	43337
53700	43422
53800	43512
53900	43603
54000	43690
54100	43779
54200	43868
54300	43956
54400	44044
54500	44131
54600	44220
54700	44301
54800	44382
54900	44468
55000	44550
55100	44640
55200	44729
55300	44820
55400	44905
55500	44992
55600	45074
55700	45162
55800	45249
55900	45330
56000	45417
56100	45508
56200	45591
56300	45681
56400	45766
56500	45857
56600	45950
56700	46037
56800	46123
56900	46211
57000	46299
57100	46388
57200	46475
57300	46562
57400	46651
57500	46741
57600	46831
57700	46911
57800	46997
57900	47080
58000	47169
58100	47253
58200	47341
58300	47429
58400	47513
58500	47604
58600	47693
58700	47776
58800	47864
58900	47952
59000	48038
59100	48122
59200	48214
59300	48301
59400	48391
59500	48480
59600	48565
59700	48657
59800	48746
59900	48838
60000	48929
60100	49020
60200	49111
60300	49196
60400	49287
60500	49376
60600	49460
60700	49550
60800	49637
60900	49725
61000	49809
61100	49899
61200	49984
61300	50071
61400	50156
61500	50249
61600	50338
61700	50424
61800	50512
61900	50601
62000	50687
62100	50779
62200	50862
62300	50951
62400	51035
62500	51123
62600	51213
62700	51296
62800	51386
62900	51475
63000	51561
63100	51642
63200	51730
63300	51820
63400	51905
63500	51996
63600	52085
63700	52172
63800	52259
63900	52350
64000	52436
64100	52526
64200	52604
64300	52688
64400	52779
64500	52866
64600	52955
64700	53041
64800	53134
64900	53222
65000	53307
65100	53395
65200	53484
65300	53570
65400	53656
65500	53743
65600	53831
65700	53918
65800	54003
65900	54085
66000	54165
66100	54250
66200	54337
66300	54427
66400	54517
66500	54601
66600	54689
66700	54773
66800	54864
66900	54953
67000	55037
67100	55123
67200	55210
67300	55298
67400	55380
67500	55468
67600	55556
67700	55642
67800	55729
67900	55816
68000	55902
68100	55982
68200	56068
68300	56151
68400	56240
68500	56323
68600	56407
68700	56493
68800	56575
68900	56669
69000	56757
69100	56848
69200	56940
69300	57033
69400	57118
69500	57206
69600	57292
69700	57383
69800	57474
69900	57559
70000	57647
70100	57735
70200	57821
70300	57913
70400	58001
70500	58090
70600	58180
70700	58272
70800	58362
70900	58450
71000	58532
71100	58624
71200	58713
71300	58799
71400	58890
71500	58980
71600	59073
71700	59166
71800	59255
71900	59341
72000	59427
72100	59516
72200	59601
72300	59691
72400	59781
72500	59874
72600	59960
72700	60042
72800	60133
72900	60221
73000	60306
73100	60394
73200	60485
73300	60577
73400	60658
73500	60742
73600	60828
73700	60916
73800	61002
73900	61087
74000	61180
74100	61261
74200	61354
74300	61444
74400	61531
74500	61621
74600	61713
74700	61794
74800	61882
74900	61973
75000	62061
75100	62151
75200	62231
75300	62321
75400	62402
75500	62489
75600	62570
75700	62655
75800	62747
75900	62838
76000	62928
76100	63013
76200	63100
76300	63187
76400	63276
76500	63361
76600	63449
76700	63541
76800	63626
76900	63714
77000	63804
77100	63894
77200	63982
77300	64072
77400	64159
77500	64244
77600	64334
77700	64425
77800	64508
77900	64602
78000	64688
78100	64778
78200	64866
78300	64951
78400	65031
78500	65112
78600	65199
78700	65292
78800	65380
78900	65466
79000	65556
79100	65644
79200	65732
79300	65819
79400	65904
79500	65991
79600	66079
79700	66164
79800	66248
79900	66333
80000	66424
80100	66504
80200	66592
80300	66679
80400	66770
80500	66863
80600	66949
80700	67040
80800	67129
80900	67215
81000	67303
81100	67392
81200	67473
81300	67561
81400	67656
81500	67743
81600	67832
81700	67915
81800	68000
81900	68084
82000	68172
82100	68252
82200	68341
82300	68426
82400	68513
82500	68600
82600	68691
82700	68777
82800	68864
82900	68950
83000	69031
83100	69116
83200	69207
83300	69292
83400	69378
83500	69464
83600	69558
83700	69648
83800	69733
83900	69822
84000	69911
84100	69999
84200	70090
84300	70174
84400	70261
84500	70346
84600	70435
84700	70527
84800	70618
84900	70708
85000	70798
85100	70882
85200	70967
85300	71053
85400	71137
85500	71221
85600	71310
85700	71398
85800	71489
85900	71575
86000	71664
86100	71751
86200	71839
86300	71932
86400	72018
86500	72108
86600	72193
86700	72286
86800	72378
86900	72466
87000	72553
87100	72640
87200	72724
87300	72812
87400	72899
87500	72984
87600	73073
87700	73163
87800	73254
87900	73341
88000	73425
88100	73510
88200	73593
88300	73681
88400	73768
88500	73850
88600	73935
88700	74023
88800	74108
88900	74199
89000	74285
89100	74377
89200	74466
89300	74557
89400	74643
89500	74725
89600	74813
89700	74898
89800	74989
89900	75078
90000	75168
90100	75258
90200	75346
90300	75428
90400	75506
90500	75590
90600	75676
90700	75756
90800	75845
90900	75931
91000	76013
91100	76097
91200	76183
91300	76275
91400	76366
91500	76449
91600	76537
91700	76627
91800	76714
91900	76799
92000	76887
92100	76978
92200	77060
92300	77138
92400	77224
92500	77308
92600	77398
92700	77488
92800	77578
92900	77661
93000	77752
93100	77838
93200	77926
93300	78014
93400	78106
93500	78196
93600	78284
93700	78373
93800	78458
93900	78548
94000	78636
94100	78731
94200	78812
94300	78898
94400	78990
94500	79078
94600	79165
94700	79256
94800	79341
94900	79429
95000	79522
95100	79611
95200	79697
95300	79790
95400	79878
95500	79970
95600	80049
95700	80128
95800	80213
95900	80301
96000	80388
96100	80478
96200	80567
96300	80655
96400	80748
96500	80836
96600	80922
96700	81011
96800	81099
96900	81188
97000	81277
97100	81361
97200	81451
97300	81535
97400	81624
97500	81710
97600	81803
97700	81888
97800	81975
97900	82063
98000	82151
98100	82237
98200	82324
98300	82418
98400	82500
98500	82585
98600	82673
98700	82763
98800	82853
98900	82940
99000	83025
99100	83106
99200	83193
99300	83278
99400	83362
99500	83445
99600	83535
99700	83628
99800	83706
99900	83794
100000	83884


==> sub_final/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,196,0,4
300,293,1,6
400,389,2,9
500,483,2,15
600,573,4,23
700,664,4,32
800,754,4,42
900,848,4,48
1000,935,6,59
1100,1025,7,68
1200,1112,8,80
1300,1202,10,88
1400,1289,12,99
1500,1373,13,114
1600,1454,15,131
1700,1529,18,153
1800,1610,20,170
1900,1689,24,187
2000,1765,31,204
2100,1846,32,222
2200,1922,33,245
2300,2000,37,263
2400,2073,41,286
2500,2146,45,309
2600,2219,48,333
2700,2296,48,356
2800,2368,53,379
2900,2436,55,409
3000,2502,57,441
3100,2578,62,460
3200,2652,69,479
3300,2720,73,507
3400,2786,76,538
3500,2845,83,572
3600,2909,90,601
3700,2968,100,632
3800,3040,103,657
3900,3099,107,694
4000,3163,110,727
4100,3225,110,765
4200,3286,117,797
4300,3347,126,827
4400,3399,138,863
4500,3462,142,896
4600,3520,146,934
4700,3580,147,973
4800,3631,153,1016
4900,3696,155,1049
5000,3762,155,1083
5100,3815,161,1124
5200,3873,166,1161
5300,3922,172,1206
5400,3976,175,1249
5500,4025,178,1297
5600,4077,190,1333
5700,4124,198,1378
5800,4171,205,1424
5900,4215,214,1471
6000,4258,223,1519
6100,4308,226,1566
6200,4357,230,1613
6300,4390,242,1668
6400,4439,245,1716
6500,4484,251,1765
6600,4526,258,1816
6700,4568,264,1868
6800,4602,271,1927
6900,4642,278,1980
7000,4683,286,2031
7100,4718,298,2084
7200,4766,301,2133
7300,4807,308,2185
7400,4847,318,2235
7500,4886,329,2285
7600,4925,339,2336
7700,4970,346,2384
7800,5012,353,2435
7900,5055,358,2487
8000,5094,365,2541
8100,5135,375,2590
8200,5169,384,2647
8300,5211,390,2699
8400,5247,403,2750
8500,5287,409,2804
8600,5318,414,2868
8700,5362,423,2915
8800,5403,429,2968
8900,5442,437,3021
9000,5480,446,3074
9100,5515,456,3129
9200,5546,461,3193
9300,5582,469,3249
9400,5616,477,3307
9500,5650,486,3364
9600,5687,498,3415
9700,5712,509,3479
9800,5744,519,3537
9900,5780,530,3590
10000,5810,541,3649
10100,5836,550,3714
10200,5859,559,3782
10300,5896,568,3836
10400,5922,578,3900
10500,5949,591,3960
10600,5972,601,4027
10700,6000,611,4089
10800,6029,619,4152
10900,6052,626,4222
11000,6077,631,4292
11100,6105,638,4357
11200,6125,646,4429
11300,6147,657,4496
11400,6175,663,4562
11500,6205,670,4625
11600,6231,677,4692
11700,6259,690,4751
11800,6288,700,4812
11900,6310,708,4882
12000,6329,716,4955
12100,6351,729,5020
12200,6372,735,5093
12300,6394,745,5161
12400,6411,753,5236
12500,6428,764,5308
12600,6453,775,5372
12700,6474,786,5440
12800,6496,798,5506
12900,6514,809,5577
13000,6530,819,5651
13100,6543,828,5729
13200,6561,835,5804
13300,6581,841,5878
13400,6600,856,5944
13500,6615,868,6017
13600,6633,878,6089
13700,6649,892,6159
13800,6660,898,6242
13900,6679,908,6313
14000,6697,919,6384
14100,6713,931,6456
14200,6730,946,6524
14300,6745,961,6594
14400,6756,966,6678
14500,6770,978,6752
14600,6786,986,6828
14700,6802,999,6899
14800,6827,1004,6969
14900,6840,1015,7045
15000,6860,1026,7114
15100,6872,1033,7195
15200,6895,1044,7261
15300,6907,1058,7335
15400,6923,1062,7415
15500,6936,1072,7492
15600,6958,1080,7562
15700,6972,1092,7636
15800,6988,1104,7708
15900,7000,1114,7786
16000,7010,1124,7866
16100,7030,1131,7939
16200,7038,1144,8018
16300,7054,1158,8088
16400,7068,1168,8164
16500,7083,1180,8237
16600,7097,1193,8310
16700,7107,1202,8391
16800,7118,1208,8474
16900,7132,1220,8548
17000,7140,1230,8630
17100,7155,1236,8709
17200,7169,1251,8780
17300,7176,1262,8862
17400,7195,1274,8931
17500,7202,1285,9013
17600,7216,1295,9089
17700,7225,1311,9164
17800,7235,1321,9244
17900,7251,1333,9316
18000,7267,1345,9388
18100,7276,1355,9469
18200,7281,1370,9549
18300,7292,1383,9625
18400,7304,1395,9701
18500,7316,1403,9781
18600,7329,1414,9857
18700,7336,1425,9939
18800,7345,1438,10017
18900,7354,1451,10095
19000,7365,1461,10174
19100,7372,1478,10250
19200,7381,1485,10334
19300,7394,1490,10416
19400,7405,1503,10492
19500,7413,1512,10575
19600,7420,1521,10659
19700,7425,1527,10748
19800,7437,1534,10829
19900,7453,1548,10899
20000,7459,1561,10980
20100,7465,1574,11061
20200,7477,1588,11135
20300,7489,1595,11216
20400,7501,1607,11292
20500,7508,1620,11372
20600,7517,1632,11451
20700,7526,1643,11531
20800,7528,1657,11615
20900,7529,1668,11703
21000,7536,1682,11782
21100,7541,1693,11866
21200,7546,1701,11953
21300,7553,1708,12039
21400,7562,1715,12123
21500,7571,1726,12203
21600,7577,1735,12288
21700,7583,1746,12371
21800,7595,1758,12447
21900,7603,1771,12526
22000,7608,1781,12611
22100,7614,1789,12697
22200,7618,1800,12782
22300,7626,1812,12862
22400,7631,1826,12943
22500,7641,1834,13025
22600,7648,1846,13106
22700,7652,1860,13188
22800,7667,1868,13265
22900,7673,1882,13345
23000,7681,1890,13429
23100,7687,1902,13511
23200,7691,1910,13599
23300,7694,1924,13682
23400,7697,1935,13768
23500,7704,1951,13845
23600,7710,1958,13932
23700,7717,1970,14013
23800,7723,1983,14094
23900,7728,1991,14181
24000,7732,2003,14265
24100,7738,2015,14347
24200,7748,2028,14424
24300,7751,2044,14505
24400,7759,2054,14587
24500,7763,2071,14666
24600,7767,2078,14755
24700,7772,2089,14839
24800,7779,2097,14924
24900,7787,2106,15007
25000,7792,2118,15090
25100,7795,2128,15177
25200,7800,2134,15266
25300,7807,2141,15352
25400,7810,2149,15441
25500,7813,2161,15526
25600,7820,2174,15606
25700,7823,2181,15696
25800,7827,2187,15786
25900,7831,2202,15867
26000,7843,2215,15942
26100,7847,2226,16027
26200,7851,2242,16107
26300,7853,2251,16196
26400,7854,2261,16285
26500,7858,2270,16372
26600,7865,2274,16461
26700,7868,2286,16546
26800,7873,2301,16626
26900,7881,2309,16710
27000,7882,2323,16795
27100,7889,2334,16877
27200,7893,2342,16965
27300,7895,2352,17053
27400,7898,2362,17140
27500,7904,2372,17224
27600,7905,2391,17304
27700,7907,2398,17395
27800,7913,2405,17482
27900,7916,2419,17565
28000,7920,2430,17650
28100,7923,2442,17735
28200,7925,2452,17823
28300,7932,2457,17911
28400,7934,2464,18002
28500,7938,2476,18086
28600,7944,2485,18171
28700,7945,2495,18260
28800,7949,2508,18343
28900,7950,2521,18429
29000,7953,2537,18510
29100,7956,2550,18594
29200,7959,2562,18679
29300,7965,2574,18761
29400,7965,2587,18848
29500,7968,2608,18924
29600,7973,2618,19009
29700,7976,2630,19094
29800,7977,2639,19184
29900,7981,2653,19266
30000,7985,2666,19349
30100,7986,2674,19440
30200,7989,2690,19521
30300,7991,2700,19609
30400,7995,2710,19695
30500,8003,2721,19776
30600,8004,2729,19867
30700,8005,2745,19950
30800,8008,2761,20031
30900,8010,2768,20122
31000,8011,2780,20209
31100,8013,2792,20295
31200,8014,2800,20386
31300,8021,2808,20471
31400,8023,2821,20556
31500,8026,2832,20642
31600,8027,2840,20733
31700,8028,2847,20825
31800,8030,2856,20914
31900,8033,2865,21002
32000,8034,2883,21083
32100,8037,2896,21167
32200,8037,2904,21259
32300,8040,2920,21340
32400,8040,2935,21425
32500,8041,2944,21515
32600,8044,2961,21595
32700,8047,2975,21678
32800,8049,2988,21763
32900,8050,2996,21854
33000,8054,3002,21944
33100,8054,3011,22035
33200,8056,3028,22116
33300,8059,3040,22201
33400,8061,3055,22284
33500,8061,3067,22372
33600,8061,3084,22455
33700,8063,3093,22544
33800,8065,3105,22630
33900,8068,3120,22712
34000,8070,3133,22797
34100,8070,3149,22881
34200,8070,3165,22965
34300,8071,3173,23056
34400,8073,3191,23136
34500,8077,3202,23221
34600,8080,3211,23309
34700,8080,3224,23396
34800,8080,3233,23487
34900,8081,3249,23570
35000,8082,3262,23656
35100,8084,3278,23738
35200,8087,3287,23826
35300,8088,3304,23908
35400,8091,3316,23993
35500,8091,3327,24082
35600,8093,3337,24170
35700,8096,3353,24251
35800,8098,3368,24334
35900,8101,3379,24420
36000,8102,3391,24507
36100,8102,3404,24594
36200,8103,3417,24680
36300,8103,3429,24768
36400,8103,3438,24859
36500,8104,3451,24945
36600,8105,3459,25036
36700,8106,3470,25124
36800,8108,3485,25207
36900,8110,3497,25293
37000,8111,3509,25380
37100,8111,3516,25473
37200,8111,3530,25559
37300,8112,3543,25645
37400,8112,3557,25731
37500,8112,3574,25814
37600,8113,3586,25901
37700,8115,3593,25992
37800,8116,3604,26080
37900,8116,3615,26169
38000,8116,3626,26258
38100,8116,3639,26345
38200,8116,3663,26421
38300,8118,3673,26509
38400,8119,3687,26594
38500,8120,3702,26678
38600,8123,3713,26764
38700,8123,3722,26855
38800,8123,3733,26944
38900,8124,3747,27029
39000,8126,3759,27115
39100,8126,3771,27203
39200,8126,3782,27292
39300,8128,3794,27378
39400,8128,3814,27458
39500,8128,3827,27545
39600,8128,3841,27631
39700,8130,3853,27717
39800,8131,3870,27799
39900,8132,3886,27882
40000,8134,3900,27966
40100,8134,3910,28056
40200,8136,3934,28130
40300,8137,3945,28218
40400,8137,3959,28304
40500,8137,3971,28392
40600,8138,3981,28481
40700,8139,3992,28569
40800,8139,4002,28659
40900,8140,4014,28746
41000,8140,4027,28833
41100,8141,4040,28919
41200,8143,4051,29006
41300,8144,4068,29088
41400,8146,4081,29173
41500,8146,4095,29259
41600,8146,4116,29338
41700,8146,4132,29422
41800,8146,4140,29514
41900,8146,4155,29599
42000,8146,4169,29685
42100,8146,4182,29772
42200,8146,4197,29857
42300,8146,4208,29946
42400,8146,4223,30031
42500,8147,4235,30118
42600,8149,4246,30205
42700,8150,4259,30291
42800,8150,4273,30377
42900,8151,4291,30458
43000,8151,4306,30543
43100,8151,4323,30626
43200,8151,4339,30710
43300,8151,4351,30798
43400,8153,4364,30883
43500,8153,4369,30978
43600,8153,4382,31065
43700,8153,4398,31149
43800,8153,4408,31239
43900,8153,4417,31330
44000,8153,4431,31416
44100,8153,4443,31504
44200,8153,4456,31591
44300,8153,4469,31678
44400,8154,4478,31768
44500,8154,4488,31858
44600,8155,4495,31950
44700,8155,4504,32041
44800,8155,4525,32120
44900,8157,4538,32205
45000,8157,4551,32292
45100,8157,4559,32384
45200,8157,4566,32477
45300,8157,4575,32568
45400,8157,4588,32655
45500,8159,4597,32744
45600,8159,4614,32827
45700,8159,4633,32908
45800,8160,4648,32992
45900,8160,4663,33077
46000,8161,4680,33159
46100,8161,4692,33247
46200,8161,4704,33335
46300,8161,4716,33423
46400,8162,4733,33505
46500,8162,4742,33596
46600,8162,4758,33680
46700,8163,4771,33766
46800,8163,4784,33853
46900,8163,4796,33941
47000,8163,4804,34033
47100,8163,4816,34121
47200,8163,4831,34206
47300,8164,4841,34295
47400,8164,4854,34382
47500,8164,4873,34463
47600,8165,4888,34547
47700,8166,4900,34634
47800,8167,4915,34718
47900,8168,4932,34800
48000,8168,4947,34885
48100,8168,4960,34972
48200,8169,4974,35057
48300,8169,4985,35146
48400,8170,4992,35238
48500,8170,5007,35323
48600,8170,5021,35409
48700,8170,5038,35492
48800,8170,5051,35579
48900,8170,5062,35668
49000,8170,5073,35757
49100,8170,5091,35839
49200,8170,5106,35924
49300,8170,5117,36013
49400,8170,5128,36102
49500,8170,5136,36194
49600,8170,5150,36280
49700,8170,5158,36372
49800,8170,5170,36460
49900,8171,5181,36548
50000,8171,5195,36634
50100,8171,5205,36724
50200,8171,5216,36813
50300,8171,5231,36898
50400,8173,5240,36987
50500,8173,5250,37077
50600,8173,5260,37167
50700,8173,5272,37255
50800,8174,5284,37342
50900,8174,5294,37432
51000,8174,5313,37513
51100,8174,5323,37603
51200,8175,5335,37690
51300,8175,5345,37780
51400,8175,5359,37866
51500,8175,5371,37954
51600,8175,5380,38045
51700,8175,5392,38133
51800,8175,5407,38218
51900,8176,5416,38308
52000,8176,5433,38391
52100,8176,5443,38481
52200,8176,5458,38566
52300,8176,5467,38657
52400,8176,5477,38747
52500,8177,5487,38836
52600,8177,5503,38920
52700,8177,5510,39013
52800,8177,5526,39097
52900,8177,5535,39188
53000,8178,5552,39270
53100,8178,5567,39355
53200,8178,5580,39442
53300,8178,5593,39529
53400,8178,5605,39617
53500,8179,5618,39703
53600,8179,5626,39795
53700,8179,5639,39882
53800,8179,5656,39965
53900,8179,5669,40052
54000,8179,5683,40138
54100,8179,5694,40227
54200,8179,5704,40317
54300,8179,5714,40407
54400,8179,5723,40498
54500,8179,5739,40582
54600,8180,5754,40666
54700,8180,5765,40755
54800,8180,5782,40838
54900,8180,5797,40923
55000,8180,5803,41017
55100,8180,5815,41105
55200,8180,5824,41196
55300,8180,5841,41279
55400,8181,5858,41361
55500,8181,5871,41448
55600,8181,5885,41534
55700,8182,5901,41617
55800,8182,5914,41704
55900,8182,5931,41787
56000,8183,5944,41873
56100,8183,5961,41956
56200,8183,5975,42042
56300,8183,5994,42123
56400,8183,6003,42214
56500,8184,6019,42297
56600,8184,6033,42383
56700,8184,6043,42473
56800,8184,6056,42560
56900,8184,6071,42645
57000,8184,6082,42734
57100,8185,6099,42816
57200,8185,6112,42903
57300,8185,6123,42992
57400,8185,6142,43073
57500,8185,6157,43158
57600,8185,6167,43248
57700,8185,6184,43331
57800,8185,6192,43423
57900,8185,6201,43514
58000,8185,6217,43598
58100,8185,6226,43689
58200,8185,6249,43766
58300,8185,6260,43855
58400,8185,6275,43940
58500,8185,6293,44022
58600,8185,6300,44115
58700,8185,6311,44204
58800,8185,6328,44287
58900,8185,6346,44369
59000,8185,6362,44453
59100,8185,6377,44538
59200,8186,6392,44622
59300,8186,6405,44709
59400,8186,6420,44794
59500,8186,6429,44885
59600,8187,6442,44971
59700,8187,6457,45056
59800,8187,6467,45146
59900,8188,6482,45230
60000,8188,6496,45316
60100,8188,6510,45402
60200,8188,6529,45483
60300,8188,6540,45572
60400,8188,6557,45655
60500,8188,6568,45744
60600,8188,6582,45830
60700,8188,6597,45915
60800,8188,6609,46003
60900,8188,6618,46094
61000,8188,6628,46184
61100,8188,6637,46275
61200,8188,6647,46365
61300,8188,6663,46449
61400,8188,6676,46536
61500,8188,6694,46618
61600,8188,6702,46710
61700,8188,6711,46801
61800,8188,6719,46893
61900,8189,6728,46983
62000,8189,6741,47070
62100,8189,6757,47154
62200,8189,6767,47244
62300,8189,6786,47325
62400,8189,6797,47414
62500,8189,6809,47502
62600,8189,6822,47589
62700,8189,6844,47667
62800,8189,6855,47756
62900,8189,6868,47843
63000,8189,6880,47931
63100,8189,6885,48026
63200,8189,6895,48116
63300,8189,6902,48209
63400,8189,6911,48300
63500,8189,6924,48387
63600,8189,6943,48468
63700,8189,6949,48562
63800,8189,6963,48648
63900,8189,6974,48737
64000,8189,6993,48818
64100,8189,7006,48905
64200,8189,7017,48994
64300,8189,7029,49082
64400,8189,7041,49170
64500,8189,7050,49261
64600,8189,7064,49347
64700,8190,7077,49433
64800,8190,7091,49519
64900,8190,7107,49603
65000,8190,7118,49692
65100,8190,7134,49776
65200,8190,7146,49864
65300,8190,7155,49955
65400,8190,7172,50038
65500,8190,7180,50130
65600,8190,7192,50218
65700,8190,7204,50306
65800,8190,7215,50395
65900,8190,7226,50484
66000,8190,7235,50575
66100,8190,7252,50658
66200,8190,7265,50745
66300,8190,7274,50836
66400,8190,7288,50922
66500,8190,7300,51010
66600,8190,7313,51097
66700,8190,7329,51181
66800,8190,7339,51271
66900,8190,7350,51360
67000,8190,7363,51447
67100,8190,7377,51533
67200,8190,7394,51616
67300,8190,7406,51704
67400,8190,7418,51792
67500,8190,7434,51876
67600,8190,7443,51967
67700,8190,7464,52046
67800,8190,7476,52134
67900,8190,7488,52222
68000,8190,7498,52312
68100,8190,7511,52399
68200,8190,7524,52486
68300,8190,7536,52574
68400,8190,7545,52665
68500,8190,7557,52753
68600,8191,7568,52841
68700,8191,7589,52920
68800,8191,7597,53012
68900,8191,7604,53105
69000,8191,7613,53196
69100,8191,7628,53281
69200,8191,7637,53372
69300,8191,7654,53455
69400,8191,7663,53546
69500,8191,7675,53634
69600,8191,7685,53724
69700,8191,7698,53811
69800,8191,7704,53905
69900,8191,7719,53990
70000,8191,7727,54082
70100,8191,7745,54164
70200,8191,7758,54251
70300,8191,7775,54334
70400,8191,7789,54420
70500,8191,7798,54511
70600,8191,7814,54595
70700,8191,7824,54685
70800,8191,7834,54775
70900,8191,7844,54865
71000,8191,7856,54953
71100,8191,7868,55041
71200,8191,7884,55125
71300,8191,7896,55213
71400,8191,7910,55299
71500,8191,7921,55388
71600,8191,7932,55477
71700,8191,7940,55569
71800,8191,7958,55651
71900,8191,7966,55743
72000,8191,7978,55831
72100,8191,7994,55915
72200,8191,8002,56007
72300,8191,8013,56096
72400,8191,8024,56185
72500,8191,8036,56273
72600,8192,8048,56360
72700,8192,8062,56446
72800,8192,8080,56528
72900,8192,8093,56615
73000,8192,8104,56704
73100,8192,8118,56790
73200,8192,8133,56875
73300,8192,8151,56957
73400,8192,8168,57040
73500,8192,8188,57120
73600,8192,8205,57203
73700,8192,8219,57289
73800,8192,8236,57372
73900,8192,8248,57460
74000,8192,8256,57552
74100,8192,8266,57642
74200,8192,8277,57731
74300,8192,8288,57820
74400,8192,8300,57908
74500,8192,8310,57998
74600,8192,8322,58086
74700,8192,8342,58166
74800,8192,8356,58252
74900,8192,8365,58343
75000,8192,8374,58434
75100,8192,8391,58517
75200,8192,8407,58601
75300,8192,8426,58682
75400,8192,8436,58772
75500,8192,8446,58862
75600,8192,8459,58949
75700,8192,8471,59037
75800,8192,8484,59124
75900,8192,8494,59214
76000,8192,8503,59305
76100,8192,8514,59394
76200,8192,8526,59482
76300,8192,8538,59570
76400,8192,8555,59653
76500,8192,8568,59740
76600,8192,8581,59827
76700,8192,8599,59909
76800,8192,8605,60003
76900,8192,8617,60091
77000,8192,8629,60179
77100,8192,8640,60268
77200,8192,8650,60358
77300,8192,8663,60445
77400,8192,8674,60534
77500,8192,8684,60624
77600,8192,8697,60711
77700,8192,8707,60801
77800,8192,8718,60890
77900,8192,8727,60981
78000,8192,8736,61072
78100,8192,8744,61164
78200,8192,8760,61248
78300,8192,8775,61333
78400,8192,8786,61422
78500,8192,8797,61511
78600,8192,8813,61595
78700,8192,8830,61678
78800,8192,8841,61767
78900,8192,8858,61850
79000,8192,8875,61933
79100,8192,8887,62021
79200,8192,8898,62110
79300,8192,8913,62195
79400,8192,8924,62284
79500,8192,8933,62375
79600,8192,8947,62461
79700,8192,8962,62546
79800,8192,8972,62636
79900,8192,8981,62727
80000,8192,8988,62820
80100,8192,9000,62908
80200,8192,9016,62992
80300,8192,9029,63079
80400,8192,9040,63168
80500,8192,9054,63254
80600,8192,9065,63343
80700,8192,9075,63433
80800,8192,9085,63523
80900,8192,9095,63613
81000,8192,9110,63698
81100,8192,9120,63788
81200,8192,9134,63874
81300,8192,9146,63962
81400,8192,9157,64051
81500,8192,9169,64139
81600,8192,9180,64228
81700,8192,9199,64309
81800,8192,9211,64397
81900,8192,9222,64486
82000,8192,9233,64575
82100,8192,9243,64665
82200,8192,9258,64750
82300,8192,9265,64843
82400,8192,9273,64935
82500,8192,9291,65017
82600,8192,9302,65106
82700,8192,9315,65193
82800,8192,9327,65281
82900,8192,9336,65372
83000,8192,9343,65465
83100,8192,9354,65554
83200,8192,9367,65641
83300,8192,9383,65725
83400,8192,9394,65814
83500,8192,9409,65899
83600,8192,9417,65991
83700,8192,9431,66077
83800,8192,9446,66162
83900,8192,9459,66249
84000,8192,9467,66341
84100,8192,9483,66425
84200,8192,9498,66510
84300,8192,9513,66595
84400,8192,9523,66685
84500,8192,9532,66776
84600,8192,9540,66868
84700,8192,9551,66957
84800,8192,9561,67047
84900,8192,9578,67130
85000,8192,9589,67219
85100,8192,9601,67307
85200,8192,9610,67398
85300,8192,9620,67488
85400,8192,9638,67570
85500,8192,9648,67660
85600,8192,9667,67741
85700,8192,9673,67835
85800,8192,9685,67923
85900,8192,9695,68013
86000,8192,9702,68106
86100,8192,9714,68194
86200,8192,9723,68285
86300,8192,9730,68378
86400,8192,9744,68464
86500,8192,9759,68549
86600,8192,9774,68634
86700,8192,9788,68720
86800,8192,9801,68807
86900,8192,9813,68895
87000,8192,9830,68978
87100,8192,9843,69065
87200,8192,9854,69154
87300,8192,9865,69243
87400,8192,9873,69335
87500,8192,9887,69421
87600,8192,9900,69508
87700,8192,9914,69594
87800,8192,9928,69680
87900,8192,9943,69765
88000,8192,9956,69852
88100,8192,9967,69941
88200,8192,9982,70026
88300,8192,9991,70117
88400,8192,9999,70209
88500,8192,10014,70294
88600,8192,10030,70378
88700,8192,10047,70461
88800,8192,10053,70555
88900,8192,10065,70643
89000,8192,10072,70736
89100,8192,10085,70823
89200,8192,10100,70908
89300,8192,10115,70993
89400,8192,10123,71085
89500,8192,10132,71176
89600,8192,10141,71267
89700,8192,10151,71357
89800,8192,10159,71449
89900,8192,10171,71537
90000,8192,10182,71626
90100,8192,10194,71714
90200,8192,10205,71803
90300,8192,10223,71885
90400,8192,10235,71973
90500,8192,10250,72058
90600,8192,10264,72144
90700,8192,10277,72231
90800,8192,10286,72322
90900,8192,10298,72410
91000,8192,10309,72499
91100,8192,10320,72588
91200,8192,10330,72678
91300,8192,10337,72771
91400,8192,10343,72865
91500,8192,10351,72957
91600,8192,10366,73042
91700,8192,10371,73137
91800,8192,10380,73228
91900,8192,10393,73315
92000,8192,10408,73400
92100,8192,10422,73486
92200,8192,10432,73576
92300,8192,10444,73664
92400,8192,10457,73751
92500,8192,10469,73839
92600,8192,10482,73926
92700,8192,10497,74011
92800,8192,10511,74097
92900,8192,10523,74185
93000,8192,10533,74275
93100,8192,10542,74366
93200,8192,10554,74454
93300,8192,10562,74546
93400,8192,10579,74629
93500,8192,10591,74717
93600,8192,10602,74806
93700,8192,10618,74890
93800,8192,10629,74979
93900,8192,10647,75061
94000,8192,10656,75152
94100,8192,10668,75240
94200,8192,10682,75326
94300,8192,10692,75416
94400,8192,10701,75507
94500,8192,10708,75600
94600,8192,10717,75691
94700,8192,10730,75778
94800,8192,10751,75857
94900,8192,10767,75941
95000,8192,10780,76028
95100,8192,10799,76109
95200,8192,10805,76203
95300,8192,10812,76296
95400,8192,10824,76384
95500,8192,10840,76468
95600,8192,10856,76552
95700,8192,10870,76638
95800,8192,10876,76732
95900,8192,10891,76817
96000,8192,10899,76909
96100,8192,10912,76996
96200,8192,10928,77080
96300,8192,10941,77167
96400,8192,10955,77253
96500,8192,10973,77335
96600,8192,10994,77414
96700,8192,11013,77495
96800,8192,11020,77588
96900,8192,11028,77680
97000,8192,11040,77768
97100,8192,11055,77853
97200,8192,11068,77940
97300,8192,11081,78027
97400,8192,11089,78119
97500,8192,11098,78210
97600,8192,11108,78300
97700,8192,11119,78389
97800,8192,11129,78479
97900,8192,11144,78564
98000,8192,11157,78651
98100,8192,11167,78741
98200,8192,11181,78827
98300,8192,11186,78922
98400,8192,11199,79009
98500,8192,11216,79092
98600,8192,11235,79173
98700,8192,11248,79260
98800,8192,11258,79350
98900,8192,11269,79439
99000,8192,11277,79531
99100,8192,11287,79621
99200,8192,11299,79709
99300,8192,11309,79799
99400,8192,11320,79888
99500,8192,11325,79983
99600,8192,11346,80062
99700,8192,11359,80149
99800,8192,11375,80233
99900,8192,11384,80324
100000,8192,11400,80408


==> sub_final/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	1
400	2
500	2
600	4
700	4
800	4
900	4
1000	6
1100	7
1200	8
1300	10
1400	12
1500	13
1600	15
1700	18
1800	20
1900	24
2000	31
2100	32
2200	33
2300	37
2400	41
2500	45
2600	48
2700	48
2800	53
2900	55
3000	57
3100	62
3200	69
3300	73
3400	76
3500	83
3600	90
3700	100
3800	103
3900	107
4000	110
4100	110
4200	117
4300	126
4400	138
4500	142
4600	146
4700	147
4800	153
4900	155
5000	155
5100	161
5200	166
5300	172
5400	175
5500	178
5600	190
5700	198
5800	205
5900	214
6000	223
6100	226
6200	230
6300	242
6400	245
6500	251
6600	258
6700	264
6800	271
6900	278
7000	286
7100	298
7200	301
7300	308
7400	318
7500	329
7600	339
7700	346
7800	353
7900	358
8000	365
8100	375
8200	384
8300	390
8400	403
8500	409
8600	414
8700	423
8800	429
8900	437
9000	446
9100	456
9200	461
9300	469
9400	477
9500	486
9600	498
9700	509
9800	519
9900	530
10000	541
10100	550
10200	559
10300	568
10400	578
10500	591
10600	601
10700	611
10800	619
10900	626
11000	631
11100	638
11200	646
11300	657
11400	663
11500	670
11600	677
11700	690
11800	700
11900	708
12000	716
12100	729
12200	735
12300	745
12400	753
12500	764
12600	775
12700	786
12800	798
12900	809
13000	819
13100	828
13200	835
13300	841
13400	856
13500	868
13600	878
13700	892
13800	898
13900	908
14000	919
14100	931
14200	946
14300	961
14400	966
14500	978
14600	986
14700	999
14800	1004
14900	1015
15000	1026
15100	1033
15200	1044
15300	1058
15400	1062
15500	1072
15600	1080
15700	1092
15800	1104
15900	1114
16000	1124
16100	1131
16200	1144
16300	1158
16400	1168
16500	1180
16600	1193
16700	1202
16800	1208
16900	1220
17000	1230
17100	1236
17200	1251
17300	1262
17400	1274
17500	1285
17600	1295
17700	1311
17800	1321
17900	1333
18000	1345
18100	1355
18200	1370
18300	1383
18400	1395
18500	1403
18600	1414
18700	1425
18800	1438
18900	1451
19000	1461
19100	1478
19200	1485
19300	1490
19400	1503
19500	1512
19600	1521
19700	1527
19800	1534
19900	1548
20000	1561
20100	1574
20200	1588
20300	1595
20400	1607
20500	1620
20600	1632
20700	1643
20800	1657
20900	1668
21000	1682
21100	1693
21200	1701
21300	1708
21400	1715
21500	1726
21600	1735
21700	1746
21800	1758
21900	1771
22000	1781
22100	1789
22200	1800
22300	1812
22400	1826
22500	1834
22600	1846
22700	1860
22800	1868
22900	1882
23000	1890
23100	1902
23200	1910
23300	1924
23400	1935
23500	1951
23600	1958
23700	1970
23800	1983
23900	1991
24000	2003
24100	2015
24200	2028
24300	2044
24400	2054
24500	2071
24600	2078
24700	2089
24800	2097
24900	2106
25000	2118
25100	2128
25200	2134
25300	2141
25400	2149
25500	2161
25600	2174
25700	2181
25800	2187
25900	2202
26000	2215
26100	2226
26200	2242
26300	2251
26400	2261
26500	2270
26600	2274
26700	2286
26800	2301
26900	2309
27000	2323
27100	2334
27200	2342
27300	2352
27400	2362
27500	2372
27600	2391
27700	2398
27800	2405
27900	2419
28000	2430
28100	2442
28200	2452
28300	2457
28400	2464
28500	2476
28600	2485
28700	2495
28800	2508
28900	2521
29000	2537
29100	2550
29200	2562
29300	2574
29400	2587
29500	2608
29600	2618
29700	2630
29800	2639
29900	2653
30000	2666
30100	2674
30200	2690
30300	2700
30400	2710
30500	2721
30600	2729
30700	2745
30800	2761
30900	2768
31000	2780
31100	2792
31200	2800
31300	2808
31400	2821
31500	2832
31600	2840
31700	2847
31800	2856
31900	2865
32000	2883
32100	2896
32200	2904
32300	2920
32400	2935
32500	2944
32600	2961
32700	2975
32800	2988
32900	2996
33000	3002
33100	3011
33200	3028
33300	3040
33400	3055
33500	3067
33600	3084
33700	3093
33800	3105
33900	3120
34000	3133
34100	3149
34200	3165
34300	3173
34400	3191
34500	3202
34600	3211
34700	3224
34800	3233
34900	3249
35000	3262
35100	3278
35200	3287
35300	3304
35400	3316
35500	3327
35600	3337
35700	3353
35800	3368
35900	3379
36000	3391
36100	3404
36200	3417
36300	3429
36400	3438
36500	3451
36600	3459
36700	3470
36800	3485
36900	3497
37000	3509
37100	3516
37200	3530
37300	3543
37400	3557
37500	3574
37600	3586
37700	3593
37800	3604
37900	3615
38000	3626
38100	3639
38200	3663
38300	3673
38400	3687
38500	3702
38600	3713
38700	3722
38800	3733
38900	3747
39000	3759
39100	3771
39200	3782
39300	3794
39400	3814
39500	3827
39600	3841
39700	3853
39800	3870
39900	3886
40000	3900
40100	3910
40200	3934
40300	3945
40400	3959
40500	3971
40600	3981
40700	3992
40800	4002
40900	4014
41000	4027
41100	4040
41200	4051
41300	4068
41400	4081
41500	4095
41600	4116
41700	4132
41800	4140
41900	4155
42000	4169
42100	4182
42200	4197
42300	4208
42400	4223
42500	4235
42600	4246
42700	4259
42800	4273
42900	4291
43000	4306
43100	4323
43200	4339
43300	4351
43400	4364
43500	4369
43600	4382
43700	4398
43800	4408
43900	4417
44000	4431
44100	4443
44200	4456
44300	4469
44400	4478
44500	4488
44600	4495
44700	4504
44800	4525
44900	4538
45000	4551
45100	4559
45200	4566
45300	4575
45400	4588
45500	4597
45600	4614
45700	4633
45800	4648
45900	4663
46000	4680
46100	4692
46200	4704
46300	4716
46400	4733
46500	4742
46600	4758
46700	4771
46800	4784
46900	4796
47000	4804
47100	4816
47200	4831
47300	4841
47400	4854
47500	4873
47600	4888
47700	4900
47800	4915
47900	4932
48000	4947
48100	4960
48200	4974
48300	4985
48400	4992
48500	5007
48600	5021
48700	5038
48800	5051
48900	5062
49000	5073
49100	5091
49200	5106
49300	5117
49400	5128
49500	5136
49600	5150
49700	5158
49800	5170
49900	5181
50000	5195
50100	5205
50200	5216
50300	5231
50400	5240
50500	5250
50600	5260
50700	5272
50800	5284
50900	5294
51000	5313
51100	5323
51200	5335
51300	5345
51400	5359
51500	5371
51600	5380
51700	5392
51800	5407
51900	5416
52000	5433
52100	5443
52200	5458
52300	5467
52400	5477
52500	5487
52600	5503
52700	5510
52800	5526
52900	5535
53000	5552
53100	5567
53200	5580
53300	5593
53400	5605
53500	5618
53600	5626
53700	5639
53800	5656
53900	5669
54000	5683
54100	5694
54200	5704
54300	5714
54400	5723
54500	5739
54600	5754
54700	5765
54800	5782
54900	5797
55000	5803
55100	5815
55200	5824
55300	5841
55400	5858
55500	5871
55600	5885
55700	5901
55800	5914
55900	5931
56000	5944
56100	5961
56200	5975
56300	5994
56400	6003
56500	6019
56600	6033
56700	6043
56800	6056
56900	6071
57000	6082
57100	6099
57200	6112
57300	6123
57400	6142
57500	6157
57600	6167
57700	6184
57800	6192
57900	6201
58000	6217
58100	6226
58200	6249
58300	6260
58400	6275
58500	6293
58600	6300
58700	6311
58800	6328
58900	6346
59000	6362
59100	6377
59200	6392
59300	6405
59400	6420
59500	6429
59600	6442
59700	6457
59800	6467
59900	6482
60000	6496
60100	6510
60200	6529
60300	6540
60400	6557
60500	6568
60600	6582
60700	6597
60800	6609
60900	6618
61000	6628
61100	6637
61200	6647
61300	6663
61400	6676
61500	6694
61600	6702
61700	6711
61800	6719
61900	6728
62000	6741
62100	6757
62200	6767
62300	6786
62400	6797
62500	6809
62600	6822
62700	6844
62800	6855
62900	6868
63000	6880
63100	6885
63200	6895
63300	6902
63400	6911
63500	6924
63600	6943
63700	6949
63800	6963
63900	6974
64000	6993
64100	7006
64200	7017
64300	7029
64400	7041
64500	7050
64600	7064
64700	7077
64800	7091
64900	7107
65000	7118
65100	7134
65200	7146
65300	7155
65400	7172
65500	7180
65600	7192
65700	7204
65800	7215
65900	7226
66000	7235
66100	7252
66200	7265
66300	7274
66400	7288
66500	7300
66600	7313
66700	7329
66800	7339
66900	7350
67000	7363
67100	7377
67200	7394
67300	7406
67400	7418
67500	7434
67600	7443
67700	7464
67800	7476
67900	7488
68000	7498
68100	7511
68200	7524
68300	7536
68400	7545
68500	7557
68600	7568
68700	7589
68800	7597
68900	7604
69000	7613
69100	7628
69200	7637
69300	7654
69400	7663
69500	7675
69600	7685
69700	7698
69800	7704
69900	7719
70000	7727
70100	7745
70200	7758
70300	7775
70400	7789
70500	7798
70600	7814
70700	7824
70800	7834
70900	7844
71000	7856
71100	7868
71200	7884
71300	7896
71400	7910
71500	7921
71600	7932
71700	7940
71800	7958
71900	7966
72000	7978
72100	7994
72200	8002
72300	8013
72400	8024
72500	8036
72600	8048
72700	8062
72800	8080
72900	8093
73000	8104
73100	8118
73200	8133
73300	8151
73400	8168
73500	8188
73600	8205
73700	8219
73800	8236
73900	8248
74000	8256
74100	8266
74200	8277
74300	8288
74400	8300
74500	8310
74600	8322
74700	8342
74800	8356
74900	8365
75000	8374
75100	8391
75200	8407
75300	8426
75400	8436
75500	8446
75600	8459
75700	8471
75800	8484
75900	8494
76000	8503
76100	8514
76200	8526
76300	8538
76400	8555
76500	8568
76600	8581
76700	8599
76800	8605
76900	8617
77000	8629
77100	8640
77200	8650
77300	8663
77400	8674
77500	8684
77600	8697
77700	8707
77800	8718
77900	8727
78000	8736
78100	8744
78200	8760
78300	8775
78400	8786
78500	8797
78600	8813
78700	8830
78800	8841
78900	8858
79000	8875
79100	8887
79200	8898
79300	8913
79400	8924
79500	8933
79600	8947
79700	8962
79800	8972
79900	8981
80000	8988
80100	9000
80200	9016
80300	9029
80400	9040
80500	9054
80600	9065
80700	9075
80800	9085
80900	9095
81000	9110
81100	9120
81200	9134
81300	9146
81400	9157
81500	9169
81600	9180
81700	9199
81800	9211
81900	9222
82000	9233
82100	9243
82200	9258
82300	9265
82400	9273
82500	9291
82600	9302
82700	9315
82800	9327
82900	9336
83000	9343
83100	9354
83200	9367
83300	9383
83400	9394
83500	9409
83600	9417
83700	9431
83800	9446
83900	9459
84000	9467
84100	9483
84200	9498
84300	9513
84400	9523
84500	9532
84600	9540
84700	9551
84800	9561
84900	9578
85000	9589
85100	9601
85200	9610
85300	9620
85400	9638
85500	9648
85600	9667
85700	9673
85800	9685
85900	9695
86000	9702
86100	9714
86200	9723
86300	9730
86400	9744
86500	9759
86600	9774
86700	9788
86800	9801
86900	9813
87000	9830
87100	9843
87200	9854
87300	9865
87400	9873
87500	9887
87600	9900
87700	9914
87800	9928
87900	9943
88000	9956
88100	9967
88200	9982
88300	9991
88400	9999
88500	10014
88600	10030
88700	10047
88800	10053
88900	10065
89000	10072
89100	10085
89200	10100
89300	10115
89400	10123
89500	10132
89600	10141
89700	10151
89800	10159
89900	10171
90000	10182
90100	10194
90200	10205
90300	10223
90400	10235
90500	10250
90600	10264
90700	10277
90800	10286
90900	10298
91000	10309
91100	10320
91200	10330
91300	10337
91400	10343
91500	10351
91600	10366
91700	10371
91800	10380
91900	10393
92000	10408
92100	10422
92200	10432
92300	10444
92400	10457
92500	10469
92600	10482
92700	10497
92800	10511
92900	10523
93000	10533
93100	10542
93200	10554
93300	10562
93400	10579
93500	10591
93600	10602
93700	10618
93800	10629
93900	10647
94000	10656
94100	10668
94200	10682
94300	10692
94400	10701
94500	10708
94600	10717
94700	10730
94800	10751
94900	10767
95000	10780
95100	10799
95200	10805
95300	10812
95400	10824
95500	10840
95600	10856
95700	10870
95800	10876
95900	10891
96000	10899
96100	10912
96200	10928
96300	10941
96400	10955
96500	10973
96600	10994
96700	11013
96800	11020
96900	11028
97000	11040
97100	11055
97200	11068
97300	11081
97400	11089
97500	11098
97600	11108
97700	11119
97800	11129
97900	11144
98000	11157
98100	11167
98200	11181
98300	11186
98400	11199
98500	11216
98600	11235
98700	11248
98800	11258
98900	11269
99000	11277
99100	11287
99200	11299
99300	11309
99400	11320
99500	11325
99600	11346
99700	11359
99800	11375
99900	11384
100000	11400


==> sub_final/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	196
300	293
400	389
500	483
600	573
700	664
800	754
900	848
1000	935
1100	1025
1200	1112
1300	1202
1400	1289
1500	1373
1600	1454
1700	1529
1800	1610
1900	1689
2000	1765
2100	1846
2200	1922
2300	2000
2400	2073
2500	2146
2600	2219
2700	2296
2800	2368
2900	2436
3000	2502
3100	2578
3200	2652
3300	2720
3400	2786
3500	2845
3600	2909
3700	2968
3800	3040
3900	3099
4000	3163
4100	3225
4200	3286
4300	3347
4400	3399
4500	3462
4600	3520
4700	3580
4800	3631
4900	3696
5000	3762
5100	3815
5200	3873
5300	3922
5400	3976
5500	4025
5600	4077
5700	4124
5800	4171
5900	4215
6000	4258
6100	4308
6200	4357
6300	4390
6400	4439
6500	4484
6600	4526
6700	4568
6800	4602
6900	4642
7000	4683
7100	4718
7200	4766
7300	4807
7400	4847
7500	4886
7600	4925
7700	4970
7800	5012
7900	5055
8000	5094
8100	5135
8200	5169
8300	5211
8400	5247
8500	5287
8600	5318
8700	5362
8800	5403
8900	5442
9000	5480
9100	5515
9200	5546
9300	5582
9400	5616
9500	5650
9600	5687
9700	5712
9800	5744
9900	5780
10000	5810
10100	5836
10200	5859
10300	5896
10400	5922
10500	5949
10600	5972
10700	6000
10800	6029
10900	6052
11000	6077
11100	6105
11200	6125
11300	6147
11400	6175
11500	6205
11600	6231
11700	6259
11800	6288
11900	6310
12000	6329
12100	6351
12200	6372
12300	6394
12400	6411
12500	6428
12600	6453
12700	6474
12800	6496
12900	6514
13000	6530
13100	6543
13200	6561
13300	6581
13400	6600
13500	6615
13600	6633
13700	6649
13800	6660
13900	6679
14000	6697
14100	6713
14200	6730
14300	6745
14400	6756
14500	6770
14600	6786
14700	6802
14800	6827
14900	6840
15000	6860
15100	6872
15200	6895
15300	6907
15400	6923
15500	6936
15600	6958
15700	6972
15800	6988
15900	7000
16000	7010
16100	7030
16200	7038
16300	7054
16400	7068
16500	7083
16600	7097
16700	7107
16800	7118
16900	7132
17000	7140
17100	7155
17200	7169
17300	7176
17400	7195
17500	7202
17600	7216
17700	7225
17800	7235
17900	7251
18000	7267
18100	7276
18200	7281
18300	7292
18400	7304
18500	7316
18600	7329
18700	7336
18800	7345
18900	7354
19000	7365
19100	7372
19200	7381
19300	7394
19400	7405
19500	7413
19600	7420
19700	7425
19800	7437
19900	7453
20000	7459
20100	7465
20200	7477
20300	7489
20400	7501
20500	7508
20600	7517
20700	7526
20800	7528
20900	7529
21000	7536
21100	7541
21200	7546
21300	7553
21400	7562
21500	7571
21600	7577
21700	7583
21800	7595
21900	7603
22000	7608
22100	7614
22200	7618
22300	7626
22400	7631
22500	7641
22600	7648
22700	7652
22800	7667
22900	7673
23000	7681
23100	7687
23200	7691
23300	7694
23400	7697
23500	7704
23600	7710
23700	7717
23800	7723
23900	7728
24000	7732
24100	7738
24200	7748
24300	7751
24400	7759
24500	7763
24600	7767
24700	7772
24800	7779
24900	7787
25000	7792
25100	7795
25200	7800
25300	7807
25400	7810
25500	7813
25600	7820
25700	7823
25800	7827
25900	7831
26000	7843
26100	7847
26200	7851
26300	7853
26400	7854
26500	7858
26600	7865
26700	7868
26800	7873
26900	7881
27000	7882
27100	7889
27200	7893
27300	7895
27400	7898
27500	7904
27600	7905
27700	7907
27800	7913
27900	7916
28000	7920
28100	7923
28200	7925
28300	7932
28400	7934
28500	7938
28600	7944
28700	7945
28800	7949
28900	7950
29000	7953
29100	7956
29200	7959
29300	7965
29400	7965
29500	7968
29600	7973
29700	7976
29800	7977
29900	7981
30000	7985
30100	7986
30200	7989
30300	7991
30400	7995
30500	8003
30600	8004
30700	8005
30800	8008
30900	8010
31000	8011
31100	8013
31200	8014
31300	8021
31400	8023
31500	8026
31600	8027
31700	8028
31800	8030
31900	8033
32000	8034
32100	8037
32200	8037
32300	8040
32400	8040
32500	8041
32600	8044
32700	8047
32800	8049
32900	8050
33000	8054
33100	8054
33200	8056
33300	8059
33400	8061
33500	8061
33600	8061
33700	8063
33800	8065
33900	8068
34000	8070
34100	8070
34200	8070
34300	8071
34400	8073
34500	8077
34600	8080
34700	8080
34800	8080
34900	8081
35000	8082
35100	8084
35200	8087
35300	8088
35400	8091
35500	8091
35600	8093
35700	8096
35800	8098
35900	8101
36000	8102
36100	8102
36200	8103
36300	8103
36400	8103
36500	8104
36600	8105
36700	8106
36800	8108
36900	8110
37000	8111
37100	8111
37200	8111
37300	8112
37400	8112
37500	8112
37600	8113
37700	8115
37800	8116
37900	8116
38000	8116
38100	8116
38200	8116
38300	8118
38400	8119
38500	8120
38600	8123
38700	8123
38800	8123
38900	8124
39000	8126
39100	8126
39200	8126
39300	8128
39400	8128
39500	8128
39600	8128
39700	8130
39800	8131
39900	8132
40000	8134
40100	8134
40200	8136
40300	8137
40400	8137
40500	8137
40600	8138
40700	8139
40800	8139
40900	8140
41000	8140
41100	8141
41200	8143
41300	8144
41400	8146
41500	8146
41600	8146
41700	8146
41800	8146
41900	8146
42000	8146
42100	8146
42200	8146
42300	8146
42400	8146
42500	8147
42600	8149
42700	8150
42800	8150
42900	8151
43000	8151
43100	8151
43200	8151
43300	8151
43400	8153
43500	8153
43600	8153
43700	8153
43800	8153
43900	8153
44000	8153
44100	8153
44200	8153
44300	8153
44400	8154
44500	8154
44600	8155
44700	8155
44800	8155
44900	8157
45000	8157
45100	8157
45200	8157
45300	8157
45400	8157
45500	8159
45600	8159
45700	8159
45800	8160
45900	8160
46000	8161
46100	8161
46200	8161
46300	8161
46400	8162
46500	8162
46600	8162
46700	8163
46800	8163
46900	8163
47000	8163
47100	8163
47200	8163
47300	8164
47400	8164
47500	8164
47600	8165
47700	8166
47800	8167
47900	8168
48000	8168
48100	8168
48200	8169
48300	8169
48400	8170
48500	8170
48600	8170
48700	8170
48800	8170
48900	8170
49000	8170
49100	8170
49200	8170
49300	8170
49400	8170
49500	8170
49600	8170
49700	8170
49800	8170
49900	8171
50000	8171
50100	8171
50200	8171
50300	8171
50400	8173
50500	8173
50600	8173
50700	8173
50800	8174
50900	8174
51000	8174
51100	8174
51200	8175
51300	8175
51400	8175
51500	8175
51600	8175
51700	8175
51800	8175
51900	8176
52000	8176
52100	8176
52200	8176
52300	8176
52400	8176
52500	8177
52600	8177
52700	8177
52800	8177
52900	8177
53000	8178
53100	8178
53200	8178
53300	8178
53400	8178
53500	8179
53600	8179
53700	8179
53800	8179
53900	8179
54000	8179
54100	8179
54200	8179
54300	8179
54400	8179
54500	8179
54600	8180
54700	8180
54800	8180
54900	8180
55000	8180
55100	8180
55200	8180
55300	8180
55400	8181
55500	8181
55600	8181
55700	8182
55800	8182
55900	8182
56000	8183
56100	8183
56200	8183
56300	8183
56400	8183
56500	8184
56600	8184
56700	8184
56800	8184
56900	8184
57000	8184
57100	8185
57200	8185
57300	8185
57400	8185
57500	8185
57600	8185
57700	8185
57800	8185
57900	8185
58000	8185
58100	8185
58200	8185
58300	8185
58400	8185
58500	8185
58600	8185
58700	8185
58800	8185
58900	8185
59000	8185
59100	8185
59200	8186
59300	8186
59400	8186
59500	8186
59600	8187
59700	8187
59800	8187
59900	8188
60000	8188
60100	8188
60200	8188
60300	8188
60400	8188
60500	8188
60600	8188
60700	8188
60800	8188
60900	8188
61000	8188
61100	8188
61200	8188
61300	8188
61400	8188
61500	8188
61600	8188
61700	8188
61800	8188
61900	8189
62000	8189
62100	8189
62200	8189
62300	8189
62400	8189
62500	8189
62600	8189
62700	8189
62800	8189
62900	8189
63000	8189
63100	8189
63200	8189
63300	8189
63400	8189
63500	8189
63600	8189
63700	8189
63800	8189
63900	8189
64000	8189
64100	8189
64200	8189
64300	8189
64400	8189
64500	8189
64600	8189
64700	8190
64800	8190
64900	8190
65000	8190
65100	8190
65200	8190
65300	8190
65400	8190
65500	8190
65600	8190
65700	8190
65800	8190
65900	8190
66000	8190
66100	8190
66200	8190
66300	8190
66400	8190
66500	8190
66600	8190
66700	8190
66800	8190
66900	8190
67000	8190
67100	8190
67200	8190
67300	8190
67400	8190
67500	8190
67600	8190
67700	8190
67800	8190
67900	8190
68000	8190
68100	8190
68200	8190
68300	8190
68400	8190
68500	8190
68600	8191
68700	8191
68800	8191
68900	8191
69000	8191
69100	8191
69200	8191
69300	8191
69400	8191
69500	8191
69600	8191
69700	8191
69800	8191
69900	8191
70000	8191
70100	8191
70200	8191
70300	8191
70400	8191
70500	8191
70600	8191
70700	8191
70800	8191
70900	8191
71000	8191
71100	8191
71200	8191
71300	8191
71400	8191
71500	8191
71600	8191
71700	8191
71800	8191
71900	8191
72000	8191
72100	8191
72200	8191
72300	8191
72400	8191
72500	8191
72600	8192
72700	8192
72800	8192
72900	8192
73000	8192
73100	8192
73200	8192
73300	8192
73400	8192
73500	8192
73600	8192
73700	8192
73800	8192
73900	8192
74000	8192
74100	8192
74200	8192
74300	8192
74400	8192
74500	8192
74600	8192
74700	8192
74800	8192
74900	8192
75000	8192
75100	8192
75200	8192
75300	8192
75400	8192
75500	8192
75600	8192
75700	8192
75800	8192
75900	8192
76000	8192
76100	8192
76200	8192
76300	8192
76400	8192
76500	8192
76600	8192
76700	8192
76800	8192
76900	8192
77000	8192
77100	8192
77200	8192
77300	8192
77400	8192
77500	8192
77600	8192
77700	8192
77800	8192
77900	8192
78000	8192
78100	8192
78200	8192
78300	8192
78400	8192
78500	8192
78600	8192
78700	8192
78800	8192
78900	8192
79000	8192
79100	8192
79200	8192
79300	8192
79400	8192
79500	8192
79600	8192
79700	8192
79800	8192
79900	8192
80000	8192
80100	8192
80200	8192
80300	8192
80400	8192
80500	8192
80600	8192
80700	8192
80800	8192
80900	8192
81000	8192
81100	8192
81200	8192
81300	8192
81400	8192
81500	8192
81600	8192
81700	8192
81800	8192
81900	8192
82000	8192
82100	8192
82200	8192
82300	8192
82400	8192
82500	8192
82600	8192
82700	8192
82800	8192
82900	8192
83000	8192
83100	8192
83200	8192
83300	8192
83400	8192
83500	8192
83600	8192
83700	8192
83800	8192
83900	8192
84000	8192
84100	8192
84200	8192
84300	8192
84400	8192
84500	8192
84600	8192
84700	8192
84800	8192
84900	8192
85000	8192
85100	8192
85200	8192
85300	8192
85400	8192
85500	8192
85600	8192
85700	8192
85800	8192
85900	8192
86000	8192
86100	8192
86200	8192
86300	8192
86400	8192
86500	8192
86600	8192
86700	8192
86800	8192
86900	8192
87000	8192
87100	8192
87200	8192
87300	8192
87400	8192
87500	8192
87600	8192
87700	8192
87800	8192
87900	8192
88000	8192
88100	8192
88200	8192
88300	8192
88400	8192
88500	8192
88600	8192
88700	8192
88800	8192
88900	8192
89000	8192
89100	8192
89200	8192
89300	8192
89400	8192
89500	8192
89600	8192
89700	8192
89800	8192
89900	8192
90000	8192
90100	8192
90200	8192
90300	8192
90400	8192
90500	8192
90600	8192
90700	8192
90800	8192
90900	8192
91000	8192
91100	8192
91200	8192
91300	8192
91400	8192
91500	8192
91600	8192
91700	8192
91800	8192
91900	8192
92000	8192
92100	8192
92200	8192
92300	8192
92400	8192
92500	8192
92600	8192
92700	8192
92800	8192
92900	8192
93000	8192
93100	8192
93200	8192
93300	8192
93400	8192
93500	8192
93600	8192
93700	8192
93800	8192
93900	8192
94000	8192
94100	8192
94200	8192
94300	8192
94400	8192
94500	8192
94600	8192
94700	8192
94800	8192
94900	8192
95000	8192
95100	8192
95200	8192
95300	8192
95400	8192
95500	8192
95600	8192
95700	8192
95800	8192
95900	8192
96000	8192
96100	8192
96200	8192
96300	8192
96400	8192
96500	8192
96600	8192
96700	8192
96800	8192
96900	8192
97000	8192
97100	8192
97200	8192
97300	8192
97400	8192
97500	8192
97600	8192
97700	8192
97800	8192
97900	8192
98000	8192
98100	8192
98200	8192
98300	8192
98400	8192
98500	8192
98600	8192
98700	8192
98800	8192
98900	8192
99000	8192
99100	8192
99200	8192
99300	8192
99400	8192
99500	8192
99600	8192
99700	8192
99800	8192
99900	8192
100000	8192


==> sub_final/plots/12_16__3/nli1_ir13_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	4
300	6
400	9
500	15
600	23
700	32
800	42
900	48
1000	59
1100	68
1200	80
1300	88
1400	99
1500	114
1600	131
1700	153
1800	170
1900	187
2000	204
2100	222
2200	245
2300	263
2400	286
2500	309
2600	333
2700	356
2800	379
2900	409
3000	441
3100	460
3200	479
3300	507
3400	538
3500	572
3600	601
3700	632
3800	657
3900	694
4000	727
4100	765
4200	797
4300	827
4400	863
4500	896
4600	934
4700	973
4800	1016
4900	1049
5000	1083
5100	1124
5200	1161
5300	1206
5400	1249
5500	1297
5600	1333
5700	1378
5800	1424
5900	1471
6000	1519
6100	1566
6200	1613
6300	1668
6400	1716
6500	1765
6600	1816
6700	1868
6800	1927
6900	1980
7000	2031
7100	2084
7200	2133
7300	2185
7400	2235
7500	2285
7600	2336
7700	2384
7800	2435
7900	2487
8000	2541
8100	2590
8200	2647
8300	2699
8400	2750
8500	2804
8600	2868
8700	2915
8800	2968
8900	3021
9000	3074
9100	3129
9200	3193
9300	3249
9400	3307
9500	3364
9600	3415
9700	3479
9800	3537
9900	3590
10000	3649
10100	3714
10200	3782
10300	3836
10400	3900
10500	3960
10600	4027
10700	4089
10800	4152
10900	4222
11000	4292
11100	4357
11200	4429
11300	4496
11400	4562
11500	4625
11600	4692
11700	4751
11800	4812
11900	4882
12000	4955
12100	5020
12200	5093
12300	5161
12400	5236
12500	5308
12600	5372
12700	5440
12800	5506
12900	5577
13000	5651
13100	5729
13200	5804
13300	5878
13400	5944
13500	6017
13600	6089
13700	6159
13800	6242
13900	6313
14000	6384
14100	6456
14200	6524
14300	6594
14400	6678
14500	6752
14600	6828
14700	6899
14800	6969
14900	7045
15000	7114
15100	7195
15200	7261
15300	7335
15400	7415
15500	7492
15600	7562
15700	7636
15800	7708
15900	7786
16000	7866
16100	7939
16200	8018
16300	8088
16400	8164
16500	8237
16600	8310
16700	8391
16800	8474
16900	8548
17000	8630
17100	8709
17200	8780
17300	8862
17400	8931
17500	9013
17600	9089
17700	9164
17800	9244
17900	9316
18000	9388
18100	9469
18200	9549
18300	9625
18400	9701
18500	9781
18600	9857
18700	9939
18800	10017
18900	10095
19000	10174
19100	10250
19200	10334
19300	10416
19400	10492
19500	10575
19600	10659
19700	10748
19800	10829
19900	10899
20000	10980
20100	11061
20200	11135
20300	11216
20400	11292
20500	11372
20600	11451
20700	11531
20800	11615
20900	11703
21000	11782
21100	11866
21200	11953
21300	12039
21400	12123
21500	12203
21600	12288
21700	12371
21800	12447
21900	12526
22000	12611
22100	12697
22200	12782
22300	12862
22400	12943
22500	13025
22600	13106
22700	13188
22800	13265
22900	13345
23000	13429
23100	13511
23200	13599
23300	13682
23400	13768
23500	13845
23600	13932
23700	14013
23800	14094
23900	14181
24000	14265
24100	14347
24200	14424
24300	14505
24400	14587
24500	14666
24600	14755
24700	14839
24800	14924
24900	15007
25000	15090
25100	15177
25200	15266
25300	15352
25400	15441
25500	15526
25600	15606
25700	15696
25800	15786
25900	15867
26000	15942
26100	16027
26200	16107
26300	16196
26400	16285
26500	16372
26600	16461
26700	16546
26800	16626
26900	16710
27000	16795
27100	16877
27200	16965
27300	17053
27400	17140
27500	17224
27600	17304
27700	17395
27800	17482
27900	17565
28000	17650
28100	17735
28200	17823
28300	17911
28400	18002
28500	18086
28600	18171
28700	18260
28800	18343
28900	18429
29000	18510
29100	18594
29200	18679
29300	18761
29400	18848
29500	18924
29600	19009
29700	19094
29800	19184
29900	19266
30000	19349
30100	19440
30200	19521
30300	19609
30400	19695
30500	19776
30600	19867
30700	19950
30800	20031
30900	20122
31000	20209
31100	20295
31200	20386
31300	20471
31400	20556
31500	20642
31600	20733
31700	20825
31800	20914
31900	21002
32000	21083
32100	21167
32200	21259
32300	21340
32400	21425
32500	21515
32600	21595
32700	21678
32800	21763
32900	21854
33000	21944
33100	22035
33200	22116
33300	22201
33400	22284
33500	22372
33600	22455
33700	22544
33800	22630
33900	22712
34000	22797
34100	22881
34200	22965
34300	23056
34400	23136
34500	23221
34600	23309
34700	23396
34800	23487
34900	23570
35000	23656
35100	23738
35200	23826
35300	23908
35400	23993
35500	24082
35600	24170
35700	24251
35800	24334
35900	24420
36000	24507
36100	24594
36200	24680
36300	24768
36400	24859
36500	24945
36600	25036
36700	25124
36800	25207
36900	25293
37000	25380
37100	25473
37200	25559
37300	25645
37400	25731
37500	25814
37600	25901
37700	25992
37800	26080
37900	26169
38000	26258
38100	26345
38200	26421
38300	26509
38400	26594
38500	26678
38600	26764
38700	26855
38800	26944
38900	27029
39000	27115
39100	27203
39200	27292
39300	27378
39400	27458
39500	27545
39600	27631
39700	27717
39800	27799
39900	27882
40000	27966
40100	28056
40200	28130
40300	28218
40400	28304
40500	28392
40600	28481
40700	28569
40800	28659
40900	28746
41000	28833
41100	28919
41200	29006
41300	29088
41400	29173
41500	29259
41600	29338
41700	29422
41800	29514
41900	29599
42000	29685
42100	29772
42200	29857
42300	29946
42400	30031
42500	30118
42600	30205
42700	30291
42800	30377
42900	30458
43000	30543
43100	30626
43200	30710
43300	30798
43400	30883
43500	30978
43600	31065
43700	31149
43800	31239
43900	31330
44000	31416
44100	31504
44200	31591
44300	31678
44400	31768
44500	31858
44600	31950
44700	32041
44800	32120
44900	32205
45000	32292
45100	32384
45200	32477
45300	32568
45400	32655
45500	32744
45600	32827
45700	32908
45800	32992
45900	33077
46000	33159
46100	33247
46200	33335
46300	33423
46400	33505
46500	33596
46600	33680
46700	33766
46800	33853
46900	33941
47000	34033
47100	34121
47200	34206
47300	34295
47400	34382
47500	34463
47600	34547
47700	34634
47800	34718
47900	34800
48000	34885
48100	34972
48200	35057
48300	35146
48400	35238
48500	35323
48600	35409
48700	35492
48800	35579
48900	35668
49000	35757
49100	35839
49200	35924
49300	36013
49400	36102
49500	36194
49600	36280
49700	36372
49800	36460
49900	36548
50000	36634
50100	36724
50200	36813
50300	36898
50400	36987
50500	37077
50600	37167
50700	37255
50800	37342
50900	37432
51000	37513
51100	37603
51200	37690
51300	37780
51400	37866
51500	37954
51600	38045
51700	38133
51800	38218
51900	38308
52000	38391
52100	38481
52200	38566
52300	38657
52400	38747
52500	38836
52600	38920
52700	39013
52800	39097
52900	39188
53000	39270
53100	39355
53200	39442
53300	39529
53400	39617
53500	39703
53600	39795
53700	39882
53800	39965
53900	40052
54000	40138
54100	40227
54200	40317
54300	40407
54400	40498
54500	40582
54600	40666
54700	40755
54800	40838
54900	40923
55000	41017
55100	41105
55200	41196
55300	41279
55400	41361
55500	41448
55600	41534
55700	41617
55800	41704
55900	41787
56000	41873
56100	41956
56200	42042
56300	42123
56400	42214
56500	42297
56600	42383
56700	42473
56800	42560
56900	42645
57000	42734
57100	42816
57200	42903
57300	42992
57400	43073
57500	43158
57600	43248
57700	43331
57800	43423
57900	43514
58000	43598
58100	43689
58200	43766
58300	43855
58400	43940
58500	44022
58600	44115
58700	44204
58800	44287
58900	44369
59000	44453
59100	44538
59200	44622
59300	44709
59400	44794
59500	44885
59600	44971
59700	45056
59800	45146
59900	45230
60000	45316
60100	45402
60200	45483
60300	45572
60400	45655
60500	45744
60600	45830
60700	45915
60800	46003
60900	46094
61000	46184
61100	46275
61200	46365
61300	46449
61400	46536
61500	46618
61600	46710
61700	46801
61800	46893
61900	46983
62000	47070
62100	47154
62200	47244
62300	47325
62400	47414
62500	47502
62600	47589
62700	47667
62800	47756
62900	47843
63000	47931
63100	48026
63200	48116
63300	48209
63400	48300
63500	48387
63600	48468
63700	48562
63800	48648
63900	48737
64000	48818
64100	48905
64200	48994
64300	49082
64400	49170
64500	49261
64600	49347
64700	49433
64800	49519
64900	49603
65000	49692
65100	49776
65200	49864
65300	49955
65400	50038
65500	50130
65600	50218
65700	50306
65800	50395
65900	50484
66000	50575
66100	50658
66200	50745
66300	50836
66400	50922
66500	51010
66600	51097
66700	51181
66800	51271
66900	51360
67000	51447
67100	51533
67200	51616
67300	51704
67400	51792
67500	51876
67600	51967
67700	52046
67800	52134
67900	52222
68000	52312
68100	52399
68200	52486
68300	52574
68400	52665
68500	52753
68600	52841
68700	52920
68800	53012
68900	53105
69000	53196
69100	53281
69200	53372
69300	53455
69400	53546
69500	53634
69600	53724
69700	53811
69800	53905
69900	53990
70000	54082
70100	54164
70200	54251
70300	54334
70400	54420
70500	54511
70600	54595
70700	54685
70800	54775
70900	54865
71000	54953
71100	55041
71200	55125
71300	55213
71400	55299
71500	55388
71600	55477
71700	55569
71800	55651
71900	55743
72000	55831
72100	55915
72200	56007
72300	56096
72400	56185
72500	56273
72600	56360
72700	56446
72800	56528
72900	56615
73000	56704
73100	56790
73200	56875
73300	56957
73400	57040
73500	57120
73600	57203
73700	57289
73800	57372
73900	57460
74000	57552
74100	57642
74200	57731
74300	57820
74400	57908
74500	57998
74600	58086
74700	58166
74800	58252
74900	58343
75000	58434
75100	58517
75200	58601
75300	58682
75400	58772
75500	58862
75600	58949
75700	59037
75800	59124
75900	59214
76000	59305
76100	59394
76200	59482
76300	59570
76400	59653
76500	59740
76600	59827
76700	59909
76800	60003
76900	60091
77000	60179
77100	60268
77200	60358
77300	60445
77400	60534
77500	60624
77600	60711
77700	60801
77800	60890
77900	60981
78000	61072
78100	61164
78200	61248
78300	61333
78400	61422
78500	61511
78600	61595
78700	61678
78800	61767
78900	61850
79000	61933
79100	62021
79200	62110
79300	62195
79400	62284
79500	62375
79600	62461
79700	62546
79800	62636
79900	62727
80000	62820
80100	62908
80200	62992
80300	63079
80400	63168
80500	63254
80600	63343
80700	63433
80800	63523
80900	63613
81000	63698
81100	63788
81200	63874
81300	63962
81400	64051
81500	64139
81600	64228
81700	64309
81800	64397
81900	64486
82000	64575
82100	64665
82200	64750
82300	64843
82400	64935
82500	65017
82600	65106
82700	65193
82800	65281
82900	65372
83000	65465
83100	65554
83200	65641
83300	65725
83400	65814
83500	65899
83600	65991
83700	66077
83800	66162
83900	66249
84000	66341
84100	66425
84200	66510
84300	66595
84400	66685
84500	66776
84600	66868
84700	66957
84800	67047
84900	67130
85000	67219
85100	67307
85200	67398
85300	67488
85400	67570
85500	67660
85600	67741
85700	67835
85800	67923
85900	68013
86000	68106
86100	68194
86200	68285
86300	68378
86400	68464
86500	68549
86600	68634
86700	68720
86800	68807
86900	68895
87000	68978
87100	69065
87200	69154
87300	69243
87400	69335
87500	69421
87600	69508
87700	69594
87800	69680
87900	69765
88000	69852
88100	69941
88200	70026
88300	70117
88400	70209
88500	70294
88600	70378
88700	70461
88800	70555
88900	70643
89000	70736
89100	70823
89200	70908
89300	70993
89400	71085
89500	71176
89600	71267
89700	71357
89800	71449
89900	71537
90000	71626
90100	71714
90200	71803
90300	71885
90400	71973
90500	72058
90600	72144
90700	72231
90800	72322
90900	72410
91000	72499
91100	72588
91200	72678
91300	72771
91400	72865
91500	72957
91600	73042
91700	73137
91800	73228
91900	73315
92000	73400
92100	73486
92200	73576
92300	73664
92400	73751
92500	73839
92600	73926
92700	74011
92800	74097
92900	74185
93000	74275
93100	74366
93200	74454
93300	74546
93400	74629
93500	74717
93600	74806
93700	74890
93800	74979
93900	75061
94000	75152
94100	75240
94200	75326
94300	75416
94400	75507
94500	75600
94600	75691
94700	75778
94800	75857
94900	75941
95000	76028
95100	76109
95200	76203
95300	76296
95400	76384
95500	76468
95600	76552
95700	76638
95800	76732
95900	76817
96000	76909
96100	76996
96200	77080
96300	77167
96400	77253
96500	77335
96600	77414
96700	77495
96800	77588
96900	77680
97000	77768
97100	77853
97200	77940
97300	78027
97400	78119
97500	78210
97600	78300
97700	78389
97800	78479
97900	78564
98000	78651
98100	78741
98200	78827
98300	78922
98400	79009
98500	79092
98600	79173
98700	79260
98800	79350
98900	79439
99000	79531
99100	79621
99200	79709
99300	79799
99400	79888
99500	79983
99600	80062
99700	80149
99800	80233
99900	80324
100000	80408


==> sub_final/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,98,1,1
200,197,1,2
300,296,1,3
400,395,1,4
500,491,1,8
600,588,2,10
700,683,2,15
800,783,2,15
900,879,3,18
1000,976,3,21
1100,1069,3,28
1200,1159,5,36
1300,1251,5,44
1400,1342,6,52
1500,1426,7,67
1600,1516,9,75
1700,1607,9,84
1800,1697,9,94
1900,1790,10,100
2000,1881,11,108
2100,1971,12,117
2200,2053,15,132
2300,2144,16,140
2400,2226,20,154
2500,2314,21,165
2600,2399,23,178
2700,2483,24,193
2800,2570,27,203
2900,2657,28,215
3000,2735,32,233
3100,2818,34,248
3200,2901,36,263
3300,2985,39,276
3400,3073,40,287
3500,3158,42,300
3600,3239,44,317
3700,3321,45,334
3800,3400,48,352
3900,3478,51,371
4000,3551,57,392
4100,3635,61,404
4200,3712,64,424
4300,3788,70,442
4400,3867,72,461
4500,3940,75,485
4600,4012,78,510
4700,4087,81,532
4800,4159,87,554
4900,4229,92,579
5000,4295,94,611
5100,4368,99,633
5200,4436,104,660
5300,4515,106,679
5400,4590,114,696
5500,4650,119,731
5600,4720,124,756
5700,4794,126,780
5800,4864,131,805
5900,4935,135,830
6000,5007,137,856
6100,5081,142,877
6200,5151,143,906
6300,5214,151,935
6400,5283,155,962
6500,5348,160,992
6600,5409,162,1029
6700,5475,166,1059
6800,5546,170,1084
6900,5604,177,1119
7000,5669,181,1150
7100,5737,186,1177
7200,5799,192,1209
7300,5862,195,1243
7400,5929,199,1272
7500,5997,204,1299
7600,6054,214,1332
7700,6113,221,1366
7800,6172,228,1400
7900,6242,230,1428
8000,6312,233,1455
8100,6377,235,1488
8200,6433,237,1530
8300,6495,241,1564
8400,6549,247,1604
8500,6601,253,1646
8600,6665,257,1678
8700,6726,261,1713
8800,6782,265,1753
8900,6840,268,1792
9000,6899,275,1826
9100,6959,280,1861
9200,7012,286,1902
9300,7076,291,1933
9400,7132,297,1971
9500,7189,304,2007
9600,7245,307,2048
9700,7305,312,2083
9800,7364,322,2114
9900,7423,326,2151
10000,7482,329,2189
10100,7541,331,2228
10200,7590,337,2273
10300,7634,345,2321
10400,7693,354,2353
10500,7752,361,2387
10600,7804,365,2431
10700,7864,372,2464
10800,7923,378,2499
10900,7979,384,2537
11000,8023,390,2587
11100,8069,396,2635
11200,8118,405,2677
11300,8170,409,2721
11400,8210,419,2771
11500,8260,429,2811
11600,8308,435,2857
11700,8365,442,2893
11800,8414,449,2937
11900,8458,454,2988
12000,8503,462,3035
12100,8542,467,3091
12200,8586,471,3143
12300,8636,478,3186
12400,8691,487,3222
12500,8743,495,3262
12600,8792,502,3306
12700,8839,510,3351
12800,8885,515,3400
12900,8920,523,3457
13000,8971,533,3496
13100,9020,541,3539
13200,9062,552,3586
13300,9103,557,3640
13400,9154,563,3683
13500,9196,570,3734
13600,9239,581,3780
13700,9280,587,3833
13800,9316,594,3890
13900,9362,600,3938
14000,9396,611,3993
14100,9446,616,4038
14200,9482,625,4093
14300,9527,631,4142
14400,9572,639,4189
14500,9603,648,4249
14600,9649,654,4297
14700,9691,664,4345
14800,9726,675,4399
14900,9768,679,4453
15000,9813,691,4496
15100,9847,697,4556
15200,9889,704,4607
15300,9932,708,4660
15400,9967,716,4717
15500,10008,726,4766
15600,10045,733,4822
15700,10090,737,4873
15800,10133,742,4925
15900,10167,749,4984
16000,10209,757,5034
16100,10247,766,5087
16200,10287,776,5137
16300,10325,785,5190
16400,10363,793,5244
16500,10407,802,5291
16600,10440,809,5351
16700,10480,815,5405
16800,10512,824,5464
16900,10554,831,5515
17000,10596,839,5565
17100,10631,848,5621
17200,10669,856,5675
17300,10706,864,5730
17400,10738,873,5789
17500,10771,882,5847
17600,10805,889,5906
17700,10845,899,5956
17800,10876,910,6014
17900,10906,920,6074
18000,10943,926,6131
18100,10975,936,6189
18200,11004,943,6253
18300,11038,951,6311
18400,11075,961,6364
18500,11107,972,6421
18600,11140,983,6477
18700,11180,987,6533
18800,11220,997,6583
18900,11247,1011,6642
19000,11277,1019,6704
19100,11306,1028,6766
19200,11332,1035,6833
19300,11367,1042,6891
19400,11400,1047,6953
19500,11425,1057,7018
19600,11453,1069,7078
19700,11483,1075,7142
19800,11517,1085,7198
19900,11551,1094,7255
20000,11578,1100,7322
20100,11617,1108,7375
20200,11648,1117,7435
20300,11675,1123,7502
20400,11712,1133,7555
20500,11744,1142,7614
20600,11769,1156,7675
20700,11798,1163,7739
20800,11826,1169,7805
20900,11856,1185,7859
21000,11875,1195,7930
21100,11907,1202,7991
21200,11941,1209,8050
21300,11972,1216,8112
21400,12006,1228,8166
21500,12037,1235,8228
21600,12064,1245,8291
21700,12089,1256,8355
21800,12106,1269,8425
21900,12132,1278,8490
22000,12154,1284,8562
22100,12184,1295,8621
22200,12207,1304,8689
22300,12223,1317,8760
22400,12257,1326,8817
22500,12286,1334,8880
22600,12306,1346,8948
22700,12329,1355,9016
22800,12356,1363,9081
22900,12385,1373,9142
23000,12410,1383,9207
23100,12433,1392,9275
23200,12455,1403,9342
23300,12480,1408,9412
23400,12507,1416,9477
23500,12530,1423,9547
23600,12543,1429,9628
23700,12556,1444,9700
23800,12576,1451,9773
23900,12601,1460,9839
24000,12629,1471,9900
24100,12654,1479,9967
24200,12675,1490,10035
24300,12696,1503,10101
24400,12723,1510,10167
24500,12746,1521,10233
24600,12764,1536,10300
24700,12790,1546,10364
24800,12817,1558,10425
24900,12844,1569,10487
25000,12861,1578,10561
25100,12886,1586,10628
25200,12916,1595,10689
25300,12940,1606,10754
25400,12962,1619,10819
25500,12980,1625,10895
25600,12996,1634,10970
25700,13019,1642,11039
25800,13037,1655,11108
25900,13055,1663,11182
26000,13076,1674,11250
26100,13100,1681,11319
26200,13120,1694,11386
26300,13136,1708,11456
26400,13156,1716,11528
26500,13184,1728,11588
26600,13205,1736,11659
26700,13224,1740,11736
26800,13241,1753,11806
26900,13264,1765,11871
27000,13280,1777,11943
27100,13298,1789,12013
27200,13320,1802,12078
27300,13338,1811,12151
27400,13355,1823,12222
27500,13390,1831,12279
27600,13406,1841,12353
27700,13433,1850,12417
27800,13455,1859,12486
27900,13471,1870,12559
28000,13492,1881,12627
28100,13507,1895,12698
28200,13530,1905,12765
28300,13547,1914,12839
28400,13566,1926,12908
28500,13584,1941,12975
28600,13606,1952,13042
28700,13621,1965,13114
28800,13643,1977,13180
28900,13661,1989,13250
29000,13677,2000,13323
29100,13688,2014,13398
29200,13703,2028,13469
29300,13719,2038,13543
29400,13741,2046,13613
29500,13753,2052,13695
29600,13771,2058,13771
29700,13794,2070,13836
29800,13808,2079,13913
29900,13831,2084,13985
30000,13850,2091,14059
30100,13872,2099,14129
30200,13887,2109,14204
30300,13909,2120,14271
30400,13925,2129,14346
30500,13942,2141,14417
30600,13954,2157,14489
30700,13970,2165,14565
30800,13988,2178,14634
30900,13997,2189,14714
31000,14013,2194,14793
31100,14029,2206,14865
31200,14045,2223,14932
31300,14058,2227,15015
31400,14077,2236,15087
31500,14091,2248,15161
31600,14107,2253,15240
31700,14123,2265,15312
31800,14133,2275,15392
31900,14148,2284,15468
32000,14163,2297,15540
32100,14170,2314,15616
32200,14185,2324,15691
32300,14194,2329,15777
32400,14207,2341,15852
32500,14221,2354,15925
32600,14231,2362,16007
32700,14241,2369,16090
32800,14255,2383,16162
32900,14265,2393,16242
33000,14276,2410,16314
33100,14293,2420,16387
33200,14301,2428,16471
33300,14312,2441,16547
33400,14330,2457,16613
33500,14340,2471,16689
33600,14347,2481,16772
33700,14364,2491,16845
33800,14371,2499,16930
33900,14379,2510,17011
34000,14392,2518,17090
34100,14408,2532,17160
34200,14413,2548,17239
34300,14424,2558,17318
34400,14436,2569,17395
34500,14449,2574,17477
34600,14461,2589,17550
34700,14474,2604,17622
34800,14483,2609,17708
34900,14496,2623,17781
35000,14507,2630,17863
35100,14524,2639,17937
35200,14537,2647,18016
35300,14552,2660,18088
35400,14560,2677,18163
35500,14571,2690,18239
35600,14580,2704,18316
35700,14592,2715,18393
35800,14602,2726,18472
35900,14611,2738,18551
36000,14619,2748,18633
36100,14630,2762,18708
36200,14642,2774,18784
36300,14651,2786,18863
36400,14660,2795,18945
36500,14670,2807,19023
36600,14681,2818,19101
36700,14691,2827,19182
36800,14703,2832,19265
36900,14709,2845,19346
37000,14716,2858,19426
37100,14731,2868,19501
37200,14745,2874,19581
37300,14754,2890,19656
37400,14762,2903,19735
37500,14768,2914,19818
37600,14776,2924,19900
37700,14786,2937,19977
37800,14797,2943,20060
37900,14810,2950,20140
38000,14820,2960,20220
38100,14833,2976,20291
38200,14846,2989,20365
38300,14859,3002,20439
38400,14863,3011,20526
38500,14874,3025,20601
38600,14885,3037,20678
38700,14890,3049,20761
38800,14897,3061,20842
38900,14903,3070,20927
39000,14913,3085,21002
39100,14928,3100,21072
39200,14934,3107,21159
39300,14942,3115,21243
39400,14950,3126,21324
39500,14956,3138,21406
39600,14972,3146,21482
39700,14982,3165,21553
39800,14992,3175,21633
39900,15001,3192,21707
40000,15009,3205,21786
40100,15017,3222,21861
40200,15029,3235,21936
40300,15044,3247,22009
40400,15049,3258,22093
40500,15056,3270,22174
40600,15064,3283,22253
40700,15069,3293,22338
40800,15075,3303,22422
40900,15086,3310,22504
41000,15094,3323,22583
41100,15099,3332,22669
41200,15106,3343,22751
41300,15117,3358,22825
41400,15125,3370,22905
41500,15129,3380,22991
41600,15136,3394,23070
41700,15142,3409,23149
41800,15152,3413,23235
41900,15164,3425,23311
42000,15169,3437,23394
42100,15182,3454,23464
42200,15185,3465,23550
42300,15191,3474,23635
42400,15201,3482,23717
42500,15209,3492,23799
42600,15215,3504,23881
42700,15221,3519,23960
42800,15229,3528,24043
42900,15238,3543,24119
43000,15244,3550,24206
43100,15250,3563,24287
43200,15257,3577,24366
43300,15262,3588,24450
43400,15271,3607,24522
43500,15280,3619,24601
43600,15292,3633,24675
43700,15296,3643,24761
43800,15300,3651,24849
43900,15303,3665,24932
44000,15311,3673,25016
44100,15313,3684,25103
44200,15321,3698,25181
44300,15325,3708,25267
44400,15332,3720,25348
44500,15337,3732,25431
44600,15341,3747,25512
44700,15347,3761,25592
44800,15354,3773,25673
44900,15361,3784,25755
45000,15367,3796,25837
45100,15372,3808,25920
45200,15383,3820,25997
45300,15388,3828,26084
45400,15393,3843,26164
45500,15397,3858,26245
45600,15402,3862,26336
45700,15408,3873,26419
45800,15413,3883,26504
45900,15421,3893,26586
46000,15429,3907,26664
46100,15434,3920,26746
46200,15439,3933,26828
46300,15447,3938,26915
46400,15452,3947,27001
46500,15456,3957,27087
46600,15461,3968,27171
46700,15466,3980,27254
46800,15476,3987,27337
46900,15485,3999,27416
47000,15493,4009,27498
47100,15495,4019,27586
47200,15500,4031,27669
47300,15507,4046,27747
47400,15515,4057,27828
47500,15517,4068,27915
47600,15524,4080,27996
47700,15527,4092,28081
47800,15528,4108,28164
47900,15534,4117,28249
48000,15541,4130,28329
48100,15544,4143,28413
48200,15546,4158,28496
48300,15550,4165,28585
48400,15553,4177,28670
48500,15557,4194,28749
48600,15561,4206,28833
48700,15571,4212,28917
48800,15576,4225,28999
48900,15577,4235,29088
49000,15579,4248,29173
49100,15583,4257,29260
49200,15589,4272,29339
49300,15593,4284,29423
49400,15595,4298,29507
49500,15600,4309,29591
49600,15606,4320,29674
49700,15612,4334,29754
49800,15615,4341,29844
49900,15619,4358,29923
50000,15625,4370,30005
50100,15629,4382,30089
50200,15634,4390,30176
50300,15635,4398,30267
50400,15639,4405,30356
50500,15645,4418,30437
50600,15649,4430,30521
50700,15654,4444,30602
50800,15659,4457,30684
50900,15662,4471,30767
51000,15667,4479,30854
51100,15670,4495,30935
51200,15674,4506,31020
51300,15679,4517,31104
51400,15689,4533,31178
51500,15694,4540,31266
51600,15701,4551,31348
51700,15707,4563,31430
51800,15709,4572,31519
51900,15713,4587,31600
52000,15717,4601,31682
52100,15721,4611,31768
52200,15723,4619,31858
52300,15725,4627,31948
52400,15728,4647,32025
52500,15735,4661,32104
52600,15737,4675,32188
52700,15743,4691,32266
52800,15746,4701,32353
52900,15747,4708,32445
53000,15752,4716,32532
53100,15757,4730,32613
53200,15759,4749,32692
53300,15761,4758,32781
53400,15767,4766,32867
53500,15770,4772,32958
53600,15772,4783,33045
53700,15774,4791,33135
53800,15777,4803,33220
53900,15778,4815,33307
54000,15781,4825,33394
54100,15788,4833,33479
54200,15791,4844,33565
54300,15796,4856,33648
54400,15799,4870,33731
54500,15800,4878,33822
54600,15802,4892,33906
54700,15806,4901,33993
54800,15811,4912,34077
54900,15817,4924,34159
55000,15819,4937,34244
55100,15821,4949,34330
55200,15823,4957,34420
55300,15827,4970,34503
55400,15833,4979,34588
55500,15837,4994,34669
55600,15841,5007,34752
55700,15844,5014,34842
55800,15846,5028,34926
55900,15848,5039,35013
56000,15852,5057,35091
56100,15852,5067,35181
56200,15858,5073,35269
56300,15861,5085,35354
56400,15865,5093,35442
56500,15871,5102,35527
56600,15874,5118,35608
56700,15874,5129,35697
56800,15878,5138,35784
56900,15880,5152,35868
57000,15882,5161,35957
57100,15886,5175,36039
57200,15889,5190,36121
57300,15891,5203,36206
57400,15894,5216,36290
57500,15897,5225,36378
57600,15901,5233,36466
57700,15907,5246,36547
57800,15909,5261,36630
57900,15914,5275,36711
58000,15915,5284,36801
58100,15919,5297,36884
58200,15922,5310,36968
58300,15925,5320,37055
58400,15930,5332,37138
58500,15934,5342,37224
58600,15936,5350,37314
58700,15940,5362,37398
58800,15942,5373,37485
58900,15950,5386,37564
59000,15953,5396,37651
59100,15958,5415,37727
59200,15960,5426,37814
59300,15961,5442,37897
59400,15963,5450,37987
59500,15966,5461,38073
59600,15967,5470,38163
59700,15972,5483,38245
59800,15974,5498,38328
59900,15976,5509,38415
60000,15977,5521,38502
60100,15980,5537,38583
60200,15980,5554,38666
60300,15983,5565,38752
60400,15986,5576,38838
60500,15988,5586,38926
60600,15991,5601,39008
60700,15995,5613,39092
60800,15996,5626,39178
60900,15998,5638,39264
61000,16000,5651,39349
61100,16004,5659,39437
61200,16004,5673,39523
61300,16006,5689,39605
61400,16006,5703,39691
61500,16009,5713,39778
61600,16014,5723,39863
61700,16020,5738,39942
61800,16024,5749,40027
61900,16024,5764,40112
62000,16025,5773,40202
62100,16029,5795,40276
62200,16033,5810,40357
62300,16037,5818,40445
62400,16039,5830,40531
62500,16041,5838,40621
62600,16044,5848,40708
62700,16046,5856,40798
62800,16046,5866,40888
62900,16047,5876,40977
63000,16049,5887,41064
63100,16051,5902,41147
63200,16056,5913,41231
63300,16060,5924,41316
63400,16062,5940,41398
63500,16063,5956,41481
63600,16064,5968,41568
63700,16066,5983,41651
63800,16067,5996,41737
63900,16068,6015,41817
64000,16070,6030,41900
64100,16073,6036,41991
64200,16074,6047,42079
64300,16075,6065,42160
64400,16077,6075,42248
64500,16079,6085,42336
64600,16082,6097,42421
64700,16084,6113,42503
64800,16084,6129,42587
64900,16086,6143,42671
65000,16088,6156,42756
65100,16088,6168,42844
65200,16091,6183,42926
65300,16094,6200,43006
65400,16098,6220,43082
65500,16101,6235,43164
65600,16103,6247,43250
65700,16105,6259,43336
65800,16106,6266,43428
65900,16107,6282,43511
66000,16109,6293,43598
66100,16113,6307,43680
66200,16114,6320,43766
66300,16115,6325,43860
66400,16118,6340,43942
66500,16118,6353,44029
66600,16120,6370,44110
66700,16120,6387,44193
66800,16123,6396,44281
66900,16123,6408,44369
67000,16123,6416,44461
67100,16124,6427,44549
67200,16124,6439,44637
67300,16124,6454,44722
67400,16128,6468,44804
67500,16130,6477,44893
67600,16132,6489,44979
67700,16134,6499,45067
67800,16135,6512,45153
67900,16136,6521,45243
68000,16136,6534,45330
68100,16137,6552,45411
68200,16138,6561,45501
68300,16139,6572,45589
68400,16140,6584,45676
68500,16142,6596,45762
68600,16147,6612,45841
68700,16148,6620,45932
68800,16149,6634,46017
68900,16150,6647,46103
69000,16151,6658,46191
69100,16152,6666,46282
69200,16154,6678,46368
69300,16156,6696,46448
69400,16157,6707,46536
69500,16158,6724,46618
69600,16159,6733,46708
69700,16161,6748,46791
69800,16165,6757,46878
69900,16166,6771,46963
70000,16169,6778,47053
70100,16171,6787,47142
70200,16172,6799,47229
70300,16173,6811,47316
70400,16175,6823,47402
70500,16178,6833,47489
70600,16178,6851,47571
70700,16180,6863,47657
70800,16180,6870,47750
70900,16180,6879,47841
71000,16180,6889,47931
71100,16180,6901,48019
71200,16182,6912,48106
71300,16182,6924,48194
71400,16182,6940,48278
71500,16183,6953,48364
71600,16188,6959,48453
71700,16190,6974,48536
71800,16191,6993,48616
71900,16193,7007,48700
72000,16193,7015,48792
72100,16193,7033,48874
72200,16195,7044,48961
72300,16197,7053,49050
72400,16198,7062,49140
72500,16199,7070,49231
72600,16203,7075,49322
72700,16204,7084,49412
72800,16205,7098,49497
72900,16205,7115,49580
73000,16207,7123,49670
73100,16208,7134,49758
73200,16210,7148,49842
73300,16211,7161,49928
73400,16211,7171,50018
73500,16212,7184,50104
73600,16213,7193,50194
73700,16217,7202,50281
73800,16217,7214,50369
73900,16218,7224,50458
74000,16220,7233,50547
74100,16221,7242,50637
74200,16222,7255,50723
74300,16223,7268,50809
74400,16223,7277,50900
74500,16225,7290,50985
74600,16227,7308,51065
74700,16228,7322,51150
74800,16228,7335,51237
74900,16228,7347,51325
75000,16231,7357,51412
75100,16231,7369,51500
75200,16231,7376,51593
75300,16233,7390,51677
75400,16234,7400,51766
75500,16234,7412,51854
75600,16235,7423,51942
75700,16236,7437,52027
75800,16237,7453,52110
75900,16240,7459,52201
76000,16242,7469,52289
76100,16243,7477,52380
76200,16243,7489,52468
76300,16244,7502,52554
76400,16245,7515,52640
76500,16245,7529,52726
76600,16246,7541,52813
76700,16246,7555,52899
76800,16246,7573,52981
76900,16246,7581,53073
77000,16247,7593,53160
77100,16249,7601,53250
77200,16250,7611,53339
77300,16250,7623,53427
77400,16251,7638,53511
77500,16251,7649,53600
77600,16253,7664,53683
77700,16253,7680,53767
77800,16254,7691,53855
77900,16255,7707,53938
78000,16257,7717,54026
78100,16258,7729,54113
78200,16258,7742,54200
78300,16258,7753,54289
78400,16258,7767,54375
78500,16258,7783,54459
78600,16260,7791,54549
78700,16261,7804,54635
78800,16263,7817,54720
78900,16263,7825,54812
79000,16263,7841,54896
79100,16264,7858,54978
79200,16265,7870,55065
79300,16266,7890,55144
79400,16266,7896,55238
79500,16266,7908,55326
79600,16266,7924,55410
79700,16268,7944,55488
79800,16269,7958,55573
79900,16269,7972,55659
80000,16269,7987,55744
80100,16270,7995,55835
80200,16271,8002,55927
80300,16271,8009,56020
80400,16272,8023,56105
80500,16274,8032,56194
80600,16275,8049,56276
80700,16277,8066,56357
80800,16277,8076,56447
80900,16279,8087,56534
81000,16279,8099,56622
81100,16279,8114,56707
81200,16279,8127,56794
81300,16279,8151,56870
81400,16279,8164,56957
81500,16279,8175,57046
81600,16279,8192,57129
81700,16279,8203,57218
81800,16280,8219,57301
81900,16281,8242,57377
82000,16282,8257,57461
82100,16283,8267,57550
82200,16284,8281,57635
82300,16284,8289,57727
82400,16284,8308,57808
82500,16284,8320,57896
82600,16284,8327,57989
82700,16284,8342,58074
82800,16286,8355,58159
82900,16286,8366,58248
83000,16287,8380,58333
83100,16287,8392,58421
83200,16288,8407,58505
83300,16289,8420,58591
83400,16290,8433,58677
83500,16290,8445,58765
83600,16291,8458,58851
83700,16291,8463,58946
83800,16291,8476,59033
83900,16291,8489,59120
84000,16293,8501,59206
84100,16294,8513,59293
84200,16295,8525,59380
84300,16295,8541,59464
84400,16295,8549,59556
84500,16295,8571,59634
84600,16295,8585,59720
84700,16295,8600,59805
84800,16295,8603,59902
84900,16296,8615,59989
85000,16296,8631,60073
85100,16296,8647,60157
85200,16296,8658,60246
85300,16296,8669,60335
85400,16296,8684,60420
85500,16296,8697,60507
85600,16297,8708,60595
85700,16299,8723,60678
85800,16300,8738,60762
85900,16300,8749,60851
86000,16300,8763,60937
86100,16301,8783,61016
86200,16302,8792,61106
86300,16302,8804,61194
86400,16302,8819,61279
86500,16302,8828,61370
86600,16302,8843,61455
86700,16302,8858,61540
86800,16302,8868,61630
86900,16302,8880,61718
87000,16303,8895,61802
87100,16304,8907,61889
87200,16304,8922,61974
87300,16305,8934,62061
87400,16305,8946,62149
87500,16305,8966,62229
87600,16306,8979,62315
87700,16306,8992,62402
87800,16308,9008,62484
87900,16309,9025,62566
88000,16309,9037,62654
88100,16309,9051,62740
88200,16309,9062,62829
88300,16309,9072,62919
88400,16309,9085,63006
88500,16309,9103,63088
88600,16309,9119,63172
88700,16311,9130,63259
88800,16311,9146,63343
88900,16312,9158,63430
89000,16312,9177,63511
89100,16312,9190,63598
89200,16313,9203,63684
89300,16313,9213,63774
89400,16313,9225,63862
89500,16313,9240,63947
89600,16313,9256,64031
89700,16314,9265,64121
89800,16314,9281,64205
89900,16315,9300,64285
90000,16316,9308,64376
90100,16316,9327,64457
90200,16317,9342,64541
90300,16317,9354,64629
90400,16317,9372,64711
90500,16318,9379,64803
90600,16320,9393,64887
90700,16320,9405,64975
90800,16320,9417,65063
90900,16320,9429,65151
91000,16320,9446,65234
91100,16321,9459,65320
91200,16321,9472,65407
91300,16321,9487,65492
91400,16321,9503,65576
91500,16321,9516,65663
91600,16321,9524,65755
91700,16321,9532,65847
91800,16322,9538,65940
91900,16322,9551,66027
92000,16322,9563,66115
92100,16322,9576,66202
92200,16324,9591,66285
92300,16324,9606,66370
92400,16324,9626,66450
92500,16324,9641,66535
92600,16324,9651,66625
92700,16324,9660,66716
92800,16324,9679,66797
92900,16324,9696,66880
93000,16325,9710,66965
93100,16326,9722,67052
93200,16326,9738,67136
93300,16326,9749,67225
93400,16326,9759,67315
93500,16326,9775,67399
93600,16327,9785,67488
93700,16327,9792,67581
93800,16327,9802,67671
93900,16327,9815,67758
94000,16327,9828,67845
94100,16327,9841,67932
94200,16328,9863,68009
94300,16328,9874,68098
94400,16331,9882,68187
94500,16331,9895,68274
94600,16332,9908,68360
94700,16332,9927,68441
94800,16333,9938,68529
94900,16333,9946,68621
95000,16334,9959,68707
95100,16334,9973,68793
95200,16335,9981,68884
95300,16336,9994,68970
95400,16337,10011,69052
95500,16337,10025,69138
95600,16338,10041,69221
95700,16338,10059,69303
95800,16339,10072,69389
95900,16339,10087,69474
96000,16339,10106,69555
96100,16339,10121,69640
96200,16340,10130,69730
96300,16340,10139,69821
96400,16341,10150,69909
96500,16341,10161,69998
96600,16341,10169,70090
96700,16341,10180,70179
96800,16342,10196,70262
96900,16342,10204,70354
97000,16342,10216,70442
97100,16342,10229,70529
97200,16342,10244,70614
97300,16342,10265,70693
97400,16342,10280,70778
97500,16342,10302,70856
97600,16342,10318,70940
97700,16342,10331,71027
97800,16342,10346,71112
97900,16342,10355,71203
98000,16343,10366,71291
98100,16345,10372,71383
98200,16345,10385,71470
98300,16345,10391,71564
98400,16345,10403,71652
98500,16346,10410,71744
98600,16346,10420,71834
98700,16346,10434,71920
98800,16346,10458,71996
98900,16346,10470,72084
99000,16346,10476,72178
99100,16346,10489,72265
99200,16346,10497,72357
99300,16346,10510,72444
99400,16347,10518,72535
99500,16347,10530,72623
99600,16347,10545,72708
99700,16347,10553,72800
99800,16347,10563,72890
99900,16347,10577,72976
100000,16347,10589,73064


==> sub_final/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	1
300	1
400	1
500	1
600	2
700	2
800	2
900	3
1000	3
1100	3
1200	5
1300	5
1400	6
1500	7
1600	9
1700	9
1800	9
1900	10
2000	11
2100	12
2200	15
2300	16
2400	20
2500	21
2600	23
2700	24
2800	27
2900	28
3000	32
3100	34
3200	36
3300	39
3400	40
3500	42
3600	44
3700	45
3800	48
3900	51
4000	57
4100	61
4200	64
4300	70
4400	72
4500	75
4600	78
4700	81
4800	87
4900	92
5000	94
5100	99
5200	104
5300	106
5400	114
5500	119
5600	124
5700	126
5800	131
5900	135
6000	137
6100	142
6200	143
6300	151
6400	155
6500	160
6600	162
6700	166
6800	170
6900	177
7000	181
7100	186
7200	192
7300	195
7400	199
7500	204
7600	214
7700	221
7800	228
7900	230
8000	233
8100	235
8200	237
8300	241
8400	247
8500	253
8600	257
8700	261
8800	265
8900	268
9000	275
9100	280
9200	286
9300	291
9400	297
9500	304
9600	307
9700	312
9800	322
9900	326
10000	329
10100	331
10200	337
10300	345
10400	354
10500	361
10600	365
10700	372
10800	378
10900	384
11000	390
11100	396
11200	405
11300	409
11400	419
11500	429
11600	435
11700	442
11800	449
11900	454
12000	462
12100	467
12200	471
12300	478
12400	487
12500	495
12600	502
12700	510
12800	515
12900	523
13000	533
13100	541
13200	552
13300	557
13400	563
13500	570
13600	581
13700	587
13800	594
13900	600
14000	611
14100	616
14200	625
14300	631
14400	639
14500	648
14600	654
14700	664
14800	675
14900	679
15000	691
15100	697
15200	704
15300	708
15400	716
15500	726
15600	733
15700	737
15800	742
15900	749
16000	757
16100	766
16200	776
16300	785
16400	793
16500	802
16600	809
16700	815
16800	824
16900	831
17000	839
17100	848
17200	856
17300	864
17400	873
17500	882
17600	889
17700	899
17800	910
17900	920
18000	926
18100	936
18200	943
18300	951
18400	961
18500	972
18600	983
18700	987
18800	997
18900	1011
19000	1019
19100	1028
19200	1035
19300	1042
19400	1047
19500	1057
19600	1069
19700	1075
19800	1085
19900	1094
20000	1100
20100	1108
20200	1117
20300	1123
20400	1133
20500	1142
20600	1156
20700	1163
20800	1169
20900	1185
21000	1195
21100	1202
21200	1209
21300	1216
21400	1228
21500	1235
21600	1245
21700	1256
21800	1269
21900	1278
22000	1284
22100	1295
22200	1304
22300	1317
22400	1326
22500	1334
22600	1346
22700	1355
22800	1363
22900	1373
23000	1383
23100	1392
23200	1403
23300	1408
23400	1416
23500	1423
23600	1429
23700	1444
23800	1451
23900	1460
24000	1471
24100	1479
24200	1490
24300	1503
24400	1510
24500	1521
24600	1536
24700	1546
24800	1558
24900	1569
25000	1578
25100	1586
25200	1595
25300	1606
25400	1619
25500	1625
25600	1634
25700	1642
25800	1655
25900	1663
26000	1674
26100	1681
26200	1694
26300	1708
26400	1716
26500	1728
26600	1736
26700	1740
26800	1753
26900	1765
27000	1777
27100	1789
27200	1802
27300	1811
27400	1823
27500	1831
27600	1841
27700	1850
27800	1859
27900	1870
28000	1881
28100	1895
28200	1905
28300	1914
28400	1926
28500	1941
28600	1952
28700	1965
28800	1977
28900	1989
29000	2000
29100	2014
29200	2028
29300	2038
29400	2046
29500	2052
29600	2058
29700	2070
29800	2079
29900	2084
30000	2091
30100	2099
30200	2109
30300	2120
30400	2129
30500	2141
30600	2157
30700	2165
30800	2178
30900	2189
31000	2194
31100	2206
31200	2223
31300	2227
31400	2236
31500	2248
31600	2253
31700	2265
31800	2275
31900	2284
32000	2297
32100	2314
32200	2324
32300	2329
32400	2341
32500	2354
32600	2362
32700	2369
32800	2383
32900	2393
33000	2410
33100	2420
33200	2428
33300	2441
33400	2457
33500	2471
33600	2481
33700	2491
33800	2499
33900	2510
34000	2518
34100	2532
34200	2548
34300	2558
34400	2569
34500	2574
34600	2589
34700	2604
34800	2609
34900	2623
35000	2630
35100	2639
35200	2647
35300	2660
35400	2677
35500	2690
35600	2704
35700	2715
35800	2726
35900	2738
36000	2748
36100	2762
36200	2774
36300	2786
36400	2795
36500	2807
36600	2818
36700	2827
36800	2832
36900	2845
37000	2858
37100	2868
37200	2874
37300	2890
37400	2903
37500	2914
37600	2924
37700	2937
37800	2943
37900	2950
38000	2960
38100	2976
38200	2989
38300	3002
38400	3011
38500	3025
38600	3037
38700	3049
38800	3061
38900	3070
39000	3085
39100	3100
39200	3107
39300	3115
39400	3126
39500	3138
39600	3146
39700	3165
39800	3175
39900	3192
40000	3205
40100	3222
40200	3235
40300	3247
40400	3258
40500	3270
40600	3283
40700	3293
40800	3303
40900	3310
41000	3323
41100	3332
41200	3343
41300	3358
41400	3370
41500	3380
41600	3394
41700	3409
41800	3413
41900	3425
42000	3437
42100	3454
42200	3465
42300	3474
42400	3482
42500	3492
42600	3504
42700	3519
42800	3528
42900	3543
43000	3550
43100	3563
43200	3577
43300	3588
43400	3607
43500	3619
43600	3633
43700	3643
43800	3651
43900	3665
44000	3673
44100	3684
44200	3698
44300	3708
44400	3720
44500	3732
44600	3747
44700	3761
44800	3773
44900	3784
45000	3796
45100	3808
45200	3820
45300	3828
45400	3843
45500	3858
45600	3862
45700	3873
45800	3883
45900	3893
46000	3907
46100	3920
46200	3933
46300	3938
46400	3947
46500	3957
46600	3968
46700	3980
46800	3987
46900	3999
47000	4009
47100	4019
47200	4031
47300	4046
47400	4057
47500	4068
47600	4080
47700	4092
47800	4108
47900	4117
48000	4130
48100	4143
48200	4158
48300	4165
48400	4177
48500	4194
48600	4206
48700	4212
48800	4225
48900	4235
49000	4248
49100	4257
49200	4272
49300	4284
49400	4298
49500	4309
49600	4320
49700	4334
49800	4341
49900	4358
50000	4370
50100	4382
50200	4390
50300	4398
50400	4405
50500	4418
50600	4430
50700	4444
50800	4457
50900	4471
51000	4479
51100	4495
51200	4506
51300	4517
51400	4533
51500	4540
51600	4551
51700	4563
51800	4572
51900	4587
52000	4601
52100	4611
52200	4619
52300	4627
52400	4647
52500	4661
52600	4675
52700	4691
52800	4701
52900	4708
53000	4716
53100	4730
53200	4749
53300	4758
53400	4766
53500	4772
53600	4783
53700	4791
53800	4803
53900	4815
54000	4825
54100	4833
54200	4844
54300	4856
54400	4870
54500	4878
54600	4892
54700	4901
54800	4912
54900	4924
55000	4937
55100	4949
55200	4957
55300	4970
55400	4979
55500	4994
55600	5007
55700	5014
55800	5028
55900	5039
56000	5057
56100	5067
56200	5073
56300	5085
56400	5093
56500	5102
56600	5118
56700	5129
56800	5138
56900	5152
57000	5161
57100	5175
57200	5190
57300	5203
57400	5216
57500	5225
57600	5233
57700	5246
57800	5261
57900	5275
58000	5284
58100	5297
58200	5310
58300	5320
58400	5332
58500	5342
58600	5350
58700	5362
58800	5373
58900	5386
59000	5396
59100	5415
59200	5426
59300	5442
59400	5450
59500	5461
59600	5470
59700	5483
59800	5498
59900	5509
60000	5521
60100	5537
60200	5554
60300	5565
60400	5576
60500	5586
60600	5601
60700	5613
60800	5626
60900	5638
61000	5651
61100	5659
61200	5673
61300	5689
61400	5703
61500	5713
61600	5723
61700	5738
61800	5749
61900	5764
62000	5773
62100	5795
62200	5810
62300	5818
62400	5830
62500	5838
62600	5848
62700	5856
62800	5866
62900	5876
63000	5887
63100	5902
63200	5913
63300	5924
63400	5940
63500	5956
63600	5968
63700	5983
63800	5996
63900	6015
64000	6030
64100	6036
64200	6047
64300	6065
64400	6075
64500	6085
64600	6097
64700	6113
64800	6129
64900	6143
65000	6156
65100	6168
65200	6183
65300	6200
65400	6220
65500	6235
65600	6247
65700	6259
65800	6266
65900	6282
66000	6293
66100	6307
66200	6320
66300	6325
66400	6340
66500	6353
66600	6370
66700	6387
66800	6396
66900	6408
67000	6416
67100	6427
67200	6439
67300	6454
67400	6468
67500	6477
67600	6489
67700	6499
67800	6512
67900	6521
68000	6534
68100	6552
68200	6561
68300	6572
68400	6584
68500	6596
68600	6612
68700	6620
68800	6634
68900	6647
69000	6658
69100	6666
69200	6678
69300	6696
69400	6707
69500	6724
69600	6733
69700	6748
69800	6757
69900	6771
70000	6778
70100	6787
70200	6799
70300	6811
70400	6823
70500	6833
70600	6851
70700	6863
70800	6870
70900	6879
71000	6889
71100	6901
71200	6912
71300	6924
71400	6940
71500	6953
71600	6959
71700	6974
71800	6993
71900	7007
72000	7015
72100	7033
72200	7044
72300	7053
72400	7062
72500	7070
72600	7075
72700	7084
72800	7098
72900	7115
73000	7123
73100	7134
73200	7148
73300	7161
73400	7171
73500	7184
73600	7193
73700	7202
73800	7214
73900	7224
74000	7233
74100	7242
74200	7255
74300	7268
74400	7277
74500	7290
74600	7308
74700	7322
74800	7335
74900	7347
75000	7357
75100	7369
75200	7376
75300	7390
75400	7400
75500	7412
75600	7423
75700	7437
75800	7453
75900	7459
76000	7469
76100	7477
76200	7489
76300	7502
76400	7515
76500	7529
76600	7541
76700	7555
76800	7573
76900	7581
77000	7593
77100	7601
77200	7611
77300	7623
77400	7638
77500	7649
77600	7664
77700	7680
77800	7691
77900	7707
78000	7717
78100	7729
78200	7742
78300	7753
78400	7767
78500	7783
78600	7791
78700	7804
78800	7817
78900	7825
79000	7841
79100	7858
79200	7870
79300	7890
79400	7896
79500	7908
79600	7924
79700	7944
79800	7958
79900	7972
80000	7987
80100	7995
80200	8002
80300	8009
80400	8023
80500	8032
80600	8049
80700	8066
80800	8076
80900	8087
81000	8099
81100	8114
81200	8127
81300	8151
81400	8164
81500	8175
81600	8192
81700	8203
81800	8219
81900	8242
82000	8257
82100	8267
82200	8281
82300	8289
82400	8308
82500	8320
82600	8327
82700	8342
82800	8355
82900	8366
83000	8380
83100	8392
83200	8407
83300	8420
83400	8433
83500	8445
83600	8458
83700	8463
83800	8476
83900	8489
84000	8501
84100	8513
84200	8525
84300	8541
84400	8549
84500	8571
84600	8585
84700	8600
84800	8603
84900	8615
85000	8631
85100	8647
85200	8658
85300	8669
85400	8684
85500	8697
85600	8708
85700	8723
85800	8738
85900	8749
86000	8763
86100	8783
86200	8792
86300	8804
86400	8819
86500	8828
86600	8843
86700	8858
86800	8868
86900	8880
87000	8895
87100	8907
87200	8922
87300	8934
87400	8946
87500	8966
87600	8979
87700	8992
87800	9008
87900	9025
88000	9037
88100	9051
88200	9062
88300	9072
88400	9085
88500	9103
88600	9119
88700	9130
88800	9146
88900	9158
89000	9177
89100	9190
89200	9203
89300	9213
89400	9225
89500	9240
89600	9256
89700	9265
89800	9281
89900	9300
90000	9308
90100	9327
90200	9342
90300	9354
90400	9372
90500	9379
90600	9393
90700	9405
90800	9417
90900	9429
91000	9446
91100	9459
91200	9472
91300	9487
91400	9503
91500	9516
91600	9524
91700	9532
91800	9538
91900	9551
92000	9563
92100	9576
92200	9591
92300	9606
92400	9626
92500	9641
92600	9651
92700	9660
92800	9679
92900	9696
93000	9710
93100	9722
93200	9738
93300	9749
93400	9759
93500	9775
93600	9785
93700	9792
93800	9802
93900	9815
94000	9828
94100	9841
94200	9863
94300	9874
94400	9882
94500	9895
94600	9908
94700	9927
94800	9938
94900	9946
95000	9959
95100	9973
95200	9981
95300	9994
95400	10011
95500	10025
95600	10041
95700	10059
95800	10072
95900	10087
96000	10106
96100	10121
96200	10130
96300	10139
96400	10150
96500	10161
96600	10169
96700	10180
96800	10196
96900	10204
97000	10216
97100	10229
97200	10244
97300	10265
97400	10280
97500	10302
97600	10318
97700	10331
97800	10346
97900	10355
98000	10366
98100	10372
98200	10385
98300	10391
98400	10403
98500	10410
98600	10420
98700	10434
98800	10458
98900	10470
99000	10476
99100	10489
99200	10497
99300	10510
99400	10518
99500	10530
99600	10545
99700	10553
99800	10563
99900	10577
100000	10589


==> sub_final/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	98
200	197
300	296
400	395
500	491
600	588
700	683
800	783
900	879
1000	976
1100	1069
1200	1159
1300	1251
1400	1342
1500	1426
1600	1516
1700	1607
1800	1697
1900	1790
2000	1881
2100	1971
2200	2053
2300	2144
2400	2226
2500	2314
2600	2399
2700	2483
2800	2570
2900	2657
3000	2735
3100	2818
3200	2901
3300	2985
3400	3073
3500	3158
3600	3239
3700	3321
3800	3400
3900	3478
4000	3551
4100	3635
4200	3712
4300	3788
4400	3867
4500	3940
4600	4012
4700	4087
4800	4159
4900	4229
5000	4295
5100	4368
5200	4436
5300	4515
5400	4590
5500	4650
5600	4720
5700	4794
5800	4864
5900	4935
6000	5007
6100	5081
6200	5151
6300	5214
6400	5283
6500	5348
6600	5409
6700	5475
6800	5546
6900	5604
7000	5669
7100	5737
7200	5799
7300	5862
7400	5929
7500	5997
7600	6054
7700	6113
7800	6172
7900	6242
8000	6312
8100	6377
8200	6433
8300	6495
8400	6549
8500	6601
8600	6665
8700	6726
8800	6782
8900	6840
9000	6899
9100	6959
9200	7012
9300	7076
9400	7132
9500	7189
9600	7245
9700	7305
9800	7364
9900	7423
10000	7482
10100	7541
10200	7590
10300	7634
10400	7693
10500	7752
10600	7804
10700	7864
10800	7923
10900	7979
11000	8023
11100	8069
11200	8118
11300	8170
11400	8210
11500	8260
11600	8308
11700	8365
11800	8414
11900	8458
12000	8503
12100	8542
12200	8586
12300	8636
12400	8691
12500	8743
12600	8792
12700	8839
12800	8885
12900	8920
13000	8971
13100	9020
13200	9062
13300	9103
13400	9154
13500	9196
13600	9239
13700	9280
13800	9316
13900	9362
14000	9396
14100	9446
14200	9482
14300	9527
14400	9572
14500	9603
14600	9649
14700	9691
14800	9726
14900	9768
15000	9813
15100	9847
15200	9889
15300	9932
15400	9967
15500	10008
15600	10045
15700	10090
15800	10133
15900	10167
16000	10209
16100	10247
16200	10287
16300	10325
16400	10363
16500	10407
16600	10440
16700	10480
16800	10512
16900	10554
17000	10596
17100	10631
17200	10669
17300	10706
17400	10738
17500	10771
17600	10805
17700	10845
17800	10876
17900	10906
18000	10943
18100	10975
18200	11004
18300	11038
18400	11075
18500	11107
18600	11140
18700	11180
18800	11220
18900	11247
19000	11277
19100	11306
19200	11332
19300	11367
19400	11400
19500	11425
19600	11453
19700	11483
19800	11517
19900	11551
20000	11578
20100	11617
20200	11648
20300	11675
20400	11712
20500	11744
20600	11769
20700	11798
20800	11826
20900	11856
21000	11875
21100	11907
21200	11941
21300	11972
21400	12006
21500	12037
21600	12064
21700	12089
21800	12106
21900	12132
22000	12154
22100	12184
22200	12207
22300	12223
22400	12257
22500	12286
22600	12306
22700	12329
22800	12356
22900	12385
23000	12410
23100	12433
23200	12455
23300	12480
23400	12507
23500	12530
23600	12543
23700	12556
23800	12576
23900	12601
24000	12629
24100	12654
24200	12675
24300	12696
24400	12723
24500	12746
24600	12764
24700	12790
24800	12817
24900	12844
25000	12861
25100	12886
25200	12916
25300	12940
25400	12962
25500	12980
25600	12996
25700	13019
25800	13037
25900	13055
26000	13076
26100	13100
26200	13120
26300	13136
26400	13156
26500	13184
26600	13205
26700	13224
26800	13241
26900	13264
27000	13280
27100	13298
27200	13320
27300	13338
27400	13355
27500	13390
27600	13406
27700	13433
27800	13455
27900	13471
28000	13492
28100	13507
28200	13530
28300	13547
28400	13566
28500	13584
28600	13606
28700	13621
28800	13643
28900	13661
29000	13677
29100	13688
29200	13703
29300	13719
29400	13741
29500	13753
29600	13771
29700	13794
29800	13808
29900	13831
30000	13850
30100	13872
30200	13887
30300	13909
30400	13925
30500	13942
30600	13954
30700	13970
30800	13988
30900	13997
31000	14013
31100	14029
31200	14045
31300	14058
31400	14077
31500	14091
31600	14107
31700	14123
31800	14133
31900	14148
32000	14163
32100	14170
32200	14185
32300	14194
32400	14207
32500	14221
32600	14231
32700	14241
32800	14255
32900	14265
33000	14276
33100	14293
33200	14301
33300	14312
33400	14330
33500	14340
33600	14347
33700	14364
33800	14371
33900	14379
34000	14392
34100	14408
34200	14413
34300	14424
34400	14436
34500	14449
34600	14461
34700	14474
34800	14483
34900	14496
35000	14507
35100	14524
35200	14537
35300	14552
35400	14560
35500	14571
35600	14580
35700	14592
35800	14602
35900	14611
36000	14619
36100	14630
36200	14642
36300	14651
36400	14660
36500	14670
36600	14681
36700	14691
36800	14703
36900	14709
37000	14716
37100	14731
37200	14745
37300	14754
37400	14762
37500	14768
37600	14776
37700	14786
37800	14797
37900	14810
38000	14820
38100	14833
38200	14846
38300	14859
38400	14863
38500	14874
38600	14885
38700	14890
38800	14897
38900	14903
39000	14913
39100	14928
39200	14934
39300	14942
39400	14950
39500	14956
39600	14972
39700	14982
39800	14992
39900	15001
40000	15009
40100	15017
40200	15029
40300	15044
40400	15049
40500	15056
40600	15064
40700	15069
40800	15075
40900	15086
41000	15094
41100	15099
41200	15106
41300	15117
41400	15125
41500	15129
41600	15136
41700	15142
41800	15152
41900	15164
42000	15169
42100	15182
42200	15185
42300	15191
42400	15201
42500	15209
42600	15215
42700	15221
42800	15229
42900	15238
43000	15244
43100	15250
43200	15257
43300	15262
43400	15271
43500	15280
43600	15292
43700	15296
43800	15300
43900	15303
44000	15311
44100	15313
44200	15321
44300	15325
44400	15332
44500	15337
44600	15341
44700	15347
44800	15354
44900	15361
45000	15367
45100	15372
45200	15383
45300	15388
45400	15393
45500	15397
45600	15402
45700	15408
45800	15413
45900	15421
46000	15429
46100	15434
46200	15439
46300	15447
46400	15452
46500	15456
46600	15461
46700	15466
46800	15476
46900	15485
47000	15493
47100	15495
47200	15500
47300	15507
47400	15515
47500	15517
47600	15524
47700	15527
47800	15528
47900	15534
48000	15541
48100	15544
48200	15546
48300	15550
48400	15553
48500	15557
48600	15561
48700	15571
48800	15576
48900	15577
49000	15579
49100	15583
49200	15589
49300	15593
49400	15595
49500	15600
49600	15606
49700	15612
49800	15615
49900	15619
50000	15625
50100	15629
50200	15634
50300	15635
50400	15639
50500	15645
50600	15649
50700	15654
50800	15659
50900	15662
51000	15667
51100	15670
51200	15674
51300	15679
51400	15689
51500	15694
51600	15701
51700	15707
51800	15709
51900	15713
52000	15717
52100	15721
52200	15723
52300	15725
52400	15728
52500	15735
52600	15737
52700	15743
52800	15746
52900	15747
53000	15752
53100	15757
53200	15759
53300	15761
53400	15767
53500	15770
53600	15772
53700	15774
53800	15777
53900	15778
54000	15781
54100	15788
54200	15791
54300	15796
54400	15799
54500	15800
54600	15802
54700	15806
54800	15811
54900	15817
55000	15819
55100	15821
55200	15823
55300	15827
55400	15833
55500	15837
55600	15841
55700	15844
55800	15846
55900	15848
56000	15852
56100	15852
56200	15858
56300	15861
56400	15865
56500	15871
56600	15874
56700	15874
56800	15878
56900	15880
57000	15882
57100	15886
57200	15889
57300	15891
57400	15894
57500	15897
57600	15901
57700	15907
57800	15909
57900	15914
58000	15915
58100	15919
58200	15922
58300	15925
58400	15930
58500	15934
58600	15936
58700	15940
58800	15942
58900	15950
59000	15953
59100	15958
59200	15960
59300	15961
59400	15963
59500	15966
59600	15967
59700	15972
59800	15974
59900	15976
60000	15977
60100	15980
60200	15980
60300	15983
60400	15986
60500	15988
60600	15991
60700	15995
60800	15996
60900	15998
61000	16000
61100	16004
61200	16004
61300	16006
61400	16006
61500	16009
61600	16014
61700	16020
61800	16024
61900	16024
62000	16025
62100	16029
62200	16033
62300	16037
62400	16039
62500	16041
62600	16044
62700	16046
62800	16046
62900	16047
63000	16049
63100	16051
63200	16056
63300	16060
63400	16062
63500	16063
63600	16064
63700	16066
63800	16067
63900	16068
64000	16070
64100	16073
64200	16074
64300	16075
64400	16077
64500	16079
64600	16082
64700	16084
64800	16084
64900	16086
65000	16088
65100	16088
65200	16091
65300	16094
65400	16098
65500	16101
65600	16103
65700	16105
65800	16106
65900	16107
66000	16109
66100	16113
66200	16114
66300	16115
66400	16118
66500	16118
66600	16120
66700	16120
66800	16123
66900	16123
67000	16123
67100	16124
67200	16124
67300	16124
67400	16128
67500	16130
67600	16132
67700	16134
67800	16135
67900	16136
68000	16136
68100	16137
68200	16138
68300	16139
68400	16140
68500	16142
68600	16147
68700	16148
68800	16149
68900	16150
69000	16151
69100	16152
69200	16154
69300	16156
69400	16157
69500	16158
69600	16159
69700	16161
69800	16165
69900	16166
70000	16169
70100	16171
70200	16172
70300	16173
70400	16175
70500	16178
70600	16178
70700	16180
70800	16180
70900	16180
71000	16180
71100	16180
71200	16182
71300	16182
71400	16182
71500	16183
71600	16188
71700	16190
71800	16191
71900	16193
72000	16193
72100	16193
72200	16195
72300	16197
72400	16198
72500	16199
72600	16203
72700	16204
72800	16205
72900	16205
73000	16207
73100	16208
73200	16210
73300	16211
73400	16211
73500	16212
73600	16213
73700	16217
73800	16217
73900	16218
74000	16220
74100	16221
74200	16222
74300	16223
74400	16223
74500	16225
74600	16227
74700	16228
74800	16228
74900	16228
75000	16231
75100	16231
75200	16231
75300	16233
75400	16234
75500	16234
75600	16235
75700	16236
75800	16237
75900	16240
76000	16242
76100	16243
76200	16243
76300	16244
76400	16245
76500	16245
76600	16246
76700	16246
76800	16246
76900	16246
77000	16247
77100	16249
77200	16250
77300	16250
77400	16251
77500	16251
77600	16253
77700	16253
77800	16254
77900	16255
78000	16257
78100	16258
78200	16258
78300	16258
78400	16258
78500	16258
78600	16260
78700	16261
78800	16263
78900	16263
79000	16263
79100	16264
79200	16265
79300	16266
79400	16266
79500	16266
79600	16266
79700	16268
79800	16269
79900	16269
80000	16269
80100	16270
80200	16271
80300	16271
80400	16272
80500	16274
80600	16275
80700	16277
80800	16277
80900	16279
81000	16279
81100	16279
81200	16279
81300	16279
81400	16279
81500	16279
81600	16279
81700	16279
81800	16280
81900	16281
82000	16282
82100	16283
82200	16284
82300	16284
82400	16284
82500	16284
82600	16284
82700	16284
82800	16286
82900	16286
83000	16287
83100	16287
83200	16288
83300	16289
83400	16290
83500	16290
83600	16291
83700	16291
83800	16291
83900	16291
84000	16293
84100	16294
84200	16295
84300	16295
84400	16295
84500	16295
84600	16295
84700	16295
84800	16295
84900	16296
85000	16296
85100	16296
85200	16296
85300	16296
85400	16296
85500	16296
85600	16297
85700	16299
85800	16300
85900	16300
86000	16300
86100	16301
86200	16302
86300	16302
86400	16302
86500	16302
86600	16302
86700	16302
86800	16302
86900	16302
87000	16303
87100	16304
87200	16304
87300	16305
87400	16305
87500	16305
87600	16306
87700	16306
87800	16308
87900	16309
88000	16309
88100	16309
88200	16309
88300	16309
88400	16309
88500	16309
88600	16309
88700	16311
88800	16311
88900	16312
89000	16312
89100	16312
89200	16313
89300	16313
89400	16313
89500	16313
89600	16313
89700	16314
89800	16314
89900	16315
90000	16316
90100	16316
90200	16317
90300	16317
90400	16317
90500	16318
90600	16320
90700	16320
90800	16320
90900	16320
91000	16320
91100	16321
91200	16321
91300	16321
91400	16321
91500	16321
91600	16321
91700	16321
91800	16322
91900	16322
92000	16322
92100	16322
92200	16324
92300	16324
92400	16324
92500	16324
92600	16324
92700	16324
92800	16324
92900	16324
93000	16325
93100	16326
93200	16326
93300	16326
93400	16326
93500	16326
93600	16327
93700	16327
93800	16327
93900	16327
94000	16327
94100	16327
94200	16328
94300	16328
94400	16331
94500	16331
94600	16332
94700	16332
94800	16333
94900	16333
95000	16334
95100	16334
95200	16335
95300	16336
95400	16337
95500	16337
95600	16338
95700	16338
95800	16339
95900	16339
96000	16339
96100	16339
96200	16340
96300	16340
96400	16341
96500	16341
96600	16341
96700	16341
96800	16342
96900	16342
97000	16342
97100	16342
97200	16342
97300	16342
97400	16342
97500	16342
97600	16342
97700	16342
97800	16342
97900	16342
98000	16343
98100	16345
98200	16345
98300	16345
98400	16345
98500	16346
98600	16346
98700	16346
98800	16346
98900	16346
99000	16346
99100	16346
99200	16346
99300	16346
99400	16347
99500	16347
99600	16347
99700	16347
99800	16347
99900	16347
100000	16347


==> sub_final/plots/12_16__3/nli1_ir14_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	2
300	3
400	4
500	8
600	10
700	15
800	15
900	18
1000	21
1100	28
1200	36
1300	44
1400	52
1500	67
1600	75
1700	84
1800	94
1900	100
2000	108
2100	117
2200	132
2300	140
2400	154
2500	165
2600	178
2700	193
2800	203
2900	215
3000	233
3100	248
3200	263
3300	276
3400	287
3500	300
3600	317
3700	334
3800	352
3900	371
4000	392
4100	404
4200	424
4300	442
4400	461
4500	485
4600	510
4700	532
4800	554
4900	579
5000	611
5100	633
5200	660
5300	679
5400	696
5500	731
5600	756
5700	780
5800	805
5900	830
6000	856
6100	877
6200	906
6300	935
6400	962
6500	992
6600	1029
6700	1059
6800	1084
6900	1119
7000	1150
7100	1177
7200	1209
7300	1243
7400	1272
7500	1299
7600	1332
7700	1366
7800	1400
7900	1428
8000	1455
8100	1488
8200	1530
8300	1564
8400	1604
8500	1646
8600	1678
8700	1713
8800	1753
8900	1792
9000	1826
9100	1861
9200	1902
9300	1933
9400	1971
9500	2007
9600	2048
9700	2083
9800	2114
9900	2151
10000	2189
10100	2228
10200	2273
10300	2321
10400	2353
10500	2387
10600	2431
10700	2464
10800	2499
10900	2537
11000	2587
11100	2635
11200	2677
11300	2721
11400	2771
11500	2811
11600	2857
11700	2893
11800	2937
11900	2988
12000	3035
12100	3091
12200	3143
12300	3186
12400	3222
12500	3262
12600	3306
12700	3351
12800	3400
12900	3457
13000	3496
13100	3539
13200	3586
13300	3640
13400	3683
13500	3734
13600	3780
13700	3833
13800	3890
13900	3938
14000	3993
14100	4038
14200	4093
14300	4142
14400	4189
14500	4249
14600	4297
14700	4345
14800	4399
14900	4453
15000	4496
15100	4556
15200	4607
15300	4660
15400	4717
15500	4766
15600	4822
15700	4873
15800	4925
15900	4984
16000	5034
16100	5087
16200	5137
16300	5190
16400	5244
16500	5291
16600	5351
16700	5405
16800	5464
16900	5515
17000	5565
17100	5621
17200	5675
17300	5730
17400	5789
17500	5847
17600	5906
17700	5956
17800	6014
17900	6074
18000	6131
18100	6189
18200	6253
18300	6311
18400	6364
18500	6421
18600	6477
18700	6533
18800	6583
18900	6642
19000	6704
19100	6766
19200	6833
19300	6891
19400	6953
19500	7018
19600	7078
19700	7142
19800	7198
19900	7255
20000	7322
20100	7375
20200	7435
20300	7502
20400	7555
20500	7614
20600	7675
20700	7739
20800	7805
20900	7859
21000	7930
21100	7991
21200	8050
21300	8112
21400	8166
21500	8228
21600	8291
21700	8355
21800	8425
21900	8490
22000	8562
22100	8621
22200	8689
22300	8760
22400	8817
22500	8880
22600	8948
22700	9016
22800	9081
22900	9142
23000	9207
23100	9275
23200	9342
23300	9412
23400	9477
23500	9547
23600	9628
23700	9700
23800	9773
23900	9839
24000	9900
24100	9967
24200	10035
24300	10101
24400	10167
24500	10233
24600	10300
24700	10364
24800	10425
24900	10487
25000	10561
25100	10628
25200	10689
25300	10754
25400	10819
25500	10895
25600	10970
25700	11039
25800	11108
25900	11182
26000	11250
26100	11319
26200	11386
26300	11456
26400	11528
26500	11588
26600	11659
26700	11736
26800	11806
26900	11871
27000	11943
27100	12013
27200	12078
27300	12151
27400	12222
27500	12279
27600	12353
27700	12417
27800	12486
27900	12559
28000	12627
28100	12698
28200	12765
28300	12839
28400	12908
28500	12975
28600	13042
28700	13114
28800	13180
28900	13250
29000	13323
29100	13398
29200	13469
29300	13543
29400	13613
29500	13695
29600	13771
29700	13836
29800	13913
29900	13985
30000	14059
30100	14129
30200	14204
30300	14271
30400	14346
30500	14417
30600	14489
30700	14565
30800	14634
30900	14714
31000	14793
31100	14865
31200	14932
31300	15015
31400	15087
31500	15161
31600	15240
31700	15312
31800	15392
31900	15468
32000	15540
32100	15616
32200	15691
32300	15777
32400	15852
32500	15925
32600	16007
32700	16090
32800	16162
32900	16242
33000	16314
33100	16387
33200	16471
33300	16547
33400	16613
33500	16689
33600	16772
33700	16845
33800	16930
33900	17011
34000	17090
34100	17160
34200	17239
34300	17318
34400	17395
34500	17477
34600	17550
34700	17622
34800	17708
34900	17781
35000	17863
35100	17937
35200	18016
35300	18088
35400	18163
35500	18239
35600	18316
35700	18393
35800	18472
35900	18551
36000	18633
36100	18708
36200	18784
36300	18863
36400	18945
36500	19023
36600	19101
36700	19182
36800	19265
36900	19346
37000	19426
37100	19501
37200	19581
37300	19656
37400	19735
37500	19818
37600	19900
37700	19977
37800	20060
37900	20140
38000	20220
38100	20291
38200	20365
38300	20439
38400	20526
38500	20601
38600	20678
38700	20761
38800	20842
38900	20927
39000	21002
39100	21072
39200	21159
39300	21243
39400	21324
39500	21406
39600	21482
39700	21553
39800	21633
39900	21707
40000	21786
40100	21861
40200	21936
40300	22009
40400	22093
40500	22174
40600	22253
40700	22338
40800	22422
40900	22504
41000	22583
41100	22669
41200	22751
41300	22825
41400	22905
41500	22991
41600	23070
41700	23149
41800	23235
41900	23311
42000	23394
42100	23464
42200	23550
42300	23635
42400	23717
42500	23799
42600	23881
42700	23960
42800	24043
42900	24119
43000	24206
43100	24287
43200	24366
43300	24450
43400	24522
43500	24601
43600	24675
43700	24761
43800	24849
43900	24932
44000	25016
44100	25103
44200	25181
44300	25267
44400	25348
44500	25431
44600	25512
44700	25592
44800	25673
44900	25755
45000	25837
45100	25920
45200	25997
45300	26084
45400	26164
45500	26245
45600	26336
45700	26419
45800	26504
45900	26586
46000	26664
46100	26746
46200	26828
46300	26915
46400	27001
46500	27087
46600	27171
46700	27254
46800	27337
46900	27416
47000	27498
47100	27586
47200	27669
47300	27747
47400	27828
47500	27915
47600	27996
47700	28081
47800	28164
47900	28249
48000	28329
48100	28413
48200	28496
48300	28585
48400	28670
48500	28749
48600	28833
48700	28917
48800	28999
48900	29088
49000	29173
49100	29260
49200	29339
49300	29423
49400	29507
49500	29591
49600	29674
49700	29754
49800	29844
49900	29923
50000	30005
50100	30089
50200	30176
50300	30267
50400	30356
50500	30437
50600	30521
50700	30602
50800	30684
50900	30767
51000	30854
51100	30935
51200	31020
51300	31104
51400	31178
51500	31266
51600	31348
51700	31430
51800	31519
51900	31600
52000	31682
52100	31768
52200	31858
52300	31948
52400	32025
52500	32104
52600	32188
52700	32266
52800	32353
52900	32445
53000	32532
53100	32613
53200	32692
53300	32781
53400	32867
53500	32958
53600	33045
53700	33135
53800	33220
53900	33307
54000	33394
54100	33479
54200	33565
54300	33648
54400	33731
54500	33822
54600	33906
54700	33993
54800	34077
54900	34159
55000	34244
55100	34330
55200	34420
55300	34503
55400	34588
55500	34669
55600	34752
55700	34842
55800	34926
55900	35013
56000	35091
56100	35181
56200	35269
56300	35354
56400	35442
56500	35527
56600	35608
56700	35697
56800	35784
56900	35868
57000	35957
57100	36039
57200	36121
57300	36206
57400	36290
57500	36378
57600	36466
57700	36547
57800	36630
57900	36711
58000	36801
58100	36884
58200	36968
58300	37055
58400	37138
58500	37224
58600	37314
58700	37398
58800	37485
58900	37564
59000	37651
59100	37727
59200	37814
59300	37897
59400	37987
59500	38073
59600	38163
59700	38245
59800	38328
59900	38415
60000	38502
60100	38583
60200	38666
60300	38752
60400	38838
60500	38926
60600	39008
60700	39092
60800	39178
60900	39264
61000	39349
61100	39437
61200	39523
61300	39605
61400	39691
61500	39778
61600	39863
61700	39942
61800	40027
61900	40112
62000	40202
62100	40276
62200	40357
62300	40445
62400	40531
62500	40621
62600	40708
62700	40798
62800	40888
62900	40977
63000	41064
63100	41147
63200	41231
63300	41316
63400	41398
63500	41481
63600	41568
63700	41651
63800	41737
63900	41817
64000	41900
64100	41991
64200	42079
64300	42160
64400	42248
64500	42336
64600	42421
64700	42503
64800	42587
64900	42671
65000	42756
65100	42844
65200	42926
65300	43006
65400	43082
65500	43164
65600	43250
65700	43336
65800	43428
65900	43511
66000	43598
66100	43680
66200	43766
66300	43860
66400	43942
66500	44029
66600	44110
66700	44193
66800	44281
66900	44369
67000	44461
67100	44549
67200	44637
67300	44722
67400	44804
67500	44893
67600	44979
67700	45067
67800	45153
67900	45243
68000	45330
68100	45411
68200	45501
68300	45589
68400	45676
68500	45762
68600	45841
68700	45932
68800	46017
68900	46103
69000	46191
69100	46282
69200	46368
69300	46448
69400	46536
69500	46618
69600	46708
69700	46791
69800	46878
69900	46963
70000	47053
70100	47142
70200	47229
70300	47316
70400	47402
70500	47489
70600	47571
70700	47657
70800	47750
70900	47841
71000	47931
71100	48019
71200	48106
71300	48194
71400	48278
71500	48364
71600	48453
71700	48536
71800	48616
71900	48700
72000	48792
72100	48874
72200	48961
72300	49050
72400	49140
72500	49231
72600	49322
72700	49412
72800	49497
72900	49580
73000	49670
73100	49758
73200	49842
73300	49928
73400	50018
73500	50104
73600	50194
73700	50281
73800	50369
73900	50458
74000	50547
74100	50637
74200	50723
74300	50809
74400	50900
74500	50985
74600	51065
74700	51150
74800	51237
74900	51325
75000	51412
75100	51500
75200	51593
75300	51677
75400	51766
75500	51854
75600	51942
75700	52027
75800	52110
75900	52201
76000	52289
76100	52380
76200	52468
76300	52554
76400	52640
76500	52726
76600	52813
76700	52899
76800	52981
76900	53073
77000	53160
77100	53250
77200	53339
77300	53427
77400	53511
77500	53600
77600	53683
77700	53767
77800	53855
77900	53938
78000	54026
78100	54113
78200	54200
78300	54289
78400	54375
78500	54459
78600	54549
78700	54635
78800	54720
78900	54812
79000	54896
79100	54978
79200	55065
79300	55144
79400	55238
79500	55326
79600	55410
79700	55488
79800	55573
79900	55659
80000	55744
80100	55835
80200	55927
80300	56020
80400	56105
80500	56194
80600	56276
80700	56357
80800	56447
80900	56534
81000	56622
81100	56707
81200	56794
81300	56870
81400	56957
81500	57046
81600	57129
81700	57218
81800	57301
81900	57377
82000	57461
82100	57550
82200	57635
82300	57727
82400	57808
82500	57896
82600	57989
82700	58074
82800	58159
82900	58248
83000	58333
83100	58421
83200	58505
83300	58591
83400	58677
83500	58765
83600	58851
83700	58946
83800	59033
83900	59120
84000	59206
84100	59293
84200	59380
84300	59464
84400	59556
84500	59634
84600	59720
84700	59805
84800	59902
84900	59989
85000	60073
85100	60157
85200	60246
85300	60335
85400	60420
85500	60507
85600	60595
85700	60678
85800	60762
85900	60851
86000	60937
86100	61016
86200	61106
86300	61194
86400	61279
86500	61370
86600	61455
86700	61540
86800	61630
86900	61718
87000	61802
87100	61889
87200	61974
87300	62061
87400	62149
87500	62229
87600	62315
87700	62402
87800	62484
87900	62566
88000	62654
88100	62740
88200	62829
88300	62919
88400	63006
88500	63088
88600	63172
88700	63259
88800	63343
88900	63430
89000	63511
89100	63598
89200	63684
89300	63774
89400	63862
89500	63947
89600	64031
89700	64121
89800	64205
89900	64285
90000	64376
90100	64457
90200	64541
90300	64629
90400	64711
90500	64803
90600	64887
90700	64975
90800	65063
90900	65151
91000	65234
91100	65320
91200	65407
91300	65492
91400	65576
91500	65663
91600	65755
91700	65847
91800	65940
91900	66027
92000	66115
92100	66202
92200	66285
92300	66370
92400	66450
92500	66535
92600	66625
92700	66716
92800	66797
92900	66880
93000	66965
93100	67052
93200	67136
93300	67225
93400	67315
93500	67399
93600	67488
93700	67581
93800	67671
93900	67758
94000	67845
94100	67932
94200	68009
94300	68098
94400	68187
94500	68274
94600	68360
94700	68441
94800	68529
94900	68621
95000	68707
95100	68793
95200	68884
95300	68970
95400	69052
95500	69138
95600	69221
95700	69303
95800	69389
95900	69474
96000	69555
96100	69640
96200	69730
96300	69821
96400	69909
96500	69998
96600	70090
96700	70179
96800	70262
96900	70354
97000	70442
97100	70529
97200	70614
97300	70693
97400	70778
97500	70856
97600	70940
97700	71027
97800	71112
97900	71203
98000	71291
98100	71383
98200	71470
98300	71564
98400	71652
98500	71744
98600	71834
98700	71920
98800	71996
98900	72084
99000	72178
99100	72265
99200	72357
99300	72444
99400	72535
99500	72623
99600	72708
99700	72800
99800	72890
99900	72976
100000	73064


==> sub_final/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,399,0,1
500,498,0,2
600,596,0,4
700,695,0,5
800,793,0,7
900,890,0,10
1000,989,0,11
1100,1085,0,15
1200,1181,0,19
1300,1277,1,22
1400,1371,2,27
1500,1466,2,32
1600,1561,2,37
1700,1656,2,42
1800,1751,2,47
1900,1842,4,54
2000,1935,5,60
2100,2031,5,64
2200,2123,5,72
2300,2216,5,79
2400,2312,5,83
2500,2408,5,87
2600,2500,5,95
2700,2595,5,100
2800,2689,6,105
2900,2775,7,118
3000,2867,8,125
3100,2958,8,134
3200,3043,9,148
3300,3133,10,157
3400,3225,10,165
3500,3316,10,174
3600,3405,12,183
3700,3494,12,194
3800,3580,14,206
3900,3668,14,218
4000,3754,16,230
4100,3844,17,239
4200,3936,18,246
4300,4025,19,256
4400,4114,19,267
4500,4205,20,275
4600,4292,23,285
4700,4380,24,296
4800,4470,25,305
4900,4557,28,315
5000,4643,29,328
5100,4725,30,345
5200,4804,32,364
5300,4883,33,384
5400,4966,34,400
5500,5049,36,415
5600,5128,40,432
5700,5212,43,445
5800,5304,43,453
5900,5388,44,468
6000,5464,48,488
6100,5554,50,496
6200,5638,51,511
6300,5722,52,526
6400,5803,55,542
6500,5886,56,558
6600,5966,62,572
6700,6055,63,582
6800,6137,64,599
6900,6217,68,615
7000,6294,71,635
7100,6380,73,647
7200,6466,74,660
7300,6546,77,677
7400,6625,81,694
7500,6708,81,711
7600,6788,85,727
7700,6868,87,745
7800,6952,88,760
7900,7031,89,780
8000,7113,90,797
8100,7190,92,818
8200,7267,94,839
8300,7346,97,857
8400,7430,98,872
8500,7505,101,894
8600,7580,106,914
8700,7654,109,937
8800,7727,113,960
8900,7799,116,985
9000,7876,121,1003
9100,7952,123,1025
9200,8030,126,1044
9300,8104,128,1068
9400,8172,136,1092
9500,8240,138,1122
9600,8316,141,1143
9700,8390,142,1168
9800,8467,145,1188
9900,8542,147,1211
10000,8622,150,1228
10100,8697,153,1250
10200,8768,155,1277
10300,8837,159,1304
10400,8911,161,1328
10500,8990,168,1342
10600,9061,171,1368
10700,9122,176,1402
10800,9187,180,1433
10900,9258,186,1456
11000,9332,189,1479
11100,9403,193,1504
11200,9477,195,1528
11300,9542,200,1558
11400,9612,203,1585
11500,9677,207,1616
11600,9743,209,1648
11700,9817,213,1670
11800,9891,215,1694
11900,9960,220,1720
12000,10031,222,1747
12100,10108,224,1768
12200,10187,226,1787
12300,10252,229,1819
12400,10318,235,1847
12500,10389,235,1876
12600,10455,241,1904
12700,10519,244,1937
12800,10580,253,1967
12900,10646,257,1997
13000,10710,261,2029
13100,10764,264,2072
13200,10837,266,2097
13300,10907,270,2123
13400,10966,273,2161
13500,11029,276,2195
13600,11095,282,2223
13700,11159,285,2256
13800,11220,291,2289
13900,11294,295,2311
14000,11357,298,2345
14100,11429,302,2369
14200,11496,307,2397
14300,11556,312,2432
14400,11618,316,2466
14500,11677,322,2501
14600,11739,324,2537
14700,11803,328,2569
14800,11874,330,2596
14900,11942,335,2623
15000,12009,337,2654
15100,12077,341,2682
15200,12140,344,2716
15300,12199,347,2754
15400,12264,354,2782
15500,12323,359,2818
15600,12391,363,2846
15700,12455,365,2880
15800,12518,369,2913
15900,12582,371,2947
16000,12644,373,2983
16100,12706,380,3014
16200,12763,384,3053
16300,12830,385,3085
16400,12890,393,3117
16500,12949,399,3152
16600,13011,403,3186
16700,13074,408,3218
16800,13132,413,3255
16900,13199,418,3283
17000,13261,422,3317
17100,13321,425,3354
17200,13378,428,3394
17300,13432,429,3439
17400,13494,434,3472
17500,13547,434,3519
17600,13597,442,3561
17700,13658,448,3594
17800,13716,453,3631
17900,13779,459,3662
18000,13837,463,3700
18100,13895,468,3737
18200,13957,472,3771
18300,14016,476,3808
18400,14069,480,3851
18500,14125,485,3890
18600,14189,492,3919
18700,14253,500,3947
18800,14315,507,3978
18900,14370,509,4021
19000,14427,515,4058
19100,14484,518,4098
19200,14544,523,4133
19300,14595,530,4175
19400,14656,536,4208
19500,14715,540,4245
19600,14768,547,4285
19700,14818,556,4326
19800,14869,563,4368
19900,14920,566,4414
20000,14967,568,4465
20100,15022,578,4500
20200,15077,585,4538
20300,15133,589,4578
20400,15178,594,4628
20500,15229,599,4672
20600,15273,604,4723
20700,15326,608,4766
20800,15374,610,4816
20900,15429,615,4856
21000,15492,622,4886
21100,15548,626,4926
21200,15597,635,4968
21300,15652,641,5007
21400,15700,645,5055
21500,15755,648,5097
21600,15814,655,5131
21700,15862,662,5176
21800,15916,668,5216
21900,15961,675,5264
22000,16011,677,5312
22100,16070,681,5349
22200,16120,687,5393
22300,16177,695,5428
22400,16227,702,5471
22500,16280,707,5513
22600,16329,711,5560
22700,16381,717,5602
22800,16429,723,5648
22900,16479,726,5695
23000,16527,731,5742
23100,16575,738,5787
23200,16625,745,5830
23300,16670,753,5877
23400,16729,757,5914
23500,16780,763,5957
23600,16834,767,5999
23700,16885,774,6041
23800,16939,780,6081
23900,16986,787,6127
24000,17031,799,6170
24100,17077,805,6218
24200,17123,811,6266
24300,17172,816,6312
24400,17223,825,6352
24500,17274,829,6397
24600,17322,833,6445
24700,17372,839,6489
24800,17417,843,6540
24900,17466,850,6584
25000,17509,861,6630
25100,17556,867,6677
25200,17604,872,6724
25300,17652,881,6767
25400,17698,891,6811
25500,17748,899,6853
25600,17789,906,6905
25700,17831,916,6953
25800,17879,926,6995
25900,17919,936,7045
26000,17959,940,7101
26100,18001,943,7156
26200,18046,952,7202
26300,18096,959,7245
26400,18145,962,7293
26500,18191,972,7337
26600,18244,982,7374
26700,18288,985,7427
26800,18333,990,7477
26900,18372,1000,7528
27000,18417,1009,7574
27100,18457,1018,7625
27200,18499,1028,7673
27300,18547,1040,7713
27400,18595,1050,7755
27500,18642,1055,7803
27600,18697,1063,7840
27700,18735,1068,7897
27800,18771,1078,7951
27900,18808,1084,8008
28000,18856,1092,8052
28100,18900,1097,8103
28200,18948,1109,8143
28300,18996,1114,8190
28400,19035,1125,8240
28500,19077,1137,8286
28600,19113,1142,8345
28700,19160,1151,8389
28800,19201,1154,8445
28900,19251,1158,8491
29000,19296,1165,8539
29100,19338,1174,8588
29200,19380,1181,8639
29300,19416,1186,8698
29400,19458,1194,8748
29500,19509,1199,8792
29600,19552,1204,8844
29700,19598,1207,8895
29800,19642,1216,8942
29900,19684,1220,8996
30000,19729,1226,9045
30100,19770,1231,9099
30200,19813,1239,9148
30300,19851,1245,9204
30400,19895,1250,9255
30500,19934,1257,9309
30600,19972,1265,9363
30700,20011,1276,9413
30800,20044,1286,9470
30900,20077,1295,9528
31000,20114,1301,9585
31100,20151,1309,9640
31200,20191,1319,9690
31300,20230,1328,9742
31400,20267,1335,9798
31500,20310,1341,9849
31600,20350,1349,9901
31700,20387,1357,9956
31800,20426,1366,10008
31900,20464,1374,10062
32000,20509,1382,10109
32100,20555,1389,10156
32200,20595,1397,10208
32300,20624,1401,10275
32400,20669,1404,10327
32500,20703,1411,10386
32600,20740,1416,10444
32700,20777,1424,10499
32800,20819,1431,10550
32900,20858,1435,10607
33000,20897,1443,10660
33100,20937,1449,10714
33200,20970,1456,10774
33300,21011,1466,10823
33400,21042,1477,10881
33500,21080,1484,10936
33600,21117,1495,10988
33700,21151,1508,11041
33800,21188,1515,11097
33900,21220,1524,11156
34000,21264,1527,11209
34100,21302,1535,11263
34200,21341,1545,11314
34300,21382,1548,11370
34400,21412,1554,11434
34500,21448,1561,11491
34600,21474,1568,11558
34700,21507,1575,11618
34800,21537,1584,11679
34900,21580,1596,11724
35000,21613,1602,11785
35100,21644,1610,11846
35200,21674,1615,11911
35300,21710,1622,11968
35400,21743,1631,12026
35500,21776,1639,12085
35600,21808,1649,12143
35700,21844,1657,12199
35800,21871,1665,12264
35900,21903,1674,12323
36000,21930,1681,12389
36100,21956,1691,12453
36200,21995,1698,12507
36300,22027,1705,12568
36400,22056,1715,12629
36500,22100,1724,12676
36600,22133,1734,12733
36700,22172,1741,12787
36800,22203,1748,12849
36900,22226,1760,12914
37000,22260,1766,12974
37100,22293,1773,13034
37200,22314,1783,13103
37300,22357,1787,13156
37400,22387,1796,13217
37500,22412,1806,13282
37600,22444,1814,13342
37700,22476,1825,13399
37800,22513,1831,13456
37900,22535,1842,13523
38000,22563,1847,13590
38100,22600,1857,13643
38200,22637,1865,13698
38300,22665,1870,13765
38400,22702,1878,13820
38500,22734,1890,13876
38600,22772,1896,13932
38700,22805,1903,13992
38800,22841,1909,14050
38900,22868,1923,14109
39000,22894,1932,14174
39100,22928,1935,14237
39200,22956,1944,14300
39300,22988,1951,14361
39400,23021,1957,14422
39500,23058,1967,14475
39600,23084,1978,14538
39700,23114,1988,14598
39800,23148,2000,14652
39900,23181,2007,14712
40000,23218,2017,14765
40100,23249,2025,14826
40200,23281,2034,14885
40300,23313,2043,14944
40400,23343,2050,15007
40500,23373,2056,15071
40600,23402,2067,15131
40700,23424,2082,15194
40800,23448,2091,15261
40900,23479,2097,15324
41000,23516,2104,15380
41100,23551,2111,15438
41200,23567,2124,15509
41300,23601,2130,15569
41400,23630,2137,15633
41500,23650,2147,15703
41600,23673,2151,15776
41700,23700,2158,15842
41800,23728,2171,15901
41900,23752,2180,15968
42000,23771,2190,16039
42100,23799,2198,16103
42200,23840,2205,16155
42300,23865,2219,16216
42400,23888,2227,16285
42500,23915,2232,16353
42600,23944,2242,16414
42700,23973,2250,16477
42800,23999,2260,16541
42900,24024,2268,16608
43000,24053,2277,16670
43100,24085,2280,16735
43200,24106,2296,16798
43300,24138,2305,16857
43400,24163,2311,16926
43500,24191,2318,16991
43600,24219,2325,17056
43700,24246,2332,17122
43800,24269,2338,17193
43900,24296,2346,17258
44000,24312,2356,17332
44100,24331,2370,17399
44200,24357,2384,17459
44300,24383,2392,17525
44400,24407,2399,17594
44500,24430,2408,17662
44600,24455,2417,17728
44700,24480,2424,17796
44800,24507,2434,17859
44900,24537,2440,17923
45000,24561,2449,17990
45100,24585,2458,18057
45200,24611,2469,18120
45300,24632,2479,18189
45400,24656,2486,18258
45500,24676,2498,18326
45600,24697,2509,18394
45700,24727,2510,18463
45800,24752,2518,18530
45900,24770,2524,18606
46000,24796,2533,18671
46100,24821,2546,18733
46200,24849,2556,18795
46300,24869,2565,18866
46400,24891,2573,18936
46500,24910,2585,19005
46600,24942,2595,19063
46700,24962,2607,19131
46800,24984,2611,19205
46900,25021,2625,19254
47000,25053,2635,19312
47100,25076,2646,19378
47200,25102,2658,19440
47300,25122,2665,19513
47400,25150,2671,19579
47500,25176,2680,19644
47600,25203,2694,19703
47700,25222,2707,19771
47800,25245,2720,19835
47900,25264,2725,19911
48000,25289,2733,19978
48100,25308,2744,20048
48200,25334,2755,20111
48300,25358,2765,20177
48400,25382,2776,20242
48500,25406,2788,20306
48600,25432,2796,20372
48700,25457,2807,20436
48800,25473,2814,20513
48900,25495,2823,20582
49000,25524,2830,20646
49100,25537,2840,20723
49200,25562,2851,20787
49300,25579,2863,20858
49400,25603,2873,20924
49500,25616,2888,20996
49600,25638,2895,21067
49700,25658,2905,21137
49800,25686,2916,21198
49900,25699,2927,21274
50000,25728,2936,21336
50100,25750,2944,21406
50200,25768,2954,21478
50300,25795,2963,21542
50400,25815,2970,21615
50500,25832,2976,21692
50600,25852,2989,21759
50700,25868,3000,21832
50800,25890,3011,21899
50900,25919,3019,21962
51000,25932,3028,22040
51100,25956,3036,22108
51200,25974,3045,22181
51300,25989,3056,22255
51400,26012,3068,22320
51500,26035,3075,22390
51600,26055,3088,22457
51700,26073,3094,22533
51800,26097,3105,22598
51900,26119,3114,22667
52000,26137,3121,22742
52100,26159,3131,22810
52200,26176,3137,22887
52300,26198,3147,22955
52400,26213,3156,23031
52500,26233,3166,23101
52600,26252,3172,23176
52700,26272,3183,23245
52800,26291,3198,23311
52900,26306,3208,23386
53000,26327,3222,23451
53100,26347,3233,23520
53200,26368,3236,23596
53300,26392,3247,23661
53400,26404,3256,23740
53500,26427,3259,23814
53600,26443,3271,23886
53700,26459,3276,23965
53800,26477,3287,24036
53900,26497,3296,24107
54000,26517,3307,24176
54100,26533,3315,24252
54200,26549,3325,24326
54300,26573,3336,24391
54400,26596,3343,24461
54500,26611,3350,24539
54600,26626,3360,24614
54700,26639,3366,24695
54800,26660,3374,24766
54900,26672,3383,24845
55000,26689,3402,24909
55100,26703,3414,24983
55200,26725,3423,25052
55300,26746,3430,25124
55400,26764,3440,25196
55500,26786,3449,25265
55600,26805,3463,25332
55700,26821,3475,25404
55800,26843,3487,25470
55900,26860,3494,25546
56000,26874,3501,25625
56100,26893,3510,25697
56200,26913,3520,25767
56300,26931,3536,25833
56400,26944,3544,25912
56500,26960,3551,25989
56600,26978,3558,26064
56700,26998,3569,26133
56800,27024,3581,26195
56900,27046,3592,26262
57000,27058,3604,26338
57100,27077,3614,26409
57200,27091,3627,26482
57300,27109,3642,26549
57400,27127,3654,26619
57500,27150,3668,26682
57600,27166,3679,26755
57700,27181,3685,26834
57800,27200,3699,26901
57900,27216,3710,26974
58000,27236,3716,27048
58100,27251,3726,27123
58200,27272,3737,27191
58300,27287,3744,27269
58400,27298,3758,27344
58500,27320,3772,27408
58600,27331,3779,27490
58700,27344,3791,27565
58800,27359,3804,27637
58900,27372,3809,27719
59000,27393,3820,27787
59100,27408,3828,27864
59200,27430,3839,27931
59300,27439,3852,28009
59400,27454,3860,28086
59500,27466,3870,28164
59600,27477,3881,28242
59700,27488,3893,28319
59800,27505,3902,28393
59900,27520,3914,28466
60000,27541,3921,28538
60100,27553,3938,28609
60200,27566,3956,28678
60300,27575,3970,28755
60400,27584,3983,28833
60500,27597,3993,28910
60600,27613,4005,28982
60700,27636,4016,29048
60800,27648,4025,29127
60900,27664,4035,29201
61000,27678,4048,29274
61100,27691,4057,29352
61200,27710,4066,29424
61300,27726,4076,29498
61400,27735,4083,29582
61500,27755,4096,29649
61600,27762,4108,29730
61700,27776,4116,29808
61800,27789,4127,29884
61900,27804,4136,29960
62000,27818,4155,30027
62100,27838,4170,30092
62200,27859,4177,30164
62300,27871,4183,30246
62400,27890,4191,30319
62500,27908,4203,30389
62600,27915,4215,30470
62700,27933,4224,30543
62800,27952,4234,30614
62900,27966,4243,30691
63000,27981,4252,30767
63100,28002,4260,30838
63200,28012,4274,30914
63300,28027,4284,30989
63400,28039,4299,31062
63500,28051,4310,31139
63600,28066,4324,31210
63700,28081,4334,31285
63800,28098,4343,31359
63900,28117,4358,31425
64000,28128,4370,31502
64100,28142,4384,31574
64200,28148,4394,31658
64300,28162,4408,31730
64400,28177,4423,31800
64500,28193,4436,31871
64600,28201,4451,31948
64700,28215,4461,32024
64800,28237,4468,32095
64900,28251,4480,32169
65000,28268,4488,32244
65100,28291,4499,32310
65200,28302,4505,32393
65300,28310,4525,32465
65400,28322,4536,32542
65500,28331,4549,32620
65600,28347,4553,32700
65700,28361,4560,32779
65800,28372,4571,32857
65900,28383,4582,32935
66000,28396,4596,33008
66100,28413,4607,33080
66200,28428,4620,33152
66300,28436,4632,33232
66400,28451,4645,33304
66500,28465,4656,33379
66600,28483,4669,33448
66700,28497,4681,33522
66800,28504,4693,33603
66900,28514,4702,33684
67000,28530,4711,33759
67100,28543,4720,33837
67200,28553,4731,33916
67300,28565,4744,33991
67400,28576,4757,34067
67500,28592,4765,34143
67600,28604,4773,34223
67700,28612,4784,34304
67800,28625,4796,34379
67900,28637,4807,34456
68000,28646,4819,34535
68100,28658,4829,34613
68200,28671,4845,34684
68300,28684,4852,34764
68400,28695,4861,34844
68500,28703,4871,34926
68600,28717,4884,34999
68700,28731,4899,35070
68800,28739,4908,35153
68900,28754,4920,35226
69000,28764,4929,35307
69100,28776,4940,35384
69200,28788,4952,35460
69300,28802,4959,35539
69400,28815,4969,35616
69500,28830,4977,35693
69600,28839,4988,35773
69700,28851,4998,35851
69800,28863,5008,35929
69900,28870,5018,36012
70000,28882,5027,36091
70100,28892,5037,36171
70200,28904,5048,36248
70300,28916,5057,36327
70400,28929,5068,36403
70500,28941,5078,36481
70600,28958,5088,36554
70700,28962,5101,36637
70800,28971,5112,36717
70900,28981,5127,36792
71000,28992,5136,36872
71100,29002,5147,36951
71200,29015,5151,37034
71300,29027,5160,37113
71400,29041,5167,37192
71500,29051,5178,37271
71600,29057,5186,37357
71700,29069,5195,37436
71800,29077,5206,37517
71900,29083,5218,37599
72000,29090,5230,37680
72100,29103,5243,37754
72200,29114,5255,37831
72300,29122,5261,37917
72400,29130,5274,37996
72500,29135,5288,38077
72600,29153,5294,38153
72700,29165,5304,38231
72800,29177,5313,38310
72900,29191,5322,38387
73000,29203,5334,38463
73100,29216,5346,38538
73200,29229,5353,38618
73300,29235,5367,38698
73400,29243,5376,38781
73500,29258,5382,38860
73600,29273,5388,38939
73700,29288,5397,39015
73800,29296,5407,39097
73900,29310,5418,39172
74000,29322,5425,39253
74100,29328,5437,39335
74200,29338,5445,39417
74300,29350,5452,39498
74400,29365,5467,39568
74500,29373,5486,39641
74600,29389,5495,39716
74700,29402,5512,39786
74800,29419,5525,39856
74900,29428,5536,39936
75000,29437,5547,40016
75100,29442,5560,40098
75200,29454,5572,40174
75300,29463,5585,40252
75400,29474,5597,40329
75500,29481,5602,40417
75600,29490,5618,40492
75700,29497,5628,40575
75800,29507,5638,40655
75900,29517,5655,40728
76000,29523,5668,40809
76100,29528,5679,40893
76200,29543,5689,40968
76300,29551,5699,41050
76400,29558,5713,41129
76500,29568,5723,41209
76600,29581,5732,41287
76700,29592,5749,41359
76800,29604,5761,41435
76900,29614,5770,41516
77000,29617,5784,41599
77100,29628,5796,41676
77200,29638,5805,41757
77300,29652,5817,41831
77400,29657,5833,41910
77500,29668,5846,41986
77600,29680,5859,42061
77700,29689,5875,42136
77800,29698,5888,42214
77900,29706,5902,42292
78000,29723,5913,42364
78100,29731,5922,42447
78200,29740,5937,42523
78300,29752,5944,42604
78400,29760,5946,42694
78500,29776,5956,42768
78600,29780,5969,42851
78700,29790,5983,42927
78800,29798,5991,43011
78900,29804,6008,43088
79000,29811,6030,43159
79100,29817,6041,43242
79200,29822,6057,43321
79300,29830,6067,43403
79400,29838,6078,43484
79500,29845,6090,43565
79600,29856,6101,43643
79700,29866,6112,43722
79800,29875,6125,43800
79900,29883,6135,43882
80000,29894,6149,43957
80100,29901,6159,44040
80200,29909,6171,44120
80300,29918,6183,44199
80400,29922,6189,44289
80500,29929,6199,44372
80600,29933,6208,44459
80700,29946,6219,44535
80800,29952,6232,44616
80900,29961,6240,44699
81000,29975,6246,44779
81100,29984,6258,44858
81200,29995,6265,44940
81300,30000,6273,45027
81400,30009,6284,45107
81500,30021,6296,45183
81600,30029,6310,45261
81700,30037,6322,45341
81800,30046,6335,45419
81900,30057,6354,45489
82000,30065,6365,45570
82100,30076,6372,45652
82200,30083,6382,45735
82300,30103,6389,45808
82400,30112,6402,45886
82500,30119,6413,45968
82600,30127,6421,46052
82700,30134,6433,46133
82800,30141,6444,46215
82900,30151,6454,46295
83000,30160,6462,46378
83100,30165,6471,46464
83200,30173,6486,46541
83300,30180,6501,46619
83400,30186,6516,46698
83500,30194,6528,46778
83600,30202,6548,46850
83700,30215,6561,46924
83800,30221,6575,47004
83900,30226,6591,47083
84000,30236,6603,47161
84100,30240,6615,47245
84200,30251,6630,47319
84300,30263,6641,47396
84400,30273,6650,47477
84500,30280,6657,47563
84600,30286,6669,47645
84700,30294,6677,47729
84800,30298,6692,47810
84900,30310,6704,47886
85000,30320,6709,47971
85100,30322,6719,48059
85200,30332,6729,48139
85300,30337,6741,48222
85400,30343,6756,48301
85500,30354,6771,48375
85600,30363,6780,48457
85700,30373,6799,48528
85800,30383,6810,48607
85900,30392,6822,48686
86000,30397,6831,48772
86100,30403,6848,48849
86200,30413,6860,48927
86300,30423,6870,49007
86400,30435,6882,49083
86500,30440,6897,49163
86600,30448,6912,49240
86700,30459,6922,49319
86800,30469,6934,49397
86900,30477,6942,49481
87000,30484,6957,49559
87100,30489,6973,49638
87200,30496,6983,49721
87300,30506,6987,49807
87400,30515,6998,49887
87500,30521,7010,49969
87600,30527,7025,50048
87700,30537,7039,50124
87800,30543,7049,50208
87900,30550,7059,50291
88000,30559,7069,50372
88100,30559,7087,50454
88200,30565,7099,50536
88300,30574,7114,50612
88400,30579,7123,50698
88500,30590,7139,50771
88600,30600,7151,50849
88700,30608,7162,50930
88800,30614,7179,51007
88900,30620,7186,51094
89000,30626,7197,51177
89100,30631,7213,51256
89200,30635,7221,51344
89300,30641,7237,51422
89400,30646,7252,51502
89500,30652,7268,51580
89600,30659,7284,51657
89700,30668,7295,51737
89800,30676,7307,51817
89900,30683,7323,51894
90000,30689,7328,51983
90100,30695,7337,52068
90200,30703,7347,52150
90300,30708,7352,52240
90400,30710,7362,52328
90500,30717,7377,52406
90600,30720,7383,52497
90700,30725,7395,52580
90800,30730,7403,52667
90900,30738,7416,52746
91000,30742,7429,52829
91100,30753,7442,52905
91200,30758,7460,52982
91300,30768,7473,53059
91400,30773,7486,53141
91500,30776,7494,53230
91600,30780,7509,53311
91700,30787,7522,53391
91800,30791,7535,53474
91900,30793,7546,53561
92000,30803,7556,53641
92100,30809,7567,53724
92200,30813,7580,53807
92300,30821,7592,53887
92400,30830,7601,53969
92500,30834,7614,54052
92600,30839,7631,54130
92700,30841,7641,54218
92800,30847,7656,54297
92900,30851,7671,54378
93000,30858,7678,54464
93100,30862,7687,54551
93200,30869,7700,54631
93300,30880,7714,54706
93400,30883,7725,54792
93500,30891,7735,54874
93600,30897,7749,54954
93700,30906,7766,55028
93800,30911,7779,55110
93900,30917,7794,55189
94000,30927,7802,55271
94100,30933,7812,55355
94200,30939,7825,55436
94300,30943,7837,55520
94400,30945,7851,55604
94500,30947,7861,55692
94600,30954,7873,55773
94700,30959,7890,55851
94800,30964,7900,55936
94900,30970,7916,56014
95000,30977,7926,56097
95100,30981,7939,56180
95200,30987,7952,56261
95300,30999,7958,56343
95400,31007,7976,56417
95500,31011,7990,56499
95600,31016,8002,56582
95700,31019,8015,56666
95800,31022,8027,56751
95900,31027,8040,56833
96000,31032,8052,56916
96100,31039,8066,56995
96200,31044,8081,57075
96300,31050,8093,57157
96400,31053,8102,57245
96500,31059,8106,57335
96600,31064,8118,57418
96700,31070,8130,57500
96800,31074,8146,57580
96900,31081,8154,57665
97000,31084,8166,57750
97100,31090,8173,57837
97200,31096,8187,57917
97300,31099,8198,58003
97400,31103,8215,58082
97500,31108,8229,58163
97600,31113,8240,58247
97700,31117,8251,58332
97800,31119,8266,58415
97900,31125,8282,58493
98000,31135,8292,58573
98100,31140,8306,58654
98200,31150,8317,58733
98300,31162,8331,58807
98400,31166,8345,58889
98500,31173,8356,58971
98600,31178,8375,59047
98700,31186,8385,59129
98800,31193,8399,59208
98900,31200,8407,59293
99000,31202,8420,59378
99100,31205,8430,59465
99200,31206,8445,59549
99300,31209,8454,59637
99400,31216,8463,59721
99500,31221,8477,59802
99600,31227,8490,59883
99700,31231,8496,59973
99800,31235,8506,60059
99900,31241,8516,60143
100000,31242,8526,60232


==> sub_final/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	1
1400	2
1500	2
1600	2
1700	2
1800	2
1900	4
2000	5
2100	5
2200	5
2300	5
2400	5
2500	5
2600	5
2700	5
2800	6
2900	7
3000	8
3100	8
3200	9
3300	10
3400	10
3500	10
3600	12
3700	12
3800	14
3900	14
4000	16
4100	17
4200	18
4300	19
4400	19
4500	20
4600	23
4700	24
4800	25
4900	28
5000	29
5100	30
5200	32
5300	33
5400	34
5500	36
5600	40
5700	43
5800	43
5900	44
6000	48
6100	50
6200	51
6300	52
6400	55
6500	56
6600	62
6700	63
6800	64
6900	68
7000	71
7100	73
7200	74
7300	77
7400	81
7500	81
7600	85
7700	87
7800	88
7900	89
8000	90
8100	92
8200	94
8300	97
8400	98
8500	101
8600	106
8700	109
8800	113
8900	116
9000	121
9100	123
9200	126
9300	128
9400	136
9500	138
9600	141
9700	142
9800	145
9900	147
10000	150
10100	153
10200	155
10300	159
10400	161
10500	168
10600	171
10700	176
10800	180
10900	186
11000	189
11100	193
11200	195
11300	200
11400	203
11500	207
11600	209
11700	213
11800	215
11900	220
12000	222
12100	224
12200	226
12300	229
12400	235
12500	235
12600	241
12700	244
12800	253
12900	257
13000	261
13100	264
13200	266
13300	270
13400	273
13500	276
13600	282
13700	285
13800	291
13900	295
14000	298
14100	302
14200	307
14300	312
14400	316
14500	322
14600	324
14700	328
14800	330
14900	335
15000	337
15100	341
15200	344
15300	347
15400	354
15500	359
15600	363
15700	365
15800	369
15900	371
16000	373
16100	380
16200	384
16300	385
16400	393
16500	399
16600	403
16700	408
16800	413
16900	418
17000	422
17100	425
17200	428
17300	429
17400	434
17500	434
17600	442
17700	448
17800	453
17900	459
18000	463
18100	468
18200	472
18300	476
18400	480
18500	485
18600	492
18700	500
18800	507
18900	509
19000	515
19100	518
19200	523
19300	530
19400	536
19500	540
19600	547
19700	556
19800	563
19900	566
20000	568
20100	578
20200	585
20300	589
20400	594
20500	599
20600	604
20700	608
20800	610
20900	615
21000	622
21100	626
21200	635
21300	641
21400	645
21500	648
21600	655
21700	662
21800	668
21900	675
22000	677
22100	681
22200	687
22300	695
22400	702
22500	707
22600	711
22700	717
22800	723
22900	726
23000	731
23100	738
23200	745
23300	753
23400	757
23500	763
23600	767
23700	774
23800	780
23900	787
24000	799
24100	805
24200	811
24300	816
24400	825
24500	829
24600	833
24700	839
24800	843
24900	850
25000	861
25100	867
25200	872
25300	881
25400	891
25500	899
25600	906
25700	916
25800	926
25900	936
26000	940
26100	943
26200	952
26300	959
26400	962
26500	972
26600	982
26700	985
26800	990
26900	1000
27000	1009
27100	1018
27200	1028
27300	1040
27400	1050
27500	1055
27600	1063
27700	1068
27800	1078
27900	1084
28000	1092
28100	1097
28200	1109
28300	1114
28400	1125
28500	1137
28600	1142
28700	1151
28800	1154
28900	1158
29000	1165
29100	1174
29200	1181
29300	1186
29400	1194
29500	1199
29600	1204
29700	1207
29800	1216
29900	1220
30000	1226
30100	1231
30200	1239
30300	1245
30400	1250
30500	1257
30600	1265
30700	1276
30800	1286
30900	1295
31000	1301
31100	1309
31200	1319
31300	1328
31400	1335
31500	1341
31600	1349
31700	1357
31800	1366
31900	1374
32000	1382
32100	1389
32200	1397
32300	1401
32400	1404
32500	1411
32600	1416
32700	1424
32800	1431
32900	1435
33000	1443
33100	1449
33200	1456
33300	1466
33400	1477
33500	1484
33600	1495
33700	1508
33800	1515
33900	1524
34000	1527
34100	1535
34200	1545
34300	1548
34400	1554
34500	1561
34600	1568
34700	1575
34800	1584
34900	1596
35000	1602
35100	1610
35200	1615
35300	1622
35400	1631
35500	1639
35600	1649
35700	1657
35800	1665
35900	1674
36000	1681
36100	1691
36200	1698
36300	1705
36400	1715
36500	1724
36600	1734
36700	1741
36800	1748
36900	1760
37000	1766
37100	1773
37200	1783
37300	1787
37400	1796
37500	1806
37600	1814
37700	1825
37800	1831
37900	1842
38000	1847
38100	1857
38200	1865
38300	1870
38400	1878
38500	1890
38600	1896
38700	1903
38800	1909
38900	1923
39000	1932
39100	1935
39200	1944
39300	1951
39400	1957
39500	1967
39600	1978
39700	1988
39800	2000
39900	2007
40000	2017
40100	2025
40200	2034
40300	2043
40400	2050
40500	2056
40600	2067
40700	2082
40800	2091
40900	2097
41000	2104
41100	2111
41200	2124
41300	2130
41400	2137
41500	2147
41600	2151
41700	2158
41800	2171
41900	2180
42000	2190
42100	2198
42200	2205
42300	2219
42400	2227
42500	2232
42600	2242
42700	2250
42800	2260
42900	2268
43000	2277
43100	2280
43200	2296
43300	2305
43400	2311
43500	2318
43600	2325
43700	2332
43800	2338
43900	2346
44000	2356
44100	2370
44200	2384
44300	2392
44400	2399
44500	2408
44600	2417
44700	2424
44800	2434
44900	2440
45000	2449
45100	2458
45200	2469
45300	2479
45400	2486
45500	2498
45600	2509
45700	2510
45800	2518
45900	2524
46000	2533
46100	2546
46200	2556
46300	2565
46400	2573
46500	2585
46600	2595
46700	2607
46800	2611
46900	2625
47000	2635
47100	2646
47200	2658
47300	2665
47400	2671
47500	2680
47600	2694
47700	2707
47800	2720
47900	2725
48000	2733
48100	2744
48200	2755
48300	2765
48400	2776
48500	2788
48600	2796
48700	2807
48800	2814
48900	2823
49000	2830
49100	2840
49200	2851
49300	2863
49400	2873
49500	2888
49600	2895
49700	2905
49800	2916
49900	2927
50000	2936
50100	2944
50200	2954
50300	2963
50400	2970
50500	2976
50600	2989
50700	3000
50800	3011
50900	3019
51000	3028
51100	3036
51200	3045
51300	3056
51400	3068
51500	3075
51600	3088
51700	3094
51800	3105
51900	3114
52000	3121
52100	3131
52200	3137
52300	3147
52400	3156
52500	3166
52600	3172
52700	3183
52800	3198
52900	3208
53000	3222
53100	3233
53200	3236
53300	3247
53400	3256
53500	3259
53600	3271
53700	3276
53800	3287
53900	3296
54000	3307
54100	3315
54200	3325
54300	3336
54400	3343
54500	3350
54600	3360
54700	3366
54800	3374
54900	3383
55000	3402
55100	3414
55200	3423
55300	3430
55400	3440
55500	3449
55600	3463
55700	3475
55800	3487
55900	3494
56000	3501
56100	3510
56200	3520
56300	3536
56400	3544
56500	3551
56600	3558
56700	3569
56800	3581
56900	3592
57000	3604
57100	3614
57200	3627
57300	3642
57400	3654
57500	3668
57600	3679
57700	3685
57800	3699
57900	3710
58000	3716
58100	3726
58200	3737
58300	3744
58400	3758
58500	3772
58600	3779
58700	3791
58800	3804
58900	3809
59000	3820
59100	3828
59200	3839
59300	3852
59400	3860
59500	3870
59600	3881
59700	3893
59800	3902
59900	3914
60000	3921
60100	3938
60200	3956
60300	3970
60400	3983
60500	3993
60600	4005
60700	4016
60800	4025
60900	4035
61000	4048
61100	4057
61200	4066
61300	4076
61400	4083
61500	4096
61600	4108
61700	4116
61800	4127
61900	4136
62000	4155
62100	4170
62200	4177
62300	4183
62400	4191
62500	4203
62600	4215
62700	4224
62800	4234
62900	4243
63000	4252
63100	4260
63200	4274
63300	4284
63400	4299
63500	4310
63600	4324
63700	4334
63800	4343
63900	4358
64000	4370
64100	4384
64200	4394
64300	4408
64400	4423
64500	4436
64600	4451
64700	4461
64800	4468
64900	4480
65000	4488
65100	4499
65200	4505
65300	4525
65400	4536
65500	4549
65600	4553
65700	4560
65800	4571
65900	4582
66000	4596
66100	4607
66200	4620
66300	4632
66400	4645
66500	4656
66600	4669
66700	4681
66800	4693
66900	4702
67000	4711
67100	4720
67200	4731
67300	4744
67400	4757
67500	4765
67600	4773
67700	4784
67800	4796
67900	4807
68000	4819
68100	4829
68200	4845
68300	4852
68400	4861
68500	4871
68600	4884
68700	4899
68800	4908
68900	4920
69000	4929
69100	4940
69200	4952
69300	4959
69400	4969
69500	4977
69600	4988
69700	4998
69800	5008
69900	5018
70000	5027
70100	5037
70200	5048
70300	5057
70400	5068
70500	5078
70600	5088
70700	5101
70800	5112
70900	5127
71000	5136
71100	5147
71200	5151
71300	5160
71400	5167
71500	5178
71600	5186
71700	5195
71800	5206
71900	5218
72000	5230
72100	5243
72200	5255
72300	5261
72400	5274
72500	5288
72600	5294
72700	5304
72800	5313
72900	5322
73000	5334
73100	5346
73200	5353
73300	5367
73400	5376
73500	5382
73600	5388
73700	5397
73800	5407
73900	5418
74000	5425
74100	5437
74200	5445
74300	5452
74400	5467
74500	5486
74600	5495
74700	5512
74800	5525
74900	5536
75000	5547
75100	5560
75200	5572
75300	5585
75400	5597
75500	5602
75600	5618
75700	5628
75800	5638
75900	5655
76000	5668
76100	5679
76200	5689
76300	5699
76400	5713
76500	5723
76600	5732
76700	5749
76800	5761
76900	5770
77000	5784
77100	5796
77200	5805
77300	5817
77400	5833
77500	5846
77600	5859
77700	5875
77800	5888
77900	5902
78000	5913
78100	5922
78200	5937
78300	5944
78400	5946
78500	5956
78600	5969
78700	5983
78800	5991
78900	6008
79000	6030
79100	6041
79200	6057
79300	6067
79400	6078
79500	6090
79600	6101
79700	6112
79800	6125
79900	6135
80000	6149
80100	6159
80200	6171
80300	6183
80400	6189
80500	6199
80600	6208
80700	6219
80800	6232
80900	6240
81000	6246
81100	6258
81200	6265
81300	6273
81400	6284
81500	6296
81600	6310
81700	6322
81800	6335
81900	6354
82000	6365
82100	6372
82200	6382
82300	6389
82400	6402
82500	6413
82600	6421
82700	6433
82800	6444
82900	6454
83000	6462
83100	6471
83200	6486
83300	6501
83400	6516
83500	6528
83600	6548
83700	6561
83800	6575
83900	6591
84000	6603
84100	6615
84200	6630
84300	6641
84400	6650
84500	6657
84600	6669
84700	6677
84800	6692
84900	6704
85000	6709
85100	6719
85200	6729
85300	6741
85400	6756
85500	6771
85600	6780
85700	6799
85800	6810
85900	6822
86000	6831
86100	6848
86200	6860
86300	6870
86400	6882
86500	6897
86600	6912
86700	6922
86800	6934
86900	6942
87000	6957
87100	6973
87200	6983
87300	6987
87400	6998
87500	7010
87600	7025
87700	7039
87800	7049
87900	7059
88000	7069
88100	7087
88200	7099
88300	7114
88400	7123
88500	7139
88600	7151
88700	7162
88800	7179
88900	7186
89000	7197
89100	7213
89200	7221
89300	7237
89400	7252
89500	7268
89600	7284
89700	7295
89800	7307
89900	7323
90000	7328
90100	7337
90200	7347
90300	7352
90400	7362
90500	7377
90600	7383
90700	7395
90800	7403
90900	7416
91000	7429
91100	7442
91200	7460
91300	7473
91400	7486
91500	7494
91600	7509
91700	7522
91800	7535
91900	7546
92000	7556
92100	7567
92200	7580
92300	7592
92400	7601
92500	7614
92600	7631
92700	7641
92800	7656
92900	7671
93000	7678
93100	7687
93200	7700
93300	7714
93400	7725
93500	7735
93600	7749
93700	7766
93800	7779
93900	7794
94000	7802
94100	7812
94200	7825
94300	7837
94400	7851
94500	7861
94600	7873
94700	7890
94800	7900
94900	7916
95000	7926
95100	7939
95200	7952
95300	7958
95400	7976
95500	7990
95600	8002
95700	8015
95800	8027
95900	8040
96000	8052
96100	8066
96200	8081
96300	8093
96400	8102
96500	8106
96600	8118
96700	8130
96800	8146
96900	8154
97000	8166
97100	8173
97200	8187
97300	8198
97400	8215
97500	8229
97600	8240
97700	8251
97800	8266
97900	8282
98000	8292
98100	8306
98200	8317
98300	8331
98400	8345
98500	8356
98600	8375
98700	8385
98800	8399
98900	8407
99000	8420
99100	8430
99200	8445
99300	8454
99400	8463
99500	8477
99600	8490
99700	8496
99800	8506
99900	8516
100000	8526


==> sub_final/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	399
500	498
600	596
700	695
800	793
900	890
1000	989
1100	1085
1200	1181
1300	1277
1400	1371
1500	1466
1600	1561
1700	1656
1800	1751
1900	1842
2000	1935
2100	2031
2200	2123
2300	2216
2400	2312
2500	2408
2600	2500
2700	2595
2800	2689
2900	2775
3000	2867
3100	2958
3200	3043
3300	3133
3400	3225
3500	3316
3600	3405
3700	3494
3800	3580
3900	3668
4000	3754
4100	3844
4200	3936
4300	4025
4400	4114
4500	4205
4600	4292
4700	4380
4800	4470
4900	4557
5000	4643
5100	4725
5200	4804
5300	4883
5400	4966
5500	5049
5600	5128
5700	5212
5800	5304
5900	5388
6000	5464
6100	5554
6200	5638
6300	5722
6400	5803
6500	5886
6600	5966
6700	6055
6800	6137
6900	6217
7000	6294
7100	6380
7200	6466
7300	6546
7400	6625
7500	6708
7600	6788
7700	6868
7800	6952
7900	7031
8000	7113
8100	7190
8200	7267
8300	7346
8400	7430
8500	7505
8600	7580
8700	7654
8800	7727
8900	7799
9000	7876
9100	7952
9200	8030
9300	8104
9400	8172
9500	8240
9600	8316
9700	8390
9800	8467
9900	8542
10000	8622
10100	8697
10200	8768
10300	8837
10400	8911
10500	8990
10600	9061
10700	9122
10800	9187
10900	9258
11000	9332
11100	9403
11200	9477
11300	9542
11400	9612
11500	9677
11600	9743
11700	9817
11800	9891
11900	9960
12000	10031
12100	10108
12200	10187
12300	10252
12400	10318
12500	10389
12600	10455
12700	10519
12800	10580
12900	10646
13000	10710
13100	10764
13200	10837
13300	10907
13400	10966
13500	11029
13600	11095
13700	11159
13800	11220
13900	11294
14000	11357
14100	11429
14200	11496
14300	11556
14400	11618
14500	11677
14600	11739
14700	11803
14800	11874
14900	11942
15000	12009
15100	12077
15200	12140
15300	12199
15400	12264
15500	12323
15600	12391
15700	12455
15800	12518
15900	12582
16000	12644
16100	12706
16200	12763
16300	12830
16400	12890
16500	12949
16600	13011
16700	13074
16800	13132
16900	13199
17000	13261
17100	13321
17200	13378
17300	13432
17400	13494
17500	13547
17600	13597
17700	13658
17800	13716
17900	13779
18000	13837
18100	13895
18200	13957
18300	14016
18400	14069
18500	14125
18600	14189
18700	14253
18800	14315
18900	14370
19000	14427
19100	14484
19200	14544
19300	14595
19400	14656
19500	14715
19600	14768
19700	14818
19800	14869
19900	14920
20000	14967
20100	15022
20200	15077
20300	15133
20400	15178
20500	15229
20600	15273
20700	15326
20800	15374
20900	15429
21000	15492
21100	15548
21200	15597
21300	15652
21400	15700
21500	15755
21600	15814
21700	15862
21800	15916
21900	15961
22000	16011
22100	16070
22200	16120
22300	16177
22400	16227
22500	16280
22600	16329
22700	16381
22800	16429
22900	16479
23000	16527
23100	16575
23200	16625
23300	16670
23400	16729
23500	16780
23600	16834
23700	16885
23800	16939
23900	16986
24000	17031
24100	17077
24200	17123
24300	17172
24400	17223
24500	17274
24600	17322
24700	17372
24800	17417
24900	17466
25000	17509
25100	17556
25200	17604
25300	17652
25400	17698
25500	17748
25600	17789
25700	17831
25800	17879
25900	17919
26000	17959
26100	18001
26200	18046
26300	18096
26400	18145
26500	18191
26600	18244
26700	18288
26800	18333
26900	18372
27000	18417
27100	18457
27200	18499
27300	18547
27400	18595
27500	18642
27600	18697
27700	18735
27800	18771
27900	18808
28000	18856
28100	18900
28200	18948
28300	18996
28400	19035
28500	19077
28600	19113
28700	19160
28800	19201
28900	19251
29000	19296
29100	19338
29200	19380
29300	19416
29400	19458
29500	19509
29600	19552
29700	19598
29800	19642
29900	19684
30000	19729
30100	19770
30200	19813
30300	19851
30400	19895
30500	19934
30600	19972
30700	20011
30800	20044
30900	20077
31000	20114
31100	20151
31200	20191
31300	20230
31400	20267
31500	20310
31600	20350
31700	20387
31800	20426
31900	20464
32000	20509
32100	20555
32200	20595
32300	20624
32400	20669
32500	20703
32600	20740
32700	20777
32800	20819
32900	20858
33000	20897
33100	20937
33200	20970
33300	21011
33400	21042
33500	21080
33600	21117
33700	21151
33800	21188
33900	21220
34000	21264
34100	21302
34200	21341
34300	21382
34400	21412
34500	21448
34600	21474
34700	21507
34800	21537
34900	21580
35000	21613
35100	21644
35200	21674
35300	21710
35400	21743
35500	21776
35600	21808
35700	21844
35800	21871
35900	21903
36000	21930
36100	21956
36200	21995
36300	22027
36400	22056
36500	22100
36600	22133
36700	22172
36800	22203
36900	22226
37000	22260
37100	22293
37200	22314
37300	22357
37400	22387
37500	22412
37600	22444
37700	22476
37800	22513
37900	22535
38000	22563
38100	22600
38200	22637
38300	22665
38400	22702
38500	22734
38600	22772
38700	22805
38800	22841
38900	22868
39000	22894
39100	22928
39200	22956
39300	22988
39400	23021
39500	23058
39600	23084
39700	23114
39800	23148
39900	23181
40000	23218
40100	23249
40200	23281
40300	23313
40400	23343
40500	23373
40600	23402
40700	23424
40800	23448
40900	23479
41000	23516
41100	23551
41200	23567
41300	23601
41400	23630
41500	23650
41600	23673
41700	23700
41800	23728
41900	23752
42000	23771
42100	23799
42200	23840
42300	23865
42400	23888
42500	23915
42600	23944
42700	23973
42800	23999
42900	24024
43000	24053
43100	24085
43200	24106
43300	24138
43400	24163
43500	24191
43600	24219
43700	24246
43800	24269
43900	24296
44000	24312
44100	24331
44200	24357
44300	24383
44400	24407
44500	24430
44600	24455
44700	24480
44800	24507
44900	24537
45000	24561
45100	24585
45200	24611
45300	24632
45400	24656
45500	24676
45600	24697
45700	24727
45800	24752
45900	24770
46000	24796
46100	24821
46200	24849
46300	24869
46400	24891
46500	24910
46600	24942
46700	24962
46800	24984
46900	25021
47000	25053
47100	25076
47200	25102
47300	25122
47400	25150
47500	25176
47600	25203
47700	25222
47800	25245
47900	25264
48000	25289
48100	25308
48200	25334
48300	25358
48400	25382
48500	25406
48600	25432
48700	25457
48800	25473
48900	25495
49000	25524
49100	25537
49200	25562
49300	25579
49400	25603
49500	25616
49600	25638
49700	25658
49800	25686
49900	25699
50000	25728
50100	25750
50200	25768
50300	25795
50400	25815
50500	25832
50600	25852
50700	25868
50800	25890
50900	25919
51000	25932
51100	25956
51200	25974
51300	25989
51400	26012
51500	26035
51600	26055
51700	26073
51800	26097
51900	26119
52000	26137
52100	26159
52200	26176
52300	26198
52400	26213
52500	26233
52600	26252
52700	26272
52800	26291
52900	26306
53000	26327
53100	26347
53200	26368
53300	26392
53400	26404
53500	26427
53600	26443
53700	26459
53800	26477
53900	26497
54000	26517
54100	26533
54200	26549
54300	26573
54400	26596
54500	26611
54600	26626
54700	26639
54800	26660
54900	26672
55000	26689
55100	26703
55200	26725
55300	26746
55400	26764
55500	26786
55600	26805
55700	26821
55800	26843
55900	26860
56000	26874
56100	26893
56200	26913
56300	26931
56400	26944
56500	26960
56600	26978
56700	26998
56800	27024
56900	27046
57000	27058
57100	27077
57200	27091
57300	27109
57400	27127
57500	27150
57600	27166
57700	27181
57800	27200
57900	27216
58000	27236
58100	27251
58200	27272
58300	27287
58400	27298
58500	27320
58600	27331
58700	27344
58800	27359
58900	27372
59000	27393
59100	27408
59200	27430
59300	27439
59400	27454
59500	27466
59600	27477
59700	27488
59800	27505
59900	27520
60000	27541
60100	27553
60200	27566
60300	27575
60400	27584
60500	27597
60600	27613
60700	27636
60800	27648
60900	27664
61000	27678
61100	27691
61200	27710
61300	27726
61400	27735
61500	27755
61600	27762
61700	27776
61800	27789
61900	27804
62000	27818
62100	27838
62200	27859
62300	27871
62400	27890
62500	27908
62600	27915
62700	27933
62800	27952
62900	27966
63000	27981
63100	28002
63200	28012
63300	28027
63400	28039
63500	28051
63600	28066
63700	28081
63800	28098
63900	28117
64000	28128
64100	28142
64200	28148
64300	28162
64400	28177
64500	28193
64600	28201
64700	28215
64800	28237
64900	28251
65000	28268
65100	28291
65200	28302
65300	28310
65400	28322
65500	28331
65600	28347
65700	28361
65800	28372
65900	28383
66000	28396
66100	28413
66200	28428
66300	28436
66400	28451
66500	28465
66600	28483
66700	28497
66800	28504
66900	28514
67000	28530
67100	28543
67200	28553
67300	28565
67400	28576
67500	28592
67600	28604
67700	28612
67800	28625
67900	28637
68000	28646
68100	28658
68200	28671
68300	28684
68400	28695
68500	28703
68600	28717
68700	28731
68800	28739
68900	28754
69000	28764
69100	28776
69200	28788
69300	28802
69400	28815
69500	28830
69600	28839
69700	28851
69800	28863
69900	28870
70000	28882
70100	28892
70200	28904
70300	28916
70400	28929
70500	28941
70600	28958
70700	28962
70800	28971
70900	28981
71000	28992
71100	29002
71200	29015
71300	29027
71400	29041
71500	29051
71600	29057
71700	29069
71800	29077
71900	29083
72000	29090
72100	29103
72200	29114
72300	29122
72400	29130
72500	29135
72600	29153
72700	29165
72800	29177
72900	29191
73000	29203
73100	29216
73200	29229
73300	29235
73400	29243
73500	29258
73600	29273
73700	29288
73800	29296
73900	29310
74000	29322
74100	29328
74200	29338
74300	29350
74400	29365
74500	29373
74600	29389
74700	29402
74800	29419
74900	29428
75000	29437
75100	29442
75200	29454
75300	29463
75400	29474
75500	29481
75600	29490
75700	29497
75800	29507
75900	29517
76000	29523
76100	29528
76200	29543
76300	29551
76400	29558
76500	29568
76600	29581
76700	29592
76800	29604
76900	29614
77000	29617
77100	29628
77200	29638
77300	29652
77400	29657
77500	29668
77600	29680
77700	29689
77800	29698
77900	29706
78000	29723
78100	29731
78200	29740
78300	29752
78400	29760
78500	29776
78600	29780
78700	29790
78800	29798
78900	29804
79000	29811
79100	29817
79200	29822
79300	29830
79400	29838
79500	29845
79600	29856
79700	29866
79800	29875
79900	29883
80000	29894
80100	29901
80200	29909
80300	29918
80400	29922
80500	29929
80600	29933
80700	29946
80800	29952
80900	29961
81000	29975
81100	29984
81200	29995
81300	30000
81400	30009
81500	30021
81600	30029
81700	30037
81800	30046
81900	30057
82000	30065
82100	30076
82200	30083
82300	30103
82400	30112
82500	30119
82600	30127
82700	30134
82800	30141
82900	30151
83000	30160
83100	30165
83200	30173
83300	30180
83400	30186
83500	30194
83600	30202
83700	30215
83800	30221
83900	30226
84000	30236
84100	30240
84200	30251
84300	30263
84400	30273
84500	30280
84600	30286
84700	30294
84800	30298
84900	30310
85000	30320
85100	30322
85200	30332
85300	30337
85400	30343
85500	30354
85600	30363
85700	30373
85800	30383
85900	30392
86000	30397
86100	30403
86200	30413
86300	30423
86400	30435
86500	30440
86600	30448
86700	30459
86800	30469
86900	30477
87000	30484
87100	30489
87200	30496
87300	30506
87400	30515
87500	30521
87600	30527
87700	30537
87800	30543
87900	30550
88000	30559
88100	30559
88200	30565
88300	30574
88400	30579
88500	30590
88600	30600
88700	30608
88800	30614
88900	30620
89000	30626
89100	30631
89200	30635
89300	30641
89400	30646
89500	30652
89600	30659
89700	30668
89800	30676
89900	30683
90000	30689
90100	30695
90200	30703
90300	30708
90400	30710
90500	30717
90600	30720
90700	30725
90800	30730
90900	30738
91000	30742
91100	30753
91200	30758
91300	30768
91400	30773
91500	30776
91600	30780
91700	30787
91800	30791
91900	30793
92000	30803
92100	30809
92200	30813
92300	30821
92400	30830
92500	30834
92600	30839
92700	30841
92800	30847
92900	30851
93000	30858
93100	30862
93200	30869
93300	30880
93400	30883
93500	30891
93600	30897
93700	30906
93800	30911
93900	30917
94000	30927
94100	30933
94200	30939
94300	30943
94400	30945
94500	30947
94600	30954
94700	30959
94800	30964
94900	30970
95000	30977
95100	30981
95200	30987
95300	30999
95400	31007
95500	31011
95600	31016
95700	31019
95800	31022
95900	31027
96000	31032
96100	31039
96200	31044
96300	31050
96400	31053
96500	31059
96600	31064
96700	31070
96800	31074
96900	31081
97000	31084
97100	31090
97200	31096
97300	31099
97400	31103
97500	31108
97600	31113
97700	31117
97800	31119
97900	31125
98000	31135
98100	31140
98200	31150
98300	31162
98400	31166
98500	31173
98600	31178
98700	31186
98800	31193
98900	31200
99000	31202
99100	31205
99200	31206
99300	31209
99400	31216
99500	31221
99600	31227
99700	31231
99800	31235
99900	31241
100000	31242


==> sub_final/plots/12_16__3/nli1_ir15_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	1
500	2
600	4
700	5
800	7
900	10
1000	11
1100	15
1200	19
1300	22
1400	27
1500	32
1600	37
1700	42
1800	47
1900	54
2000	60
2100	64
2200	72
2300	79
2400	83
2500	87
2600	95
2700	100
2800	105
2900	118
3000	125
3100	134
3200	148
3300	157
3400	165
3500	174
3600	183
3700	194
3800	206
3900	218
4000	230
4100	239
4200	246
4300	256
4400	267
4500	275
4600	285
4700	296
4800	305
4900	315
5000	328
5100	345
5200	364
5300	384
5400	400
5500	415
5600	432
5700	445
5800	453
5900	468
6000	488
6100	496
6200	511
6300	526
6400	542
6500	558
6600	572
6700	582
6800	599
6900	615
7000	635
7100	647
7200	660
7300	677
7400	694
7500	711
7600	727
7700	745
7800	760
7900	780
8000	797
8100	818
8200	839
8300	857
8400	872
8500	894
8600	914
8700	937
8800	960
8900	985
9000	1003
9100	1025
9200	1044
9300	1068
9400	1092
9500	1122
9600	1143
9700	1168
9800	1188
9900	1211
10000	1228
10100	1250
10200	1277
10300	1304
10400	1328
10500	1342
10600	1368
10700	1402
10800	1433
10900	1456
11000	1479
11100	1504
11200	1528
11300	1558
11400	1585
11500	1616
11600	1648
11700	1670
11800	1694
11900	1720
12000	1747
12100	1768
12200	1787
12300	1819
12400	1847
12500	1876
12600	1904
12700	1937
12800	1967
12900	1997
13000	2029
13100	2072
13200	2097
13300	2123
13400	2161
13500	2195
13600	2223
13700	2256
13800	2289
13900	2311
14000	2345
14100	2369
14200	2397
14300	2432
14400	2466
14500	2501
14600	2537
14700	2569
14800	2596
14900	2623
15000	2654
15100	2682
15200	2716
15300	2754
15400	2782
15500	2818
15600	2846
15700	2880
15800	2913
15900	2947
16000	2983
16100	3014
16200	3053
16300	3085
16400	3117
16500	3152
16600	3186
16700	3218
16800	3255
16900	3283
17000	3317
17100	3354
17200	3394
17300	3439
17400	3472
17500	3519
17600	3561
17700	3594
17800	3631
17900	3662
18000	3700
18100	3737
18200	3771
18300	3808
18400	3851
18500	3890
18600	3919
18700	3947
18800	3978
18900	4021
19000	4058
19100	4098
19200	4133
19300	4175
19400	4208
19500	4245
19600	4285
19700	4326
19800	4368
19900	4414
20000	4465
20100	4500
20200	4538
20300	4578
20400	4628
20500	4672
20600	4723
20700	4766
20800	4816
20900	4856
21000	4886
21100	4926
21200	4968
21300	5007
21400	5055
21500	5097
21600	5131
21700	5176
21800	5216
21900	5264
22000	5312
22100	5349
22200	5393
22300	5428
22400	5471
22500	5513
22600	5560
22700	5602
22800	5648
22900	5695
23000	5742
23100	5787
23200	5830
23300	5877
23400	5914
23500	5957
23600	5999
23700	6041
23800	6081
23900	6127
24000	6170
24100	6218
24200	6266
24300	6312
24400	6352
24500	6397
24600	6445
24700	6489
24800	6540
24900	6584
25000	6630
25100	6677
25200	6724
25300	6767
25400	6811
25500	6853
25600	6905
25700	6953
25800	6995
25900	7045
26000	7101
26100	7156
26200	7202
26300	7245
26400	7293
26500	7337
26600	7374
26700	7427
26800	7477
26900	7528
27000	7574
27100	7625
27200	7673
27300	7713
27400	7755
27500	7803
27600	7840
27700	7897
27800	7951
27900	8008
28000	8052
28100	8103
28200	8143
28300	8190
28400	8240
28500	8286
28600	8345
28700	8389
28800	8445
28900	8491
29000	8539
29100	8588
29200	8639
29300	8698
29400	8748
29500	8792
29600	8844
29700	8895
29800	8942
29900	8996
30000	9045
30100	9099
30200	9148
30300	9204
30400	9255
30500	9309
30600	9363
30700	9413
30800	9470
30900	9528
31000	9585
31100	9640
31200	9690
31300	9742
31400	9798
31500	9849
31600	9901
31700	9956
31800	10008
31900	10062
32000	10109
32100	10156
32200	10208
32300	10275
32400	10327
32500	10386
32600	10444
32700	10499
32800	10550
32900	10607
33000	10660
33100	10714
33200	10774
33300	10823
33400	10881
33500	10936
33600	10988
33700	11041
33800	11097
33900	11156
34000	11209
34100	11263
34200	11314
34300	11370
34400	11434
34500	11491
34600	11558
34700	11618
34800	11679
34900	11724
35000	11785
35100	11846
35200	11911
35300	11968
35400	12026
35500	12085
35600	12143
35700	12199
35800	12264
35900	12323
36000	12389
36100	12453
36200	12507
36300	12568
36400	12629
36500	12676
36600	12733
36700	12787
36800	12849
36900	12914
37000	12974
37100	13034
37200	13103
37300	13156
37400	13217
37500	13282
37600	13342
37700	13399
37800	13456
37900	13523
38000	13590
38100	13643
38200	13698
38300	13765
38400	13820
38500	13876
38600	13932
38700	13992
38800	14050
38900	14109
39000	14174
39100	14237
39200	14300
39300	14361
39400	14422
39500	14475
39600	14538
39700	14598
39800	14652
39900	14712
40000	14765
40100	14826
40200	14885
40300	14944
40400	15007
40500	15071
40600	15131
40700	15194
40800	15261
40900	15324
41000	15380
41100	15438
41200	15509
41300	15569
41400	15633
41500	15703
41600	15776
41700	15842
41800	15901
41900	15968
42000	16039
42100	16103
42200	16155
42300	16216
42400	16285
42500	16353
42600	16414
42700	16477
42800	16541
42900	16608
43000	16670
43100	16735
43200	16798
43300	16857
43400	16926
43500	16991
43600	17056
43700	17122
43800	17193
43900	17258
44000	17332
44100	17399
44200	17459
44300	17525
44400	17594
44500	17662
44600	17728
44700	17796
44800	17859
44900	17923
45000	17990
45100	18057
45200	18120
45300	18189
45400	18258
45500	18326
45600	18394
45700	18463
45800	18530
45900	18606
46000	18671
46100	18733
46200	18795
46300	18866
46400	18936
46500	19005
46600	19063
46700	19131
46800	19205
46900	19254
47000	19312
47100	19378
47200	19440
47300	19513
47400	19579
47500	19644
47600	19703
47700	19771
47800	19835
47900	19911
48000	19978
48100	20048
48200	20111
48300	20177
48400	20242
48500	20306
48600	20372
48700	20436
48800	20513
48900	20582
49000	20646
49100	20723
49200	20787
49300	20858
49400	20924
49500	20996
49600	21067
49700	21137
49800	21198
49900	21274
50000	21336
50100	21406
50200	21478
50300	21542
50400	21615
50500	21692
50600	21759
50700	21832
50800	21899
50900	21962
51000	22040
51100	22108
51200	22181
51300	22255
51400	22320
51500	22390
51600	22457
51700	22533
51800	22598
51900	22667
52000	22742
52100	22810
52200	22887
52300	22955
52400	23031
52500	23101
52600	23176
52700	23245
52800	23311
52900	23386
53000	23451
53100	23520
53200	23596
53300	23661
53400	23740
53500	23814
53600	23886
53700	23965
53800	24036
53900	24107
54000	24176
54100	24252
54200	24326
54300	24391
54400	24461
54500	24539
54600	24614
54700	24695
54800	24766
54900	24845
55000	24909
55100	24983
55200	25052
55300	25124
55400	25196
55500	25265
55600	25332
55700	25404
55800	25470
55900	25546
56000	25625
56100	25697
56200	25767
56300	25833
56400	25912
56500	25989
56600	26064
56700	26133
56800	26195
56900	26262
57000	26338
57100	26409
57200	26482
57300	26549
57400	26619
57500	26682
57600	26755
57700	26834
57800	26901
57900	26974
58000	27048
58100	27123
58200	27191
58300	27269
58400	27344
58500	27408
58600	27490
58700	27565
58800	27637
58900	27719
59000	27787
59100	27864
59200	27931
59300	28009
59400	28086
59500	28164
59600	28242
59700	28319
59800	28393
59900	28466
60000	28538
60100	28609
60200	28678
60300	28755
60400	28833
60500	28910
60600	28982
60700	29048
60800	29127
60900	29201
61000	29274
61100	29352
61200	29424
61300	29498
61400	29582
61500	29649
61600	29730
61700	29808
61800	29884
61900	29960
62000	30027
62100	30092
62200	30164
62300	30246
62400	30319
62500	30389
62600	30470
62700	30543
62800	30614
62900	30691
63000	30767
63100	30838
63200	30914
63300	30989
63400	31062
63500	31139
63600	31210
63700	31285
63800	31359
63900	31425
64000	31502
64100	31574
64200	31658
64300	31730
64400	31800
64500	31871
64600	31948
64700	32024
64800	32095
64900	32169
65000	32244
65100	32310
65200	32393
65300	32465
65400	32542
65500	32620
65600	32700
65700	32779
65800	32857
65900	32935
66000	33008
66100	33080
66200	33152
66300	33232
66400	33304
66500	33379
66600	33448
66700	33522
66800	33603
66900	33684
67000	33759
67100	33837
67200	33916
67300	33991
67400	34067
67500	34143
67600	34223
67700	34304
67800	34379
67900	34456
68000	34535
68100	34613
68200	34684
68300	34764
68400	34844
68500	34926
68600	34999
68700	35070
68800	35153
68900	35226
69000	35307
69100	35384
69200	35460
69300	35539
69400	35616
69500	35693
69600	35773
69700	35851
69800	35929
69900	36012
70000	36091
70100	36171
70200	36248
70300	36327
70400	36403
70500	36481
70600	36554
70700	36637
70800	36717
70900	36792
71000	36872
71100	36951
71200	37034
71300	37113
71400	37192
71500	37271
71600	37357
71700	37436
71800	37517
71900	37599
72000	37680
72100	37754
72200	37831
72300	37917
72400	37996
72500	38077
72600	38153
72700	38231
72800	38310
72900	38387
73000	38463
73100	38538
73200	38618
73300	38698
73400	38781
73500	38860
73600	38939
73700	39015
73800	39097
73900	39172
74000	39253
74100	39335
74200	39417
74300	39498
74400	39568
74500	39641
74600	39716
74700	39786
74800	39856
74900	39936
75000	40016
75100	40098
75200	40174
75300	40252
75400	40329
75500	40417
75600	40492
75700	40575
75800	40655
75900	40728
76000	40809
76100	40893
76200	40968
76300	41050
76400	41129
76500	41209
76600	41287
76700	41359
76800	41435
76900	41516
77000	41599
77100	41676
77200	41757
77300	41831
77400	41910
77500	41986
77600	42061
77700	42136
77800	42214
77900	42292
78000	42364
78100	42447
78200	42523
78300	42604
78400	42694
78500	42768
78600	42851
78700	42927
78800	43011
78900	43088
79000	43159
79100	43242
79200	43321
79300	43403
79400	43484
79500	43565
79600	43643
79700	43722
79800	43800
79900	43882
80000	43957
80100	44040
80200	44120
80300	44199
80400	44289
80500	44372
80600	44459
80700	44535
80800	44616
80900	44699
81000	44779
81100	44858
81200	44940
81300	45027
81400	45107
81500	45183
81600	45261
81700	45341
81800	45419
81900	45489
82000	45570
82100	45652
82200	45735
82300	45808
82400	45886
82500	45968
82600	46052
82700	46133
82800	46215
82900	46295
83000	46378
83100	46464
83200	46541
83300	46619
83400	46698
83500	46778
83600	46850
83700	46924
83800	47004
83900	47083
84000	47161
84100	47245
84200	47319
84300	47396
84400	47477
84500	47563
84600	47645
84700	47729
84800	47810
84900	47886
85000	47971
85100	48059
85200	48139
85300	48222
85400	48301
85500	48375
85600	48457
85700	48528
85800	48607
85900	48686
86000	48772
86100	48849
86200	48927
86300	49007
86400	49083
86500	49163
86600	49240
86700	49319
86800	49397
86900	49481
87000	49559
87100	49638
87200	49721
87300	49807
87400	49887
87500	49969
87600	50048
87700	50124
87800	50208
87900	50291
88000	50372
88100	50454
88200	50536
88300	50612
88400	50698
88500	50771
88600	50849
88700	50930
88800	51007
88900	51094
89000	51177
89100	51256
89200	51344
89300	51422
89400	51502
89500	51580
89600	51657
89700	51737
89800	51817
89900	51894
90000	51983
90100	52068
90200	52150
90300	52240
90400	52328
90500	52406
90600	52497
90700	52580
90800	52667
90900	52746
91000	52829
91100	52905
91200	52982
91300	53059
91400	53141
91500	53230
91600	53311
91700	53391
91800	53474
91900	53561
92000	53641
92100	53724
92200	53807
92300	53887
92400	53969
92500	54052
92600	54130
92700	54218
92800	54297
92900	54378
93000	54464
93100	54551
93200	54631
93300	54706
93400	54792
93500	54874
93600	54954
93700	55028
93800	55110
93900	55189
94000	55271
94100	55355
94200	55436
94300	55520
94400	55604
94500	55692
94600	55773
94700	55851
94800	55936
94900	56014
95000	56097
95100	56180
95200	56261
95300	56343
95400	56417
95500	56499
95600	56582
95700	56666
95800	56751
95900	56833
96000	56916
96100	56995
96200	57075
96300	57157
96400	57245
96500	57335
96600	57418
96700	57500
96800	57580
96900	57665
97000	57750
97100	57837
97200	57917
97300	58003
97400	58082
97500	58163
97600	58247
97700	58332
97800	58415
97900	58493
98000	58573
98100	58654
98200	58733
98300	58807
98400	58889
98500	58971
98600	59047
98700	59129
98800	59208
98900	59293
99000	59378
99100	59465
99200	59549
99300	59637
99400	59721
99500	59802
99600	59883
99700	59973
99800	60059
99900	60143
100000	60232


==> sub_final/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,400,0,0
500,496,0,4
600,596,0,4
700,695,0,5
800,794,0,6
900,893,0,7
1000,990,0,10
1100,1089,1,10
1200,1186,1,13
1300,1283,1,16
1400,1379,2,19
1500,1476,2,22
1600,1574,2,24
1700,1670,3,27
1800,1768,3,29
1900,1866,3,31
2000,1959,3,38
2100,2055,5,40
2200,2150,6,44
2300,2247,6,47
2400,2346,6,48
2500,2442,6,52
2600,2537,6,57
2700,2635,6,59
2800,2731,6,63
2900,2829,7,64
3000,2926,7,67
3100,3021,8,71
3200,3109,9,82
3300,3205,9,86
3400,3300,11,89
3500,3396,11,93
3600,3490,13,97
3700,3584,13,103
3800,3682,14,104
3900,3775,15,110
4000,3869,15,116
4100,3965,16,119
4200,4062,17,121
4300,4157,19,124
4400,4253,19,128
4500,4351,19,130
4600,4441,20,139
4700,4531,21,148
4800,4622,23,155
4900,4708,26,166
5000,4800,28,172
5100,4895,28,177
5200,4989,28,183
5300,5080,29,191
5400,5175,30,195
5500,5268,30,202
5600,5361,32,207
5700,5457,32,211
5800,5549,33,218
5900,5637,35,228
6000,5729,37,234
6100,5822,37,241
6200,5903,42,255
6300,5994,42,264
6400,6083,45,272
6500,6174,47,279
6600,6258,49,293
6700,6349,49,302
6800,6442,49,309
6900,6534,52,314
7000,6619,53,328
7100,6709,54,337
7200,6800,55,345
7300,6889,55,356
7400,6973,56,371
7500,7066,56,378
7600,7156,58,386
7700,7247,58,395
7800,7334,59,407
7900,7424,60,416
8000,7510,61,429
8100,7595,63,442
8200,7682,63,455
8300,7768,66,466
8400,7857,66,477
8500,7940,69,491
8600,8029,70,501
8700,8114,71,515
8800,8201,73,526
8900,8291,74,535
9000,8384,76,540
9100,8470,78,552
9200,8557,78,565
9300,8648,78,574
9400,8735,79,586
9500,8822,80,598
9600,8905,80,615
9700,8996,81,623
9800,9083,83,634
9900,9165,86,649
10000,9251,87,662
10100,9329,90,681
10200,9410,92,698
10300,9499,93,708
10400,9579,96,725
10500,9663,98,739
10600,9751,100,749
10700,9837,100,763
10800,9925,101,774
10900,10013,102,785
11000,10095,102,803
11100,10172,104,824
11200,10258,106,836
11300,10338,108,854
11400,10417,112,871
11500,10501,113,886
11600,10587,115,898
11700,10664,121,915
11800,10747,125,928
11900,10839,125,936
12000,10920,131,949
12100,11003,133,964
12200,11089,134,977
12300,11172,136,992
12400,11268,137,995
12500,11345,140,1015
12600,11434,141,1025
12700,11510,146,1044
12800,11591,147,1062
12900,11671,152,1077
13000,11756,154,1090
13100,11837,159,1104
13200,11924,161,1115
13300,12008,165,1127
13400,12085,168,1147
13500,12172,171,1157
13600,12251,175,1174
13700,12332,178,1190
13800,12413,184,1203
13900,12495,184,1221
14000,12572,190,1238
14100,12656,191,1253
14200,12741,193,1266
14300,12816,194,1290
14400,12896,198,1306
14500,12981,198,1321
14600,13054,201,1345
14700,13139,203,1358
14800,13220,204,1376
14900,13299,209,1392
15000,13384,211,1405
15100,13458,214,1428
15200,13533,217,1450
15300,13612,223,1465
15400,13687,223,1490
15500,13767,224,1509
15600,13838,225,1537
15700,13913,231,1556
15800,14000,232,1568
15900,14079,234,1587
16000,14158,239,1603
16100,14233,243,1624
16200,14307,247,1646
16300,14390,249,1661
16400,14468,254,1678
16500,14547,257,1696
16600,14625,257,1718
16700,14707,257,1736
16800,14787,257,1756
16900,14863,258,1779
17000,14937,264,1799
17100,15017,267,1816
17200,15085,271,1844
17300,15155,275,1870
17400,15236,278,1886
17500,15320,284,1896
17600,15398,284,1918
17700,15479,286,1935
17800,15555,292,1953
17900,15627,294,1979
18000,15709,296,1995
18100,15784,298,2018
18200,15855,303,2042
18300,15929,308,2063
18400,16007,311,2082
18500,16082,312,2106
18600,16161,313,2126
18700,16239,317,2144
18800,16323,318,2159
18900,16397,319,2184
19000,16469,323,2208
19100,16542,326,2232
19200,16615,328,2257
19300,16692,332,2276
19400,16768,339,2293
19500,16841,341,2318
19600,16918,345,2337
19700,16987,352,2361
19800,17064,356,2380
19900,17131,359,2410
20000,17210,361,2429
20100,17280,364,2456
20200,17354,366,2480
20300,17430,371,2499
20400,17507,374,2519
20500,17578,379,2543
20600,17647,383,2570
20700,17721,389,2590
20800,17797,391,2612
20900,17879,395,2626
21000,17956,398,2646
21100,18025,404,2671
21200,18094,411,2695
21300,18173,415,2712
21400,18243,420,2737
21500,18323,423,2754
21600,18392,427,2781
21700,18456,431,2813
21800,18534,435,2831
21900,18606,438,2856
22000,18677,445,2878
22100,18756,447,2897
22200,18825,449,2926
22300,18898,453,2949
22400,18968,456,2976
22500,19045,459,2996
22600,19125,462,3013
22700,19195,465,3040
22800,19267,468,3065
22900,19329,470,3101
23000,19404,474,3122
23100,19478,477,3145
23200,19545,480,3175
23300,19617,482,3201
23400,19674,489,3237
23500,19744,493,3263
23600,19814,497,3289
23700,19885,499,3316
23800,19956,504,3340
23900,20027,508,3365
24000,20101,511,3388
24100,20176,513,3411
24200,20241,518,3441
24300,20315,521,3464
24400,20386,522,3492
24500,20449,526,3525
24600,20511,530,3559
24700,20578,535,3587
24800,20642,537,3621
24900,20710,541,3649
25000,20778,545,3677
25100,20853,551,3696
25200,20913,558,3729
25300,20976,562,3762
25400,21039,567,3794
25500,21100,573,3827
25600,21173,576,3851
25700,21246,578,3876
25800,21320,580,3900
25900,21386,585,3929
26000,21457,588,3955
26100,21522,590,3988
26200,21591,594,4015
26300,21660,599,4041
26400,21732,601,4067
26500,21811,605,4084
26600,21875,611,4114
26700,21931,615,4154
26800,21991,625,4184
26900,22053,627,4220
27000,22116,632,4252
27100,22182,635,4283
27200,22243,640,4317
27300,22310,643,4347
27400,22371,650,4379
27500,22442,654,4404
27600,22514,656,4430
27700,22569,660,4471
27800,22642,664,4494
27900,22711,666,4523
28000,22777,670,4553
28100,22849,675,4576
28200,22917,683,4600
28300,22983,690,4627
28400,23051,694,4655
28500,23113,698,4689
28600,23174,705,4721
28700,23234,711,4755
28800,23300,713,4787
28900,23365,716,4819
29000,23435,720,4845
29100,23508,722,4870
29200,23575,726,4899
29300,23637,732,4931
29400,23702,736,4962
29500,23766,739,4995
29600,23833,743,5024
29700,23902,751,5047
29800,23965,756,5079
29900,24033,759,5108
30000,24092,764,5144
30100,24162,767,5171
30200,24222,772,5206
30300,24287,774,5239
30400,24356,781,5263
30500,24425,783,5292
30600,24487,789,5324
30700,24552,794,5354
30800,24608,804,5388
30900,24671,811,5418
31000,24733,816,5451
31100,24793,821,5486
31200,24852,831,5517
31300,24918,840,5542
31400,24981,848,5571
31500,25046,853,5601
31600,25106,858,5636
31700,25166,862,5672
31800,25237,864,5699
31900,25297,868,5735
32000,25366,874,5760
32100,25424,879,5797
32200,25483,885,5832
32300,25544,890,5866
32400,25602,896,5902
32500,25671,899,5930
32600,25730,904,5966
32700,25797,905,5998
32800,25852,907,6041
32900,25912,912,6076
33000,25980,915,6105
33100,26036,919,6145
33200,26096,921,6183
33300,26157,923,6220
33400,26220,929,6251
33500,26282,934,6284
33600,26337,939,6324
33700,26398,946,6356
33800,26462,955,6383
33900,26526,961,6413
34000,26588,967,6445
34100,26653,971,6476
34200,26716,974,6510
34300,26779,975,6546
34400,26836,983,6581
34500,26897,985,6618
34600,26959,988,6653
34700,27024,991,6685
34800,27094,996,6710
34900,27161,999,6740
35000,27216,1003,6781
35100,27276,1006,6818
35200,27335,1011,6854
35300,27394,1016,6890
35400,27456,1019,6925
35500,27507,1022,6971
35600,27564,1026,7010
35700,27614,1030,7056
35800,27672,1035,7093
35900,27730,1040,7130
36000,27780,1049,7171
36100,27839,1053,7208
36200,27899,1059,7242
36300,27953,1067,7280
36400,28020,1070,7310
36500,28078,1078,7344
36600,28142,1084,7374
36700,28207,1088,7405
36800,28266,1096,7438
36900,28317,1099,7484
37000,28381,1103,7516
37100,28431,1107,7562
37200,28488,1111,7601
37300,28550,1117,7633
37400,28604,1121,7675
37500,28662,1123,7715
37600,28708,1129,7763
37700,28763,1133,7804
37800,28813,1140,7847
37900,28862,1147,7891
38000,28918,1150,7932
38100,28974,1158,7968
38200,29033,1161,8006
38300,29086,1164,8050
38400,29135,1176,8089
38500,29186,1182,8132
38600,29245,1184,8171
38700,29299,1191,8210
38800,29353,1194,8253
38900,29402,1199,8299
39000,29458,1202,8340
39100,29521,1204,8375
39200,29577,1208,8415
39300,29629,1215,8456
39400,29692,1220,8488
39500,29746,1228,8526
39600,29799,1233,8568
39700,29848,1245,8607
39800,29908,1248,8644
39900,29963,1258,8679
40000,30015,1266,8719
40100,30069,1270,8761
40200,30122,1277,8801
40300,30179,1284,8837
40400,30226,1290,8884
40500,30273,1298,8929
40600,30324,1303,8973
40700,30369,1310,9021
40800,30428,1315,9057
40900,30478,1318,9104
41000,30528,1326,9146
41100,30592,1336,9172
41200,30642,1343,9215
41300,30692,1349,9259
41400,30746,1356,9298
41500,30801,1362,9337
41600,30841,1371,9388
41700,30896,1377,9427
41800,30945,1383,9472
41900,31000,1395,9505
42000,31056,1401,9543
42100,31105,1407,9588
42200,31157,1416,9627
42300,31211,1422,9667
42400,31271,1429,9700
42500,31325,1434,9741
42600,31375,1442,9783
42700,31433,1447,9820
42800,31487,1449,9864
42900,31545,1453,9902
43000,31596,1462,9942
43100,31649,1468,9983
43200,31695,1476,10029
43300,31748,1479,10073
43400,31793,1484,10123
43500,31839,1488,10173
43600,31893,1495,10212
43700,31951,1501,10248
43800,32003,1509,10288
43900,32050,1515,10335
44000,32094,1521,10385
44100,32147,1526,10427
44200,32194,1534,10472
44300,32244,1540,10516
44400,32302,1545,10553
44500,32348,1552,10600
44600,32383,1557,10660
44700,32442,1562,10696
44800,32486,1571,10743
44900,32542,1578,10780
45000,32590,1586,10824
45100,32638,1596,10866
45200,32691,1600,10909
45300,32736,1609,10955
45400,32785,1617,10998
45500,32835,1622,11043
45600,32886,1629,11085
45700,32935,1639,11126
45800,32980,1648,11172
45900,33025,1652,11223
46000,33078,1659,11263
46100,33135,1666,11299
46200,33187,1670,11343
46300,33235,1679,11386
46400,33283,1687,11430
46500,33335,1696,11469
46600,33389,1702,11509
46700,33445,1709,11546
46800,33490,1718,11592
46900,33544,1722,11634
47000,33577,1730,11693
47100,33631,1735,11734
47200,33688,1739,11773
47300,33733,1743,11824
47400,33782,1748,11870
47500,33833,1754,11913
47600,33884,1759,11957
47700,33927,1766,12007
47800,33975,1774,12051
47900,34011,1784,12105
48000,34057,1792,12151
48100,34105,1796,12199
48200,34160,1801,12239
48300,34205,1806,12289
48400,34252,1819,12329
48500,34298,1825,12377
48600,34341,1837,12422
48700,34386,1842,12472
48800,34437,1850,12513
48900,34479,1855,12566
49000,34518,1861,12621
49100,34568,1869,12663
49200,34612,1873,12715
49300,34667,1877,12756
49400,34716,1885,12799
49500,34759,1892,12849
49600,34806,1904,12890
49700,34850,1914,12936
49800,34898,1918,12984
49900,34942,1928,13030
50000,34993,1938,13069
50100,35043,1943,13114
50200,35088,1949,13163
50300,35133,1958,13209
50400,35185,1964,13251
50500,35231,1971,13298
50600,35272,1977,13351
50700,35327,1984,13389
50800,35381,1986,13433
50900,35425,1992,13483
51000,35473,2003,13524
51100,35524,2012,13564
51200,35565,2018,13617
51300,35610,2022,13668
51400,35658,2033,13709
51500,35702,2045,13753
51600,35754,2049,13797
51700,35795,2060,13845
51800,35849,2065,13886
51900,35894,2070,13936
52000,35948,2072,13980
52100,35986,2083,14031
52200,36032,2093,14075
52300,36082,2096,14122
52400,36118,2105,14177
52500,36164,2113,14223
52600,36212,2117,14271
52700,36261,2121,14318
52800,36308,2129,14363
52900,36347,2135,14418
53000,36394,2144,14462
53100,36438,2151,14511
53200,36480,2158,14562
53300,36514,2168,14618
53400,36558,2173,14669
53500,36601,2181,14718
53600,36640,2185,14775
53700,36676,2197,14827
53800,36722,2205,14873
53900,36774,2210,14916
54000,36826,2216,14958
54100,36879,2223,14998
54200,36921,2230,15049
54300,36964,2238,15098
54400,37004,2246,15150
54500,37046,2256,15198
54600,37092,2261,15247
54700,37130,2267,15303
54800,37174,2270,15356
54900,37208,2274,15418
55000,37248,2281,15471
55100,37301,2288,15511
55200,37343,2296,15561
55300,37382,2301,15617
55400,37432,2309,15659
55500,37478,2316,15706
55600,37521,2322,15757
55700,37555,2332,15813
55800,37598,2338,15864
55900,37647,2344,15909
56000,37678,2353,15969
56100,37721,2354,16025
56200,37767,2364,16069
56300,37809,2371,16120
56400,37854,2379,16167
56500,37896,2388,16216
56600,37933,2397,16270
56700,37975,2402,16323
56800,38008,2409,16383
56900,38046,2418,16436
57000,38083,2428,16489
57100,38126,2434,16540
57200,38166,2442,16592
57300,38215,2445,16640
57400,38256,2453,16691
57500,38297,2457,16746
57600,38337,2463,16800
57700,38383,2471,16846
57800,38421,2483,16896
57900,38466,2488,16946
58000,38505,2496,16999
58100,38547,2505,17048
58200,38590,2518,17092
58300,38628,2530,17142
58400,38665,2545,17190
58500,38709,2554,17237
58600,38758,2561,17281
58700,38801,2571,17328
58800,38833,2575,17392
58900,38871,2582,17447
59000,38914,2583,17503
59100,38948,2591,17561
59200,38988,2602,17610
59300,39028,2613,17659
59400,39068,2618,17714
59500,39112,2621,17767
59600,39162,2629,17809
59700,39206,2640,17854
59800,39241,2654,17905
59900,39280,2662,17958
60000,39320,2669,18011
60100,39357,2674,18069
60200,39403,2677,18120
60300,39450,2684,18166
60400,39491,2688,18221
60500,39531,2697,18272
60600,39564,2707,18329
60700,39598,2714,18388
60800,39641,2722,18437
60900,39676,2730,18494
61000,39713,2743,18544
61100,39749,2753,18598
61200,39782,2763,18655
61300,39812,2776,18712
61400,39853,2782,18765
61500,39891,2791,18818
61600,39923,2796,18881
61700,39955,2811,18934
61800,39995,2821,18984
61900,40021,2829,19050
62000,40064,2840,19096
62100,40099,2851,19150
62200,40136,2861,19203
62300,40172,2867,19261
62400,40221,2871,19308
62500,40261,2878,19361
62600,40301,2883,19416
62700,40337,2891,19472
62800,40383,2897,19520
62900,40421,2904,19575
63000,40458,2914,19628
63100,40498,2919,19683
63200,40540,2925,19735
63300,40578,2935,19787
63400,40618,2942,19840
63500,40661,2948,19891
63600,40693,2958,19949
63700,40732,2964,20004
63800,40770,2972,20058
63900,40807,2974,20119
64000,40835,2980,20185
64100,40866,2986,20248
64200,40899,2993,20308
64300,40940,3000,20360
64400,40973,3008,20419
64500,41007,3023,20470
64600,41054,3030,20516
64700,41085,3038,20577
64800,41121,3046,20633
64900,41160,3051,20689
65000,41201,3056,20743
65100,41232,3063,20805
65200,41269,3069,20862
65300,41307,3074,20919
65400,41332,3080,20988
65500,41374,3083,21043
65600,41411,3090,21099
65700,41447,3100,21153
65800,41487,3109,21204
65900,41523,3116,21261
66000,41558,3125,21317
66100,41595,3132,21373
66200,41629,3137,21434
66300,41671,3148,21481
66400,41718,3157,21525
66500,41758,3163,21579
66600,41802,3170,21628
66700,41829,3177,21694
66800,41870,3184,21746
66900,41906,3193,21801
67000,41941,3202,21857
67100,41975,3208,21917
67200,42003,3218,21979
67300,42038,3226,22036
67400,42070,3236,22094
67500,42102,3243,22155
67600,42133,3253,22214
67700,42168,3264,22268
67800,42205,3272,22323
67900,42239,3277,22384
68000,42278,3283,22439
68100,42321,3290,22489
68200,42356,3299,22545
68300,42386,3308,22606
68400,42427,3315,22658
68500,42456,3324,22720
68600,42493,3331,22776
68700,42530,3340,22830
68800,42561,3350,22889
68900,42590,3360,22950
69000,42617,3371,23012
69100,42650,3382,23068
69200,42687,3387,23126
69300,42723,3395,23182
69400,42756,3404,23240
69500,42796,3416,23288
69600,42825,3423,23352
69700,42862,3433,23405
69800,42898,3444,23458
69900,42938,3450,23512
70000,42970,3458,23572
70100,43001,3463,23636
70200,43035,3471,23694
70300,43071,3481,23748
70400,43106,3491,23803
70500,43137,3501,23862
70600,43169,3508,23923
70700,43200,3515,23985
70800,43231,3523,24046
70900,43264,3529,24107
71000,43303,3539,24158
71100,43343,3545,24212
71200,43371,3554,24275
71300,43408,3560,24332
71400,43436,3563,24401
71500,43472,3567,24461
71600,43503,3581,24516
71700,43537,3585,24578
71800,43565,3593,24642
71900,43599,3598,24703
72000,43626,3604,24770
72100,43660,3613,24827
72200,43689,3623,24888
72300,43722,3631,24947
72400,43755,3638,25007
72500,43793,3645,25062
72600,43837,3651,25112
72700,43871,3661,25168
72800,43900,3669,25231
72900,43932,3678,25290
73000,43965,3689,25346
73100,43995,3701,25404
73200,44033,3710,25457
73300,44072,3714,25514
73400,44105,3727,25568
73500,44147,3735,25618
73600,44175,3742,25683
73700,44200,3756,25744
73800,44236,3761,25803
73900,44270,3767,25863
74000,44298,3777,25925
74100,44336,3785,25979
74200,44374,3796,26030
74300,44414,3803,26083
74400,44443,3814,26143
74500,44480,3827,26193
74600,44506,3834,26260
74700,44534,3842,26324
74800,44564,3849,26387
74900,44595,3854,26451
75000,44629,3860,26511
75100,44664,3866,26570
75200,44697,3869,26634
75300,44728,3873,26699
75400,44772,3879,26749
75500,44801,3889,26810
75600,44829,3894,26877
75700,44871,3898,26931
75800,44906,3904,26990
75900,44931,3915,27054
76000,44960,3928,27112
76100,44991,3934,27175
76200,45020,3944,27236
76300,45056,3955,27289
76400,45087,3965,27348
76500,45129,3973,27398
76600,45153,3981,27466
76700,45184,3995,27521
76800,45211,4000,27589
76900,45239,4003,27658
77000,45275,4013,27712
77100,45313,4016,27771
77200,45340,4029,27831
77300,45364,4039,27897
77400,45401,4049,27950
77500,45434,4060,28006
77600,45461,4066,28073
77700,45488,4076,28136
77800,45515,4089,28196
77900,45545,4099,28256
78000,45574,4105,28321
78100,45607,4112,28381
78200,45633,4116,28451
78300,45669,4121,28510
78400,45699,4129,28572
78500,45733,4138,28629
78600,45763,4150,28687
78700,45787,4164,28749
78800,45823,4170,28807
78900,45853,4178,28869
79000,45888,4185,28927
79100,45906,4193,29001
79200,45940,4196,29064
79300,45968,4202,29130
79400,45996,4209,29195
79500,46024,4216,29260
79600,46057,4221,29322
79700,46093,4228,29379
79800,46124,4236,29440
79900,46160,4243,29497
80000,46189,4253,29558
80100,46220,4266,29614
80200,46253,4276,29671
80300,46287,4287,29726
80400,46312,4300,29788
80500,46334,4309,29857
80600,46368,4321,29911
80700,46394,4332,29974
80800,46421,4336,30043
80900,46447,4351,30102
81000,46472,4361,30167
81100,46507,4368,30225
81200,46537,4379,30284
81300,46564,4387,30349
81400,46598,4404,30398
81500,46626,4411,30463
81600,46647,4423,30530
81700,46678,4426,30596
81800,46703,4437,30660
81900,46732,4446,30722
82000,46767,4452,30781
82100,46802,4456,30842
82200,46834,4459,30907
82300,46867,4473,30960
82400,46889,4482,31029
82500,46917,4490,31093
82600,46951,4499,31150
82700,46976,4503,31221
82800,46999,4506,31295
82900,47034,4513,31353
83000,47065,4521,31414
83100,47088,4527,31485
83200,47115,4534,31551
83300,47149,4542,31609
83400,47174,4557,31669
83500,47201,4566,31733
83600,47225,4578,31797
83700,47248,4588,31864
83800,47276,4595,31929
83900,47303,4603,31994
84000,47334,4612,32054
84100,47363,4621,32116
84200,47385,4631,32184
84300,47415,4633,32252
84400,47431,4640,32329
84500,47454,4650,32396
84600,47481,4661,32458
84700,47510,4672,32518
84800,47540,4679,32581
84900,47557,4691,32652
85000,47580,4699,32721
85100,47610,4710,32780
85200,47639,4719,32842
85300,47662,4728,32910
85400,47692,4739,32969
85500,47717,4747,33036
85600,47743,4757,33100
85700,47771,4764,33165
85800,47793,4772,33235
85900,47817,4780,33303
86000,47841,4790,33369
86100,47868,4796,33436
86200,47898,4806,33496
86300,47927,4816,33557
86400,47955,4827,33618
86500,47988,4834,33678
86600,48010,4846,33744
86700,48036,4854,33810
86800,48065,4863,33872
86900,48092,4874,33934
87000,48122,4882,33996
87100,48152,4896,34052
87200,48176,4903,34121
87300,48202,4914,34184
87400,48229,4923,34248
87500,48255,4931,34314
87600,48285,4938,34377
87700,48315,4944,34441
87800,48337,4953,34510
87900,48357,4960,34583
88000,48385,4968,34647
88100,48411,4976,34713
88200,48436,4987,34777
88300,48468,4995,34837
88400,48491,5006,34903
88500,48518,5014,34968
88600,48544,5021,35035
88700,48567,5031,35102
88800,48590,5038,35172
88900,48614,5042,35244
89000,48645,5045,35310
89100,48672,5058,35370
89200,48702,5071,35427
89300,48728,5083,35489
89400,48754,5095,35551
89500,48783,5104,35613
89600,48808,5114,35678
89700,48829,5126,35745
89800,48843,5135,35822
89900,48868,5145,35887
90000,48896,5156,35948
90100,48927,5165,36008
90200,48952,5173,36075
90300,48974,5181,36145
90400,48996,5190,36214
90500,49019,5201,36280
90600,49040,5208,36352
90700,49056,5219,36425
90800,49084,5223,36493
90900,49108,5230,36562
91000,49126,5238,36636
91100,49158,5243,36699
91200,49189,5249,36762
91300,49212,5259,36829
91400,49237,5269,36894
91500,49262,5278,36960
91600,49286,5291,37023
91700,49307,5302,37091
91800,49334,5313,37153
91900,49358,5325,37217
92000,49374,5335,37291
92100,49401,5346,37353
92200,49428,5353,37419
92300,49446,5363,37491
92400,49469,5372,37559
92500,49492,5381,37627
92600,49513,5392,37695
92700,49534,5403,37763
92800,49558,5413,37829
92900,49581,5425,37894
93000,49604,5436,37960
93100,49621,5448,38031
93200,49638,5458,38104
93300,49661,5466,38173
93400,49689,5473,38238
93500,49716,5492,38292
93600,49735,5508,38357
93700,49762,5520,38418
93800,49792,5531,38477
93900,49814,5536,38550
94000,49837,5545,38618
94100,49860,5550,38690
94200,49878,5557,38765
94300,49894,5563,38843
94400,49919,5570,38911
94500,49941,5580,38979
94600,49967,5589,39044
94700,49989,5596,39115
94800,50015,5611,39174
94900,50044,5623,39233
95000,50067,5631,39302
95100,50085,5643,39372
95200,50112,5657,39431
95300,50134,5664,39502
95400,50156,5677,39567
95500,50183,5687,39630
95600,50202,5695,39703
95700,50228,5707,39765
95800,50251,5713,39836
95900,50274,5724,39902
96000,50299,5734,39967
96100,50325,5744,40031
96200,50346,5752,40102
96300,50365,5769,40166
96400,50393,5781,40226
96500,50422,5787,40291
96600,50445,5795,40360
96700,50470,5801,40429
96800,50490,5813,40497
96900,50512,5823,40565
97000,50533,5836,40631
97100,50560,5847,40693
97200,50585,5859,40756
97300,50613,5866,40821
97400,50631,5875,40894
97500,50647,5888,40965
97600,50673,5900,41027
97700,50692,5910,41098
97800,50716,5920,41164
97900,50749,5927,41224
98000,50775,5937,41288
98100,50798,5950,41352
98200,50822,5962,41416
98300,50851,5971,41478
98400,50867,5983,41550
98500,50890,5993,41617
98600,50915,6003,41682
98700,50939,6012,41749
98800,50958,6026,41816
98900,50979,6036,41885
99000,50996,6043,41961
99100,51015,6051,42034
99200,51044,6062,42094
99300,51067,6069,42164
99400,51090,6081,42229
99500,51111,6090,42299
99600,51136,6102,42362
99700,51158,6112,42430
99800,51180,6119,42501
99900,51205,6130,42565
100000,51225,6144,42631


==> sub_final/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	1
1200	1
1300	1
1400	2
1500	2
1600	2
1700	3
1800	3
1900	3
2000	3
2100	5
2200	6
2300	6
2400	6
2500	6
2600	6
2700	6
2800	6
2900	7
3000	7
3100	8
3200	9
3300	9
3400	11
3500	11
3600	13
3700	13
3800	14
3900	15
4000	15
4100	16
4200	17
4300	19
4400	19
4500	19
4600	20
4700	21
4800	23
4900	26
5000	28
5100	28
5200	28
5300	29
5400	30
5500	30
5600	32
5700	32
5800	33
5900	35
6000	37
6100	37
6200	42
6300	42
6400	45
6500	47
6600	49
6700	49
6800	49
6900	52
7000	53
7100	54
7200	55
7300	55
7400	56
7500	56
7600	58
7700	58
7800	59
7900	60
8000	61
8100	63
8200	63
8300	66
8400	66
8500	69
8600	70
8700	71
8800	73
8900	74
9000	76
9100	78
9200	78
9300	78
9400	79
9500	80
9600	80
9700	81
9800	83
9900	86
10000	87
10100	90
10200	92
10300	93
10400	96
10500	98
10600	100
10700	100
10800	101
10900	102
11000	102
11100	104
11200	106
11300	108
11400	112
11500	113
11600	115
11700	121
11800	125
11900	125
12000	131
12100	133
12200	134
12300	136
12400	137
12500	140
12600	141
12700	146
12800	147
12900	152
13000	154
13100	159
13200	161
13300	165
13400	168
13500	171
13600	175
13700	178
13800	184
13900	184
14000	190
14100	191
14200	193
14300	194
14400	198
14500	198
14600	201
14700	203
14800	204
14900	209
15000	211
15100	214
15200	217
15300	223
15400	223
15500	224
15600	225
15700	231
15800	232
15900	234
16000	239
16100	243
16200	247
16300	249
16400	254
16500	257
16600	257
16700	257
16800	257
16900	258
17000	264
17100	267
17200	271
17300	275
17400	278
17500	284
17600	284
17700	286
17800	292
17900	294
18000	296
18100	298
18200	303
18300	308
18400	311
18500	312
18600	313
18700	317
18800	318
18900	319
19000	323
19100	326
19200	328
19300	332
19400	339
19500	341
19600	345
19700	352
19800	356
19900	359
20000	361
20100	364
20200	366
20300	371
20400	374
20500	379
20600	383
20700	389
20800	391
20900	395
21000	398
21100	404
21200	411
21300	415
21400	420
21500	423
21600	427
21700	431
21800	435
21900	438
22000	445
22100	447
22200	449
22300	453
22400	456
22500	459
22600	462
22700	465
22800	468
22900	470
23000	474
23100	477
23200	480
23300	482
23400	489
23500	493
23600	497
23700	499
23800	504
23900	508
24000	511
24100	513
24200	518
24300	521
24400	522
24500	526
24600	530
24700	535
24800	537
24900	541
25000	545
25100	551
25200	558
25300	562
25400	567
25500	573
25600	576
25700	578
25800	580
25900	585
26000	588
26100	590
26200	594
26300	599
26400	601
26500	605
26600	611
26700	615
26800	625
26900	627
27000	632
27100	635
27200	640
27300	643
27400	650
27500	654
27600	656
27700	660
27800	664
27900	666
28000	670
28100	675
28200	683
28300	690
28400	694
28500	698
28600	705
28700	711
28800	713
28900	716
29000	720
29100	722
29200	726
29300	732
29400	736
29500	739
29600	743
29700	751
29800	756
29900	759
30000	764
30100	767
30200	772
30300	774
30400	781
30500	783
30600	789
30700	794
30800	804
30900	811
31000	816
31100	821
31200	831
31300	840
31400	848
31500	853
31600	858
31700	862
31800	864
31900	868
32000	874
32100	879
32200	885
32300	890
32400	896
32500	899
32600	904
32700	905
32800	907
32900	912
33000	915
33100	919
33200	921
33300	923
33400	929
33500	934
33600	939
33700	946
33800	955
33900	961
34000	967
34100	971
34200	974
34300	975
34400	983
34500	985
34600	988
34700	991
34800	996
34900	999
35000	1003
35100	1006
35200	1011
35300	1016
35400	1019
35500	1022
35600	1026
35700	1030
35800	1035
35900	1040
36000	1049
36100	1053
36200	1059
36300	1067
36400	1070
36500	1078
36600	1084
36700	1088
36800	1096
36900	1099
37000	1103
37100	1107
37200	1111
37300	1117
37400	1121
37500	1123
37600	1129
37700	1133
37800	1140
37900	1147
38000	1150
38100	1158
38200	1161
38300	1164
38400	1176
38500	1182
38600	1184
38700	1191
38800	1194
38900	1199
39000	1202
39100	1204
39200	1208
39300	1215
39400	1220
39500	1228
39600	1233
39700	1245
39800	1248
39900	1258
40000	1266
40100	1270
40200	1277
40300	1284
40400	1290
40500	1298
40600	1303
40700	1310
40800	1315
40900	1318
41000	1326
41100	1336
41200	1343
41300	1349
41400	1356
41500	1362
41600	1371
41700	1377
41800	1383
41900	1395
42000	1401
42100	1407
42200	1416
42300	1422
42400	1429
42500	1434
42600	1442
42700	1447
42800	1449
42900	1453
43000	1462
43100	1468
43200	1476
43300	1479
43400	1484
43500	1488
43600	1495
43700	1501
43800	1509
43900	1515
44000	1521
44100	1526
44200	1534
44300	1540
44400	1545
44500	1552
44600	1557
44700	1562
44800	1571
44900	1578
45000	1586
45100	1596
45200	1600
45300	1609
45400	1617
45500	1622
45600	1629
45700	1639
45800	1648
45900	1652
46000	1659
46100	1666
46200	1670
46300	1679
46400	1687
46500	1696
46600	1702
46700	1709
46800	1718
46900	1722
47000	1730
47100	1735
47200	1739
47300	1743
47400	1748
47500	1754
47600	1759
47700	1766
47800	1774
47900	1784
48000	1792
48100	1796
48200	1801
48300	1806
48400	1819
48500	1825
48600	1837
48700	1842
48800	1850
48900	1855
49000	1861
49100	1869
49200	1873
49300	1877
49400	1885
49500	1892
49600	1904
49700	1914
49800	1918
49900	1928
50000	1938
50100	1943
50200	1949
50300	1958
50400	1964
50500	1971
50600	1977
50700	1984
50800	1986
50900	1992
51000	2003
51100	2012
51200	2018
51300	2022
51400	2033
51500	2045
51600	2049
51700	2060
51800	2065
51900	2070
52000	2072
52100	2083
52200	2093
52300	2096
52400	2105
52500	2113
52600	2117
52700	2121
52800	2129
52900	2135
53000	2144
53100	2151
53200	2158
53300	2168
53400	2173
53500	2181
53600	2185
53700	2197
53800	2205
53900	2210
54000	2216
54100	2223
54200	2230
54300	2238
54400	2246
54500	2256
54600	2261
54700	2267
54800	2270
54900	2274
55000	2281
55100	2288
55200	2296
55300	2301
55400	2309
55500	2316
55600	2322
55700	2332
55800	2338
55900	2344
56000	2353
56100	2354
56200	2364
56300	2371
56400	2379
56500	2388
56600	2397
56700	2402
56800	2409
56900	2418
57000	2428
57100	2434
57200	2442
57300	2445
57400	2453
57500	2457
57600	2463
57700	2471
57800	2483
57900	2488
58000	2496
58100	2505
58200	2518
58300	2530
58400	2545
58500	2554
58600	2561
58700	2571
58800	2575
58900	2582
59000	2583
59100	2591
59200	2602
59300	2613
59400	2618
59500	2621
59600	2629
59700	2640
59800	2654
59900	2662
60000	2669
60100	2674
60200	2677
60300	2684
60400	2688
60500	2697
60600	2707
60700	2714
60800	2722
60900	2730
61000	2743
61100	2753
61200	2763
61300	2776
61400	2782
61500	2791
61600	2796
61700	2811
61800	2821
61900	2829
62000	2840
62100	2851
62200	2861
62300	2867
62400	2871
62500	2878
62600	2883
62700	2891
62800	2897
62900	2904
63000	2914
63100	2919
63200	2925
63300	2935
63400	2942
63500	2948
63600	2958
63700	2964
63800	2972
63900	2974
64000	2980
64100	2986
64200	2993
64300	3000
64400	3008
64500	3023
64600	3030
64700	3038
64800	3046
64900	3051
65000	3056
65100	3063
65200	3069
65300	3074
65400	3080
65500	3083
65600	3090
65700	3100
65800	3109
65900	3116
66000	3125
66100	3132
66200	3137
66300	3148
66400	3157
66500	3163
66600	3170
66700	3177
66800	3184
66900	3193
67000	3202
67100	3208
67200	3218
67300	3226
67400	3236
67500	3243
67600	3253
67700	3264
67800	3272
67900	3277
68000	3283
68100	3290
68200	3299
68300	3308
68400	3315
68500	3324
68600	3331
68700	3340
68800	3350
68900	3360
69000	3371
69100	3382
69200	3387
69300	3395
69400	3404
69500	3416
69600	3423
69700	3433
69800	3444
69900	3450
70000	3458
70100	3463
70200	3471
70300	3481
70400	3491
70500	3501
70600	3508
70700	3515
70800	3523
70900	3529
71000	3539
71100	3545
71200	3554
71300	3560
71400	3563
71500	3567
71600	3581
71700	3585
71800	3593
71900	3598
72000	3604
72100	3613
72200	3623
72300	3631
72400	3638
72500	3645
72600	3651
72700	3661
72800	3669
72900	3678
73000	3689
73100	3701
73200	3710
73300	3714
73400	3727
73500	3735
73600	3742
73700	3756
73800	3761
73900	3767
74000	3777
74100	3785
74200	3796
74300	3803
74400	3814
74500	3827
74600	3834
74700	3842
74800	3849
74900	3854
75000	3860
75100	3866
75200	3869
75300	3873
75400	3879
75500	3889
75600	3894
75700	3898
75800	3904
75900	3915
76000	3928
76100	3934
76200	3944
76300	3955
76400	3965
76500	3973
76600	3981
76700	3995
76800	4000
76900	4003
77000	4013
77100	4016
77200	4029
77300	4039
77400	4049
77500	4060
77600	4066
77700	4076
77800	4089
77900	4099
78000	4105
78100	4112
78200	4116
78300	4121
78400	4129
78500	4138
78600	4150
78700	4164
78800	4170
78900	4178
79000	4185
79100	4193
79200	4196
79300	4202
79400	4209
79500	4216
79600	4221
79700	4228
79800	4236
79900	4243
80000	4253
80100	4266
80200	4276
80300	4287
80400	4300
80500	4309
80600	4321
80700	4332
80800	4336
80900	4351
81000	4361
81100	4368
81200	4379
81300	4387
81400	4404
81500	4411
81600	4423
81700	4426
81800	4437
81900	4446
82000	4452
82100	4456
82200	4459
82300	4473
82400	4482
82500	4490
82600	4499
82700	4503
82800	4506
82900	4513
83000	4521
83100	4527
83200	4534
83300	4542
83400	4557
83500	4566
83600	4578
83700	4588
83800	4595
83900	4603
84000	4612
84100	4621
84200	4631
84300	4633
84400	4640
84500	4650
84600	4661
84700	4672
84800	4679
84900	4691
85000	4699
85100	4710
85200	4719
85300	4728
85400	4739
85500	4747
85600	4757
85700	4764
85800	4772
85900	4780
86000	4790
86100	4796
86200	4806
86300	4816
86400	4827
86500	4834
86600	4846
86700	4854
86800	4863
86900	4874
87000	4882
87100	4896
87200	4903
87300	4914
87400	4923
87500	4931
87600	4938
87700	4944
87800	4953
87900	4960
88000	4968
88100	4976
88200	4987
88300	4995
88400	5006
88500	5014
88600	5021
88700	5031
88800	5038
88900	5042
89000	5045
89100	5058
89200	5071
89300	5083
89400	5095
89500	5104
89600	5114
89700	5126
89800	5135
89900	5145
90000	5156
90100	5165
90200	5173
90300	5181
90400	5190
90500	5201
90600	5208
90700	5219
90800	5223
90900	5230
91000	5238
91100	5243
91200	5249
91300	5259
91400	5269
91500	5278
91600	5291
91700	5302
91800	5313
91900	5325
92000	5335
92100	5346
92200	5353
92300	5363
92400	5372
92500	5381
92600	5392
92700	5403
92800	5413
92900	5425
93000	5436
93100	5448
93200	5458
93300	5466
93400	5473
93500	5492
93600	5508
93700	5520
93800	5531
93900	5536
94000	5545
94100	5550
94200	5557
94300	5563
94400	5570
94500	5580
94600	5589
94700	5596
94800	5611
94900	5623
95000	5631
95100	5643
95200	5657
95300	5664
95400	5677
95500	5687
95600	5695
95700	5707
95800	5713
95900	5724
96000	5734
96100	5744
96200	5752
96300	5769
96400	5781
96500	5787
96600	5795
96700	5801
96800	5813
96900	5823
97000	5836
97100	5847
97200	5859
97300	5866
97400	5875
97500	5888
97600	5900
97700	5910
97800	5920
97900	5927
98000	5937
98100	5950
98200	5962
98300	5971
98400	5983
98500	5993
98600	6003
98700	6012
98800	6026
98900	6036
99000	6043
99100	6051
99200	6062
99300	6069
99400	6081
99500	6090
99600	6102
99700	6112
99800	6119
99900	6130
100000	6144


==> sub_final/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	400
500	496
600	596
700	695
800	794
900	893
1000	990
1100	1089
1200	1186
1300	1283
1400	1379
1500	1476
1600	1574
1700	1670
1800	1768
1900	1866
2000	1959
2100	2055
2200	2150
2300	2247
2400	2346
2500	2442
2600	2537
2700	2635
2800	2731
2900	2829
3000	2926
3100	3021
3200	3109
3300	3205
3400	3300
3500	3396
3600	3490
3700	3584
3800	3682
3900	3775
4000	3869
4100	3965
4200	4062
4300	4157
4400	4253
4500	4351
4600	4441
4700	4531
4800	4622
4900	4708
5000	4800
5100	4895
5200	4989
5300	5080
5400	5175
5500	5268
5600	5361
5700	5457
5800	5549
5900	5637
6000	5729
6100	5822
6200	5903
6300	5994
6400	6083
6500	6174
6600	6258
6700	6349
6800	6442
6900	6534
7000	6619
7100	6709
7200	6800
7300	6889
7400	6973
7500	7066
7600	7156
7700	7247
7800	7334
7900	7424
8000	7510
8100	7595
8200	7682
8300	7768
8400	7857
8500	7940
8600	8029
8700	8114
8800	8201
8900	8291
9000	8384
9100	8470
9200	8557
9300	8648
9400	8735
9500	8822
9600	8905
9700	8996
9800	9083
9900	9165
10000	9251
10100	9329
10200	9410
10300	9499
10400	9579
10500	9663
10600	9751
10700	9837
10800	9925
10900	10013
11000	10095
11100	10172
11200	10258
11300	10338
11400	10417
11500	10501
11600	10587
11700	10664
11800	10747
11900	10839
12000	10920
12100	11003
12200	11089
12300	11172
12400	11268
12500	11345
12600	11434
12700	11510
12800	11591
12900	11671
13000	11756
13100	11837
13200	11924
13300	12008
13400	12085
13500	12172
13600	12251
13700	12332
13800	12413
13900	12495
14000	12572
14100	12656
14200	12741
14300	12816
14400	12896
14500	12981
14600	13054
14700	13139
14800	13220
14900	13299
15000	13384
15100	13458
15200	13533
15300	13612
15400	13687
15500	13767
15600	13838
15700	13913
15800	14000
15900	14079
16000	14158
16100	14233
16200	14307
16300	14390
16400	14468
16500	14547
16600	14625
16700	14707
16800	14787
16900	14863
17000	14937
17100	15017
17200	15085
17300	15155
17400	15236
17500	15320
17600	15398
17700	15479
17800	15555
17900	15627
18000	15709
18100	15784
18200	15855
18300	15929
18400	16007
18500	16082
18600	16161
18700	16239
18800	16323
18900	16397
19000	16469
19100	16542
19200	16615
19300	16692
19400	16768
19500	16841
19600	16918
19700	16987
19800	17064
19900	17131
20000	17210
20100	17280
20200	17354
20300	17430
20400	17507
20500	17578
20600	17647
20700	17721
20800	17797
20900	17879
21000	17956
21100	18025
21200	18094
21300	18173
21400	18243
21500	18323
21600	18392
21700	18456
21800	18534
21900	18606
22000	18677
22100	18756
22200	18825
22300	18898
22400	18968
22500	19045
22600	19125
22700	19195
22800	19267
22900	19329
23000	19404
23100	19478
23200	19545
23300	19617
23400	19674
23500	19744
23600	19814
23700	19885
23800	19956
23900	20027
24000	20101
24100	20176
24200	20241
24300	20315
24400	20386
24500	20449
24600	20511
24700	20578
24800	20642
24900	20710
25000	20778
25100	20853
25200	20913
25300	20976
25400	21039
25500	21100
25600	21173
25700	21246
25800	21320
25900	21386
26000	21457
26100	21522
26200	21591
26300	21660
26400	21732
26500	21811
26600	21875
26700	21931
26800	21991
26900	22053
27000	22116
27100	22182
27200	22243
27300	22310
27400	22371
27500	22442
27600	22514
27700	22569
27800	22642
27900	22711
28000	22777
28100	22849
28200	22917
28300	22983
28400	23051
28500	23113
28600	23174
28700	23234
28800	23300
28900	23365
29000	23435
29100	23508
29200	23575
29300	23637
29400	23702
29500	23766
29600	23833
29700	23902
29800	23965
29900	24033
30000	24092
30100	24162
30200	24222
30300	24287
30400	24356
30500	24425
30600	24487
30700	24552
30800	24608
30900	24671
31000	24733
31100	24793
31200	24852
31300	24918
31400	24981
31500	25046
31600	25106
31700	25166
31800	25237
31900	25297
32000	25366
32100	25424
32200	25483
32300	25544
32400	25602
32500	25671
32600	25730
32700	25797
32800	25852
32900	25912
33000	25980
33100	26036
33200	26096
33300	26157
33400	26220
33500	26282
33600	26337
33700	26398
33800	26462
33900	26526
34000	26588
34100	26653
34200	26716
34300	26779
34400	26836
34500	26897
34600	26959
34700	27024
34800	27094
34900	27161
35000	27216
35100	27276
35200	27335
35300	27394
35400	27456
35500	27507
35600	27564
35700	27614
35800	27672
35900	27730
36000	27780
36100	27839
36200	27899
36300	27953
36400	28020
36500	28078
36600	28142
36700	28207
36800	28266
36900	28317
37000	28381
37100	28431
37200	28488
37300	28550
37400	28604
37500	28662
37600	28708
37700	28763
37800	28813
37900	28862
38000	28918
38100	28974
38200	29033
38300	29086
38400	29135
38500	29186
38600	29245
38700	29299
38800	29353
38900	29402
39000	29458
39100	29521
39200	29577
39300	29629
39400	29692
39500	29746
39600	29799
39700	29848
39800	29908
39900	29963
40000	30015
40100	30069
40200	30122
40300	30179
40400	30226
40500	30273
40600	30324
40700	30369
40800	30428
40900	30478
41000	30528
41100	30592
41200	30642
41300	30692
41400	30746
41500	30801
41600	30841
41700	30896
41800	30945
41900	31000
42000	31056
42100	31105
42200	31157
42300	31211
42400	31271
42500	31325
42600	31375
42700	31433
42800	31487
42900	31545
43000	31596
43100	31649
43200	31695
43300	31748
43400	31793
43500	31839
43600	31893
43700	31951
43800	32003
43900	32050
44000	32094
44100	32147
44200	32194
44300	32244
44400	32302
44500	32348
44600	32383
44700	32442
44800	32486
44900	32542
45000	32590
45100	32638
45200	32691
45300	32736
45400	32785
45500	32835
45600	32886
45700	32935
45800	32980
45900	33025
46000	33078
46100	33135
46200	33187
46300	33235
46400	33283
46500	33335
46600	33389
46700	33445
46800	33490
46900	33544
47000	33577
47100	33631
47200	33688
47300	33733
47400	33782
47500	33833
47600	33884
47700	33927
47800	33975
47900	34011
48000	34057
48100	34105
48200	34160
48300	34205
48400	34252
48500	34298
48600	34341
48700	34386
48800	34437
48900	34479
49000	34518
49100	34568
49200	34612
49300	34667
49400	34716
49500	34759
49600	34806
49700	34850
49800	34898
49900	34942
50000	34993
50100	35043
50200	35088
50300	35133
50400	35185
50500	35231
50600	35272
50700	35327
50800	35381
50900	35425
51000	35473
51100	35524
51200	35565
51300	35610
51400	35658
51500	35702
51600	35754
51700	35795
51800	35849
51900	35894
52000	35948
52100	35986
52200	36032
52300	36082
52400	36118
52500	36164
52600	36212
52700	36261
52800	36308
52900	36347
53000	36394
53100	36438
53200	36480
53300	36514
53400	36558
53500	36601
53600	36640
53700	36676
53800	36722
53900	36774
54000	36826
54100	36879
54200	36921
54300	36964
54400	37004
54500	37046
54600	37092
54700	37130
54800	37174
54900	37208
55000	37248
55100	37301
55200	37343
55300	37382
55400	37432
55500	37478
55600	37521
55700	37555
55800	37598
55900	37647
56000	37678
56100	37721
56200	37767
56300	37809
56400	37854
56500	37896
56600	37933
56700	37975
56800	38008
56900	38046
57000	38083
57100	38126
57200	38166
57300	38215
57400	38256
57500	38297
57600	38337
57700	38383
57800	38421
57900	38466
58000	38505
58100	38547
58200	38590
58300	38628
58400	38665
58500	38709
58600	38758
58700	38801
58800	38833
58900	38871
59000	38914
59100	38948
59200	38988
59300	39028
59400	39068
59500	39112
59600	39162
59700	39206
59800	39241
59900	39280
60000	39320
60100	39357
60200	39403
60300	39450
60400	39491
60500	39531
60600	39564
60700	39598
60800	39641
60900	39676
61000	39713
61100	39749
61200	39782
61300	39812
61400	39853
61500	39891
61600	39923
61700	39955
61800	39995
61900	40021
62000	40064
62100	40099
62200	40136
62300	40172
62400	40221
62500	40261
62600	40301
62700	40337
62800	40383
62900	40421
63000	40458
63100	40498
63200	40540
63300	40578
63400	40618
63500	40661
63600	40693
63700	40732
63800	40770
63900	40807
64000	40835
64100	40866
64200	40899
64300	40940
64400	40973
64500	41007
64600	41054
64700	41085
64800	41121
64900	41160
65000	41201
65100	41232
65200	41269
65300	41307
65400	41332
65500	41374
65600	41411
65700	41447
65800	41487
65900	41523
66000	41558
66100	41595
66200	41629
66300	41671
66400	41718
66500	41758
66600	41802
66700	41829
66800	41870
66900	41906
67000	41941
67100	41975
67200	42003
67300	42038
67400	42070
67500	42102
67600	42133
67700	42168
67800	42205
67900	42239
68000	42278
68100	42321
68200	42356
68300	42386
68400	42427
68500	42456
68600	42493
68700	42530
68800	42561
68900	42590
69000	42617
69100	42650
69200	42687
69300	42723
69400	42756
69500	42796
69600	42825
69700	42862
69800	42898
69900	42938
70000	42970
70100	43001
70200	43035
70300	43071
70400	43106
70500	43137
70600	43169
70700	43200
70800	43231
70900	43264
71000	43303
71100	43343
71200	43371
71300	43408
71400	43436
71500	43472
71600	43503
71700	43537
71800	43565
71900	43599
72000	43626
72100	43660
72200	43689
72300	43722
72400	43755
72500	43793
72600	43837
72700	43871
72800	43900
72900	43932
73000	43965
73100	43995
73200	44033
73300	44072
73400	44105
73500	44147
73600	44175
73700	44200
73800	44236
73900	44270
74000	44298
74100	44336
74200	44374
74300	44414
74400	44443
74500	44480
74600	44506
74700	44534
74800	44564
74900	44595
75000	44629
75100	44664
75200	44697
75300	44728
75400	44772
75500	44801
75600	44829
75700	44871
75800	44906
75900	44931
76000	44960
76100	44991
76200	45020
76300	45056
76400	45087
76500	45129
76600	45153
76700	45184
76800	45211
76900	45239
77000	45275
77100	45313
77200	45340
77300	45364
77400	45401
77500	45434
77600	45461
77700	45488
77800	45515
77900	45545
78000	45574
78100	45607
78200	45633
78300	45669
78400	45699
78500	45733
78600	45763
78700	45787
78800	45823
78900	45853
79000	45888
79100	45906
79200	45940
79300	45968
79400	45996
79500	46024
79600	46057
79700	46093
79800	46124
79900	46160
80000	46189
80100	46220
80200	46253
80300	46287
80400	46312
80500	46334
80600	46368
80700	46394
80800	46421
80900	46447
81000	46472
81100	46507
81200	46537
81300	46564
81400	46598
81500	46626
81600	46647
81700	46678
81800	46703
81900	46732
82000	46767
82100	46802
82200	46834
82300	46867
82400	46889
82500	46917
82600	46951
82700	46976
82800	46999
82900	47034
83000	47065
83100	47088
83200	47115
83300	47149
83400	47174
83500	47201
83600	47225
83700	47248
83800	47276
83900	47303
84000	47334
84100	47363
84200	47385
84300	47415
84400	47431
84500	47454
84600	47481
84700	47510
84800	47540
84900	47557
85000	47580
85100	47610
85200	47639
85300	47662
85400	47692
85500	47717
85600	47743
85700	47771
85800	47793
85900	47817
86000	47841
86100	47868
86200	47898
86300	47927
86400	47955
86500	47988
86600	48010
86700	48036
86800	48065
86900	48092
87000	48122
87100	48152
87200	48176
87300	48202
87400	48229
87500	48255
87600	48285
87700	48315
87800	48337
87900	48357
88000	48385
88100	48411
88200	48436
88300	48468
88400	48491
88500	48518
88600	48544
88700	48567
88800	48590
88900	48614
89000	48645
89100	48672
89200	48702
89300	48728
89400	48754
89500	48783
89600	48808
89700	48829
89800	48843
89900	48868
90000	48896
90100	48927
90200	48952
90300	48974
90400	48996
90500	49019
90600	49040
90700	49056
90800	49084
90900	49108
91000	49126
91100	49158
91200	49189
91300	49212
91400	49237
91500	49262
91600	49286
91700	49307
91800	49334
91900	49358
92000	49374
92100	49401
92200	49428
92300	49446
92400	49469
92500	49492
92600	49513
92700	49534
92800	49558
92900	49581
93000	49604
93100	49621
93200	49638
93300	49661
93400	49689
93500	49716
93600	49735
93700	49762
93800	49792
93900	49814
94000	49837
94100	49860
94200	49878
94300	49894
94400	49919
94500	49941
94600	49967
94700	49989
94800	50015
94900	50044
95000	50067
95100	50085
95200	50112
95300	50134
95400	50156
95500	50183
95600	50202
95700	50228
95800	50251
95900	50274
96000	50299
96100	50325
96200	50346
96300	50365
96400	50393
96500	50422
96600	50445
96700	50470
96800	50490
96900	50512
97000	50533
97100	50560
97200	50585
97300	50613
97400	50631
97500	50647
97600	50673
97700	50692
97800	50716
97900	50749
98000	50775
98100	50798
98200	50822
98300	50851
98400	50867
98500	50890
98600	50915
98700	50939
98800	50958
98900	50979
99000	50996
99100	51015
99200	51044
99300	51067
99400	51090
99500	51111
99600	51136
99700	51158
99800	51180
99900	51205
100000	51225


==> sub_final/plots/12_16__3/nli1_ir16_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	4
600	4
700	5
800	6
900	7
1000	10
1100	10
1200	13
1300	16
1400	19
1500	22
1600	24
1700	27
1800	29
1900	31
2000	38
2100	40
2200	44
2300	47
2400	48
2500	52
2600	57
2700	59
2800	63
2900	64
3000	67
3100	71
3200	82
3300	86
3400	89
3500	93
3600	97
3700	103
3800	104
3900	110
4000	116
4100	119
4200	121
4300	124
4400	128
4500	130
4600	139
4700	148
4800	155
4900	166
5000	172
5100	177
5200	183
5300	191
5400	195
5500	202
5600	207
5700	211
5800	218
5900	228
6000	234
6100	241
6200	255
6300	264
6400	272
6500	279
6600	293
6700	302
6800	309
6900	314
7000	328
7100	337
7200	345
7300	356
7400	371
7500	378
7600	386
7700	395
7800	407
7900	416
8000	429
8100	442
8200	455
8300	466
8400	477
8500	491
8600	501
8700	515
8800	526
8900	535
9000	540
9100	552
9200	565
9300	574
9400	586
9500	598
9600	615
9700	623
9800	634
9900	649
10000	662
10100	681
10200	698
10300	708
10400	725
10500	739
10600	749
10700	763
10800	774
10900	785
11000	803
11100	824
11200	836
11300	854
11400	871
11500	886
11600	898
11700	915
11800	928
11900	936
12000	949
12100	964
12200	977
12300	992
12400	995
12500	1015
12600	1025
12700	1044
12800	1062
12900	1077
13000	1090
13100	1104
13200	1115
13300	1127
13400	1147
13500	1157
13600	1174
13700	1190
13800	1203
13900	1221
14000	1238
14100	1253
14200	1266
14300	1290
14400	1306
14500	1321
14600	1345
14700	1358
14800	1376
14900	1392
15000	1405
15100	1428
15200	1450
15300	1465
15400	1490
15500	1509
15600	1537
15700	1556
15800	1568
15900	1587
16000	1603
16100	1624
16200	1646
16300	1661
16400	1678
16500	1696
16600	1718
16700	1736
16800	1756
16900	1779
17000	1799
17100	1816
17200	1844
17300	1870
17400	1886
17500	1896
17600	1918
17700	1935
17800	1953
17900	1979
18000	1995
18100	2018
18200	2042
18300	2063
18400	2082
18500	2106
18600	2126
18700	2144
18800	2159
18900	2184
19000	2208
19100	2232
19200	2257
19300	2276
19400	2293
19500	2318
19600	2337
19700	2361
19800	2380
19900	2410
20000	2429
20100	2456
20200	2480
20300	2499
20400	2519
20500	2543
20600	2570
20700	2590
20800	2612
20900	2626
21000	2646
21100	2671
21200	2695
21300	2712
21400	2737
21500	2754
21600	2781
21700	2813
21800	2831
21900	2856
22000	2878
22100	2897
22200	2926
22300	2949
22400	2976
22500	2996
22600	3013
22700	3040
22800	3065
22900	3101
23000	3122
23100	3145
23200	3175
23300	3201
23400	3237
23500	3263
23600	3289
23700	3316
23800	3340
23900	3365
24000	3388
24100	3411
24200	3441
24300	3464
24400	3492
24500	3525
24600	3559
24700	3587
24800	3621
24900	3649
25000	3677
25100	3696
25200	3729
25300	3762
25400	3794
25500	3827
25600	3851
25700	3876
25800	3900
25900	3929
26000	3955
26100	3988
26200	4015
26300	4041
26400	4067
26500	4084
26600	4114
26700	4154
26800	4184
26900	4220
27000	4252
27100	4283
27200	4317
27300	4347
27400	4379
27500	4404
27600	4430
27700	4471
27800	4494
27900	4523
28000	4553
28100	4576
28200	4600
28300	4627
28400	4655
28500	4689
28600	4721
28700	4755
28800	4787
28900	4819
29000	4845
29100	4870
29200	4899
29300	4931
29400	4962
29500	4995
29600	5024
29700	5047
29800	5079
29900	5108
30000	5144
30100	5171
30200	5206
30300	5239
30400	5263
30500	5292
30600	5324
30700	5354
30800	5388
30900	5418
31000	5451
31100	5486
31200	5517
31300	5542
31400	5571
31500	5601
31600	5636
31700	5672
31800	5699
31900	5735
32000	5760
32100	5797
32200	5832
32300	5866
32400	5902
32500	5930
32600	5966
32700	5998
32800	6041
32900	6076
33000	6105
33100	6145
33200	6183
33300	6220
33400	6251
33500	6284
33600	6324
33700	6356
33800	6383
33900	6413
34000	6445
34100	6476
34200	6510
34300	6546
34400	6581
34500	6618
34600	6653
34700	6685
34800	6710
34900	6740
35000	6781
35100	6818
35200	6854
35300	6890
35400	6925
35500	6971
35600	7010
35700	7056
35800	7093
35900	7130
36000	7171
36100	7208
36200	7242
36300	7280
36400	7310
36500	7344
36600	7374
36700	7405
36800	7438
36900	7484
37000	7516
37100	7562
37200	7601
37300	7633
37400	7675
37500	7715
37600	7763
37700	7804
37800	7847
37900	7891
38000	7932
38100	7968
38200	8006
38300	8050
38400	8089
38500	8132
38600	8171
38700	8210
38800	8253
38900	8299
39000	8340
39100	8375
39200	8415
39300	8456
39400	8488
39500	8526
39600	8568
39700	8607
39800	8644
39900	8679
40000	8719
40100	8761
40200	8801
40300	8837
40400	8884
40500	8929
40600	8973
40700	9021
40800	9057
40900	9104
41000	9146
41100	9172
41200	9215
41300	9259
41400	9298
41500	9337
41600	9388
41700	9427
41800	9472
41900	9505
42000	9543
42100	9588
42200	9627
42300	9667
42400	9700
42500	9741
42600	9783
42700	9820
42800	9864
42900	9902
43000	9942
43100	9983
43200	10029
43300	10073
43400	10123
43500	10173
43600	10212
43700	10248
43800	10288
43900	10335
44000	10385
44100	10427
44200	10472
44300	10516
44400	10553
44500	10600
44600	10660
44700	10696
44800	10743
44900	10780
45000	10824
45100	10866
45200	10909
45300	10955
45400	10998
45500	11043
45600	11085
45700	11126
45800	11172
45900	11223
46000	11263
46100	11299
46200	11343
46300	11386
46400	11430
46500	11469
46600	11509
46700	11546
46800	11592
46900	11634
47000	11693
47100	11734
47200	11773
47300	11824
47400	11870
47500	11913
47600	11957
47700	12007
47800	12051
47900	12105
48000	12151
48100	12199
48200	12239
48300	12289
48400	12329
48500	12377
48600	12422
48700	12472
48800	12513
48900	12566
49000	12621
49100	12663
49200	12715
49300	12756
49400	12799
49500	12849
49600	12890
49700	12936
49800	12984
49900	13030
50000	13069
50100	13114
50200	13163
50300	13209
50400	13251
50500	13298
50600	13351
50700	13389
50800	13433
50900	13483
51000	13524
51100	13564
51200	13617
51300	13668
51400	13709
51500	13753
51600	13797
51700	13845
51800	13886
51900	13936
52000	13980
52100	14031
52200	14075
52300	14122
52400	14177
52500	14223
52600	14271
52700	14318
52800	14363
52900	14418
53000	14462
53100	14511
53200	14562
53300	14618
53400	14669
53500	14718
53600	14775
53700	14827
53800	14873
53900	14916
54000	14958
54100	14998
54200	15049
54300	15098
54400	15150
54500	15198
54600	15247
54700	15303
54800	15356
54900	15418
55000	15471
55100	15511
55200	15561
55300	15617
55400	15659
55500	15706
55600	15757
55700	15813
55800	15864
55900	15909
56000	15969
56100	16025
56200	16069
56300	16120
56400	16167
56500	16216
56600	16270
56700	16323
56800	16383
56900	16436
57000	16489
57100	16540
57200	16592
57300	16640
57400	16691
57500	16746
57600	16800
57700	16846
57800	16896
57900	16946
58000	16999
58100	17048
58200	17092
58300	17142
58400	17190
58500	17237
58600	17281
58700	17328
58800	17392
58900	17447
59000	17503
59100	17561
59200	17610
59300	17659
59400	17714
59500	17767
59600	17809
59700	17854
59800	17905
59900	17958
60000	18011
60100	18069
60200	18120
60300	18166
60400	18221
60500	18272
60600	18329
60700	18388
60800	18437
60900	18494
61000	18544
61100	18598
61200	18655
61300	18712
61400	18765
61500	18818
61600	18881
61700	18934
61800	18984
61900	19050
62000	19096
62100	19150
62200	19203
62300	19261
62400	19308
62500	19361
62600	19416
62700	19472
62800	19520
62900	19575
63000	19628
63100	19683
63200	19735
63300	19787
63400	19840
63500	19891
63600	19949
63700	20004
63800	20058
63900	20119
64000	20185
64100	20248
64200	20308
64300	20360
64400	20419
64500	20470
64600	20516
64700	20577
64800	20633
64900	20689
65000	20743
65100	20805
65200	20862
65300	20919
65400	20988
65500	21043
65600	21099
65700	21153
65800	21204
65900	21261
66000	21317
66100	21373
66200	21434
66300	21481
66400	21525
66500	21579
66600	21628
66700	21694
66800	21746
66900	21801
67000	21857
67100	21917
67200	21979
67300	22036
67400	22094
67500	22155
67600	22214
67700	22268
67800	22323
67900	22384
68000	22439
68100	22489
68200	22545
68300	22606
68400	22658
68500	22720
68600	22776
68700	22830
68800	22889
68900	22950
69000	23012
69100	23068
69200	23126
69300	23182
69400	23240
69500	23288
69600	23352
69700	23405
69800	23458
69900	23512
70000	23572
70100	23636
70200	23694
70300	23748
70400	23803
70500	23862
70600	23923
70700	23985
70800	24046
70900	24107
71000	24158
71100	24212
71200	24275
71300	24332
71400	24401
71500	24461
71600	24516
71700	24578
71800	24642
71900	24703
72000	24770
72100	24827
72200	24888
72300	24947
72400	25007
72500	25062
72600	25112
72700	25168
72800	25231
72900	25290
73000	25346
73100	25404
73200	25457
73300	25514
73400	25568
73500	25618
73600	25683
73700	25744
73800	25803
73900	25863
74000	25925
74100	25979
74200	26030
74300	26083
74400	26143
74500	26193
74600	26260
74700	26324
74800	26387
74900	26451
75000	26511
75100	26570
75200	26634
75300	26699
75400	26749
75500	26810
75600	26877
75700	26931
75800	26990
75900	27054
76000	27112
76100	27175
76200	27236
76300	27289
76400	27348
76500	27398
76600	27466
76700	27521
76800	27589
76900	27658
77000	27712
77100	27771
77200	27831
77300	27897
77400	27950
77500	28006
77600	28073
77700	28136
77800	28196
77900	28256
78000	28321
78100	28381
78200	28451
78300	28510
78400	28572
78500	28629
78600	28687
78700	28749
78800	28807
78900	28869
79000	28927
79100	29001
79200	29064
79300	29130
79400	29195
79500	29260
79600	29322
79700	29379
79800	29440
79900	29497
80000	29558
80100	29614
80200	29671
80300	29726
80400	29788
80500	29857
80600	29911
80700	29974
80800	30043
80900	30102
81000	30167
81100	30225
81200	30284
81300	30349
81400	30398
81500	30463
81600	30530
81700	30596
81800	30660
81900	30722
82000	30781
82100	30842
82200	30907
82300	30960
82400	31029
82500	31093
82600	31150
82700	31221
82800	31295
82900	31353
83000	31414
83100	31485
83200	31551
83300	31609
83400	31669
83500	31733
83600	31797
83700	31864
83800	31929
83900	31994
84000	32054
84100	32116
84200	32184
84300	32252
84400	32329
84500	32396
84600	32458
84700	32518
84800	32581
84900	32652
85000	32721
85100	32780
85200	32842
85300	32910
85400	32969
85500	33036
85600	33100
85700	33165
85800	33235
85900	33303
86000	33369
86100	33436
86200	33496
86300	33557
86400	33618
86500	33678
86600	33744
86700	33810
86800	33872
86900	33934
87000	33996
87100	34052
87200	34121
87300	34184
87400	34248
87500	34314
87600	34377
87700	34441
87800	34510
87900	34583
88000	34647
88100	34713
88200	34777
88300	34837
88400	34903
88500	34968
88600	35035
88700	35102
88800	35172
88900	35244
89000	35310
89100	35370
89200	35427
89300	35489
89400	35551
89500	35613
89600	35678
89700	35745
89800	35822
89900	35887
90000	35948
90100	36008
90200	36075
90300	36145
90400	36214
90500	36280
90600	36352
90700	36425
90800	36493
90900	36562
91000	36636
91100	36699
91200	36762
91300	36829
91400	36894
91500	36960
91600	37023
91700	37091
91800	37153
91900	37217
92000	37291
92100	37353
92200	37419
92300	37491
92400	37559
92500	37627
92600	37695
92700	37763
92800	37829
92900	37894
93000	37960
93100	38031
93200	38104
93300	38173
93400	38238
93500	38292
93600	38357
93700	38418
93800	38477
93900	38550
94000	38618
94100	38690
94200	38765
94300	38843
94400	38911
94500	38979
94600	39044
94700	39115
94800	39174
94900	39233
95000	39302
95100	39372
95200	39431
95300	39502
95400	39567
95500	39630
95600	39703
95700	39765
95800	39836
95900	39902
96000	39967
96100	40031
96200	40102
96300	40166
96400	40226
96500	40291
96600	40360
96700	40429
96800	40497
96900	40565
97000	40631
97100	40693
97200	40756
97300	40821
97400	40894
97500	40965
97600	41027
97700	41098
97800	41164
97900	41224
98000	41288
98100	41352
98200	41416
98300	41478
98400	41550
98500	41617
98600	41682
98700	41749
98800	41816
98900	41885
99000	41961
99100	42034
99200	42094
99300	42164
99400	42229
99500	42299
99600	42362
99700	42430
99800	42501
99900	42565
100000	42631


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,198,2,0
300,298,2,0
400,396,4,0
500,495,5,0
600,591,9,0
700,687,13,0
800,785,15,0
900,877,23,0
1000,969,31,0
1100,1063,37,0
1200,1159,41,0
1300,1251,49,0
1400,1344,56,0
1500,1435,65,0
1600,1529,71,0
1700,1616,84,0
1800,1705,95,0
1900,1793,107,0
2000,1883,117,0
2100,1969,131,0
2200,2050,150,0
2300,2140,160,0
2400,2222,178,0
2500,2302,198,0
2600,2391,209,0
2700,2478,222,0
2800,2559,241,0
2900,2646,254,0
3000,2728,272,0
3100,2811,289,0
3200,2898,302,0
3300,2985,315,0
3400,3063,337,0
3500,3146,354,0
3600,3228,372,0
3700,3311,389,0
3800,3389,411,0
3900,3462,438,0
4000,3542,458,0
4100,3622,478,0
4200,3685,515,0
4300,3768,532,0
4400,3847,553,0
4500,3919,581,0
4600,3998,602,0
4700,4077,623,0
4800,4150,650,0
4900,4220,680,0
5000,4292,708,0
5100,4365,735,0
5200,4436,764,0
5300,4508,792,0
5400,4576,824,0
5500,4644,856,0
5600,4713,887,0
5700,4781,919,0
5800,4859,941,0
5900,4928,972,0
6000,4998,1002,0
6100,5069,1031,0
6200,5139,1061,0
6300,5204,1096,0
6400,5278,1122,0
6500,5345,1155,0
6600,5414,1186,0
6700,5484,1216,0
6800,5548,1252,0
6900,5615,1285,0
7000,5677,1323,0
7100,5748,1352,0
7200,5812,1388,0
7300,5881,1419,0
7400,5950,1450,0
7500,6011,1489,0
7600,6076,1524,0
7700,6146,1554,0
7800,6204,1596,0
7900,6266,1634,0
8000,6332,1668,0
8100,6393,1707,0
8200,6453,1747,0
8300,6509,1791,0
8400,6568,1832,0
8500,6620,1880,0
8600,6679,1921,0
8700,6740,1960,0
8800,6795,2005,0
8900,6849,2051,0
9000,6904,2096,0
9100,6960,2140,0
9200,7013,2187,0
9300,7071,2229,0
9400,7128,2272,0
9500,7189,2311,0
9600,7241,2359,0
9700,7296,2404,0
9800,7348,2452,0
9900,7411,2489,0
10000,7463,2537,0
10100,7506,2594,0
10200,7558,2642,0
10300,7609,2691,0
10400,7660,2740,0
10500,7714,2786,0
10600,7773,2827,0
10700,7826,2874,0
10800,7878,2922,0
10900,7930,2970,0
11000,7987,3013,0
11100,8041,3059,0
11200,8097,3103,0
11300,8136,3164,0
11400,8191,3209,0
11500,8243,3257,0
11600,8302,3298,0
11700,8350,3350,0
11800,8405,3395,0
11900,8456,3444,0
12000,8504,3496,0
12100,8560,3540,0
12200,8615,3585,0
12300,8652,3648,0
12400,8695,3705,0
12500,8743,3757,0
12600,8789,3811,0
12700,8829,3871,0
12800,8875,3925,0
12900,8931,3969,0
13000,8984,4016,0
13100,9033,4067,0
13200,9084,4116,0
13300,9132,4168,0
13400,9173,4227,0
13500,9215,4285,0
13600,9264,4336,0
13700,9304,4396,0
13800,9351,4449,0
13900,9399,4501,0
14000,9443,4557,0
14100,9483,4617,0
14200,9528,4672,0
14300,9572,4728,0
14400,9623,4777,0
14500,9670,4830,0
14600,9715,4885,0
14700,9755,4945,0
14800,9790,5010,0
14900,9831,5069,0
15000,9865,5135,0
15100,9898,5202,0
15200,9934,5266,0
15300,9973,5327,0
15400,10013,5387,0
15500,10051,5449,0
15600,10090,5510,0
15700,10118,5582,0
15800,10157,5643,0
15900,10195,5705,0
16000,10233,5767,0
16100,10270,5830,0
16200,10311,5889,0
16300,10339,5961,0
16400,10374,6026,0
16500,10421,6079,0
16600,10461,6139,0
16700,10498,6202,0
16800,10537,6263,0
16900,10574,6326,0
17000,10615,6385,0
17100,10649,6451,0
17200,10680,6520,0
17300,10716,6584,0
17400,10758,6642,0
17500,10796,6704,0
17600,10829,6771,0
17700,10858,6842,0
17800,10888,6912,0
17900,10927,6973,0
18000,10961,7039,0
18100,10994,7106,0
18200,11033,7167,0
18300,11068,7232,0
18400,11098,7302,0
18500,11127,7373,0
18600,11152,7448,0
18700,11180,7520,0
18800,11205,7595,0
18900,11237,7663,0
19000,11266,7734,0
19100,11295,7805,0
19200,11323,7877,0
19300,11353,7947,0
19400,11392,8008,0
19500,11428,8072,0
19600,11457,8143,0
19700,11485,8215,0
19800,11524,8276,0
19900,11556,8344,0
20000,11585,8415,0
20100,11612,8488,0
20200,11641,8559,0
20300,11667,8633,0
20400,11701,8699,0
20500,11729,8771,0
20600,11761,8839,0
20700,11796,8904,0
20800,11824,8976,0
20900,11856,9044,0
21000,11887,9113,0
21100,11916,9184,0
21200,11938,9262,0
21300,11963,9337,0
21400,11990,9410,0
21500,12006,9494,0
21600,12029,9571,0
21700,12052,9648,0
21800,12083,9717,0
21900,12106,9794,0
22000,12135,9865,0
22100,12156,9944,0
22200,12187,10013,0
22300,12204,10096,0
22400,12227,10173,0
22500,12255,10245,0
22600,12277,10323,0
22700,12297,10403,0
22800,12322,10478,0
22900,12344,10556,0
23000,12376,10624,0
23100,12397,10703,0
23200,12415,10785,0
23300,12442,10858,0
23400,12462,10938,0
23500,12481,11019,0
23600,12503,11097,0
23700,12527,11173,0
23800,12549,11251,0
23900,12572,11328,0
24000,12597,11403,0
24100,12623,11477,0
24200,12640,11560,0
24300,12666,11634,0
24400,12694,11706,0
24500,12716,11784,0
24600,12738,11862,0
24700,12753,11947,0
24800,12780,12020,0
24900,12805,12095,0
25000,12826,12174,0
25100,12841,12259,0
25200,12860,12340,0
25300,12883,12417,0
25400,12906,12494,0
25500,12928,12572,0
25600,12941,12659,0
25700,12960,12740,0
25800,12981,12819,0
25900,12999,12901,0
26000,13018,12982,0
26100,13041,13059,0
26200,13064,13136,0
26300,13092,13208,0
26400,13121,13279,0
26500,13144,13356,0
26600,13164,13436,0
26700,13182,13518,0
26800,13204,13596,0
26900,13234,13666,0
27000,13252,13748,0
27100,13269,13831,0
27200,13279,13921,0
27300,13298,14002,0
27400,13320,14080,0
27500,13336,14164,0
27600,13357,14243,0
27700,13377,14323,0
27800,13394,14406,0
27900,13410,14490,0
28000,13425,14575,0
28100,13439,14661,0
28200,13455,14745,0
28300,13472,14828,0
28400,13488,14912,0
28500,13505,14995,0
28600,13520,15080,0
28700,13538,15162,0
28800,13553,15247,0
28900,13575,15325,0
29000,13591,15409,0
29100,13615,15485,0
29200,13635,15565,0
29300,13649,15651,0
29400,13665,15735,0
29500,13677,15823,0
29600,13692,15908,0
29700,13706,15994,0
29800,13719,16081,0
29900,13743,16157,0
30000,13758,16242,0
30100,13770,16330,0
30200,13788,16412,0
30300,13807,16493,0
30400,13816,16584,0
30500,13833,16667,0
30600,13846,16754,0
30700,13867,16833,0
30800,13881,16919,0
30900,13901,16999,0
31000,13915,17085,0
31100,13931,17169,0
31200,13942,17258,0
31300,13962,17338,0
31400,13982,17418,0
31500,14000,17500,0
31600,14015,17585,0
31700,14026,17674,0
31800,14039,17761,0
31900,14056,17844,0
32000,14070,17930,0
32100,14082,18018,0
32200,14094,18106,0
32300,14115,18185,0
32400,14132,18268,0
32500,14146,18354,0
32600,14159,18441,0
32700,14172,18528,0
32800,14183,18617,0
32900,14200,18700,0
33000,14213,18787,0
33100,14231,18869,0
33200,14246,18954,0
33300,14262,19038,0
33400,14269,19131,0
33500,14281,19219,0
33600,14295,19305,0
33700,14307,19393,0
33800,14325,19475,0
33900,14340,19560,0
34000,14352,19648,0
34100,14361,19739,0
34200,14375,19825,0
34300,14390,19910,0
34400,14398,20002,0
34500,14417,20083,0
34600,14427,20173,0
34700,14437,20263,0
34800,14458,20342,0
34900,14472,20428,0
35000,14477,20523,0
35100,14487,20613,0
35200,14506,20694,0
35300,14515,20785,0
35400,14531,20869,0
35500,14536,20964,0
35600,14545,21055,0
35700,14559,21141,0
35800,14567,21233,0
35900,14575,21325,0
36000,14584,21416,0
36100,14595,21505,0
36200,14602,21598,0
36300,14607,21693,0
36400,14620,21780,0
36500,14629,21871,0
36600,14641,21959,0
36700,14650,22050,0
36800,14660,22140,0
36900,14663,22237,0
37000,14676,22324,0
37100,14689,22411,0
37200,14700,22500,0
37300,14713,22587,0
37400,14721,22679,0
37500,14728,22772,0
37600,14735,22865,0
37700,14743,22957,0
37800,14759,23041,0
37900,14773,23127,0
38000,14785,23215,0
38100,14794,23306,0
38200,14802,23398,0
38300,14810,23490,0
38400,14824,23576,0
38500,14838,23662,0
38600,14846,23754,0
38700,14854,23846,0
38800,14861,23939,0
38900,14871,24029,0
39000,14882,24118,0
39100,14891,24209,0
39200,14900,24300,0
39300,14908,24392,0
39400,14918,24482,0
39500,14931,24569,0
39600,14943,24657,0
39700,14949,24751,0
39800,14958,24842,0
39900,14969,24931,0
40000,14976,25024,0
40100,14988,25112,0
40200,14993,25207,0
40300,14998,25302,0
40400,15006,25394,0
40500,15017,25483,0
40600,15028,25572,0
40700,15030,25670,0
40800,15038,25762,0
40900,15046,25854,0
41000,15061,25939,0
41100,15069,26031,0
41200,15078,26122,0
41300,15084,26216,0
41400,15091,26309,0
41500,15100,26400,0
41600,15111,26489,0
41700,15119,26581,0
41800,15122,26678,0
41900,15127,26773,0
42000,15136,26864,0
42100,15143,26957,0
42200,15152,27048,0
42300,15164,27136,0
42400,15170,27230,0
42500,15176,27324,0
42600,15187,27413,0
42700,15194,27506,0
42800,15201,27599,0
42900,15204,27696,0
43000,15211,27789,0
43100,15215,27885,0
43200,15220,27980,0
43300,15230,28070,0
43400,15237,28163,0
43500,15244,28256,0
43600,15250,28350,0
43700,15255,28445,0
43800,15261,28539,0
43900,15271,28629,0
44000,15280,28720,0
44100,15288,28812,0
44200,15294,28906,0
44300,15302,28998,0
44400,15307,29093,0
44500,15313,29187,0
44600,15325,29275,0
44700,15333,29367,0
44800,15340,29460,0
44900,15345,29555,0
45000,15349,29651,0
45100,15351,29749,0
45200,15356,29844,0
45300,15359,29941,0
45400,15361,30039,0
45500,15369,30131,0
45600,15376,30224,0
45700,15377,30323,0
45800,15383,30417,0
45900,15387,30513,0
46000,15394,30606,0
46100,15398,30702,0
46200,15406,30794,0
46300,15412,30888,0
46400,15420,30980,0
46500,15426,31074,0
46600,15430,31170,0
46700,15436,31264,0
46800,15444,31356,0
46900,15447,31453,0
47000,15455,31545,0
47100,15461,31639,0
47200,15467,31733,0
47300,15472,31828,0
47400,15476,31924,0
47500,15483,32017,0
47600,15490,32110,0
47700,15493,32207,0
47800,15495,32305,0
47900,15499,32401,0
48000,15504,32496,0
48100,15509,32591,0
48200,15514,32686,0
48300,15518,32782,0
48400,15524,32876,0
48500,15533,32967,0
48600,15538,33062,0
48700,15543,33157,0
48800,15549,33251,0
48900,15555,33345,0
49000,15556,33444,0
49100,15563,33537,0
49200,15570,33630,0
49300,15577,33723,0
49400,15583,33817,0
49500,15589,33911,0
49600,15597,34003,0
49700,15604,34096,0
49800,15607,34193,0
49900,15611,34289,0
50000,15615,34385,0
50100,15619,34481,0
50200,15622,34578,0
50300,15625,34675,0
50400,15630,34770,0
50500,15634,34866,0
50600,15639,34961,0
50700,15646,35054,0
50800,15647,35153,0
50900,15650,35250,0
51000,15658,35342,0
51100,15664,35436,0
51200,15667,35533,0
51300,15672,35628,0
51400,15676,35724,0
51500,15680,35820,0
51600,15685,35915,0
51700,15694,36006,0
51800,15697,36103,0
51900,15699,36201,0
52000,15702,36298,0
52100,15705,36395,0
52200,15708,36492,0
52300,15710,36590,0
52400,15714,36686,0
52500,15718,36782,0
52600,15720,36880,0
52700,15724,36976,0
52800,15727,37073,0
52900,15730,37170,0
53000,15733,37267,0
53100,15734,37366,0
53200,15736,37464,0
53300,15742,37558,0
53400,15745,37655,0
53500,15749,37751,0
53600,15753,37847,0
53700,15756,37944,0
53800,15760,38040,0
53900,15763,38137,0
54000,15763,38237,0
54100,15764,38336,0
54200,15766,38434,0
54300,15770,38530,0
54400,15772,38628,0
54500,15773,38727,0
54600,15776,38824,0
54700,15781,38919,0
54800,15785,39015,0
54900,15786,39114,0
55000,15788,39212,0
55100,15790,39310,0
55200,15792,39408,0
55300,15795,39505,0
55400,15797,39603,0
55500,15802,39698,0
55600,15804,39796,0
55700,15811,39889,0
55800,15814,39986,0
55900,15815,40085,0
56000,15821,40179,0
56100,15824,40276,0
56200,15828,40372,0
56300,15830,40470,0
56400,15834,40566,0
56500,15839,40661,0
56600,15844,40756,0
56700,15844,40856,0
56800,15850,40950,0
56900,15853,41047,0
57000,15855,41145,0
57100,15860,41240,0
57200,15862,41338,0
57300,15866,41434,0
57400,15873,41527,0
57500,15874,41626,0
57600,15875,41725,0
57700,15875,41825,0
57800,15876,41924,0
57900,15879,42021,0
58000,15882,42118,0
58100,15885,42215,0
58200,15889,42311,0
58300,15893,42407,0
58400,15897,42503,0
58500,15900,42600,0
58600,15902,42698,0
58700,15906,42794,0
58800,15908,42892,0
58900,15911,42989,0
59000,15915,43085,0
59100,15917,43183,0
59200,15921,43279,0
59300,15921,43379,0
59400,15921,43479,0
59500,15923,43577,0
59600,15925,43675,0
59700,15927,43773,0
59800,15929,43871,0
59900,15931,43969,0
60000,15935,44065,0
60100,15936,44164,0
60200,15937,44263,0
60300,15944,44356,0
60400,15947,44453,0
60500,15950,44550,0
60600,15952,44648,0
60700,15956,44744,0
60800,15959,44841,0
60900,15962,44938,0
61000,15966,45034,0
61100,15968,45132,0
61200,15969,45231,0
61300,15970,45330,0
61400,15972,45428,0
61500,15976,45524,0
61600,15978,45622,0
61700,15979,45721,0
61800,15982,45818,0
61900,15984,45916,0
62000,15986,46014,0
62100,15987,46113,0
62200,15988,46212,0
62300,15991,46309,0
62400,15995,46405,0
62500,15997,46503,0
62600,15999,46601,0
62700,16000,46700,0
62800,16001,46799,0
62900,16003,46897,0
63000,16007,46993,0
63100,16010,47090,0
63200,16013,47187,0
63300,16014,47286,0
63400,16016,47384,0
63500,16018,47482,0
63600,16022,47578,0
63700,16023,47677,0
63800,16026,47774,0
63900,16028,47872,0
64000,16028,47972,0
64100,16029,48071,0
64200,16031,48169,0
64300,16034,48266,0
64400,16036,48364,0
64500,16038,48462,0
64600,16039,48561,0
64700,16043,48657,0
64800,16045,48755,0
64900,16046,48854,0
65000,16048,48952,0
65100,16049,49051,0
65200,16049,49151,0
65300,16053,49247,0
65400,16054,49346,0
65500,16056,49444,0
65600,16057,49543,0
65700,16060,49640,0
65800,16061,49739,0
65900,16063,49837,0
66000,16064,49936,0
66100,16066,50034,0
66200,16068,50132,0
66300,16069,50231,0
66400,16071,50329,0
66500,16074,50426,0
66600,16077,50523,0
66700,16078,50622,0
66800,16082,50718,0
66900,16085,50815,0
67000,16087,50913,0
67100,16091,51009,0
67200,16092,51108,0
67300,16094,51206,0
67400,16094,51306,0
67500,16095,51405,0
67600,16097,51503,0
67700,16098,51602,0
67800,16100,51700,0
67900,16101,51799,0
68000,16102,51898,0
68100,16103,51997,0
68200,16103,52097,0
68300,16103,52197,0
68400,16103,52297,0
68500,16105,52395,0
68600,16106,52494,0
68700,16109,52591,0
68800,16111,52689,0
68900,16112,52788,0
69000,16114,52886,0
69100,16115,52985,0
69200,16116,53084,0
69300,16118,53182,0
69400,16120,53280,0
69500,16121,53379,0
69600,16123,53477,0
69700,16124,53576,0
69800,16124,53676,0
69900,16125,53775,0
70000,16126,53874,0
70100,16128,53972,0
70200,16132,54068,0
70300,16133,54167,0
70400,16136,54264,0
70500,16138,54362,0
70600,16140,54460,0
70700,16141,54559,0
70800,16143,54657,0
70900,16143,54757,0
71000,16144,54856,0
71100,16145,54955,0
71200,16145,55055,0
71300,16148,55152,0
71400,16148,55252,0
71500,16150,55350,0
71600,16152,55448,0
71700,16154,55546,0
71800,16156,55644,0
71900,16157,55743,0
72000,16158,55842,0
72100,16160,55940,0
72200,16160,56040,0
72300,16160,56140,0
72400,16160,56240,0
72500,16161,56339,0
72600,16162,56438,0
72700,16162,56538,0
72800,16163,56637,0
72900,16165,56735,0
73000,16168,56832,0
73100,16168,56932,0
73200,16169,57031,0
73300,16169,57131,0
73400,16171,57229,0
73500,16171,57329,0
73600,16173,57427,0
73700,16174,57526,0
73800,16175,57625,0
73900,16176,57724,0
74000,16176,57824,0
74100,16178,57922,0
74200,16178,58022,0
74300,16179,58121,0
74400,16181,58219,0
74500,16181,58319,0
74600,16184,58416,0
74700,16186,58514,0
74800,16187,58613,0
74900,16188,58712,0
75000,16188,58812,0
75100,16190,58910,0
75200,16190,59010,0
75300,16192,59108,0
75400,16192,59208,0
75500,16194,59306,0
75600,16196,59404,0
75700,16197,59503,0
75800,16198,59602,0
75900,16199,59701,0
76000,16203,59797,0
76100,16205,59895,0
76200,16206,59994,0
76300,16207,60093,0
76400,16209,60191,0
76500,16210,60290,0
76600,16210,60390,0
76700,16210,60490,0
76800,16211,60589,0
76900,16212,60688,0
77000,16213,60787,0
77100,16214,60886,0
77200,16214,60986,0
77300,16214,61086,0
77400,16214,61186,0
77500,16215,61285,0
77600,16215,61385,0
77700,16216,61484,0
77800,16217,61583,0
77900,16218,61682,0
78000,16219,61781,0
78100,16221,61879,0
78200,16222,61978,0
78300,16223,62077,0
78400,16224,62176,0
78500,16224,62276,0
78600,16224,62376,0
78700,16225,62475,0
78800,16227,62573,0
78900,16230,62670,0
79000,16231,62769,0
79100,16231,62869,0
79200,16232,62968,0
79300,16232,63068,0
79400,16233,63167,0
79500,16235,63265,0
79600,16235,63365,0
79700,16235,63465,0
79800,16236,63564,0
79900,16237,63663,0
80000,16238,63762,0
80100,16238,63862,0
80200,16238,63962,0
80300,16238,64062,0
80400,16240,64160,0
80500,16240,64260,0
80600,16241,64359,0
80700,16243,64457,0
80800,16243,64557,0
80900,16243,64657,0
81000,16243,64757,0
81100,16244,64856,0
81200,16244,64956,0
81300,16245,65055,0
81400,16246,65154,0
81500,16247,65253,0
81600,16247,65353,0
81700,16247,65453,0
81800,16250,65550,0
81900,16251,65649,0
82000,16252,65748,0
82100,16253,65847,0
82200,16253,65947,0
82300,16254,66046,0
82400,16254,66146,0
82500,16254,66246,0
82600,16254,66346,0
82700,16255,66445,0
82800,16255,66545,0
82900,16256,66644,0
83000,16257,66743,0
83100,16258,66842,0
83200,16259,66941,0
83300,16260,67040,0
83400,16260,67140,0
83500,16261,67239,0
83600,16261,67339,0
83700,16262,67438,0
83800,16262,67538,0
83900,16263,67637,0
84000,16264,67736,0
84100,16264,67836,0
84200,16265,67935,0
84300,16266,68034,0
84400,16267,68133,0
84500,16268,68232,0
84600,16269,68331,0
84700,16272,68428,0
84800,16272,68528,0
84900,16273,68627,0
85000,16274,68726,0
85100,16274,68826,0
85200,16274,68926,0
85300,16274,69026,0
85400,16275,69125,0
85500,16276,69224,0
85600,16276,69324,0
85700,16276,69424,0
85800,16278,69522,0
85900,16278,69622,0
86000,16278,69722,0
86100,16278,69822,0
86200,16279,69921,0
86300,16281,70019,0
86400,16282,70118,0
86500,16282,70218,0
86600,16283,70317,0
86700,16284,70416,0
86800,16287,70513,0
86900,16288,70612,0
87000,16288,70712,0
87100,16290,70810,0
87200,16290,70910,0
87300,16291,71009,0
87400,16292,71108,0
87500,16292,71208,0
87600,16294,71306,0
87700,16295,71405,0
87800,16296,71504,0
87900,16298,71602,0
88000,16298,71702,0
88100,16299,71801,0
88200,16299,71901,0
88300,16301,71999,0
88400,16302,72098,0
88500,16302,72198,0
88600,16303,72297,0
88700,16304,72396,0
88800,16304,72496,0
88900,16305,72595,0
89000,16305,72695,0
89100,16305,72795,0
89200,16306,72894,0
89300,16306,72994,0
89400,16306,73094,0
89500,16306,73194,0
89600,16306,73294,0
89700,16307,73393,0
89800,16307,73493,0
89900,16307,73593,0
90000,16309,73691,0
90100,16309,73791,0
90200,16310,73890,0
90300,16310,73990,0
90400,16310,74090,0
90500,16310,74190,0
90600,16310,74290,0
90700,16310,74390,0
90800,16310,74490,0
90900,16310,74590,0
91000,16310,74690,0
91100,16311,74789,0
91200,16312,74888,0
91300,16312,74988,0
91400,16312,75088,0
91500,16312,75188,0
91600,16312,75288,0
91700,16312,75388,0
91800,16312,75488,0
91900,16313,75587,0
92000,16313,75687,0
92100,16314,75786,0
92200,16314,75886,0
92300,16314,75986,0
92400,16314,76086,0
92500,16314,76186,0
92600,16314,76286,0
92700,16315,76385,0
92800,16317,76483,0
92900,16317,76583,0
93000,16317,76683,0
93100,16317,76783,0
93200,16317,76883,0
93300,16318,76982,0
93400,16319,77081,0
93500,16320,77180,0
93600,16320,77280,0
93700,16320,77380,0
93800,16321,77479,0
93900,16321,77579,0
94000,16321,77679,0
94100,16321,77779,0
94200,16321,77879,0
94300,16321,77979,0
94400,16321,78079,0
94500,16321,78179,0
94600,16322,78278,0
94700,16323,78377,0
94800,16323,78477,0
94900,16324,78576,0
95000,16324,78676,0
95100,16324,78776,0
95200,16324,78876,0
95300,16324,78976,0
95400,16325,79075,0
95500,16325,79175,0
95600,16325,79275,0
95700,16325,79375,0
95800,16325,79475,0
95900,16326,79574,0
96000,16326,79674,0
96100,16326,79774,0
96200,16326,79874,0
96300,16326,79974,0
96400,16327,80073,0
96500,16328,80172,0
96600,16329,80271,0
96700,16330,80370,0
96800,16330,80470,0
96900,16331,80569,0
97000,16333,80667,0
97100,16333,80767,0
97200,16333,80867,0
97300,16333,80967,0
97400,16333,81067,0
97500,16333,81167,0
97600,16333,81267,0
97700,16334,81366,0
97800,16334,81466,0
97900,16334,81566,0
98000,16334,81666,0
98100,16335,81765,0
98200,16335,81865,0
98300,16335,81965,0
98400,16335,82065,0
98500,16335,82165,0
98600,16335,82265,0
98700,16335,82365,0
98800,16335,82465,0
98900,16335,82565,0
99000,16335,82665,0
99100,16335,82765,0
99200,16335,82865,0
99300,16335,82965,0
99400,16335,83065,0
99500,16336,83164,0
99600,16337,83263,0
99700,16337,83363,0
99800,16338,83462,0
99900,16338,83562,0
100000,16340,83660,0


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	2
300	2
400	4
500	5
600	9
700	13
800	15
900	23
1000	31
1100	37
1200	41
1300	49
1400	56
1500	65
1600	71
1700	84
1800	95
1900	107
2000	117
2100	131
2200	150
2300	160
2400	178
2500	198
2600	209
2700	222
2800	241
2900	254
3000	272
3100	289
3200	302
3300	315
3400	337
3500	354
3600	372
3700	389
3800	411
3900	438
4000	458
4100	478
4200	515
4300	532
4400	553
4500	581
4600	602
4700	623
4800	650
4900	680
5000	708
5100	735
5200	764
5300	792
5400	824
5500	856
5600	887
5700	919
5800	941
5900	972
6000	1002
6100	1031
6200	1061
6300	1096
6400	1122
6500	1155
6600	1186
6700	1216
6800	1252
6900	1285
7000	1323
7100	1352
7200	1388
7300	1419
7400	1450
7500	1489
7600	1524
7700	1554
7800	1596
7900	1634
8000	1668
8100	1707
8200	1747
8300	1791
8400	1832
8500	1880
8600	1921
8700	1960
8800	2005
8900	2051
9000	2096
9100	2140
9200	2187
9300	2229
9400	2272
9500	2311
9600	2359
9700	2404
9800	2452
9900	2489
10000	2537
10100	2594
10200	2642
10300	2691
10400	2740
10500	2786
10600	2827
10700	2874
10800	2922
10900	2970
11000	3013
11100	3059
11200	3103
11300	3164
11400	3209
11500	3257
11600	3298
11700	3350
11800	3395
11900	3444
12000	3496
12100	3540
12200	3585
12300	3648
12400	3705
12500	3757
12600	3811
12700	3871
12800	3925
12900	3969
13000	4016
13100	4067
13200	4116
13300	4168
13400	4227
13500	4285
13600	4336
13700	4396
13800	4449
13900	4501
14000	4557
14100	4617
14200	4672
14300	4728
14400	4777
14500	4830
14600	4885
14700	4945
14800	5010
14900	5069
15000	5135
15100	5202
15200	5266
15300	5327
15400	5387
15500	5449
15600	5510
15700	5582
15800	5643
15900	5705
16000	5767
16100	5830
16200	5889
16300	5961
16400	6026
16500	6079
16600	6139
16700	6202
16800	6263
16900	6326
17000	6385
17100	6451
17200	6520
17300	6584
17400	6642
17500	6704
17600	6771
17700	6842
17800	6912
17900	6973
18000	7039
18100	7106
18200	7167
18300	7232
18400	7302
18500	7373
18600	7448
18700	7520
18800	7595
18900	7663
19000	7734
19100	7805
19200	7877
19300	7947
19400	8008
19500	8072
19600	8143
19700	8215
19800	8276
19900	8344
20000	8415
20100	8488
20200	8559
20300	8633
20400	8699
20500	8771
20600	8839
20700	8904
20800	8976
20900	9044
21000	9113
21100	9184
21200	9262
21300	9337
21400	9410
21500	9494
21600	9571
21700	9648
21800	9717
21900	9794
22000	9865
22100	9944
22200	10013
22300	10096
22400	10173
22500	10245
22600	10323
22700	10403
22800	10478
22900	10556
23000	10624
23100	10703
23200	10785
23300	10858
23400	10938
23500	11019
23600	11097
23700	11173
23800	11251
23900	11328
24000	11403
24100	11477
24200	11560
24300	11634
24400	11706
24500	11784
24600	11862
24700	11947
24800	12020
24900	12095
25000	12174
25100	12259
25200	12340
25300	12417
25400	12494
25500	12572
25600	12659
25700	12740
25800	12819
25900	12901
26000	12982
26100	13059
26200	13136
26300	13208
26400	13279
26500	13356
26600	13436
26700	13518
26800	13596
26900	13666
27000	13748
27100	13831
27200	13921
27300	14002
27400	14080
27500	14164
27600	14243
27700	14323
27800	14406
27900	14490
28000	14575
28100	14661
28200	14745
28300	14828
28400	14912
28500	14995
28600	15080
28700	15162
28800	15247
28900	15325
29000	15409
29100	15485
29200	15565
29300	15651
29400	15735
29500	15823
29600	15908
29700	15994
29800	16081
29900	16157
30000	16242
30100	16330
30200	16412
30300	16493
30400	16584
30500	16667
30600	16754
30700	16833
30800	16919
30900	16999
31000	17085
31100	17169
31200	17258
31300	17338
31400	17418
31500	17500
31600	17585
31700	17674
31800	17761
31900	17844
32000	17930
32100	18018
32200	18106
32300	18185
32400	18268
32500	18354
32600	18441
32700	18528
32800	18617
32900	18700
33000	18787
33100	18869
33200	18954
33300	19038
33400	19131
33500	19219
33600	19305
33700	19393
33800	19475
33900	19560
34000	19648
34100	19739
34200	19825
34300	19910
34400	20002
34500	20083
34600	20173
34700	20263
34800	20342
34900	20428
35000	20523
35100	20613
35200	20694
35300	20785
35400	20869
35500	20964
35600	21055
35700	21141
35800	21233
35900	21325
36000	21416
36100	21505
36200	21598
36300	21693
36400	21780
36500	21871
36600	21959
36700	22050
36800	22140
36900	22237
37000	22324
37100	22411
37200	22500
37300	22587
37400	22679
37500	22772
37600	22865
37700	22957
37800	23041
37900	23127
38000	23215
38100	23306
38200	23398
38300	23490
38400	23576
38500	23662
38600	23754
38700	23846
38800	23939
38900	24029
39000	24118
39100	24209
39200	24300
39300	24392
39400	24482
39500	24569
39600	24657
39700	24751
39800	24842
39900	24931
40000	25024
40100	25112
40200	25207
40300	25302
40400	25394
40500	25483
40600	25572
40700	25670
40800	25762
40900	25854
41000	25939
41100	26031
41200	26122
41300	26216
41400	26309
41500	26400
41600	26489
41700	26581
41800	26678
41900	26773
42000	26864
42100	26957
42200	27048
42300	27136
42400	27230
42500	27324
42600	27413
42700	27506
42800	27599
42900	27696
43000	27789
43100	27885
43200	27980
43300	28070
43400	28163
43500	28256
43600	28350
43700	28445
43800	28539
43900	28629
44000	28720
44100	28812
44200	28906
44300	28998
44400	29093
44500	29187
44600	29275
44700	29367
44800	29460
44900	29555
45000	29651
45100	29749
45200	29844
45300	29941
45400	30039
45500	30131
45600	30224
45700	30323
45800	30417
45900	30513
46000	30606
46100	30702
46200	30794
46300	30888
46400	30980
46500	31074
46600	31170
46700	31264
46800	31356
46900	31453
47000	31545
47100	31639
47200	31733
47300	31828
47400	31924
47500	32017
47600	32110
47700	32207
47800	32305
47900	32401
48000	32496
48100	32591
48200	32686
48300	32782
48400	32876
48500	32967
48600	33062
48700	33157
48800	33251
48900	33345
49000	33444
49100	33537
49200	33630
49300	33723
49400	33817
49500	33911
49600	34003
49700	34096
49800	34193
49900	34289
50000	34385
50100	34481
50200	34578
50300	34675
50400	34770
50500	34866
50600	34961
50700	35054
50800	35153
50900	35250
51000	35342
51100	35436
51200	35533
51300	35628
51400	35724
51500	35820
51600	35915
51700	36006
51800	36103
51900	36201
52000	36298
52100	36395
52200	36492
52300	36590
52400	36686
52500	36782
52600	36880
52700	36976
52800	37073
52900	37170
53000	37267
53100	37366
53200	37464
53300	37558
53400	37655
53500	37751
53600	37847
53700	37944
53800	38040
53900	38137
54000	38237
54100	38336
54200	38434
54300	38530
54400	38628
54500	38727
54600	38824
54700	38919
54800	39015
54900	39114
55000	39212
55100	39310
55200	39408
55300	39505
55400	39603
55500	39698
55600	39796
55700	39889
55800	39986
55900	40085
56000	40179
56100	40276
56200	40372
56300	40470
56400	40566
56500	40661
56600	40756
56700	40856
56800	40950
56900	41047
57000	41145
57100	41240
57200	41338
57300	41434
57400	41527
57500	41626
57600	41725
57700	41825
57800	41924
57900	42021
58000	42118
58100	42215
58200	42311
58300	42407
58400	42503
58500	42600
58600	42698
58700	42794
58800	42892
58900	42989
59000	43085
59100	43183
59200	43279
59300	43379
59400	43479
59500	43577
59600	43675
59700	43773
59800	43871
59900	43969
60000	44065
60100	44164
60200	44263
60300	44356
60400	44453
60500	44550
60600	44648
60700	44744
60800	44841
60900	44938
61000	45034
61100	45132
61200	45231
61300	45330
61400	45428
61500	45524
61600	45622
61700	45721
61800	45818
61900	45916
62000	46014
62100	46113
62200	46212
62300	46309
62400	46405
62500	46503
62600	46601
62700	46700
62800	46799
62900	46897
63000	46993
63100	47090
63200	47187
63300	47286
63400	47384
63500	47482
63600	47578
63700	47677
63800	47774
63900	47872
64000	47972
64100	48071
64200	48169
64300	48266
64400	48364
64500	48462
64600	48561
64700	48657
64800	48755
64900	48854
65000	48952
65100	49051
65200	49151
65300	49247
65400	49346
65500	49444
65600	49543
65700	49640
65800	49739
65900	49837
66000	49936
66100	50034
66200	50132
66300	50231
66400	50329
66500	50426
66600	50523
66700	50622
66800	50718
66900	50815
67000	50913
67100	51009
67200	51108
67300	51206
67400	51306
67500	51405
67600	51503
67700	51602
67800	51700
67900	51799
68000	51898
68100	51997
68200	52097
68300	52197
68400	52297
68500	52395
68600	52494
68700	52591
68800	52689
68900	52788
69000	52886
69100	52985
69200	53084
69300	53182
69400	53280
69500	53379
69600	53477
69700	53576
69800	53676
69900	53775
70000	53874
70100	53972
70200	54068
70300	54167
70400	54264
70500	54362
70600	54460
70700	54559
70800	54657
70900	54757
71000	54856
71100	54955
71200	55055
71300	55152
71400	55252
71500	55350
71600	55448
71700	55546
71800	55644
71900	55743
72000	55842
72100	55940
72200	56040
72300	56140
72400	56240
72500	56339
72600	56438
72700	56538
72800	56637
72900	56735
73000	56832
73100	56932
73200	57031
73300	57131
73400	57229
73500	57329
73600	57427
73700	57526
73800	57625
73900	57724
74000	57824
74100	57922
74200	58022
74300	58121
74400	58219
74500	58319
74600	58416
74700	58514
74800	58613
74900	58712
75000	58812
75100	58910
75200	59010
75300	59108
75400	59208
75500	59306
75600	59404
75700	59503
75800	59602
75900	59701
76000	59797
76100	59895
76200	59994
76300	60093
76400	60191
76500	60290
76600	60390
76700	60490
76800	60589
76900	60688
77000	60787
77100	60886
77200	60986
77300	61086
77400	61186
77500	61285
77600	61385
77700	61484
77800	61583
77900	61682
78000	61781
78100	61879
78200	61978
78300	62077
78400	62176
78500	62276
78600	62376
78700	62475
78800	62573
78900	62670
79000	62769
79100	62869
79200	62968
79300	63068
79400	63167
79500	63265
79600	63365
79700	63465
79800	63564
79900	63663
80000	63762
80100	63862
80200	63962
80300	64062
80400	64160
80500	64260
80600	64359
80700	64457
80800	64557
80900	64657
81000	64757
81100	64856
81200	64956
81300	65055
81400	65154
81500	65253
81600	65353
81700	65453
81800	65550
81900	65649
82000	65748
82100	65847
82200	65947
82300	66046
82400	66146
82500	66246
82600	66346
82700	66445
82800	66545
82900	66644
83000	66743
83100	66842
83200	66941
83300	67040
83400	67140
83500	67239
83600	67339
83700	67438
83800	67538
83900	67637
84000	67736
84100	67836
84200	67935
84300	68034
84400	68133
84500	68232
84600	68331
84700	68428
84800	68528
84900	68627
85000	68726
85100	68826
85200	68926
85300	69026
85400	69125
85500	69224
85600	69324
85700	69424
85800	69522
85900	69622
86000	69722
86100	69822
86200	69921
86300	70019
86400	70118
86500	70218
86600	70317
86700	70416
86800	70513
86900	70612
87000	70712
87100	70810
87200	70910
87300	71009
87400	71108
87500	71208
87600	71306
87700	71405
87800	71504
87900	71602
88000	71702
88100	71801
88200	71901
88300	71999
88400	72098
88500	72198
88600	72297
88700	72396
88800	72496
88900	72595
89000	72695
89100	72795
89200	72894
89300	72994
89400	73094
89500	73194
89600	73294
89700	73393
89800	73493
89900	73593
90000	73691
90100	73791
90200	73890
90300	73990
90400	74090
90500	74190
90600	74290
90700	74390
90800	74490
90900	74590
91000	74690
91100	74789
91200	74888
91300	74988
91400	75088
91500	75188
91600	75288
91700	75388
91800	75488
91900	75587
92000	75687
92100	75786
92200	75886
92300	75986
92400	76086
92500	76186
92600	76286
92700	76385
92800	76483
92900	76583
93000	76683
93100	76783
93200	76883
93300	76982
93400	77081
93500	77180
93600	77280
93700	77380
93800	77479
93900	77579
94000	77679
94100	77779
94200	77879
94300	77979
94400	78079
94500	78179
94600	78278
94700	78377
94800	78477
94900	78576
95000	78676
95100	78776
95200	78876
95300	78976
95400	79075
95500	79175
95600	79275
95700	79375
95800	79475
95900	79574
96000	79674
96100	79774
96200	79874
96300	79974
96400	80073
96500	80172
96600	80271
96700	80370
96800	80470
96900	80569
97000	80667
97100	80767
97200	80867
97300	80967
97400	81067
97500	81167
97600	81267
97700	81366
97800	81466
97900	81566
98000	81666
98100	81765
98200	81865
98300	81965
98400	82065
98500	82165
98600	82265
98700	82365
98800	82465
98900	82565
99000	82665
99100	82765
99200	82865
99300	82965
99400	83065
99500	83164
99600	83263
99700	83363
99800	83462
99900	83562
100000	83660


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	198
300	298
400	396
500	495
600	591
700	687
800	785
900	877
1000	969
1100	1063
1200	1159
1300	1251
1400	1344
1500	1435
1600	1529
1700	1616
1800	1705
1900	1793
2000	1883
2100	1969
2200	2050
2300	2140
2400	2222
2500	2302
2600	2391
2700	2478
2800	2559
2900	2646
3000	2728
3100	2811
3200	2898
3300	2985
3400	3063
3500	3146
3600	3228
3700	3311
3800	3389
3900	3462
4000	3542
4100	3622
4200	3685
4300	3768
4400	3847
4500	3919
4600	3998
4700	4077
4800	4150
4900	4220
5000	4292
5100	4365
5200	4436
5300	4508
5400	4576
5500	4644
5600	4713
5700	4781
5800	4859
5900	4928
6000	4998
6100	5069
6200	5139
6300	5204
6400	5278
6500	5345
6600	5414
6700	5484
6800	5548
6900	5615
7000	5677
7100	5748
7200	5812
7300	5881
7400	5950
7500	6011
7600	6076
7700	6146
7800	6204
7900	6266
8000	6332
8100	6393
8200	6453
8300	6509
8400	6568
8500	6620
8600	6679
8700	6740
8800	6795
8900	6849
9000	6904
9100	6960
9200	7013
9300	7071
9400	7128
9500	7189
9600	7241
9700	7296
9800	7348
9900	7411
10000	7463
10100	7506
10200	7558
10300	7609
10400	7660
10500	7714
10600	7773
10700	7826
10800	7878
10900	7930
11000	7987
11100	8041
11200	8097
11300	8136
11400	8191
11500	8243
11600	8302
11700	8350
11800	8405
11900	8456
12000	8504
12100	8560
12200	8615
12300	8652
12400	8695
12500	8743
12600	8789
12700	8829
12800	8875
12900	8931
13000	8984
13100	9033
13200	9084
13300	9132
13400	9173
13500	9215
13600	9264
13700	9304
13800	9351
13900	9399
14000	9443
14100	9483
14200	9528
14300	9572
14400	9623
14500	9670
14600	9715
14700	9755
14800	9790
14900	9831
15000	9865
15100	9898
15200	9934
15300	9973
15400	10013
15500	10051
15600	10090
15700	10118
15800	10157
15900	10195
16000	10233
16100	10270
16200	10311
16300	10339
16400	10374
16500	10421
16600	10461
16700	10498
16800	10537
16900	10574
17000	10615
17100	10649
17200	10680
17300	10716
17400	10758
17500	10796
17600	10829
17700	10858
17800	10888
17900	10927
18000	10961
18100	10994
18200	11033
18300	11068
18400	11098
18500	11127
18600	11152
18700	11180
18800	11205
18900	11237
19000	11266
19100	11295
19200	11323
19300	11353
19400	11392
19500	11428
19600	11457
19700	11485
19800	11524
19900	11556
20000	11585
20100	11612
20200	11641
20300	11667
20400	11701
20500	11729
20600	11761
20700	11796
20800	11824
20900	11856
21000	11887
21100	11916
21200	11938
21300	11963
21400	11990
21500	12006
21600	12029
21700	12052
21800	12083
21900	12106
22000	12135
22100	12156
22200	12187
22300	12204
22400	12227
22500	12255
22600	12277
22700	12297
22800	12322
22900	12344
23000	12376
23100	12397
23200	12415
23300	12442
23400	12462
23500	12481
23600	12503
23700	12527
23800	12549
23900	12572
24000	12597
24100	12623
24200	12640
24300	12666
24400	12694
24500	12716
24600	12738
24700	12753
24800	12780
24900	12805
25000	12826
25100	12841
25200	12860
25300	12883
25400	12906
25500	12928
25600	12941
25700	12960
25800	12981
25900	12999
26000	13018
26100	13041
26200	13064
26300	13092
26400	13121
26500	13144
26600	13164
26700	13182
26800	13204
26900	13234
27000	13252
27100	13269
27200	13279
27300	13298
27400	13320
27500	13336
27600	13357
27700	13377
27800	13394
27900	13410
28000	13425
28100	13439
28200	13455
28300	13472
28400	13488
28500	13505
28600	13520
28700	13538
28800	13553
28900	13575
29000	13591
29100	13615
29200	13635
29300	13649
29400	13665
29500	13677
29600	13692
29700	13706
29800	13719
29900	13743
30000	13758
30100	13770
30200	13788
30300	13807
30400	13816
30500	13833
30600	13846
30700	13867
30800	13881
30900	13901
31000	13915
31100	13931
31200	13942
31300	13962
31400	13982
31500	14000
31600	14015
31700	14026
31800	14039
31900	14056
32000	14070
32100	14082
32200	14094
32300	14115
32400	14132
32500	14146
32600	14159
32700	14172
32800	14183
32900	14200
33000	14213
33100	14231
33200	14246
33300	14262
33400	14269
33500	14281
33600	14295
33700	14307
33800	14325
33900	14340
34000	14352
34100	14361
34200	14375
34300	14390
34400	14398
34500	14417
34600	14427
34700	14437
34800	14458
34900	14472
35000	14477
35100	14487
35200	14506
35300	14515
35400	14531
35500	14536
35600	14545
35700	14559
35800	14567
35900	14575
36000	14584
36100	14595
36200	14602
36300	14607
36400	14620
36500	14629
36600	14641
36700	14650
36800	14660
36900	14663
37000	14676
37100	14689
37200	14700
37300	14713
37400	14721
37500	14728
37600	14735
37700	14743
37800	14759
37900	14773
38000	14785
38100	14794
38200	14802
38300	14810
38400	14824
38500	14838
38600	14846
38700	14854
38800	14861
38900	14871
39000	14882
39100	14891
39200	14900
39300	14908
39400	14918
39500	14931
39600	14943
39700	14949
39800	14958
39900	14969
40000	14976
40100	14988
40200	14993
40300	14998
40400	15006
40500	15017
40600	15028
40700	15030
40800	15038
40900	15046
41000	15061
41100	15069
41200	15078
41300	15084
41400	15091
41500	15100
41600	15111
41700	15119
41800	15122
41900	15127
42000	15136
42100	15143
42200	15152
42300	15164
42400	15170
42500	15176
42600	15187
42700	15194
42800	15201
42900	15204
43000	15211
43100	15215
43200	15220
43300	15230
43400	15237
43500	15244
43600	15250
43700	15255
43800	15261
43900	15271
44000	15280
44100	15288
44200	15294
44300	15302
44400	15307
44500	15313
44600	15325
44700	15333
44800	15340
44900	15345
45000	15349
45100	15351
45200	15356
45300	15359
45400	15361
45500	15369
45600	15376
45700	15377
45800	15383
45900	15387
46000	15394
46100	15398
46200	15406
46300	15412
46400	15420
46500	15426
46600	15430
46700	15436
46800	15444
46900	15447
47000	15455
47100	15461
47200	15467
47300	15472
47400	15476
47500	15483
47600	15490
47700	15493
47800	15495
47900	15499
48000	15504
48100	15509
48200	15514
48300	15518
48400	15524
48500	15533
48600	15538
48700	15543
48800	15549
48900	15555
49000	15556
49100	15563
49200	15570
49300	15577
49400	15583
49500	15589
49600	15597
49700	15604
49800	15607
49900	15611
50000	15615
50100	15619
50200	15622
50300	15625
50400	15630
50500	15634
50600	15639
50700	15646
50800	15647
50900	15650
51000	15658
51100	15664
51200	15667
51300	15672
51400	15676
51500	15680
51600	15685
51700	15694
51800	15697
51900	15699
52000	15702
52100	15705
52200	15708
52300	15710
52400	15714
52500	15718
52600	15720
52700	15724
52800	15727
52900	15730
53000	15733
53100	15734
53200	15736
53300	15742
53400	15745
53500	15749
53600	15753
53700	15756
53800	15760
53900	15763
54000	15763
54100	15764
54200	15766
54300	15770
54400	15772
54500	15773
54600	15776
54700	15781
54800	15785
54900	15786
55000	15788
55100	15790
55200	15792
55300	15795
55400	15797
55500	15802
55600	15804
55700	15811
55800	15814
55900	15815
56000	15821
56100	15824
56200	15828
56300	15830
56400	15834
56500	15839
56600	15844
56700	15844
56800	15850
56900	15853
57000	15855
57100	15860
57200	15862
57300	15866
57400	15873
57500	15874
57600	15875
57700	15875
57800	15876
57900	15879
58000	15882
58100	15885
58200	15889
58300	15893
58400	15897
58500	15900
58600	15902
58700	15906
58800	15908
58900	15911
59000	15915
59100	15917
59200	15921
59300	15921
59400	15921
59500	15923
59600	15925
59700	15927
59800	15929
59900	15931
60000	15935
60100	15936
60200	15937
60300	15944
60400	15947
60500	15950
60600	15952
60700	15956
60800	15959
60900	15962
61000	15966
61100	15968
61200	15969
61300	15970
61400	15972
61500	15976
61600	15978
61700	15979
61800	15982
61900	15984
62000	15986
62100	15987
62200	15988
62300	15991
62400	15995
62500	15997
62600	15999
62700	16000
62800	16001
62900	16003
63000	16007
63100	16010
63200	16013
63300	16014
63400	16016
63500	16018
63600	16022
63700	16023
63800	16026
63900	16028
64000	16028
64100	16029
64200	16031
64300	16034
64400	16036
64500	16038
64600	16039
64700	16043
64800	16045
64900	16046
65000	16048
65100	16049
65200	16049
65300	16053
65400	16054
65500	16056
65600	16057
65700	16060
65800	16061
65900	16063
66000	16064
66100	16066
66200	16068
66300	16069
66400	16071
66500	16074
66600	16077
66700	16078
66800	16082
66900	16085
67000	16087
67100	16091
67200	16092
67300	16094
67400	16094
67500	16095
67600	16097
67700	16098
67800	16100
67900	16101
68000	16102
68100	16103
68200	16103
68300	16103
68400	16103
68500	16105
68600	16106
68700	16109
68800	16111
68900	16112
69000	16114
69100	16115
69200	16116
69300	16118
69400	16120
69500	16121
69600	16123
69700	16124
69800	16124
69900	16125
70000	16126
70100	16128
70200	16132
70300	16133
70400	16136
70500	16138
70600	16140
70700	16141
70800	16143
70900	16143
71000	16144
71100	16145
71200	16145
71300	16148
71400	16148
71500	16150
71600	16152
71700	16154
71800	16156
71900	16157
72000	16158
72100	16160
72200	16160
72300	16160
72400	16160
72500	16161
72600	16162
72700	16162
72800	16163
72900	16165
73000	16168
73100	16168
73200	16169
73300	16169
73400	16171
73500	16171
73600	16173
73700	16174
73800	16175
73900	16176
74000	16176
74100	16178
74200	16178
74300	16179
74400	16181
74500	16181
74600	16184
74700	16186
74800	16187
74900	16188
75000	16188
75100	16190
75200	16190
75300	16192
75400	16192
75500	16194
75600	16196
75700	16197
75800	16198
75900	16199
76000	16203
76100	16205
76200	16206
76300	16207
76400	16209
76500	16210
76600	16210
76700	16210
76800	16211
76900	16212
77000	16213
77100	16214
77200	16214
77300	16214
77400	16214
77500	16215
77600	16215
77700	16216
77800	16217
77900	16218
78000	16219
78100	16221
78200	16222
78300	16223
78400	16224
78500	16224
78600	16224
78700	16225
78800	16227
78900	16230
79000	16231
79100	16231
79200	16232
79300	16232
79400	16233
79500	16235
79600	16235
79700	16235
79800	16236
79900	16237
80000	16238
80100	16238
80200	16238
80300	16238
80400	16240
80500	16240
80600	16241
80700	16243
80800	16243
80900	16243
81000	16243
81100	16244
81200	16244
81300	16245
81400	16246
81500	16247
81600	16247
81700	16247
81800	16250
81900	16251
82000	16252
82100	16253
82200	16253
82300	16254
82400	16254
82500	16254
82600	16254
82700	16255
82800	16255
82900	16256
83000	16257
83100	16258
83200	16259
83300	16260
83400	16260
83500	16261
83600	16261
83700	16262
83800	16262
83900	16263
84000	16264
84100	16264
84200	16265
84300	16266
84400	16267
84500	16268
84600	16269
84700	16272
84800	16272
84900	16273
85000	16274
85100	16274
85200	16274
85300	16274
85400	16275
85500	16276
85600	16276
85700	16276
85800	16278
85900	16278
86000	16278
86100	16278
86200	16279
86300	16281
86400	16282
86500	16282
86600	16283
86700	16284
86800	16287
86900	16288
87000	16288
87100	16290
87200	16290
87300	16291
87400	16292
87500	16292
87600	16294
87700	16295
87800	16296
87900	16298
88000	16298
88100	16299
88200	16299
88300	16301
88400	16302
88500	16302
88600	16303
88700	16304
88800	16304
88900	16305
89000	16305
89100	16305
89200	16306
89300	16306
89400	16306
89500	16306
89600	16306
89700	16307
89800	16307
89900	16307
90000	16309
90100	16309
90200	16310
90300	16310
90400	16310
90500	16310
90600	16310
90700	16310
90800	16310
90900	16310
91000	16310
91100	16311
91200	16312
91300	16312
91400	16312
91500	16312
91600	16312
91700	16312
91800	16312
91900	16313
92000	16313
92100	16314
92200	16314
92300	16314
92400	16314
92500	16314
92600	16314
92700	16315
92800	16317
92900	16317
93000	16317
93100	16317
93200	16317
93300	16318
93400	16319
93500	16320
93600	16320
93700	16320
93800	16321
93900	16321
94000	16321
94100	16321
94200	16321
94300	16321
94400	16321
94500	16321
94600	16322
94700	16323
94800	16323
94900	16324
95000	16324
95100	16324
95200	16324
95300	16324
95400	16325
95500	16325
95600	16325
95700	16325
95800	16325
95900	16326
96000	16326
96100	16326
96200	16326
96300	16326
96400	16327
96500	16328
96600	16329
96700	16330
96800	16330
96900	16331
97000	16333
97100	16333
97200	16333
97300	16333
97400	16333
97500	16333
97600	16333
97700	16334
97800	16334
97900	16334
98000	16334
98100	16335
98200	16335
98300	16335
98400	16335
98500	16335
98600	16335
98700	16335
98800	16335
98900	16335
99000	16335
99100	16335
99200	16335
99300	16335
99400	16335
99500	16336
99600	16337
99700	16337
99800	16338
99900	16338
100000	16340


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or0_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	0
1400	0
1500	0
1600	0
1700	0
1800	0
1900	0
2000	0
2100	0
2200	0
2300	0
2400	0
2500	0
2600	0
2700	0
2800	0
2900	0
3000	0
3100	0
3200	0
3300	0
3400	0
3500	0
3600	0
3700	0
3800	0
3900	0
4000	0
4100	0
4200	0
4300	0
4400	0
4500	0
4600	0
4700	0
4800	0
4900	0
5000	0
5100	0
5200	0
5300	0
5400	0
5500	0
5600	0
5700	0
5800	0
5900	0
6000	0
6100	0
6200	0
6300	0
6400	0
6500	0
6600	0
6700	0
6800	0
6900	0
7000	0
7100	0
7200	0
7300	0
7400	0
7500	0
7600	0
7700	0
7800	0
7900	0
8000	0
8100	0
8200	0
8300	0
8400	0
8500	0
8600	0
8700	0
8800	0
8900	0
9000	0
9100	0
9200	0
9300	0
9400	0
9500	0
9600	0
9700	0
9800	0
9900	0
10000	0
10100	0
10200	0
10300	0
10400	0
10500	0
10600	0
10700	0
10800	0
10900	0
11000	0
11100	0
11200	0
11300	0
11400	0
11500	0
11600	0
11700	0
11800	0
11900	0
12000	0
12100	0
12200	0
12300	0
12400	0
12500	0
12600	0
12700	0
12800	0
12900	0
13000	0
13100	0
13200	0
13300	0
13400	0
13500	0
13600	0
13700	0
13800	0
13900	0
14000	0
14100	0
14200	0
14300	0
14400	0
14500	0
14600	0
14700	0
14800	0
14900	0
15000	0
15100	0
15200	0
15300	0
15400	0
15500	0
15600	0
15700	0
15800	0
15900	0
16000	0
16100	0
16200	0
16300	0
16400	0
16500	0
16600	0
16700	0
16800	0
16900	0
17000	0
17100	0
17200	0
17300	0
17400	0
17500	0
17600	0
17700	0
17800	0
17900	0
18000	0
18100	0
18200	0
18300	0
18400	0
18500	0
18600	0
18700	0
18800	0
18900	0
19000	0
19100	0
19200	0
19300	0
19400	0
19500	0
19600	0
19700	0
19800	0
19900	0
20000	0
20100	0
20200	0
20300	0
20400	0
20500	0
20600	0
20700	0
20800	0
20900	0
21000	0
21100	0
21200	0
21300	0
21400	0
21500	0
21600	0
21700	0
21800	0
21900	0
22000	0
22100	0
22200	0
22300	0
22400	0
22500	0
22600	0
22700	0
22800	0
22900	0
23000	0
23100	0
23200	0
23300	0
23400	0
23500	0
23600	0
23700	0
23800	0
23900	0
24000	0
24100	0
24200	0
24300	0
24400	0
24500	0
24600	0
24700	0
24800	0
24900	0
25000	0
25100	0
25200	0
25300	0
25400	0
25500	0
25600	0
25700	0
25800	0
25900	0
26000	0
26100	0
26200	0
26300	0
26400	0
26500	0
26600	0
26700	0
26800	0
26900	0
27000	0
27100	0
27200	0
27300	0
27400	0
27500	0
27600	0
27700	0
27800	0
27900	0
28000	0
28100	0
28200	0
28300	0
28400	0
28500	0
28600	0
28700	0
28800	0
28900	0
29000	0
29100	0
29200	0
29300	0
29400	0
29500	0
29600	0
29700	0
29800	0
29900	0
30000	0
30100	0
30200	0
30300	0
30400	0
30500	0
30600	0
30700	0
30800	0
30900	0
31000	0
31100	0
31200	0
31300	0
31400	0
31500	0
31600	0
31700	0
31800	0
31900	0
32000	0
32100	0
32200	0
32300	0
32400	0
32500	0
32600	0
32700	0
32800	0
32900	0
33000	0
33100	0
33200	0
33300	0
33400	0
33500	0
33600	0
33700	0
33800	0
33900	0
34000	0
34100	0
34200	0
34300	0
34400	0
34500	0
34600	0
34700	0
34800	0
34900	0
35000	0
35100	0
35200	0
35300	0
35400	0
35500	0
35600	0
35700	0
35800	0
35900	0
36000	0
36100	0
36200	0
36300	0
36400	0
36500	0
36600	0
36700	0
36800	0
36900	0
37000	0
37100	0
37200	0
37300	0
37400	0
37500	0
37600	0
37700	0
37800	0
37900	0
38000	0
38100	0
38200	0
38300	0
38400	0
38500	0
38600	0
38700	0
38800	0
38900	0
39000	0
39100	0
39200	0
39300	0
39400	0
39500	0
39600	0
39700	0
39800	0
39900	0
40000	0
40100	0
40200	0
40300	0
40400	0
40500	0
40600	0
40700	0
40800	0
40900	0
41000	0
41100	0
41200	0
41300	0
41400	0
41500	0
41600	0
41700	0
41800	0
41900	0
42000	0
42100	0
42200	0
42300	0
42400	0
42500	0
42600	0
42700	0
42800	0
42900	0
43000	0
43100	0
43200	0
43300	0
43400	0
43500	0
43600	0
43700	0
43800	0
43900	0
44000	0
44100	0
44200	0
44300	0
44400	0
44500	0
44600	0
44700	0
44800	0
44900	0
45000	0
45100	0
45200	0
45300	0
45400	0
45500	0
45600	0
45700	0
45800	0
45900	0
46000	0
46100	0
46200	0
46300	0
46400	0
46500	0
46600	0
46700	0
46800	0
46900	0
47000	0
47100	0
47200	0
47300	0
47400	0
47500	0
47600	0
47700	0
47800	0
47900	0
48000	0
48100	0
48200	0
48300	0
48400	0
48500	0
48600	0
48700	0
48800	0
48900	0
49000	0
49100	0
49200	0
49300	0
49400	0
49500	0
49600	0
49700	0
49800	0
49900	0
50000	0
50100	0
50200	0
50300	0
50400	0
50500	0
50600	0
50700	0
50800	0
50900	0
51000	0
51100	0
51200	0
51300	0
51400	0
51500	0
51600	0
51700	0
51800	0
51900	0
52000	0
52100	0
52200	0
52300	0
52400	0
52500	0
52600	0
52700	0
52800	0
52900	0
53000	0
53100	0
53200	0
53300	0
53400	0
53500	0
53600	0
53700	0
53800	0
53900	0
54000	0
54100	0
54200	0
54300	0
54400	0
54500	0
54600	0
54700	0
54800	0
54900	0
55000	0
55100	0
55200	0
55300	0
55400	0
55500	0
55600	0
55700	0
55800	0
55900	0
56000	0
56100	0
56200	0
56300	0
56400	0
56500	0
56600	0
56700	0
56800	0
56900	0
57000	0
57100	0
57200	0
57300	0
57400	0
57500	0
57600	0
57700	0
57800	0
57900	0
58000	0
58100	0
58200	0
58300	0
58400	0
58500	0
58600	0
58700	0
58800	0
58900	0
59000	0
59100	0
59200	0
59300	0
59400	0
59500	0
59600	0
59700	0
59800	0
59900	0
60000	0
60100	0
60200	0
60300	0
60400	0
60500	0
60600	0
60700	0
60800	0
60900	0
61000	0
61100	0
61200	0
61300	0
61400	0
61500	0
61600	0
61700	0
61800	0
61900	0
62000	0
62100	0
62200	0
62300	0
62400	0
62500	0
62600	0
62700	0
62800	0
62900	0
63000	0
63100	0
63200	0
63300	0
63400	0
63500	0
63600	0
63700	0
63800	0
63900	0
64000	0
64100	0
64200	0
64300	0
64400	0
64500	0
64600	0
64700	0
64800	0
64900	0
65000	0
65100	0
65200	0
65300	0
65400	0
65500	0
65600	0
65700	0
65800	0
65900	0
66000	0
66100	0
66200	0
66300	0
66400	0
66500	0
66600	0
66700	0
66800	0
66900	0
67000	0
67100	0
67200	0
67300	0
67400	0
67500	0
67600	0
67700	0
67800	0
67900	0
68000	0
68100	0
68200	0
68300	0
68400	0
68500	0
68600	0
68700	0
68800	0
68900	0
69000	0
69100	0
69200	0
69300	0
69400	0
69500	0
69600	0
69700	0
69800	0
69900	0
70000	0
70100	0
70200	0
70300	0
70400	0
70500	0
70600	0
70700	0
70800	0
70900	0
71000	0
71100	0
71200	0
71300	0
71400	0
71500	0
71600	0
71700	0
71800	0
71900	0
72000	0
72100	0
72200	0
72300	0
72400	0
72500	0
72600	0
72700	0
72800	0
72900	0
73000	0
73100	0
73200	0
73300	0
73400	0
73500	0
73600	0
73700	0
73800	0
73900	0
74000	0
74100	0
74200	0
74300	0
74400	0
74500	0
74600	0
74700	0
74800	0
74900	0
75000	0
75100	0
75200	0
75300	0
75400	0
75500	0
75600	0
75700	0
75800	0
75900	0
76000	0
76100	0
76200	0
76300	0
76400	0
76500	0
76600	0
76700	0
76800	0
76900	0
77000	0
77100	0
77200	0
77300	0
77400	0
77500	0
77600	0
77700	0
77800	0
77900	0
78000	0
78100	0
78200	0
78300	0
78400	0
78500	0
78600	0
78700	0
78800	0
78900	0
79000	0
79100	0
79200	0
79300	0
79400	0
79500	0
79600	0
79700	0
79800	0
79900	0
80000	0
80100	0
80200	0
80300	0
80400	0
80500	0
80600	0
80700	0
80800	0
80900	0
81000	0
81100	0
81200	0
81300	0
81400	0
81500	0
81600	0
81700	0
81800	0
81900	0
82000	0
82100	0
82200	0
82300	0
82400	0
82500	0
82600	0
82700	0
82800	0
82900	0
83000	0
83100	0
83200	0
83300	0
83400	0
83500	0
83600	0
83700	0
83800	0
83900	0
84000	0
84100	0
84200	0
84300	0
84400	0
84500	0
84600	0
84700	0
84800	0
84900	0
85000	0
85100	0
85200	0
85300	0
85400	0
85500	0
85600	0
85700	0
85800	0
85900	0
86000	0
86100	0
86200	0
86300	0
86400	0
86500	0
86600	0
86700	0
86800	0
86900	0
87000	0
87100	0
87200	0
87300	0
87400	0
87500	0
87600	0
87700	0
87800	0
87900	0
88000	0
88100	0
88200	0
88300	0
88400	0
88500	0
88600	0
88700	0
88800	0
88900	0
89000	0
89100	0
89200	0
89300	0
89400	0
89500	0
89600	0
89700	0
89800	0
89900	0
90000	0
90100	0
90200	0
90300	0
90400	0
90500	0
90600	0
90700	0
90800	0
90900	0
91000	0
91100	0
91200	0
91300	0
91400	0
91500	0
91600	0
91700	0
91800	0
91900	0
92000	0
92100	0
92200	0
92300	0
92400	0
92500	0
92600	0
92700	0
92800	0
92900	0
93000	0
93100	0
93200	0
93300	0
93400	0
93500	0
93600	0
93700	0
93800	0
93900	0
94000	0
94100	0
94200	0
94300	0
94400	0
94500	0
94600	0
94700	0
94800	0
94900	0
95000	0
95100	0
95200	0
95300	0
95400	0
95500	0
95600	0
95700	0
95800	0
95900	0
96000	0
96100	0
96200	0
96300	0
96400	0
96500	0
96600	0
96700	0
96800	0
96900	0
97000	0
97100	0
97200	0
97300	0
97400	0
97500	0
97600	0
97700	0
97800	0
97900	0
98000	0
98100	0
98200	0
98300	0
98400	0
98500	0
98600	0
98700	0
98800	0
98900	0
99000	0
99100	0
99200	0
99300	0
99400	0
99500	0
99600	0
99700	0
99800	0
99900	0
100000	0


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,1,0
200,198,2,0
300,295,3,2
400,393,4,3
500,489,5,6
600,585,8,7
700,675,12,13
800,768,14,18
900,864,14,22
1000,960,15,25
1100,1054,19,27
1200,1147,24,29
1300,1239,29,32
1400,1328,36,36
1500,1420,41,39
1600,1515,43,42
1700,1602,48,50
1800,1689,52,59
1900,1774,59,67
2000,1864,64,72
2100,1956,68,76
2200,2045,74,81
2300,2127,86,87
2400,2210,95,95
2500,2294,101,105
2600,2378,110,112
2700,2454,122,124
2800,2538,130,132
2900,2621,140,139
3000,2706,146,148
3100,2788,152,160
3200,2868,159,173
3300,2949,168,183
3400,3033,179,188
3500,3113,187,200
3600,3195,199,206
3700,3267,216,217
3800,3349,223,228
3900,3424,231,245
4000,3503,241,256
4100,3587,247,266
4200,3659,258,283
4300,3732,268,300
4400,3813,277,310
4500,3895,282,323
4600,3970,297,333
4700,4051,306,343
4800,4132,316,352
4900,4206,324,370
5000,4274,336,390
5100,4348,350,402
5200,4421,363,416
5300,4496,376,428
5400,4563,400,437
5500,4636,412,452
5600,4707,427,466
5700,4775,444,481
5800,4852,459,489
5900,4921,475,504
6000,4982,498,520
6100,5058,510,532
6200,5126,525,549
6300,5194,544,562
6400,5261,558,581
6500,5328,572,600
6600,5400,585,615
6700,5475,602,623
6800,5549,615,636
6900,5613,631,656
7000,5681,643,676
7100,5745,664,691
7200,5811,682,707
7300,5877,698,725
7400,5939,716,745
7500,5998,738,764
7600,6056,759,785
7700,6117,778,805
7800,6175,799,826
7900,6223,825,852
8000,6284,844,872
8100,6344,865,891
8200,6409,881,910
8300,6475,896,929
8400,6541,913,946
8500,6608,935,957
8600,6665,952,983
8700,6721,972,1007
8800,6776,992,1032
8900,6833,1016,1051
9000,6899,1036,1065
9100,6967,1050,1083
9200,7022,1070,1108
9300,7073,1099,1128
9400,7136,1118,1146
9500,7195,1136,1169
9600,7253,1159,1188
9700,7310,1175,1215
9800,7372,1193,1235
9900,7427,1213,1260
10000,7479,1239,1282
10100,7527,1271,1302
10200,7583,1297,1320
10300,7628,1325,1347
10400,7677,1353,1370
10500,7725,1381,1394
10600,7780,1400,1420
10700,7831,1425,1444
10800,7886,1447,1467
10900,7939,1466,1495
11000,7987,1492,1521
11100,8032,1515,1553
11200,8084,1532,1584
11300,8135,1556,1609
11400,8177,1581,1642
11500,8224,1604,1672
11600,8278,1620,1702
11700,8319,1644,1737
11800,8364,1684,1752
11900,8411,1709,1780
12000,8453,1738,1809
12100,8503,1758,1839
12200,8554,1786,1860
12300,8607,1818,1875
12400,8664,1836,1900
12500,8710,1866,1924
12600,8764,1885,1951
12700,8814,1911,1975
12800,8852,1944,2004
12900,8889,1975,2036
13000,8933,2002,2065
13100,8977,2024,2099
13200,9018,2056,2126
13300,9060,2080,2160
13400,9102,2103,2195
13500,9141,2137,2222
13600,9199,2163,2238
13700,9249,2190,2261
13800,9296,2213,2291
13900,9338,2245,2317
14000,9384,2277,2339
14100,9425,2312,2363
14200,9469,2343,2388
14300,9515,2367,2418
14400,9556,2393,2451
14500,9597,2427,2476
14600,9636,2454,2510
14700,9677,2486,2537
14800,9722,2513,2565
14900,9773,2533,2594
15000,9824,2555,2621
15100,9861,2584,2655
15200,9902,2612,2686
15300,9941,2649,2710
15400,9976,2683,2741
15500,10014,2719,2767
15600,10052,2750,2798
15700,10099,2773,2828
15800,10131,2808,2861
15900,10174,2838,2888
16000,10205,2871,2924
16100,10241,2903,2956
16200,10279,2937,2984
16300,10316,2969,3015
16400,10359,2998,3043
16500,10396,3030,3074
16600,10442,3057,3101
16700,10479,3092,3129
16800,10509,3118,3173
16900,10546,3148,3206
17000,10580,3186,3234
17100,10608,3226,3266
17200,10638,3268,3294
17300,10679,3292,3329
17400,10714,3317,3369
17500,10754,3350,3396
17600,10790,3374,3436
17700,10826,3403,3471
17800,10858,3434,3508
17900,10891,3465,3544
18000,10921,3507,3572
18100,10955,3541,3604
18200,10978,3578,3644
18300,11011,3610,3679
18400,11044,3643,3713
18500,11078,3678,3744
18600,11113,3708,3779
18700,11139,3745,3816
18800,11170,3780,3850
18900,11203,3807,3890
19000,11227,3839,3934
19100,11257,3874,3969
19200,11274,3923,4003
19300,11307,3959,4034
19400,11345,3992,4063
19500,11372,4029,4099
19600,11410,4064,4126
19700,11441,4101,4158
19800,11469,4138,4193
19900,11494,4178,4228
20000,11521,4218,4261
20100,11546,4255,4299
20200,11575,4291,4334
20300,11601,4336,4363
20400,11637,4371,4392
20500,11669,4408,4423
20600,11700,4444,4456
20700,11734,4470,4496
20800,11759,4507,4534
20900,11781,4546,4573
21000,11808,4587,4605
21100,11845,4619,4636
21200,11873,4659,4668
21300,11899,4692,4709
21400,11934,4724,4742
21500,11964,4759,4777
21600,11992,4788,4820
21700,12027,4820,4853
21800,12059,4854,4887
21900,12092,4882,4926
22000,12113,4915,4972
22100,12131,4953,5016
22200,12155,4992,5053
22300,12183,5036,5081
22400,12205,5074,5121
22500,12225,5110,5165
22600,12245,5149,5206
22700,12274,5185,5241
22800,12299,5220,5281
22900,12319,5263,5318
23000,12337,5309,5354
23100,12359,5347,5394
23200,12379,5383,5438
23300,12406,5421,5473
23400,12424,5456,5520
23500,12451,5497,5552
23600,12474,5535,5591
23700,12497,5581,5622
23800,12517,5620,5663
23900,12533,5662,5705
24000,12551,5704,5745
24100,12570,5747,5783
24200,12597,5785,5818
24300,12617,5819,5864
24400,12638,5855,5907
24500,12660,5890,5950
24600,12683,5933,5984
24700,12707,5962,6031
24800,12725,5992,6083
24900,12756,6029,6115
25000,12775,6068,6157
25100,12798,6098,6204
25200,12815,6142,6243
25300,12838,6180,6282
25400,12857,6220,6323
25500,12873,6266,6361
25600,12896,6308,6396
25700,12917,6343,6440
25800,12931,6387,6482
25900,12957,6426,6517
26000,12987,6459,6554
26100,13009,6496,6595
26200,13032,6538,6630
26300,13053,6580,6667
26400,13069,6620,6711
26500,13083,6663,6754
26600,13097,6703,6800
26700,13116,6739,6845
26800,13129,6777,6894
26900,13148,6811,6941
27000,13170,6854,6976
27100,13190,6895,7015
27200,13215,6929,7056
27300,13239,6965,7096
27400,13256,7004,7140
27500,13279,7041,7180
27600,13297,7080,7223
27700,13316,7122,7262
27800,13336,7162,7302
27900,13356,7208,7336
28000,13372,7245,7383
28100,13386,7291,7423
28200,13406,7336,7458
28300,13417,7382,7501
28400,13434,7427,7539
28500,13452,7473,7575
28600,13473,7513,7614
28700,13485,7551,7664
28800,13501,7593,7706
28900,13520,7643,7737
29000,13534,7697,7769
29100,13556,7743,7801
29200,13578,7790,7832
29300,13597,7834,7869
29400,13610,7883,7907
29500,13626,7926,7948
29600,13643,7971,7986
29700,13657,8009,8034
29800,13680,8051,8069
29900,13706,8093,8101
30000,13727,8135,8138
30100,13750,8170,8180
30200,13766,8210,8224
30300,13782,8247,8271
30400,13796,8290,8314
30500,13813,8334,8353
30600,13833,8373,8394
30700,13849,8413,8438
30800,13860,8466,8474
30900,13874,8514,8512
31000,13897,8551,8552
31100,13911,8599,8590
31200,13925,8645,8630
31300,13941,8689,8670
31400,13958,8735,8707
31500,13974,8779,8747
31600,13988,8819,8793
31700,14006,8861,8833
31800,14024,8900,8876
31900,14041,8946,8913
32000,14057,8979,8964
32100,14071,9017,9012
32200,14085,9065,9050
32300,14093,9116,9091
32400,14105,9165,9130
32500,14116,9204,9180
32600,14130,9259,9211
32700,14145,9295,9260
32800,14162,9329,9309
32900,14177,9372,9351
33000,14193,9415,9392
33100,14205,9460,9435
33200,14217,9500,9483
33300,14236,9543,9521
33400,14253,9586,9561
33500,14268,9634,9598
33600,14274,9679,9647
33700,14288,9712,9700
33800,14301,9751,9748
33900,14310,9787,9803
34000,14325,9836,9839
34100,14343,9880,9877
34200,14358,9931,9911
34300,14374,9972,9954
34400,14385,10018,9997
34500,14396,10060,10044
34600,14406,10110,10084
34700,14413,10167,10120
34800,14421,10219,10160
34900,14430,10261,10209
35000,14441,10306,10253
35100,14447,10360,10293
35200,14456,10420,10324
35300,14471,10463,10366
35400,14484,10509,10407
35500,14493,10552,10455
35600,14503,10601,10496
35700,14520,10638,10542
35800,14531,10679,10590
35900,14544,10721,10635
36000,14559,10764,10677
36100,14566,10820,10714
36200,14574,10869,10757
36300,14588,10917,10795
36400,14597,10963,10840
36500,14610,11006,10884
36600,14620,11052,10928
36700,14634,11104,10962
36800,14642,11153,11005
36900,14649,11204,11047
37000,14663,11245,11092
37100,14675,11286,11139
37200,14685,11327,11188
37300,14697,11371,11232
37400,14705,11417,11278
37500,14713,11449,11338
37600,14722,11497,11381
37700,14732,11542,11426
37800,14742,11589,11469
37900,14753,11630,11517
38000,14763,11680,11557
38100,14774,11735,11591
38200,14783,11782,11635
38300,14793,11831,11676
38400,14806,11878,11716
38500,14814,11926,11760
38600,14823,11978,11799
38700,14825,12028,11847
38800,14841,12068,11891
38900,14849,12115,11936
39000,14858,12158,11984
39100,14869,12207,12024
39200,14880,12258,12062
39300,14890,12297,12113
39400,14897,12344,12159
39500,14910,12390,12200
39600,14917,12434,12249
39700,14927,12479,12294
39800,14932,12520,12348
39900,14937,12563,12400
40000,14947,12602,12451
40100,14954,12643,12503
40200,14962,12689,12549
40300,14966,12725,12609
40400,14975,12776,12649
40500,14984,12822,12694
40600,14988,12863,12749
40700,15000,12914,12786
40800,15012,12962,12826
40900,15019,13016,12865
41000,15032,13064,12904
41100,15043,13107,12950
41200,15053,13152,12995
41300,15066,13196,13038
41400,15075,13227,13098
41500,15083,13270,13147
41600,15090,13308,13202
41700,15102,13356,13242
41800,15108,13402,13290
41900,15118,13448,13334
42000,15126,13496,13378
42100,15138,13542,13420
42200,15144,13587,13469
42300,15154,13636,13510
42400,15164,13680,13556
42500,15173,13730,13597
42600,15179,13773,13648
42700,15188,13815,13697
42800,15200,13865,13735
42900,15206,13914,13780
43000,15216,13961,13823
43100,15225,14011,13864
43200,15233,14058,13909
43300,15238,14100,13962
43400,15245,14143,14012
43500,15250,14191,14059
43600,15259,14237,14104
43700,15263,14286,14151
43800,15272,14327,14201
43900,15278,14377,14245
44000,15288,14424,14288
44100,15294,14470,14336
44200,15300,14517,14383
44300,15312,14566,14422
44400,15320,14609,14471
44500,15322,14659,14519
44600,15328,14709,14563
44700,15337,14755,14608
44800,15349,14805,14646
44900,15356,14842,14702
45000,15361,14891,14748
45100,15368,14939,14793
45200,15373,14983,14844
45300,15378,15032,14890
45400,15385,15072,14943
45500,15392,15114,14994
45600,15400,15157,15043
45700,15410,15206,15084
45800,15414,15247,15139
45900,15420,15290,15190
46000,15425,15333,15242
46100,15431,15388,15281
46200,15439,15431,15330
46300,15446,15474,15380
46400,15452,15523,15425
46500,15457,15568,15475
46600,15466,15615,15519
46700,15474,15672,15554
46800,15478,15730,15592
46900,15482,15775,15643
47000,15491,15816,15693
47100,15495,15865,15740
47200,15503,15918,15779
47300,15511,15960,15829
47400,15515,16010,15875
47500,15527,16053,15920
47600,15528,16104,15968
47700,15532,16157,16011
47800,15535,16198,16067
47900,15542,16251,16107
48000,15544,16303,16153
48100,15549,16349,16202
48200,15553,16400,16247
48300,15557,16442,16301
48400,15568,16490,16342
48500,15572,16531,16397
48600,15579,16578,16443
48700,15593,16626,16481
48800,15600,16678,16522
48900,15607,16730,16563
49000,15613,16779,16608
49100,15615,16832,16653
49200,15619,16870,16711
49300,15629,16913,16758
49400,15635,16961,16804
49500,15638,17004,16858
49600,15642,17045,16913
49700,15648,17091,16961
49800,15650,17136,17014
49900,15656,17188,17056
50000,15658,17241,17101
50100,15664,17296,17140
50200,15667,17342,17191
50300,15671,17388,17241
50400,15674,17429,17297
50500,15678,17474,17348
50600,15682,17515,17403
50700,15686,17569,17445
50800,15688,17615,17497
50900,15691,17666,17543
51000,15692,17714,17594
51100,15695,17757,17648
51200,15700,17805,17695
51300,15703,17856,17741
51400,15712,17907,17781
51500,15716,17956,17828
51600,15717,18010,17873
51700,15722,18054,17924
51800,15728,18099,17973
51900,15733,18137,18030
52000,15735,18186,18079
52100,15740,18235,18125
52200,15743,18287,18170
52300,15749,18336,18215
52400,15753,18384,18263
52500,15756,18423,18321
52600,15762,18463,18375
52700,15766,18516,18418
52800,15770,18559,18471
52900,15771,18604,18525
53000,15774,18658,18568
53100,15775,18711,18614
53200,15780,18759,18661
53300,15782,18812,18706
53400,15784,18869,18747
53500,15787,18920,18793
53600,15788,18974,18838
53700,15793,19025,18882
53800,15796,19064,18940
53900,15800,19105,18995
54000,15808,19150,19042
54100,15814,19198,19088
54200,15816,19253,19131
54300,15817,19295,19188
54400,15822,19350,19228
54500,15824,19405,19271
54600,15828,19458,19314
54700,15832,19507,19361
54800,15836,19553,19411
54900,15837,19597,19466
55000,15839,19649,19512
55100,15842,19694,19564
55200,15847,19742,19611
55300,15848,19787,19665
55400,15850,19842,19708
55500,15853,19888,19759
55600,15854,19947,19799
55700,15859,19993,19848
55800,15864,20041,19895
55900,15865,20099,19936
56000,15867,20159,19974
56100,15874,20206,20020
56200,15876,20263,20061
56300,15876,20313,20111
56400,15881,20361,20158
56500,15886,20403,20211
56600,15890,20444,20266
56700,15894,20490,20316
56800,15899,20536,20365
56900,15901,20584,20415
57000,15905,20624,20471
57100,15907,20669,20524
57200,15910,20720,20570
57300,15916,20769,20615
57400,15918,20820,20662
57500,15921,20874,20705
57600,15925,20914,20761
57700,15926,20967,20807
57800,15930,21017,20853
57900,15931,21065,20904
58000,15933,21116,20951
58100,15933,21173,20994
58200,15935,21224,21041
58300,15938,21272,21090
58400,15940,21332,21128
58500,15940,21378,21182
58600,15942,21428,21230
58700,15945,21479,21276
58800,15947,21525,21328
58900,15949,21574,21377
59000,15950,21623,21427
59100,15952,21672,21476
59200,15954,21715,21531
59300,15954,21765,21581
59400,15956,21812,21632
59500,15959,21862,21679
59600,15962,21915,21723
59700,15964,21968,21768
59800,15969,22016,21815
59900,15969,22063,21868
60000,15972,22104,21924
60100,15975,22153,21972
60200,15979,22203,22018
60300,15980,22258,22062
60400,15981,22302,22117
60500,15982,22350,22168
60600,15982,22402,22216
60700,15985,22459,22256
60800,15987,22508,22305
60900,15992,22559,22349
61000,15995,22609,22396
61100,15997,22651,22452
61200,15999,22702,22499
61300,16002,22752,22546
61400,16002,22808,22590
61500,16003,22854,22643
61600,16006,22896,22698
61700,16009,22939,22752
61800,16012,22993,22795
61900,16014,23035,22851
62000,16016,23087,22897
62100,16018,23132,22950
62200,16021,23189,22990
62300,16023,23233,23044
62400,16025,23281,23094
62500,16026,23328,23146
62600,16027,23376,23197
62700,16031,23428,23241
62800,16034,23476,23290
62900,16035,23532,23333
63000,16038,23575,23387
63100,16041,23626,23433
63200,16042,23688,23470
63300,16043,23736,23521
63400,16045,23785,23570
63500,16046,23829,23625
63600,16048,23881,23671
63700,16049,23940,23711
63800,16051,23986,23763
63900,16052,24030,23818
64000,16054,24080,23866
64100,16057,24125,23918
64200,16059,24184,23957
64300,16061,24239,24000
64400,16063,24287,24050
64500,16065,24335,24100
64600,16067,24381,24152
64700,16068,24424,24208
64800,16070,24473,24257
64900,16075,24523,24302
65000,16075,24574,24351
65100,16077,24637,24386
65200,16078,24688,24434
65300,16079,24734,24487
65400,16080,24787,24533
65500,16083,24835,24582
65600,16085,24880,24635
65700,16087,24923,24690
65800,16087,24973,24740
65900,16089,25027,24784
66000,16091,25085,24824
66100,16093,25133,24874
66200,16095,25187,24918
66300,16096,25237,24967
66400,16100,25280,25020
66500,16102,25328,25070
66600,16103,25376,25121
66700,16104,25424,25172
66800,16107,25474,25219
66900,16108,25531,25261
67000,16110,25571,25319
67100,16112,25618,25370
67200,16113,25667,25420
67300,16114,25725,25461
67400,16116,25771,25513
67500,16121,25816,25563
67600,16123,25874,25603
67700,16125,25930,25645
67800,16128,25975,25697
67900,16128,26024,25748
68000,16130,26071,25799
68100,16133,26122,25845
68200,16134,26173,25893
68300,16134,26225,25941
68400,16134,26276,25990
68500,16134,26330,26036
68600,16135,26395,26070
68700,16135,26459,26106
68800,16137,26500,26163
68900,16139,26541,26220
69000,16141,26587,26272
69100,16141,26625,26334
69200,16143,26667,26390
69300,16143,26712,26445
69400,16145,26767,26488
69500,16148,26810,26542
69600,16149,26859,26592
69700,16149,26910,26641
69800,16150,26966,26684
69900,16150,27018,26732
70000,16150,27062,26788
70100,16154,27104,26842
70200,16155,27156,26889
70300,16159,27204,26937
70400,16160,27252,26988
70500,16160,27304,27036
70600,16162,27353,27085
70700,16162,27401,27137
70800,16164,27449,27187
70900,16165,27488,27247
71000,16166,27549,27285
71100,16166,27598,27336
71200,16169,27650,27381
71300,16169,27700,27431
71400,16171,27741,27488
71500,16172,27787,27541
71600,16175,27830,27595
71700,16176,27874,27650
71800,16178,27921,27701
71900,16179,27967,27754
72000,16181,28013,27806
72100,16181,28063,27856
72200,16181,28110,27909
72300,16183,28158,27959
72400,16185,28208,28007
72500,16187,28254,28059
72600,16190,28308,28102
72700,16190,28363,28147
72800,16192,28418,28190
72900,16195,28467,28238
73000,16195,28524,28281
73100,16195,28576,28329
73200,16196,28626,28378
73300,16197,28673,28430
73400,16197,28728,28475
73500,16198,28785,28517
73600,16200,28838,28562
73700,16200,28888,28612
73800,16200,28943,28657
73900,16202,28993,28705
74000,16203,29042,28755
74100,16206,29089,28805
74200,16208,29138,28854
74300,16209,29185,28906
74400,16210,29237,28953
74500,16213,29283,29004
74600,16213,29335,29052
74700,16213,29386,29101
74800,16214,29441,29145
74900,16215,29492,29193
75000,16216,29547,29237
75100,16218,29596,29286
75200,16218,29650,29332
75300,16219,29696,29385
75400,16219,29748,29433
75500,16222,29797,29481
75600,16222,29855,29523
75700,16222,29903,29575
75800,16222,29962,29616
75900,16223,30010,29667
76000,16224,30059,29717
76100,16224,30107,29769
76200,16224,30158,29818
76300,16225,30205,29870
76400,16227,30252,29921
76500,16227,30309,29964
76600,16228,30361,30011
76700,16230,30410,30060
76800,16230,30461,30109
76900,16230,30510,30160
77000,16231,30561,30208
77100,16231,30613,30256
77200,16233,30659,30308
77300,16234,30698,30368
77400,16235,30742,30423
77500,16237,30788,30475
77600,16238,30830,30532
77700,16238,30876,30586
77800,16239,30929,30632
77900,16239,30984,30677
78000,16239,31042,30719
78100,16240,31093,30767
78200,16241,31138,30821
78300,16242,31186,30872
78400,16242,31233,30925
78500,16244,31284,30972
78600,16244,31335,31021
78700,16245,31387,31068
78800,16245,31430,31125
78900,16245,31480,31175
79000,16247,31523,31230
79100,16248,31577,31275
79200,16248,31628,31324
79300,16250,31675,31375
79400,16250,31717,31433
79500,16250,31773,31477
79600,16251,31827,31522
79700,16251,31882,31567
79800,16251,31940,31609
79900,16251,31986,31663
80000,16252,32026,31722
80100,16252,32079,31769
80200,16253,32130,31817
80300,16254,32179,31867
80400,16256,32226,31918
80500,16256,32270,31974
80600,16256,32324,32020
80700,16257,32375,32068
80800,16258,32427,32115
80900,16259,32479,32162
81000,16259,32528,32213
81100,16260,32581,32259
81200,16260,32637,32303
81300,16260,32684,32356
81400,16261,32738,32401
81500,16261,32784,32455
81600,16261,32840,32499
81700,16261,32892,32547
81800,16262,32941,32597
81900,16263,32988,32649
82000,16264,33043,32693
82100,16266,33098,32736
82200,16267,33144,32789
82300,16269,33201,32830
82400,16269,33256,32875
82500,16269,33308,32923
82600,16269,33351,32980
82700,16270,33400,33030
82800,16271,33453,33076
82900,16271,33509,33120
83000,16273,33557,33170
83100,16273,33607,33220
83200,16275,33655,33270
83300,16276,33706,33318
83400,16276,33763,33361
83500,16277,33820,33403
83600,16277,33867,33456
83700,16278,33917,33505
83800,16279,33972,33549
83900,16280,34021,33599
84000,16280,34079,33641
84100,16280,34128,33692
84200,16282,34177,33741
84300,16283,34229,33788
84400,16284,34281,33835
84500,16285,34330,33885
84600,16286,34378,33936
84700,16286,34425,33989
84800,16286,34470,34044
84900,16287,34522,34091
85000,16287,34571,34142
85100,16287,34617,34196
85200,16288,34667,34245
85300,16290,34719,34291
85400,16291,34772,34337
85500,16291,34831,34378
85600,16291,34879,34430
85700,16293,34932,34475
85800,16293,34976,34531
85900,16293,35022,34585
86000,16294,35062,34644
86100,16294,35110,34696
86200,16295,35159,34746
86300,16296,35204,34800
86400,16296,35262,34842
86500,16296,35301,34903
86600,16296,35355,34949
86700,16297,35401,35002
86800,16297,35449,35054
86900,16298,35497,35105
87000,16298,35546,35156
87100,16298,35585,35217
87200,16299,35634,35267
87300,16299,35682,35319
87400,16300,35728,35372
87500,16301,35782,35417
87600,16301,35830,35469
87700,16301,35872,35527
87800,16302,35925,35573
87900,16303,35981,35616
88000,16303,36028,35669
88100,16304,36074,35722
88200,16304,36130,35766
88300,16304,36183,35813
88400,16304,36230,35866
88500,16304,36279,35917
88600,16304,36323,35973
88700,16304,36373,36023
88800,16304,36426,36070
88900,16305,36476,36119
89000,16305,36520,36175
89100,16305,36561,36234
89200,16306,36606,36288
89300,16306,36660,36334
89400,16306,36711,36383
89500,16307,36759,36434
89600,16307,36809,36484
89700,16308,36867,36525
89800,16308,36917,36575
89900,16308,36968,36624
90000,16309,37017,36674
90100,16309,37066,36725
90200,16311,37116,36773
90300,16312,37164,36824
90400,16312,37221,36867
90500,16312,37268,36920
90600,16312,37317,36971
90700,16312,37361,37027
90800,16314,37408,37078
90900,16315,37464,37121
91000,16315,37521,37164
91100,16315,37571,37214
91200,16315,37624,37261
91300,16315,37674,37311
91400,16316,37722,37362
91500,16316,37767,37417
91600,16316,37823,37461
91700,16316,37877,37507
91800,16317,37920,37563
91900,16317,37973,37610
92000,16318,38023,37659
92100,16318,38069,37713
92200,16318,38121,37761
92300,16318,38169,37813
92400,16318,38226,37856
92500,16320,38272,37908
92600,16320,38317,37963
92700,16320,38365,38015
92800,16320,38409,38071
92900,16321,38460,38119
93000,16321,38504,38175
93100,16321,38553,38226
93200,16321,38601,38278
93300,16321,38651,38328
93400,16321,38701,38378
93500,16323,38742,38435
93600,16323,38798,38479
93700,16324,38848,38528
93800,16324,38901,38575
93900,16324,38952,38624
94000,16325,38996,38679
94100,16325,39044,38731
94200,16326,39105,38769
94300,16326,39153,38821
94400,16326,39193,38881
94500,16326,39238,38936
94600,16326,39285,38989
94700,16326,39328,39046
94800,16327,39386,39087
94900,16327,39444,39129
95000,16327,39488,39185
95100,16327,39538,39235
95200,16327,39586,39287
95300,16328,39630,39342
95400,16328,39673,39399
95500,16328,39721,39451
95600,16328,39777,39495
95700,16328,39827,39545
95800,16328,39883,39589
95900,16329,39932,39639
96000,16329,39985,39686
96100,16329,40023,39748
96200,16330,40078,39792
96300,16330,40124,39846
96400,16331,40176,39893
96500,16331,40228,39941
96600,16331,40273,39996
96700,16331,40316,40053
96800,16332,40379,40089
96900,16333,40427,40140
97000,16334,40472,40194
97100,16334,40522,40244
97200,16335,40569,40296
97300,16335,40623,40342
97400,16336,40671,40393
97500,16336,40714,40450
97600,16336,40765,40499
97700,16336,40817,40547
97800,16336,40863,40601
97900,16336,40910,40654
98000,16336,40956,40708
98100,16336,41009,40755
98200,16337,41056,40807
98300,16338,41105,40857
98400,16338,41158,40904
98500,16338,41201,40961
98600,16339,41252,41009
98700,16339,41302,41059
98800,16339,41352,41109
98900,16340,41404,41156
99000,16340,41457,41203
99100,16340,41514,41246
99200,16340,41568,41292
99300,16341,41616,41343
99400,16341,41665,41394
99500,16342,41710,41448
99600,16342,41761,41497
99700,16342,41809,41549
99800,16342,41859,41599
99900,16342,41912,41646
100000,16342,41952,41706


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	2
300	3
400	4
500	5
600	8
700	12
800	14
900	14
1000	15
1100	19
1200	24
1300	29
1400	36
1500	41
1600	43
1700	48
1800	52
1900	59
2000	64
2100	68
2200	74
2300	86
2400	95
2500	101
2600	110
2700	122
2800	130
2900	140
3000	146
3100	152
3200	159
3300	168
3400	179
3500	187
3600	199
3700	216
3800	223
3900	231
4000	241
4100	247
4200	258
4300	268
4400	277
4500	282
4600	297
4700	306
4800	316
4900	324
5000	336
5100	350
5200	363
5300	376
5400	400
5500	412
5600	427
5700	444
5800	459
5900	475
6000	498
6100	510
6200	525
6300	544
6400	558
6500	572
6600	585
6700	602
6800	615
6900	631
7000	643
7100	664
7200	682
7300	698
7400	716
7500	738
7600	759
7700	778
7800	799
7900	825
8000	844
8100	865
8200	881
8300	896
8400	913
8500	935
8600	952
8700	972
8800	992
8900	1016
9000	1036
9100	1050
9200	1070
9300	1099
9400	1118
9500	1136
9600	1159
9700	1175
9800	1193
9900	1213
10000	1239
10100	1271
10200	1297
10300	1325
10400	1353
10500	1381
10600	1400
10700	1425
10800	1447
10900	1466
11000	1492
11100	1515
11200	1532
11300	1556
11400	1581
11500	1604
11600	1620
11700	1644
11800	1684
11900	1709
12000	1738
12100	1758
12200	1786
12300	1818
12400	1836
12500	1866
12600	1885
12700	1911
12800	1944
12900	1975
13000	2002
13100	2024
13200	2056
13300	2080
13400	2103
13500	2137
13600	2163
13700	2190
13800	2213
13900	2245
14000	2277
14100	2312
14200	2343
14300	2367
14400	2393
14500	2427
14600	2454
14700	2486
14800	2513
14900	2533
15000	2555
15100	2584
15200	2612
15300	2649
15400	2683
15500	2719
15600	2750
15700	2773
15800	2808
15900	2838
16000	2871
16100	2903
16200	2937
16300	2969
16400	2998
16500	3030
16600	3057
16700	3092
16800	3118
16900	3148
17000	3186
17100	3226
17200	3268
17300	3292
17400	3317
17500	3350
17600	3374
17700	3403
17800	3434
17900	3465
18000	3507
18100	3541
18200	3578
18300	3610
18400	3643
18500	3678
18600	3708
18700	3745
18800	3780
18900	3807
19000	3839
19100	3874
19200	3923
19300	3959
19400	3992
19500	4029
19600	4064
19700	4101
19800	4138
19900	4178
20000	4218
20100	4255
20200	4291
20300	4336
20400	4371
20500	4408
20600	4444
20700	4470
20800	4507
20900	4546
21000	4587
21100	4619
21200	4659
21300	4692
21400	4724
21500	4759
21600	4788
21700	4820
21800	4854
21900	4882
22000	4915
22100	4953
22200	4992
22300	5036
22400	5074
22500	5110
22600	5149
22700	5185
22800	5220
22900	5263
23000	5309
23100	5347
23200	5383
23300	5421
23400	5456
23500	5497
23600	5535
23700	5581
23800	5620
23900	5662
24000	5704
24100	5747
24200	5785
24300	5819
24400	5855
24500	5890
24600	5933
24700	5962
24800	5992
24900	6029
25000	6068
25100	6098
25200	6142
25300	6180
25400	6220
25500	6266
25600	6308
25700	6343
25800	6387
25900	6426
26000	6459
26100	6496
26200	6538
26300	6580
26400	6620
26500	6663
26600	6703
26700	6739
26800	6777
26900	6811
27000	6854
27100	6895
27200	6929
27300	6965
27400	7004
27500	7041
27600	7080
27700	7122
27800	7162
27900	7208
28000	7245
28100	7291
28200	7336
28300	7382
28400	7427
28500	7473
28600	7513
28700	7551
28800	7593
28900	7643
29000	7697
29100	7743
29200	7790
29300	7834
29400	7883
29500	7926
29600	7971
29700	8009
29800	8051
29900	8093
30000	8135
30100	8170
30200	8210
30300	8247
30400	8290
30500	8334
30600	8373
30700	8413
30800	8466
30900	8514
31000	8551
31100	8599
31200	8645
31300	8689
31400	8735
31500	8779
31600	8819
31700	8861
31800	8900
31900	8946
32000	8979
32100	9017
32200	9065
32300	9116
32400	9165
32500	9204
32600	9259
32700	9295
32800	9329
32900	9372
33000	9415
33100	9460
33200	9500
33300	9543
33400	9586
33500	9634
33600	9679
33700	9712
33800	9751
33900	9787
34000	9836
34100	9880
34200	9931
34300	9972
34400	10018
34500	10060
34600	10110
34700	10167
34800	10219
34900	10261
35000	10306
35100	10360
35200	10420
35300	10463
35400	10509
35500	10552
35600	10601
35700	10638
35800	10679
35900	10721
36000	10764
36100	10820
36200	10869
36300	10917
36400	10963
36500	11006
36600	11052
36700	11104
36800	11153
36900	11204
37000	11245
37100	11286
37200	11327
37300	11371
37400	11417
37500	11449
37600	11497
37700	11542
37800	11589
37900	11630
38000	11680
38100	11735
38200	11782
38300	11831
38400	11878
38500	11926
38600	11978
38700	12028
38800	12068
38900	12115
39000	12158
39100	12207
39200	12258
39300	12297
39400	12344
39500	12390
39600	12434
39700	12479
39800	12520
39900	12563
40000	12602
40100	12643
40200	12689
40300	12725
40400	12776
40500	12822
40600	12863
40700	12914
40800	12962
40900	13016
41000	13064
41100	13107
41200	13152
41300	13196
41400	13227
41500	13270
41600	13308
41700	13356
41800	13402
41900	13448
42000	13496
42100	13542
42200	13587
42300	13636
42400	13680
42500	13730
42600	13773
42700	13815
42800	13865
42900	13914
43000	13961
43100	14011
43200	14058
43300	14100
43400	14143
43500	14191
43600	14237
43700	14286
43800	14327
43900	14377
44000	14424
44100	14470
44200	14517
44300	14566
44400	14609
44500	14659
44600	14709
44700	14755
44800	14805
44900	14842
45000	14891
45100	14939
45200	14983
45300	15032
45400	15072
45500	15114
45600	15157
45700	15206
45800	15247
45900	15290
46000	15333
46100	15388
46200	15431
46300	15474
46400	15523
46500	15568
46600	15615
46700	15672
46800	15730
46900	15775
47000	15816
47100	15865
47200	15918
47300	15960
47400	16010
47500	16053
47600	16104
47700	16157
47800	16198
47900	16251
48000	16303
48100	16349
48200	16400
48300	16442
48400	16490
48500	16531
48600	16578
48700	16626
48800	16678
48900	16730
49000	16779
49100	16832
49200	16870
49300	16913
49400	16961
49500	17004
49600	17045
49700	17091
49800	17136
49900	17188
50000	17241
50100	17296
50200	17342
50300	17388
50400	17429
50500	17474
50600	17515
50700	17569
50800	17615
50900	17666
51000	17714
51100	17757
51200	17805
51300	17856
51400	17907
51500	17956
51600	18010
51700	18054
51800	18099
51900	18137
52000	18186
52100	18235
52200	18287
52300	18336
52400	18384
52500	18423
52600	18463
52700	18516
52800	18559
52900	18604
53000	18658
53100	18711
53200	18759
53300	18812
53400	18869
53500	18920
53600	18974
53700	19025
53800	19064
53900	19105
54000	19150
54100	19198
54200	19253
54300	19295
54400	19350
54500	19405
54600	19458
54700	19507
54800	19553
54900	19597
55000	19649
55100	19694
55200	19742
55300	19787
55400	19842
55500	19888
55600	19947
55700	19993
55800	20041
55900	20099
56000	20159
56100	20206
56200	20263
56300	20313
56400	20361
56500	20403
56600	20444
56700	20490
56800	20536
56900	20584
57000	20624
57100	20669
57200	20720
57300	20769
57400	20820
57500	20874
57600	20914
57700	20967
57800	21017
57900	21065
58000	21116
58100	21173
58200	21224
58300	21272
58400	21332
58500	21378
58600	21428
58700	21479
58800	21525
58900	21574
59000	21623
59100	21672
59200	21715
59300	21765
59400	21812
59500	21862
59600	21915
59700	21968
59800	22016
59900	22063
60000	22104
60100	22153
60200	22203
60300	22258
60400	22302
60500	22350
60600	22402
60700	22459
60800	22508
60900	22559
61000	22609
61100	22651
61200	22702
61300	22752
61400	22808
61500	22854
61600	22896
61700	22939
61800	22993
61900	23035
62000	23087
62100	23132
62200	23189
62300	23233
62400	23281
62500	23328
62600	23376
62700	23428
62800	23476
62900	23532
63000	23575
63100	23626
63200	23688
63300	23736
63400	23785
63500	23829
63600	23881
63700	23940
63800	23986
63900	24030
64000	24080
64100	24125
64200	24184
64300	24239
64400	24287
64500	24335
64600	24381
64700	24424
64800	24473
64900	24523
65000	24574
65100	24637
65200	24688
65300	24734
65400	24787
65500	24835
65600	24880
65700	24923
65800	24973
65900	25027
66000	25085
66100	25133
66200	25187
66300	25237
66400	25280
66500	25328
66600	25376
66700	25424
66800	25474
66900	25531
67000	25571
67100	25618
67200	25667
67300	25725
67400	25771
67500	25816
67600	25874
67700	25930
67800	25975
67900	26024
68000	26071
68100	26122
68200	26173
68300	26225
68400	26276
68500	26330
68600	26395
68700	26459
68800	26500
68900	26541
69000	26587
69100	26625
69200	26667
69300	26712
69400	26767
69500	26810
69600	26859
69700	26910
69800	26966
69900	27018
70000	27062
70100	27104
70200	27156
70300	27204
70400	27252
70500	27304
70600	27353
70700	27401
70800	27449
70900	27488
71000	27549
71100	27598
71200	27650
71300	27700
71400	27741
71500	27787
71600	27830
71700	27874
71800	27921
71900	27967
72000	28013
72100	28063
72200	28110
72300	28158
72400	28208
72500	28254
72600	28308
72700	28363
72800	28418
72900	28467
73000	28524
73100	28576
73200	28626
73300	28673
73400	28728
73500	28785
73600	28838
73700	28888
73800	28943
73900	28993
74000	29042
74100	29089
74200	29138
74300	29185
74400	29237
74500	29283
74600	29335
74700	29386
74800	29441
74900	29492
75000	29547
75100	29596
75200	29650
75300	29696
75400	29748
75500	29797
75600	29855
75700	29903
75800	29962
75900	30010
76000	30059
76100	30107
76200	30158
76300	30205
76400	30252
76500	30309
76600	30361
76700	30410
76800	30461
76900	30510
77000	30561
77100	30613
77200	30659
77300	30698
77400	30742
77500	30788
77600	30830
77700	30876
77800	30929
77900	30984
78000	31042
78100	31093
78200	31138
78300	31186
78400	31233
78500	31284
78600	31335
78700	31387
78800	31430
78900	31480
79000	31523
79100	31577
79200	31628
79300	31675
79400	31717
79500	31773
79600	31827
79700	31882
79800	31940
79900	31986
80000	32026
80100	32079
80200	32130
80300	32179
80400	32226
80500	32270
80600	32324
80700	32375
80800	32427
80900	32479
81000	32528
81100	32581
81200	32637
81300	32684
81400	32738
81500	32784
81600	32840
81700	32892
81800	32941
81900	32988
82000	33043
82100	33098
82200	33144
82300	33201
82400	33256
82500	33308
82600	33351
82700	33400
82800	33453
82900	33509
83000	33557
83100	33607
83200	33655
83300	33706
83400	33763
83500	33820
83600	33867
83700	33917
83800	33972
83900	34021
84000	34079
84100	34128
84200	34177
84300	34229
84400	34281
84500	34330
84600	34378
84700	34425
84800	34470
84900	34522
85000	34571
85100	34617
85200	34667
85300	34719
85400	34772
85500	34831
85600	34879
85700	34932
85800	34976
85900	35022
86000	35062
86100	35110
86200	35159
86300	35204
86400	35262
86500	35301
86600	35355
86700	35401
86800	35449
86900	35497
87000	35546
87100	35585
87200	35634
87300	35682
87400	35728
87500	35782
87600	35830
87700	35872
87800	35925
87900	35981
88000	36028
88100	36074
88200	36130
88300	36183
88400	36230
88500	36279
88600	36323
88700	36373
88800	36426
88900	36476
89000	36520
89100	36561
89200	36606
89300	36660
89400	36711
89500	36759
89600	36809
89700	36867
89800	36917
89900	36968
90000	37017
90100	37066
90200	37116
90300	37164
90400	37221
90500	37268
90600	37317
90700	37361
90800	37408
90900	37464
91000	37521
91100	37571
91200	37624
91300	37674
91400	37722
91500	37767
91600	37823
91700	37877
91800	37920
91900	37973
92000	38023
92100	38069
92200	38121
92300	38169
92400	38226
92500	38272
92600	38317
92700	38365
92800	38409
92900	38460
93000	38504
93100	38553
93200	38601
93300	38651
93400	38701
93500	38742
93600	38798
93700	38848
93800	38901
93900	38952
94000	38996
94100	39044
94200	39105
94300	39153
94400	39193
94500	39238
94600	39285
94700	39328
94800	39386
94900	39444
95000	39488
95100	39538
95200	39586
95300	39630
95400	39673
95500	39721
95600	39777
95700	39827
95800	39883
95900	39932
96000	39985
96100	40023
96200	40078
96300	40124
96400	40176
96500	40228
96600	40273
96700	40316
96800	40379
96900	40427
97000	40472
97100	40522
97200	40569
97300	40623
97400	40671
97500	40714
97600	40765
97700	40817
97800	40863
97900	40910
98000	40956
98100	41009
98200	41056
98300	41105
98400	41158
98500	41201
98600	41252
98700	41302
98800	41352
98900	41404
99000	41457
99100	41514
99200	41568
99300	41616
99400	41665
99500	41710
99600	41761
99700	41809
99800	41859
99900	41912
100000	41952


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	198
300	295
400	393
500	489
600	585
700	675
800	768
900	864
1000	960
1100	1054
1200	1147
1300	1239
1400	1328
1500	1420
1600	1515
1700	1602
1800	1689
1900	1774
2000	1864
2100	1956
2200	2045
2300	2127
2400	2210
2500	2294
2600	2378
2700	2454
2800	2538
2900	2621
3000	2706
3100	2788
3200	2868
3300	2949
3400	3033
3500	3113
3600	3195
3700	3267
3800	3349
3900	3424
4000	3503
4100	3587
4200	3659
4300	3732
4400	3813
4500	3895
4600	3970
4700	4051
4800	4132
4900	4206
5000	4274
5100	4348
5200	4421
5300	4496
5400	4563
5500	4636
5600	4707
5700	4775
5800	4852
5900	4921
6000	4982
6100	5058
6200	5126
6300	5194
6400	5261
6500	5328
6600	5400
6700	5475
6800	5549
6900	5613
7000	5681
7100	5745
7200	5811
7300	5877
7400	5939
7500	5998
7600	6056
7700	6117
7800	6175
7900	6223
8000	6284
8100	6344
8200	6409
8300	6475
8400	6541
8500	6608
8600	6665
8700	6721
8800	6776
8900	6833
9000	6899
9100	6967
9200	7022
9300	7073
9400	7136
9500	7195
9600	7253
9700	7310
9800	7372
9900	7427
10000	7479
10100	7527
10200	7583
10300	7628
10400	7677
10500	7725
10600	7780
10700	7831
10800	7886
10900	7939
11000	7987
11100	8032
11200	8084
11300	8135
11400	8177
11500	8224
11600	8278
11700	8319
11800	8364
11900	8411
12000	8453
12100	8503
12200	8554
12300	8607
12400	8664
12500	8710
12600	8764
12700	8814
12800	8852
12900	8889
13000	8933
13100	8977
13200	9018
13300	9060
13400	9102
13500	9141
13600	9199
13700	9249
13800	9296
13900	9338
14000	9384
14100	9425
14200	9469
14300	9515
14400	9556
14500	9597
14600	9636
14700	9677
14800	9722
14900	9773
15000	9824
15100	9861
15200	9902
15300	9941
15400	9976
15500	10014
15600	10052
15700	10099
15800	10131
15900	10174
16000	10205
16100	10241
16200	10279
16300	10316
16400	10359
16500	10396
16600	10442
16700	10479
16800	10509
16900	10546
17000	10580
17100	10608
17200	10638
17300	10679
17400	10714
17500	10754
17600	10790
17700	10826
17800	10858
17900	10891
18000	10921
18100	10955
18200	10978
18300	11011
18400	11044
18500	11078
18600	11113
18700	11139
18800	11170
18900	11203
19000	11227
19100	11257
19200	11274
19300	11307
19400	11345
19500	11372
19600	11410
19700	11441
19800	11469
19900	11494
20000	11521
20100	11546
20200	11575
20300	11601
20400	11637
20500	11669
20600	11700
20700	11734
20800	11759
20900	11781
21000	11808
21100	11845
21200	11873
21300	11899
21400	11934
21500	11964
21600	11992
21700	12027
21800	12059
21900	12092
22000	12113
22100	12131
22200	12155
22300	12183
22400	12205
22500	12225
22600	12245
22700	12274
22800	12299
22900	12319
23000	12337
23100	12359
23200	12379
23300	12406
23400	12424
23500	12451
23600	12474
23700	12497
23800	12517
23900	12533
24000	12551
24100	12570
24200	12597
24300	12617
24400	12638
24500	12660
24600	12683
24700	12707
24800	12725
24900	12756
25000	12775
25100	12798
25200	12815
25300	12838
25400	12857
25500	12873
25600	12896
25700	12917
25800	12931
25900	12957
26000	12987
26100	13009
26200	13032
26300	13053
26400	13069
26500	13083
26600	13097
26700	13116
26800	13129
26900	13148
27000	13170
27100	13190
27200	13215
27300	13239
27400	13256
27500	13279
27600	13297
27700	13316
27800	13336
27900	13356
28000	13372
28100	13386
28200	13406
28300	13417
28400	13434
28500	13452
28600	13473
28700	13485
28800	13501
28900	13520
29000	13534
29100	13556
29200	13578
29300	13597
29400	13610
29500	13626
29600	13643
29700	13657
29800	13680
29900	13706
30000	13727
30100	13750
30200	13766
30300	13782
30400	13796
30500	13813
30600	13833
30700	13849
30800	13860
30900	13874
31000	13897
31100	13911
31200	13925
31300	13941
31400	13958
31500	13974
31600	13988
31700	14006
31800	14024
31900	14041
32000	14057
32100	14071
32200	14085
32300	14093
32400	14105
32500	14116
32600	14130
32700	14145
32800	14162
32900	14177
33000	14193
33100	14205
33200	14217
33300	14236
33400	14253
33500	14268
33600	14274
33700	14288
33800	14301
33900	14310
34000	14325
34100	14343
34200	14358
34300	14374
34400	14385
34500	14396
34600	14406
34700	14413
34800	14421
34900	14430
35000	14441
35100	14447
35200	14456
35300	14471
35400	14484
35500	14493
35600	14503
35700	14520
35800	14531
35900	14544
36000	14559
36100	14566
36200	14574
36300	14588
36400	14597
36500	14610
36600	14620
36700	14634
36800	14642
36900	14649
37000	14663
37100	14675
37200	14685
37300	14697
37400	14705
37500	14713
37600	14722
37700	14732
37800	14742
37900	14753
38000	14763
38100	14774
38200	14783
38300	14793
38400	14806
38500	14814
38600	14823
38700	14825
38800	14841
38900	14849
39000	14858
39100	14869
39200	14880
39300	14890
39400	14897
39500	14910
39600	14917
39700	14927
39800	14932
39900	14937
40000	14947
40100	14954
40200	14962
40300	14966
40400	14975
40500	14984
40600	14988
40700	15000
40800	15012
40900	15019
41000	15032
41100	15043
41200	15053
41300	15066
41400	15075
41500	15083
41600	15090
41700	15102
41800	15108
41900	15118
42000	15126
42100	15138
42200	15144
42300	15154
42400	15164
42500	15173
42600	15179
42700	15188
42800	15200
42900	15206
43000	15216
43100	15225
43200	15233
43300	15238
43400	15245
43500	15250
43600	15259
43700	15263
43800	15272
43900	15278
44000	15288
44100	15294
44200	15300
44300	15312
44400	15320
44500	15322
44600	15328
44700	15337
44800	15349
44900	15356
45000	15361
45100	15368
45200	15373
45300	15378
45400	15385
45500	15392
45600	15400
45700	15410
45800	15414
45900	15420
46000	15425
46100	15431
46200	15439
46300	15446
46400	15452
46500	15457
46600	15466
46700	15474
46800	15478
46900	15482
47000	15491
47100	15495
47200	15503
47300	15511
47400	15515
47500	15527
47600	15528
47700	15532
47800	15535
47900	15542
48000	15544
48100	15549
48200	15553
48300	15557
48400	15568
48500	15572
48600	15579
48700	15593
48800	15600
48900	15607
49000	15613
49100	15615
49200	15619
49300	15629
49400	15635
49500	15638
49600	15642
49700	15648
49800	15650
49900	15656
50000	15658
50100	15664
50200	15667
50300	15671
50400	15674
50500	15678
50600	15682
50700	15686
50800	15688
50900	15691
51000	15692
51100	15695
51200	15700
51300	15703
51400	15712
51500	15716
51600	15717
51700	15722
51800	15728
51900	15733
52000	15735
52100	15740
52200	15743
52300	15749
52400	15753
52500	15756
52600	15762
52700	15766
52800	15770
52900	15771
53000	15774
53100	15775
53200	15780
53300	15782
53400	15784
53500	15787
53600	15788
53700	15793
53800	15796
53900	15800
54000	15808
54100	15814
54200	15816
54300	15817
54400	15822
54500	15824
54600	15828
54700	15832
54800	15836
54900	15837
55000	15839
55100	15842
55200	15847
55300	15848
55400	15850
55500	15853
55600	15854
55700	15859
55800	15864
55900	15865
56000	15867
56100	15874
56200	15876
56300	15876
56400	15881
56500	15886
56600	15890
56700	15894
56800	15899
56900	15901
57000	15905
57100	15907
57200	15910
57300	15916
57400	15918
57500	15921
57600	15925
57700	15926
57800	15930
57900	15931
58000	15933
58100	15933
58200	15935
58300	15938
58400	15940
58500	15940
58600	15942
58700	15945
58800	15947
58900	15949
59000	15950
59100	15952
59200	15954
59300	15954
59400	15956
59500	15959
59600	15962
59700	15964
59800	15969
59900	15969
60000	15972
60100	15975
60200	15979
60300	15980
60400	15981
60500	15982
60600	15982
60700	15985
60800	15987
60900	15992
61000	15995
61100	15997
61200	15999
61300	16002
61400	16002
61500	16003
61600	16006
61700	16009
61800	16012
61900	16014
62000	16016
62100	16018
62200	16021
62300	16023
62400	16025
62500	16026
62600	16027
62700	16031
62800	16034
62900	16035
63000	16038
63100	16041
63200	16042
63300	16043
63400	16045
63500	16046
63600	16048
63700	16049
63800	16051
63900	16052
64000	16054
64100	16057
64200	16059
64300	16061
64400	16063
64500	16065
64600	16067
64700	16068
64800	16070
64900	16075
65000	16075
65100	16077
65200	16078
65300	16079
65400	16080
65500	16083
65600	16085
65700	16087
65800	16087
65900	16089
66000	16091
66100	16093
66200	16095
66300	16096
66400	16100
66500	16102
66600	16103
66700	16104
66800	16107
66900	16108
67000	16110
67100	16112
67200	16113
67300	16114
67400	16116
67500	16121
67600	16123
67700	16125
67800	16128
67900	16128
68000	16130
68100	16133
68200	16134
68300	16134
68400	16134
68500	16134
68600	16135
68700	16135
68800	16137
68900	16139
69000	16141
69100	16141
69200	16143
69300	16143
69400	16145
69500	16148
69600	16149
69700	16149
69800	16150
69900	16150
70000	16150
70100	16154
70200	16155
70300	16159
70400	16160
70500	16160
70600	16162
70700	16162
70800	16164
70900	16165
71000	16166
71100	16166
71200	16169
71300	16169
71400	16171
71500	16172
71600	16175
71700	16176
71800	16178
71900	16179
72000	16181
72100	16181
72200	16181
72300	16183
72400	16185
72500	16187
72600	16190
72700	16190
72800	16192
72900	16195
73000	16195
73100	16195
73200	16196
73300	16197
73400	16197
73500	16198
73600	16200
73700	16200
73800	16200
73900	16202
74000	16203
74100	16206
74200	16208
74300	16209
74400	16210
74500	16213
74600	16213
74700	16213
74800	16214
74900	16215
75000	16216
75100	16218
75200	16218
75300	16219
75400	16219
75500	16222
75600	16222
75700	16222
75800	16222
75900	16223
76000	16224
76100	16224
76200	16224
76300	16225
76400	16227
76500	16227
76600	16228
76700	16230
76800	16230
76900	16230
77000	16231
77100	16231
77200	16233
77300	16234
77400	16235
77500	16237
77600	16238
77700	16238
77800	16239
77900	16239
78000	16239
78100	16240
78200	16241
78300	16242
78400	16242
78500	16244
78600	16244
78700	16245
78800	16245
78900	16245
79000	16247
79100	16248
79200	16248
79300	16250
79400	16250
79500	16250
79600	16251
79700	16251
79800	16251
79900	16251
80000	16252
80100	16252
80200	16253
80300	16254
80400	16256
80500	16256
80600	16256
80700	16257
80800	16258
80900	16259
81000	16259
81100	16260
81200	16260
81300	16260
81400	16261
81500	16261
81600	16261
81700	16261
81800	16262
81900	16263
82000	16264
82100	16266
82200	16267
82300	16269
82400	16269
82500	16269
82600	16269
82700	16270
82800	16271
82900	16271
83000	16273
83100	16273
83200	16275
83300	16276
83400	16276
83500	16277
83600	16277
83700	16278
83800	16279
83900	16280
84000	16280
84100	16280
84200	16282
84300	16283
84400	16284
84500	16285
84600	16286
84700	16286
84800	16286
84900	16287
85000	16287
85100	16287
85200	16288
85300	16290
85400	16291
85500	16291
85600	16291
85700	16293
85800	16293
85900	16293
86000	16294
86100	16294
86200	16295
86300	16296
86400	16296
86500	16296
86600	16296
86700	16297
86800	16297
86900	16298
87000	16298
87100	16298
87200	16299
87300	16299
87400	16300
87500	16301
87600	16301
87700	16301
87800	16302
87900	16303
88000	16303
88100	16304
88200	16304
88300	16304
88400	16304
88500	16304
88600	16304
88700	16304
88800	16304
88900	16305
89000	16305
89100	16305
89200	16306
89300	16306
89400	16306
89500	16307
89600	16307
89700	16308
89800	16308
89900	16308
90000	16309
90100	16309
90200	16311
90300	16312
90400	16312
90500	16312
90600	16312
90700	16312
90800	16314
90900	16315
91000	16315
91100	16315
91200	16315
91300	16315
91400	16316
91500	16316
91600	16316
91700	16316
91800	16317
91900	16317
92000	16318
92100	16318
92200	16318
92300	16318
92400	16318
92500	16320
92600	16320
92700	16320
92800	16320
92900	16321
93000	16321
93100	16321
93200	16321
93300	16321
93400	16321
93500	16323
93600	16323
93700	16324
93800	16324
93900	16324
94000	16325
94100	16325
94200	16326
94300	16326
94400	16326
94500	16326
94600	16326
94700	16326
94800	16327
94900	16327
95000	16327
95100	16327
95200	16327
95300	16328
95400	16328
95500	16328
95600	16328
95700	16328
95800	16328
95900	16329
96000	16329
96100	16329
96200	16330
96300	16330
96400	16331
96500	16331
96600	16331
96700	16331
96800	16332
96900	16333
97000	16334
97100	16334
97200	16335
97300	16335
97400	16336
97500	16336
97600	16336
97700	16336
97800	16336
97900	16336
98000	16336
98100	16336
98200	16337
98300	16338
98400	16338
98500	16338
98600	16339
98700	16339
98800	16339
98900	16340
99000	16340
99100	16340
99200	16340
99300	16341
99400	16341
99500	16342
99600	16342
99700	16342
99800	16342
99900	16342
100000	16342


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or1_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	2
400	3
500	6
600	7
700	13
800	18
900	22
1000	25
1100	27
1200	29
1300	32
1400	36
1500	39
1600	42
1700	50
1800	59
1900	67
2000	72
2100	76
2200	81
2300	87
2400	95
2500	105
2600	112
2700	124
2800	132
2900	139
3000	148
3100	160
3200	173
3300	183
3400	188
3500	200
3600	206
3700	217
3800	228
3900	245
4000	256
4100	266
4200	283
4300	300
4400	310
4500	323
4600	333
4700	343
4800	352
4900	370
5000	390
5100	402
5200	416
5300	428
5400	437
5500	452
5600	466
5700	481
5800	489
5900	504
6000	520
6100	532
6200	549
6300	562
6400	581
6500	600
6600	615
6700	623
6800	636
6900	656
7000	676
7100	691
7200	707
7300	725
7400	745
7500	764
7600	785
7700	805
7800	826
7900	852
8000	872
8100	891
8200	910
8300	929
8400	946
8500	957
8600	983
8700	1007
8800	1032
8900	1051
9000	1065
9100	1083
9200	1108
9300	1128
9400	1146
9500	1169
9600	1188
9700	1215
9800	1235
9900	1260
10000	1282
10100	1302
10200	1320
10300	1347
10400	1370
10500	1394
10600	1420
10700	1444
10800	1467
10900	1495
11000	1521
11100	1553
11200	1584
11300	1609
11400	1642
11500	1672
11600	1702
11700	1737
11800	1752
11900	1780
12000	1809
12100	1839
12200	1860
12300	1875
12400	1900
12500	1924
12600	1951
12700	1975
12800	2004
12900	2036
13000	2065
13100	2099
13200	2126
13300	2160
13400	2195
13500	2222
13600	2238
13700	2261
13800	2291
13900	2317
14000	2339
14100	2363
14200	2388
14300	2418
14400	2451
14500	2476
14600	2510
14700	2537
14800	2565
14900	2594
15000	2621
15100	2655
15200	2686
15300	2710
15400	2741
15500	2767
15600	2798
15700	2828
15800	2861
15900	2888
16000	2924
16100	2956
16200	2984
16300	3015
16400	3043
16500	3074
16600	3101
16700	3129
16800	3173
16900	3206
17000	3234
17100	3266
17200	3294
17300	3329
17400	3369
17500	3396
17600	3436
17700	3471
17800	3508
17900	3544
18000	3572
18100	3604
18200	3644
18300	3679
18400	3713
18500	3744
18600	3779
18700	3816
18800	3850
18900	3890
19000	3934
19100	3969
19200	4003
19300	4034
19400	4063
19500	4099
19600	4126
19700	4158
19800	4193
19900	4228
20000	4261
20100	4299
20200	4334
20300	4363
20400	4392
20500	4423
20600	4456
20700	4496
20800	4534
20900	4573
21000	4605
21100	4636
21200	4668
21300	4709
21400	4742
21500	4777
21600	4820
21700	4853
21800	4887
21900	4926
22000	4972
22100	5016
22200	5053
22300	5081
22400	5121
22500	5165
22600	5206
22700	5241
22800	5281
22900	5318
23000	5354
23100	5394
23200	5438
23300	5473
23400	5520
23500	5552
23600	5591
23700	5622
23800	5663
23900	5705
24000	5745
24100	5783
24200	5818
24300	5864
24400	5907
24500	5950
24600	5984
24700	6031
24800	6083
24900	6115
25000	6157
25100	6204
25200	6243
25300	6282
25400	6323
25500	6361
25600	6396
25700	6440
25800	6482
25900	6517
26000	6554
26100	6595
26200	6630
26300	6667
26400	6711
26500	6754
26600	6800
26700	6845
26800	6894
26900	6941
27000	6976
27100	7015
27200	7056
27300	7096
27400	7140
27500	7180
27600	7223
27700	7262
27800	7302
27900	7336
28000	7383
28100	7423
28200	7458
28300	7501
28400	7539
28500	7575
28600	7614
28700	7664
28800	7706
28900	7737
29000	7769
29100	7801
29200	7832
29300	7869
29400	7907
29500	7948
29600	7986
29700	8034
29800	8069
29900	8101
30000	8138
30100	8180
30200	8224
30300	8271
30400	8314
30500	8353
30600	8394
30700	8438
30800	8474
30900	8512
31000	8552
31100	8590
31200	8630
31300	8670
31400	8707
31500	8747
31600	8793
31700	8833
31800	8876
31900	8913
32000	8964
32100	9012
32200	9050
32300	9091
32400	9130
32500	9180
32600	9211
32700	9260
32800	9309
32900	9351
33000	9392
33100	9435
33200	9483
33300	9521
33400	9561
33500	9598
33600	9647
33700	9700
33800	9748
33900	9803
34000	9839
34100	9877
34200	9911
34300	9954
34400	9997
34500	10044
34600	10084
34700	10120
34800	10160
34900	10209
35000	10253
35100	10293
35200	10324
35300	10366
35400	10407
35500	10455
35600	10496
35700	10542
35800	10590
35900	10635
36000	10677
36100	10714
36200	10757
36300	10795
36400	10840
36500	10884
36600	10928
36700	10962
36800	11005
36900	11047
37000	11092
37100	11139
37200	11188
37300	11232
37400	11278
37500	11338
37600	11381
37700	11426
37800	11469
37900	11517
38000	11557
38100	11591
38200	11635
38300	11676
38400	11716
38500	11760
38600	11799
38700	11847
38800	11891
38900	11936
39000	11984
39100	12024
39200	12062
39300	12113
39400	12159
39500	12200
39600	12249
39700	12294
39800	12348
39900	12400
40000	12451
40100	12503
40200	12549
40300	12609
40400	12649
40500	12694
40600	12749
40700	12786
40800	12826
40900	12865
41000	12904
41100	12950
41200	12995
41300	13038
41400	13098
41500	13147
41600	13202
41700	13242
41800	13290
41900	13334
42000	13378
42100	13420
42200	13469
42300	13510
42400	13556
42500	13597
42600	13648
42700	13697
42800	13735
42900	13780
43000	13823
43100	13864
43200	13909
43300	13962
43400	14012
43500	14059
43600	14104
43700	14151
43800	14201
43900	14245
44000	14288
44100	14336
44200	14383
44300	14422
44400	14471
44500	14519
44600	14563
44700	14608
44800	14646
44900	14702
45000	14748
45100	14793
45200	14844
45300	14890
45400	14943
45500	14994
45600	15043
45700	15084
45800	15139
45900	15190
46000	15242
46100	15281
46200	15330
46300	15380
46400	15425
46500	15475
46600	15519
46700	15554
46800	15592
46900	15643
47000	15693
47100	15740
47200	15779
47300	15829
47400	15875
47500	15920
47600	15968
47700	16011
47800	16067
47900	16107
48000	16153
48100	16202
48200	16247
48300	16301
48400	16342
48500	16397
48600	16443
48700	16481
48800	16522
48900	16563
49000	16608
49100	16653
49200	16711
49300	16758
49400	16804
49500	16858
49600	16913
49700	16961
49800	17014
49900	17056
50000	17101
50100	17140
50200	17191
50300	17241
50400	17297
50500	17348
50600	17403
50700	17445
50800	17497
50900	17543
51000	17594
51100	17648
51200	17695
51300	17741
51400	17781
51500	17828
51600	17873
51700	17924
51800	17973
51900	18030
52000	18079
52100	18125
52200	18170
52300	18215
52400	18263
52500	18321
52600	18375
52700	18418
52800	18471
52900	18525
53000	18568
53100	18614
53200	18661
53300	18706
53400	18747
53500	18793
53600	18838
53700	18882
53800	18940
53900	18995
54000	19042
54100	19088
54200	19131
54300	19188
54400	19228
54500	19271
54600	19314
54700	19361
54800	19411
54900	19466
55000	19512
55100	19564
55200	19611
55300	19665
55400	19708
55500	19759
55600	19799
55700	19848
55800	19895
55900	19936
56000	19974
56100	20020
56200	20061
56300	20111
56400	20158
56500	20211
56600	20266
56700	20316
56800	20365
56900	20415
57000	20471
57100	20524
57200	20570
57300	20615
57400	20662
57500	20705
57600	20761
57700	20807
57800	20853
57900	20904
58000	20951
58100	20994
58200	21041
58300	21090
58400	21128
58500	21182
58600	21230
58700	21276
58800	21328
58900	21377
59000	21427
59100	21476
59200	21531
59300	21581
59400	21632
59500	21679
59600	21723
59700	21768
59800	21815
59900	21868
60000	21924
60100	21972
60200	22018
60300	22062
60400	22117
60500	22168
60600	22216
60700	22256
60800	22305
60900	22349
61000	22396
61100	22452
61200	22499
61300	22546
61400	22590
61500	22643
61600	22698
61700	22752
61800	22795
61900	22851
62000	22897
62100	22950
62200	22990
62300	23044
62400	23094
62500	23146
62600	23197
62700	23241
62800	23290
62900	23333
63000	23387
63100	23433
63200	23470
63300	23521
63400	23570
63500	23625
63600	23671
63700	23711
63800	23763
63900	23818
64000	23866
64100	23918
64200	23957
64300	24000
64400	24050
64500	24100
64600	24152
64700	24208
64800	24257
64900	24302
65000	24351
65100	24386
65200	24434
65300	24487
65400	24533
65500	24582
65600	24635
65700	24690
65800	24740
65900	24784
66000	24824
66100	24874
66200	24918
66300	24967
66400	25020
66500	25070
66600	25121
66700	25172
66800	25219
66900	25261
67000	25319
67100	25370
67200	25420
67300	25461
67400	25513
67500	25563
67600	25603
67700	25645
67800	25697
67900	25748
68000	25799
68100	25845
68200	25893
68300	25941
68400	25990
68500	26036
68600	26070
68700	26106
68800	26163
68900	26220
69000	26272
69100	26334
69200	26390
69300	26445
69400	26488
69500	26542
69600	26592
69700	26641
69800	26684
69900	26732
70000	26788
70100	26842
70200	26889
70300	26937
70400	26988
70500	27036
70600	27085
70700	27137
70800	27187
70900	27247
71000	27285
71100	27336
71200	27381
71300	27431
71400	27488
71500	27541
71600	27595
71700	27650
71800	27701
71900	27754
72000	27806
72100	27856
72200	27909
72300	27959
72400	28007
72500	28059
72600	28102
72700	28147
72800	28190
72900	28238
73000	28281
73100	28329
73200	28378
73300	28430
73400	28475
73500	28517
73600	28562
73700	28612
73800	28657
73900	28705
74000	28755
74100	28805
74200	28854
74300	28906
74400	28953
74500	29004
74600	29052
74700	29101
74800	29145
74900	29193
75000	29237
75100	29286
75200	29332
75300	29385
75400	29433
75500	29481
75600	29523
75700	29575
75800	29616
75900	29667
76000	29717
76100	29769
76200	29818
76300	29870
76400	29921
76500	29964
76600	30011
76700	30060
76800	30109
76900	30160
77000	30208
77100	30256
77200	30308
77300	30368
77400	30423
77500	30475
77600	30532
77700	30586
77800	30632
77900	30677
78000	30719
78100	30767
78200	30821
78300	30872
78400	30925
78500	30972
78600	31021
78700	31068
78800	31125
78900	31175
79000	31230
79100	31275
79200	31324
79300	31375
79400	31433
79500	31477
79600	31522
79700	31567
79800	31609
79900	31663
80000	31722
80100	31769
80200	31817
80300	31867
80400	31918
80500	31974
80600	32020
80700	32068
80800	32115
80900	32162
81000	32213
81100	32259
81200	32303
81300	32356
81400	32401
81500	32455
81600	32499
81700	32547
81800	32597
81900	32649
82000	32693
82100	32736
82200	32789
82300	32830
82400	32875
82500	32923
82600	32980
82700	33030
82800	33076
82900	33120
83000	33170
83100	33220
83200	33270
83300	33318
83400	33361
83500	33403
83600	33456
83700	33505
83800	33549
83900	33599
84000	33641
84100	33692
84200	33741
84300	33788
84400	33835
84500	33885
84600	33936
84700	33989
84800	34044
84900	34091
85000	34142
85100	34196
85200	34245
85300	34291
85400	34337
85500	34378
85600	34430
85700	34475
85800	34531
85900	34585
86000	34644
86100	34696
86200	34746
86300	34800
86400	34842
86500	34903
86600	34949
86700	35002
86800	35054
86900	35105
87000	35156
87100	35217
87200	35267
87300	35319
87400	35372
87500	35417
87600	35469
87700	35527
87800	35573
87900	35616
88000	35669
88100	35722
88200	35766
88300	35813
88400	35866
88500	35917
88600	35973
88700	36023
88800	36070
88900	36119
89000	36175
89100	36234
89200	36288
89300	36334
89400	36383
89500	36434
89600	36484
89700	36525
89800	36575
89900	36624
90000	36674
90100	36725
90200	36773
90300	36824
90400	36867
90500	36920
90600	36971
90700	37027
90800	37078
90900	37121
91000	37164
91100	37214
91200	37261
91300	37311
91400	37362
91500	37417
91600	37461
91700	37507
91800	37563
91900	37610
92000	37659
92100	37713
92200	37761
92300	37813
92400	37856
92500	37908
92600	37963
92700	38015
92800	38071
92900	38119
93000	38175
93100	38226
93200	38278
93300	38328
93400	38378
93500	38435
93600	38479
93700	38528
93800	38575
93900	38624
94000	38679
94100	38731
94200	38769
94300	38821
94400	38881
94500	38936
94600	38989
94700	39046
94800	39087
94900	39129
95000	39185
95100	39235
95200	39287
95300	39342
95400	39399
95500	39451
95600	39495
95700	39545
95800	39589
95900	39639
96000	39686
96100	39748
96200	39792
96300	39846
96400	39893
96500	39941
96600	39996
96700	40053
96800	40089
96900	40140
97000	40194
97100	40244
97200	40296
97300	40342
97400	40393
97500	40450
97600	40499
97700	40547
97800	40601
97900	40654
98000	40708
98100	40755
98200	40807
98300	40857
98400	40904
98500	40961
98600	41009
98700	41059
98800	41109
98900	41156
99000	41203
99100	41246
99200	41292
99300	41343
99400	41394
99500	41448
99600	41497
99700	41549
99800	41599
99900	41646
100000	41706


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,199,0,1
300,297,1,2
400,394,3,3
500,492,3,5
600,585,5,10
700,683,5,12
800,780,5,15
900,878,5,17
1000,974,7,19
1100,1067,8,25
1200,1162,9,29
1300,1258,11,31
1400,1351,13,36
1500,1443,14,43
1600,1530,17,53
1700,1619,21,60
1800,1708,23,69
1900,1791,27,82
2000,1875,34,91
2100,1967,35,98
2200,2055,37,108
2300,2143,41,116
2400,2228,45,127
2500,2312,49,139
2600,2398,52,150
2700,2486,52,162
2800,2570,57,173
2900,2656,60,184
3000,2739,63,198
3100,2825,68,207
3200,2912,75,213
3300,2993,79,228
3400,3082,82,236
3500,3160,91,249
3600,3239,99,262
3700,3313,110,277
3800,3396,114,290
3900,3475,118,307
4000,3556,121,323
4100,3641,121,338
4200,3717,128,355
4300,3792,138,370
4400,3859,150,391
4500,3938,155,407
4600,4019,161,420
4700,4103,163,434
4800,4166,171,463
4900,4246,174,480
5000,4327,175,498
5100,4398,182,520
5200,4478,188,534
5300,4552,195,553
5400,4633,198,569
5500,4701,201,598
5600,4771,213,616
5700,4842,222,636
5800,4907,230,663
5900,4970,239,691
6000,5040,249,711
6100,5114,252,734
6200,5186,256,758
6300,5242,270,788
6400,5314,276,810
6500,5379,283,838
6600,5442,291,867
6700,5501,299,900
6800,5565,308,927
6900,5635,316,949
7000,5702,325,973
7100,5763,337,1000
7200,5836,341,1023
7300,5898,352,1050
7400,5959,364,1077
7500,6021,376,1103
7600,6086,387,1127
7700,6150,394,1156
7800,6209,403,1188
7900,6275,410,1215
8000,6335,417,1248
8100,6399,429,1272
8200,6454,441,1305
8300,6518,450,1332
8400,6576,464,1360
8500,6640,474,1386
8600,6698,483,1419
8700,6762,495,1443
8800,6821,503,1476
8900,6881,511,1508
9000,6941,520,1539
9100,7003,533,1564
9200,7063,538,1599
9300,7124,548,1628
9400,7186,557,1657
9500,7244,568,1688
9600,7301,583,1716
9700,7354,597,1749
9800,7407,610,1783
9900,7462,622,1816
10000,7517,637,1846
10100,7568,648,1884
10200,7614,662,1924
10300,7678,675,1947
10400,7724,687,1989
10500,7779,706,2015
10600,7827,719,2054
10700,7879,732,2089
10800,7934,741,2125
10900,7980,752,2168
11000,8029,758,2213
11100,8083,769,2248
11200,8129,778,2293
11300,8171,797,2332
11400,8221,807,2372
11500,8271,816,2413
11600,8323,827,2450
11700,8375,842,2483
11800,8422,859,2519
11900,8466,875,2559
12000,8513,889,2598
12100,8560,905,2635
12200,8610,916,2674
12300,8654,929,2717
12400,8694,940,2766
12500,8738,953,2809
12600,8785,968,2847
12700,8836,982,2882
12800,8884,996,2920
12900,8924,1013,2963
13000,8970,1027,3003
13100,9009,1039,3052
13200,9058,1048,3094
13300,9106,1059,3135
13400,9149,1077,3174
13500,9186,1095,3219
13600,9229,1109,3262
13700,9267,1127,3306
13800,9306,1139,3355
13900,9342,1153,3405
14000,9381,1166,3453
14100,9418,1180,3502
14200,9462,1198,3540
14300,9499,1217,3584
14400,9543,1228,3629
14500,9583,1245,3672
14600,9618,1260,3722
14700,9653,1277,3770
14800,9710,1286,3804
14900,9750,1303,3847
15000,9785,1316,3899
15100,9826,1325,3949
15200,9870,1342,3988
15300,9905,1362,4033
15400,9947,1371,4082
15500,9984,1383,4133
15600,10023,1394,4183
15700,10059,1410,4231
15800,10101,1425,4274
15900,10138,1440,4322
16000,10173,1454,4373
16100,10220,1463,4417
16200,10258,1482,4460
16300,10292,1502,4506
16400,10329,1513,4558
16500,10371,1531,4598
16600,10408,1547,4645
16700,10445,1559,4696
16800,10485,1571,4744
16900,10528,1588,4784
17000,10564,1601,4835
17100,10602,1616,4882
17200,10637,1637,4926
17300,10663,1657,4980
17400,10702,1674,5024
17500,10737,1695,5068
17600,10778,1713,5109
17700,10807,1736,5157
17800,10833,1753,5214
17900,10867,1770,5263
18000,10898,1788,5314
18100,10926,1804,5370
18200,10951,1822,5427
18300,10987,1843,5470
18400,11019,1861,5520
18500,11054,1878,5568
18600,11079,1895,5626
18700,11114,1914,5672
18800,11150,1931,5719
18900,11186,1951,5763
19000,11214,1970,5816
19100,11246,1990,5864
19200,11277,2004,5919
19300,11308,2014,5978
19400,11331,2033,6036
19500,11357,2046,6097
19600,11393,2058,6149
19700,11421,2070,6209
19800,11452,2083,6265
19900,11488,2107,6305
20000,11516,2125,6359
20100,11538,2144,6418
20200,11576,2161,6463
20300,11609,2171,6520
20400,11638,2188,6574
20500,11667,2210,6623
20600,11690,2227,6683
20700,11712,2247,6741
20800,11728,2265,6807
20900,11750,2283,6867
21000,11783,2301,6916
21100,11813,2321,6966
21200,11846,2334,7020
21300,11873,2354,7073
21400,11906,2370,7124
21500,11931,2386,7183
21600,11962,2397,7241
21700,11992,2409,7299
21800,12017,2431,7352
21900,12038,2448,7414
22000,12066,2469,7465
22100,12094,2484,7522
22200,12112,2505,7583
22300,12135,2532,7633
22400,12154,2556,7690
22500,12180,2569,7751
22600,12208,2585,7807
22700,12237,2610,7853
22800,12274,2621,7905
22900,12294,2645,7961
23000,12323,2660,8017
23100,12349,2684,8067
23200,12375,2703,8122
23300,12400,2725,8175
23400,12421,2742,8237
23500,12445,2760,8295
23600,12466,2778,8356
23700,12496,2796,8408
23800,12517,2816,8467
23900,12542,2838,8520
24000,12566,2857,8577
24100,12595,2882,8623
24200,12621,2901,8678
24300,12645,2927,8728
24400,12669,2948,8783
24500,12691,2969,8840
24600,12720,2986,8894
24700,12746,3004,8950
24800,12770,3021,9009
24900,12798,3042,9060
25000,12823,3062,9115
25100,12843,3079,9178
25200,12871,3095,9234
25300,12898,3108,9294
25400,12920,3125,9355
25500,12940,3145,9415
25600,12961,3164,9475
25700,12981,3180,9539
25800,12995,3198,9607
25900,13017,3222,9661
26000,13046,3241,9713
26100,13071,3261,9768
26200,13086,3286,9828
26300,13109,3303,9888
26400,13131,3320,9949
26500,13155,3337,10008
26600,13177,3353,10070
26700,13191,3375,10134
26800,13210,3396,10194
26900,13232,3418,10250
27000,13248,3441,10311
27100,13272,3467,10361
27200,13291,3480,10429
27300,13306,3503,10491
27400,13322,3523,10555
27500,13343,3541,10616
27600,13357,3569,10674
27700,13371,3583,10746
27800,13396,3595,10809
27900,13409,3617,10874
28000,13428,3636,10936
28100,13441,3658,11001
28200,13458,3677,11065
28300,13482,3695,11123
28400,13507,3714,11179
28500,13527,3737,11236
28600,13552,3753,11295
28700,13577,3776,11347
28800,13598,3796,11406
28900,13616,3816,11468
29000,13629,3840,11531
29100,13646,3859,11595
29200,13661,3879,11660
29300,13683,3900,11717
29400,13691,3924,11785
29500,13706,3952,11842
29600,13719,3974,11907
29700,13739,3999,11962
29800,13751,4017,12032
29900,13768,4042,12090
30000,13783,4060,12157
30100,13797,4077,12226
30200,13814,4102,12284
30300,13832,4123,12345
30400,13851,4146,12403
30500,13871,4164,12465
30600,13889,4183,12528
30700,13899,4205,12596
30800,13908,4231,12661
30900,13920,4248,12732
31000,13938,4269,12793
31100,13955,4287,12858
31200,13965,4307,12928
31300,13977,4319,13004
31400,13986,4339,13075
31500,14005,4354,13141
31600,14018,4373,13209
31700,14032,4389,13279
31800,14042,4403,13355
31900,14059,4423,13418
32000,14073,4450,13477
32100,14087,4472,13541
32200,14106,4490,13604
32300,14121,4514,13665
32400,14129,4537,13734
32500,14138,4551,13811
32600,14153,4582,13865
32700,14166,4608,13926
32800,14180,4628,13992
32900,14189,4644,14067
33000,14200,4667,14133
33100,14215,4688,14197
33200,14230,4709,14261
33300,14243,4726,14331
33400,14256,4750,14394
33500,14277,4770,14453
33600,14287,4796,14517
33700,14297,4816,14587
33800,14307,4837,14656
33900,14323,4858,14719
34000,14329,4881,14790
34100,14344,4910,14846
34200,14362,4937,14901
34300,14373,4957,14970
34400,14382,4984,15034
34500,14399,5010,15091
34600,14417,5028,15155
34700,14431,5048,15221
34800,14446,5066,15288
34900,14458,5089,15353
35000,14464,5111,15425
35100,14475,5134,15491
35200,14483,5160,15557
35300,14498,5185,15617
35400,14513,5205,15682
35500,14522,5226,15752
35600,14533,5249,15818
35700,14542,5270,15888
35800,14553,5299,15948
35900,14564,5322,16014
36000,14578,5345,16077
36100,14591,5367,16142
36200,14601,5394,16205
36300,14608,5422,16270
36400,14616,5440,16344
36500,14624,5465,16411
36600,14639,5485,16476
36700,14652,5510,16538
36800,14663,5533,16604
36900,14678,5551,16671
37000,14690,5573,16737
37100,14703,5591,16806
37200,14711,5609,16880
37300,14726,5632,16942
37400,14736,5657,17007
37500,14741,5682,17077
37600,14756,5699,17145
37700,14769,5718,17213
37800,14781,5746,17273
37900,14795,5771,17334
38000,14805,5797,17398
38100,14815,5818,17467
38200,14828,5847,17525
38300,14837,5868,17595
38400,14845,5894,17661
38500,14851,5919,17730
38600,14860,5944,17796
38700,14871,5962,17867
38800,14882,5984,17934
38900,14892,6004,18004
39000,14905,6026,18069
39100,14911,6046,18143
39200,14923,6062,18215
39300,14932,6082,18286
39400,14945,6112,18343
39500,14949,6133,18418
39600,14956,6158,18486
39700,14967,6178,18555
39800,14971,6205,18624
39900,14982,6229,18689
40000,14994,6250,18756
40100,15001,6269,18830
40200,15009,6302,18889
40300,15016,6328,18956
40400,15026,6351,19023
40500,15031,6374,19095
40600,15041,6391,19168
40700,15051,6412,19237
40800,15064,6425,19311
40900,15072,6448,19380
41000,15080,6467,19453
41100,15085,6493,19522
41200,15094,6514,19592
41300,15099,6537,19664
41400,15107,6557,19736
41500,15120,6580,19800
41600,15127,6607,19866
41700,15129,6634,19937
41800,15138,6655,20007
41900,15145,6680,20075
42000,15152,6704,20144
42100,15158,6728,20214
42200,15161,6752,20287
42300,15167,6773,20360
42400,15174,6797,20429
42500,15181,6818,20501
42600,15191,6839,20570
42700,15204,6866,20630
42800,15211,6889,20700
42900,15218,6914,20768
43000,15222,6944,20834
43100,15227,6971,20902
43200,15233,6996,20971
43300,15236,7019,21045
43400,15243,7047,21110
43500,15256,7061,21183
43600,15258,7087,21255
43700,15261,7111,21328
43800,15269,7135,21396
43900,15276,7154,21470
44000,15279,7184,21537
44100,15286,7207,21607
44200,15289,7233,21678
44300,15292,7260,21748
44400,15299,7274,21827
44500,15310,7291,21899
44600,15317,7312,21971
44700,15326,7330,22044
44800,15330,7359,22111
44900,15338,7382,22180
45000,15346,7404,22250
45100,15354,7421,22325
45200,15357,7444,22399
45300,15367,7465,22468
45400,15376,7486,22538
45500,15385,7504,22611
45600,15387,7529,22684
45700,15391,7562,22747
45800,15395,7586,22819
45900,15400,7609,22891
46000,15405,7639,22956
46100,15412,7660,23028
46200,15419,7682,23099
46300,15422,7709,23169
46400,15424,7732,23244
46500,15428,7753,23319
46600,15429,7785,23386
46700,15431,7807,23462
46800,15439,7827,23534
46900,15445,7852,23603
47000,15453,7873,23674
47100,15456,7895,23749
47200,15462,7921,23817
47300,15465,7944,23891
47400,15466,7968,23966
47500,15471,8000,24029
47600,15478,8028,24094
47700,15488,8048,24164
47800,15497,8075,24228
47900,15501,8101,24298
48000,15508,8128,24364
48100,15512,8150,24438
48200,15519,8179,24502
48300,15523,8203,24574
48400,15532,8219,24649
48500,15541,8240,24719
48600,15544,8259,24797
48700,15548,8283,24869
48800,15551,8309,24940
48900,15554,8326,25020
49000,15556,8344,25100
49100,15564,8373,25163
49200,15569,8398,25233
49300,15575,8422,25303
49400,15577,8446,25377
49500,15581,8463,25456
49600,15586,8492,25522
49700,15591,8514,25595
49800,15594,8534,25672
49900,15602,8554,25744
50000,15608,8576,25816
50100,15610,8601,25889
50200,15614,8623,25963
50300,15620,8647,26033
50400,15626,8672,26102
50500,15630,8691,26179
50600,15636,8709,26255
50700,15639,8733,26328
50800,15644,8754,26402
50900,15649,8782,26469
51000,15654,8814,26532
51100,15657,8833,26610
51200,15660,8854,26686
51300,15664,8870,26766
51400,15668,8893,26839
51500,15670,8916,26914
51600,15672,8935,26993
51700,15679,8958,27063
51800,15683,8984,27133
51900,15687,9005,27208
52000,15689,9038,27273
52100,15693,9060,27347
52200,15699,9083,27418
52300,15703,9106,27491
52400,15707,9131,27562
52500,15710,9149,27641
52600,15713,9174,27713
52700,15720,9193,27787
52800,15724,9229,27847
52900,15727,9249,27924
53000,15732,9282,27986
53100,15738,9303,28059
53200,15746,9327,28127
53300,15750,9350,28200
53400,15755,9377,28268
53500,15758,9398,28344
53600,15761,9421,28418
53700,15767,9449,28484
53800,15767,9477,28556
53900,15770,9507,28623
54000,15772,9532,28696
54100,15778,9551,28771
54200,15785,9576,28839
54300,15791,9597,28912
54400,15793,9616,28991
54500,15800,9641,29059
54600,15807,9666,29127
54700,15810,9691,29199
54800,15814,9716,29270
54900,15817,9742,29341
55000,15821,9765,29414
55100,15826,9785,29489
55200,15827,9805,29568
55300,15829,9835,29636
55400,15831,9866,29703
55500,15833,9893,29774
55600,15836,9920,29844
55700,15838,9950,29912
55800,15842,9977,29981
55900,15843,10003,30054
56000,15847,10028,30125
56100,15855,10053,30192
56200,15860,10075,30265
56300,15863,10106,30331
56400,15865,10130,30405
56500,15869,10155,30476
56600,15870,10184,30546
56700,15873,10210,30617
56800,15874,10235,30691
56900,15880,10257,30763
57000,15880,10279,30841
57100,15881,10300,30919
57200,15882,10326,30992
57300,15888,10350,31062
57400,15891,10379,31130
57500,15894,10403,31203
57600,15899,10424,31277
57700,15905,10449,31346
57800,15912,10471,31417
57900,15914,10492,31494
58000,15918,10518,31564
58100,15920,10541,31639
58200,15921,10572,31707
58300,15924,10595,31781
58400,15924,10621,31855
58500,15927,10646,31927
58600,15931,10666,32003
58700,15933,10690,32077
58800,15935,10715,32150
58900,15936,10753,32211
59000,15939,10778,32283
59100,15941,10806,32353
59200,15946,10830,32424
59300,15948,10865,32487
59400,15950,10893,32557
59500,15953,10917,32630
59600,15958,10945,32697
59700,15960,10976,32764
59800,15962,10996,32842
59900,15965,11021,32914
60000,15965,11051,32984
60100,15968,11079,33053
60200,15972,11113,33115
60300,15977,11136,33187
60400,15982,11166,33252
60500,15983,11192,33325
60600,15985,11224,33391
60700,15985,11248,33467
60800,15986,11274,33540
60900,15988,11296,33616
61000,15991,11317,33692
61100,15991,11343,33766
61200,15995,11367,33838
61300,16001,11391,33908
61400,16002,11416,33982
61500,16006,11444,34050
61600,16010,11467,34123
61700,16012,11490,34198
61800,16014,11515,34271
61900,16017,11535,34348
62000,16020,11559,34421
62100,16023,11592,34485
62200,16025,11616,34559
62300,16030,11648,34622
62400,16030,11672,34698
62500,16035,11696,34769
62600,16037,11716,34847
62700,16039,11749,34912
62800,16041,11773,34986
62900,16042,11800,35058
63000,16043,11825,35132
63100,16046,11839,35215
63200,16050,11859,35291
63300,16051,11881,35368
63400,16051,11906,35443
63500,16053,11928,35519
63600,16056,11956,35588
63700,16059,11971,35670
63800,16061,11993,35746
63900,16064,12019,35817
64000,16065,12047,35888
64100,16067,12077,35956
64200,16069,12101,36030
64300,16072,12127,36101
64400,16074,12152,36174
64500,16078,12173,36249
64600,16080,12203,36317
64700,16082,12227,36391
64800,16085,12249,36466
64900,16088,12275,36537
65000,16091,12301,36608
65100,16091,12328,36681
65200,16092,12351,36757
65300,16093,12377,36830
65400,16095,12402,36903
65500,16098,12422,36980
65600,16101,12447,37052
65700,16103,12472,37125
65800,16104,12499,37197
65900,16105,12521,37274
66000,16106,12539,37355
66100,16106,12571,37423
66200,16106,12598,37496
66300,16109,12617,37574
66400,16109,12644,37647
66500,16110,12669,37721
66600,16111,12690,37799
66700,16113,12718,37869
66800,16115,12735,37950
66900,16118,12758,38024
67000,16118,12782,38100
67100,16119,12812,38169
67200,16121,12837,38242
67300,16124,12861,38315
67400,16127,12878,38395
67500,16130,12906,38464
67600,16132,12930,38538
67700,16133,12965,38602
67800,16134,12993,38673
67900,16134,13019,38747
68000,16136,13041,38823
68100,16136,13068,38896
68200,16136,13097,38967
68300,16136,13122,39042
68400,16138,13144,39118
68500,16139,13167,39194
68600,16143,13186,39271
68700,16144,13217,39339
68800,16145,13237,39418
68900,16146,13256,39498
69000,16148,13275,39577
69100,16148,13306,39646
69200,16152,13329,39719
69300,16155,13357,39788
69400,16157,13379,39864
69500,16160,13401,39939
69600,16161,13425,40014
69700,16163,13452,40085
69800,16168,13468,40164
69900,16169,13496,40235
70000,16170,13515,40315
70100,16170,13546,40384
70200,16171,13568,40461
70300,16171,13596,40533
70400,16172,13617,40611
70500,16173,13636,40691
70600,16174,13665,40761
70700,16175,13684,40841
70800,16175,13704,40921
70900,16175,13730,40995
71000,16175,13754,41071
71100,16176,13776,41148
71200,16178,13802,41220
71300,16178,13828,41294
71400,16180,13855,41365
71500,16181,13872,41447
71600,16184,13902,41514
71700,16186,13925,41589
71800,16186,13951,41663
71900,16188,13984,41728
72000,16189,14007,41804
72100,16190,14031,41879
72200,16190,14054,41956
72300,16190,14079,42031
72400,16193,14102,42105
72500,16193,14130,42177
72600,16195,14155,42250
72700,16197,14176,42327
72800,16199,14203,42398
72900,16200,14227,42473
73000,16200,14249,42551
73100,16200,14269,42631
73200,16200,14298,42702
73300,16201,14331,42768
73400,16202,14357,42841
73500,16203,14391,42906
73600,16204,14421,42975
73700,16205,14448,43047
73800,16206,14478,43116
73900,16207,14505,43188
74000,16207,14532,43261
74100,16208,14556,43336
74200,16209,14583,43408
74300,16211,14605,43484
74400,16213,14628,43559
74500,16213,14653,43634
74600,16214,14680,43706
74700,16215,14715,43770
74800,16215,14738,43847
74900,16215,14757,43928
75000,16215,14777,44008
75100,16215,14802,44083
75200,16215,14827,44158
75300,16216,14859,44225
75400,16219,14887,44294
75500,16219,14909,44372
75600,16219,14933,44448
75700,16219,14956,44525
75800,16219,14978,44603
75900,16219,15004,44677
76000,16220,15033,44747
76100,16220,15052,44828
76200,16220,15080,44900
76300,16221,15099,44980
76400,16222,15127,45051
76500,16223,15149,45128
76600,16224,15170,45206
76700,16227,15199,45274
76800,16227,15219,45354
76900,16228,15243,45429
77000,16228,15268,45504
77100,16228,15291,45581
77200,16229,15308,45663
77300,16230,15331,45739
77400,16231,15353,45816
77500,16232,15377,45891
77600,16232,15401,45967
77700,16235,15420,46045
77800,16236,15445,46119
77900,16236,15467,46197
78000,16236,15486,46278
78100,16237,15502,46361
78200,16238,15534,46428
78300,16238,15558,46504
78400,16238,15583,46579
78500,16238,15603,46659
78600,16238,15632,46730
78700,16240,15656,46804
78800,16240,15681,46879
78900,16241,15712,46947
79000,16241,15740,47019
79100,16242,15764,47094
79200,16243,15784,47173
79300,16243,15809,47248
79400,16244,15829,47327
79500,16245,15848,47407
79600,16245,15878,47477
79700,16245,15903,47552
79800,16247,15925,47628
79900,16247,15947,47706
80000,16248,15965,47787
80100,16250,15991,47859
80200,16252,16018,47930
80300,16253,16045,48002
80400,16253,16063,48084
80500,16253,16085,48162
80600,16254,16108,48238
80700,16255,16132,48313
80800,16256,16161,48383
80900,16257,16175,48468
81000,16258,16205,48537
81100,16261,16225,48614
81200,16262,16253,48685
81300,16262,16274,48764
81400,16263,16299,48838
81500,16263,16323,48914
81600,16265,16343,48992
81700,16267,16371,49062
81800,16267,16395,49138
81900,16269,16412,49219
82000,16270,16436,49294
82100,16270,16459,49371
82200,16270,16482,49448
82300,16271,16503,49526
82400,16272,16524,49604
82500,16273,16555,49672
82600,16276,16579,49745
82700,16277,16605,49818
82800,16277,16629,49894
82900,16280,16648,49972
83000,16282,16661,50057
83100,16282,16686,50132
83200,16282,16714,50204
83300,16282,16744,50274
83400,16285,16770,50345
83500,16287,16796,50417
83600,16288,16816,50496
83700,16289,16840,50571
83800,16290,16868,50642
83900,16290,16890,50720
84000,16290,16915,50795
84100,16292,16939,50869
84200,16293,16971,50936
84300,16293,16993,51014
84400,16295,17019,51086
84500,16296,17040,51164
84600,16296,17067,51237
84700,16299,17090,51311
84800,16299,17108,51393
84900,16300,17135,51465
85000,16301,17158,51541
85100,16302,17181,51617
85200,16302,17206,51692
85300,16304,17224,51772
85400,16304,17258,51838
85500,16304,17281,51915
85600,16304,17309,51987
85700,16305,17327,52068
85800,16305,17354,52141
85900,16306,17376,52218
86000,16306,17400,52294
86100,16306,17424,52370
86200,16307,17450,52443
86300,16307,17470,52523
86400,16307,17506,52587
86500,16308,17531,52661
86600,16309,17552,52739
86700,16309,17585,52806
86800,16309,17607,52884
86900,16309,17632,52959
87000,16309,17660,53031
87100,16311,17691,53098
87200,16311,17720,53169
87300,16311,17745,53244
87400,16311,17773,53316
87500,16313,17803,53384
87600,16313,17824,53463
87700,16313,17852,53535
87800,16314,17873,53613
87900,16314,17896,53690
88000,16314,17921,53765
88100,16314,17945,53841
88200,16315,17973,53912
88300,16316,17990,53994
88400,16316,18010,54074
88500,16316,18033,54151
88600,16317,18060,54223
88700,16318,18093,54289
88800,16319,18109,54372
88900,16320,18136,54444
89000,16320,18156,54524
89100,16320,18184,54596
89200,16321,18214,54665
89300,16321,18241,54738
89400,16321,18260,54819
89500,16321,18277,54902
89600,16321,18297,54982
89700,16321,18316,55063
89800,16322,18338,55140
89900,16323,18366,55211
90000,16324,18388,55288
90100,16324,18415,55361
90200,16324,18441,55435
90300,16324,18473,55503
90400,16324,18495,55581
90500,16324,18518,55658
90600,16324,18547,55729
90700,16325,18576,55799
90800,16326,18599,55875
90900,16326,18623,55951
91000,16327,18647,56026
91100,16327,18670,56103
91200,16327,18693,56180
91300,16327,18709,56264
91400,16327,18731,56342
91500,16327,18748,56425
91600,16329,18772,56499
91700,16329,18793,56578
91800,16329,18816,56655
91900,16330,18837,56733
92000,16330,18865,56805
92100,16330,18887,56883
92200,16330,18910,56960
92300,16331,18936,57033
92400,16332,18958,57110
92500,16333,18982,57185
92600,16333,19008,57259
92700,16333,19034,57333
92800,16333,19060,57407
92900,16333,19080,57487
93000,16333,19105,57562
93100,16333,19126,57641
93200,16333,19155,57712
93300,16333,19177,57790
93400,16334,19208,57858
93500,16334,19225,57941
93600,16334,19246,58020
93700,16334,19280,58086
93800,16334,19307,58159
93900,16336,19335,58229
94000,16336,19354,58310
94100,16338,19379,58383
94200,16338,19401,58461
94300,16338,19427,58535
94400,16338,19445,58617
94500,16338,19466,58696
94600,16340,19486,58774
94700,16340,19509,58851
94800,16340,19539,58921
94900,16340,19565,58995
95000,16340,19588,59072
95100,16340,19613,59147
95200,16340,19634,59226
95300,16341,19648,59311
95400,16341,19672,59387
95500,16342,19698,59460
95600,16342,19726,59532
95700,16342,19748,59610
95800,16342,19766,59692
95900,16342,19798,59760
96000,16342,19819,59839
96100,16342,19844,59914
96200,16342,19870,59988
96300,16342,19894,60064
96400,16343,19919,60138
96500,16344,19953,60203
96600,16344,19986,60270
96700,16344,20023,60333
96800,16344,20042,60414
96900,16344,20060,60496
97000,16344,20083,60573
97100,16344,20112,60644
97200,16344,20139,60717
97300,16344,20165,60791
97400,16345,20186,60869
97500,16345,20208,60947
97600,16346,20232,61022
97700,16346,20251,61103
97800,16346,20274,61180
97900,16346,20302,61252
98000,16346,20324,61330
98100,16347,20344,61409
98200,16347,20375,61478
98300,16347,20386,61567
98400,16347,20410,61643
98500,16347,20443,61710
98600,16347,20472,61781
98700,16347,20498,61855
98800,16347,20517,61936
98900,16349,20541,62010
99000,16349,20565,62086
99100,16350,20587,62163
99200,16350,20606,62244
99300,16350,20626,62324
99400,16350,20653,62397
99500,16350,20670,62480
99600,16350,20700,62550
99700,16350,20724,62626
99800,16350,20753,62697
99900,16350,20772,62778
100000,16350,20798,62852


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	1
400	3
500	3
600	5
700	5
800	5
900	5
1000	7
1100	8
1200	9
1300	11
1400	13
1500	14
1600	17
1700	21
1800	23
1900	27
2000	34
2100	35
2200	37
2300	41
2400	45
2500	49
2600	52
2700	52
2800	57
2900	60
3000	63
3100	68
3200	75
3300	79
3400	82
3500	91
3600	99
3700	110
3800	114
3900	118
4000	121
4100	121
4200	128
4300	138
4400	150
4500	155
4600	161
4700	163
4800	171
4900	174
5000	175
5100	182
5200	188
5300	195
5400	198
5500	201
5600	213
5700	222
5800	230
5900	239
6000	249
6100	252
6200	256
6300	270
6400	276
6500	283
6600	291
6700	299
6800	308
6900	316
7000	325
7100	337
7200	341
7300	352
7400	364
7500	376
7600	387
7700	394
7800	403
7900	410
8000	417
8100	429
8200	441
8300	450
8400	464
8500	474
8600	483
8700	495
8800	503
8900	511
9000	520
9100	533
9200	538
9300	548
9400	557
9500	568
9600	583
9700	597
9800	610
9900	622
10000	637
10100	648
10200	662
10300	675
10400	687
10500	706
10600	719
10700	732
10800	741
10900	752
11000	758
11100	769
11200	778
11300	797
11400	807
11500	816
11600	827
11700	842
11800	859
11900	875
12000	889
12100	905
12200	916
12300	929
12400	940
12500	953
12600	968
12700	982
12800	996
12900	1013
13000	1027
13100	1039
13200	1048
13300	1059
13400	1077
13500	1095
13600	1109
13700	1127
13800	1139
13900	1153
14000	1166
14100	1180
14200	1198
14300	1217
14400	1228
14500	1245
14600	1260
14700	1277
14800	1286
14900	1303
15000	1316
15100	1325
15200	1342
15300	1362
15400	1371
15500	1383
15600	1394
15700	1410
15800	1425
15900	1440
16000	1454
16100	1463
16200	1482
16300	1502
16400	1513
16500	1531
16600	1547
16700	1559
16800	1571
16900	1588
17000	1601
17100	1616
17200	1637
17300	1657
17400	1674
17500	1695
17600	1713
17700	1736
17800	1753
17900	1770
18000	1788
18100	1804
18200	1822
18300	1843
18400	1861
18500	1878
18600	1895
18700	1914
18800	1931
18900	1951
19000	1970
19100	1990
19200	2004
19300	2014
19400	2033
19500	2046
19600	2058
19700	2070
19800	2083
19900	2107
20000	2125
20100	2144
20200	2161
20300	2171
20400	2188
20500	2210
20600	2227
20700	2247
20800	2265
20900	2283
21000	2301
21100	2321
21200	2334
21300	2354
21400	2370
21500	2386
21600	2397
21700	2409
21800	2431
21900	2448
22000	2469
22100	2484
22200	2505
22300	2532
22400	2556
22500	2569
22600	2585
22700	2610
22800	2621
22900	2645
23000	2660
23100	2684
23200	2703
23300	2725
23400	2742
23500	2760
23600	2778
23700	2796
23800	2816
23900	2838
24000	2857
24100	2882
24200	2901
24300	2927
24400	2948
24500	2969
24600	2986
24700	3004
24800	3021
24900	3042
25000	3062
25100	3079
25200	3095
25300	3108
25400	3125
25500	3145
25600	3164
25700	3180
25800	3198
25900	3222
26000	3241
26100	3261
26200	3286
26300	3303
26400	3320
26500	3337
26600	3353
26700	3375
26800	3396
26900	3418
27000	3441
27100	3467
27200	3480
27300	3503
27400	3523
27500	3541
27600	3569
27700	3583
27800	3595
27900	3617
28000	3636
28100	3658
28200	3677
28300	3695
28400	3714
28500	3737
28600	3753
28700	3776
28800	3796
28900	3816
29000	3840
29100	3859
29200	3879
29300	3900
29400	3924
29500	3952
29600	3974
29700	3999
29800	4017
29900	4042
30000	4060
30100	4077
30200	4102
30300	4123
30400	4146
30500	4164
30600	4183
30700	4205
30800	4231
30900	4248
31000	4269
31100	4287
31200	4307
31300	4319
31400	4339
31500	4354
31600	4373
31700	4389
31800	4403
31900	4423
32000	4450
32100	4472
32200	4490
32300	4514
32400	4537
32500	4551
32600	4582
32700	4608
32800	4628
32900	4644
33000	4667
33100	4688
33200	4709
33300	4726
33400	4750
33500	4770
33600	4796
33700	4816
33800	4837
33900	4858
34000	4881
34100	4910
34200	4937
34300	4957
34400	4984
34500	5010
34600	5028
34700	5048
34800	5066
34900	5089
35000	5111
35100	5134
35200	5160
35300	5185
35400	5205
35500	5226
35600	5249
35700	5270
35800	5299
35900	5322
36000	5345
36100	5367
36200	5394
36300	5422
36400	5440
36500	5465
36600	5485
36700	5510
36800	5533
36900	5551
37000	5573
37100	5591
37200	5609
37300	5632
37400	5657
37500	5682
37600	5699
37700	5718
37800	5746
37900	5771
38000	5797
38100	5818
38200	5847
38300	5868
38400	5894
38500	5919
38600	5944
38700	5962
38800	5984
38900	6004
39000	6026
39100	6046
39200	6062
39300	6082
39400	6112
39500	6133
39600	6158
39700	6178
39800	6205
39900	6229
40000	6250
40100	6269
40200	6302
40300	6328
40400	6351
40500	6374
40600	6391
40700	6412
40800	6425
40900	6448
41000	6467
41100	6493
41200	6514
41300	6537
41400	6557
41500	6580
41600	6607
41700	6634
41800	6655
41900	6680
42000	6704
42100	6728
42200	6752
42300	6773
42400	6797
42500	6818
42600	6839
42700	6866
42800	6889
42900	6914
43000	6944
43100	6971
43200	6996
43300	7019
43400	7047
43500	7061
43600	7087
43700	7111
43800	7135
43900	7154
44000	7184
44100	7207
44200	7233
44300	7260
44400	7274
44500	7291
44600	7312
44700	7330
44800	7359
44900	7382
45000	7404
45100	7421
45200	7444
45300	7465
45400	7486
45500	7504
45600	7529
45700	7562
45800	7586
45900	7609
46000	7639
46100	7660
46200	7682
46300	7709
46400	7732
46500	7753
46600	7785
46700	7807
46800	7827
46900	7852
47000	7873
47100	7895
47200	7921
47300	7944
47400	7968
47500	8000
47600	8028
47700	8048
47800	8075
47900	8101
48000	8128
48100	8150
48200	8179
48300	8203
48400	8219
48500	8240
48600	8259
48700	8283
48800	8309
48900	8326
49000	8344
49100	8373
49200	8398
49300	8422
49400	8446
49500	8463
49600	8492
49700	8514
49800	8534
49900	8554
50000	8576
50100	8601
50200	8623
50300	8647
50400	8672
50500	8691
50600	8709
50700	8733
50800	8754
50900	8782
51000	8814
51100	8833
51200	8854
51300	8870
51400	8893
51500	8916
51600	8935
51700	8958
51800	8984
51900	9005
52000	9038
52100	9060
52200	9083
52300	9106
52400	9131
52500	9149
52600	9174
52700	9193
52800	9229
52900	9249
53000	9282
53100	9303
53200	9327
53300	9350
53400	9377
53500	9398
53600	9421
53700	9449
53800	9477
53900	9507
54000	9532
54100	9551
54200	9576
54300	9597
54400	9616
54500	9641
54600	9666
54700	9691
54800	9716
54900	9742
55000	9765
55100	9785
55200	9805
55300	9835
55400	9866
55500	9893
55600	9920
55700	9950
55800	9977
55900	10003
56000	10028
56100	10053
56200	10075
56300	10106
56400	10130
56500	10155
56600	10184
56700	10210
56800	10235
56900	10257
57000	10279
57100	10300
57200	10326
57300	10350
57400	10379
57500	10403
57600	10424
57700	10449
57800	10471
57900	10492
58000	10518
58100	10541
58200	10572
58300	10595
58400	10621
58500	10646
58600	10666
58700	10690
58800	10715
58900	10753
59000	10778
59100	10806
59200	10830
59300	10865
59400	10893
59500	10917
59600	10945
59700	10976
59800	10996
59900	11021
60000	11051
60100	11079
60200	11113
60300	11136
60400	11166
60500	11192
60600	11224
60700	11248
60800	11274
60900	11296
61000	11317
61100	11343
61200	11367
61300	11391
61400	11416
61500	11444
61600	11467
61700	11490
61800	11515
61900	11535
62000	11559
62100	11592
62200	11616
62300	11648
62400	11672
62500	11696
62600	11716
62700	11749
62800	11773
62900	11800
63000	11825
63100	11839
63200	11859
63300	11881
63400	11906
63500	11928
63600	11956
63700	11971
63800	11993
63900	12019
64000	12047
64100	12077
64200	12101
64300	12127
64400	12152
64500	12173
64600	12203
64700	12227
64800	12249
64900	12275
65000	12301
65100	12328
65200	12351
65300	12377
65400	12402
65500	12422
65600	12447
65700	12472
65800	12499
65900	12521
66000	12539
66100	12571
66200	12598
66300	12617
66400	12644
66500	12669
66600	12690
66700	12718
66800	12735
66900	12758
67000	12782
67100	12812
67200	12837
67300	12861
67400	12878
67500	12906
67600	12930
67700	12965
67800	12993
67900	13019
68000	13041
68100	13068
68200	13097
68300	13122
68400	13144
68500	13167
68600	13186
68700	13217
68800	13237
68900	13256
69000	13275
69100	13306
69200	13329
69300	13357
69400	13379
69500	13401
69600	13425
69700	13452
69800	13468
69900	13496
70000	13515
70100	13546
70200	13568
70300	13596
70400	13617
70500	13636
70600	13665
70700	13684
70800	13704
70900	13730
71000	13754
71100	13776
71200	13802
71300	13828
71400	13855
71500	13872
71600	13902
71700	13925
71800	13951
71900	13984
72000	14007
72100	14031
72200	14054
72300	14079
72400	14102
72500	14130
72600	14155
72700	14176
72800	14203
72900	14227
73000	14249
73100	14269
73200	14298
73300	14331
73400	14357
73500	14391
73600	14421
73700	14448
73800	14478
73900	14505
74000	14532
74100	14556
74200	14583
74300	14605
74400	14628
74500	14653
74600	14680
74700	14715
74800	14738
74900	14757
75000	14777
75100	14802
75200	14827
75300	14859
75400	14887
75500	14909
75600	14933
75700	14956
75800	14978
75900	15004
76000	15033
76100	15052
76200	15080
76300	15099
76400	15127
76500	15149
76600	15170
76700	15199
76800	15219
76900	15243
77000	15268
77100	15291
77200	15308
77300	15331
77400	15353
77500	15377
77600	15401
77700	15420
77800	15445
77900	15467
78000	15486
78100	15502
78200	15534
78300	15558
78400	15583
78500	15603
78600	15632
78700	15656
78800	15681
78900	15712
79000	15740
79100	15764
79200	15784
79300	15809
79400	15829
79500	15848
79600	15878
79700	15903
79800	15925
79900	15947
80000	15965
80100	15991
80200	16018
80300	16045
80400	16063
80500	16085
80600	16108
80700	16132
80800	16161
80900	16175
81000	16205
81100	16225
81200	16253
81300	16274
81400	16299
81500	16323
81600	16343
81700	16371
81800	16395
81900	16412
82000	16436
82100	16459
82200	16482
82300	16503
82400	16524
82500	16555
82600	16579
82700	16605
82800	16629
82900	16648
83000	16661
83100	16686
83200	16714
83300	16744
83400	16770
83500	16796
83600	16816
83700	16840
83800	16868
83900	16890
84000	16915
84100	16939
84200	16971
84300	16993
84400	17019
84500	17040
84600	17067
84700	17090
84800	17108
84900	17135
85000	17158
85100	17181
85200	17206
85300	17224
85400	17258
85500	17281
85600	17309
85700	17327
85800	17354
85900	17376
86000	17400
86100	17424
86200	17450
86300	17470
86400	17506
86500	17531
86600	17552
86700	17585
86800	17607
86900	17632
87000	17660
87100	17691
87200	17720
87300	17745
87400	17773
87500	17803
87600	17824
87700	17852
87800	17873
87900	17896
88000	17921
88100	17945
88200	17973
88300	17990
88400	18010
88500	18033
88600	18060
88700	18093
88800	18109
88900	18136
89000	18156
89100	18184
89200	18214
89300	18241
89400	18260
89500	18277
89600	18297
89700	18316
89800	18338
89900	18366
90000	18388
90100	18415
90200	18441
90300	18473
90400	18495
90500	18518
90600	18547
90700	18576
90800	18599
90900	18623
91000	18647
91100	18670
91200	18693
91300	18709
91400	18731
91500	18748
91600	18772
91700	18793
91800	18816
91900	18837
92000	18865
92100	18887
92200	18910
92300	18936
92400	18958
92500	18982
92600	19008
92700	19034
92800	19060
92900	19080
93000	19105
93100	19126
93200	19155
93300	19177
93400	19208
93500	19225
93600	19246
93700	19280
93800	19307
93900	19335
94000	19354
94100	19379
94200	19401
94300	19427
94400	19445
94500	19466
94600	19486
94700	19509
94800	19539
94900	19565
95000	19588
95100	19613
95200	19634
95300	19648
95400	19672
95500	19698
95600	19726
95700	19748
95800	19766
95900	19798
96000	19819
96100	19844
96200	19870
96300	19894
96400	19919
96500	19953
96600	19986
96700	20023
96800	20042
96900	20060
97000	20083
97100	20112
97200	20139
97300	20165
97400	20186
97500	20208
97600	20232
97700	20251
97800	20274
97900	20302
98000	20324
98100	20344
98200	20375
98300	20386
98400	20410
98500	20443
98600	20472
98700	20498
98800	20517
98900	20541
99000	20565
99100	20587
99200	20606
99300	20626
99400	20653
99500	20670
99600	20700
99700	20724
99800	20753
99900	20772
100000	20798


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	199
300	297
400	394
500	492
600	585
700	683
800	780
900	878
1000	974
1100	1067
1200	1162
1300	1258
1400	1351
1500	1443
1600	1530
1700	1619
1800	1708
1900	1791
2000	1875
2100	1967
2200	2055
2300	2143
2400	2228
2500	2312
2600	2398
2700	2486
2800	2570
2900	2656
3000	2739
3100	2825
3200	2912
3300	2993
3400	3082
3500	3160
3600	3239
3700	3313
3800	3396
3900	3475
4000	3556
4100	3641
4200	3717
4300	3792
4400	3859
4500	3938
4600	4019
4700	4103
4800	4166
4900	4246
5000	4327
5100	4398
5200	4478
5300	4552
5400	4633
5500	4701
5600	4771
5700	4842
5800	4907
5900	4970
6000	5040
6100	5114
6200	5186
6300	5242
6400	5314
6500	5379
6600	5442
6700	5501
6800	5565
6900	5635
7000	5702
7100	5763
7200	5836
7300	5898
7400	5959
7500	6021
7600	6086
7700	6150
7800	6209
7900	6275
8000	6335
8100	6399
8200	6454
8300	6518
8400	6576
8500	6640
8600	6698
8700	6762
8800	6821
8900	6881
9000	6941
9100	7003
9200	7063
9300	7124
9400	7186
9500	7244
9600	7301
9700	7354
9800	7407
9900	7462
10000	7517
10100	7568
10200	7614
10300	7678
10400	7724
10500	7779
10600	7827
10700	7879
10800	7934
10900	7980
11000	8029
11100	8083
11200	8129
11300	8171
11400	8221
11500	8271
11600	8323
11700	8375
11800	8422
11900	8466
12000	8513
12100	8560
12200	8610
12300	8654
12400	8694
12500	8738
12600	8785
12700	8836
12800	8884
12900	8924
13000	8970
13100	9009
13200	9058
13300	9106
13400	9149
13500	9186
13600	9229
13700	9267
13800	9306
13900	9342
14000	9381
14100	9418
14200	9462
14300	9499
14400	9543
14500	9583
14600	9618
14700	9653
14800	9710
14900	9750
15000	9785
15100	9826
15200	9870
15300	9905
15400	9947
15500	9984
15600	10023
15700	10059
15800	10101
15900	10138
16000	10173
16100	10220
16200	10258
16300	10292
16400	10329
16500	10371
16600	10408
16700	10445
16800	10485
16900	10528
17000	10564
17100	10602
17200	10637
17300	10663
17400	10702
17500	10737
17600	10778
17700	10807
17800	10833
17900	10867
18000	10898
18100	10926
18200	10951
18300	10987
18400	11019
18500	11054
18600	11079
18700	11114
18800	11150
18900	11186
19000	11214
19100	11246
19200	11277
19300	11308
19400	11331
19500	11357
19600	11393
19700	11421
19800	11452
19900	11488
20000	11516
20100	11538
20200	11576
20300	11609
20400	11638
20500	11667
20600	11690
20700	11712
20800	11728
20900	11750
21000	11783
21100	11813
21200	11846
21300	11873
21400	11906
21500	11931
21600	11962
21700	11992
21800	12017
21900	12038
22000	12066
22100	12094
22200	12112
22300	12135
22400	12154
22500	12180
22600	12208
22700	12237
22800	12274
22900	12294
23000	12323
23100	12349
23200	12375
23300	12400
23400	12421
23500	12445
23600	12466
23700	12496
23800	12517
23900	12542
24000	12566
24100	12595
24200	12621
24300	12645
24400	12669
24500	12691
24600	12720
24700	12746
24800	12770
24900	12798
25000	12823
25100	12843
25200	12871
25300	12898
25400	12920
25500	12940
25600	12961
25700	12981
25800	12995
25900	13017
26000	13046
26100	13071
26200	13086
26300	13109
26400	13131
26500	13155
26600	13177
26700	13191
26800	13210
26900	13232
27000	13248
27100	13272
27200	13291
27300	13306
27400	13322
27500	13343
27600	13357
27700	13371
27800	13396
27900	13409
28000	13428
28100	13441
28200	13458
28300	13482
28400	13507
28500	13527
28600	13552
28700	13577
28800	13598
28900	13616
29000	13629
29100	13646
29200	13661
29300	13683
29400	13691
29500	13706
29600	13719
29700	13739
29800	13751
29900	13768
30000	13783
30100	13797
30200	13814
30300	13832
30400	13851
30500	13871
30600	13889
30700	13899
30800	13908
30900	13920
31000	13938
31100	13955
31200	13965
31300	13977
31400	13986
31500	14005
31600	14018
31700	14032
31800	14042
31900	14059
32000	14073
32100	14087
32200	14106
32300	14121
32400	14129
32500	14138
32600	14153
32700	14166
32800	14180
32900	14189
33000	14200
33100	14215
33200	14230
33300	14243
33400	14256
33500	14277
33600	14287
33700	14297
33800	14307
33900	14323
34000	14329
34100	14344
34200	14362
34300	14373
34400	14382
34500	14399
34600	14417
34700	14431
34800	14446
34900	14458
35000	14464
35100	14475
35200	14483
35300	14498
35400	14513
35500	14522
35600	14533
35700	14542
35800	14553
35900	14564
36000	14578
36100	14591
36200	14601
36300	14608
36400	14616
36500	14624
36600	14639
36700	14652
36800	14663
36900	14678
37000	14690
37100	14703
37200	14711
37300	14726
37400	14736
37500	14741
37600	14756
37700	14769
37800	14781
37900	14795
38000	14805
38100	14815
38200	14828
38300	14837
38400	14845
38500	14851
38600	14860
38700	14871
38800	14882
38900	14892
39000	14905
39100	14911
39200	14923
39300	14932
39400	14945
39500	14949
39600	14956
39700	14967
39800	14971
39900	14982
40000	14994
40100	15001
40200	15009
40300	15016
40400	15026
40500	15031
40600	15041
40700	15051
40800	15064
40900	15072
41000	15080
41100	15085
41200	15094
41300	15099
41400	15107
41500	15120
41600	15127
41700	15129
41800	15138
41900	15145
42000	15152
42100	15158
42200	15161
42300	15167
42400	15174
42500	15181
42600	15191
42700	15204
42800	15211
42900	15218
43000	15222
43100	15227
43200	15233
43300	15236
43400	15243
43500	15256
43600	15258
43700	15261
43800	15269
43900	15276
44000	15279
44100	15286
44200	15289
44300	15292
44400	15299
44500	15310
44600	15317
44700	15326
44800	15330
44900	15338
45000	15346
45100	15354
45200	15357
45300	15367
45400	15376
45500	15385
45600	15387
45700	15391
45800	15395
45900	15400
46000	15405
46100	15412
46200	15419
46300	15422
46400	15424
46500	15428
46600	15429
46700	15431
46800	15439
46900	15445
47000	15453
47100	15456
47200	15462
47300	15465
47400	15466
47500	15471
47600	15478
47700	15488
47800	15497
47900	15501
48000	15508
48100	15512
48200	15519
48300	15523
48400	15532
48500	15541
48600	15544
48700	15548
48800	15551
48900	15554
49000	15556
49100	15564
49200	15569
49300	15575
49400	15577
49500	15581
49600	15586
49700	15591
49800	15594
49900	15602
50000	15608
50100	15610
50200	15614
50300	15620
50400	15626
50500	15630
50600	15636
50700	15639
50800	15644
50900	15649
51000	15654
51100	15657
51200	15660
51300	15664
51400	15668
51500	15670
51600	15672
51700	15679
51800	15683
51900	15687
52000	15689
52100	15693
52200	15699
52300	15703
52400	15707
52500	15710
52600	15713
52700	15720
52800	15724
52900	15727
53000	15732
53100	15738
53200	15746
53300	15750
53400	15755
53500	15758
53600	15761
53700	15767
53800	15767
53900	15770
54000	15772
54100	15778
54200	15785
54300	15791
54400	15793
54500	15800
54600	15807
54700	15810
54800	15814
54900	15817
55000	15821
55100	15826
55200	15827
55300	15829
55400	15831
55500	15833
55600	15836
55700	15838
55800	15842
55900	15843
56000	15847
56100	15855
56200	15860
56300	15863
56400	15865
56500	15869
56600	15870
56700	15873
56800	15874
56900	15880
57000	15880
57100	15881
57200	15882
57300	15888
57400	15891
57500	15894
57600	15899
57700	15905
57800	15912
57900	15914
58000	15918
58100	15920
58200	15921
58300	15924
58400	15924
58500	15927
58600	15931
58700	15933
58800	15935
58900	15936
59000	15939
59100	15941
59200	15946
59300	15948
59400	15950
59500	15953
59600	15958
59700	15960
59800	15962
59900	15965
60000	15965
60100	15968
60200	15972
60300	15977
60400	15982
60500	15983
60600	15985
60700	15985
60800	15986
60900	15988
61000	15991
61100	15991
61200	15995
61300	16001
61400	16002
61500	16006
61600	16010
61700	16012
61800	16014
61900	16017
62000	16020
62100	16023
62200	16025
62300	16030
62400	16030
62500	16035
62600	16037
62700	16039
62800	16041
62900	16042
63000	16043
63100	16046
63200	16050
63300	16051
63400	16051
63500	16053
63600	16056
63700	16059
63800	16061
63900	16064
64000	16065
64100	16067
64200	16069
64300	16072
64400	16074
64500	16078
64600	16080
64700	16082
64800	16085
64900	16088
65000	16091
65100	16091
65200	16092
65300	16093
65400	16095
65500	16098
65600	16101
65700	16103
65800	16104
65900	16105
66000	16106
66100	16106
66200	16106
66300	16109
66400	16109
66500	16110
66600	16111
66700	16113
66800	16115
66900	16118
67000	16118
67100	16119
67200	16121
67300	16124
67400	16127
67500	16130
67600	16132
67700	16133
67800	16134
67900	16134
68000	16136
68100	16136
68200	16136
68300	16136
68400	16138
68500	16139
68600	16143
68700	16144
68800	16145
68900	16146
69000	16148
69100	16148
69200	16152
69300	16155
69400	16157
69500	16160
69600	16161
69700	16163
69800	16168
69900	16169
70000	16170
70100	16170
70200	16171
70300	16171
70400	16172
70500	16173
70600	16174
70700	16175
70800	16175
70900	16175
71000	16175
71100	16176
71200	16178
71300	16178
71400	16180
71500	16181
71600	16184
71700	16186
71800	16186
71900	16188
72000	16189
72100	16190
72200	16190
72300	16190
72400	16193
72500	16193
72600	16195
72700	16197
72800	16199
72900	16200
73000	16200
73100	16200
73200	16200
73300	16201
73400	16202
73500	16203
73600	16204
73700	16205
73800	16206
73900	16207
74000	16207
74100	16208
74200	16209
74300	16211
74400	16213
74500	16213
74600	16214
74700	16215
74800	16215
74900	16215
75000	16215
75100	16215
75200	16215
75300	16216
75400	16219
75500	16219
75600	16219
75700	16219
75800	16219
75900	16219
76000	16220
76100	16220
76200	16220
76300	16221
76400	16222
76500	16223
76600	16224
76700	16227
76800	16227
76900	16228
77000	16228
77100	16228
77200	16229
77300	16230
77400	16231
77500	16232
77600	16232
77700	16235
77800	16236
77900	16236
78000	16236
78100	16237
78200	16238
78300	16238
78400	16238
78500	16238
78600	16238
78700	16240
78800	16240
78900	16241
79000	16241
79100	16242
79200	16243
79300	16243
79400	16244
79500	16245
79600	16245
79700	16245
79800	16247
79900	16247
80000	16248
80100	16250
80200	16252
80300	16253
80400	16253
80500	16253
80600	16254
80700	16255
80800	16256
80900	16257
81000	16258
81100	16261
81200	16262
81300	16262
81400	16263
81500	16263
81600	16265
81700	16267
81800	16267
81900	16269
82000	16270
82100	16270
82200	16270
82300	16271
82400	16272
82500	16273
82600	16276
82700	16277
82800	16277
82900	16280
83000	16282
83100	16282
83200	16282
83300	16282
83400	16285
83500	16287
83600	16288
83700	16289
83800	16290
83900	16290
84000	16290
84100	16292
84200	16293
84300	16293
84400	16295
84500	16296
84600	16296
84700	16299
84800	16299
84900	16300
85000	16301
85100	16302
85200	16302
85300	16304
85400	16304
85500	16304
85600	16304
85700	16305
85800	16305
85900	16306
86000	16306
86100	16306
86200	16307
86300	16307
86400	16307
86500	16308
86600	16309
86700	16309
86800	16309
86900	16309
87000	16309
87100	16311
87200	16311
87300	16311
87400	16311
87500	16313
87600	16313
87700	16313
87800	16314
87900	16314
88000	16314
88100	16314
88200	16315
88300	16316
88400	16316
88500	16316
88600	16317
88700	16318
88800	16319
88900	16320
89000	16320
89100	16320
89200	16321
89300	16321
89400	16321
89500	16321
89600	16321
89700	16321
89800	16322
89900	16323
90000	16324
90100	16324
90200	16324
90300	16324
90400	16324
90500	16324
90600	16324
90700	16325
90800	16326
90900	16326
91000	16327
91100	16327
91200	16327
91300	16327
91400	16327
91500	16327
91600	16329
91700	16329
91800	16329
91900	16330
92000	16330
92100	16330
92200	16330
92300	16331
92400	16332
92500	16333
92600	16333
92700	16333
92800	16333
92900	16333
93000	16333
93100	16333
93200	16333
93300	16333
93400	16334
93500	16334
93600	16334
93700	16334
93800	16334
93900	16336
94000	16336
94100	16338
94200	16338
94300	16338
94400	16338
94500	16338
94600	16340
94700	16340
94800	16340
94900	16340
95000	16340
95100	16340
95200	16340
95300	16341
95400	16341
95500	16342
95600	16342
95700	16342
95800	16342
95900	16342
96000	16342
96100	16342
96200	16342
96300	16342
96400	16343
96500	16344
96600	16344
96700	16344
96800	16344
96900	16344
97000	16344
97100	16344
97200	16344
97300	16344
97400	16345
97500	16345
97600	16346
97700	16346
97800	16346
97900	16346
98000	16346
98100	16347
98200	16347
98300	16347
98400	16347
98500	16347
98600	16347
98700	16347
98800	16347
98900	16349
99000	16349
99100	16350
99200	16350
99300	16350
99400	16350
99500	16350
99600	16350
99700	16350
99800	16350
99900	16350
100000	16350


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or2_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	1
300	2
400	3
500	5
600	10
700	12
800	15
900	17
1000	19
1100	25
1200	29
1300	31
1400	36
1500	43
1600	53
1700	60
1800	69
1900	82
2000	91
2100	98
2200	108
2300	116
2400	127
2500	139
2600	150
2700	162
2800	173
2900	184
3000	198
3100	207
3200	213
3300	228
3400	236
3500	249
3600	262
3700	277
3800	290
3900	307
4000	323
4100	338
4200	355
4300	370
4400	391
4500	407
4600	420
4700	434
4800	463
4900	480
5000	498
5100	520
5200	534
5300	553
5400	569
5500	598
5600	616
5700	636
5800	663
5900	691
6000	711
6100	734
6200	758
6300	788
6400	810
6500	838
6600	867
6700	900
6800	927
6900	949
7000	973
7100	1000
7200	1023
7300	1050
7400	1077
7500	1103
7600	1127
7700	1156
7800	1188
7900	1215
8000	1248
8100	1272
8200	1305
8300	1332
8400	1360
8500	1386
8600	1419
8700	1443
8800	1476
8900	1508
9000	1539
9100	1564
9200	1599
9300	1628
9400	1657
9500	1688
9600	1716
9700	1749
9800	1783
9900	1816
10000	1846
10100	1884
10200	1924
10300	1947
10400	1989
10500	2015
10600	2054
10700	2089
10800	2125
10900	2168
11000	2213
11100	2248
11200	2293
11300	2332
11400	2372
11500	2413
11600	2450
11700	2483
11800	2519
11900	2559
12000	2598
12100	2635
12200	2674
12300	2717
12400	2766
12500	2809
12600	2847
12700	2882
12800	2920
12900	2963
13000	3003
13100	3052
13200	3094
13300	3135
13400	3174
13500	3219
13600	3262
13700	3306
13800	3355
13900	3405
14000	3453
14100	3502
14200	3540
14300	3584
14400	3629
14500	3672
14600	3722
14700	3770
14800	3804
14900	3847
15000	3899
15100	3949
15200	3988
15300	4033
15400	4082
15500	4133
15600	4183
15700	4231
15800	4274
15900	4322
16000	4373
16100	4417
16200	4460
16300	4506
16400	4558
16500	4598
16600	4645
16700	4696
16800	4744
16900	4784
17000	4835
17100	4882
17200	4926
17300	4980
17400	5024
17500	5068
17600	5109
17700	5157
17800	5214
17900	5263
18000	5314
18100	5370
18200	5427
18300	5470
18400	5520
18500	5568
18600	5626
18700	5672
18800	5719
18900	5763
19000	5816
19100	5864
19200	5919
19300	5978
19400	6036
19500	6097
19600	6149
19700	6209
19800	6265
19900	6305
20000	6359
20100	6418
20200	6463
20300	6520
20400	6574
20500	6623
20600	6683
20700	6741
20800	6807
20900	6867
21000	6916
21100	6966
21200	7020
21300	7073
21400	7124
21500	7183
21600	7241
21700	7299
21800	7352
21900	7414
22000	7465
22100	7522
22200	7583
22300	7633
22400	7690
22500	7751
22600	7807
22700	7853
22800	7905
22900	7961
23000	8017
23100	8067
23200	8122
23300	8175
23400	8237
23500	8295
23600	8356
23700	8408
23800	8467
23900	8520
24000	8577
24100	8623
24200	8678
24300	8728
24400	8783
24500	8840
24600	8894
24700	8950
24800	9009
24900	9060
25000	9115
25100	9178
25200	9234
25300	9294
25400	9355
25500	9415
25600	9475
25700	9539
25800	9607
25900	9661
26000	9713
26100	9768
26200	9828
26300	9888
26400	9949
26500	10008
26600	10070
26700	10134
26800	10194
26900	10250
27000	10311
27100	10361
27200	10429
27300	10491
27400	10555
27500	10616
27600	10674
27700	10746
27800	10809
27900	10874
28000	10936
28100	11001
28200	11065
28300	11123
28400	11179
28500	11236
28600	11295
28700	11347
28800	11406
28900	11468
29000	11531
29100	11595
29200	11660
29300	11717
29400	11785
29500	11842
29600	11907
29700	11962
29800	12032
29900	12090
30000	12157
30100	12226
30200	12284
30300	12345
30400	12403
30500	12465
30600	12528
30700	12596
30800	12661
30900	12732
31000	12793
31100	12858
31200	12928
31300	13004
31400	13075
31500	13141
31600	13209
31700	13279
31800	13355
31900	13418
32000	13477
32100	13541
32200	13604
32300	13665
32400	13734
32500	13811
32600	13865
32700	13926
32800	13992
32900	14067
33000	14133
33100	14197
33200	14261
33300	14331
33400	14394
33500	14453
33600	14517
33700	14587
33800	14656
33900	14719
34000	14790
34100	14846
34200	14901
34300	14970
34400	15034
34500	15091
34600	15155
34700	15221
34800	15288
34900	15353
35000	15425
35100	15491
35200	15557
35300	15617
35400	15682
35500	15752
35600	15818
35700	15888
35800	15948
35900	16014
36000	16077
36100	16142
36200	16205
36300	16270
36400	16344
36500	16411
36600	16476
36700	16538
36800	16604
36900	16671
37000	16737
37100	16806
37200	16880
37300	16942
37400	17007
37500	17077
37600	17145
37700	17213
37800	17273
37900	17334
38000	17398
38100	17467
38200	17525
38300	17595
38400	17661
38500	17730
38600	17796
38700	17867
38800	17934
38900	18004
39000	18069
39100	18143
39200	18215
39300	18286
39400	18343
39500	18418
39600	18486
39700	18555
39800	18624
39900	18689
40000	18756
40100	18830
40200	18889
40300	18956
40400	19023
40500	19095
40600	19168
40700	19237
40800	19311
40900	19380
41000	19453
41100	19522
41200	19592
41300	19664
41400	19736
41500	19800
41600	19866
41700	19937
41800	20007
41900	20075
42000	20144
42100	20214
42200	20287
42300	20360
42400	20429
42500	20501
42600	20570
42700	20630
42800	20700
42900	20768
43000	20834
43100	20902
43200	20971
43300	21045
43400	21110
43500	21183
43600	21255
43700	21328
43800	21396
43900	21470
44000	21537
44100	21607
44200	21678
44300	21748
44400	21827
44500	21899
44600	21971
44700	22044
44800	22111
44900	22180
45000	22250
45100	22325
45200	22399
45300	22468
45400	22538
45500	22611
45600	22684
45700	22747
45800	22819
45900	22891
46000	22956
46100	23028
46200	23099
46300	23169
46400	23244
46500	23319
46600	23386
46700	23462
46800	23534
46900	23603
47000	23674
47100	23749
47200	23817
47300	23891
47400	23966
47500	24029
47600	24094
47700	24164
47800	24228
47900	24298
48000	24364
48100	24438
48200	24502
48300	24574
48400	24649
48500	24719
48600	24797
48700	24869
48800	24940
48900	25020
49000	25100
49100	25163
49200	25233
49300	25303
49400	25377
49500	25456
49600	25522
49700	25595
49800	25672
49900	25744
50000	25816
50100	25889
50200	25963
50300	26033
50400	26102
50500	26179
50600	26255
50700	26328
50800	26402
50900	26469
51000	26532
51100	26610
51200	26686
51300	26766
51400	26839
51500	26914
51600	26993
51700	27063
51800	27133
51900	27208
52000	27273
52100	27347
52200	27418
52300	27491
52400	27562
52500	27641
52600	27713
52700	27787
52800	27847
52900	27924
53000	27986
53100	28059
53200	28127
53300	28200
53400	28268
53500	28344
53600	28418
53700	28484
53800	28556
53900	28623
54000	28696
54100	28771
54200	28839
54300	28912
54400	28991
54500	29059
54600	29127
54700	29199
54800	29270
54900	29341
55000	29414
55100	29489
55200	29568
55300	29636
55400	29703
55500	29774
55600	29844
55700	29912
55800	29981
55900	30054
56000	30125
56100	30192
56200	30265
56300	30331
56400	30405
56500	30476
56600	30546
56700	30617
56800	30691
56900	30763
57000	30841
57100	30919
57200	30992
57300	31062
57400	31130
57500	31203
57600	31277
57700	31346
57800	31417
57900	31494
58000	31564
58100	31639
58200	31707
58300	31781
58400	31855
58500	31927
58600	32003
58700	32077
58800	32150
58900	32211
59000	32283
59100	32353
59200	32424
59300	32487
59400	32557
59500	32630
59600	32697
59700	32764
59800	32842
59900	32914
60000	32984
60100	33053
60200	33115
60300	33187
60400	33252
60500	33325
60600	33391
60700	33467
60800	33540
60900	33616
61000	33692
61100	33766
61200	33838
61300	33908
61400	33982
61500	34050
61600	34123
61700	34198
61800	34271
61900	34348
62000	34421
62100	34485
62200	34559
62300	34622
62400	34698
62500	34769
62600	34847
62700	34912
62800	34986
62900	35058
63000	35132
63100	35215
63200	35291
63300	35368
63400	35443
63500	35519
63600	35588
63700	35670
63800	35746
63900	35817
64000	35888
64100	35956
64200	36030
64300	36101
64400	36174
64500	36249
64600	36317
64700	36391
64800	36466
64900	36537
65000	36608
65100	36681
65200	36757
65300	36830
65400	36903
65500	36980
65600	37052
65700	37125
65800	37197
65900	37274
66000	37355
66100	37423
66200	37496
66300	37574
66400	37647
66500	37721
66600	37799
66700	37869
66800	37950
66900	38024
67000	38100
67100	38169
67200	38242
67300	38315
67400	38395
67500	38464
67600	38538
67700	38602
67800	38673
67900	38747
68000	38823
68100	38896
68200	38967
68300	39042
68400	39118
68500	39194
68600	39271
68700	39339
68800	39418
68900	39498
69000	39577
69100	39646
69200	39719
69300	39788
69400	39864
69500	39939
69600	40014
69700	40085
69800	40164
69900	40235
70000	40315
70100	40384
70200	40461
70300	40533
70400	40611
70500	40691
70600	40761
70700	40841
70800	40921
70900	40995
71000	41071
71100	41148
71200	41220
71300	41294
71400	41365
71500	41447
71600	41514
71700	41589
71800	41663
71900	41728
72000	41804
72100	41879
72200	41956
72300	42031
72400	42105
72500	42177
72600	42250
72700	42327
72800	42398
72900	42473
73000	42551
73100	42631
73200	42702
73300	42768
73400	42841
73500	42906
73600	42975
73700	43047
73800	43116
73900	43188
74000	43261
74100	43336
74200	43408
74300	43484
74400	43559
74500	43634
74600	43706
74700	43770
74800	43847
74900	43928
75000	44008
75100	44083
75200	44158
75300	44225
75400	44294
75500	44372
75600	44448
75700	44525
75800	44603
75900	44677
76000	44747
76100	44828
76200	44900
76300	44980
76400	45051
76500	45128
76600	45206
76700	45274
76800	45354
76900	45429
77000	45504
77100	45581
77200	45663
77300	45739
77400	45816
77500	45891
77600	45967
77700	46045
77800	46119
77900	46197
78000	46278
78100	46361
78200	46428
78300	46504
78400	46579
78500	46659
78600	46730
78700	46804
78800	46879
78900	46947
79000	47019
79100	47094
79200	47173
79300	47248
79400	47327
79500	47407
79600	47477
79700	47552
79800	47628
79900	47706
80000	47787
80100	47859
80200	47930
80300	48002
80400	48084
80500	48162
80600	48238
80700	48313
80800	48383
80900	48468
81000	48537
81100	48614
81200	48685
81300	48764
81400	48838
81500	48914
81600	48992
81700	49062
81800	49138
81900	49219
82000	49294
82100	49371
82200	49448
82300	49526
82400	49604
82500	49672
82600	49745
82700	49818
82800	49894
82900	49972
83000	50057
83100	50132
83200	50204
83300	50274
83400	50345
83500	50417
83600	50496
83700	50571
83800	50642
83900	50720
84000	50795
84100	50869
84200	50936
84300	51014
84400	51086
84500	51164
84600	51237
84700	51311
84800	51393
84900	51465
85000	51541
85100	51617
85200	51692
85300	51772
85400	51838
85500	51915
85600	51987
85700	52068
85800	52141
85900	52218
86000	52294
86100	52370
86200	52443
86300	52523
86400	52587
86500	52661
86600	52739
86700	52806
86800	52884
86900	52959
87000	53031
87100	53098
87200	53169
87300	53244
87400	53316
87500	53384
87600	53463
87700	53535
87800	53613
87900	53690
88000	53765
88100	53841
88200	53912
88300	53994
88400	54074
88500	54151
88600	54223
88700	54289
88800	54372
88900	54444
89000	54524
89100	54596
89200	54665
89300	54738
89400	54819
89500	54902
89600	54982
89700	55063
89800	55140
89900	55211
90000	55288
90100	55361
90200	55435
90300	55503
90400	55581
90500	55658
90600	55729
90700	55799
90800	55875
90900	55951
91000	56026
91100	56103
91200	56180
91300	56264
91400	56342
91500	56425
91600	56499
91700	56578
91800	56655
91900	56733
92000	56805
92100	56883
92200	56960
92300	57033
92400	57110
92500	57185
92600	57259
92700	57333
92800	57407
92900	57487
93000	57562
93100	57641
93200	57712
93300	57790
93400	57858
93500	57941
93600	58020
93700	58086
93800	58159
93900	58229
94000	58310
94100	58383
94200	58461
94300	58535
94400	58617
94500	58696
94600	58774
94700	58851
94800	58921
94900	58995
95000	59072
95100	59147
95200	59226
95300	59311
95400	59387
95500	59460
95600	59532
95700	59610
95800	59692
95900	59760
96000	59839
96100	59914
96200	59988
96300	60064
96400	60138
96500	60203
96600	60270
96700	60333
96800	60414
96900	60496
97000	60573
97100	60644
97200	60717
97300	60791
97400	60869
97500	60947
97600	61022
97700	61103
97800	61180
97900	61252
98000	61330
98100	61409
98200	61478
98300	61567
98400	61643
98500	61710
98600	61781
98700	61855
98800	61936
98900	62010
99000	62086
99100	62163
99200	62244
99300	62324
99400	62397
99500	62480
99600	62550
99700	62626
99800	62697
99900	62778
100000	62852


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,98,1,1
200,197,1,2
300,296,1,3
400,395,1,4
500,491,1,8
600,588,2,10
700,683,2,15
800,783,2,15
900,879,3,18
1000,976,3,21
1100,1069,3,28
1200,1159,5,36
1300,1251,5,44
1400,1342,6,52
1500,1426,7,67
1600,1516,9,75
1700,1607,9,84
1800,1697,9,94
1900,1790,10,100
2000,1881,11,108
2100,1971,12,117
2200,2053,15,132
2300,2144,16,140
2400,2226,20,154
2500,2314,21,165
2600,2399,23,178
2700,2483,24,193
2800,2570,27,203
2900,2657,28,215
3000,2735,32,233
3100,2818,34,248
3200,2901,36,263
3300,2985,39,276
3400,3073,40,287
3500,3158,42,300
3600,3239,44,317
3700,3321,45,334
3800,3400,48,352
3900,3478,51,371
4000,3551,57,392
4100,3635,61,404
4200,3712,64,424
4300,3788,70,442
4400,3867,72,461
4500,3940,75,485
4600,4012,78,510
4700,4087,81,532
4800,4159,87,554
4900,4229,92,579
5000,4295,94,611
5100,4368,99,633
5200,4436,104,660
5300,4515,106,679
5400,4590,114,696
5500,4650,119,731
5600,4720,124,756
5700,4794,126,780
5800,4864,131,805
5900,4935,135,830
6000,5007,137,856
6100,5081,142,877
6200,5151,143,906
6300,5214,151,935
6400,5283,155,962
6500,5348,160,992
6600,5409,162,1029
6700,5475,166,1059
6800,5546,170,1084
6900,5604,177,1119
7000,5669,181,1150
7100,5737,186,1177
7200,5799,192,1209
7300,5862,195,1243
7400,5929,199,1272
7500,5997,204,1299
7600,6054,214,1332
7700,6113,221,1366
7800,6172,228,1400
7900,6242,230,1428
8000,6312,233,1455
8100,6377,235,1488
8200,6433,237,1530
8300,6495,241,1564
8400,6549,247,1604
8500,6601,253,1646
8600,6665,257,1678
8700,6726,261,1713
8800,6782,265,1753
8900,6840,268,1792
9000,6899,275,1826
9100,6959,280,1861
9200,7012,286,1902
9300,7076,291,1933
9400,7132,297,1971
9500,7189,304,2007
9600,7245,307,2048
9700,7305,312,2083
9800,7364,322,2114
9900,7423,326,2151
10000,7482,329,2189
10100,7541,331,2228
10200,7590,337,2273
10300,7634,345,2321
10400,7693,354,2353
10500,7752,361,2387
10600,7804,365,2431
10700,7864,372,2464
10800,7923,378,2499
10900,7979,384,2537
11000,8023,390,2587
11100,8069,396,2635
11200,8118,405,2677
11300,8170,409,2721
11400,8210,419,2771
11500,8260,429,2811
11600,8308,435,2857
11700,8365,442,2893
11800,8414,449,2937
11900,8458,454,2988
12000,8503,462,3035
12100,8542,467,3091
12200,8586,471,3143
12300,8636,478,3186
12400,8691,487,3222
12500,8743,495,3262
12600,8792,502,3306
12700,8839,510,3351
12800,8885,515,3400
12900,8920,523,3457
13000,8971,533,3496
13100,9020,541,3539
13200,9062,552,3586
13300,9103,557,3640
13400,9154,563,3683
13500,9196,570,3734
13600,9239,581,3780
13700,9280,587,3833
13800,9316,594,3890
13900,9362,600,3938
14000,9396,611,3993
14100,9446,616,4038
14200,9482,625,4093
14300,9527,631,4142
14400,9572,639,4189
14500,9603,648,4249
14600,9649,654,4297
14700,9691,664,4345
14800,9726,675,4399
14900,9768,679,4453
15000,9813,691,4496
15100,9847,697,4556
15200,9889,704,4607
15300,9932,708,4660
15400,9967,716,4717
15500,10008,726,4766
15600,10045,733,4822
15700,10090,737,4873
15800,10133,742,4925
15900,10167,749,4984
16000,10209,757,5034
16100,10247,766,5087
16200,10287,776,5137
16300,10325,785,5190
16400,10363,793,5244
16500,10407,802,5291
16600,10440,809,5351
16700,10480,815,5405
16800,10512,824,5464
16900,10554,831,5515
17000,10596,839,5565
17100,10631,848,5621
17200,10669,856,5675
17300,10706,864,5730
17400,10738,873,5789
17500,10771,882,5847
17600,10805,889,5906
17700,10845,899,5956
17800,10876,910,6014
17900,10906,920,6074
18000,10943,926,6131
18100,10975,936,6189
18200,11004,943,6253
18300,11038,951,6311
18400,11075,961,6364
18500,11107,972,6421
18600,11140,983,6477
18700,11180,987,6533
18800,11220,997,6583
18900,11247,1011,6642
19000,11277,1019,6704
19100,11306,1028,6766
19200,11332,1035,6833
19300,11367,1042,6891
19400,11400,1047,6953
19500,11425,1057,7018
19600,11453,1069,7078
19700,11483,1075,7142
19800,11517,1085,7198
19900,11551,1094,7255
20000,11578,1100,7322
20100,11617,1108,7375
20200,11648,1117,7435
20300,11675,1123,7502
20400,11712,1133,7555
20500,11744,1142,7614
20600,11769,1156,7675
20700,11798,1163,7739
20800,11826,1169,7805
20900,11856,1185,7859
21000,11875,1195,7930
21100,11907,1202,7991
21200,11941,1209,8050
21300,11972,1216,8112
21400,12006,1228,8166
21500,12037,1235,8228
21600,12064,1245,8291
21700,12089,1256,8355
21800,12106,1269,8425
21900,12132,1278,8490
22000,12154,1284,8562
22100,12184,1295,8621
22200,12207,1304,8689
22300,12223,1317,8760
22400,12257,1326,8817
22500,12286,1334,8880
22600,12306,1346,8948
22700,12329,1355,9016
22800,12356,1363,9081
22900,12385,1373,9142
23000,12410,1383,9207
23100,12433,1392,9275
23200,12455,1403,9342
23300,12480,1408,9412
23400,12507,1416,9477
23500,12530,1423,9547
23600,12543,1429,9628
23700,12556,1444,9700
23800,12576,1451,9773
23900,12601,1460,9839
24000,12629,1471,9900
24100,12654,1479,9967
24200,12675,1490,10035
24300,12696,1503,10101
24400,12723,1510,10167
24500,12746,1521,10233
24600,12764,1536,10300
24700,12790,1546,10364
24800,12817,1558,10425
24900,12844,1569,10487
25000,12861,1578,10561
25100,12886,1586,10628
25200,12916,1595,10689
25300,12940,1606,10754
25400,12962,1619,10819
25500,12980,1625,10895
25600,12996,1634,10970
25700,13019,1642,11039
25800,13037,1655,11108
25900,13055,1663,11182
26000,13076,1674,11250
26100,13100,1681,11319
26200,13120,1694,11386
26300,13136,1708,11456
26400,13156,1716,11528
26500,13184,1728,11588
26600,13205,1736,11659
26700,13224,1740,11736
26800,13241,1753,11806
26900,13264,1765,11871
27000,13280,1777,11943
27100,13298,1789,12013
27200,13320,1802,12078
27300,13338,1811,12151
27400,13355,1823,12222
27500,13390,1831,12279
27600,13406,1841,12353
27700,13433,1850,12417
27800,13455,1859,12486
27900,13471,1870,12559
28000,13492,1881,12627
28100,13507,1895,12698
28200,13530,1905,12765
28300,13547,1914,12839
28400,13566,1926,12908
28500,13584,1941,12975
28600,13606,1952,13042
28700,13621,1965,13114
28800,13643,1977,13180
28900,13661,1989,13250
29000,13677,2000,13323
29100,13688,2014,13398
29200,13703,2028,13469
29300,13719,2038,13543
29400,13741,2046,13613
29500,13753,2052,13695
29600,13771,2058,13771
29700,13794,2070,13836
29800,13808,2079,13913
29900,13831,2084,13985
30000,13850,2091,14059
30100,13872,2099,14129
30200,13887,2109,14204
30300,13909,2120,14271
30400,13925,2129,14346
30500,13942,2141,14417
30600,13954,2157,14489
30700,13970,2165,14565
30800,13988,2178,14634
30900,13997,2189,14714
31000,14013,2194,14793
31100,14029,2206,14865
31200,14045,2223,14932
31300,14058,2227,15015
31400,14077,2236,15087
31500,14091,2248,15161
31600,14107,2253,15240
31700,14123,2265,15312
31800,14133,2275,15392
31900,14148,2284,15468
32000,14163,2297,15540
32100,14170,2314,15616
32200,14185,2324,15691
32300,14194,2329,15777
32400,14207,2341,15852
32500,14221,2354,15925
32600,14231,2362,16007
32700,14241,2369,16090
32800,14255,2383,16162
32900,14265,2393,16242
33000,14276,2410,16314
33100,14293,2420,16387
33200,14301,2428,16471
33300,14312,2441,16547
33400,14330,2457,16613
33500,14340,2471,16689
33600,14347,2481,16772
33700,14364,2491,16845
33800,14371,2499,16930
33900,14379,2510,17011
34000,14392,2518,17090
34100,14408,2532,17160
34200,14413,2548,17239
34300,14424,2558,17318
34400,14436,2569,17395
34500,14449,2574,17477
34600,14461,2589,17550
34700,14474,2604,17622
34800,14483,2609,17708
34900,14496,2623,17781
35000,14507,2630,17863
35100,14524,2639,17937
35200,14537,2647,18016
35300,14552,2660,18088
35400,14560,2677,18163
35500,14571,2690,18239
35600,14580,2704,18316
35700,14592,2715,18393
35800,14602,2726,18472
35900,14611,2738,18551
36000,14619,2748,18633
36100,14630,2762,18708
36200,14642,2774,18784
36300,14651,2786,18863
36400,14660,2795,18945
36500,14670,2807,19023
36600,14681,2818,19101
36700,14691,2827,19182
36800,14703,2832,19265
36900,14709,2845,19346
37000,14716,2858,19426
37100,14731,2868,19501
37200,14745,2874,19581
37300,14754,2890,19656
37400,14762,2903,19735
37500,14768,2914,19818
37600,14776,2924,19900
37700,14786,2937,19977
37800,14797,2943,20060
37900,14810,2950,20140
38000,14820,2960,20220
38100,14833,2976,20291
38200,14846,2989,20365
38300,14859,3002,20439
38400,14863,3011,20526
38500,14874,3025,20601
38600,14885,3037,20678
38700,14890,3049,20761
38800,14897,3061,20842
38900,14903,3070,20927
39000,14913,3085,21002
39100,14928,3100,21072
39200,14934,3107,21159
39300,14942,3115,21243
39400,14950,3126,21324
39500,14956,3138,21406
39600,14972,3146,21482
39700,14982,3165,21553
39800,14992,3175,21633
39900,15001,3192,21707
40000,15009,3205,21786
40100,15017,3222,21861
40200,15029,3235,21936
40300,15044,3247,22009
40400,15049,3258,22093
40500,15056,3270,22174
40600,15064,3283,22253
40700,15069,3293,22338
40800,15075,3303,22422
40900,15086,3310,22504
41000,15094,3323,22583
41100,15099,3332,22669
41200,15106,3343,22751
41300,15117,3358,22825
41400,15125,3370,22905
41500,15129,3380,22991
41600,15136,3394,23070
41700,15142,3409,23149
41800,15152,3413,23235
41900,15164,3425,23311
42000,15169,3437,23394
42100,15182,3454,23464
42200,15185,3465,23550
42300,15191,3474,23635
42400,15201,3482,23717
42500,15209,3492,23799
42600,15215,3504,23881
42700,15221,3519,23960
42800,15229,3528,24043
42900,15238,3543,24119
43000,15244,3550,24206
43100,15250,3563,24287
43200,15257,3577,24366
43300,15262,3588,24450
43400,15271,3607,24522
43500,15280,3619,24601
43600,15292,3633,24675
43700,15296,3643,24761
43800,15300,3651,24849
43900,15303,3665,24932
44000,15311,3673,25016
44100,15313,3684,25103
44200,15321,3698,25181
44300,15325,3708,25267
44400,15332,3720,25348
44500,15337,3732,25431
44600,15341,3747,25512
44700,15347,3761,25592
44800,15354,3773,25673
44900,15361,3784,25755
45000,15367,3796,25837
45100,15372,3808,25920
45200,15383,3820,25997
45300,15388,3828,26084
45400,15393,3843,26164
45500,15397,3858,26245
45600,15402,3862,26336
45700,15408,3873,26419
45800,15413,3883,26504
45900,15421,3893,26586
46000,15429,3907,26664
46100,15434,3920,26746
46200,15439,3933,26828
46300,15447,3938,26915
46400,15452,3947,27001
46500,15456,3957,27087
46600,15461,3968,27171
46700,15466,3980,27254
46800,15476,3987,27337
46900,15485,3999,27416
47000,15493,4009,27498
47100,15495,4019,27586
47200,15500,4031,27669
47300,15507,4046,27747
47400,15515,4057,27828
47500,15517,4068,27915
47600,15524,4080,27996
47700,15527,4092,28081
47800,15528,4108,28164
47900,15534,4117,28249
48000,15541,4130,28329
48100,15544,4143,28413
48200,15546,4158,28496
48300,15550,4165,28585
48400,15553,4177,28670
48500,15557,4194,28749
48600,15561,4206,28833
48700,15571,4212,28917
48800,15576,4225,28999
48900,15577,4235,29088
49000,15579,4248,29173
49100,15583,4257,29260
49200,15589,4272,29339
49300,15593,4284,29423
49400,15595,4298,29507
49500,15600,4309,29591
49600,15606,4320,29674
49700,15612,4334,29754
49800,15615,4341,29844
49900,15619,4358,29923
50000,15625,4370,30005
50100,15629,4382,30089
50200,15634,4390,30176
50300,15635,4398,30267
50400,15639,4405,30356
50500,15645,4418,30437
50600,15649,4430,30521
50700,15654,4444,30602
50800,15659,4457,30684
50900,15662,4471,30767
51000,15667,4479,30854
51100,15670,4495,30935
51200,15674,4506,31020
51300,15679,4517,31104
51400,15689,4533,31178
51500,15694,4540,31266
51600,15701,4551,31348
51700,15707,4563,31430
51800,15709,4572,31519
51900,15713,4587,31600
52000,15717,4601,31682
52100,15721,4611,31768
52200,15723,4619,31858
52300,15725,4627,31948
52400,15728,4647,32025
52500,15735,4661,32104
52600,15737,4675,32188
52700,15743,4691,32266
52800,15746,4701,32353
52900,15747,4708,32445
53000,15752,4716,32532
53100,15757,4730,32613
53200,15759,4749,32692
53300,15761,4758,32781
53400,15767,4766,32867
53500,15770,4772,32958
53600,15772,4783,33045
53700,15774,4791,33135
53800,15777,4803,33220
53900,15778,4815,33307
54000,15781,4825,33394
54100,15788,4833,33479
54200,15791,4844,33565
54300,15796,4856,33648
54400,15799,4870,33731
54500,15800,4878,33822
54600,15802,4892,33906
54700,15806,4901,33993
54800,15811,4912,34077
54900,15817,4924,34159
55000,15819,4937,34244
55100,15821,4949,34330
55200,15823,4957,34420
55300,15827,4970,34503
55400,15833,4979,34588
55500,15837,4994,34669
55600,15841,5007,34752
55700,15844,5014,34842
55800,15846,5028,34926
55900,15848,5039,35013
56000,15852,5057,35091
56100,15852,5067,35181
56200,15858,5073,35269
56300,15861,5085,35354
56400,15865,5093,35442
56500,15871,5102,35527
56600,15874,5118,35608
56700,15874,5129,35697
56800,15878,5138,35784
56900,15880,5152,35868
57000,15882,5161,35957
57100,15886,5175,36039
57200,15889,5190,36121
57300,15891,5203,36206
57400,15894,5216,36290
57500,15897,5225,36378
57600,15901,5233,36466
57700,15907,5246,36547
57800,15909,5261,36630
57900,15914,5275,36711
58000,15915,5284,36801
58100,15919,5297,36884
58200,15922,5310,36968
58300,15925,5320,37055
58400,15930,5332,37138
58500,15934,5342,37224
58600,15936,5350,37314
58700,15940,5362,37398
58800,15942,5373,37485
58900,15950,5386,37564
59000,15953,5396,37651
59100,15958,5415,37727
59200,15960,5426,37814
59300,15961,5442,37897
59400,15963,5450,37987
59500,15966,5461,38073
59600,15967,5470,38163
59700,15972,5483,38245
59800,15974,5498,38328
59900,15976,5509,38415
60000,15977,5521,38502
60100,15980,5537,38583
60200,15980,5554,38666
60300,15983,5565,38752
60400,15986,5576,38838
60500,15988,5586,38926
60600,15991,5601,39008
60700,15995,5613,39092
60800,15996,5626,39178
60900,15998,5638,39264
61000,16000,5651,39349
61100,16004,5659,39437
61200,16004,5673,39523
61300,16006,5689,39605
61400,16006,5703,39691
61500,16009,5713,39778
61600,16014,5723,39863
61700,16020,5738,39942
61800,16024,5749,40027
61900,16024,5764,40112
62000,16025,5773,40202
62100,16029,5795,40276
62200,16033,5810,40357
62300,16037,5818,40445
62400,16039,5830,40531
62500,16041,5838,40621
62600,16044,5848,40708
62700,16046,5856,40798
62800,16046,5866,40888
62900,16047,5876,40977
63000,16049,5887,41064
63100,16051,5902,41147
63200,16056,5913,41231
63300,16060,5924,41316
63400,16062,5940,41398
63500,16063,5956,41481
63600,16064,5968,41568
63700,16066,5983,41651
63800,16067,5996,41737
63900,16068,6015,41817
64000,16070,6030,41900
64100,16073,6036,41991
64200,16074,6047,42079
64300,16075,6065,42160
64400,16077,6075,42248
64500,16079,6085,42336
64600,16082,6097,42421
64700,16084,6113,42503
64800,16084,6129,42587
64900,16086,6143,42671
65000,16088,6156,42756
65100,16088,6168,42844
65200,16091,6183,42926
65300,16094,6200,43006
65400,16098,6220,43082
65500,16101,6235,43164
65600,16103,6247,43250
65700,16105,6259,43336
65800,16106,6266,43428
65900,16107,6282,43511
66000,16109,6293,43598
66100,16113,6307,43680
66200,16114,6320,43766
66300,16115,6325,43860
66400,16118,6340,43942
66500,16118,6353,44029
66600,16120,6370,44110
66700,16120,6387,44193
66800,16123,6396,44281
66900,16123,6408,44369
67000,16123,6416,44461
67100,16124,6427,44549
67200,16124,6439,44637
67300,16124,6454,44722
67400,16128,6468,44804
67500,16130,6477,44893
67600,16132,6489,44979
67700,16134,6499,45067
67800,16135,6512,45153
67900,16136,6521,45243
68000,16136,6534,45330
68100,16137,6552,45411
68200,16138,6561,45501
68300,16139,6572,45589
68400,16140,6584,45676
68500,16142,6596,45762
68600,16147,6612,45841
68700,16148,6620,45932
68800,16149,6634,46017
68900,16150,6647,46103
69000,16151,6658,46191
69100,16152,6666,46282
69200,16154,6678,46368
69300,16156,6696,46448
69400,16157,6707,46536
69500,16158,6724,46618
69600,16159,6733,46708
69700,16161,6748,46791
69800,16165,6757,46878
69900,16166,6771,46963
70000,16169,6778,47053
70100,16171,6787,47142
70200,16172,6799,47229
70300,16173,6811,47316
70400,16175,6823,47402
70500,16178,6833,47489
70600,16178,6851,47571
70700,16180,6863,47657
70800,16180,6870,47750
70900,16180,6879,47841
71000,16180,6889,47931
71100,16180,6901,48019
71200,16182,6912,48106
71300,16182,6924,48194
71400,16182,6940,48278
71500,16183,6953,48364
71600,16188,6959,48453
71700,16190,6974,48536
71800,16191,6993,48616
71900,16193,7007,48700
72000,16193,7015,48792
72100,16193,7033,48874
72200,16195,7044,48961
72300,16197,7053,49050
72400,16198,7062,49140
72500,16199,7070,49231
72600,16203,7075,49322
72700,16204,7084,49412
72800,16205,7098,49497
72900,16205,7115,49580
73000,16207,7123,49670
73100,16208,7134,49758
73200,16210,7148,49842
73300,16211,7161,49928
73400,16211,7171,50018
73500,16212,7184,50104
73600,16213,7193,50194
73700,16217,7202,50281
73800,16217,7214,50369
73900,16218,7224,50458
74000,16220,7233,50547
74100,16221,7242,50637
74200,16222,7255,50723
74300,16223,7268,50809
74400,16223,7277,50900
74500,16225,7290,50985
74600,16227,7308,51065
74700,16228,7322,51150
74800,16228,7335,51237
74900,16228,7347,51325
75000,16231,7357,51412
75100,16231,7369,51500
75200,16231,7376,51593
75300,16233,7390,51677
75400,16234,7400,51766
75500,16234,7412,51854
75600,16235,7423,51942
75700,16236,7437,52027
75800,16237,7453,52110
75900,16240,7459,52201
76000,16242,7469,52289
76100,16243,7477,52380
76200,16243,7489,52468
76300,16244,7502,52554
76400,16245,7515,52640
76500,16245,7529,52726
76600,16246,7541,52813
76700,16246,7555,52899
76800,16246,7573,52981
76900,16246,7581,53073
77000,16247,7593,53160
77100,16249,7601,53250
77200,16250,7611,53339
77300,16250,7623,53427
77400,16251,7638,53511
77500,16251,7649,53600
77600,16253,7664,53683
77700,16253,7680,53767
77800,16254,7691,53855
77900,16255,7707,53938
78000,16257,7717,54026
78100,16258,7729,54113
78200,16258,7742,54200
78300,16258,7753,54289
78400,16258,7767,54375
78500,16258,7783,54459
78600,16260,7791,54549
78700,16261,7804,54635
78800,16263,7817,54720
78900,16263,7825,54812
79000,16263,7841,54896
79100,16264,7858,54978
79200,16265,7870,55065
79300,16266,7890,55144
79400,16266,7896,55238
79500,16266,7908,55326
79600,16266,7924,55410
79700,16268,7944,55488
79800,16269,7958,55573
79900,16269,7972,55659
80000,16269,7987,55744
80100,16270,7995,55835
80200,16271,8002,55927
80300,16271,8009,56020
80400,16272,8023,56105
80500,16274,8032,56194
80600,16275,8049,56276
80700,16277,8066,56357
80800,16277,8076,56447
80900,16279,8087,56534
81000,16279,8099,56622
81100,16279,8114,56707
81200,16279,8127,56794
81300,16279,8151,56870
81400,16279,8164,56957
81500,16279,8175,57046
81600,16279,8192,57129
81700,16279,8203,57218
81800,16280,8219,57301
81900,16281,8242,57377
82000,16282,8257,57461
82100,16283,8267,57550
82200,16284,8281,57635
82300,16284,8289,57727
82400,16284,8308,57808
82500,16284,8320,57896
82600,16284,8327,57989
82700,16284,8342,58074
82800,16286,8355,58159
82900,16286,8366,58248
83000,16287,8380,58333
83100,16287,8392,58421
83200,16288,8407,58505
83300,16289,8420,58591
83400,16290,8433,58677
83500,16290,8445,58765
83600,16291,8458,58851
83700,16291,8463,58946
83800,16291,8476,59033
83900,16291,8489,59120
84000,16293,8501,59206
84100,16294,8513,59293
84200,16295,8525,59380
84300,16295,8541,59464
84400,16295,8549,59556
84500,16295,8571,59634
84600,16295,8585,59720
84700,16295,8600,59805
84800,16295,8603,59902
84900,16296,8615,59989
85000,16296,8631,60073
85100,16296,8647,60157
85200,16296,8658,60246
85300,16296,8669,60335
85400,16296,8684,60420
85500,16296,8697,60507
85600,16297,8708,60595
85700,16299,8723,60678
85800,16300,8738,60762
85900,16300,8749,60851
86000,16300,8763,60937
86100,16301,8783,61016
86200,16302,8792,61106
86300,16302,8804,61194
86400,16302,8819,61279
86500,16302,8828,61370
86600,16302,8843,61455
86700,16302,8858,61540
86800,16302,8868,61630
86900,16302,8880,61718
87000,16303,8895,61802
87100,16304,8907,61889
87200,16304,8922,61974
87300,16305,8934,62061
87400,16305,8946,62149
87500,16305,8966,62229
87600,16306,8979,62315
87700,16306,8992,62402
87800,16308,9008,62484
87900,16309,9025,62566
88000,16309,9037,62654
88100,16309,9051,62740
88200,16309,9062,62829
88300,16309,9072,62919
88400,16309,9085,63006
88500,16309,9103,63088
88600,16309,9119,63172
88700,16311,9130,63259
88800,16311,9146,63343
88900,16312,9158,63430
89000,16312,9177,63511
89100,16312,9190,63598
89200,16313,9203,63684
89300,16313,9213,63774
89400,16313,9225,63862
89500,16313,9240,63947
89600,16313,9256,64031
89700,16314,9265,64121
89800,16314,9281,64205
89900,16315,9300,64285
90000,16316,9308,64376
90100,16316,9327,64457
90200,16317,9342,64541
90300,16317,9354,64629
90400,16317,9372,64711
90500,16318,9379,64803
90600,16320,9393,64887
90700,16320,9405,64975
90800,16320,9417,65063
90900,16320,9429,65151
91000,16320,9446,65234
91100,16321,9459,65320
91200,16321,9472,65407
91300,16321,9487,65492
91400,16321,9503,65576
91500,16321,9516,65663
91600,16321,9524,65755
91700,16321,9532,65847
91800,16322,9538,65940
91900,16322,9551,66027
92000,16322,9563,66115
92100,16322,9576,66202
92200,16324,9591,66285
92300,16324,9606,66370
92400,16324,9626,66450
92500,16324,9641,66535
92600,16324,9651,66625
92700,16324,9660,66716
92800,16324,9679,66797
92900,16324,9696,66880
93000,16325,9710,66965
93100,16326,9722,67052
93200,16326,9738,67136
93300,16326,9749,67225
93400,16326,9759,67315
93500,16326,9775,67399
93600,16327,9785,67488
93700,16327,9792,67581
93800,16327,9802,67671
93900,16327,9815,67758
94000,16327,9828,67845
94100,16327,9841,67932
94200,16328,9863,68009
94300,16328,9874,68098
94400,16331,9882,68187
94500,16331,9895,68274
94600,16332,9908,68360
94700,16332,9927,68441
94800,16333,9938,68529
94900,16333,9946,68621
95000,16334,9959,68707
95100,16334,9973,68793
95200,16335,9981,68884
95300,16336,9994,68970
95400,16337,10011,69052
95500,16337,10025,69138
95600,16338,10041,69221
95700,16338,10059,69303
95800,16339,10072,69389
95900,16339,10087,69474
96000,16339,10106,69555
96100,16339,10121,69640
96200,16340,10130,69730
96300,16340,10139,69821
96400,16341,10150,69909
96500,16341,10161,69998
96600,16341,10169,70090
96700,16341,10180,70179
96800,16342,10196,70262
96900,16342,10204,70354
97000,16342,10216,70442
97100,16342,10229,70529
97200,16342,10244,70614
97300,16342,10265,70693
97400,16342,10280,70778
97500,16342,10302,70856
97600,16342,10318,70940
97700,16342,10331,71027
97800,16342,10346,71112
97900,16342,10355,71203
98000,16343,10366,71291
98100,16345,10372,71383
98200,16345,10385,71470
98300,16345,10391,71564
98400,16345,10403,71652
98500,16346,10410,71744
98600,16346,10420,71834
98700,16346,10434,71920
98800,16346,10458,71996
98900,16346,10470,72084
99000,16346,10476,72178
99100,16346,10489,72265
99200,16346,10497,72357
99300,16346,10510,72444
99400,16347,10518,72535
99500,16347,10530,72623
99600,16347,10545,72708
99700,16347,10553,72800
99800,16347,10563,72890
99900,16347,10577,72976
100000,16347,10589,73064


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_p.dat <==
i	p
0	0
100	1
200	1
300	1
400	1
500	1
600	2
700	2
800	2
900	3
1000	3
1100	3
1200	5
1300	5
1400	6
1500	7
1600	9
1700	9
1800	9
1900	10
2000	11
2100	12
2200	15
2300	16
2400	20
2500	21
2600	23
2700	24
2800	27
2900	28
3000	32
3100	34
3200	36
3300	39
3400	40
3500	42
3600	44
3700	45
3800	48
3900	51
4000	57
4100	61
4200	64
4300	70
4400	72
4500	75
4600	78
4700	81
4800	87
4900	92
5000	94
5100	99
5200	104
5300	106
5400	114
5500	119
5600	124
5700	126
5800	131
5900	135
6000	137
6100	142
6200	143
6300	151
6400	155
6500	160
6600	162
6700	166
6800	170
6900	177
7000	181
7100	186
7200	192
7300	195
7400	199
7500	204
7600	214
7700	221
7800	228
7900	230
8000	233
8100	235
8200	237
8300	241
8400	247
8500	253
8600	257
8700	261
8800	265
8900	268
9000	275
9100	280
9200	286
9300	291
9400	297
9500	304
9600	307
9700	312
9800	322
9900	326
10000	329
10100	331
10200	337
10300	345
10400	354
10500	361
10600	365
10700	372
10800	378
10900	384
11000	390
11100	396
11200	405
11300	409
11400	419
11500	429
11600	435
11700	442
11800	449
11900	454
12000	462
12100	467
12200	471
12300	478
12400	487
12500	495
12600	502
12700	510
12800	515
12900	523
13000	533
13100	541
13200	552
13300	557
13400	563
13500	570
13600	581
13700	587
13800	594
13900	600
14000	611
14100	616
14200	625
14300	631
14400	639
14500	648
14600	654
14700	664
14800	675
14900	679
15000	691
15100	697
15200	704
15300	708
15400	716
15500	726
15600	733
15700	737
15800	742
15900	749
16000	757
16100	766
16200	776
16300	785
16400	793
16500	802
16600	809
16700	815
16800	824
16900	831
17000	839
17100	848
17200	856
17300	864
17400	873
17500	882
17600	889
17700	899
17800	910
17900	920
18000	926
18100	936
18200	943
18300	951
18400	961
18500	972
18600	983
18700	987
18800	997
18900	1011
19000	1019
19100	1028
19200	1035
19300	1042
19400	1047
19500	1057
19600	1069
19700	1075
19800	1085
19900	1094
20000	1100
20100	1108
20200	1117
20300	1123
20400	1133
20500	1142
20600	1156
20700	1163
20800	1169
20900	1185
21000	1195
21100	1202
21200	1209
21300	1216
21400	1228
21500	1235
21600	1245
21700	1256
21800	1269
21900	1278
22000	1284
22100	1295
22200	1304
22300	1317
22400	1326
22500	1334
22600	1346
22700	1355
22800	1363
22900	1373
23000	1383
23100	1392
23200	1403
23300	1408
23400	1416
23500	1423
23600	1429
23700	1444
23800	1451
23900	1460
24000	1471
24100	1479
24200	1490
24300	1503
24400	1510
24500	1521
24600	1536
24700	1546
24800	1558
24900	1569
25000	1578
25100	1586
25200	1595
25300	1606
25400	1619
25500	1625
25600	1634
25700	1642
25800	1655
25900	1663
26000	1674
26100	1681
26200	1694
26300	1708
26400	1716
26500	1728
26600	1736
26700	1740
26800	1753
26900	1765
27000	1777
27100	1789
27200	1802
27300	1811
27400	1823
27500	1831
27600	1841
27700	1850
27800	1859
27900	1870
28000	1881
28100	1895
28200	1905
28300	1914
28400	1926
28500	1941
28600	1952
28700	1965
28800	1977
28900	1989
29000	2000
29100	2014
29200	2028
29300	2038
29400	2046
29500	2052
29600	2058
29700	2070
29800	2079
29900	2084
30000	2091
30100	2099
30200	2109
30300	2120
30400	2129
30500	2141
30600	2157
30700	2165
30800	2178
30900	2189
31000	2194
31100	2206
31200	2223
31300	2227
31400	2236
31500	2248
31600	2253
31700	2265
31800	2275
31900	2284
32000	2297
32100	2314
32200	2324
32300	2329
32400	2341
32500	2354
32600	2362
32700	2369
32800	2383
32900	2393
33000	2410
33100	2420
33200	2428
33300	2441
33400	2457
33500	2471
33600	2481
33700	2491
33800	2499
33900	2510
34000	2518
34100	2532
34200	2548
34300	2558
34400	2569
34500	2574
34600	2589
34700	2604
34800	2609
34900	2623
35000	2630
35100	2639
35200	2647
35300	2660
35400	2677
35500	2690
35600	2704
35700	2715
35800	2726
35900	2738
36000	2748
36100	2762
36200	2774
36300	2786
36400	2795
36500	2807
36600	2818
36700	2827
36800	2832
36900	2845
37000	2858
37100	2868
37200	2874
37300	2890
37400	2903
37500	2914
37600	2924
37700	2937
37800	2943
37900	2950
38000	2960
38100	2976
38200	2989
38300	3002
38400	3011
38500	3025
38600	3037
38700	3049
38800	3061
38900	3070
39000	3085
39100	3100
39200	3107
39300	3115
39400	3126
39500	3138
39600	3146
39700	3165
39800	3175
39900	3192
40000	3205
40100	3222
40200	3235
40300	3247
40400	3258
40500	3270
40600	3283
40700	3293
40800	3303
40900	3310
41000	3323
41100	3332
41200	3343
41300	3358
41400	3370
41500	3380
41600	3394
41700	3409
41800	3413
41900	3425
42000	3437
42100	3454
42200	3465
42300	3474
42400	3482
42500	3492
42600	3504
42700	3519
42800	3528
42900	3543
43000	3550
43100	3563
43200	3577
43300	3588
43400	3607
43500	3619
43600	3633
43700	3643
43800	3651
43900	3665
44000	3673
44100	3684
44200	3698
44300	3708
44400	3720
44500	3732
44600	3747
44700	3761
44800	3773
44900	3784
45000	3796
45100	3808
45200	3820
45300	3828
45400	3843
45500	3858
45600	3862
45700	3873
45800	3883
45900	3893
46000	3907
46100	3920
46200	3933
46300	3938
46400	3947
46500	3957
46600	3968
46700	3980
46800	3987
46900	3999
47000	4009
47100	4019
47200	4031
47300	4046
47400	4057
47500	4068
47600	4080
47700	4092
47800	4108
47900	4117
48000	4130
48100	4143
48200	4158
48300	4165
48400	4177
48500	4194
48600	4206
48700	4212
48800	4225
48900	4235
49000	4248
49100	4257
49200	4272
49300	4284
49400	4298
49500	4309
49600	4320
49700	4334
49800	4341
49900	4358
50000	4370
50100	4382
50200	4390
50300	4398
50400	4405
50500	4418
50600	4430
50700	4444
50800	4457
50900	4471
51000	4479
51100	4495
51200	4506
51300	4517
51400	4533
51500	4540
51600	4551
51700	4563
51800	4572
51900	4587
52000	4601
52100	4611
52200	4619
52300	4627
52400	4647
52500	4661
52600	4675
52700	4691
52800	4701
52900	4708
53000	4716
53100	4730
53200	4749
53300	4758
53400	4766
53500	4772
53600	4783
53700	4791
53800	4803
53900	4815
54000	4825
54100	4833
54200	4844
54300	4856
54400	4870
54500	4878
54600	4892
54700	4901
54800	4912
54900	4924
55000	4937
55100	4949
55200	4957
55300	4970
55400	4979
55500	4994
55600	5007
55700	5014
55800	5028
55900	5039
56000	5057
56100	5067
56200	5073
56300	5085
56400	5093
56500	5102
56600	5118
56700	5129
56800	5138
56900	5152
57000	5161
57100	5175
57200	5190
57300	5203
57400	5216
57500	5225
57600	5233
57700	5246
57800	5261
57900	5275
58000	5284
58100	5297
58200	5310
58300	5320
58400	5332
58500	5342
58600	5350
58700	5362
58800	5373
58900	5386
59000	5396
59100	5415
59200	5426
59300	5442
59400	5450
59500	5461
59600	5470
59700	5483
59800	5498
59900	5509
60000	5521
60100	5537
60200	5554
60300	5565
60400	5576
60500	5586
60600	5601
60700	5613
60800	5626
60900	5638
61000	5651
61100	5659
61200	5673
61300	5689
61400	5703
61500	5713
61600	5723
61700	5738
61800	5749
61900	5764
62000	5773
62100	5795
62200	5810
62300	5818
62400	5830
62500	5838
62600	5848
62700	5856
62800	5866
62900	5876
63000	5887
63100	5902
63200	5913
63300	5924
63400	5940
63500	5956
63600	5968
63700	5983
63800	5996
63900	6015
64000	6030
64100	6036
64200	6047
64300	6065
64400	6075
64500	6085
64600	6097
64700	6113
64800	6129
64900	6143
65000	6156
65100	6168
65200	6183
65300	6200
65400	6220
65500	6235
65600	6247
65700	6259
65800	6266
65900	6282
66000	6293
66100	6307
66200	6320
66300	6325
66400	6340
66500	6353
66600	6370
66700	6387
66800	6396
66900	6408
67000	6416
67100	6427
67200	6439
67300	6454
67400	6468
67500	6477
67600	6489
67700	6499
67800	6512
67900	6521
68000	6534
68100	6552
68200	6561
68300	6572
68400	6584
68500	6596
68600	6612
68700	6620
68800	6634
68900	6647
69000	6658
69100	6666
69200	6678
69300	6696
69400	6707
69500	6724
69600	6733
69700	6748
69800	6757
69900	6771
70000	6778
70100	6787
70200	6799
70300	6811
70400	6823
70500	6833
70600	6851
70700	6863
70800	6870
70900	6879
71000	6889
71100	6901
71200	6912
71300	6924
71400	6940
71500	6953
71600	6959
71700	6974
71800	6993
71900	7007
72000	7015
72100	7033
72200	7044
72300	7053
72400	7062
72500	7070
72600	7075
72700	7084
72800	7098
72900	7115
73000	7123
73100	7134
73200	7148
73300	7161
73400	7171
73500	7184
73600	7193
73700	7202
73800	7214
73900	7224
74000	7233
74100	7242
74200	7255
74300	7268
74400	7277
74500	7290
74600	7308
74700	7322
74800	7335
74900	7347
75000	7357
75100	7369
75200	7376
75300	7390
75400	7400
75500	7412
75600	7423
75700	7437
75800	7453
75900	7459
76000	7469
76100	7477
76200	7489
76300	7502
76400	7515
76500	7529
76600	7541
76700	7555
76800	7573
76900	7581
77000	7593
77100	7601
77200	7611
77300	7623
77400	7638
77500	7649
77600	7664
77700	7680
77800	7691
77900	7707
78000	7717
78100	7729
78200	7742
78300	7753
78400	7767
78500	7783
78600	7791
78700	7804
78800	7817
78900	7825
79000	7841
79100	7858
79200	7870
79300	7890
79400	7896
79500	7908
79600	7924
79700	7944
79800	7958
79900	7972
80000	7987
80100	7995
80200	8002
80300	8009
80400	8023
80500	8032
80600	8049
80700	8066
80800	8076
80900	8087
81000	8099
81100	8114
81200	8127
81300	8151
81400	8164
81500	8175
81600	8192
81700	8203
81800	8219
81900	8242
82000	8257
82100	8267
82200	8281
82300	8289
82400	8308
82500	8320
82600	8327
82700	8342
82800	8355
82900	8366
83000	8380
83100	8392
83200	8407
83300	8420
83400	8433
83500	8445
83600	8458
83700	8463
83800	8476
83900	8489
84000	8501
84100	8513
84200	8525
84300	8541
84400	8549
84500	8571
84600	8585
84700	8600
84800	8603
84900	8615
85000	8631
85100	8647
85200	8658
85300	8669
85400	8684
85500	8697
85600	8708
85700	8723
85800	8738
85900	8749
86000	8763
86100	8783
86200	8792
86300	8804
86400	8819
86500	8828
86600	8843
86700	8858
86800	8868
86900	8880
87000	8895
87100	8907
87200	8922
87300	8934
87400	8946
87500	8966
87600	8979
87700	8992
87800	9008
87900	9025
88000	9037
88100	9051
88200	9062
88300	9072
88400	9085
88500	9103
88600	9119
88700	9130
88800	9146
88900	9158
89000	9177
89100	9190
89200	9203
89300	9213
89400	9225
89500	9240
89600	9256
89700	9265
89800	9281
89900	9300
90000	9308
90100	9327
90200	9342
90300	9354
90400	9372
90500	9379
90600	9393
90700	9405
90800	9417
90900	9429
91000	9446
91100	9459
91200	9472
91300	9487
91400	9503
91500	9516
91600	9524
91700	9532
91800	9538
91900	9551
92000	9563
92100	9576
92200	9591
92300	9606
92400	9626
92500	9641
92600	9651
92700	9660
92800	9679
92900	9696
93000	9710
93100	9722
93200	9738
93300	9749
93400	9759
93500	9775
93600	9785
93700	9792
93800	9802
93900	9815
94000	9828
94100	9841
94200	9863
94300	9874
94400	9882
94500	9895
94600	9908
94700	9927
94800	9938
94900	9946
95000	9959
95100	9973
95200	9981
95300	9994
95400	10011
95500	10025
95600	10041
95700	10059
95800	10072
95900	10087
96000	10106
96100	10121
96200	10130
96300	10139
96400	10150
96500	10161
96600	10169
96700	10180
96800	10196
96900	10204
97000	10216
97100	10229
97200	10244
97300	10265
97400	10280
97500	10302
97600	10318
97700	10331
97800	10346
97900	10355
98000	10366
98100	10372
98200	10385
98300	10391
98400	10403
98500	10410
98600	10420
98700	10434
98800	10458
98900	10470
99000	10476
99100	10489
99200	10497
99300	10510
99400	10518
99500	10530
99600	10545
99700	10553
99800	10563
99900	10577
100000	10589


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_s.dat <==
i	s
0	0
100	98
200	197
300	296
400	395
500	491
600	588
700	683
800	783
900	879
1000	976
1100	1069
1200	1159
1300	1251
1400	1342
1500	1426
1600	1516
1700	1607
1800	1697
1900	1790
2000	1881
2100	1971
2200	2053
2300	2144
2400	2226
2500	2314
2600	2399
2700	2483
2800	2570
2900	2657
3000	2735
3100	2818
3200	2901
3300	2985
3400	3073
3500	3158
3600	3239
3700	3321
3800	3400
3900	3478
4000	3551
4100	3635
4200	3712
4300	3788
4400	3867
4500	3940
4600	4012
4700	4087
4800	4159
4900	4229
5000	4295
5100	4368
5200	4436
5300	4515
5400	4590
5500	4650
5600	4720
5700	4794
5800	4864
5900	4935
6000	5007
6100	5081
6200	5151
6300	5214
6400	5283
6500	5348
6600	5409
6700	5475
6800	5546
6900	5604
7000	5669
7100	5737
7200	5799
7300	5862
7400	5929
7500	5997
7600	6054
7700	6113
7800	6172
7900	6242
8000	6312
8100	6377
8200	6433
8300	6495
8400	6549
8500	6601
8600	6665
8700	6726
8800	6782
8900	6840
9000	6899
9100	6959
9200	7012
9300	7076
9400	7132
9500	7189
9600	7245
9700	7305
9800	7364
9900	7423
10000	7482
10100	7541
10200	7590
10300	7634
10400	7693
10500	7752
10600	7804
10700	7864
10800	7923
10900	7979
11000	8023
11100	8069
11200	8118
11300	8170
11400	8210
11500	8260
11600	8308
11700	8365
11800	8414
11900	8458
12000	8503
12100	8542
12200	8586
12300	8636
12400	8691
12500	8743
12600	8792
12700	8839
12800	8885
12900	8920
13000	8971
13100	9020
13200	9062
13300	9103
13400	9154
13500	9196
13600	9239
13700	9280
13800	9316
13900	9362
14000	9396
14100	9446
14200	9482
14300	9527
14400	9572
14500	9603
14600	9649
14700	9691
14800	9726
14900	9768
15000	9813
15100	9847
15200	9889
15300	9932
15400	9967
15500	10008
15600	10045
15700	10090
15800	10133
15900	10167
16000	10209
16100	10247
16200	10287
16300	10325
16400	10363
16500	10407
16600	10440
16700	10480
16800	10512
16900	10554
17000	10596
17100	10631
17200	10669
17300	10706
17400	10738
17500	10771
17600	10805
17700	10845
17800	10876
17900	10906
18000	10943
18100	10975
18200	11004
18300	11038
18400	11075
18500	11107
18600	11140
18700	11180
18800	11220
18900	11247
19000	11277
19100	11306
19200	11332
19300	11367
19400	11400
19500	11425
19600	11453
19700	11483
19800	11517
19900	11551
20000	11578
20100	11617
20200	11648
20300	11675
20400	11712
20500	11744
20600	11769
20700	11798
20800	11826
20900	11856
21000	11875
21100	11907
21200	11941
21300	11972
21400	12006
21500	12037
21600	12064
21700	12089
21800	12106
21900	12132
22000	12154
22100	12184
22200	12207
22300	12223
22400	12257
22500	12286
22600	12306
22700	12329
22800	12356
22900	12385
23000	12410
23100	12433
23200	12455
23300	12480
23400	12507
23500	12530
23600	12543
23700	12556
23800	12576
23900	12601
24000	12629
24100	12654
24200	12675
24300	12696
24400	12723
24500	12746
24600	12764
24700	12790
24800	12817
24900	12844
25000	12861
25100	12886
25200	12916
25300	12940
25400	12962
25500	12980
25600	12996
25700	13019
25800	13037
25900	13055
26000	13076
26100	13100
26200	13120
26300	13136
26400	13156
26500	13184
26600	13205
26700	13224
26800	13241
26900	13264
27000	13280
27100	13298
27200	13320
27300	13338
27400	13355
27500	13390
27600	13406
27700	13433
27800	13455
27900	13471
28000	13492
28100	13507
28200	13530
28300	13547
28400	13566
28500	13584
28600	13606
28700	13621
28800	13643
28900	13661
29000	13677
29100	13688
29200	13703
29300	13719
29400	13741
29500	13753
29600	13771
29700	13794
29800	13808
29900	13831
30000	13850
30100	13872
30200	13887
30300	13909
30400	13925
30500	13942
30600	13954
30700	13970
30800	13988
30900	13997
31000	14013
31100	14029
31200	14045
31300	14058
31400	14077
31500	14091
31600	14107
31700	14123
31800	14133
31900	14148
32000	14163
32100	14170
32200	14185
32300	14194
32400	14207
32500	14221
32600	14231
32700	14241
32800	14255
32900	14265
33000	14276
33100	14293
33200	14301
33300	14312
33400	14330
33500	14340
33600	14347
33700	14364
33800	14371
33900	14379
34000	14392
34100	14408
34200	14413
34300	14424
34400	14436
34500	14449
34600	14461
34700	14474
34800	14483
34900	14496
35000	14507
35100	14524
35200	14537
35300	14552
35400	14560
35500	14571
35600	14580
35700	14592
35800	14602
35900	14611
36000	14619
36100	14630
36200	14642
36300	14651
36400	14660
36500	14670
36600	14681
36700	14691
36800	14703
36900	14709
37000	14716
37100	14731
37200	14745
37300	14754
37400	14762
37500	14768
37600	14776
37700	14786
37800	14797
37900	14810
38000	14820
38100	14833
38200	14846
38300	14859
38400	14863
38500	14874
38600	14885
38700	14890
38800	14897
38900	14903
39000	14913
39100	14928
39200	14934
39300	14942
39400	14950
39500	14956
39600	14972
39700	14982
39800	14992
39900	15001
40000	15009
40100	15017
40200	15029
40300	15044
40400	15049
40500	15056
40600	15064
40700	15069
40800	15075
40900	15086
41000	15094
41100	15099
41200	15106
41300	15117
41400	15125
41500	15129
41600	15136
41700	15142
41800	15152
41900	15164
42000	15169
42100	15182
42200	15185
42300	15191
42400	15201
42500	15209
42600	15215
42700	15221
42800	15229
42900	15238
43000	15244
43100	15250
43200	15257
43300	15262
43400	15271
43500	15280
43600	15292
43700	15296
43800	15300
43900	15303
44000	15311
44100	15313
44200	15321
44300	15325
44400	15332
44500	15337
44600	15341
44700	15347
44800	15354
44900	15361
45000	15367
45100	15372
45200	15383
45300	15388
45400	15393
45500	15397
45600	15402
45700	15408
45800	15413
45900	15421
46000	15429
46100	15434
46200	15439
46300	15447
46400	15452
46500	15456
46600	15461
46700	15466
46800	15476
46900	15485
47000	15493
47100	15495
47200	15500
47300	15507
47400	15515
47500	15517
47600	15524
47700	15527
47800	15528
47900	15534
48000	15541
48100	15544
48200	15546
48300	15550
48400	15553
48500	15557
48600	15561
48700	15571
48800	15576
48900	15577
49000	15579
49100	15583
49200	15589
49300	15593
49400	15595
49500	15600
49600	15606
49700	15612
49800	15615
49900	15619
50000	15625
50100	15629
50200	15634
50300	15635
50400	15639
50500	15645
50600	15649
50700	15654
50800	15659
50900	15662
51000	15667
51100	15670
51200	15674
51300	15679
51400	15689
51500	15694
51600	15701
51700	15707
51800	15709
51900	15713
52000	15717
52100	15721
52200	15723
52300	15725
52400	15728
52500	15735
52600	15737
52700	15743
52800	15746
52900	15747
53000	15752
53100	15757
53200	15759
53300	15761
53400	15767
53500	15770
53600	15772
53700	15774
53800	15777
53900	15778
54000	15781
54100	15788
54200	15791
54300	15796
54400	15799
54500	15800
54600	15802
54700	15806
54800	15811
54900	15817
55000	15819
55100	15821
55200	15823
55300	15827
55400	15833
55500	15837
55600	15841
55700	15844
55800	15846
55900	15848
56000	15852
56100	15852
56200	15858
56300	15861
56400	15865
56500	15871
56600	15874
56700	15874
56800	15878
56900	15880
57000	15882
57100	15886
57200	15889
57300	15891
57400	15894
57500	15897
57600	15901
57700	15907
57800	15909
57900	15914
58000	15915
58100	15919
58200	15922
58300	15925
58400	15930
58500	15934
58600	15936
58700	15940
58800	15942
58900	15950
59000	15953
59100	15958
59200	15960
59300	15961
59400	15963
59500	15966
59600	15967
59700	15972
59800	15974
59900	15976
60000	15977
60100	15980
60200	15980
60300	15983
60400	15986
60500	15988
60600	15991
60700	15995
60800	15996
60900	15998
61000	16000
61100	16004
61200	16004
61300	16006
61400	16006
61500	16009
61600	16014
61700	16020
61800	16024
61900	16024
62000	16025
62100	16029
62200	16033
62300	16037
62400	16039
62500	16041
62600	16044
62700	16046
62800	16046
62900	16047
63000	16049
63100	16051
63200	16056
63300	16060
63400	16062
63500	16063
63600	16064
63700	16066
63800	16067
63900	16068
64000	16070
64100	16073
64200	16074
64300	16075
64400	16077
64500	16079
64600	16082
64700	16084
64800	16084
64900	16086
65000	16088
65100	16088
65200	16091
65300	16094
65400	16098
65500	16101
65600	16103
65700	16105
65800	16106
65900	16107
66000	16109
66100	16113
66200	16114
66300	16115
66400	16118
66500	16118
66600	16120
66700	16120
66800	16123
66900	16123
67000	16123
67100	16124
67200	16124
67300	16124
67400	16128
67500	16130
67600	16132
67700	16134
67800	16135
67900	16136
68000	16136
68100	16137
68200	16138
68300	16139
68400	16140
68500	16142
68600	16147
68700	16148
68800	16149
68900	16150
69000	16151
69100	16152
69200	16154
69300	16156
69400	16157
69500	16158
69600	16159
69700	16161
69800	16165
69900	16166
70000	16169
70100	16171
70200	16172
70300	16173
70400	16175
70500	16178
70600	16178
70700	16180
70800	16180
70900	16180
71000	16180
71100	16180
71200	16182
71300	16182
71400	16182
71500	16183
71600	16188
71700	16190
71800	16191
71900	16193
72000	16193
72100	16193
72200	16195
72300	16197
72400	16198
72500	16199
72600	16203
72700	16204
72800	16205
72900	16205
73000	16207
73100	16208
73200	16210
73300	16211
73400	16211
73500	16212
73600	16213
73700	16217
73800	16217
73900	16218
74000	16220
74100	16221
74200	16222
74300	16223
74400	16223
74500	16225
74600	16227
74700	16228
74800	16228
74900	16228
75000	16231
75100	16231
75200	16231
75300	16233
75400	16234
75500	16234
75600	16235
75700	16236
75800	16237
75900	16240
76000	16242
76100	16243
76200	16243
76300	16244
76400	16245
76500	16245
76600	16246
76700	16246
76800	16246
76900	16246
77000	16247
77100	16249
77200	16250
77300	16250
77400	16251
77500	16251
77600	16253
77700	16253
77800	16254
77900	16255
78000	16257
78100	16258
78200	16258
78300	16258
78400	16258
78500	16258
78600	16260
78700	16261
78800	16263
78900	16263
79000	16263
79100	16264
79200	16265
79300	16266
79400	16266
79500	16266
79600	16266
79700	16268
79800	16269
79900	16269
80000	16269
80100	16270
80200	16271
80300	16271
80400	16272
80500	16274
80600	16275
80700	16277
80800	16277
80900	16279
81000	16279
81100	16279
81200	16279
81300	16279
81400	16279
81500	16279
81600	16279
81700	16279
81800	16280
81900	16281
82000	16282
82100	16283
82200	16284
82300	16284
82400	16284
82500	16284
82600	16284
82700	16284
82800	16286
82900	16286
83000	16287
83100	16287
83200	16288
83300	16289
83400	16290
83500	16290
83600	16291
83700	16291
83800	16291
83900	16291
84000	16293
84100	16294
84200	16295
84300	16295
84400	16295
84500	16295
84600	16295
84700	16295
84800	16295
84900	16296
85000	16296
85100	16296
85200	16296
85300	16296
85400	16296
85500	16296
85600	16297
85700	16299
85800	16300
85900	16300
86000	16300
86100	16301
86200	16302
86300	16302
86400	16302
86500	16302
86600	16302
86700	16302
86800	16302
86900	16302
87000	16303
87100	16304
87200	16304
87300	16305
87400	16305
87500	16305
87600	16306
87700	16306
87800	16308
87900	16309
88000	16309
88100	16309
88200	16309
88300	16309
88400	16309
88500	16309
88600	16309
88700	16311
88800	16311
88900	16312
89000	16312
89100	16312
89200	16313
89300	16313
89400	16313
89500	16313
89600	16313
89700	16314
89800	16314
89900	16315
90000	16316
90100	16316
90200	16317
90300	16317
90400	16317
90500	16318
90600	16320
90700	16320
90800	16320
90900	16320
91000	16320
91100	16321
91200	16321
91300	16321
91400	16321
91500	16321
91600	16321
91700	16321
91800	16322
91900	16322
92000	16322
92100	16322
92200	16324
92300	16324
92400	16324
92500	16324
92600	16324
92700	16324
92800	16324
92900	16324
93000	16325
93100	16326
93200	16326
93300	16326
93400	16326
93500	16326
93600	16327
93700	16327
93800	16327
93900	16327
94000	16327
94100	16327
94200	16328
94300	16328
94400	16331
94500	16331
94600	16332
94700	16332
94800	16333
94900	16333
95000	16334
95100	16334
95200	16335
95300	16336
95400	16337
95500	16337
95600	16338
95700	16338
95800	16339
95900	16339
96000	16339
96100	16339
96200	16340
96300	16340
96400	16341
96500	16341
96600	16341
96700	16341
96800	16342
96900	16342
97000	16342
97100	16342
97200	16342
97300	16342
97400	16342
97500	16342
97600	16342
97700	16342
97800	16342
97900	16342
98000	16343
98100	16345
98200	16345
98300	16345
98400	16345
98500	16346
98600	16346
98700	16346
98800	16346
98900	16346
99000	16346
99100	16346
99200	16346
99300	16346
99400	16347
99500	16347
99600	16347
99700	16347
99800	16347
99900	16347
100000	16347


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or3_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	2
300	3
400	4
500	8
600	10
700	15
800	15
900	18
1000	21
1100	28
1200	36
1300	44
1400	52
1500	67
1600	75
1700	84
1800	94
1900	100
2000	108
2100	117
2200	132
2300	140
2400	154
2500	165
2600	178
2700	193
2800	203
2900	215
3000	233
3100	248
3200	263
3300	276
3400	287
3500	300
3600	317
3700	334
3800	352
3900	371
4000	392
4100	404
4200	424
4300	442
4400	461
4500	485
4600	510
4700	532
4800	554
4900	579
5000	611
5100	633
5200	660
5300	679
5400	696
5500	731
5600	756
5700	780
5800	805
5900	830
6000	856
6100	877
6200	906
6300	935
6400	962
6500	992
6600	1029
6700	1059
6800	1084
6900	1119
7000	1150
7100	1177
7200	1209
7300	1243
7400	1272
7500	1299
7600	1332
7700	1366
7800	1400
7900	1428
8000	1455
8100	1488
8200	1530
8300	1564
8400	1604
8500	1646
8600	1678
8700	1713
8800	1753
8900	1792
9000	1826
9100	1861
9200	1902
9300	1933
9400	1971
9500	2007
9600	2048
9700	2083
9800	2114
9900	2151
10000	2189
10100	2228
10200	2273
10300	2321
10400	2353
10500	2387
10600	2431
10700	2464
10800	2499
10900	2537
11000	2587
11100	2635
11200	2677
11300	2721
11400	2771
11500	2811
11600	2857
11700	2893
11800	2937
11900	2988
12000	3035
12100	3091
12200	3143
12300	3186
12400	3222
12500	3262
12600	3306
12700	3351
12800	3400
12900	3457
13000	3496
13100	3539
13200	3586
13300	3640
13400	3683
13500	3734
13600	3780
13700	3833
13800	3890
13900	3938
14000	3993
14100	4038
14200	4093
14300	4142
14400	4189
14500	4249
14600	4297
14700	4345
14800	4399
14900	4453
15000	4496
15100	4556
15200	4607
15300	4660
15400	4717
15500	4766
15600	4822
15700	4873
15800	4925
15900	4984
16000	5034
16100	5087
16200	5137
16300	5190
16400	5244
16500	5291
16600	5351
16700	5405
16800	5464
16900	5515
17000	5565
17100	5621
17200	5675
17300	5730
17400	5789
17500	5847
17600	5906
17700	5956
17800	6014
17900	6074
18000	6131
18100	6189
18200	6253
18300	6311
18400	6364
18500	6421
18600	6477
18700	6533
18800	6583
18900	6642
19000	6704
19100	6766
19200	6833
19300	6891
19400	6953
19500	7018
19600	7078
19700	7142
19800	7198
19900	7255
20000	7322
20100	7375
20200	7435
20300	7502
20400	7555
20500	7614
20600	7675
20700	7739
20800	7805
20900	7859
21000	7930
21100	7991
21200	8050
21300	8112
21400	8166
21500	8228
21600	8291
21700	8355
21800	8425
21900	8490
22000	8562
22100	8621
22200	8689
22300	8760
22400	8817
22500	8880
22600	8948
22700	9016
22800	9081
22900	9142
23000	9207
23100	9275
23200	9342
23300	9412
23400	9477
23500	9547
23600	9628
23700	9700
23800	9773
23900	9839
24000	9900
24100	9967
24200	10035
24300	10101
24400	10167
24500	10233
24600	10300
24700	10364
24800	10425
24900	10487
25000	10561
25100	10628
25200	10689
25300	10754
25400	10819
25500	10895
25600	10970
25700	11039
25800	11108
25900	11182
26000	11250
26100	11319
26200	11386
26300	11456
26400	11528
26500	11588
26600	11659
26700	11736
26800	11806
26900	11871
27000	11943
27100	12013
27200	12078
27300	12151
27400	12222
27500	12279
27600	12353
27700	12417
27800	12486
27900	12559
28000	12627
28100	12698
28200	12765
28300	12839
28400	12908
28500	12975
28600	13042
28700	13114
28800	13180
28900	13250
29000	13323
29100	13398
29200	13469
29300	13543
29400	13613
29500	13695
29600	13771
29700	13836
29800	13913
29900	13985
30000	14059
30100	14129
30200	14204
30300	14271
30400	14346
30500	14417
30600	14489
30700	14565
30800	14634
30900	14714
31000	14793
31100	14865
31200	14932
31300	15015
31400	15087
31500	15161
31600	15240
31700	15312
31800	15392
31900	15468
32000	15540
32100	15616
32200	15691
32300	15777
32400	15852
32500	15925
32600	16007
32700	16090
32800	16162
32900	16242
33000	16314
33100	16387
33200	16471
33300	16547
33400	16613
33500	16689
33600	16772
33700	16845
33800	16930
33900	17011
34000	17090
34100	17160
34200	17239
34300	17318
34400	17395
34500	17477
34600	17550
34700	17622
34800	17708
34900	17781
35000	17863
35100	17937
35200	18016
35300	18088
35400	18163
35500	18239
35600	18316
35700	18393
35800	18472
35900	18551
36000	18633
36100	18708
36200	18784
36300	18863
36400	18945
36500	19023
36600	19101
36700	19182
36800	19265
36900	19346
37000	19426
37100	19501
37200	19581
37300	19656
37400	19735
37500	19818
37600	19900
37700	19977
37800	20060
37900	20140
38000	20220
38100	20291
38200	20365
38300	20439
38400	20526
38500	20601
38600	20678
38700	20761
38800	20842
38900	20927
39000	21002
39100	21072
39200	21159
39300	21243
39400	21324
39500	21406
39600	21482
39700	21553
39800	21633
39900	21707
40000	21786
40100	21861
40200	21936
40300	22009
40400	22093
40500	22174
40600	22253
40700	22338
40800	22422
40900	22504
41000	22583
41100	22669
41200	22751
41300	22825
41400	22905
41500	22991
41600	23070
41700	23149
41800	23235
41900	23311
42000	23394
42100	23464
42200	23550
42300	23635
42400	23717
42500	23799
42600	23881
42700	23960
42800	24043
42900	24119
43000	24206
43100	24287
43200	24366
43300	24450
43400	24522
43500	24601
43600	24675
43700	24761
43800	24849
43900	24932
44000	25016
44100	25103
44200	25181
44300	25267
44400	25348
44500	25431
44600	25512
44700	25592
44800	25673
44900	25755
45000	25837
45100	25920
45200	25997
45300	26084
45400	26164
45500	26245
45600	26336
45700	26419
45800	26504
45900	26586
46000	26664
46100	26746
46200	26828
46300	26915
46400	27001
46500	27087
46600	27171
46700	27254
46800	27337
46900	27416
47000	27498
47100	27586
47200	27669
47300	27747
47400	27828
47500	27915
47600	27996
47700	28081
47800	28164
47900	28249
48000	28329
48100	28413
48200	28496
48300	28585
48400	28670
48500	28749
48600	28833
48700	28917
48800	28999
48900	29088
49000	29173
49100	29260
49200	29339
49300	29423
49400	29507
49500	29591
49600	29674
49700	29754
49800	29844
49900	29923
50000	30005
50100	30089
50200	30176
50300	30267
50400	30356
50500	30437
50600	30521
50700	30602
50800	30684
50900	30767
51000	30854
51100	30935
51200	31020
51300	31104
51400	31178
51500	31266
51600	31348
51700	31430
51800	31519
51900	31600
52000	31682
52100	31768
52200	31858
52300	31948
52400	32025
52500	32104
52600	32188
52700	32266
52800	32353
52900	32445
53000	32532
53100	32613
53200	32692
53300	32781
53400	32867
53500	32958
53600	33045
53700	33135
53800	33220
53900	33307
54000	33394
54100	33479
54200	33565
54300	33648
54400	33731
54500	33822
54600	33906
54700	33993
54800	34077
54900	34159
55000	34244
55100	34330
55200	34420
55300	34503
55400	34588
55500	34669
55600	34752
55700	34842
55800	34926
55900	35013
56000	35091
56100	35181
56200	35269
56300	35354
56400	35442
56500	35527
56600	35608
56700	35697
56800	35784
56900	35868
57000	35957
57100	36039
57200	36121
57300	36206
57400	36290
57500	36378
57600	36466
57700	36547
57800	36630
57900	36711
58000	36801
58100	36884
58200	36968
58300	37055
58400	37138
58500	37224
58600	37314
58700	37398
58800	37485
58900	37564
59000	37651
59100	37727
59200	37814
59300	37897
59400	37987
59500	38073
59600	38163
59700	38245
59800	38328
59900	38415
60000	38502
60100	38583
60200	38666
60300	38752
60400	38838
60500	38926
60600	39008
60700	39092
60800	39178
60900	39264
61000	39349
61100	39437
61200	39523
61300	39605
61400	39691
61500	39778
61600	39863
61700	39942
61800	40027
61900	40112
62000	40202
62100	40276
62200	40357
62300	40445
62400	40531
62500	40621
62600	40708
62700	40798
62800	40888
62900	40977
63000	41064
63100	41147
63200	41231
63300	41316
63400	41398
63500	41481
63600	41568
63700	41651
63800	41737
63900	41817
64000	41900
64100	41991
64200	42079
64300	42160
64400	42248
64500	42336
64600	42421
64700	42503
64800	42587
64900	42671
65000	42756
65100	42844
65200	42926
65300	43006
65400	43082
65500	43164
65600	43250
65700	43336
65800	43428
65900	43511
66000	43598
66100	43680
66200	43766
66300	43860
66400	43942
66500	44029
66600	44110
66700	44193
66800	44281
66900	44369
67000	44461
67100	44549
67200	44637
67300	44722
67400	44804
67500	44893
67600	44979
67700	45067
67800	45153
67900	45243
68000	45330
68100	45411
68200	45501
68300	45589
68400	45676
68500	45762
68600	45841
68700	45932
68800	46017
68900	46103
69000	46191
69100	46282
69200	46368
69300	46448
69400	46536
69500	46618
69600	46708
69700	46791
69800	46878
69900	46963
70000	47053
70100	47142
70200	47229
70300	47316
70400	47402
70500	47489
70600	47571
70700	47657
70800	47750
70900	47841
71000	47931
71100	48019
71200	48106
71300	48194
71400	48278
71500	48364
71600	48453
71700	48536
71800	48616
71900	48700
72000	48792
72100	48874
72200	48961
72300	49050
72400	49140
72500	49231
72600	49322
72700	49412
72800	49497
72900	49580
73000	49670
73100	49758
73200	49842
73300	49928
73400	50018
73500	50104
73600	50194
73700	50281
73800	50369
73900	50458
74000	50547
74100	50637
74200	50723
74300	50809
74400	50900
74500	50985
74600	51065
74700	51150
74800	51237
74900	51325
75000	51412
75100	51500
75200	51593
75300	51677
75400	51766
75500	51854
75600	51942
75700	52027
75800	52110
75900	52201
76000	52289
76100	52380
76200	52468
76300	52554
76400	52640
76500	52726
76600	52813
76700	52899
76800	52981
76900	53073
77000	53160
77100	53250
77200	53339
77300	53427
77400	53511
77500	53600
77600	53683
77700	53767
77800	53855
77900	53938
78000	54026
78100	54113
78200	54200
78300	54289
78400	54375
78500	54459
78600	54549
78700	54635
78800	54720
78900	54812
79000	54896
79100	54978
79200	55065
79300	55144
79400	55238
79500	55326
79600	55410
79700	55488
79800	55573
79900	55659
80000	55744
80100	55835
80200	55927
80300	56020
80400	56105
80500	56194
80600	56276
80700	56357
80800	56447
80900	56534
81000	56622
81100	56707
81200	56794
81300	56870
81400	56957
81500	57046
81600	57129
81700	57218
81800	57301
81900	57377
82000	57461
82100	57550
82200	57635
82300	57727
82400	57808
82500	57896
82600	57989
82700	58074
82800	58159
82900	58248
83000	58333
83100	58421
83200	58505
83300	58591
83400	58677
83500	58765
83600	58851
83700	58946
83800	59033
83900	59120
84000	59206
84100	59293
84200	59380
84300	59464
84400	59556
84500	59634
84600	59720
84700	59805
84800	59902
84900	59989
85000	60073
85100	60157
85200	60246
85300	60335
85400	60420
85500	60507
85600	60595
85700	60678
85800	60762
85900	60851
86000	60937
86100	61016
86200	61106
86300	61194
86400	61279
86500	61370
86600	61455
86700	61540
86800	61630
86900	61718
87000	61802
87100	61889
87200	61974
87300	62061
87400	62149
87500	62229
87600	62315
87700	62402
87800	62484
87900	62566
88000	62654
88100	62740
88200	62829
88300	62919
88400	63006
88500	63088
88600	63172
88700	63259
88800	63343
88900	63430
89000	63511
89100	63598
89200	63684
89300	63774
89400	63862
89500	63947
89600	64031
89700	64121
89800	64205
89900	64285
90000	64376
90100	64457
90200	64541
90300	64629
90400	64711
90500	64803
90600	64887
90700	64975
90800	65063
90900	65151
91000	65234
91100	65320
91200	65407
91300	65492
91400	65576
91500	65663
91600	65755
91700	65847
91800	65940
91900	66027
92000	66115
92100	66202
92200	66285
92300	66370
92400	66450
92500	66535
92600	66625
92700	66716
92800	66797
92900	66880
93000	66965
93100	67052
93200	67136
93300	67225
93400	67315
93500	67399
93600	67488
93700	67581
93800	67671
93900	67758
94000	67845
94100	67932
94200	68009
94300	68098
94400	68187
94500	68274
94600	68360
94700	68441
94800	68529
94900	68621
95000	68707
95100	68793
95200	68884
95300	68970
95400	69052
95500	69138
95600	69221
95700	69303
95800	69389
95900	69474
96000	69555
96100	69640
96200	69730
96300	69821
96400	69909
96500	69998
96600	70090
96700	70179
96800	70262
96900	70354
97000	70442
97100	70529
97200	70614
97300	70693
97400	70778
97500	70856
97600	70940
97700	71027
97800	71112
97900	71203
98000	71291
98100	71383
98200	71470
98300	71564
98400	71652
98500	71744
98600	71834
98700	71920
98800	71996
98900	72084
99000	72178
99100	72265
99200	72357
99300	72444
99400	72535
99500	72623
99600	72708
99700	72800
99800	72890
99900	72976
100000	73064


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,397,0,3
500,493,0,7
600,590,0,10
700,685,0,15
800,780,0,20
900,876,0,24
1000,972,0,28
1100,1064,0,36
1200,1156,0,44
1300,1249,1,50
1400,1339,2,59
1500,1430,2,68
1600,1523,2,75
1700,1615,2,83
1800,1707,2,91
1900,1791,4,105
2000,1878,5,117
2100,1970,5,125
2200,2060,5,135
2300,2144,5,151
2400,2234,5,161
2500,2325,5,170
2600,2410,5,185
2700,2497,5,198
2800,2586,6,208
2900,2665,7,228
3000,2747,8,245
3100,2827,8,265
3200,2904,9,287
3300,2986,10,304
3400,3073,10,317
3500,3158,10,332
3600,3236,12,352
3700,3313,12,375
3800,3383,14,403
3900,3456,14,430
4000,3529,16,455
4100,3609,17,474
4200,3685,18,497
4300,3767,19,514
4400,3842,19,539
4500,3923,19,558
4600,3996,21,583
4700,4074,22,604
4800,4152,23,625
4900,4230,25,645
5000,4302,26,672
5100,4369,27,704
5200,4437,29,734
5300,4506,30,764
5400,4571,31,798
5500,4647,33,820
5600,4716,37,847
5700,4785,40,875
5800,4853,40,907
5900,4927,41,932
6000,4992,45,963
6100,5064,47,989
6200,5134,48,1018
6300,5201,49,1050
6400,5266,52,1082
6500,5338,53,1109
6600,5402,58,1140
6700,5475,59,1166
6800,5545,60,1195
6900,5610,63,1227
7000,5671,66,1263
7100,5739,68,1293
7200,5804,69,1327
7300,5870,72,1358
7400,5933,75,1392
7500,6000,75,1425
7600,6064,78,1458
7700,6131,80,1489
7800,6192,81,1527
7900,6254,82,1564
8000,6315,83,1602
8100,6373,85,1642
8200,6432,87,1681
8300,6494,90,1716
8400,6555,91,1754
8500,6613,94,1793
8600,6667,98,1835
8700,6724,101,1875
8800,6778,105,1917
8900,6833,108,1959
9000,6893,112,1995
9100,6949,112,2039
9200,7010,114,2076
9300,7073,116,2111
9400,7131,124,2145
9500,7178,126,2196
9600,7231,129,2240
9700,7284,130,2286
9800,7340,133,2327
9900,7395,135,2370
10000,7453,138,2409
10100,7515,140,2445
10200,7565,142,2493
10300,7622,146,2532
10400,7677,148,2575
10500,7728,155,2617
10600,7777,158,2665
10700,7825,162,2713
10800,7872,164,2764
10900,7925,170,2805
11000,7981,173,2846
11100,8037,177,2886
11200,8094,179,2927
11300,8138,184,2978
11400,8188,186,3026
11500,8228,190,3082
11600,8276,192,3132
11700,8327,196,3177
11800,8388,198,3214
11900,8434,201,3265
12000,8488,203,3309
12100,8547,205,3348
12200,8597,206,3397
12300,8638,209,3453
12400,8679,214,3507
12500,8723,214,3563
12600,8772,218,3610
12700,8815,221,3664
12800,8853,225,3722
12900,8900,229,3771
13000,8953,233,3814
13100,8985,236,3879
13200,9034,237,3929
13300,9084,240,3976
13400,9119,243,4038
13500,9160,246,4094
13600,9203,251,4146
13700,9239,254,4207
13800,9280,255,4265
13900,9331,257,4312
14000,9366,260,4374
14100,9415,263,4422
14200,9464,267,4469
14300,9501,272,4527
14400,9543,275,4582
14500,9586,281,4633
14600,9628,283,4689
14700,9669,285,4746
14800,9708,286,4806
14900,9742,289,4869
15000,9786,290,4924
15100,9827,293,4980
15200,9867,294,5039
15300,9900,297,5103
15400,9944,303,5153
15500,9985,307,5208
15600,10032,310,5258
15700,10071,312,5317
15800,10110,315,5375
15900,10145,316,5439
16000,10178,318,5504
16100,10226,322,5552
16200,10262,325,5613
16300,10305,326,5669
16400,10345,333,5722
16500,10379,339,5782
16600,10417,341,5842
16700,10455,346,5899
16800,10494,350,5956
16900,10531,354,6015
17000,10576,357,6067
17100,10608,359,6133
17200,10650,360,6190
17300,10688,361,6251
17400,10722,362,6316
17500,10755,362,6383
17600,10783,368,6449
17700,10819,372,6509
17800,10854,376,6570
17900,10896,381,6623
18000,10931,385,6684
18100,10966,389,6745
18200,10997,393,6810
18300,11030,395,6875
18400,11055,398,6947
18500,11087,402,7011
18600,11127,408,7065
18700,11159,416,7125
18800,11197,421,7182
18900,11232,422,7246
19000,11266,427,7307
19100,11297,430,7373
19200,11337,434,7429
19300,11366,441,7493
19400,11395,446,7559
19500,11427,448,7625
19600,11458,455,7687
19700,11484,460,7756
19800,11508,466,7826
19900,11533,469,7898
20000,11561,471,7968
20100,11593,479,8028
20200,11625,485,8090
20300,11652,488,8160
20400,11672,493,8235
20500,11698,498,8304
20600,11724,502,8374
20700,11752,505,8443
20800,11775,507,8518
20900,11804,511,8585
21000,11836,516,8648
21100,11864,519,8717
21200,11887,527,8786
21300,11922,533,8845
21400,11944,536,8920
21500,11966,538,8996
21600,11990,542,9068
21700,12016,547,9137
21800,12042,552,9206
21900,12069,557,9274
22000,12100,559,9341
22100,12130,562,9408
22200,12155,568,9477
22300,12185,575,9540
22400,12213,579,9608
22500,12239,583,9678
22600,12263,584,9753
22700,12285,589,9826
22800,12302,595,9903
22900,12333,596,9971
23000,12361,600,10039
23100,12388,606,10106
23200,12409,613,10178
23300,12434,617,10249
23400,12462,619,10319
23500,12484,624,10392
23600,12509,627,10464
23700,12540,633,10527
23800,12566,638,10596
23900,12590,644,10666
24000,12611,652,10737
24100,12632,656,10812
24200,12656,660,10884
24300,12682,665,10953
24400,12707,671,11022
24500,12731,673,11096
24600,12760,677,11163
24700,12782,681,11237
24800,12799,684,11317
24900,12826,688,11386
25000,12848,695,11457
25100,12868,700,11532
25200,12894,703,11603
25300,12914,711,11675
25400,12931,718,11751
25500,12955,724,11821
25600,12977,728,11895
25700,12996,735,11969
25800,13022,741,12037
25900,13041,747,12112
26000,13058,750,12192
26100,13075,751,12274
26200,13091,759,12350
26300,13116,764,12420
26400,13134,765,12501
26500,13160,775,12565
26600,13184,782,12634
26700,13205,784,12711
26800,13228,788,12784
26900,13245,796,12859
27000,13263,801,12936
27100,13287,808,13005
27200,13304,814,13082
27300,13324,823,13153
27400,13348,829,13223
27500,13366,832,13302
27600,13396,836,13368
27700,13405,837,13458
27800,13417,845,13538
27900,13436,848,13616
28000,13455,855,13690
28100,13476,860,13764
28200,13501,870,13829
28300,13521,874,13905
28400,13540,881,13979
28500,13565,890,14045
28600,13580,895,14125
28700,13600,901,14199
28800,13619,904,14277
28900,13638,907,14355
29000,13658,911,14431
29100,13673,918,14509
29200,13696,923,14581
29300,13719,927,14654
29400,13732,932,14736
29500,13757,934,14809
29600,13771,939,14890
29700,13795,940,14965
29800,13809,945,15046
29900,13818,949,15133
30000,13840,955,15205
30100,13856,960,15284
30200,13872,965,15363
30300,13891,967,15442
30400,13905,970,15525
30500,13922,975,15603
30600,13931,982,15687
30700,13947,988,15765
30800,13955,995,15850
30900,13970,1002,15928
31000,13984,1007,16009
31100,13991,1014,16095
31200,14002,1021,16177
31300,14018,1026,16256
31400,14033,1031,16336
31500,14046,1036,16418
31600,14058,1041,16501
31700,14073,1044,16583
31800,14088,1052,16660
31900,14105,1057,16738
32000,14124,1065,16811
32100,14141,1068,16891
32200,14151,1075,16974
32300,14163,1078,17059
32400,14177,1080,17143
32500,14193,1084,17223
32600,14216,1088,17296
32700,14227,1094,17379
32800,14241,1100,17459
32900,14253,1104,17543
33000,14262,1111,17627
33100,14278,1114,17708
33200,14291,1117,17792
33300,14306,1124,17870
33400,14318,1132,17950
33500,14333,1138,18029
33600,14342,1145,18113
33700,14351,1153,18196
33800,14367,1158,18275
33900,14374,1165,18361
34000,14393,1167,18440
34100,14400,1171,18529
34200,14418,1177,18605
34300,14431,1180,18689
34400,14441,1182,18777
34500,14452,1187,18861
34600,14460,1191,18949
34700,14469,1197,19034
34800,14483,1204,19113
34900,14498,1210,19192
35000,14509,1215,19276
35100,14519,1223,19358
35200,14527,1228,19445
35300,14541,1232,19527
35400,14552,1239,19609
35500,14560,1245,19695
35600,14567,1249,19784
35700,14582,1255,19863
35800,14592,1260,19948
35900,14600,1266,20034
36000,14608,1272,20120
36100,14615,1277,20208
36200,14622,1281,20297
36300,14632,1287,20381
36400,14641,1294,20465
36500,14660,1300,20540
36600,14674,1305,20621
36700,14692,1309,20699
36800,14702,1314,20784
36900,14712,1323,20865
37000,14723,1328,20949
37100,14730,1332,21038
37200,14739,1338,21123
37300,14749,1340,21211
37400,14758,1346,21296
37500,14766,1353,21381
37600,14779,1358,21463
37700,14790,1366,21544
37800,14798,1371,21631
37900,14804,1379,21717
38000,14816,1382,21802
38100,14828,1387,21885
38200,14842,1391,21967
38300,14851,1391,22058
38400,14856,1397,22147
38500,14864,1406,22230
38600,14874,1407,22319
38700,14882,1412,22406
38800,14893,1415,22492
38900,14903,1423,22574
39000,14912,1430,22658
39100,14922,1433,22745
39200,14932,1439,22829
39300,14943,1442,22915
39400,14951,1445,23004
39500,14959,1454,23087
39600,14965,1462,23173
39700,14976,1469,23255
39800,14988,1476,23336
39900,14999,1480,23421
40000,15009,1488,23503
40100,15018,1493,23589
40200,15027,1497,23676
40300,15033,1504,23763
40400,15039,1510,23851
40500,15051,1515,23934
40600,15057,1521,24022
40700,15066,1531,24103
40800,15073,1538,24189
40900,15080,1543,24277
41000,15090,1545,24365
41100,15099,1548,24453
41200,15105,1556,24539
41300,15114,1559,24627
41400,15120,1563,24717
41500,15128,1569,24803
41600,15133,1572,24895
41700,15136,1573,24991
41800,15145,1583,25072
41900,15153,1590,25157
42000,15159,1596,25245
42100,15165,1600,25335
42200,15178,1607,25415
42300,15184,1615,25501
42400,15187,1619,25594
42500,15195,1621,25684
42600,15203,1628,25769
42700,15216,1634,25850
42800,15220,1641,25939
42900,15227,1645,26028
43000,15232,1650,26118
43100,15241,1652,26207
43200,15247,1664,26289
43300,15252,1669,26379
43400,15257,1673,26470
43500,15266,1678,26556
43600,15273,1681,26646
43700,15285,1687,26728
43800,15291,1691,26818
43900,15299,1696,26905
44000,15304,1701,26995
44100,15309,1709,27082
44200,15316,1718,27166
44300,15319,1724,27257
44400,15326,1728,27346
44500,15332,1735,27433
44600,15334,1740,27526
44700,15343,1746,27611
44800,15351,1751,27698
44900,15362,1754,27784
45000,15367,1758,27875
45100,15372,1763,27965
45200,15376,1770,28054
45300,15381,1775,28144
45400,15386,1778,28236
45500,15388,1783,28329
45600,15391,1786,28423
45700,15397,1787,28516
45800,15402,1793,28605
45900,15410,1796,28694
46000,15417,1799,28784
46100,15427,1809,28864
46200,15436,1816,28948
46300,15441,1824,29035
46400,15449,1830,29121
46500,15450,1838,29212
46600,15454,1844,29302
46700,15459,1851,29390
46800,15463,1852,29485
46900,15472,1860,29568
47000,15476,1867,29657
47100,15483,1873,29744
47200,15486,1884,29830
47300,15488,1889,29923
47400,15491,1891,30018
47500,15500,1897,30103
47600,15505,1903,30192
47700,15511,1911,30278
47800,15518,1919,30363
47900,15523,1921,30456
48000,15532,1927,30541
48100,15533,1934,30633
48200,15538,1942,30720
48300,15543,1948,30809
48400,15548,1955,30897
48500,15558,1965,30977
48600,15562,1971,31067
48700,15566,1978,31156
48800,15573,1983,31244
48900,15574,1989,31337
49000,15583,1993,31424
49100,15585,1996,31519
49200,15590,2000,31610
49300,15592,2006,31702
49400,15595,2011,31794
49500,15598,2023,31879
49600,15602,2026,31972
49700,15606,2032,32062
49800,15614,2037,32149
49900,15615,2044,32241
50000,15619,2048,32333
50100,15626,2051,32423
50200,15629,2056,32515
50300,15634,2059,32607
50400,15636,2063,32701
50500,15640,2067,32793
50600,15644,2077,32879
50700,15647,2085,32968
50800,15650,2092,33058
50900,15653,2094,33153
51000,15658,2098,33244
51100,15664,2101,33335
51200,15668,2109,33423
51300,15675,2116,33509
51400,15678,2122,33600
51500,15680,2124,33696
51600,15681,2132,33787
51700,15687,2135,33878
51800,15693,2144,33963
51900,15698,2149,34053
52000,15706,2151,34143
52100,15711,2158,34231
52200,15716,2163,34321
52300,15724,2169,34407
52400,15728,2176,34496
52500,15730,2182,34588
52600,15734,2187,34679
52700,15741,2193,34766
52800,15747,2204,34849
52900,15751,2208,34941
53000,15755,2215,35030
53100,15758,2224,35118
53200,15763,2226,35211
53300,15765,2234,35301
53400,15767,2240,35393
53500,15773,2241,35486
53600,15777,2248,35575
53700,15779,2251,35670
53800,15782,2257,35761
53900,15786,2264,35850
54000,15790,2268,35942
54100,15794,2271,36035
54200,15795,2278,36127
54300,15804,2283,36213
54400,15806,2288,36306
54500,15809,2293,36398
54600,15812,2299,36489
54700,15817,2303,36580
54800,15821,2308,36671
54900,15822,2311,36767
55000,15826,2320,36854
55100,15831,2328,36941
55200,15833,2333,37034
55300,15835,2337,37128
55400,15838,2343,37219
55500,15841,2349,37310
55600,15845,2355,37400
55700,15846,2362,37492
55800,15851,2367,37582
55900,15854,2370,37676
56000,15855,2376,37769
56100,15859,2383,37858
56200,15860,2391,37949
56300,15864,2402,38034
56400,15867,2405,38128
56500,15870,2411,38219
56600,15874,2415,38311
56700,15876,2419,38405
56800,15880,2427,38493
56900,15884,2433,38583
57000,15888,2441,38671
57100,15891,2447,38762
57200,15892,2454,38854
57300,15894,2460,38946
57400,15897,2468,39035
57500,15901,2477,39122
57600,15905,2482,39213
57700,15906,2486,39308
57800,15908,2496,39396
57900,15911,2501,39488
58000,15915,2504,39581
58100,15916,2508,39676
58200,15919,2512,39769
58300,15922,2515,39863
58400,15924,2521,39955
58500,15928,2527,40045
58600,15928,2530,40142
58700,15930,2537,40233
58800,15932,2546,40322
58900,15932,2548,40420
59000,15936,2556,40508
59100,15936,2563,40601
59200,15942,2570,40688
59300,15943,2579,40778
59400,15945,2585,40870
59500,15946,2589,40965
59600,15946,2596,41058
59700,15947,2603,41150
59800,15950,2609,41241
59900,15951,2616,41333
60000,15953,2620,41427
60100,15953,2632,41515
60200,15957,2641,41602
60300,15957,2647,41696
60400,15957,2656,41787
60500,15962,2662,41876
60600,15963,2667,41970
60700,15966,2674,42060
60800,15970,2679,42151
60900,15975,2686,42239
61000,15979,2693,42328
61100,15983,2698,42419
61200,15985,2705,42510
61300,15988,2711,42601
61400,15990,2715,42695
61500,15991,2723,42786
61600,15992,2728,42880
61700,15995,2732,42973
61800,15999,2739,43062
61900,16004,2744,43152
62000,16004,2758,43238
62100,16008,2766,43326
62200,16011,2770,43419
62300,16016,2774,43510
62400,16018,2779,43603
62500,16020,2789,43691
62600,16021,2796,43783
62700,16025,2801,43874
62800,16027,2806,43967
62900,16030,2813,44057
63000,16031,2819,44150
63100,16033,2823,44244
63200,16033,2833,44334
63300,16036,2840,44424
63400,16037,2848,44515
63500,16041,2856,44603
63600,16044,2864,44692
63700,16046,2869,44785
63800,16048,2875,44877
63900,16053,2884,44963
64000,16053,2887,45060
64100,16055,2896,45149
64200,16056,2903,45241
64300,16057,2910,45333
64400,16060,2919,45421
64500,16062,2929,45509
64600,16063,2938,45599
64700,16063,2942,45695
64800,16068,2946,45786
64900,16069,2952,45879
65000,16070,2958,45972
65100,16072,2964,46064
65200,16073,2966,46161
65300,16075,2977,46248
65400,16078,2982,46340
65500,16079,2990,46431
65600,16082,2994,46524
65700,16087,2995,46618
65800,16089,3002,46709
65900,16091,3006,46803
66000,16094,3015,46891
66100,16095,3023,46982
66200,16096,3032,47072
66300,16096,3038,47166
66400,16100,3044,47256
66500,16105,3051,47344
66600,16105,3058,47437
66700,16106,3066,47528
66800,16106,3073,47621
66900,16107,3079,47714
67000,16109,3084,47807
67100,16112,3091,47897
67200,16114,3099,47987
67300,16117,3106,48077
67400,16118,3111,48171
67500,16121,3116,48263
67600,16122,3122,48356
67700,16123,3130,48447
67800,16126,3133,48541
67900,16127,3140,48633
68000,16127,3146,48727
68100,16129,3151,48820
68200,16129,3157,48914
68300,16132,3160,49008
68400,16132,3165,49103
68500,16132,3173,49195
68600,16136,3181,49283
68700,16139,3188,49373
68800,16140,3193,49467
68900,16140,3196,49564
69000,16140,3199,49661
69100,16141,3205,49754
69200,16143,3213,49844
69300,16144,3218,49938
69400,16144,3221,50035
69500,16147,3226,50127
69600,16148,3232,50220
69700,16152,3236,50312
69800,16152,3245,50403
69900,16152,3250,50498
70000,16153,3255,50592
70100,16153,3261,50686
70200,16153,3265,50782
70300,16154,3272,50874
70400,16154,3276,50970
70500,16157,3282,51061
70600,16157,3288,51155
70700,16157,3296,51247
70800,16158,3304,51338
70900,16159,3312,51429
71000,16161,3320,51519
71100,16161,3328,51611
71200,16161,3331,51708
71300,16165,3335,51800
71400,16165,3341,51894
71500,16166,3346,51988
71600,16166,3353,52081
71700,16167,3358,52175
71800,16168,3366,52266
71900,16168,3372,52360
72000,16169,3377,52454
72100,16169,3383,52548
72200,16169,3391,52640
72300,16170,3396,52734
72400,16171,3404,52825
72500,16172,3410,52918
72600,16175,3414,53011
72700,16177,3419,53104
72800,16178,3426,53196
72900,16181,3430,53289
73000,16181,3435,53384
73100,16182,3440,53478
73200,16183,3444,53573
73300,16183,3452,53665
73400,16183,3455,53762
73500,16187,3460,53853
73600,16187,3463,53950
73700,16190,3467,54043
73800,16190,3473,54137
73900,16190,3482,54228
74000,16191,3487,54322
74100,16192,3496,54412
74200,16193,3502,54505
74300,16193,3508,54599
74400,16194,3516,54690
74500,16196,3529,54775
74600,16198,3533,54869
74700,16200,3541,54959
74800,16203,3547,55050
74900,16203,3551,55146
75000,16203,3556,55241
75100,16203,3562,55335
75200,16205,3568,55427
75300,16205,3571,55524
75400,16206,3578,55616
75500,16207,3580,55713
75600,16208,3591,55801
75700,16208,3596,55896
75800,16210,3602,55988
75900,16210,3611,56079
76000,16211,3619,56170
76100,16212,3627,56261
76200,16213,3634,56353
76300,16213,3638,56449
76400,16214,3645,56541
76500,16214,3651,56635
76600,16217,3656,56727
76700,16217,3663,56820
76800,16217,3668,56915
76900,16218,3673,57009
77000,16218,3679,57103
77100,16218,3683,57199
77200,16219,3688,57293
77300,16224,3694,57382
77400,16225,3705,57470
77500,16225,3713,57562
77600,16228,3721,57651
77700,16230,3732,57738
77800,16230,3741,57829
77900,16231,3749,57920
78000,16233,3755,58012
78100,16234,3759,58107
78200,16234,3768,58198
78300,16234,3773,58293
78400,16234,3774,58392
78500,16235,3778,58487
78600,16236,3789,58575
78700,16240,3800,58660
78800,16242,3804,58754
78900,16243,3813,58844
79000,16244,3822,58934
79100,16244,3830,59026
79200,16244,3840,59116
79300,16244,3843,59213
79400,16244,3851,59305
79500,16245,3858,59397
79600,16245,3866,59489
79700,16245,3874,59581
79800,16247,3885,59668
79900,16247,3892,59761
80000,16248,3901,59851
80100,16248,3908,59944
80200,16248,3915,60037
80300,16249,3924,60127
80400,16249,3927,60224
80500,16250,3932,60318
80600,16251,3935,60414
80700,16253,3940,60507
80800,16254,3947,60599
80900,16254,3951,60695
81000,16254,3952,60794
81100,16254,3958,60888
81200,16254,3963,60983
81300,16254,3968,61078
81400,16255,3974,61171
81500,16255,3981,61264
81600,16256,3988,61356
81700,16257,3992,61451
81800,16259,3999,61542
81900,16260,4008,61632
82000,16262,4016,61722
82100,16262,4019,61819
82200,16262,4024,61914
82300,16266,4027,62007
82400,16269,4037,62094
82500,16269,4042,62189
82600,16270,4046,62284
82700,16270,4051,62379
82800,16272,4059,62469
82900,16273,4064,62563
83000,16273,4067,62660
83100,16273,4072,62755
83200,16273,4082,62845
83300,16276,4092,62932
83400,16277,4100,63023
83500,16277,4106,63117
83600,16278,4116,63206
83700,16279,4123,63298
83800,16279,4131,63390
83900,16280,4142,63478
84000,16280,4148,63572
84100,16281,4155,63664
84200,16282,4162,63756
84300,16282,4170,63848
84400,16282,4176,63942
84500,16284,4178,64038
84600,16285,4181,64134
84700,16285,4187,64228
84800,16285,4196,64319
84900,16286,4203,64411
85000,16286,4208,64506
85100,16286,4211,64603
85200,16286,4217,64697
85300,16286,4224,64790
85400,16287,4231,64882
85500,16287,4240,64973
85600,16287,4244,65069
85700,16287,4255,65158
85800,16287,4263,65250
85900,16287,4273,65340
86000,16288,4279,65433
86100,16288,4289,65523
86200,16289,4292,65619
86300,16290,4298,65712
86400,16291,4305,65804
86500,16291,4313,65896
86600,16292,4317,65991
86700,16292,4321,66087
86800,16293,4327,66180
86900,16294,4330,66276
87000,16294,4337,66369
87100,16295,4347,66458
87200,16295,4353,66552
87300,16295,4354,66651
87400,16295,4360,66745
87500,16295,4368,66837
87600,16295,4380,66925
87700,16295,4387,67018
87800,16295,4394,67111
87900,16295,4401,67204
88000,16295,4404,67301
88100,16295,4413,67392
88200,16295,4421,67484
88300,16296,4426,67578
88400,16297,4432,67671
88500,16298,4445,67757
88600,16301,4450,67849
88700,16301,4453,67946
88800,16301,4461,68038
88900,16301,4465,68134
89000,16302,4471,68227
89100,16304,4479,68317
89200,16305,4485,68410
89300,16307,4492,68501
89400,16307,4499,68594
89500,16307,4504,68689
89600,16307,4516,68777
89700,16307,4521,68872
89800,16307,4527,68966
89900,16308,4539,69053
90000,16308,4543,69149
90100,16308,4548,69244
90200,16308,4553,69339
90300,16309,4556,69435
90400,16310,4563,69527
90500,16312,4571,69617
90600,16313,4573,69714
90700,16314,4584,69802
90800,16314,4589,69897
90900,16315,4596,69989
91000,16316,4603,70081
91100,16317,4610,70173
91200,16318,4619,70263
91300,16318,4625,70357
91400,16318,4630,70452
91500,16318,4635,70547
91600,16318,4644,70638
91700,16318,4651,70731
91800,16318,4657,70825
91900,16319,4668,70913
92000,16320,4673,71007
92100,16322,4678,71100
92200,16322,4685,71193
92300,16323,4691,71286
92400,16323,4697,71380
92500,16323,4703,71474
92600,16323,4716,71561
92700,16324,4722,71654
92800,16324,4730,71746
92900,16324,4737,71839
93000,16324,4741,71935
93100,16324,4747,72029
93200,16325,4754,72121
93300,16326,4761,72213
93400,16327,4769,72304
93500,16327,4777,72396
93600,16327,4785,72488
93700,16328,4795,72577
93800,16328,4802,72670
93900,16328,4810,72762
94000,16328,4815,72857
94100,16328,4824,72948
94200,16329,4830,73041
94300,16329,4837,73134
94400,16329,4845,73226
94500,16329,4853,73318
94600,16331,4860,73409
94700,16331,4869,73500
94800,16331,4877,73592
94900,16331,4882,73687
95000,16332,4885,73783
95100,16332,4893,73875
95200,16334,4902,73964
95300,16335,4904,74061
95400,16336,4912,74152
95500,16336,4918,74246
95600,16336,4924,74340
95700,16336,4930,74434
95800,16336,4939,74525
95900,16336,4947,74617
96000,16336,4954,74710
96100,16337,4962,74801
96200,16337,4971,74892
96300,16337,4974,74989
96400,16337,4978,75085
96500,16337,4981,75182
96600,16338,4987,75275
96700,16338,4992,75370
96800,16339,5002,75459
96900,16339,5007,75554
97000,16340,5013,75647
97100,16340,5016,75744
97200,16340,5025,75835
97300,16340,5031,75929
97400,16340,5041,76019
97500,16340,5050,76110
97600,16340,5056,76204
97700,16340,5062,76298
97800,16340,5074,76386
97900,16340,5080,76480
98000,16340,5085,76575
98100,16340,5090,76670
98200,16340,5095,76765
98300,16341,5102,76857
98400,16341,5109,76950
98500,16341,5113,77046
98600,16342,5122,77136
98700,16343,5129,77228
98800,16344,5138,77318
98900,16344,5142,77414
99000,16344,5145,77511
99100,16344,5152,77604
99200,16344,5161,77695
99300,16344,5165,77791
99400,16344,5170,77886
99500,16344,5179,77977
99600,16344,5190,78066
99700,16344,5190,78166
99800,16344,5197,78259
99900,16344,5203,78353
100000,16344,5206,78450


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	0
1200	0
1300	1
1400	2
1500	2
1600	2
1700	2
1800	2
1900	4
2000	5
2100	5
2200	5
2300	5
2400	5
2500	5
2600	5
2700	5
2800	6
2900	7
3000	8
3100	8
3200	9
3300	10
3400	10
3500	10
3600	12
3700	12
3800	14
3900	14
4000	16
4100	17
4200	18
4300	19
4400	19
4500	19
4600	21
4700	22
4800	23
4900	25
5000	26
5100	27
5200	29
5300	30
5400	31
5500	33
5600	37
5700	40
5800	40
5900	41
6000	45
6100	47
6200	48
6300	49
6400	52
6500	53
6600	58
6700	59
6800	60
6900	63
7000	66
7100	68
7200	69
7300	72
7400	75
7500	75
7600	78
7700	80
7800	81
7900	82
8000	83
8100	85
8200	87
8300	90
8400	91
8500	94
8600	98
8700	101
8800	105
8900	108
9000	112
9100	112
9200	114
9300	116
9400	124
9500	126
9600	129
9700	130
9800	133
9900	135
10000	138
10100	140
10200	142
10300	146
10400	148
10500	155
10600	158
10700	162
10800	164
10900	170
11000	173
11100	177
11200	179
11300	184
11400	186
11500	190
11600	192
11700	196
11800	198
11900	201
12000	203
12100	205
12200	206
12300	209
12400	214
12500	214
12600	218
12700	221
12800	225
12900	229
13000	233
13100	236
13200	237
13300	240
13400	243
13500	246
13600	251
13700	254
13800	255
13900	257
14000	260
14100	263
14200	267
14300	272
14400	275
14500	281
14600	283
14700	285
14800	286
14900	289
15000	290
15100	293
15200	294
15300	297
15400	303
15500	307
15600	310
15700	312
15800	315
15900	316
16000	318
16100	322
16200	325
16300	326
16400	333
16500	339
16600	341
16700	346
16800	350
16900	354
17000	357
17100	359
17200	360
17300	361
17400	362
17500	362
17600	368
17700	372
17800	376
17900	381
18000	385
18100	389
18200	393
18300	395
18400	398
18500	402
18600	408
18700	416
18800	421
18900	422
19000	427
19100	430
19200	434
19300	441
19400	446
19500	448
19600	455
19700	460
19800	466
19900	469
20000	471
20100	479
20200	485
20300	488
20400	493
20500	498
20600	502
20700	505
20800	507
20900	511
21000	516
21100	519
21200	527
21300	533
21400	536
21500	538
21600	542
21700	547
21800	552
21900	557
22000	559
22100	562
22200	568
22300	575
22400	579
22500	583
22600	584
22700	589
22800	595
22900	596
23000	600
23100	606
23200	613
23300	617
23400	619
23500	624
23600	627
23700	633
23800	638
23900	644
24000	652
24100	656
24200	660
24300	665
24400	671
24500	673
24600	677
24700	681
24800	684
24900	688
25000	695
25100	700
25200	703
25300	711
25400	718
25500	724
25600	728
25700	735
25800	741
25900	747
26000	750
26100	751
26200	759
26300	764
26400	765
26500	775
26600	782
26700	784
26800	788
26900	796
27000	801
27100	808
27200	814
27300	823
27400	829
27500	832
27600	836
27700	837
27800	845
27900	848
28000	855
28100	860
28200	870
28300	874
28400	881
28500	890
28600	895
28700	901
28800	904
28900	907
29000	911
29100	918
29200	923
29300	927
29400	932
29500	934
29600	939
29700	940
29800	945
29900	949
30000	955
30100	960
30200	965
30300	967
30400	970
30500	975
30600	982
30700	988
30800	995
30900	1002
31000	1007
31100	1014
31200	1021
31300	1026
31400	1031
31500	1036
31600	1041
31700	1044
31800	1052
31900	1057
32000	1065
32100	1068
32200	1075
32300	1078
32400	1080
32500	1084
32600	1088
32700	1094
32800	1100
32900	1104
33000	1111
33100	1114
33200	1117
33300	1124
33400	1132
33500	1138
33600	1145
33700	1153
33800	1158
33900	1165
34000	1167
34100	1171
34200	1177
34300	1180
34400	1182
34500	1187
34600	1191
34700	1197
34800	1204
34900	1210
35000	1215
35100	1223
35200	1228
35300	1232
35400	1239
35500	1245
35600	1249
35700	1255
35800	1260
35900	1266
36000	1272
36100	1277
36200	1281
36300	1287
36400	1294
36500	1300
36600	1305
36700	1309
36800	1314
36900	1323
37000	1328
37100	1332
37200	1338
37300	1340
37400	1346
37500	1353
37600	1358
37700	1366
37800	1371
37900	1379
38000	1382
38100	1387
38200	1391
38300	1391
38400	1397
38500	1406
38600	1407
38700	1412
38800	1415
38900	1423
39000	1430
39100	1433
39200	1439
39300	1442
39400	1445
39500	1454
39600	1462
39700	1469
39800	1476
39900	1480
40000	1488
40100	1493
40200	1497
40300	1504
40400	1510
40500	1515
40600	1521
40700	1531
40800	1538
40900	1543
41000	1545
41100	1548
41200	1556
41300	1559
41400	1563
41500	1569
41600	1572
41700	1573
41800	1583
41900	1590
42000	1596
42100	1600
42200	1607
42300	1615
42400	1619
42500	1621
42600	1628
42700	1634
42800	1641
42900	1645
43000	1650
43100	1652
43200	1664
43300	1669
43400	1673
43500	1678
43600	1681
43700	1687
43800	1691
43900	1696
44000	1701
44100	1709
44200	1718
44300	1724
44400	1728
44500	1735
44600	1740
44700	1746
44800	1751
44900	1754
45000	1758
45100	1763
45200	1770
45300	1775
45400	1778
45500	1783
45600	1786
45700	1787
45800	1793
45900	1796
46000	1799
46100	1809
46200	1816
46300	1824
46400	1830
46500	1838
46600	1844
46700	1851
46800	1852
46900	1860
47000	1867
47100	1873
47200	1884
47300	1889
47400	1891
47500	1897
47600	1903
47700	1911
47800	1919
47900	1921
48000	1927
48100	1934
48200	1942
48300	1948
48400	1955
48500	1965
48600	1971
48700	1978
48800	1983
48900	1989
49000	1993
49100	1996
49200	2000
49300	2006
49400	2011
49500	2023
49600	2026
49700	2032
49800	2037
49900	2044
50000	2048
50100	2051
50200	2056
50300	2059
50400	2063
50500	2067
50600	2077
50700	2085
50800	2092
50900	2094
51000	2098
51100	2101
51200	2109
51300	2116
51400	2122
51500	2124
51600	2132
51700	2135
51800	2144
51900	2149
52000	2151
52100	2158
52200	2163
52300	2169
52400	2176
52500	2182
52600	2187
52700	2193
52800	2204
52900	2208
53000	2215
53100	2224
53200	2226
53300	2234
53400	2240
53500	2241
53600	2248
53700	2251
53800	2257
53900	2264
54000	2268
54100	2271
54200	2278
54300	2283
54400	2288
54500	2293
54600	2299
54700	2303
54800	2308
54900	2311
55000	2320
55100	2328
55200	2333
55300	2337
55400	2343
55500	2349
55600	2355
55700	2362
55800	2367
55900	2370
56000	2376
56100	2383
56200	2391
56300	2402
56400	2405
56500	2411
56600	2415
56700	2419
56800	2427
56900	2433
57000	2441
57100	2447
57200	2454
57300	2460
57400	2468
57500	2477
57600	2482
57700	2486
57800	2496
57900	2501
58000	2504
58100	2508
58200	2512
58300	2515
58400	2521
58500	2527
58600	2530
58700	2537
58800	2546
58900	2548
59000	2556
59100	2563
59200	2570
59300	2579
59400	2585
59500	2589
59600	2596
59700	2603
59800	2609
59900	2616
60000	2620
60100	2632
60200	2641
60300	2647
60400	2656
60500	2662
60600	2667
60700	2674
60800	2679
60900	2686
61000	2693
61100	2698
61200	2705
61300	2711
61400	2715
61500	2723
61600	2728
61700	2732
61800	2739
61900	2744
62000	2758
62100	2766
62200	2770
62300	2774
62400	2779
62500	2789
62600	2796
62700	2801
62800	2806
62900	2813
63000	2819
63100	2823
63200	2833
63300	2840
63400	2848
63500	2856
63600	2864
63700	2869
63800	2875
63900	2884
64000	2887
64100	2896
64200	2903
64300	2910
64400	2919
64500	2929
64600	2938
64700	2942
64800	2946
64900	2952
65000	2958
65100	2964
65200	2966
65300	2977
65400	2982
65500	2990
65600	2994
65700	2995
65800	3002
65900	3006
66000	3015
66100	3023
66200	3032
66300	3038
66400	3044
66500	3051
66600	3058
66700	3066
66800	3073
66900	3079
67000	3084
67100	3091
67200	3099
67300	3106
67400	3111
67500	3116
67600	3122
67700	3130
67800	3133
67900	3140
68000	3146
68100	3151
68200	3157
68300	3160
68400	3165
68500	3173
68600	3181
68700	3188
68800	3193
68900	3196
69000	3199
69100	3205
69200	3213
69300	3218
69400	3221
69500	3226
69600	3232
69700	3236
69800	3245
69900	3250
70000	3255
70100	3261
70200	3265
70300	3272
70400	3276
70500	3282
70600	3288
70700	3296
70800	3304
70900	3312
71000	3320
71100	3328
71200	3331
71300	3335
71400	3341
71500	3346
71600	3353
71700	3358
71800	3366
71900	3372
72000	3377
72100	3383
72200	3391
72300	3396
72400	3404
72500	3410
72600	3414
72700	3419
72800	3426
72900	3430
73000	3435
73100	3440
73200	3444
73300	3452
73400	3455
73500	3460
73600	3463
73700	3467
73800	3473
73900	3482
74000	3487
74100	3496
74200	3502
74300	3508
74400	3516
74500	3529
74600	3533
74700	3541
74800	3547
74900	3551
75000	3556
75100	3562
75200	3568
75300	3571
75400	3578
75500	3580
75600	3591
75700	3596
75800	3602
75900	3611
76000	3619
76100	3627
76200	3634
76300	3638
76400	3645
76500	3651
76600	3656
76700	3663
76800	3668
76900	3673
77000	3679
77100	3683
77200	3688
77300	3694
77400	3705
77500	3713
77600	3721
77700	3732
77800	3741
77900	3749
78000	3755
78100	3759
78200	3768
78300	3773
78400	3774
78500	3778
78600	3789
78700	3800
78800	3804
78900	3813
79000	3822
79100	3830
79200	3840
79300	3843
79400	3851
79500	3858
79600	3866
79700	3874
79800	3885
79900	3892
80000	3901
80100	3908
80200	3915
80300	3924
80400	3927
80500	3932
80600	3935
80700	3940
80800	3947
80900	3951
81000	3952
81100	3958
81200	3963
81300	3968
81400	3974
81500	3981
81600	3988
81700	3992
81800	3999
81900	4008
82000	4016
82100	4019
82200	4024
82300	4027
82400	4037
82500	4042
82600	4046
82700	4051
82800	4059
82900	4064
83000	4067
83100	4072
83200	4082
83300	4092
83400	4100
83500	4106
83600	4116
83700	4123
83800	4131
83900	4142
84000	4148
84100	4155
84200	4162
84300	4170
84400	4176
84500	4178
84600	4181
84700	4187
84800	4196
84900	4203
85000	4208
85100	4211
85200	4217
85300	4224
85400	4231
85500	4240
85600	4244
85700	4255
85800	4263
85900	4273
86000	4279
86100	4289
86200	4292
86300	4298
86400	4305
86500	4313
86600	4317
86700	4321
86800	4327
86900	4330
87000	4337
87100	4347
87200	4353
87300	4354
87400	4360
87500	4368
87600	4380
87700	4387
87800	4394
87900	4401
88000	4404
88100	4413
88200	4421
88300	4426
88400	4432
88500	4445
88600	4450
88700	4453
88800	4461
88900	4465
89000	4471
89100	4479
89200	4485
89300	4492
89400	4499
89500	4504
89600	4516
89700	4521
89800	4527
89900	4539
90000	4543
90100	4548
90200	4553
90300	4556
90400	4563
90500	4571
90600	4573
90700	4584
90800	4589
90900	4596
91000	4603
91100	4610
91200	4619
91300	4625
91400	4630
91500	4635
91600	4644
91700	4651
91800	4657
91900	4668
92000	4673
92100	4678
92200	4685
92300	4691
92400	4697
92500	4703
92600	4716
92700	4722
92800	4730
92900	4737
93000	4741
93100	4747
93200	4754
93300	4761
93400	4769
93500	4777
93600	4785
93700	4795
93800	4802
93900	4810
94000	4815
94100	4824
94200	4830
94300	4837
94400	4845
94500	4853
94600	4860
94700	4869
94800	4877
94900	4882
95000	4885
95100	4893
95200	4902
95300	4904
95400	4912
95500	4918
95600	4924
95700	4930
95800	4939
95900	4947
96000	4954
96100	4962
96200	4971
96300	4974
96400	4978
96500	4981
96600	4987
96700	4992
96800	5002
96900	5007
97000	5013
97100	5016
97200	5025
97300	5031
97400	5041
97500	5050
97600	5056
97700	5062
97800	5074
97900	5080
98000	5085
98100	5090
98200	5095
98300	5102
98400	5109
98500	5113
98600	5122
98700	5129
98800	5138
98900	5142
99000	5145
99100	5152
99200	5161
99300	5165
99400	5170
99500	5179
99600	5190
99700	5190
99800	5197
99900	5203
100000	5206


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	397
500	493
600	590
700	685
800	780
900	876
1000	972
1100	1064
1200	1156
1300	1249
1400	1339
1500	1430
1600	1523
1700	1615
1800	1707
1900	1791
2000	1878
2100	1970
2200	2060
2300	2144
2400	2234
2500	2325
2600	2410
2700	2497
2800	2586
2900	2665
3000	2747
3100	2827
3200	2904
3300	2986
3400	3073
3500	3158
3600	3236
3700	3313
3800	3383
3900	3456
4000	3529
4100	3609
4200	3685
4300	3767
4400	3842
4500	3923
4600	3996
4700	4074
4800	4152
4900	4230
5000	4302
5100	4369
5200	4437
5300	4506
5400	4571
5500	4647
5600	4716
5700	4785
5800	4853
5900	4927
6000	4992
6100	5064
6200	5134
6300	5201
6400	5266
6500	5338
6600	5402
6700	5475
6800	5545
6900	5610
7000	5671
7100	5739
7200	5804
7300	5870
7400	5933
7500	6000
7600	6064
7700	6131
7800	6192
7900	6254
8000	6315
8100	6373
8200	6432
8300	6494
8400	6555
8500	6613
8600	6667
8700	6724
8800	6778
8900	6833
9000	6893
9100	6949
9200	7010
9300	7073
9400	7131
9500	7178
9600	7231
9700	7284
9800	7340
9900	7395
10000	7453
10100	7515
10200	7565
10300	7622
10400	7677
10500	7728
10600	7777
10700	7825
10800	7872
10900	7925
11000	7981
11100	8037
11200	8094
11300	8138
11400	8188
11500	8228
11600	8276
11700	8327
11800	8388
11900	8434
12000	8488
12100	8547
12200	8597
12300	8638
12400	8679
12500	8723
12600	8772
12700	8815
12800	8853
12900	8900
13000	8953
13100	8985
13200	9034
13300	9084
13400	9119
13500	9160
13600	9203
13700	9239
13800	9280
13900	9331
14000	9366
14100	9415
14200	9464
14300	9501
14400	9543
14500	9586
14600	9628
14700	9669
14800	9708
14900	9742
15000	9786
15100	9827
15200	9867
15300	9900
15400	9944
15500	9985
15600	10032
15700	10071
15800	10110
15900	10145
16000	10178
16100	10226
16200	10262
16300	10305
16400	10345
16500	10379
16600	10417
16700	10455
16800	10494
16900	10531
17000	10576
17100	10608
17200	10650
17300	10688
17400	10722
17500	10755
17600	10783
17700	10819
17800	10854
17900	10896
18000	10931
18100	10966
18200	10997
18300	11030
18400	11055
18500	11087
18600	11127
18700	11159
18800	11197
18900	11232
19000	11266
19100	11297
19200	11337
19300	11366
19400	11395
19500	11427
19600	11458
19700	11484
19800	11508
19900	11533
20000	11561
20100	11593
20200	11625
20300	11652
20400	11672
20500	11698
20600	11724
20700	11752
20800	11775
20900	11804
21000	11836
21100	11864
21200	11887
21300	11922
21400	11944
21500	11966
21600	11990
21700	12016
21800	12042
21900	12069
22000	12100
22100	12130
22200	12155
22300	12185
22400	12213
22500	12239
22600	12263
22700	12285
22800	12302
22900	12333
23000	12361
23100	12388
23200	12409
23300	12434
23400	12462
23500	12484
23600	12509
23700	12540
23800	12566
23900	12590
24000	12611
24100	12632
24200	12656
24300	12682
24400	12707
24500	12731
24600	12760
24700	12782
24800	12799
24900	12826
25000	12848
25100	12868
25200	12894
25300	12914
25400	12931
25500	12955
25600	12977
25700	12996
25800	13022
25900	13041
26000	13058
26100	13075
26200	13091
26300	13116
26400	13134
26500	13160
26600	13184
26700	13205
26800	13228
26900	13245
27000	13263
27100	13287
27200	13304
27300	13324
27400	13348
27500	13366
27600	13396
27700	13405
27800	13417
27900	13436
28000	13455
28100	13476
28200	13501
28300	13521
28400	13540
28500	13565
28600	13580
28700	13600
28800	13619
28900	13638
29000	13658
29100	13673
29200	13696
29300	13719
29400	13732
29500	13757
29600	13771
29700	13795
29800	13809
29900	13818
30000	13840
30100	13856
30200	13872
30300	13891
30400	13905
30500	13922
30600	13931
30700	13947
30800	13955
30900	13970
31000	13984
31100	13991
31200	14002
31300	14018
31400	14033
31500	14046
31600	14058
31700	14073
31800	14088
31900	14105
32000	14124
32100	14141
32200	14151
32300	14163
32400	14177
32500	14193
32600	14216
32700	14227
32800	14241
32900	14253
33000	14262
33100	14278
33200	14291
33300	14306
33400	14318
33500	14333
33600	14342
33700	14351
33800	14367
33900	14374
34000	14393
34100	14400
34200	14418
34300	14431
34400	14441
34500	14452
34600	14460
34700	14469
34800	14483
34900	14498
35000	14509
35100	14519
35200	14527
35300	14541
35400	14552
35500	14560
35600	14567
35700	14582
35800	14592
35900	14600
36000	14608
36100	14615
36200	14622
36300	14632
36400	14641
36500	14660
36600	14674
36700	14692
36800	14702
36900	14712
37000	14723
37100	14730
37200	14739
37300	14749
37400	14758
37500	14766
37600	14779
37700	14790
37800	14798
37900	14804
38000	14816
38100	14828
38200	14842
38300	14851
38400	14856
38500	14864
38600	14874
38700	14882
38800	14893
38900	14903
39000	14912
39100	14922
39200	14932
39300	14943
39400	14951
39500	14959
39600	14965
39700	14976
39800	14988
39900	14999
40000	15009
40100	15018
40200	15027
40300	15033
40400	15039
40500	15051
40600	15057
40700	15066
40800	15073
40900	15080
41000	15090
41100	15099
41200	15105
41300	15114
41400	15120
41500	15128
41600	15133
41700	15136
41800	15145
41900	15153
42000	15159
42100	15165
42200	15178
42300	15184
42400	15187
42500	15195
42600	15203
42700	15216
42800	15220
42900	15227
43000	15232
43100	15241
43200	15247
43300	15252
43400	15257
43500	15266
43600	15273
43700	15285
43800	15291
43900	15299
44000	15304
44100	15309
44200	15316
44300	15319
44400	15326
44500	15332
44600	15334
44700	15343
44800	15351
44900	15362
45000	15367
45100	15372
45200	15376
45300	15381
45400	15386
45500	15388
45600	15391
45700	15397
45800	15402
45900	15410
46000	15417
46100	15427
46200	15436
46300	15441
46400	15449
46500	15450
46600	15454
46700	15459
46800	15463
46900	15472
47000	15476
47100	15483
47200	15486
47300	15488
47400	15491
47500	15500
47600	15505
47700	15511
47800	15518
47900	15523
48000	15532
48100	15533
48200	15538
48300	15543
48400	15548
48500	15558
48600	15562
48700	15566
48800	15573
48900	15574
49000	15583
49100	15585
49200	15590
49300	15592
49400	15595
49500	15598
49600	15602
49700	15606
49800	15614
49900	15615
50000	15619
50100	15626
50200	15629
50300	15634
50400	15636
50500	15640
50600	15644
50700	15647
50800	15650
50900	15653
51000	15658
51100	15664
51200	15668
51300	15675
51400	15678
51500	15680
51600	15681
51700	15687
51800	15693
51900	15698
52000	15706
52100	15711
52200	15716
52300	15724
52400	15728
52500	15730
52600	15734
52700	15741
52800	15747
52900	15751
53000	15755
53100	15758
53200	15763
53300	15765
53400	15767
53500	15773
53600	15777
53700	15779
53800	15782
53900	15786
54000	15790
54100	15794
54200	15795
54300	15804
54400	15806
54500	15809
54600	15812
54700	15817
54800	15821
54900	15822
55000	15826
55100	15831
55200	15833
55300	15835
55400	15838
55500	15841
55600	15845
55700	15846
55800	15851
55900	15854
56000	15855
56100	15859
56200	15860
56300	15864
56400	15867
56500	15870
56600	15874
56700	15876
56800	15880
56900	15884
57000	15888
57100	15891
57200	15892
57300	15894
57400	15897
57500	15901
57600	15905
57700	15906
57800	15908
57900	15911
58000	15915
58100	15916
58200	15919
58300	15922
58400	15924
58500	15928
58600	15928
58700	15930
58800	15932
58900	15932
59000	15936
59100	15936
59200	15942
59300	15943
59400	15945
59500	15946
59600	15946
59700	15947
59800	15950
59900	15951
60000	15953
60100	15953
60200	15957
60300	15957
60400	15957
60500	15962
60600	15963
60700	15966
60800	15970
60900	15975
61000	15979
61100	15983
61200	15985
61300	15988
61400	15990
61500	15991
61600	15992
61700	15995
61800	15999
61900	16004
62000	16004
62100	16008
62200	16011
62300	16016
62400	16018
62500	16020
62600	16021
62700	16025
62800	16027
62900	16030
63000	16031
63100	16033
63200	16033
63300	16036
63400	16037
63500	16041
63600	16044
63700	16046
63800	16048
63900	16053
64000	16053
64100	16055
64200	16056
64300	16057
64400	16060
64500	16062
64600	16063
64700	16063
64800	16068
64900	16069
65000	16070
65100	16072
65200	16073
65300	16075
65400	16078
65500	16079
65600	16082
65700	16087
65800	16089
65900	16091
66000	16094
66100	16095
66200	16096
66300	16096
66400	16100
66500	16105
66600	16105
66700	16106
66800	16106
66900	16107
67000	16109
67100	16112
67200	16114
67300	16117
67400	16118
67500	16121
67600	16122
67700	16123
67800	16126
67900	16127
68000	16127
68100	16129
68200	16129
68300	16132
68400	16132
68500	16132
68600	16136
68700	16139
68800	16140
68900	16140
69000	16140
69100	16141
69200	16143
69300	16144
69400	16144
69500	16147
69600	16148
69700	16152
69800	16152
69900	16152
70000	16153
70100	16153
70200	16153
70300	16154
70400	16154
70500	16157
70600	16157
70700	16157
70800	16158
70900	16159
71000	16161
71100	16161
71200	16161
71300	16165
71400	16165
71500	16166
71600	16166
71700	16167
71800	16168
71900	16168
72000	16169
72100	16169
72200	16169
72300	16170
72400	16171
72500	16172
72600	16175
72700	16177
72800	16178
72900	16181
73000	16181
73100	16182
73200	16183
73300	16183
73400	16183
73500	16187
73600	16187
73700	16190
73800	16190
73900	16190
74000	16191
74100	16192
74200	16193
74300	16193
74400	16194
74500	16196
74600	16198
74700	16200
74800	16203
74900	16203
75000	16203
75100	16203
75200	16205
75300	16205
75400	16206
75500	16207
75600	16208
75700	16208
75800	16210
75900	16210
76000	16211
76100	16212
76200	16213
76300	16213
76400	16214
76500	16214
76600	16217
76700	16217
76800	16217
76900	16218
77000	16218
77100	16218
77200	16219
77300	16224
77400	16225
77500	16225
77600	16228
77700	16230
77800	16230
77900	16231
78000	16233
78100	16234
78200	16234
78300	16234
78400	16234
78500	16235
78600	16236
78700	16240
78800	16242
78900	16243
79000	16244
79100	16244
79200	16244
79300	16244
79400	16244
79500	16245
79600	16245
79700	16245
79800	16247
79900	16247
80000	16248
80100	16248
80200	16248
80300	16249
80400	16249
80500	16250
80600	16251
80700	16253
80800	16254
80900	16254
81000	16254
81100	16254
81200	16254
81300	16254
81400	16255
81500	16255
81600	16256
81700	16257
81800	16259
81900	16260
82000	16262
82100	16262
82200	16262
82300	16266
82400	16269
82500	16269
82600	16270
82700	16270
82800	16272
82900	16273
83000	16273
83100	16273
83200	16273
83300	16276
83400	16277
83500	16277
83600	16278
83700	16279
83800	16279
83900	16280
84000	16280
84100	16281
84200	16282
84300	16282
84400	16282
84500	16284
84600	16285
84700	16285
84800	16285
84900	16286
85000	16286
85100	16286
85200	16286
85300	16286
85400	16287
85500	16287
85600	16287
85700	16287
85800	16287
85900	16287
86000	16288
86100	16288
86200	16289
86300	16290
86400	16291
86500	16291
86600	16292
86700	16292
86800	16293
86900	16294
87000	16294
87100	16295
87200	16295
87300	16295
87400	16295
87500	16295
87600	16295
87700	16295
87800	16295
87900	16295
88000	16295
88100	16295
88200	16295
88300	16296
88400	16297
88500	16298
88600	16301
88700	16301
88800	16301
88900	16301
89000	16302
89100	16304
89200	16305
89300	16307
89400	16307
89500	16307
89600	16307
89700	16307
89800	16307
89900	16308
90000	16308
90100	16308
90200	16308
90300	16309
90400	16310
90500	16312
90600	16313
90700	16314
90800	16314
90900	16315
91000	16316
91100	16317
91200	16318
91300	16318
91400	16318
91500	16318
91600	16318
91700	16318
91800	16318
91900	16319
92000	16320
92100	16322
92200	16322
92300	16323
92400	16323
92500	16323
92600	16323
92700	16324
92800	16324
92900	16324
93000	16324
93100	16324
93200	16325
93300	16326
93400	16327
93500	16327
93600	16327
93700	16328
93800	16328
93900	16328
94000	16328
94100	16328
94200	16329
94300	16329
94400	16329
94500	16329
94600	16331
94700	16331
94800	16331
94900	16331
95000	16332
95100	16332
95200	16334
95300	16335
95400	16336
95500	16336
95600	16336
95700	16336
95800	16336
95900	16336
96000	16336
96100	16337
96200	16337
96300	16337
96400	16337
96500	16337
96600	16338
96700	16338
96800	16339
96900	16339
97000	16340
97100	16340
97200	16340
97300	16340
97400	16340
97500	16340
97600	16340
97700	16340
97800	16340
97900	16340
98000	16340
98100	16340
98200	16340
98300	16341
98400	16341
98500	16341
98600	16342
98700	16343
98800	16344
98900	16344
99000	16344
99100	16344
99200	16344
99300	16344
99400	16344
99500	16344
99600	16344
99700	16344
99800	16344
99900	16344
100000	16344


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or4_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	3
500	7
600	10
700	15
800	20
900	24
1000	28
1100	36
1200	44
1300	50
1400	59
1500	68
1600	75
1700	83
1800	91
1900	105
2000	117
2100	125
2200	135
2300	151
2400	161
2500	170
2600	185
2700	198
2800	208
2900	228
3000	245
3100	265
3200	287
3300	304
3400	317
3500	332
3600	352
3700	375
3800	403
3900	430
4000	455
4100	474
4200	497
4300	514
4400	539
4500	558
4600	583
4700	604
4800	625
4900	645
5000	672
5100	704
5200	734
5300	764
5400	798
5500	820
5600	847
5700	875
5800	907
5900	932
6000	963
6100	989
6200	1018
6300	1050
6400	1082
6500	1109
6600	1140
6700	1166
6800	1195
6900	1227
7000	1263
7100	1293
7200	1327
7300	1358
7400	1392
7500	1425
7600	1458
7700	1489
7800	1527
7900	1564
8000	1602
8100	1642
8200	1681
8300	1716
8400	1754
8500	1793
8600	1835
8700	1875
8800	1917
8900	1959
9000	1995
9100	2039
9200	2076
9300	2111
9400	2145
9500	2196
9600	2240
9700	2286
9800	2327
9900	2370
10000	2409
10100	2445
10200	2493
10300	2532
10400	2575
10500	2617
10600	2665
10700	2713
10800	2764
10900	2805
11000	2846
11100	2886
11200	2927
11300	2978
11400	3026
11500	3082
11600	3132
11700	3177
11800	3214
11900	3265
12000	3309
12100	3348
12200	3397
12300	3453
12400	3507
12500	3563
12600	3610
12700	3664
12800	3722
12900	3771
13000	3814
13100	3879
13200	3929
13300	3976
13400	4038
13500	4094
13600	4146
13700	4207
13800	4265
13900	4312
14000	4374
14100	4422
14200	4469
14300	4527
14400	4582
14500	4633
14600	4689
14700	4746
14800	4806
14900	4869
15000	4924
15100	4980
15200	5039
15300	5103
15400	5153
15500	5208
15600	5258
15700	5317
15800	5375
15900	5439
16000	5504
16100	5552
16200	5613
16300	5669
16400	5722
16500	5782
16600	5842
16700	5899
16800	5956
16900	6015
17000	6067
17100	6133
17200	6190
17300	6251
17400	6316
17500	6383
17600	6449
17700	6509
17800	6570
17900	6623
18000	6684
18100	6745
18200	6810
18300	6875
18400	6947
18500	7011
18600	7065
18700	7125
18800	7182
18900	7246
19000	7307
19100	7373
19200	7429
19300	7493
19400	7559
19500	7625
19600	7687
19700	7756
19800	7826
19900	7898
20000	7968
20100	8028
20200	8090
20300	8160
20400	8235
20500	8304
20600	8374
20700	8443
20800	8518
20900	8585
21000	8648
21100	8717
21200	8786
21300	8845
21400	8920
21500	8996
21600	9068
21700	9137
21800	9206
21900	9274
22000	9341
22100	9408
22200	9477
22300	9540
22400	9608
22500	9678
22600	9753
22700	9826
22800	9903
22900	9971
23000	10039
23100	10106
23200	10178
23300	10249
23400	10319
23500	10392
23600	10464
23700	10527
23800	10596
23900	10666
24000	10737
24100	10812
24200	10884
24300	10953
24400	11022
24500	11096
24600	11163
24700	11237
24800	11317
24900	11386
25000	11457
25100	11532
25200	11603
25300	11675
25400	11751
25500	11821
25600	11895
25700	11969
25800	12037
25900	12112
26000	12192
26100	12274
26200	12350
26300	12420
26400	12501
26500	12565
26600	12634
26700	12711
26800	12784
26900	12859
27000	12936
27100	13005
27200	13082
27300	13153
27400	13223
27500	13302
27600	13368
27700	13458
27800	13538
27900	13616
28000	13690
28100	13764
28200	13829
28300	13905
28400	13979
28500	14045
28600	14125
28700	14199
28800	14277
28900	14355
29000	14431
29100	14509
29200	14581
29300	14654
29400	14736
29500	14809
29600	14890
29700	14965
29800	15046
29900	15133
30000	15205
30100	15284
30200	15363
30300	15442
30400	15525
30500	15603
30600	15687
30700	15765
30800	15850
30900	15928
31000	16009
31100	16095
31200	16177
31300	16256
31400	16336
31500	16418
31600	16501
31700	16583
31800	16660
31900	16738
32000	16811
32100	16891
32200	16974
32300	17059
32400	17143
32500	17223
32600	17296
32700	17379
32800	17459
32900	17543
33000	17627
33100	17708
33200	17792
33300	17870
33400	17950
33500	18029
33600	18113
33700	18196
33800	18275
33900	18361
34000	18440
34100	18529
34200	18605
34300	18689
34400	18777
34500	18861
34600	18949
34700	19034
34800	19113
34900	19192
35000	19276
35100	19358
35200	19445
35300	19527
35400	19609
35500	19695
35600	19784
35700	19863
35800	19948
35900	20034
36000	20120
36100	20208
36200	20297
36300	20381
36400	20465
36500	20540
36600	20621
36700	20699
36800	20784
36900	20865
37000	20949
37100	21038
37200	21123
37300	21211
37400	21296
37500	21381
37600	21463
37700	21544
37800	21631
37900	21717
38000	21802
38100	21885
38200	21967
38300	22058
38400	22147
38500	22230
38600	22319
38700	22406
38800	22492
38900	22574
39000	22658
39100	22745
39200	22829
39300	22915
39400	23004
39500	23087
39600	23173
39700	23255
39800	23336
39900	23421
40000	23503
40100	23589
40200	23676
40300	23763
40400	23851
40500	23934
40600	24022
40700	24103
40800	24189
40900	24277
41000	24365
41100	24453
41200	24539
41300	24627
41400	24717
41500	24803
41600	24895
41700	24991
41800	25072
41900	25157
42000	25245
42100	25335
42200	25415
42300	25501
42400	25594
42500	25684
42600	25769
42700	25850
42800	25939
42900	26028
43000	26118
43100	26207
43200	26289
43300	26379
43400	26470
43500	26556
43600	26646
43700	26728
43800	26818
43900	26905
44000	26995
44100	27082
44200	27166
44300	27257
44400	27346
44500	27433
44600	27526
44700	27611
44800	27698
44900	27784
45000	27875
45100	27965
45200	28054
45300	28144
45400	28236
45500	28329
45600	28423
45700	28516
45800	28605
45900	28694
46000	28784
46100	28864
46200	28948
46300	29035
46400	29121
46500	29212
46600	29302
46700	29390
46800	29485
46900	29568
47000	29657
47100	29744
47200	29830
47300	29923
47400	30018
47500	30103
47600	30192
47700	30278
47800	30363
47900	30456
48000	30541
48100	30633
48200	30720
48300	30809
48400	30897
48500	30977
48600	31067
48700	31156
48800	31244
48900	31337
49000	31424
49100	31519
49200	31610
49300	31702
49400	31794
49500	31879
49600	31972
49700	32062
49800	32149
49900	32241
50000	32333
50100	32423
50200	32515
50300	32607
50400	32701
50500	32793
50600	32879
50700	32968
50800	33058
50900	33153
51000	33244
51100	33335
51200	33423
51300	33509
51400	33600
51500	33696
51600	33787
51700	33878
51800	33963
51900	34053
52000	34143
52100	34231
52200	34321
52300	34407
52400	34496
52500	34588
52600	34679
52700	34766
52800	34849
52900	34941
53000	35030
53100	35118
53200	35211
53300	35301
53400	35393
53500	35486
53600	35575
53700	35670
53800	35761
53900	35850
54000	35942
54100	36035
54200	36127
54300	36213
54400	36306
54500	36398
54600	36489
54700	36580
54800	36671
54900	36767
55000	36854
55100	36941
55200	37034
55300	37128
55400	37219
55500	37310
55600	37400
55700	37492
55800	37582
55900	37676
56000	37769
56100	37858
56200	37949
56300	38034
56400	38128
56500	38219
56600	38311
56700	38405
56800	38493
56900	38583
57000	38671
57100	38762
57200	38854
57300	38946
57400	39035
57500	39122
57600	39213
57700	39308
57800	39396
57900	39488
58000	39581
58100	39676
58200	39769
58300	39863
58400	39955
58500	40045
58600	40142
58700	40233
58800	40322
58900	40420
59000	40508
59100	40601
59200	40688
59300	40778
59400	40870
59500	40965
59600	41058
59700	41150
59800	41241
59900	41333
60000	41427
60100	41515
60200	41602
60300	41696
60400	41787
60500	41876
60600	41970
60700	42060
60800	42151
60900	42239
61000	42328
61100	42419
61200	42510
61300	42601
61400	42695
61500	42786
61600	42880
61700	42973
61800	43062
61900	43152
62000	43238
62100	43326
62200	43419
62300	43510
62400	43603
62500	43691
62600	43783
62700	43874
62800	43967
62900	44057
63000	44150
63100	44244
63200	44334
63300	44424
63400	44515
63500	44603
63600	44692
63700	44785
63800	44877
63900	44963
64000	45060
64100	45149
64200	45241
64300	45333
64400	45421
64500	45509
64600	45599
64700	45695
64800	45786
64900	45879
65000	45972
65100	46064
65200	46161
65300	46248
65400	46340
65500	46431
65600	46524
65700	46618
65800	46709
65900	46803
66000	46891
66100	46982
66200	47072
66300	47166
66400	47256
66500	47344
66600	47437
66700	47528
66800	47621
66900	47714
67000	47807
67100	47897
67200	47987
67300	48077
67400	48171
67500	48263
67600	48356
67700	48447
67800	48541
67900	48633
68000	48727
68100	48820
68200	48914
68300	49008
68400	49103
68500	49195
68600	49283
68700	49373
68800	49467
68900	49564
69000	49661
69100	49754
69200	49844
69300	49938
69400	50035
69500	50127
69600	50220
69700	50312
69800	50403
69900	50498
70000	50592
70100	50686
70200	50782
70300	50874
70400	50970
70500	51061
70600	51155
70700	51247
70800	51338
70900	51429
71000	51519
71100	51611
71200	51708
71300	51800
71400	51894
71500	51988
71600	52081
71700	52175
71800	52266
71900	52360
72000	52454
72100	52548
72200	52640
72300	52734
72400	52825
72500	52918
72600	53011
72700	53104
72800	53196
72900	53289
73000	53384
73100	53478
73200	53573
73300	53665
73400	53762
73500	53853
73600	53950
73700	54043
73800	54137
73900	54228
74000	54322
74100	54412
74200	54505
74300	54599
74400	54690
74500	54775
74600	54869
74700	54959
74800	55050
74900	55146
75000	55241
75100	55335
75200	55427
75300	55524
75400	55616
75500	55713
75600	55801
75700	55896
75800	55988
75900	56079
76000	56170
76100	56261
76200	56353
76300	56449
76400	56541
76500	56635
76600	56727
76700	56820
76800	56915
76900	57009
77000	57103
77100	57199
77200	57293
77300	57382
77400	57470
77500	57562
77600	57651
77700	57738
77800	57829
77900	57920
78000	58012
78100	58107
78200	58198
78300	58293
78400	58392
78500	58487
78600	58575
78700	58660
78800	58754
78900	58844
79000	58934
79100	59026
79200	59116
79300	59213
79400	59305
79500	59397
79600	59489
79700	59581
79800	59668
79900	59761
80000	59851
80100	59944
80200	60037
80300	60127
80400	60224
80500	60318
80600	60414
80700	60507
80800	60599
80900	60695
81000	60794
81100	60888
81200	60983
81300	61078
81400	61171
81500	61264
81600	61356
81700	61451
81800	61542
81900	61632
82000	61722
82100	61819
82200	61914
82300	62007
82400	62094
82500	62189
82600	62284
82700	62379
82800	62469
82900	62563
83000	62660
83100	62755
83200	62845
83300	62932
83400	63023
83500	63117
83600	63206
83700	63298
83800	63390
83900	63478
84000	63572
84100	63664
84200	63756
84300	63848
84400	63942
84500	64038
84600	64134
84700	64228
84800	64319
84900	64411
85000	64506
85100	64603
85200	64697
85300	64790
85400	64882
85500	64973
85600	65069
85700	65158
85800	65250
85900	65340
86000	65433
86100	65523
86200	65619
86300	65712
86400	65804
86500	65896
86600	65991
86700	66087
86800	66180
86900	66276
87000	66369
87100	66458
87200	66552
87300	66651
87400	66745
87500	66837
87600	66925
87700	67018
87800	67111
87900	67204
88000	67301
88100	67392
88200	67484
88300	67578
88400	67671
88500	67757
88600	67849
88700	67946
88800	68038
88900	68134
89000	68227
89100	68317
89200	68410
89300	68501
89400	68594
89500	68689
89600	68777
89700	68872
89800	68966
89900	69053
90000	69149
90100	69244
90200	69339
90300	69435
90400	69527
90500	69617
90600	69714
90700	69802
90800	69897
90900	69989
91000	70081
91100	70173
91200	70263
91300	70357
91400	70452
91500	70547
91600	70638
91700	70731
91800	70825
91900	70913
92000	71007
92100	71100
92200	71193
92300	71286
92400	71380
92500	71474
92600	71561
92700	71654
92800	71746
92900	71839
93000	71935
93100	72029
93200	72121
93300	72213
93400	72304
93500	72396
93600	72488
93700	72577
93800	72670
93900	72762
94000	72857
94100	72948
94200	73041
94300	73134
94400	73226
94500	73318
94600	73409
94700	73500
94800	73592
94900	73687
95000	73783
95100	73875
95200	73964
95300	74061
95400	74152
95500	74246
95600	74340
95700	74434
95800	74525
95900	74617
96000	74710
96100	74801
96200	74892
96300	74989
96400	75085
96500	75182
96600	75275
96700	75370
96800	75459
96900	75554
97000	75647
97100	75744
97200	75835
97300	75929
97400	76019
97500	76110
97600	76204
97700	76298
97800	76386
97900	76480
98000	76575
98100	76670
98200	76765
98300	76857
98400	76950
98500	77046
98600	77136
98700	77228
98800	77318
98900	77414
99000	77511
99100	77604
99200	77695
99300	77791
99400	77886
99500	77977
99600	78066
99700	78166
99800	78259
99900	78353
100000	78450


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,100,0,0
200,200,0,0
300,300,0,0
400,400,0,0
500,496,0,4
600,591,0,9
700,686,0,14
800,782,0,18
900,874,0,26
1000,968,0,32
1100,1063,1,36
1200,1154,1,45
1300,1246,1,53
1400,1332,2,66
1500,1425,2,73
1600,1517,2,81
1700,1607,3,90
1800,1696,3,101
1900,1784,3,113
2000,1864,3,133
2100,1955,5,140
2200,2041,6,153
2300,2132,6,162
2400,2224,6,170
2500,2314,6,180
2600,2404,6,190
2700,2485,6,209
2800,2568,6,226
2900,2656,7,237
3000,2745,7,248
3100,2830,7,263
3200,2908,8,284
3300,2987,8,305
3400,3067,10,323
3500,3151,10,339
3600,3231,12,357
3700,3306,12,382
3800,3388,13,399
3900,3470,14,416
4000,3551,14,435
4100,3624,15,461
4200,3709,16,475
4300,3791,17,492
4400,3871,17,512
4500,3949,17,534
4600,4025,18,557
4700,4097,19,584
4800,4169,21,610
4900,4248,24,628
5000,4315,26,659
5100,4395,26,679
5200,4464,26,710
5300,4541,26,733
5400,4613,27,760
5500,4685,27,788
5600,4755,29,816
5700,4831,29,840
5800,4902,30,868
5900,4973,32,895
6000,5043,34,923
6100,5114,34,952
6200,5177,39,984
6300,5240,39,1021
6400,5304,42,1054
6500,5369,44,1087
6600,5432,46,1122
6700,5502,46,1152
6800,5575,46,1179
6900,5646,48,1206
7000,5704,49,1247
7100,5768,50,1282
7200,5845,51,1304
7300,5903,51,1346
7400,5962,52,1386
7500,6031,52,1417
7600,6095,54,1451
7700,6159,54,1487
7800,6215,55,1530
7900,6283,56,1561
8000,6341,57,1602
8100,6397,59,1644
8200,6458,59,1683
8300,6513,62,1725
8400,6580,62,1758
8500,6642,64,1794
8600,6700,65,1835
8700,6754,66,1880
8800,6808,68,1924
8900,6863,69,1968
9000,6913,71,2016
9100,6962,73,2065
9200,7017,73,2110
9300,7081,73,2146
9400,7140,74,2186
9500,7197,74,2229
9600,7248,74,2278
9700,7308,74,2318
9800,7366,76,2358
9900,7412,79,2409
10000,7470,80,2450
10100,7513,82,2505
10200,7568,83,2549
10300,7630,84,2586
10400,7680,86,2634
10500,7733,88,2679
10600,7792,89,2719
10700,7838,89,2773
10800,7885,89,2826
10900,7942,90,2868
11000,7997,90,2913
11100,8047,92,2961
11200,8104,94,3002
11300,8153,96,3051
11400,8204,100,3096
11500,8251,101,3148
11600,8301,103,3196
11700,8349,107,3244
11800,8399,109,3292
11900,8452,109,3339
12000,8501,114,3385
12100,8541,116,3443
12200,8587,117,3496
12300,8635,119,3546
12400,8695,120,3585
12500,8737,123,3640
12600,8788,124,3688
12700,8827,128,3745
12800,8872,129,3799
12900,8925,133,3842
13000,8975,133,3892
13100,9019,137,3944
13200,9072,139,3989
13300,9112,143,4045
13400,9158,146,4096
13500,9211,149,4140
13600,9253,151,4196
13700,9291,154,4255
13800,9338,159,4303
13900,9386,159,4355
14000,9423,162,4415
14100,9466,163,4471
14200,9518,165,4517
14300,9567,166,4567
14400,9610,169,4621
14500,9656,169,4675
14600,9692,171,4737
14700,9743,172,4785
14800,9790,173,4837
14900,9828,176,4896
15000,9874,178,4948
15100,9905,181,5014
15200,9952,183,5065
15300,9993,188,5119
15400,10030,188,5182
15500,10067,188,5245
15600,10101,189,5310
15700,10136,194,5370
15800,10177,195,5428
15900,10213,197,5490
16000,10254,200,5546
16100,10292,203,5605
16200,10329,205,5666
16300,10366,205,5729
16400,10405,209,5786
16500,10434,212,5854
16600,10467,212,5921
16700,10507,212,5981
16800,10545,212,6043
16900,10578,213,6109
17000,10615,216,6169
17100,10644,219,6237
17200,10668,222,6310
17300,10698,225,6377
17400,10740,228,6432
17500,10780,232,6488
17600,10818,232,6550
17700,10847,233,6620
17800,10880,238,6682
17900,10911,239,6750
18000,10957,241,6802
18100,10986,243,6871
18200,11016,246,6938
18300,11050,248,7002
18400,11080,251,7069
18500,11112,251,7137
18600,11147,251,7202
18700,11176,253,7271
18800,11211,253,7336
18900,11236,254,7410
19000,11265,257,7478
19100,11299,260,7541
19200,11328,261,7611
19300,11363,264,7673
19400,11388,270,7742
19500,11413,271,7816
19600,11443,275,7882
19700,11474,281,7945
19800,11513,284,8003
19900,11537,286,8077
20000,11574,287,8139
20100,11593,290,8217
20200,11616,292,8292
20300,11650,296,8354
20400,11674,297,8429
20500,11698,300,8502
20600,11730,304,8566
20700,11754,308,8638
20800,11788,309,8703
20900,11825,312,8763
21000,11860,312,8828
21100,11885,315,8900
21200,11918,319,8963
21300,11940,323,9037
21400,11975,327,9098
21500,12002,330,9168
21600,12024,332,9244
21700,12052,335,9313
21800,12083,337,9380
21900,12109,338,9453
22000,12131,342,9527
22100,12162,344,9594
22200,12185,344,9671
22300,12208,347,9745
22400,12236,350,9814
22500,12260,353,9887
22600,12287,354,9959
22700,12316,355,10029
22800,12338,357,10105
22900,12356,358,10186
23000,12379,361,10260
23100,12404,363,10333
23200,12423,366,10411
23300,12451,368,10481
23400,12473,372,10555
23500,12500,375,10625
23600,12525,377,10698
23700,12541,378,10781
23800,12568,382,10850
23900,12599,383,10918
24000,12614,385,11001
24100,12640,387,11073
24200,12666,390,11144
24300,12694,391,11215
24400,12723,391,11286
24500,12738,394,11368
24600,12760,395,11445
24700,12789,398,11513
24800,12810,398,11592
24900,12833,401,11666
25000,12850,403,11747
25100,12882,406,11812
25200,12901,410,11889
25300,12918,413,11969
25400,12937,415,12048
25500,12954,419,12127
25600,12979,421,12200
25700,13007,423,12270
25800,13034,423,12343
25900,13057,428,12415
26000,13087,429,12484
26100,13101,430,12569
26200,13127,431,12642
26300,13148,433,12719
26400,13168,434,12798
26500,13190,436,12874
26600,13209,440,12951
26700,13223,444,13033
26800,13242,452,13106
26900,13253,454,13193
27000,13268,456,13276
27100,13283,458,13359
27200,13302,461,13437
27300,13322,462,13516
27400,13338,467,13595
27500,13359,469,13672
27600,13383,470,13747
27700,13396,470,13834
27800,13415,473,13912
27900,13432,474,13994
28000,13451,475,14074
28100,13472,480,14148
28200,13493,486,14221
28300,13505,489,14306
28400,13518,492,14390
28500,13531,495,14474
28600,13550,498,14552
28700,13568,501,14631
28800,13583,502,14715
28900,13598,504,14798
29000,13612,505,14883
29100,13637,507,14956
29200,13651,510,15039
29300,13669,512,15119
29400,13688,514,15198
29500,13702,514,15284
29600,13722,516,15362
29700,13740,519,15441
29800,13759,522,15519
29900,13778,522,15600
30000,13793,526,15681
30100,13816,528,15756
30200,13831,530,15839
30300,13851,532,15917
30400,13867,536,15997
30500,13881,537,16082
30600,13902,539,16159
30700,13926,540,16234
30800,13938,544,16318
30900,13961,548,16391
31000,13977,551,16472
31100,13988,555,16557
31200,14001,559,16640
31300,14010,566,16724
31400,14030,570,16800
31500,14043,571,16886
31600,14061,575,16964
31700,14075,577,17048
31800,14090,578,17132
31900,14111,581,17208
32000,14128,583,17289
32100,14142,586,17372
32200,14151,590,17459
32300,14164,594,17542
32400,14173,595,17632
32500,14191,596,17713
32600,14205,598,17797
32700,14214,599,17887
32800,14229,599,17972
32900,14236,600,18064
33000,14251,600,18149
33100,14263,601,18236
33200,14277,602,18321
33300,14289,603,18408
33400,14299,607,18494
33500,14305,609,18586
33600,14320,611,18669
33700,14334,617,18749
33800,14351,622,18827
33900,14367,627,18906
34000,14381,630,18989
34100,14398,632,19070
34200,14406,633,19161
34300,14418,633,19249
34400,14429,635,19336
34500,14439,636,19425
34600,14458,638,19504
34700,14469,639,19592
34800,14483,642,19675
34900,14498,643,19759
35000,14511,645,19844
35100,14522,647,19931
35200,14533,649,20018
35300,14545,651,20104
35400,14555,652,20193
35500,14566,654,20280
35600,14576,654,20370
35700,14586,654,20460
35800,14589,657,20554
35900,14601,660,20639
36000,14613,664,20723
36100,14621,666,20813
36200,14635,667,20898
36300,14644,672,20984
36400,14656,674,21070
36500,14664,680,21156
36600,14675,683,21242
36700,14686,685,21329
36800,14702,690,21408
36900,14716,691,21493
37000,14723,693,21584
37100,14728,696,21676
37200,14736,698,21766
37300,14741,702,21857
37400,14750,706,21944
37500,14760,708,22032
37600,14771,710,22119
37700,14777,710,22213
37800,14782,712,22306
37900,14787,716,22397
38000,14795,719,22486
38100,14806,723,22571
38200,14814,724,22662
38300,14821,727,22752
38400,14830,734,22836
38500,14845,736,22919
38600,14858,736,23006
38700,14872,741,23087
38800,14879,742,23179
38900,14885,745,23270
39000,14896,747,23357
39100,14905,748,23447
39200,14909,749,23542
39300,14912,753,23635
39400,14922,756,23722
39500,14931,762,23807
39600,14940,764,23896
39700,14950,768,23982
39800,14957,769,24074
39900,14965,775,24160
40000,14970,780,24250
40100,14975,782,24343
40200,14984,786,24430
40300,14995,790,24515
40400,15006,795,24599
40500,15015,801,24684
40600,15025,802,24773
40700,15030,804,24866
40800,15047,806,24947
40900,15054,807,25039
41000,15059,812,25129
41100,15070,817,25213
41200,15072,820,25308
41300,15084,821,25395
41400,15093,824,25483
41500,15103,825,25572
41600,15106,831,25663
41700,15116,832,25752
41800,15123,833,25844
41900,15125,839,25936
42000,15140,842,26018
42100,15151,845,26104
42200,15155,849,26196
42300,15165,854,26281
42400,15174,857,26369
42500,15185,861,26454
42600,15199,864,26537
42700,15204,866,26630
42800,15209,867,26724
42900,15218,868,26814
43000,15225,875,26900
43100,15229,878,26993
43200,15233,881,27086
43300,15245,881,27174
43400,15248,885,27267
43500,15257,887,27356
43600,15266,889,27445
43700,15270,891,27539
43800,15279,891,27630
43900,15285,896,27719
44000,15289,900,27811
44100,15297,902,27901
44200,15298,906,27996
44300,15304,909,28087
44400,15312,911,28177
44500,15317,913,28270
44600,15319,914,28367
44700,15329,915,28456
44800,15333,920,28547
44900,15339,922,28639
45000,15340,926,28734
45100,15344,934,28822
45200,15349,936,28915
45300,15358,939,29003
45400,15366,942,29092
45500,15372,944,29184
45600,15383,947,29270
45700,15394,951,29355
45800,15399,956,29445
45900,15403,959,29538
46000,15412,962,29626
46100,15425,964,29711
46200,15430,964,29806
46300,15435,970,29895
46400,15439,973,29988
46500,15444,976,30080
46600,15452,981,30167
46700,15455,982,30263
46800,15460,988,30352
46900,15463,992,30445
47000,15470,996,30534
47100,15474,999,30627
47200,15477,1002,30721
47300,15482,1004,30814
47400,15488,1007,30905
47500,15492,1010,30998
47600,15497,1012,31091
47700,15502,1017,31181
47800,15505,1019,31276
47900,15511,1024,31365
48000,15516,1027,31457
48100,15522,1029,31549
48200,15525,1031,31644
48300,15529,1034,31737
48400,15534,1043,31823
48500,15538,1047,31915
48600,15542,1049,32009
48700,15546,1050,32104
48800,15552,1055,32193
48900,15558,1058,32284
49000,15562,1059,32379
49100,15568,1062,32470
49200,15573,1065,32562
49300,15578,1067,32655
49400,15589,1072,32739
49500,15592,1076,32832
49600,15598,1082,32920
49700,15602,1086,33012
49800,15608,1089,33103
49900,15609,1093,33198
50000,15612,1098,33290
50100,15616,1101,33383
50200,15619,1104,33477
50300,15624,1107,33569
50400,15628,1110,33662
50500,15638,1112,33750
50600,15642,1116,33842
50700,15646,1120,33934
50800,15651,1121,34028
50900,15655,1125,34120
51000,15661,1133,34206
51100,15671,1139,34290
51200,15675,1141,34384
51300,15681,1141,34478
51400,15687,1148,34565
51500,15692,1155,34653
51600,15697,1158,34745
51700,15702,1165,34833
51800,15705,1167,34928
51900,15709,1169,35022
52000,15711,1170,35119
52100,15713,1174,35213
52200,15716,1180,35304
52300,15721,1181,35398
52400,15724,1188,35488
52500,15728,1194,35578
52600,15736,1197,35667
52700,15740,1200,35760
52800,15744,1204,35852
52900,15746,1205,35949
53000,15749,1209,36042
53100,15753,1214,36133
53200,15756,1216,36228
53300,15758,1220,36322
53400,15761,1222,36417
53500,15765,1226,36509
53600,15766,1228,36606
53700,15767,1231,36702
53800,15772,1236,36792
53900,15778,1237,36885
54000,15782,1242,36976
54100,15787,1244,37069
54200,15787,1249,37164
54300,15791,1252,37257
54400,15793,1254,37353
54500,15796,1257,37447
54600,15797,1260,37543
54700,15797,1263,37640
54800,15803,1263,37734
54900,15805,1264,37831
55000,15807,1267,37926
55100,15812,1268,38020
55200,15820,1269,38111
55300,15821,1271,38208
55400,15824,1275,38301
55500,15825,1279,38396
55600,15826,1282,38492
55700,15829,1288,38583
55800,15832,1293,38675
55900,15834,1295,38771
56000,15839,1298,38863
56100,15840,1298,38962
56200,15841,1301,39058
56300,15844,1307,39149
56400,15849,1311,39240
56500,15850,1313,39337
56600,15851,1319,39430
56700,15855,1322,39523
56800,15857,1326,39617
56900,15859,1331,39710
57000,15861,1334,39805
57100,15867,1335,39898
57200,15870,1337,39993
57300,15870,1338,40092
57400,15873,1340,40187
57500,15874,1341,40285
57600,15876,1344,40380
57700,15879,1345,40476
57800,15880,1350,40570
57900,15885,1353,40662
58000,15887,1356,40757
58100,15890,1360,40850
58200,15894,1367,40939
58300,15896,1375,41029
58400,15899,1382,41119
58500,15902,1386,41212
58600,15906,1387,41307
58700,15914,1394,41392
58800,15917,1395,41488
58900,15918,1400,41582
59000,15922,1400,41678
59100,15925,1406,41769
59200,15926,1410,41864
59300,15928,1414,41958
59400,15931,1415,42054
59500,15934,1417,42149
59600,15935,1422,42243
59700,15938,1427,42335
59800,15944,1432,42424
59900,15947,1434,42519
60000,15948,1437,42615
60100,15949,1437,42714
60200,15954,1437,42809
60300,15955,1441,42904
60400,15957,1444,42999
60500,15960,1447,43093
60600,15961,1452,43187
60700,15965,1455,43280
60800,15969,1460,43371
60900,15969,1461,43470
61000,15971,1467,43562
61100,15974,1470,43656
61200,15975,1475,43750
61300,15976,1481,43843
61400,15976,1483,43941
61500,15977,1485,44038
61600,15979,1489,44132
61700,15980,1498,44222
61800,15982,1502,44316
61900,15983,1505,44412
62000,15987,1510,44503
62100,15991,1513,44596
62200,15998,1520,44682
62300,15999,1523,44778
62400,16000,1525,44875
62500,16003,1528,44969
62600,16006,1528,45066
62700,16006,1531,45163
62800,16013,1533,45254
62900,16018,1537,45345
63000,16021,1541,45438
63100,16024,1543,45533
63200,16026,1546,45628
63300,16027,1550,45723
63400,16028,1554,45818
63500,16029,1557,45914
63600,16030,1560,46010
63700,16032,1563,46105
63800,16032,1566,46202
63900,16033,1568,46299
64000,16034,1570,46396
64100,16035,1572,46493
64200,16035,1574,46591
64300,16036,1576,46688
64400,16038,1580,46782
64500,16043,1584,46873
64600,16045,1584,46971
64700,16047,1587,47066
64800,16050,1590,47160
64900,16052,1591,47257
65000,16055,1592,47353
65100,16056,1594,47450
65200,16058,1595,47547
65300,16063,1599,47638
65400,16063,1600,47737
65500,16065,1601,47834
65600,16067,1604,47929
65700,16069,1608,48023
65800,16069,1609,48122
65900,16071,1611,48218
66000,16071,1617,48312
66100,16075,1619,48406
66200,16077,1620,48503
66300,16079,1623,48598
66400,16083,1627,48690
66500,16083,1627,48790
66600,16087,1631,48882
66700,16090,1635,48975
66800,16096,1638,49066
66900,16097,1644,49159
67000,16098,1647,49255
67100,16101,1649,49350
67200,16101,1653,49446
67300,16104,1655,49541
67400,16107,1656,49637
67500,16109,1660,49731
67600,16111,1664,49825
67700,16112,1665,49923
67800,16114,1667,50019
67900,16116,1669,50115
68000,16117,1671,50212
68100,16117,1673,50310
68200,16118,1678,50404
68300,16120,1683,50497
68400,16120,1687,50593
68500,16121,1688,50691
68600,16121,1691,50788
68700,16124,1693,50883
68800,16127,1696,50977
68900,16128,1698,51074
69000,16129,1701,51170
69100,16133,1708,51259
69200,16137,1710,51353
69300,16138,1713,51449
69400,16139,1720,51541
69500,16140,1725,51635
69600,16142,1727,51731
69700,16142,1728,51830
69800,16142,1733,51925
69900,16147,1737,52016
70000,16149,1739,52112
70100,16152,1740,52208
70200,16152,1742,52306
70300,16153,1746,52401
70400,16153,1753,52494
70500,16153,1754,52593
70600,16156,1756,52688
70700,16157,1760,52783
70800,16159,1763,52878
70900,16160,1764,52976
71000,16161,1766,53073
71100,16165,1769,53166
71200,16165,1774,53261
71300,16169,1778,53353
71400,16171,1778,53451
71500,16174,1779,53547
71600,16174,1784,53642
71700,16175,1786,53739
71800,16175,1791,53834
71900,16178,1793,53929
72000,16179,1795,54026
72100,16179,1799,54122
72200,16180,1803,54217
72300,16180,1806,54314
72400,16180,1811,54409
72500,16182,1814,54504
72600,16182,1818,54600
72700,16182,1822,54696
72800,16183,1823,54794
72900,16183,1827,54890
73000,16185,1832,54983
73100,16189,1835,55076
73200,16190,1840,55170
73300,16191,1841,55268
73400,16193,1847,55360
73500,16195,1850,55455
73600,16195,1851,55554
73700,16196,1859,55645
73800,16198,1861,55741
73900,16199,1864,55837
74000,16200,1868,55932
74100,16201,1872,56027
74200,16201,1878,56121
74300,16202,1882,56216
74400,16203,1886,56311
74500,16207,1888,56405
74600,16208,1892,56500
74700,16210,1896,56594
74800,16210,1899,56691
74900,16211,1900,56789
75000,16212,1903,56885
75100,16214,1904,56982
75200,16216,1904,57080
75300,16218,1906,57176
75400,16218,1909,57273
75500,16219,1911,57370
75600,16220,1913,57467
75700,16222,1914,57564
75800,16224,1916,57660
75900,16225,1918,57757
76000,16225,1926,57849
76100,16225,1927,57948
76200,16225,1929,58046
76300,16228,1932,58140
76400,16229,1937,58234
76500,16231,1942,58327
76600,16231,1947,58422
76700,16233,1950,58517
76800,16234,1952,58614
76900,16235,1955,58710
77000,16237,1960,58803
77100,16237,1960,58903
77200,16240,1965,58995
77300,16241,1969,59090
77400,16242,1973,59185
77500,16242,1978,59280
77600,16242,1978,59380
77700,16242,1981,59477
77800,16242,1986,59572
77900,16243,1990,59667
78000,16247,1991,59762
78100,16249,1996,59855
78200,16249,1997,59954
78300,16250,2000,60050
78400,16250,2001,60149
78500,16251,2004,60245
78600,16251,2009,60340
78700,16251,2013,60436
78800,16252,2013,60535
78900,16252,2018,60630
79000,16253,2023,60724
79100,16253,2026,60821
79200,16254,2028,60918
79300,16255,2029,61016
79400,16255,2033,61112
79500,16255,2033,61212
79600,16256,2035,61309
79700,16256,2039,61405
79800,16257,2042,61501
79900,16259,2045,61596
80000,16259,2048,61693
80100,16259,2053,61788
80200,16260,2057,61883
80300,16260,2060,61980
80400,16261,2064,62075
80500,16262,2069,62169
80600,16263,2074,62263
80700,16264,2078,62358
80800,16265,2079,62456
80900,16265,2084,62551
81000,16265,2090,62645
81100,16269,2094,62737
81200,16269,2097,62834
81300,16270,2098,62932
81400,16270,2104,63026
81500,16270,2105,63125
81600,16270,2108,63222
81700,16272,2109,63319
81800,16273,2115,63412
81900,16275,2117,63508
82000,16277,2119,63604
82100,16278,2119,63703
82200,16278,2119,63803
82300,16280,2121,63899
82400,16280,2124,63996
82500,16281,2126,64093
82600,16281,2129,64190
82700,16281,2130,64289
82800,16282,2132,64386
82900,16283,2133,64484
83000,16285,2136,64579
83100,16287,2139,64674
83200,16288,2146,64766
83300,16290,2149,64861
83400,16290,2155,64955
83500,16290,2159,65051
83600,16290,2163,65147
83700,16290,2168,65242
83800,16291,2168,65341
83900,16291,2172,65437
84000,16293,2173,65534
84100,16293,2179,65628
84200,16294,2181,65725
84300,16295,2182,65823
84400,16295,2185,65920
84500,16296,2190,66014
84600,16298,2194,66108
84700,16299,2199,66202
84800,16299,2202,66299
84900,16299,2205,66396
85000,16299,2210,66491
85100,16300,2214,66586
85200,16301,2216,66683
85300,16301,2218,66781
85400,16301,2219,66880
85500,16301,2220,66979
85600,16301,2223,67076
85700,16301,2227,67172
85800,16301,2229,67270
85900,16302,2230,67368
86000,16302,2233,67465
86100,16303,2236,67561
86200,16303,2240,67657
86300,16303,2243,67754
86400,16303,2249,67848
86500,16304,2251,67945
86600,16306,2254,68040
86700,16307,2257,68136
86800,16307,2259,68234
86900,16307,2262,68331
87000,16308,2264,68428
87100,16308,2270,68522
87200,16309,2271,68620
87300,16309,2274,68717
87400,16309,2277,68814
87500,16310,2280,68910
87600,16311,2284,69005
87700,16311,2285,69104
87800,16311,2288,69201
87900,16313,2291,69296
88000,16314,2293,69393
88100,16314,2294,69492
88200,16316,2297,69587
88300,16316,2300,69684
88400,16316,2306,69778
88500,16316,2311,69873
88600,16316,2312,69972
88700,16316,2313,70071
88800,16316,2315,70169
88900,16316,2317,70267
89000,16318,2318,70364
89100,16319,2321,70460
89200,16320,2325,70555
89300,16321,2327,70652
89400,16321,2330,70749
89500,16321,2334,70845
89600,16323,2335,70942
89700,16324,2338,71038
89800,16325,2342,71133
89900,16326,2347,71227
90000,16327,2349,71324
90100,16327,2352,71421
90200,16327,2355,71518
90300,16328,2360,71612
90400,16329,2361,71710
90500,16329,2366,71805
90600,16329,2369,71902
90700,16329,2373,71998
90800,16329,2375,72096
90900,16330,2376,72194
91000,16330,2379,72291
91100,16330,2381,72389
91200,16330,2383,72487
91300,16331,2387,72582
91400,16331,2393,72676
91500,16331,2395,72774
91600,16331,2399,72870
91700,16334,2405,72961
91800,16334,2406,73060
91900,16335,2411,73154
92000,16335,2417,73248
92100,16336,2419,73345
92200,16337,2421,73442
92300,16337,2426,73537
92400,16338,2429,73633
92500,16338,2433,73729
92600,16338,2438,73824
92700,16338,2438,73924
92800,16338,2440,74022
92900,16338,2446,74116
93000,16339,2451,74210
93100,16339,2453,74308
93200,16339,2455,74406
93300,16340,2459,74501
93400,16340,2463,74597
93500,16340,2471,74689
93600,16340,2479,74781
93700,16340,2486,74874
93800,16340,2488,74972
93900,16340,2491,75069
94000,16340,2496,75164
94100,16340,2498,75262
94200,16340,2500,75360
94300,16340,2502,75458
94400,16340,2504,75556
94500,16340,2508,75652
94600,16340,2511,75749
94700,16340,2514,75846
94800,16341,2518,75941
94900,16341,2521,76038
95000,16341,2525,76134
95100,16341,2529,76230
95200,16342,2536,76322
95300,16343,2537,76420
95400,16343,2540,76517
95500,16343,2544,76613
95600,16343,2547,76710
95700,16343,2552,76805
95800,16343,2554,76903
95900,16343,2559,76998
96000,16343,2564,77093
96100,16343,2565,77192
96200,16343,2567,77290
96300,16343,2574,77383
96400,16345,2579,77476
96500,16345,2582,77573
96600,16345,2585,77670
96700,16346,2586,77768
96800,16346,2589,77865
96900,16346,2592,77962
97000,16347,2596,78057
97100,16347,2603,78150
97200,16347,2607,78246
97300,16348,2610,78342
97400,16348,2613,78439
97500,16348,2618,78534
97600,16348,2624,78628
97700,16349,2626,78725
97800,16350,2629,78821
97900,16351,2630,78919
98000,16351,2631,79018
98100,16351,2634,79115
98200,16351,2636,79213
98300,16352,2639,79309
98400,16352,2641,79407
98500,16353,2645,79502
98600,16353,2647,79600
98700,16353,2651,79696
98800,16353,2657,79790
98900,16353,2659,79888
99000,16353,2662,79985
99100,16354,2662,80084
99200,16354,2664,80182
99300,16355,2666,80279
99400,16355,2668,80377
99500,16355,2669,80476
99600,16355,2674,80571
99700,16355,2676,80669
99800,16356,2680,80764
99900,16356,2681,80863
100000,16356,2684,80960


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	0
700	0
800	0
900	0
1000	0
1100	1
1200	1
1300	1
1400	2
1500	2
1600	2
1700	3
1800	3
1900	3
2000	3
2100	5
2200	6
2300	6
2400	6
2500	6
2600	6
2700	6
2800	6
2900	7
3000	7
3100	7
3200	8
3300	8
3400	10
3500	10
3600	12
3700	12
3800	13
3900	14
4000	14
4100	15
4200	16
4300	17
4400	17
4500	17
4600	18
4700	19
4800	21
4900	24
5000	26
5100	26
5200	26
5300	26
5400	27
5500	27
5600	29
5700	29
5800	30
5900	32
6000	34
6100	34
6200	39
6300	39
6400	42
6500	44
6600	46
6700	46
6800	46
6900	48
7000	49
7100	50
7200	51
7300	51
7400	52
7500	52
7600	54
7700	54
7800	55
7900	56
8000	57
8100	59
8200	59
8300	62
8400	62
8500	64
8600	65
8700	66
8800	68
8900	69
9000	71
9100	73
9200	73
9300	73
9400	74
9500	74
9600	74
9700	74
9800	76
9900	79
10000	80
10100	82
10200	83
10300	84
10400	86
10500	88
10600	89
10700	89
10800	89
10900	90
11000	90
11100	92
11200	94
11300	96
11400	100
11500	101
11600	103
11700	107
11800	109
11900	109
12000	114
12100	116
12200	117
12300	119
12400	120
12500	123
12600	124
12700	128
12800	129
12900	133
13000	133
13100	137
13200	139
13300	143
13400	146
13500	149
13600	151
13700	154
13800	159
13900	159
14000	162
14100	163
14200	165
14300	166
14400	169
14500	169
14600	171
14700	172
14800	173
14900	176
15000	178
15100	181
15200	183
15300	188
15400	188
15500	188
15600	189
15700	194
15800	195
15900	197
16000	200
16100	203
16200	205
16300	205
16400	209
16500	212
16600	212
16700	212
16800	212
16900	213
17000	216
17100	219
17200	222
17300	225
17400	228
17500	232
17600	232
17700	233
17800	238
17900	239
18000	241
18100	243
18200	246
18300	248
18400	251
18500	251
18600	251
18700	253
18800	253
18900	254
19000	257
19100	260
19200	261
19300	264
19400	270
19500	271
19600	275
19700	281
19800	284
19900	286
20000	287
20100	290
20200	292
20300	296
20400	297
20500	300
20600	304
20700	308
20800	309
20900	312
21000	312
21100	315
21200	319
21300	323
21400	327
21500	330
21600	332
21700	335
21800	337
21900	338
22000	342
22100	344
22200	344
22300	347
22400	350
22500	353
22600	354
22700	355
22800	357
22900	358
23000	361
23100	363
23200	366
23300	368
23400	372
23500	375
23600	377
23700	378
23800	382
23900	383
24000	385
24100	387
24200	390
24300	391
24400	391
24500	394
24600	395
24700	398
24800	398
24900	401
25000	403
25100	406
25200	410
25300	413
25400	415
25500	419
25600	421
25700	423
25800	423
25900	428
26000	429
26100	430
26200	431
26300	433
26400	434
26500	436
26600	440
26700	444
26800	452
26900	454
27000	456
27100	458
27200	461
27300	462
27400	467
27500	469
27600	470
27700	470
27800	473
27900	474
28000	475
28100	480
28200	486
28300	489
28400	492
28500	495
28600	498
28700	501
28800	502
28900	504
29000	505
29100	507
29200	510
29300	512
29400	514
29500	514
29600	516
29700	519
29800	522
29900	522
30000	526
30100	528
30200	530
30300	532
30400	536
30500	537
30600	539
30700	540
30800	544
30900	548
31000	551
31100	555
31200	559
31300	566
31400	570
31500	571
31600	575
31700	577
31800	578
31900	581
32000	583
32100	586
32200	590
32300	594
32400	595
32500	596
32600	598
32700	599
32800	599
32900	600
33000	600
33100	601
33200	602
33300	603
33400	607
33500	609
33600	611
33700	617
33800	622
33900	627
34000	630
34100	632
34200	633
34300	633
34400	635
34500	636
34600	638
34700	639
34800	642
34900	643
35000	645
35100	647
35200	649
35300	651
35400	652
35500	654
35600	654
35700	654
35800	657
35900	660
36000	664
36100	666
36200	667
36300	672
36400	674
36500	680
36600	683
36700	685
36800	690
36900	691
37000	693
37100	696
37200	698
37300	702
37400	706
37500	708
37600	710
37700	710
37800	712
37900	716
38000	719
38100	723
38200	724
38300	727
38400	734
38500	736
38600	736
38700	741
38800	742
38900	745
39000	747
39100	748
39200	749
39300	753
39400	756
39500	762
39600	764
39700	768
39800	769
39900	775
40000	780
40100	782
40200	786
40300	790
40400	795
40500	801
40600	802
40700	804
40800	806
40900	807
41000	812
41100	817
41200	820
41300	821
41400	824
41500	825
41600	831
41700	832
41800	833
41900	839
42000	842
42100	845
42200	849
42300	854
42400	857
42500	861
42600	864
42700	866
42800	867
42900	868
43000	875
43100	878
43200	881
43300	881
43400	885
43500	887
43600	889
43700	891
43800	891
43900	896
44000	900
44100	902
44200	906
44300	909
44400	911
44500	913
44600	914
44700	915
44800	920
44900	922
45000	926
45100	934
45200	936
45300	939
45400	942
45500	944
45600	947
45700	951
45800	956
45900	959
46000	962
46100	964
46200	964
46300	970
46400	973
46500	976
46600	981
46700	982
46800	988
46900	992
47000	996
47100	999
47200	1002
47300	1004
47400	1007
47500	1010
47600	1012
47700	1017
47800	1019
47900	1024
48000	1027
48100	1029
48200	1031
48300	1034
48400	1043
48500	1047
48600	1049
48700	1050
48800	1055
48900	1058
49000	1059
49100	1062
49200	1065
49300	1067
49400	1072
49500	1076
49600	1082
49700	1086
49800	1089
49900	1093
50000	1098
50100	1101
50200	1104
50300	1107
50400	1110
50500	1112
50600	1116
50700	1120
50800	1121
50900	1125
51000	1133
51100	1139
51200	1141
51300	1141
51400	1148
51500	1155
51600	1158
51700	1165
51800	1167
51900	1169
52000	1170
52100	1174
52200	1180
52300	1181
52400	1188
52500	1194
52600	1197
52700	1200
52800	1204
52900	1205
53000	1209
53100	1214
53200	1216
53300	1220
53400	1222
53500	1226
53600	1228
53700	1231
53800	1236
53900	1237
54000	1242
54100	1244
54200	1249
54300	1252
54400	1254
54500	1257
54600	1260
54700	1263
54800	1263
54900	1264
55000	1267
55100	1268
55200	1269
55300	1271
55400	1275
55500	1279
55600	1282
55700	1288
55800	1293
55900	1295
56000	1298
56100	1298
56200	1301
56300	1307
56400	1311
56500	1313
56600	1319
56700	1322
56800	1326
56900	1331
57000	1334
57100	1335
57200	1337
57300	1338
57400	1340
57500	1341
57600	1344
57700	1345
57800	1350
57900	1353
58000	1356
58100	1360
58200	1367
58300	1375
58400	1382
58500	1386
58600	1387
58700	1394
58800	1395
58900	1400
59000	1400
59100	1406
59200	1410
59300	1414
59400	1415
59500	1417
59600	1422
59700	1427
59800	1432
59900	1434
60000	1437
60100	1437
60200	1437
60300	1441
60400	1444
60500	1447
60600	1452
60700	1455
60800	1460
60900	1461
61000	1467
61100	1470
61200	1475
61300	1481
61400	1483
61500	1485
61600	1489
61700	1498
61800	1502
61900	1505
62000	1510
62100	1513
62200	1520
62300	1523
62400	1525
62500	1528
62600	1528
62700	1531
62800	1533
62900	1537
63000	1541
63100	1543
63200	1546
63300	1550
63400	1554
63500	1557
63600	1560
63700	1563
63800	1566
63900	1568
64000	1570
64100	1572
64200	1574
64300	1576
64400	1580
64500	1584
64600	1584
64700	1587
64800	1590
64900	1591
65000	1592
65100	1594
65200	1595
65300	1599
65400	1600
65500	1601
65600	1604
65700	1608
65800	1609
65900	1611
66000	1617
66100	1619
66200	1620
66300	1623
66400	1627
66500	1627
66600	1631
66700	1635
66800	1638
66900	1644
67000	1647
67100	1649
67200	1653
67300	1655
67400	1656
67500	1660
67600	1664
67700	1665
67800	1667
67900	1669
68000	1671
68100	1673
68200	1678
68300	1683
68400	1687
68500	1688
68600	1691
68700	1693
68800	1696
68900	1698
69000	1701
69100	1708
69200	1710
69300	1713
69400	1720
69500	1725
69600	1727
69700	1728
69800	1733
69900	1737
70000	1739
70100	1740
70200	1742
70300	1746
70400	1753
70500	1754
70600	1756
70700	1760
70800	1763
70900	1764
71000	1766
71100	1769
71200	1774
71300	1778
71400	1778
71500	1779
71600	1784
71700	1786
71800	1791
71900	1793
72000	1795
72100	1799
72200	1803
72300	1806
72400	1811
72500	1814
72600	1818
72700	1822
72800	1823
72900	1827
73000	1832
73100	1835
73200	1840
73300	1841
73400	1847
73500	1850
73600	1851
73700	1859
73800	1861
73900	1864
74000	1868
74100	1872
74200	1878
74300	1882
74400	1886
74500	1888
74600	1892
74700	1896
74800	1899
74900	1900
75000	1903
75100	1904
75200	1904
75300	1906
75400	1909
75500	1911
75600	1913
75700	1914
75800	1916
75900	1918
76000	1926
76100	1927
76200	1929
76300	1932
76400	1937
76500	1942
76600	1947
76700	1950
76800	1952
76900	1955
77000	1960
77100	1960
77200	1965
77300	1969
77400	1973
77500	1978
77600	1978
77700	1981
77800	1986
77900	1990
78000	1991
78100	1996
78200	1997
78300	2000
78400	2001
78500	2004
78600	2009
78700	2013
78800	2013
78900	2018
79000	2023
79100	2026
79200	2028
79300	2029
79400	2033
79500	2033
79600	2035
79700	2039
79800	2042
79900	2045
80000	2048
80100	2053
80200	2057
80300	2060
80400	2064
80500	2069
80600	2074
80700	2078
80800	2079
80900	2084
81000	2090
81100	2094
81200	2097
81300	2098
81400	2104
81500	2105
81600	2108
81700	2109
81800	2115
81900	2117
82000	2119
82100	2119
82200	2119
82300	2121
82400	2124
82500	2126
82600	2129
82700	2130
82800	2132
82900	2133
83000	2136
83100	2139
83200	2146
83300	2149
83400	2155
83500	2159
83600	2163
83700	2168
83800	2168
83900	2172
84000	2173
84100	2179
84200	2181
84300	2182
84400	2185
84500	2190
84600	2194
84700	2199
84800	2202
84900	2205
85000	2210
85100	2214
85200	2216
85300	2218
85400	2219
85500	2220
85600	2223
85700	2227
85800	2229
85900	2230
86000	2233
86100	2236
86200	2240
86300	2243
86400	2249
86500	2251
86600	2254
86700	2257
86800	2259
86900	2262
87000	2264
87100	2270
87200	2271
87300	2274
87400	2277
87500	2280
87600	2284
87700	2285
87800	2288
87900	2291
88000	2293
88100	2294
88200	2297
88300	2300
88400	2306
88500	2311
88600	2312
88700	2313
88800	2315
88900	2317
89000	2318
89100	2321
89200	2325
89300	2327
89400	2330
89500	2334
89600	2335
89700	2338
89800	2342
89900	2347
90000	2349
90100	2352
90200	2355
90300	2360
90400	2361
90500	2366
90600	2369
90700	2373
90800	2375
90900	2376
91000	2379
91100	2381
91200	2383
91300	2387
91400	2393
91500	2395
91600	2399
91700	2405
91800	2406
91900	2411
92000	2417
92100	2419
92200	2421
92300	2426
92400	2429
92500	2433
92600	2438
92700	2438
92800	2440
92900	2446
93000	2451
93100	2453
93200	2455
93300	2459
93400	2463
93500	2471
93600	2479
93700	2486
93800	2488
93900	2491
94000	2496
94100	2498
94200	2500
94300	2502
94400	2504
94500	2508
94600	2511
94700	2514
94800	2518
94900	2521
95000	2525
95100	2529
95200	2536
95300	2537
95400	2540
95500	2544
95600	2547
95700	2552
95800	2554
95900	2559
96000	2564
96100	2565
96200	2567
96300	2574
96400	2579
96500	2582
96600	2585
96700	2586
96800	2589
96900	2592
97000	2596
97100	2603
97200	2607
97300	2610
97400	2613
97500	2618
97600	2624
97700	2626
97800	2629
97900	2630
98000	2631
98100	2634
98200	2636
98300	2639
98400	2641
98500	2645
98600	2647
98700	2651
98800	2657
98900	2659
99000	2662
99100	2662
99200	2664
99300	2666
99400	2668
99500	2669
99600	2674
99700	2676
99800	2680
99900	2681
100000	2684


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_s.dat <==
i	s
0	0
100	100
200	200
300	300
400	400
500	496
600	591
700	686
800	782
900	874
1000	968
1100	1063
1200	1154
1300	1246
1400	1332
1500	1425
1600	1517
1700	1607
1800	1696
1900	1784
2000	1864
2100	1955
2200	2041
2300	2132
2400	2224
2500	2314
2600	2404
2700	2485
2800	2568
2900	2656
3000	2745
3100	2830
3200	2908
3300	2987
3400	3067
3500	3151
3600	3231
3700	3306
3800	3388
3900	3470
4000	3551
4100	3624
4200	3709
4300	3791
4400	3871
4500	3949
4600	4025
4700	4097
4800	4169
4900	4248
5000	4315
5100	4395
5200	4464
5300	4541
5400	4613
5500	4685
5600	4755
5700	4831
5800	4902
5900	4973
6000	5043
6100	5114
6200	5177
6300	5240
6400	5304
6500	5369
6600	5432
6700	5502
6800	5575
6900	5646
7000	5704
7100	5768
7200	5845
7300	5903
7400	5962
7500	6031
7600	6095
7700	6159
7800	6215
7900	6283
8000	6341
8100	6397
8200	6458
8300	6513
8400	6580
8500	6642
8600	6700
8700	6754
8800	6808
8900	6863
9000	6913
9100	6962
9200	7017
9300	7081
9400	7140
9500	7197
9600	7248
9700	7308
9800	7366
9900	7412
10000	7470
10100	7513
10200	7568
10300	7630
10400	7680
10500	7733
10600	7792
10700	7838
10800	7885
10900	7942
11000	7997
11100	8047
11200	8104
11300	8153
11400	8204
11500	8251
11600	8301
11700	8349
11800	8399
11900	8452
12000	8501
12100	8541
12200	8587
12300	8635
12400	8695
12500	8737
12600	8788
12700	8827
12800	8872
12900	8925
13000	8975
13100	9019
13200	9072
13300	9112
13400	9158
13500	9211
13600	9253
13700	9291
13800	9338
13900	9386
14000	9423
14100	9466
14200	9518
14300	9567
14400	9610
14500	9656
14600	9692
14700	9743
14800	9790
14900	9828
15000	9874
15100	9905
15200	9952
15300	9993
15400	10030
15500	10067
15600	10101
15700	10136
15800	10177
15900	10213
16000	10254
16100	10292
16200	10329
16300	10366
16400	10405
16500	10434
16600	10467
16700	10507
16800	10545
16900	10578
17000	10615
17100	10644
17200	10668
17300	10698
17400	10740
17500	10780
17600	10818
17700	10847
17800	10880
17900	10911
18000	10957
18100	10986
18200	11016
18300	11050
18400	11080
18500	11112
18600	11147
18700	11176
18800	11211
18900	11236
19000	11265
19100	11299
19200	11328
19300	11363
19400	11388
19500	11413
19600	11443
19700	11474
19800	11513
19900	11537
20000	11574
20100	11593
20200	11616
20300	11650
20400	11674
20500	11698
20600	11730
20700	11754
20800	11788
20900	11825
21000	11860
21100	11885
21200	11918
21300	11940
21400	11975
21500	12002
21600	12024
21700	12052
21800	12083
21900	12109
22000	12131
22100	12162
22200	12185
22300	12208
22400	12236
22500	12260
22600	12287
22700	12316
22800	12338
22900	12356
23000	12379
23100	12404
23200	12423
23300	12451
23400	12473
23500	12500
23600	12525
23700	12541
23800	12568
23900	12599
24000	12614
24100	12640
24200	12666
24300	12694
24400	12723
24500	12738
24600	12760
24700	12789
24800	12810
24900	12833
25000	12850
25100	12882
25200	12901
25300	12918
25400	12937
25500	12954
25600	12979
25700	13007
25800	13034
25900	13057
26000	13087
26100	13101
26200	13127
26300	13148
26400	13168
26500	13190
26600	13209
26700	13223
26800	13242
26900	13253
27000	13268
27100	13283
27200	13302
27300	13322
27400	13338
27500	13359
27600	13383
27700	13396
27800	13415
27900	13432
28000	13451
28100	13472
28200	13493
28300	13505
28400	13518
28500	13531
28600	13550
28700	13568
28800	13583
28900	13598
29000	13612
29100	13637
29200	13651
29300	13669
29400	13688
29500	13702
29600	13722
29700	13740
29800	13759
29900	13778
30000	13793
30100	13816
30200	13831
30300	13851
30400	13867
30500	13881
30600	13902
30700	13926
30800	13938
30900	13961
31000	13977
31100	13988
31200	14001
31300	14010
31400	14030
31500	14043
31600	14061
31700	14075
31800	14090
31900	14111
32000	14128
32100	14142
32200	14151
32300	14164
32400	14173
32500	14191
32600	14205
32700	14214
32800	14229
32900	14236
33000	14251
33100	14263
33200	14277
33300	14289
33400	14299
33500	14305
33600	14320
33700	14334
33800	14351
33900	14367
34000	14381
34100	14398
34200	14406
34300	14418
34400	14429
34500	14439
34600	14458
34700	14469
34800	14483
34900	14498
35000	14511
35100	14522
35200	14533
35300	14545
35400	14555
35500	14566
35600	14576
35700	14586
35800	14589
35900	14601
36000	14613
36100	14621
36200	14635
36300	14644
36400	14656
36500	14664
36600	14675
36700	14686
36800	14702
36900	14716
37000	14723
37100	14728
37200	14736
37300	14741
37400	14750
37500	14760
37600	14771
37700	14777
37800	14782
37900	14787
38000	14795
38100	14806
38200	14814
38300	14821
38400	14830
38500	14845
38600	14858
38700	14872
38800	14879
38900	14885
39000	14896
39100	14905
39200	14909
39300	14912
39400	14922
39500	14931
39600	14940
39700	14950
39800	14957
39900	14965
40000	14970
40100	14975
40200	14984
40300	14995
40400	15006
40500	15015
40600	15025
40700	15030
40800	15047
40900	15054
41000	15059
41100	15070
41200	15072
41300	15084
41400	15093
41500	15103
41600	15106
41700	15116
41800	15123
41900	15125
42000	15140
42100	15151
42200	15155
42300	15165
42400	15174
42500	15185
42600	15199
42700	15204
42800	15209
42900	15218
43000	15225
43100	15229
43200	15233
43300	15245
43400	15248
43500	15257
43600	15266
43700	15270
43800	15279
43900	15285
44000	15289
44100	15297
44200	15298
44300	15304
44400	15312
44500	15317
44600	15319
44700	15329
44800	15333
44900	15339
45000	15340
45100	15344
45200	15349
45300	15358
45400	15366
45500	15372
45600	15383
45700	15394
45800	15399
45900	15403
46000	15412
46100	15425
46200	15430
46300	15435
46400	15439
46500	15444
46600	15452
46700	15455
46800	15460
46900	15463
47000	15470
47100	15474
47200	15477
47300	15482
47400	15488
47500	15492
47600	15497
47700	15502
47800	15505
47900	15511
48000	15516
48100	15522
48200	15525
48300	15529
48400	15534
48500	15538
48600	15542
48700	15546
48800	15552
48900	15558
49000	15562
49100	15568
49200	15573
49300	15578
49400	15589
49500	15592
49600	15598
49700	15602
49800	15608
49900	15609
50000	15612
50100	15616
50200	15619
50300	15624
50400	15628
50500	15638
50600	15642
50700	15646
50800	15651
50900	15655
51000	15661
51100	15671
51200	15675
51300	15681
51400	15687
51500	15692
51600	15697
51700	15702
51800	15705
51900	15709
52000	15711
52100	15713
52200	15716
52300	15721
52400	15724
52500	15728
52600	15736
52700	15740
52800	15744
52900	15746
53000	15749
53100	15753
53200	15756
53300	15758
53400	15761
53500	15765
53600	15766
53700	15767
53800	15772
53900	15778
54000	15782
54100	15787
54200	15787
54300	15791
54400	15793
54500	15796
54600	15797
54700	15797
54800	15803
54900	15805
55000	15807
55100	15812
55200	15820
55300	15821
55400	15824
55500	15825
55600	15826
55700	15829
55800	15832
55900	15834
56000	15839
56100	15840
56200	15841
56300	15844
56400	15849
56500	15850
56600	15851
56700	15855
56800	15857
56900	15859
57000	15861
57100	15867
57200	15870
57300	15870
57400	15873
57500	15874
57600	15876
57700	15879
57800	15880
57900	15885
58000	15887
58100	15890
58200	15894
58300	15896
58400	15899
58500	15902
58600	15906
58700	15914
58800	15917
58900	15918
59000	15922
59100	15925
59200	15926
59300	15928
59400	15931
59500	15934
59600	15935
59700	15938
59800	15944
59900	15947
60000	15948
60100	15949
60200	15954
60300	15955
60400	15957
60500	15960
60600	15961
60700	15965
60800	15969
60900	15969
61000	15971
61100	15974
61200	15975
61300	15976
61400	15976
61500	15977
61600	15979
61700	15980
61800	15982
61900	15983
62000	15987
62100	15991
62200	15998
62300	15999
62400	16000
62500	16003
62600	16006
62700	16006
62800	16013
62900	16018
63000	16021
63100	16024
63200	16026
63300	16027
63400	16028
63500	16029
63600	16030
63700	16032
63800	16032
63900	16033
64000	16034
64100	16035
64200	16035
64300	16036
64400	16038
64500	16043
64600	16045
64700	16047
64800	16050
64900	16052
65000	16055
65100	16056
65200	16058
65300	16063
65400	16063
65500	16065
65600	16067
65700	16069
65800	16069
65900	16071
66000	16071
66100	16075
66200	16077
66300	16079
66400	16083
66500	16083
66600	16087
66700	16090
66800	16096
66900	16097
67000	16098
67100	16101
67200	16101
67300	16104
67400	16107
67500	16109
67600	16111
67700	16112
67800	16114
67900	16116
68000	16117
68100	16117
68200	16118
68300	16120
68400	16120
68500	16121
68600	16121
68700	16124
68800	16127
68900	16128
69000	16129
69100	16133
69200	16137
69300	16138
69400	16139
69500	16140
69600	16142
69700	16142
69800	16142
69900	16147
70000	16149
70100	16152
70200	16152
70300	16153
70400	16153
70500	16153
70600	16156
70700	16157
70800	16159
70900	16160
71000	16161
71100	16165
71200	16165
71300	16169
71400	16171
71500	16174
71600	16174
71700	16175
71800	16175
71900	16178
72000	16179
72100	16179
72200	16180
72300	16180
72400	16180
72500	16182
72600	16182
72700	16182
72800	16183
72900	16183
73000	16185
73100	16189
73200	16190
73300	16191
73400	16193
73500	16195
73600	16195
73700	16196
73800	16198
73900	16199
74000	16200
74100	16201
74200	16201
74300	16202
74400	16203
74500	16207
74600	16208
74700	16210
74800	16210
74900	16211
75000	16212
75100	16214
75200	16216
75300	16218
75400	16218
75500	16219
75600	16220
75700	16222
75800	16224
75900	16225
76000	16225
76100	16225
76200	16225
76300	16228
76400	16229
76500	16231
76600	16231
76700	16233
76800	16234
76900	16235
77000	16237
77100	16237
77200	16240
77300	16241
77400	16242
77500	16242
77600	16242
77700	16242
77800	16242
77900	16243
78000	16247
78100	16249
78200	16249
78300	16250
78400	16250
78500	16251
78600	16251
78700	16251
78800	16252
78900	16252
79000	16253
79100	16253
79200	16254
79300	16255
79400	16255
79500	16255
79600	16256
79700	16256
79800	16257
79900	16259
80000	16259
80100	16259
80200	16260
80300	16260
80400	16261
80500	16262
80600	16263
80700	16264
80800	16265
80900	16265
81000	16265
81100	16269
81200	16269
81300	16270
81400	16270
81500	16270
81600	16270
81700	16272
81800	16273
81900	16275
82000	16277
82100	16278
82200	16278
82300	16280
82400	16280
82500	16281
82600	16281
82700	16281
82800	16282
82900	16283
83000	16285
83100	16287
83200	16288
83300	16290
83400	16290
83500	16290
83600	16290
83700	16290
83800	16291
83900	16291
84000	16293
84100	16293
84200	16294
84300	16295
84400	16295
84500	16296
84600	16298
84700	16299
84800	16299
84900	16299
85000	16299
85100	16300
85200	16301
85300	16301
85400	16301
85500	16301
85600	16301
85700	16301
85800	16301
85900	16302
86000	16302
86100	16303
86200	16303
86300	16303
86400	16303
86500	16304
86600	16306
86700	16307
86800	16307
86900	16307
87000	16308
87100	16308
87200	16309
87300	16309
87400	16309
87500	16310
87600	16311
87700	16311
87800	16311
87900	16313
88000	16314
88100	16314
88200	16316
88300	16316
88400	16316
88500	16316
88600	16316
88700	16316
88800	16316
88900	16316
89000	16318
89100	16319
89200	16320
89300	16321
89400	16321
89500	16321
89600	16323
89700	16324
89800	16325
89900	16326
90000	16327
90100	16327
90200	16327
90300	16328
90400	16329
90500	16329
90600	16329
90700	16329
90800	16329
90900	16330
91000	16330
91100	16330
91200	16330
91300	16331
91400	16331
91500	16331
91600	16331
91700	16334
91800	16334
91900	16335
92000	16335
92100	16336
92200	16337
92300	16337
92400	16338
92500	16338
92600	16338
92700	16338
92800	16338
92900	16338
93000	16339
93100	16339
93200	16339
93300	16340
93400	16340
93500	16340
93600	16340
93700	16340
93800	16340
93900	16340
94000	16340
94100	16340
94200	16340
94300	16340
94400	16340
94500	16340
94600	16340
94700	16340
94800	16341
94900	16341
95000	16341
95100	16341
95200	16342
95300	16343
95400	16343
95500	16343
95600	16343
95700	16343
95800	16343
95900	16343
96000	16343
96100	16343
96200	16343
96300	16343
96400	16345
96500	16345
96600	16345
96700	16346
96800	16346
96900	16346
97000	16347
97100	16347
97200	16347
97300	16348
97400	16348
97500	16348
97600	16348
97700	16349
97800	16350
97900	16351
98000	16351
98100	16351
98200	16351
98300	16352
98400	16352
98500	16353
98600	16353
98700	16353
98800	16353
98900	16353
99000	16353
99100	16354
99200	16354
99300	16355
99400	16355
99500	16355
99600	16355
99700	16355
99800	16356
99900	16356
100000	16356


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or5_nhi0_nho0_v.dat <==
i	v
0	0
100	0
200	0
300	0
400	0
500	4
600	9
700	14
800	18
900	26
1000	32
1100	36
1200	45
1300	53
1400	66
1500	73
1600	81
1700	90
1800	101
1900	113
2000	133
2100	140
2200	153
2300	162
2400	170
2500	180
2600	190
2700	209
2800	226
2900	237
3000	248
3100	263
3200	284
3300	305
3400	323
3500	339
3600	357
3700	382
3800	399
3900	416
4000	435
4100	461
4200	475
4300	492
4400	512
4500	534
4600	557
4700	584
4800	610
4900	628
5000	659
5100	679
5200	710
5300	733
5400	760
5500	788
5600	816
5700	840
5800	868
5900	895
6000	923
6100	952
6200	984
6300	1021
6400	1054
6500	1087
6600	1122
6700	1152
6800	1179
6900	1206
7000	1247
7100	1282
7200	1304
7300	1346
7400	1386
7500	1417
7600	1451
7700	1487
7800	1530
7900	1561
8000	1602
8100	1644
8200	1683
8300	1725
8400	1758
8500	1794
8600	1835
8700	1880
8800	1924
8900	1968
9000	2016
9100	2065
9200	2110
9300	2146
9400	2186
9500	2229
9600	2278
9700	2318
9800	2358
9900	2409
10000	2450
10100	2505
10200	2549
10300	2586
10400	2634
10500	2679
10600	2719
10700	2773
10800	2826
10900	2868
11000	2913
11100	2961
11200	3002
11300	3051
11400	3096
11500	3148
11600	3196
11700	3244
11800	3292
11900	3339
12000	3385
12100	3443
12200	3496
12300	3546
12400	3585
12500	3640
12600	3688
12700	3745
12800	3799
12900	3842
13000	3892
13100	3944
13200	3989
13300	4045
13400	4096
13500	4140
13600	4196
13700	4255
13800	4303
13900	4355
14000	4415
14100	4471
14200	4517
14300	4567
14400	4621
14500	4675
14600	4737
14700	4785
14800	4837
14900	4896
15000	4948
15100	5014
15200	5065
15300	5119
15400	5182
15500	5245
15600	5310
15700	5370
15800	5428
15900	5490
16000	5546
16100	5605
16200	5666
16300	5729
16400	5786
16500	5854
16600	5921
16700	5981
16800	6043
16900	6109
17000	6169
17100	6237
17200	6310
17300	6377
17400	6432
17500	6488
17600	6550
17700	6620
17800	6682
17900	6750
18000	6802
18100	6871
18200	6938
18300	7002
18400	7069
18500	7137
18600	7202
18700	7271
18800	7336
18900	7410
19000	7478
19100	7541
19200	7611
19300	7673
19400	7742
19500	7816
19600	7882
19700	7945
19800	8003
19900	8077
20000	8139
20100	8217
20200	8292
20300	8354
20400	8429
20500	8502
20600	8566
20700	8638
20800	8703
20900	8763
21000	8828
21100	8900
21200	8963
21300	9037
21400	9098
21500	9168
21600	9244
21700	9313
21800	9380
21900	9453
22000	9527
22100	9594
22200	9671
22300	9745
22400	9814
22500	9887
22600	9959
22700	10029
22800	10105
22900	10186
23000	10260
23100	10333
23200	10411
23300	10481
23400	10555
23500	10625
23600	10698
23700	10781
23800	10850
23900	10918
24000	11001
24100	11073
24200	11144
24300	11215
24400	11286
24500	11368
24600	11445
24700	11513
24800	11592
24900	11666
25000	11747
25100	11812
25200	11889
25300	11969
25400	12048
25500	12127
25600	12200
25700	12270
25800	12343
25900	12415
26000	12484
26100	12569
26200	12642
26300	12719
26400	12798
26500	12874
26600	12951
26700	13033
26800	13106
26900	13193
27000	13276
27100	13359
27200	13437
27300	13516
27400	13595
27500	13672
27600	13747
27700	13834
27800	13912
27900	13994
28000	14074
28100	14148
28200	14221
28300	14306
28400	14390
28500	14474
28600	14552
28700	14631
28800	14715
28900	14798
29000	14883
29100	14956
29200	15039
29300	15119
29400	15198
29500	15284
29600	15362
29700	15441
29800	15519
29900	15600
30000	15681
30100	15756
30200	15839
30300	15917
30400	15997
30500	16082
30600	16159
30700	16234
30800	16318
30900	16391
31000	16472
31100	16557
31200	16640
31300	16724
31400	16800
31500	16886
31600	16964
31700	17048
31800	17132
31900	17208
32000	17289
32100	17372
32200	17459
32300	17542
32400	17632
32500	17713
32600	17797
32700	17887
32800	17972
32900	18064
33000	18149
33100	18236
33200	18321
33300	18408
33400	18494
33500	18586
33600	18669
33700	18749
33800	18827
33900	18906
34000	18989
34100	19070
34200	19161
34300	19249
34400	19336
34500	19425
34600	19504
34700	19592
34800	19675
34900	19759
35000	19844
35100	19931
35200	20018
35300	20104
35400	20193
35500	20280
35600	20370
35700	20460
35800	20554
35900	20639
36000	20723
36100	20813
36200	20898
36300	20984
36400	21070
36500	21156
36600	21242
36700	21329
36800	21408
36900	21493
37000	21584
37100	21676
37200	21766
37300	21857
37400	21944
37500	22032
37600	22119
37700	22213
37800	22306
37900	22397
38000	22486
38100	22571
38200	22662
38300	22752
38400	22836
38500	22919
38600	23006
38700	23087
38800	23179
38900	23270
39000	23357
39100	23447
39200	23542
39300	23635
39400	23722
39500	23807
39600	23896
39700	23982
39800	24074
39900	24160
40000	24250
40100	24343
40200	24430
40300	24515
40400	24599
40500	24684
40600	24773
40700	24866
40800	24947
40900	25039
41000	25129
41100	25213
41200	25308
41300	25395
41400	25483
41500	25572
41600	25663
41700	25752
41800	25844
41900	25936
42000	26018
42100	26104
42200	26196
42300	26281
42400	26369
42500	26454
42600	26537
42700	26630
42800	26724
42900	26814
43000	26900
43100	26993
43200	27086
43300	27174
43400	27267
43500	27356
43600	27445
43700	27539
43800	27630
43900	27719
44000	27811
44100	27901
44200	27996
44300	28087
44400	28177
44500	28270
44600	28367
44700	28456
44800	28547
44900	28639
45000	28734
45100	28822
45200	28915
45300	29003
45400	29092
45500	29184
45600	29270
45700	29355
45800	29445
45900	29538
46000	29626
46100	29711
46200	29806
46300	29895
46400	29988
46500	30080
46600	30167
46700	30263
46800	30352
46900	30445
47000	30534
47100	30627
47200	30721
47300	30814
47400	30905
47500	30998
47600	31091
47700	31181
47800	31276
47900	31365
48000	31457
48100	31549
48200	31644
48300	31737
48400	31823
48500	31915
48600	32009
48700	32104
48800	32193
48900	32284
49000	32379
49100	32470
49200	32562
49300	32655
49400	32739
49500	32832
49600	32920
49700	33012
49800	33103
49900	33198
50000	33290
50100	33383
50200	33477
50300	33569
50400	33662
50500	33750
50600	33842
50700	33934
50800	34028
50900	34120
51000	34206
51100	34290
51200	34384
51300	34478
51400	34565
51500	34653
51600	34745
51700	34833
51800	34928
51900	35022
52000	35119
52100	35213
52200	35304
52300	35398
52400	35488
52500	35578
52600	35667
52700	35760
52800	35852
52900	35949
53000	36042
53100	36133
53200	36228
53300	36322
53400	36417
53500	36509
53600	36606
53700	36702
53800	36792
53900	36885
54000	36976
54100	37069
54200	37164
54300	37257
54400	37353
54500	37447
54600	37543
54700	37640
54800	37734
54900	37831
55000	37926
55100	38020
55200	38111
55300	38208
55400	38301
55500	38396
55600	38492
55700	38583
55800	38675
55900	38771
56000	38863
56100	38962
56200	39058
56300	39149
56400	39240
56500	39337
56600	39430
56700	39523
56800	39617
56900	39710
57000	39805
57100	39898
57200	39993
57300	40092
57400	40187
57500	40285
57600	40380
57700	40476
57800	40570
57900	40662
58000	40757
58100	40850
58200	40939
58300	41029
58400	41119
58500	41212
58600	41307
58700	41392
58800	41488
58900	41582
59000	41678
59100	41769
59200	41864
59300	41958
59400	42054
59500	42149
59600	42243
59700	42335
59800	42424
59900	42519
60000	42615
60100	42714
60200	42809
60300	42904
60400	42999
60500	43093
60600	43187
60700	43280
60800	43371
60900	43470
61000	43562
61100	43656
61200	43750
61300	43843
61400	43941
61500	44038
61600	44132
61700	44222
61800	44316
61900	44412
62000	44503
62100	44596
62200	44682
62300	44778
62400	44875
62500	44969
62600	45066
62700	45163
62800	45254
62900	45345
63000	45438
63100	45533
63200	45628
63300	45723
63400	45818
63500	45914
63600	46010
63700	46105
63800	46202
63900	46299
64000	46396
64100	46493
64200	46591
64300	46688
64400	46782
64500	46873
64600	46971
64700	47066
64800	47160
64900	47257
65000	47353
65100	47450
65200	47547
65300	47638
65400	47737
65500	47834
65600	47929
65700	48023
65800	48122
65900	48218
66000	48312
66100	48406
66200	48503
66300	48598
66400	48690
66500	48790
66600	48882
66700	48975
66800	49066
66900	49159
67000	49255
67100	49350
67200	49446
67300	49541
67400	49637
67500	49731
67600	49825
67700	49923
67800	50019
67900	50115
68000	50212
68100	50310
68200	50404
68300	50497
68400	50593
68500	50691
68600	50788
68700	50883
68800	50977
68900	51074
69000	51170
69100	51259
69200	51353
69300	51449
69400	51541
69500	51635
69600	51731
69700	51830
69800	51925
69900	52016
70000	52112
70100	52208
70200	52306
70300	52401
70400	52494
70500	52593
70600	52688
70700	52783
70800	52878
70900	52976
71000	53073
71100	53166
71200	53261
71300	53353
71400	53451
71500	53547
71600	53642
71700	53739
71800	53834
71900	53929
72000	54026
72100	54122
72200	54217
72300	54314
72400	54409
72500	54504
72600	54600
72700	54696
72800	54794
72900	54890
73000	54983
73100	55076
73200	55170
73300	55268
73400	55360
73500	55455
73600	55554
73700	55645
73800	55741
73900	55837
74000	55932
74100	56027
74200	56121
74300	56216
74400	56311
74500	56405
74600	56500
74700	56594
74800	56691
74900	56789
75000	56885
75100	56982
75200	57080
75300	57176
75400	57273
75500	57370
75600	57467
75700	57564
75800	57660
75900	57757
76000	57849
76100	57948
76200	58046
76300	58140
76400	58234
76500	58327
76600	58422
76700	58517
76800	58614
76900	58710
77000	58803
77100	58903
77200	58995
77300	59090
77400	59185
77500	59280
77600	59380
77700	59477
77800	59572
77900	59667
78000	59762
78100	59855
78200	59954
78300	60050
78400	60149
78500	60245
78600	60340
78700	60436
78800	60535
78900	60630
79000	60724
79100	60821
79200	60918
79300	61016
79400	61112
79500	61212
79600	61309
79700	61405
79800	61501
79900	61596
80000	61693
80100	61788
80200	61883
80300	61980
80400	62075
80500	62169
80600	62263
80700	62358
80800	62456
80900	62551
81000	62645
81100	62737
81200	62834
81300	62932
81400	63026
81500	63125
81600	63222
81700	63319
81800	63412
81900	63508
82000	63604
82100	63703
82200	63803
82300	63899
82400	63996
82500	64093
82600	64190
82700	64289
82800	64386
82900	64484
83000	64579
83100	64674
83200	64766
83300	64861
83400	64955
83500	65051
83600	65147
83700	65242
83800	65341
83900	65437
84000	65534
84100	65628
84200	65725
84300	65823
84400	65920
84500	66014
84600	66108
84700	66202
84800	66299
84900	66396
85000	66491
85100	66586
85200	66683
85300	66781
85400	66880
85500	66979
85600	67076
85700	67172
85800	67270
85900	67368
86000	67465
86100	67561
86200	67657
86300	67754
86400	67848
86500	67945
86600	68040
86700	68136
86800	68234
86900	68331
87000	68428
87100	68522
87200	68620
87300	68717
87400	68814
87500	68910
87600	69005
87700	69104
87800	69201
87900	69296
88000	69393
88100	69492
88200	69587
88300	69684
88400	69778
88500	69873
88600	69972
88700	70071
88800	70169
88900	70267
89000	70364
89100	70460
89200	70555
89300	70652
89400	70749
89500	70845
89600	70942
89700	71038
89800	71133
89900	71227
90000	71324
90100	71421
90200	71518
90300	71612
90400	71710
90500	71805
90600	71902
90700	71998
90800	72096
90900	72194
91000	72291
91100	72389
91200	72487
91300	72582
91400	72676
91500	72774
91600	72870
91700	72961
91800	73060
91900	73154
92000	73248
92100	73345
92200	73442
92300	73537
92400	73633
92500	73729
92600	73824
92700	73924
92800	74022
92900	74116
93000	74210
93100	74308
93200	74406
93300	74501
93400	74597
93500	74689
93600	74781
93700	74874
93800	74972
93900	75069
94000	75164
94100	75262
94200	75360
94300	75458
94400	75556
94500	75652
94600	75749
94700	75846
94800	75941
94900	76038
95000	76134
95100	76230
95200	76322
95300	76420
95400	76517
95500	76613
95600	76710
95700	76805
95800	76903
95900	76998
96000	77093
96100	77192
96200	77290
96300	77383
96400	77476
96500	77573
96600	77670
96700	77768
96800	77865
96900	77962
97000	78057
97100	78150
97200	78246
97300	78342
97400	78439
97500	78534
97600	78628
97700	78725
97800	78821
97900	78919
98000	79018
98100	79115
98200	79213
98300	79309
98400	79407
98500	79502
98600	79600
98700	79696
98800	79790
98900	79888
99000	79985
99100	80084
99200	80182
99300	80279
99400	80377
99500	80476
99600	80571
99700	80669
99800	80764
99900	80863
100000	80960


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0.csv <==
i,s,p,v
0,0,0,0
100,99,0,1
200,199,0,1
300,298,0,2
400,397,0,3
500,497,0,3
600,593,1,6
700,689,1,10
800,786,1,13
900,878,1,21
1000,971,1,28
1100,1068,1,31
1200,1164,1,35
1300,1258,3,39
1400,1349,3,48
1500,1440,3,57
1600,1529,3,68
1700,1617,3,80
1800,1705,3,92
1900,1794,3,103
2000,1877,3,120
2100,1969,3,128
2200,2057,3,140
2300,2141,4,155
2400,2222,4,174
2500,2313,5,182
2600,2406,5,189
2700,2494,5,201
2800,2580,6,214
2900,2667,6,227
3000,2751,6,243
3100,2839,8,253
3200,2926,8,266
3300,3006,8,286
3400,3086,8,306
3500,3166,9,325
3600,3255,10,335
3700,3329,10,361
3800,3406,10,384
3900,3484,11,405
4000,3559,12,429
4100,3627,12,461
4200,3709,12,479
4300,3785,12,503
4400,3861,12,527
4500,3934,12,554
4600,4006,12,582
4700,4081,13,606
4800,4156,13,631
4900,4236,13,651
5000,4315,13,672
5100,4394,13,693
5200,4475,13,712
5300,4549,13,738
5400,4616,13,771
5500,4687,13,800
5600,4757,13,830
5700,4832,14,854
5800,4897,14,889
5900,4966,14,920
6000,5032,14,954
6100,5105,17,978
6200,5164,17,1019
6300,5232,18,1050
6400,5298,18,1084
6500,5364,18,1118
6600,5430,19,1151
6700,5496,20,1184
6800,5567,20,1213
6900,5634,20,1246
7000,5696,21,1283
7100,5765,21,1314
7200,5829,23,1348
7300,5898,23,1379
7400,5966,24,1410
7500,6035,24,1441
7600,6099,24,1477
7700,6161,25,1514
7800,6226,25,1549
7900,6287,26,1587
8000,6347,26,1627
8100,6406,26,1668
8200,6462,28,1710
8300,6529,30,1741
8400,6592,30,1778
8500,6650,31,1819
8600,6711,32,1857
8700,6779,32,1889
8800,6832,33,1935
8900,6899,33,1968
9000,6950,36,2014
9100,7008,36,2056
9200,7070,37,2093
9300,7129,39,2132
9400,7194,39,2167
9500,7256,40,2204
9600,7307,41,2252
9700,7374,42,2284
9800,7434,42,2324
9900,7485,42,2373
10000,7537,43,2420
10100,7581,44,2475
10200,7646,46,2508
10300,7695,46,2559
10400,7747,48,2605
10500,7801,48,2651
10600,7853,48,2699
10700,7900,48,2752
10800,7955,49,2796
10900,7996,50,2854
11000,8044,52,2904
11100,8091,52,2957
11200,8139,53,3008
11300,8192,53,3055
11400,8242,53,3105
11500,8292,53,3155
11600,8338,53,3209
11700,8394,54,3252
11800,8439,54,3307
11900,8491,54,3355
12000,8534,55,3411
12100,8585,56,3459
12200,8649,56,3495
12300,8702,56,3542
12400,8745,56,3599
12500,8797,57,3646
12600,8838,58,3704
12700,8883,60,3757
12800,8933,61,3806
12900,8982,62,3856
13000,9026,64,3910
13100,9079,64,3957
13200,9123,65,4012
13300,9162,67,4071
13400,9219,70,4111
13500,9272,71,4157
13600,9311,72,4217
13700,9353,74,4273
13800,9389,75,4336
13900,9427,78,4395
14000,9462,79,4459
14100,9501,79,4520
14200,9540,79,4581
14300,9581,79,4640
14400,9625,80,4695
14500,9669,80,4751
14600,9705,81,4814
14700,9745,81,4874
14800,9789,82,4929
14900,9827,82,4991
15000,9873,83,5044
15100,9907,85,5108
15200,9947,85,5168
15300,9994,85,5221
15400,10041,85,5274
15500,10082,85,5333
15600,10114,85,5401
15700,10162,86,5452
15800,10195,89,5516
15900,10239,91,5570
16000,10270,92,5638
16100,10315,92,5693
16200,10361,92,5747
16300,10390,92,5818
16400,10427,93,5880
16500,10477,95,5928
16600,10514,96,5990
16700,10548,97,6055
16800,10585,97,6118
16900,10623,97,6180
17000,10654,98,6248
17100,10684,98,6318
17200,10720,101,6379
17300,10745,103,6452
17400,10769,103,6528
17500,10801,104,6595
17600,10840,105,6655
17700,10875,108,6717
17800,10905,109,6786
17900,10937,110,6853
18000,10966,110,6924
18100,10996,111,6993
18200,11025,111,7064
18300,11056,112,7132
18400,11095,114,7191
18500,11133,114,7253
18600,11167,114,7319
18700,11196,120,7384
18800,11230,121,7449
18900,11262,122,7516
19000,11299,123,7578
19100,11323,123,7654
19200,11355,126,7719
19300,11385,127,7788
19400,11416,127,7857
19500,11450,127,7923
19600,11485,127,7988
19700,11513,127,8060
19800,11544,127,8129
19900,11584,128,8188
20000,11612,128,8260
20100,11641,132,8327
20200,11672,135,8393
20300,11695,137,8468
20400,11724,137,8539
20500,11755,137,8608
20600,11777,138,8685
20700,11808,140,8752
20800,11835,142,8823
20900,11866,142,8892
21000,11891,143,8966
21100,11928,143,9029
21200,11952,144,9104
21300,11981,147,9172
21400,12006,148,9246
21500,12035,149,9316
21600,12056,152,9392
21700,12079,153,9468
21800,12105,154,9541
21900,12133,155,9612
22000,12158,156,9686
22100,12185,157,9758
22200,12222,159,9819
22300,12246,161,9893
22400,12264,161,9975
22500,12294,162,10044
22600,12321,164,10115
22700,12344,165,10191
22800,12371,165,10264
22900,12402,166,10332
23000,12429,168,10403
23100,12450,169,10481
23200,12476,170,10554
23300,12498,172,10630
23400,12521,175,10704
23500,12543,177,10780
23600,12566,178,10856
23700,12587,179,10934
23800,12604,180,11016
23900,12631,180,11089
24000,12647,182,11171
24100,12671,183,11246
24200,12693,184,11323
24300,12712,184,11404
24400,12733,186,11481
24500,12758,186,11556
24600,12773,186,11641
24700,12792,189,11719
24800,12817,190,11793
24900,12841,191,11868
25000,12870,191,11939
25100,12899,191,12010
25200,12928,191,12081
25300,12950,191,12159
25400,12965,194,12241
25500,12980,195,12325
25600,12998,196,12406
25700,13028,199,12473
25800,13053,201,12546
25900,13069,201,12630
26000,13090,203,12707
26100,13110,203,12787
26200,13133,207,12860
26300,13152,209,12939
26400,13177,209,13014
26500,13196,210,13094
26600,13210,210,13180
26700,13225,210,13265
26800,13242,212,13346
26900,13264,214,13422
27000,13284,215,13501
27100,13302,216,13582
27200,13320,217,13663
27300,13344,218,13738
27400,13371,218,13811
27500,13395,220,13885
27600,13416,222,13962
27700,13440,224,14036
27800,13460,225,14115
27900,13481,225,14194
28000,13499,228,14273
28100,13518,229,14353
28200,13537,230,14433
28300,13552,231,14517
28400,13568,232,14600
28500,13590,234,14676
28600,13606,237,14757
28700,13625,238,14837
28800,13638,240,14922
28900,13657,241,15002
29000,13677,242,15081
29100,13685,244,15171
29200,13702,246,15252
29300,13712,246,15342
29400,13728,246,15426
29500,13742,246,15512
29600,13759,248,15593
29700,13776,248,15676
29800,13788,249,15763
29900,13802,250,15848
30000,13813,252,15935
30100,13825,254,16021
30200,13847,257,16096
30300,13858,258,16184
30400,13871,258,16271
30500,13883,262,16355
30600,13896,263,16441
30700,13912,263,16525
30800,13926,264,16610
30900,13938,266,16696
31000,13952,269,16779
31100,13968,271,16861
31200,13982,272,16946
31300,13999,274,17027
31400,14010,277,17113
31500,14025,279,17196
31600,14035,279,17286
31700,14047,280,17373
31800,14069,283,17448
31900,14078,285,17537
32000,14094,285,17621
32100,14110,285,17705
32200,14123,287,17790
32300,14139,288,17873
32400,14153,289,17958
32500,14166,289,18045
32600,14173,290,18137
32700,14189,293,18218
32800,14207,295,18298
32900,14214,296,18390
33000,14228,297,18475
33100,14241,298,18561
33200,14256,298,18646
33300,14268,301,18731
33400,14280,301,18819
33500,14294,303,18903
33600,14306,305,18989
33700,14320,306,19074
33800,14333,308,19159
33900,14344,310,19246
34000,14359,312,19329
34100,14372,316,19412
34200,14384,319,19497
34300,14393,320,19587
34400,14406,320,19674
34500,14420,320,19760
34600,14431,321,19848
34700,14442,322,19936
34800,14456,324,20020
34900,14465,325,20110
35000,14479,325,20196
35100,14488,326,20286
35200,14503,326,20371
35300,14515,326,20459
35400,14526,329,20545
35500,14535,332,20633
35600,14548,332,20720
35700,14558,333,20809
35800,14574,333,20893
35900,14584,336,20980
36000,14593,336,21071
36100,14598,338,21164
36200,14611,342,21247
36300,14624,344,21332
36400,14637,347,21416
36500,14645,349,21506
36600,14664,352,21584
36700,14676,353,21671
36800,14689,353,21758
36900,14695,357,21848
37000,14704,358,21938
37100,14711,358,22031
37200,14719,360,22121
37300,14736,360,22204
37400,14749,362,22289
37500,14761,364,22375
37600,14772,365,22463
37700,14784,366,22550
37800,14799,368,22633
37900,14802,369,22729
38000,14805,370,22825
38100,14812,372,22916
38200,14820,372,23008
38300,14829,374,23097
38400,14842,377,23181
38500,14855,380,23265
38600,14862,381,23357
38700,14870,383,23447
38800,14881,384,23535
38900,14891,385,23624
39000,14902,386,23712
39100,14909,389,23802
39200,14915,391,23894
39300,14921,392,23987
39400,14926,393,24081
39500,14933,396,24171
39600,14942,398,24260
39700,14946,400,24354
39800,14954,400,24446
39900,14959,401,24540
40000,14965,401,24634
40100,14978,402,24720
40200,14989,404,24807
40300,14997,408,24895
40400,15006,410,24984
40500,15012,414,25074
40600,15019,418,25163
40700,15026,419,25255
40800,15035,420,25345
40900,15042,424,25434
41000,15054,424,25522
41100,15060,428,25612
41200,15066,429,25705
41300,15078,429,25793
41400,15085,429,25886
41500,15090,430,25980
41600,15098,432,26070
41700,15104,432,26164
41800,15115,434,26251
41900,15119,435,26346
42000,15124,436,26440
42100,15130,439,26531
42200,15146,440,26614
42300,15153,440,26707
42400,15158,441,26801
42500,15163,443,26894
42600,15170,449,26981
42700,15176,449,27075
42800,15181,449,27170
42900,15188,450,27262
43000,15193,450,27357
43100,15201,452,27447
43200,15205,454,27541
43300,15212,456,27632
43400,15215,458,27727
43500,15223,459,27818
43600,15232,460,27908
43700,15235,461,28004
43800,15247,461,28092
43900,15252,462,28186
44000,15261,464,28275
44100,15264,466,28370
44200,15271,467,28462
44300,15276,468,28556
44400,15282,469,28649
44500,15286,472,28742
44600,15298,475,28827
44700,15306,477,28917
44800,15312,478,29010
44900,15320,480,29100
45000,15328,481,29191
45100,15333,481,29286
45200,15336,484,29380
45300,15347,484,29469
45400,15350,486,29564
45500,15355,490,29655
45600,15358,493,29749
45700,15368,494,29838
45800,15371,494,29935
45900,15381,495,30024
46000,15392,496,30112
46100,15401,497,30202
46200,15401,499,30300
46300,15410,500,30390
46400,15418,505,30477
46500,15422,507,30571
46600,15433,508,30659
46700,15440,509,30751
46800,15447,512,30841
46900,15454,512,30934
47000,15458,513,31029
47100,15463,514,31123
47200,15467,515,31218
47300,15469,517,31314
47400,15475,518,31407
47500,15482,521,31497
47600,15489,523,31588
47700,15495,525,31680
47800,15496,528,31776
47900,15500,528,31872
48000,15502,529,31969
48100,15510,531,32059
48200,15514,531,32155
48300,15521,532,32247
48400,15528,532,32340
48500,15538,532,32430
48600,15541,534,32525
48700,15543,534,32623
48800,15544,537,32719
48900,15548,537,32815
49000,15553,537,32910
49100,15555,537,33008
49200,15559,539,33102
49300,15566,540,33194
49400,15568,542,33290
49500,15571,545,33384
49600,15578,545,33477
49700,15583,546,33571
49800,15589,548,33663
49900,15596,550,33754
50000,15600,552,33848
50100,15609,554,33937
50200,15611,554,34035
50300,15616,556,34128
50400,15619,559,34222
50500,15625,560,34315
50600,15629,562,34409
50700,15633,565,34502
50800,15639,566,34595
50900,15646,567,34687
51000,15652,568,34780
51100,15655,569,34876
51200,15662,571,34967
51300,15663,571,35066
51400,15670,573,35157
51500,15675,574,35251
51600,15679,575,35346
51700,15685,578,35437
51800,15691,579,35530
51900,15699,581,35620
52000,15707,582,35711
52100,15711,584,35805
52200,15716,584,35900
52300,15718,586,35996
52400,15724,587,36089
52500,15725,589,36186
52600,15728,592,36280
52700,15730,597,36373
52800,15733,600,36467
52900,15738,601,36561
53000,15741,601,36658
53100,15743,601,36756
53200,15746,603,36851
53300,15752,603,36945
53400,15758,603,37039
53500,15761,604,37135
53600,15762,605,37233
53700,15770,607,37323
53800,15772,608,37420
53900,15774,610,37516
54000,15774,613,37613
54100,15779,615,37706
54200,15785,615,37800
54300,15794,620,37886
54400,15794,620,37986
54500,15797,624,38079
54600,15801,625,38174
54700,15803,626,38271
54800,15805,627,38368
54900,15809,628,38463
55000,15811,631,38558
55100,15815,634,38651
55200,15820,635,38745
55300,15822,637,38841
55400,15826,639,38935
55500,15832,641,39027
55600,15835,642,39123
55700,15838,645,39217
55800,15841,647,39312
55900,15843,648,39409
56000,15847,649,39504
56100,15855,651,39594
56200,15858,651,39691
56300,15863,652,39785
56400,15867,653,39880
56500,15870,654,39976
56600,15876,656,40068
56700,15877,656,40167
56800,15880,658,40262
56900,15883,659,40358
57000,15883,664,40453
57100,15885,664,40551
57200,15888,664,40648
57300,15891,665,40744
57400,15894,667,40839
57500,15896,669,40935
57600,15899,669,41032
57700,15902,671,41127
57800,15910,671,41219
57900,15912,671,41317
58000,15915,672,41413
58100,15916,675,41509
58200,15921,676,41603
58300,15923,677,41700
58400,15927,679,41794
58500,15928,680,41892
58600,15929,681,41990
58700,15929,683,42088
58800,15933,684,42183
58900,15936,685,42279
59000,15938,687,42375
59100,15938,688,42474
59200,15941,691,42568
59300,15942,692,42666
59400,15947,693,42760
59500,15952,695,42853
59600,15957,695,42948
59700,15957,698,43045
59800,15959,701,43140
59900,15964,701,43235
60000,15967,702,43331
60100,15972,703,43425
60200,15973,705,43522
60300,15976,706,43618
60400,15978,710,43712
60500,15982,712,43806
60600,15988,717,43895
60700,15989,720,43991
60800,15991,723,44086
60900,15993,724,44183
61000,15995,725,44280
61100,15999,727,44374
61200,16002,728,44470
61300,16006,731,44563
61400,16007,731,44662
61500,16010,733,44757
61600,16010,736,44854
61700,16011,738,44951
61800,16013,738,45049
61900,16017,740,45143
62000,16018,742,45240
62100,16019,743,45338
62200,16022,745,45433
62300,16027,748,45525
62400,16028,748,45624
62500,16030,750,45720
62600,16030,750,45820
62700,16033,753,45914
62800,16035,753,46012
62900,16038,755,46107
63000,16039,755,46206
63100,16042,756,46302
63200,16044,759,46397
63300,16046,760,46494
63400,16051,761,46588
63500,16053,763,46684
63600,16056,764,46780
63700,16058,764,46878
63800,16060,767,46973
63900,16060,772,47068
64000,16062,773,47165
64100,16066,773,47261
64200,16067,773,47360
64300,16068,774,47458
64400,16071,774,47555
64500,16072,775,47653
64600,16072,775,47753
64700,16073,776,47851
64800,16074,776,47950
64900,16074,776,48050
65000,16076,776,48148
65100,16077,776,48247
65200,16081,776,48343
65300,16084,777,48439
65400,16084,778,48538
65500,16085,782,48633
65600,16088,782,48730
65700,16093,783,48824
65800,16094,784,48922
65900,16094,788,49018
66000,16098,788,49114
66100,16100,791,49209
66200,16101,793,49306
66300,16102,795,49403
66400,16103,796,49501
66500,16105,798,49597
66600,16108,801,49691
66700,16108,802,49790
66800,16110,804,49886
66900,16110,805,49985
67000,16112,808,50080
67100,16114,810,50176
67200,16116,810,50274
67300,16116,811,50373
67400,16118,813,50469
67500,16118,815,50567
67600,16119,816,50665
67700,16119,817,50764
67800,16119,819,50862
67900,16120,819,50961
68000,16122,820,51058
68100,16123,824,51153
68200,16124,826,51250
68300,16124,827,51349
68400,16125,828,51447
68500,16127,829,51544
68600,16127,829,51644
68700,16127,829,51744
68800,16128,832,51840
68900,16129,833,51938
69000,16129,834,52037
69100,16130,834,52136
69200,16130,836,52234
69300,16132,837,52331
69400,16133,839,52428
69500,16135,841,52524
69600,16136,842,52622
69700,16137,842,52721
69800,16138,843,52819
69900,16138,843,52919
70000,16140,845,53015
70100,16141,845,53114
70200,16141,847,53212
70300,16144,848,53308
70400,16145,850,53405
70500,16145,851,53504
70600,16149,853,53598
70700,16150,855,53695
70800,16152,857,53791
70900,16155,859,53886
71000,16157,862,53981
71100,16162,863,54075
71200,16162,865,54173
71300,16163,868,54269
71400,16165,869,54366
71500,16166,870,54464
71600,16170,872,54558
71700,16171,873,54656
71800,16171,873,54756
71900,16171,875,54854
72000,16172,875,54953
72100,16173,877,55050
72200,16174,880,55146
72300,16175,881,55244
72400,16176,881,55343
72500,16177,884,55439
72600,16180,885,55535
72700,16181,886,55633
72800,16183,888,55729
72900,16184,889,55827
73000,16185,889,55926
73100,16185,891,56024
73200,16187,892,56121
73300,16188,892,56220
73400,16188,895,56317
73500,16189,896,56415
73600,16191,896,56513
73700,16191,896,56613
73800,16191,897,56712
73900,16192,898,56810
74000,16192,899,56909
74100,16192,903,57005
74200,16192,904,57104
74300,16193,904,57203
74400,16194,904,57302
74500,16195,908,57397
74600,16199,909,57492
74700,16199,909,57592
74800,16200,910,57690
74900,16200,911,57789
75000,16201,914,57885
75100,16203,915,57982
75200,16204,915,58081
75300,16205,918,58177
75400,16207,919,58274
75500,16209,919,58372
75600,16212,919,58469
75700,16213,919,58568
75800,16213,919,58668
75900,16213,920,58767
76000,16215,921,58864
76100,16215,922,58963
76200,16216,923,59061
76300,16220,924,59156
76400,16220,925,59255
76500,16222,926,59352
76600,16223,927,59450
76700,16225,930,59545
76800,16226,933,59641
76900,16227,934,59739
77000,16228,936,59836
77100,16230,937,59933
77200,16230,940,60030
77300,16230,940,60130
77400,16231,943,60226
77500,16232,943,60325
77600,16233,944,60423
77700,16235,947,60518
77800,16235,947,60618
77900,16235,947,60718
78000,16235,951,60814
78100,16236,952,60912
78200,16237,954,61009
78300,16238,957,61105
78400,16239,958,61203
78500,16240,959,61301
78600,16241,962,61397
78700,16241,962,61497
78800,16241,962,61597
78900,16242,962,61696
79000,16243,962,61795
79100,16244,963,61893
79200,16246,963,61991
79300,16247,966,62087
79400,16247,969,62184
79500,16247,970,62283
79600,16247,971,62382
79700,16247,973,62480
79800,16248,975,62577
79900,16248,978,62674
80000,16249,981,62770
80100,16250,982,62868
80200,16250,982,62968
80300,16252,986,63062
80400,16252,989,63159
80500,16253,993,63254
80600,16253,995,63352
80700,16255,997,63448
80800,16256,1000,63544
80900,16256,1000,63644
81000,16256,1000,63744
81100,16257,1002,63841
81200,16258,1002,63940
81300,16258,1004,64038
81400,16259,1004,64137
81500,16259,1004,64237
81600,16259,1006,64335
81700,16261,1009,64430
81800,16261,1009,64530
81900,16262,1012,64626
82000,16263,1014,64723
82100,16265,1017,64818
82200,16266,1018,64916
82300,16266,1020,65014
82400,16266,1020,65114
82500,16268,1020,65212
82600,16268,1021,65311
82700,16268,1023,65409
82800,16268,1026,65506
82900,16268,1027,65605
83000,16269,1029,65702
83100,16269,1031,65800
83200,16269,1032,65899
83300,16269,1035,65996
83400,16270,1035,66095
83500,16271,1037,66192
83600,16271,1037,66292
83700,16271,1039,66390
83800,16272,1040,66488
83900,16272,1041,66587
84000,16273,1042,66685
84100,16274,1043,66783
84200,16274,1044,66882
84300,16274,1047,66979
84400,16276,1047,67077
84500,16277,1051,67172
84600,16278,1051,67271
84700,16278,1053,67369
84800,16279,1053,67468
84900,16279,1054,67567
85000,16279,1057,67664
85100,16280,1057,67763
85200,16281,1059,67860
85300,16282,1059,67959
85400,16282,1060,68058
85500,16282,1061,68157
85600,16283,1061,68256
85700,16283,1062,68355
85800,16285,1063,68452
85900,16286,1065,68549
86000,16286,1067,68647
86100,16287,1070,68743
86200,16287,1070,68843
86300,16287,1070,68943
86400,16287,1071,69042
86500,16287,1071,69142
86600,16287,1071,69242
86700,16287,1073,69340
86800,16289,1074,69437
86900,16290,1078,69532
87000,16291,1079,69630
87100,16292,1080,69728
87200,16293,1081,69826
87300,16293,1081,69926
87400,16293,1083,70024
87500,16293,1083,70124
87600,16293,1084,70223
87700,16294,1084,70322
87800,16294,1085,70421
87900,16295,1086,70519
88000,16295,1086,70619
88100,16296,1087,70717
88200,16296,1088,70816
88300,16296,1090,70914
88400,16297,1091,71012
88500,16297,1093,71110
88600,16297,1094,71209
88700,16297,1095,71308
88800,16298,1096,71406
88900,16298,1101,71501
89000,16298,1106,71596
89100,16299,1108,71693
89200,16300,1109,71791
89300,16300,1109,71891
89400,16300,1112,71988
89500,16300,1114,72086
89600,16300,1115,72185
89700,16300,1116,72284
89800,16302,1120,72378
89900,16303,1123,72474
90000,16303,1123,72574
90100,16303,1123,72674
90200,16305,1126,72769
90300,16306,1131,72863
90400,16307,1131,72962
90500,16309,1135,73056
90600,16310,1137,73153
90700,16310,1137,73253
90800,16310,1138,73352
90900,16312,1138,73450
91000,16312,1138,73550
91100,16312,1139,73649
91200,16313,1141,73746
91300,16313,1141,73846
91400,16313,1143,73944
91500,16315,1143,74042
91600,16315,1146,74139
91700,16316,1149,74235
91800,16318,1151,74331
91900,16319,1154,74427
92000,16319,1158,74523
92100,16319,1161,74620
92200,16319,1162,74719
92300,16319,1162,74819
92400,16319,1164,74917
92500,16319,1166,75015
92600,16320,1169,75111
92700,16320,1169,75211
92800,16320,1172,75308
92900,16321,1172,75407
93000,16321,1172,75507
93100,16321,1174,75605
93200,16323,1175,75702
93300,16325,1177,75798
93400,16326,1181,75893
93500,16326,1182,75992
93600,16327,1182,76091
93700,16327,1183,76190
93800,16328,1188,76284
93900,16329,1190,76381
94000,16329,1192,76479
94100,16329,1195,76576
94200,16329,1197,76674
94300,16329,1200,76771
94400,16329,1201,76870
94500,16329,1203,76968
94600,16330,1205,77065
94700,16331,1206,77163
94800,16331,1209,77260
94900,16331,1209,77360
95000,16331,1210,77459
95100,16332,1210,77558
95200,16332,1210,77658
95300,16332,1211,77757
95400,16332,1211,77857
95500,16332,1213,77955
95600,16332,1215,78053
95700,16332,1216,78152
95800,16332,1219,78249
95900,16333,1222,78345
96000,16333,1223,78444
96100,16333,1224,78543
96200,16334,1225,78641
96300,16334,1227,78739
96400,16334,1229,78837
96500,16334,1233,78933
96600,16334,1234,79032
96700,16334,1234,79132
96800,16334,1234,79232
96900,16334,1238,79328
97000,16334,1241,79425
97100,16334,1242,79524
97200,16334,1243,79623
97300,16334,1248,79718
97400,16334,1248,79818
97500,16334,1250,79916
97600,16334,1251,80015
97700,16334,1254,80112
97800,16334,1255,80211
97900,16334,1258,80308
98000,16334,1262,80404
98100,16334,1263,80503
98200,16334,1266,80600
98300,16334,1270,80696
98400,16334,1271,80795
98500,16334,1271,80895
98600,16334,1273,80993
98700,16334,1274,81092
98800,16334,1275,81191
98900,16334,1276,81290
99000,16335,1277,81388
99100,16335,1279,81486
99200,16335,1282,81583
99300,16336,1284,81680
99400,16336,1284,81780
99500,16336,1285,81879
99600,16339,1290,81971
99700,16339,1291,82070
99800,16339,1291,82170
99900,16339,1293,82268
100000,16339,1295,82366


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_p.dat <==
i	p
0	0
100	0
200	0
300	0
400	0
500	0
600	1
700	1
800	1
900	1
1000	1
1100	1
1200	1
1300	3
1400	3
1500	3
1600	3
1700	3
1800	3
1900	3
2000	3
2100	3
2200	3
2300	4
2400	4
2500	5
2600	5
2700	5
2800	6
2900	6
3000	6
3100	8
3200	8
3300	8
3400	8
3500	9
3600	10
3700	10
3800	10
3900	11
4000	12
4100	12
4200	12
4300	12
4400	12
4500	12
4600	12
4700	13
4800	13
4900	13
5000	13
5100	13
5200	13
5300	13
5400	13
5500	13
5600	13
5700	14
5800	14
5900	14
6000	14
6100	17
6200	17
6300	18
6400	18
6500	18
6600	19
6700	20
6800	20
6900	20
7000	21
7100	21
7200	23
7300	23
7400	24
7500	24
7600	24
7700	25
7800	25
7900	26
8000	26
8100	26
8200	28
8300	30
8400	30
8500	31
8600	32
8700	32
8800	33
8900	33
9000	36
9100	36
9200	37
9300	39
9400	39
9500	40
9600	41
9700	42
9800	42
9900	42
10000	43
10100	44
10200	46
10300	46
10400	48
10500	48
10600	48
10700	48
10800	49
10900	50
11000	52
11100	52
11200	53
11300	53
11400	53
11500	53
11600	53
11700	54
11800	54
11900	54
12000	55
12100	56
12200	56
12300	56
12400	56
12500	57
12600	58
12700	60
12800	61
12900	62
13000	64
13100	64
13200	65
13300	67
13400	70
13500	71
13600	72
13700	74
13800	75
13900	78
14000	79
14100	79
14200	79
14300	79
14400	80
14500	80
14600	81
14700	81
14800	82
14900	82
15000	83
15100	85
15200	85
15300	85
15400	85
15500	85
15600	85
15700	86
15800	89
15900	91
16000	92
16100	92
16200	92
16300	92
16400	93
16500	95
16600	96
16700	97
16800	97
16900	97
17000	98
17100	98
17200	101
17300	103
17400	103
17500	104
17600	105
17700	108
17800	109
17900	110
18000	110
18100	111
18200	111
18300	112
18400	114
18500	114
18600	114
18700	120
18800	121
18900	122
19000	123
19100	123
19200	126
19300	127
19400	127
19500	127
19600	127
19700	127
19800	127
19900	128
20000	128
20100	132
20200	135
20300	137
20400	137
20500	137
20600	138
20700	140
20800	142
20900	142
21000	143
21100	143
21200	144
21300	147
21400	148
21500	149
21600	152
21700	153
21800	154
21900	155
22000	156
22100	157
22200	159
22300	161
22400	161
22500	162
22600	164
22700	165
22800	165
22900	166
23000	168
23100	169
23200	170
23300	172
23400	175
23500	177
23600	178
23700	179
23800	180
23900	180
24000	182
24100	183
24200	184
24300	184
24400	186
24500	186
24600	186
24700	189
24800	190
24900	191
25000	191
25100	191
25200	191
25300	191
25400	194
25500	195
25600	196
25700	199
25800	201
25900	201
26000	203
26100	203
26200	207
26300	209
26400	209
26500	210
26600	210
26700	210
26800	212
26900	214
27000	215
27100	216
27200	217
27300	218
27400	218
27500	220
27600	222
27700	224
27800	225
27900	225
28000	228
28100	229
28200	230
28300	231
28400	232
28500	234
28600	237
28700	238
28800	240
28900	241
29000	242
29100	244
29200	246
29300	246
29400	246
29500	246
29600	248
29700	248
29800	249
29900	250
30000	252
30100	254
30200	257
30300	258
30400	258
30500	262
30600	263
30700	263
30800	264
30900	266
31000	269
31100	271
31200	272
31300	274
31400	277
31500	279
31600	279
31700	280
31800	283
31900	285
32000	285
32100	285
32200	287
32300	288
32400	289
32500	289
32600	290
32700	293
32800	295
32900	296
33000	297
33100	298
33200	298
33300	301
33400	301
33500	303
33600	305
33700	306
33800	308
33900	310
34000	312
34100	316
34200	319
34300	320
34400	320
34500	320
34600	321
34700	322
34800	324
34900	325
35000	325
35100	326
35200	326
35300	326
35400	329
35500	332
35600	332
35700	333
35800	333
35900	336
36000	336
36100	338
36200	342
36300	344
36400	347
36500	349
36600	352
36700	353
36800	353
36900	357
37000	358
37100	358
37200	360
37300	360
37400	362
37500	364
37600	365
37700	366
37800	368
37900	369
38000	370
38100	372
38200	372
38300	374
38400	377
38500	380
38600	381
38700	383
38800	384
38900	385
39000	386
39100	389
39200	391
39300	392
39400	393
39500	396
39600	398
39700	400
39800	400
39900	401
40000	401
40100	402
40200	404
40300	408
40400	410
40500	414
40600	418
40700	419
40800	420
40900	424
41000	424
41100	428
41200	429
41300	429
41400	429
41500	430
41600	432
41700	432
41800	434
41900	435
42000	436
42100	439
42200	440
42300	440
42400	441
42500	443
42600	449
42700	449
42800	449
42900	450
43000	450
43100	452
43200	454
43300	456
43400	458
43500	459
43600	460
43700	461
43800	461
43900	462
44000	464
44100	466
44200	467
44300	468
44400	469
44500	472
44600	475
44700	477
44800	478
44900	480
45000	481
45100	481
45200	484
45300	484
45400	486
45500	490
45600	493
45700	494
45800	494
45900	495
46000	496
46100	497
46200	499
46300	500
46400	505
46500	507
46600	508
46700	509
46800	512
46900	512
47000	513
47100	514
47200	515
47300	517
47400	518
47500	521
47600	523
47700	525
47800	528
47900	528
48000	529
48100	531
48200	531
48300	532
48400	532
48500	532
48600	534
48700	534
48800	537
48900	537
49000	537
49100	537
49200	539
49300	540
49400	542
49500	545
49600	545
49700	546
49800	548
49900	550
50000	552
50100	554
50200	554
50300	556
50400	559
50500	560
50600	562
50700	565
50800	566
50900	567
51000	568
51100	569
51200	571
51300	571
51400	573
51500	574
51600	575
51700	578
51800	579
51900	581
52000	582
52100	584
52200	584
52300	586
52400	587
52500	589
52600	592
52700	597
52800	600
52900	601
53000	601
53100	601
53200	603
53300	603
53400	603
53500	604
53600	605
53700	607
53800	608
53900	610
54000	613
54100	615
54200	615
54300	620
54400	620
54500	624
54600	625
54700	626
54800	627
54900	628
55000	631
55100	634
55200	635
55300	637
55400	639
55500	641
55600	642
55700	645
55800	647
55900	648
56000	649
56100	651
56200	651
56300	652
56400	653
56500	654
56600	656
56700	656
56800	658
56900	659
57000	664
57100	664
57200	664
57300	665
57400	667
57500	669
57600	669
57700	671
57800	671
57900	671
58000	672
58100	675
58200	676
58300	677
58400	679
58500	680
58600	681
58700	683
58800	684
58900	685
59000	687
59100	688
59200	691
59300	692
59400	693
59500	695
59600	695
59700	698
59800	701
59900	701
60000	702
60100	703
60200	705
60300	706
60400	710
60500	712
60600	717
60700	720
60800	723
60900	724
61000	725
61100	727
61200	728
61300	731
61400	731
61500	733
61600	736
61700	738
61800	738
61900	740
62000	742
62100	743
62200	745
62300	748
62400	748
62500	750
62600	750
62700	753
62800	753
62900	755
63000	755
63100	756
63200	759
63300	760
63400	761
63500	763
63600	764
63700	764
63800	767
63900	772
64000	773
64100	773
64200	773
64300	774
64400	774
64500	775
64600	775
64700	776
64800	776
64900	776
65000	776
65100	776
65200	776
65300	777
65400	778
65500	782
65600	782
65700	783
65800	784
65900	788
66000	788
66100	791
66200	793
66300	795
66400	796
66500	798
66600	801
66700	802
66800	804
66900	805
67000	808
67100	810
67200	810
67300	811
67400	813
67500	815
67600	816
67700	817
67800	819
67900	819
68000	820
68100	824
68200	826
68300	827
68400	828
68500	829
68600	829
68700	829
68800	832
68900	833
69000	834
69100	834
69200	836
69300	837
69400	839
69500	841
69600	842
69700	842
69800	843
69900	843
70000	845
70100	845
70200	847
70300	848
70400	850
70500	851
70600	853
70700	855
70800	857
70900	859
71000	862
71100	863
71200	865
71300	868
71400	869
71500	870
71600	872
71700	873
71800	873
71900	875
72000	875
72100	877
72200	880
72300	881
72400	881
72500	884
72600	885
72700	886
72800	888
72900	889
73000	889
73100	891
73200	892
73300	892
73400	895
73500	896
73600	896
73700	896
73800	897
73900	898
74000	899
74100	903
74200	904
74300	904
74400	904
74500	908
74600	909
74700	909
74800	910
74900	911
75000	914
75100	915
75200	915
75300	918
75400	919
75500	919
75600	919
75700	919
75800	919
75900	920
76000	921
76100	922
76200	923
76300	924
76400	925
76500	926
76600	927
76700	930
76800	933
76900	934
77000	936
77100	937
77200	940
77300	940
77400	943
77500	943
77600	944
77700	947
77800	947
77900	947
78000	951
78100	952
78200	954
78300	957
78400	958
78500	959
78600	962
78700	962
78800	962
78900	962
79000	962
79100	963
79200	963
79300	966
79400	969
79500	970
79600	971
79700	973
79800	975
79900	978
80000	981
80100	982
80200	982
80300	986
80400	989
80500	993
80600	995
80700	997
80800	1000
80900	1000
81000	1000
81100	1002
81200	1002
81300	1004
81400	1004
81500	1004
81600	1006
81700	1009
81800	1009
81900	1012
82000	1014
82100	1017
82200	1018
82300	1020
82400	1020
82500	1020
82600	1021
82700	1023
82800	1026
82900	1027
83000	1029
83100	1031
83200	1032
83300	1035
83400	1035
83500	1037
83600	1037
83700	1039
83800	1040
83900	1041
84000	1042
84100	1043
84200	1044
84300	1047
84400	1047
84500	1051
84600	1051
84700	1053
84800	1053
84900	1054
85000	1057
85100	1057
85200	1059
85300	1059
85400	1060
85500	1061
85600	1061
85700	1062
85800	1063
85900	1065
86000	1067
86100	1070
86200	1070
86300	1070
86400	1071
86500	1071
86600	1071
86700	1073
86800	1074
86900	1078
87000	1079
87100	1080
87200	1081
87300	1081
87400	1083
87500	1083
87600	1084
87700	1084
87800	1085
87900	1086
88000	1086
88100	1087
88200	1088
88300	1090
88400	1091
88500	1093
88600	1094
88700	1095
88800	1096
88900	1101
89000	1106
89100	1108
89200	1109
89300	1109
89400	1112
89500	1114
89600	1115
89700	1116
89800	1120
89900	1123
90000	1123
90100	1123
90200	1126
90300	1131
90400	1131
90500	1135
90600	1137
90700	1137
90800	1138
90900	1138
91000	1138
91100	1139
91200	1141
91300	1141
91400	1143
91500	1143
91600	1146
91700	1149
91800	1151
91900	1154
92000	1158
92100	1161
92200	1162
92300	1162
92400	1164
92500	1166
92600	1169
92700	1169
92800	1172
92900	1172
93000	1172
93100	1174
93200	1175
93300	1177
93400	1181
93500	1182
93600	1182
93700	1183
93800	1188
93900	1190
94000	1192
94100	1195
94200	1197
94300	1200
94400	1201
94500	1203
94600	1205
94700	1206
94800	1209
94900	1209
95000	1210
95100	1210
95200	1210
95300	1211
95400	1211
95500	1213
95600	1215
95700	1216
95800	1219
95900	1222
96000	1223
96100	1224
96200	1225
96300	1227
96400	1229
96500	1233
96600	1234
96700	1234
96800	1234
96900	1238
97000	1241
97100	1242
97200	1243
97300	1248
97400	1248
97500	1250
97600	1251
97700	1254
97800	1255
97900	1258
98000	1262
98100	1263
98200	1266
98300	1270
98400	1271
98500	1271
98600	1273
98700	1274
98800	1275
98900	1276
99000	1277
99100	1279
99200	1282
99300	1284
99400	1284
99500	1285
99600	1290
99700	1291
99800	1291
99900	1293
100000	1295


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_s.dat <==
i	s
0	0
100	99
200	199
300	298
400	397
500	497
600	593
700	689
800	786
900	878
1000	971
1100	1068
1200	1164
1300	1258
1400	1349
1500	1440
1600	1529
1700	1617
1800	1705
1900	1794
2000	1877
2100	1969
2200	2057
2300	2141
2400	2222
2500	2313
2600	2406
2700	2494
2800	2580
2900	2667
3000	2751
3100	2839
3200	2926
3300	3006
3400	3086
3500	3166
3600	3255
3700	3329
3800	3406
3900	3484
4000	3559
4100	3627
4200	3709
4300	3785
4400	3861
4500	3934
4600	4006
4700	4081
4800	4156
4900	4236
5000	4315
5100	4394
5200	4475
5300	4549
5400	4616
5500	4687
5600	4757
5700	4832
5800	4897
5900	4966
6000	5032
6100	5105
6200	5164
6300	5232
6400	5298
6500	5364
6600	5430
6700	5496
6800	5567
6900	5634
7000	5696
7100	5765
7200	5829
7300	5898
7400	5966
7500	6035
7600	6099
7700	6161
7800	6226
7900	6287
8000	6347
8100	6406
8200	6462
8300	6529
8400	6592
8500	6650
8600	6711
8700	6779
8800	6832
8900	6899
9000	6950
9100	7008
9200	7070
9300	7129
9400	7194
9500	7256
9600	7307
9700	7374
9800	7434
9900	7485
10000	7537
10100	7581
10200	7646
10300	7695
10400	7747
10500	7801
10600	7853
10700	7900
10800	7955
10900	7996
11000	8044
11100	8091
11200	8139
11300	8192
11400	8242
11500	8292
11600	8338
11700	8394
11800	8439
11900	8491
12000	8534
12100	8585
12200	8649
12300	8702
12400	8745
12500	8797
12600	8838
12700	8883
12800	8933
12900	8982
13000	9026
13100	9079
13200	9123
13300	9162
13400	9219
13500	9272
13600	9311
13700	9353
13800	9389
13900	9427
14000	9462
14100	9501
14200	9540
14300	9581
14400	9625
14500	9669
14600	9705
14700	9745
14800	9789
14900	9827
15000	9873
15100	9907
15200	9947
15300	9994
15400	10041
15500	10082
15600	10114
15700	10162
15800	10195
15900	10239
16000	10270
16100	10315
16200	10361
16300	10390
16400	10427
16500	10477
16600	10514
16700	10548
16800	10585
16900	10623
17000	10654
17100	10684
17200	10720
17300	10745
17400	10769
17500	10801
17600	10840
17700	10875
17800	10905
17900	10937
18000	10966
18100	10996
18200	11025
18300	11056
18400	11095
18500	11133
18600	11167
18700	11196
18800	11230
18900	11262
19000	11299
19100	11323
19200	11355
19300	11385
19400	11416
19500	11450
19600	11485
19700	11513
19800	11544
19900	11584
20000	11612
20100	11641
20200	11672
20300	11695
20400	11724
20500	11755
20600	11777
20700	11808
20800	11835
20900	11866
21000	11891
21100	11928
21200	11952
21300	11981
21400	12006
21500	12035
21600	12056
21700	12079
21800	12105
21900	12133
22000	12158
22100	12185
22200	12222
22300	12246
22400	12264
22500	12294
22600	12321
22700	12344
22800	12371
22900	12402
23000	12429
23100	12450
23200	12476
23300	12498
23400	12521
23500	12543
23600	12566
23700	12587
23800	12604
23900	12631
24000	12647
24100	12671
24200	12693
24300	12712
24400	12733
24500	12758
24600	12773
24700	12792
24800	12817
24900	12841
25000	12870
25100	12899
25200	12928
25300	12950
25400	12965
25500	12980
25600	12998
25700	13028
25800	13053
25900	13069
26000	13090
26100	13110
26200	13133
26300	13152
26400	13177
26500	13196
26600	13210
26700	13225
26800	13242
26900	13264
27000	13284
27100	13302
27200	13320
27300	13344
27400	13371
27500	13395
27600	13416
27700	13440
27800	13460
27900	13481
28000	13499
28100	13518
28200	13537
28300	13552
28400	13568
28500	13590
28600	13606
28700	13625
28800	13638
28900	13657
29000	13677
29100	13685
29200	13702
29300	13712
29400	13728
29500	13742
29600	13759
29700	13776
29800	13788
29900	13802
30000	13813
30100	13825
30200	13847
30300	13858
30400	13871
30500	13883
30600	13896
30700	13912
30800	13926
30900	13938
31000	13952
31100	13968
31200	13982
31300	13999
31400	14010
31500	14025
31600	14035
31700	14047
31800	14069
31900	14078
32000	14094
32100	14110
32200	14123
32300	14139
32400	14153
32500	14166
32600	14173
32700	14189
32800	14207
32900	14214
33000	14228
33100	14241
33200	14256
33300	14268
33400	14280
33500	14294
33600	14306
33700	14320
33800	14333
33900	14344
34000	14359
34100	14372
34200	14384
34300	14393
34400	14406
34500	14420
34600	14431
34700	14442
34800	14456
34900	14465
35000	14479
35100	14488
35200	14503
35300	14515
35400	14526
35500	14535
35600	14548
35700	14558
35800	14574
35900	14584
36000	14593
36100	14598
36200	14611
36300	14624
36400	14637
36500	14645
36600	14664
36700	14676
36800	14689
36900	14695
37000	14704
37100	14711
37200	14719
37300	14736
37400	14749
37500	14761
37600	14772
37700	14784
37800	14799
37900	14802
38000	14805
38100	14812
38200	14820
38300	14829
38400	14842
38500	14855
38600	14862
38700	14870
38800	14881
38900	14891
39000	14902
39100	14909
39200	14915
39300	14921
39400	14926
39500	14933
39600	14942
39700	14946
39800	14954
39900	14959
40000	14965
40100	14978
40200	14989
40300	14997
40400	15006
40500	15012
40600	15019
40700	15026
40800	15035
40900	15042
41000	15054
41100	15060
41200	15066
41300	15078
41400	15085
41500	15090
41600	15098
41700	15104
41800	15115
41900	15119
42000	15124
42100	15130
42200	15146
42300	15153
42400	15158
42500	15163
42600	15170
42700	15176
42800	15181
42900	15188
43000	15193
43100	15201
43200	15205
43300	15212
43400	15215
43500	15223
43600	15232
43700	15235
43800	15247
43900	15252
44000	15261
44100	15264
44200	15271
44300	15276
44400	15282
44500	15286
44600	15298
44700	15306
44800	15312
44900	15320
45000	15328
45100	15333
45200	15336
45300	15347
45400	15350
45500	15355
45600	15358
45700	15368
45800	15371
45900	15381
46000	15392
46100	15401
46200	15401
46300	15410
46400	15418
46500	15422
46600	15433
46700	15440
46800	15447
46900	15454
47000	15458
47100	15463
47200	15467
47300	15469
47400	15475
47500	15482
47600	15489
47700	15495
47800	15496
47900	15500
48000	15502
48100	15510
48200	15514
48300	15521
48400	15528
48500	15538
48600	15541
48700	15543
48800	15544
48900	15548
49000	15553
49100	15555
49200	15559
49300	15566
49400	15568
49500	15571
49600	15578
49700	15583
49800	15589
49900	15596
50000	15600
50100	15609
50200	15611
50300	15616
50400	15619
50500	15625
50600	15629
50700	15633
50800	15639
50900	15646
51000	15652
51100	15655
51200	15662
51300	15663
51400	15670
51500	15675
51600	15679
51700	15685
51800	15691
51900	15699
52000	15707
52100	15711
52200	15716
52300	15718
52400	15724
52500	15725
52600	15728
52700	15730
52800	15733
52900	15738
53000	15741
53100	15743
53200	15746
53300	15752
53400	15758
53500	15761
53600	15762
53700	15770
53800	15772
53900	15774
54000	15774
54100	15779
54200	15785
54300	15794
54400	15794
54500	15797
54600	15801
54700	15803
54800	15805
54900	15809
55000	15811
55100	15815
55200	15820
55300	15822
55400	15826
55500	15832
55600	15835
55700	15838
55800	15841
55900	15843
56000	15847
56100	15855
56200	15858
56300	15863
56400	15867
56500	15870
56600	15876
56700	15877
56800	15880
56900	15883
57000	15883
57100	15885
57200	15888
57300	15891
57400	15894
57500	15896
57600	15899
57700	15902
57800	15910
57900	15912
58000	15915
58100	15916
58200	15921
58300	15923
58400	15927
58500	15928
58600	15929
58700	15929
58800	15933
58900	15936
59000	15938
59100	15938
59200	15941
59300	15942
59400	15947
59500	15952
59600	15957
59700	15957
59800	15959
59900	15964
60000	15967
60100	15972
60200	15973
60300	15976
60400	15978
60500	15982
60600	15988
60700	15989
60800	15991
60900	15993
61000	15995
61100	15999
61200	16002
61300	16006
61400	16007
61500	16010
61600	16010
61700	16011
61800	16013
61900	16017
62000	16018
62100	16019
62200	16022
62300	16027
62400	16028
62500	16030
62600	16030
62700	16033
62800	16035
62900	16038
63000	16039
63100	16042
63200	16044
63300	16046
63400	16051
63500	16053
63600	16056
63700	16058
63800	16060
63900	16060
64000	16062
64100	16066
64200	16067
64300	16068
64400	16071
64500	16072
64600	16072
64700	16073
64800	16074
64900	16074
65000	16076
65100	16077
65200	16081
65300	16084
65400	16084
65500	16085
65600	16088
65700	16093
65800	16094
65900	16094
66000	16098
66100	16100
66200	16101
66300	16102
66400	16103
66500	16105
66600	16108
66700	16108
66800	16110
66900	16110
67000	16112
67100	16114
67200	16116
67300	16116
67400	16118
67500	16118
67600	16119
67700	16119
67800	16119
67900	16120
68000	16122
68100	16123
68200	16124
68300	16124
68400	16125
68500	16127
68600	16127
68700	16127
68800	16128
68900	16129
69000	16129
69100	16130
69200	16130
69300	16132
69400	16133
69500	16135
69600	16136
69700	16137
69800	16138
69900	16138
70000	16140
70100	16141
70200	16141
70300	16144
70400	16145
70500	16145
70600	16149
70700	16150
70800	16152
70900	16155
71000	16157
71100	16162
71200	16162
71300	16163
71400	16165
71500	16166
71600	16170
71700	16171
71800	16171
71900	16171
72000	16172
72100	16173
72200	16174
72300	16175
72400	16176
72500	16177
72600	16180
72700	16181
72800	16183
72900	16184
73000	16185
73100	16185
73200	16187
73300	16188
73400	16188
73500	16189
73600	16191
73700	16191
73800	16191
73900	16192
74000	16192
74100	16192
74200	16192
74300	16193
74400	16194
74500	16195
74600	16199
74700	16199
74800	16200
74900	16200
75000	16201
75100	16203
75200	16204
75300	16205
75400	16207
75500	16209
75600	16212
75700	16213
75800	16213
75900	16213
76000	16215
76100	16215
76200	16216
76300	16220
76400	16220
76500	16222
76600	16223
76700	16225
76800	16226
76900	16227
77000	16228
77100	16230
77200	16230
77300	16230
77400	16231
77500	16232
77600	16233
77700	16235
77800	16235
77900	16235
78000	16235
78100	16236
78200	16237
78300	16238
78400	16239
78500	16240
78600	16241
78700	16241
78800	16241
78900	16242
79000	16243
79100	16244
79200	16246
79300	16247
79400	16247
79500	16247
79600	16247
79700	16247
79800	16248
79900	16248
80000	16249
80100	16250
80200	16250
80300	16252
80400	16252
80500	16253
80600	16253
80700	16255
80800	16256
80900	16256
81000	16256
81100	16257
81200	16258
81300	16258
81400	16259
81500	16259
81600	16259
81700	16261
81800	16261
81900	16262
82000	16263
82100	16265
82200	16266
82300	16266
82400	16266
82500	16268
82600	16268
82700	16268
82800	16268
82900	16268
83000	16269
83100	16269
83200	16269
83300	16269
83400	16270
83500	16271
83600	16271
83700	16271
83800	16272
83900	16272
84000	16273
84100	16274
84200	16274
84300	16274
84400	16276
84500	16277
84600	16278
84700	16278
84800	16279
84900	16279
85000	16279
85100	16280
85200	16281
85300	16282
85400	16282
85500	16282
85600	16283
85700	16283
85800	16285
85900	16286
86000	16286
86100	16287
86200	16287
86300	16287
86400	16287
86500	16287
86600	16287
86700	16287
86800	16289
86900	16290
87000	16291
87100	16292
87200	16293
87300	16293
87400	16293
87500	16293
87600	16293
87700	16294
87800	16294
87900	16295
88000	16295
88100	16296
88200	16296
88300	16296
88400	16297
88500	16297
88600	16297
88700	16297
88800	16298
88900	16298
89000	16298
89100	16299
89200	16300
89300	16300
89400	16300
89500	16300
89600	16300
89700	16300
89800	16302
89900	16303
90000	16303
90100	16303
90200	16305
90300	16306
90400	16307
90500	16309
90600	16310
90700	16310
90800	16310
90900	16312
91000	16312
91100	16312
91200	16313
91300	16313
91400	16313
91500	16315
91600	16315
91700	16316
91800	16318
91900	16319
92000	16319
92100	16319
92200	16319
92300	16319
92400	16319
92500	16319
92600	16320
92700	16320
92800	16320
92900	16321
93000	16321
93100	16321
93200	16323
93300	16325
93400	16326
93500	16326
93600	16327
93700	16327
93800	16328
93900	16329
94000	16329
94100	16329
94200	16329
94300	16329
94400	16329
94500	16329
94600	16330
94700	16331
94800	16331
94900	16331
95000	16331
95100	16332
95200	16332
95300	16332
95400	16332
95500	16332
95600	16332
95700	16332
95800	16332
95900	16333
96000	16333
96100	16333
96200	16334
96300	16334
96400	16334
96500	16334
96600	16334
96700	16334
96800	16334
96900	16334
97000	16334
97100	16334
97200	16334
97300	16334
97400	16334
97500	16334
97600	16334
97700	16334
97800	16334
97900	16334
98000	16334
98100	16334
98200	16334
98300	16334
98400	16334
98500	16334
98600	16334
98700	16334
98800	16334
98900	16334
99000	16335
99100	16335
99200	16335
99300	16336
99400	16336
99500	16336
99600	16339
99700	16339
99800	16339
99900	16339
100000	16339


==> sub_final/plots/14__0_6/nli1_ir14_nlo1_or6_nhi0_nho0_v.dat <==
i	v
0	0
100	1
200	1
300	2
400	3
500	3
600	6
700	10
800	13
900	21
1000	28
1100	31
1200	35
1300	39
1400	48
1500	57
1600	68
1700	80
1800	92
1900	103
2000	120
2100	128
2200	140
2300	155
2400	174
2500	182
2600	189
2700	201
2800	214
2900	227
3000	243
3100	253
3200	266
3300	286
3400	306
3500	325
3600	335
3700	361
3800	384
3900	405
4000	429
4100	461
4200	479
4300	503
4400	527
4500	554
4600	582
4700	606
4800	631
4900	651
5000	672
5100	693
5200	712
5300	738
5400	771
5500	800
5600	830
5700	854
5800	889
5900	920
6000	954
6100	978
6200	1019
6300	1050
6400	1084
6500	1118
6600	1151
6700	1184
6800	1213
6900	1246
7000	1283
7100	1314
7200	1348
7300	1379
7400	1410
7500	1441
7600	1477
7700	1514
7800	1549
7900	1587
8000	1627
8100	1668
8200	1710
8300	1741
8400	1778
8500	1819
8600	1857
8700	1889
8800	1935
8900	1968
9000	2014
9100	2056
9200	2093
9300	2132
9400	2167
9500	2204
9600	2252
9700	2284
9800	2324
9900	2373
10000	2420
10100	2475
10200	2508
10300	2559
10400	2605
10500	2651
10600	2699
10700	2752
10800	2796
10900	2854
11000	2904
11100	2957
11200	3008
11300	3055
11400	3105
11500	3155
11600	3209
11700	3252
11800	3307
11900	3355
12000	3411
12100	3459
12200	3495
12300	3542
12400	3599
12500	3646
12600	3704
12700	3757
12800	3806
12900	3856
13000	3910
13100	3957
13200	4012
13300	4071
13400	4111
13500	4157
13600	4217
13700	4273
13800	4336
13900	4395
14000	4459
14100	4520
14200	4581
14300	4640
14400	4695
14500	4751
14600	4814
14700	4874
14800	4929
14900	4991
15000	5044
15100	5108
15200	5168
15300	5221
15400	5274
15500	5333
15600	5401
15700	5452
15800	5516
15900	5570
16000	5638
16100	5693
16200	5747
16300	5818
16400	5880
16500	5928
16600	5990
16700	6055
16800	6118
16900	6180
17000	6248
17100	6318
17200	6379
17300	6452
17400	6528
17500	6595
17600	6655
17700	6717
17800	6786
17900	6853
18000	6924
18100	6993
18200	7064
18300	7132
18400	7191
18500	7253
18600	7319
18700	7384
18800	7449
18900	7516
19000	7578
19100	7654
19200	7719
19300	7788
19400	7857
19500	7923
19600	7988
19700	8060
19800	8129
19900	8188
20000	8260
20100	8327
20200	8393
20300	8468
20400	8539
20500	8608
20600	8685
20700	8752
20800	8823
20900	8892
21000	8966
21100	9029
21200	9104
21300	9172
21400	9246
21500	9316
21600	9392
21700	9468
21800	9541
21900	9612
22000	9686
22100	9758
22200	9819
22300	9893
22400	9975
22500	10044
22600	10115
22700	10191
22800	10264
22900	10332
23000	10403
23100	10481
23200	10554
23300	10630
23400	10704
23500	10780
23600	10856
23700	10934
23800	11016
23900	11089
24000	11171
24100	11246
24200	11323
24300	11404
24400	11481
24500	11556
24600	11641
24700	11719
24800	11793
24900	11868
25000	11939
25100	12010
25200	12081
25300	12159
25400	12241
25500	12325
25600	12406
25700	12473
25800	12546
25900	12630
26000	12707
26100	12787
26200	12860
26300	12939
26400	13014
26500	13094
26600	13180
26700	13265
26800	13346
26900	13422
27000	13501
27100	13582
27200	13663
27300	13738
27400	13811
27500	13885
27600	13962
27700	14036
27800	14115
27900	14194
28000	14273
28100	14353
28200	14433
28300	14517
28400	14600
28500	14676
28600	14757
28700	14837
28800	14922
28900	15002
29000	15081
29100	15171
29200	15252
29300	15342
29400	15426
29500	15512
29600	15593
29700	15676
29800	15763
29900	15848
30000	15935
30100	16021
30200	16096
30300	16184
30400	16271
30500	16355
30600	16441
30700	16525
30800	16610
30900	16696
31000	16779
31100	16861
31200	16946
31300	17027
31400	17113
31500	17196
31600	17286
31700	17373
31800	17448
31900	17537
32000	17621
32100	17705
32200	17790
32300	17873
32400	17958
32500	18045
32600	18137
32700	18218
32800	18298
32900	18390
33000	18475
33100	18561
33200	18646
33300	18731
33400	18819
33500	18903
33600	18989
33700	19074
33800	19159
33900	19246
34000	19329
34100	19412
34200	19497
34300	19587
34400	19674
34500	19760
34600	19848
34700	19936
34800	20020
34900	20110
35000	20196
35100	20286
35200	20371
35300	20459
35400	20545
35500	20633
35600	20720
35700	20809
35800	20893
35900	20980
36000	21071
36100	21164
36200	21247
36300	21332
36400	21416
36500	21506
36600	21584
36700	21671
36800	21758
36900	21848
37000	21938
37100	22031
37200	22121
37300	22204
37400	22289
37500	22375
37600	22463
37700	22550
37800	22633
37900	22729
38000	22825
38100	22916
38200	23008
38300	23097
38400	23181
38500	23265
38600	23357
38700	23447
38800	23535
38900	23624
39000	23712
39100	23802
39200	23894
39300	23987
39400	24081
39500	24171
39600	24260
39700	24354
39800	24446
39900	24540
40000	24634
40100	24720
40200	24807
40300	24895
40400	24984
40500	25074
40600	25163
40700	25255
40800	25345
40900	25434
41000	25522
41100	25612
41200	25705
41300	25793
41400	25886
41500	25980
41600	26070
41700	26164
41800	26251
41900	26346
42000	26440
42100	26531
42200	26614
42300	26707
42400	26801
42500	26894
42600	26981
42700	27075
42800	27170
42900	27262
43000	27357
43100	27447
43200	27541
43300	27632
43400	27727
43500	27818
43600	27908
43700	28004
43800	28092
43900	28186
44000	28275
44100	28370
44200	28462
44300	28556
44400	28649
44500	28742
44600	28827
44700	28917
44800	29010
44900	29100
45000	29191
45100	29286
45200	29380
45300	29469
45400	29564
45500	29655
45600	29749
45700	29838
45800	29935
45900	30024
46000	30112
46100	30202
46200	30300
46300	30390
46400	30477
46500	30571
46600	30659
46700	30751
46800	30841
46900	30934
47000	31029
47100	31123
47200	31218
47300	31314
47400	31407
47500	31497
47600	31588
47700	31680
47800	31776
47900	31872
48000	31969
48100	32059
48200	32155
48300	32247
48400	32340
48500	32430
48600	32525
48700	32623
48800	32719
48900	32815
49000	32910
49100	33008
49200	33102
49300	33194
49400	33290
49500	33384
49600	33477
49700	33571
49800	33663
49900	33754
50000	33848
50100	33937
50200	34035
50300	34128
50400	34222
50500	34315
50600	34409
50700	34502
50800	34595
50900	34687
51000	34780
51100	34876
51200	34967
51300	35066
51400	35157
51500	35251
51600	35346
51700	35437
51800	35530
51900	35620
52000	35711
52100	35805
52200	35900
52300	35996
52400	36089
52500	36186
52600	36280
52700	36373
52800	36467
52900	36561
53000	36658
53100	36756
53200	36851
53300	36945
53400	37039
53500	37135
53600	37233
53700	37323
53800	37420
53900	37516
54000	37613
54100	37706
54200	37800
54300	37886
54400	37986
54500	38079
54600	38174
54700	38271
54800	38368
54900	38463
55000	38558
55100	38651
55200	38745
55300	38841
55400	38935
55500	39027
55600	39123
55700	39217
55800	39312
55900	39409
56000	39504
56100	39594
56200	39691
56300	39785
56400	39880
56500	39976
56600	40068
56700	40167
56800	40262
56900	40358
57000	40453
57100	40551
57200	40648
57300	40744
57400	40839
57500	40935
57600	41032
57700	41127
57800	41219
57900	41317
58000	41413
58100	41509
58200	41603
58300	41700
58400	41794
58500	41892
58600	41990
58700	42088
58800	42183
58900	42279
59000	42375
59100	42474
59200	42568
59300	42666
59400	42760
59500	42853
59600	42948
59700	43045
59800	43140
59900	43235
60000	43331
60100	43425
60200	43522
60300	43618
60400	43712
60500	43806
60600	43895
60700	43991
60800	44086
60900	44183
61000	44280
61100	44374
61200	44470
61300	44563
61400	44662
61500	44757
61600	44854
61700	44951
61800	45049
61900	45143
62000	45240
62100	45338
62200	45433
62300	45525
62400	45624
62500	45720
62600	45820
62700	45914
62800	46012
62900	46107
63000	46206
63100	46302
63200	46397
63300	46494
63400	46588
63500	46684
63600	46780
63700	46878
63800	46973
63900	47068
64000	47165
64100	47261
64200	47360
64300	47458
64400	47555
64500	47653
64600	47753
64700	47851
64800	47950
64900	48050
65000	48148
65100	48247
65200	48343
65300	48439
65400	48538
65500	48633
65600	48730
65700	48824
65800	48922
65900	49018
66000	49114
66100	49209
66200	49306
66300	49403
66400	49501
66500	49597
66600	49691
66700	49790
66800	49886
66900	49985
67000	50080
67100	50176
67200	50274
67300	50373
67400	50469
67500	50567
67600	50665
67700	50764
67800	50862
67900	50961
68000	51058
68100	51153
68200	51250
68300	51349
68400	51447
68500	51544
68600	51644
68700	51744
68800	51840
68900	51938
69000	52037
69100	52136
69200	52234
69300	52331
69400	52428
69500	52524
69600	52622
69700	52721
69800	52819
69900	52919
70000	53015
70100	53114
70200	53212
70300	53308
70400	53405
70500	53504
70600	53598
70700	53695
70800	53791
70900	53886
71000	53981
71100	54075
71200	54173
71300	54269
71400	54366
71500	54464
71600	54558
71700	54656
71800	54756
71900	54854
72000	54953
72100	55050
72200	55146
72300	55244
72400	55343
72500	55439
72600	55535
72700	55633
72800	55729
72900	55827
73000	55926
73100	56024
73200	56121
73300	56220
73400	56317
73500	56415
73600	56513
73700	56613
73800	56712
73900	56810
74000	56909
74100	57005
74200	57104
74300	57203
74400	57302
74500	57397
74600	57492
74700	57592
74800	57690
74900	57789
75000	57885
75100	57982
75200	58081
75300	58177
75400	58274
75500	58372
75600	58469
75700	58568
75800	58668
75900	58767
76000	58864
76100	58963
76200	59061
76300	59156
76400	59255
76500	59352
76600	59450
76700	59545
76800	59641
76900	59739
77000	59836
77100	59933
77200	60030
77300	60130
77400	60226
77500	60325
77600	60423
77700	60518
77800	60618
77900	60718
78000	60814
78100	60912
78200	61009
78300	61105
78400	61203
78500	61301
78600	61397
78700	61497
78800	61597
78900	61696
79000	61795
79100	61893
79200	61991
79300	62087
79400	62184
79500	62283
79600	62382
79700	62480
79800	62577
79900	62674
80000	62770
80100	62868
80200	62968
80300	63062
80400	63159
80500	63254
80600	63352
80700	63448
80800	63544
80900	63644
81000	63744
81100	63841
81200	63940
81300	64038
81400	64137
81500	64237
81600	64335
81700	64430
81800	64530
81900	64626
82000	64723
82100	64818
82200	64916
82300	65014
82400	65114
82500	65212
82600	65311
82700	65409
82800	65506
82900	65605
83000	65702
83100	65800
83200	65899
83300	65996
83400	66095
83500	66192
83600	66292
83700	66390
83800	66488
83900	66587
84000	66685
84100	66783
84200	66882
84300	66979
84400	67077
84500	67172
84600	67271
84700	67369
84800	67468
84900	67567
85000	67664
85100	67763
85200	67860
85300	67959
85400	68058
85500	68157
85600	68256
85700	68355
85800	68452
85900	68549
86000	68647
86100	68743
86200	68843
86300	68943
86400	69042
86500	69142
86600	69242
86700	69340
86800	69437
86900	69532
87000	69630
87100	69728
87200	69826
87300	69926
87400	70024
87500	70124
87600	70223
87700	70322
87800	70421
87900	70519
88000	70619
88100	70717
88200	70816
88300	70914
88400	71012
88500	71110
88600	71209
88700	71308
88800	71406
88900	71501
89000	71596
89100	71693
89200	71791
89300	71891
89400	71988
89500	72086
89600	72185
89700	72284
89800	72378
89900	72474
90000	72574
90100	72674
90200	72769
90300	72863
90400	72962
90500	73056
90600	73153
90700	73253
90800	73352
90900	73450
91000	73550
91100	73649
91200	73746
91300	73846
91400	73944
91500	74042
91600	74139
91700	74235
91800	74331
91900	74427
92000	74523
92100	74620
92200	74719
92300	74819
92400	74917
92500	75015
92600	75111
92700	75211
92800	75308
92900	75407
93000	75507
93100	75605
93200	75702
93300	75798
93400	75893
93500	75992
93600	76091
93700	76190
93800	76284
93900	76381
94000	76479
94100	76576
94200	76674
94300	76771
94400	76870
94500	76968
94600	77065
94700	77163
94800	77260
94900	77360
95000	77459
95100	77558
95200	77658
95300	77757
95400	77857
95500	77955
95600	78053
95700	78152
95800	78249
95900	78345
96000	78444
96100	78543
96200	78641
96300	78739
96400	78837
96500	78933
96600	79032
96700	79132
96800	79232
96900	79328
97000	79425
97100	79524
97200	79623
97300	79718
97400	79818
97500	79916
97600	80015
97700	80112
97800	80211
97900	80308
98000	80404
98100	80503
98200	80600
98300	80696
98400	80795
98500	80895
98600	80993
98700	81092
98800	81191
98900	81290
99000	81388
99100	81486
99200	81583
99300	81680
99400	81780
99500	81879
99600	81971
99700	82070
99800	82170
99900	82268
100000	82366


==> sub_final/plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_p.dat <==
i	p
100	0.00
200	0.00
300	0.33
400	0.50
500	0.40
600	0.67
700	0.57
800	0.50
900	0.44
1000	0.60
1100	0.64
1200	0.67
1300	0.77
1400	0.86
1500	0.87
1600	0.94
1700	1.06
1800	1.11
1900	1.26
2000	1.55
2100	1.52
2200	1.50
2300	1.61
2400	1.71
2500	1.80
2600	1.85
2700	1.78
2800	1.89
2900	1.90
3000	1.90
3100	2.00
3200	2.16
3300	2.21
3400	2.24
3500	2.37
3600	2.50
3700	2.70
3800	2.71
3900	2.74
4000	2.75
4100	2.68
4200	2.79
4300	2.93
4400	3.14
4500	3.16
4600	3.17
4700	3.13
4800	3.19
4900	3.16
5000	3.10
5100	3.16
5200	3.19
5300	3.25
5400	3.24
5500	3.24
5600	3.39
5700	3.47
5800	3.53
5900	3.63
6000	3.72
6100	3.70
6200	3.71
6300	3.84
6400	3.83
6500	3.86
6600	3.91
6700	3.94
6800	3.99
6900	4.03
7000	4.09
7100	4.20
7200	4.18
7300	4.22
7400	4.30
7500	4.39
7600	4.46
7700	4.49
7800	4.53
7900	4.53
8000	4.56
8100	4.63
8200	4.68
8300	4.70
8400	4.80
8500	4.81
8600	4.81
8700	4.86
8800	4.88
8900	4.91
9000	4.96
9100	5.01
9200	5.01
9300	5.04
9400	5.07
9500	5.12
9600	5.19
9700	5.25
9800	5.30
9900	5.35
10000	5.41
10100	5.45
10200	5.48
10300	5.51
10400	5.56
10500	5.63
10600	5.67
10700	5.71
10800	5.73
10900	5.74
11000	5.74
11100	5.75
11200	5.77
11300	5.81
11400	5.82
11500	5.83
11600	5.84
11700	5.90
11800	5.93
11900	5.95
12000	5.97
12100	6.02
12200	6.02
12300	6.06
12400	6.07
12500	6.11
12600	6.15
12700	6.19
12800	6.23
12900	6.27
13000	6.30
13100	6.32
13200	6.33
13300	6.32
13400	6.39
13500	6.43
13600	6.46
13700	6.51
13800	6.51
13900	6.53
14000	6.56
14100	6.60
14200	6.66
14300	6.72
14400	6.71
14500	6.74
14600	6.75
14700	6.80
14800	6.78
14900	6.81
15000	6.84
15100	6.84
15200	6.87
15300	6.92
15400	6.90
15500	6.92
15600	6.92
15700	6.96
15800	6.99
15900	7.01
16000	7.03
16100	7.02
16200	7.06
16300	7.10
16400	7.12
16500	7.15
16600	7.19
16700	7.20
16800	7.19
16900	7.22
17000	7.24
17100	7.23
17200	7.27
17300	7.29
17400	7.32
17500	7.34
17600	7.36
17700	7.41
17800	7.42
17900	7.45
18000	7.47
18100	7.49
18200	7.53
18300	7.56
18400	7.58
18500	7.58
18600	7.60
18700	7.62
18800	7.65
18900	7.68
19000	7.69
19100	7.74
19200	7.73
19300	7.72
19400	7.75
19500	7.75
19600	7.76
19700	7.75
19800	7.75
19900	7.78
20000	7.80
20100	7.83
20200	7.86
20300	7.86
20400	7.88
20500	7.90
20600	7.92
20700	7.94
20800	7.97
20900	7.98
21000	8.01
21100	8.02
21200	8.02
21300	8.02
21400	8.01
21500	8.03
21600	8.03
21700	8.05
21800	8.06
21900	8.09
22000	8.10
22100	8.10
22200	8.11
22300	8.13
22400	8.15
22500	8.15
22600	8.17
22700	8.19
22800	8.19
22900	8.22
23000	8.22
23100	8.23
23200	8.23
23300	8.26
23400	8.27
23500	8.30
23600	8.30
23700	8.31
23800	8.33
23900	8.33
24000	8.35
24100	8.36
24200	8.38
24300	8.41
24400	8.42
24500	8.45
24600	8.45
24700	8.46
24800	8.46
24900	8.46
25000	8.47
25100	8.48
25200	8.47
25300	8.46
25400	8.46
25500	8.47
25600	8.49
25700	8.49
25800	8.48
25900	8.50
26000	8.52
26100	8.53
26200	8.56
26300	8.56
26400	8.56
26500	8.57
26600	8.55
26700	8.56
26800	8.59
26900	8.58
27000	8.60
27100	8.61
27200	8.61
27300	8.62
27400	8.62
27500	8.63
27600	8.66
27700	8.66
27800	8.65
27900	8.67
28000	8.68
28100	8.69
28200	8.70
28300	8.68
28400	8.68
28500	8.69
28600	8.69
28700	8.69
28800	8.71
28900	8.72
29000	8.75
29100	8.76
29200	8.77
29300	8.78
29400	8.80
29500	8.84
29600	8.84
29700	8.86
29800	8.86
29900	8.87
30000	8.89
30100	8.88
30200	8.91
30300	8.91
30400	8.91
30500	8.92
30600	8.92
30700	8.94
30800	8.96
30900	8.96
31000	8.97
31100	8.98
31200	8.97
31300	8.97
31400	8.98
31500	8.99
31600	8.99
31700	8.98
31800	8.98
31900	8.98
32000	9.01
32100	9.02
32200	9.02
32300	9.04
32400	9.06
32500	9.06
32600	9.08
32700	9.10
32800	9.11
32900	9.11
33000	9.10
33100	9.10
33200	9.12
33300	9.13
33400	9.15
33500	9.16
33600	9.18
33700	9.18
33800	9.19
33900	9.20
34000	9.21
34100	9.23
34200	9.25
34300	9.25
34400	9.28
34500	9.28
34600	9.28
34700	9.29
34800	9.29
34900	9.31
35000	9.32
35100	9.34
35200	9.34
35300	9.36
35400	9.37
35500	9.37
35600	9.37
35700	9.39
35800	9.41
35900	9.41
36000	9.42
36100	9.43
36200	9.44
36300	9.45
36400	9.45
36500	9.45
36600	9.45
36700	9.46
36800	9.47
36900	9.48
37000	9.48
37100	9.48
37200	9.49
37300	9.50
37400	9.51
37500	9.53
37600	9.54
37700	9.53
37800	9.53
37900	9.54
38000	9.54
38100	9.55
38200	9.59
38300	9.59
38400	9.60
38500	9.62
38600	9.62
38700	9.62
38800	9.62
38900	9.63
39000	9.64
39100	9.64
39200	9.65
39300	9.65
39400	9.68
39500	9.69
39600	9.70
39700	9.71
39800	9.72
39900	9.74
40000	9.75
40100	9.75
40200	9.79
40300	9.79
40400	9.80
40500	9.80
40600	9.81
40700	9.81
40800	9.81
40900	9.81
41000	9.82
41100	9.83
41200	9.83
41300	9.85
41400	9.86
41500	9.87
41600	9.89
41700	9.91
41800	9.90
41900	9.92
42000	9.93
42100	9.93
42200	9.95
42300	9.95
42400	9.96
42500	9.96
42600	9.97
42700	9.97
42800	9.98
42900	10.00
43000	10.01
43100	10.03
43200	10.04
43300	10.05
43400	10.06
43500	10.04
43600	10.05
43700	10.06
43800	10.06
43900	10.06
44000	10.07
44100	10.07
44200	10.08
44300	10.09
44400	10.09
44500	10.09
44600	10.08
44700	10.08
44800	10.10
44900	10.11
45000	10.11
45100	10.11
45200	10.10
45300	10.10
45400	10.11
45500	10.10
45600	10.12
45700	10.14
45800	10.15
45900	10.16
46000	10.17
46100	10.18
46200	10.18
46300	10.19
46400	10.20
46500	10.20
46600	10.21
46700	10.22
46800	10.22
46900	10.23
47000	10.22
47100	10.23
47200	10.24
47300	10.23
47400	10.24
47500	10.26
47600	10.27
47700	10.27
47800	10.28
47900	10.30
48000	10.31
48100	10.31
48200	10.32
48300	10.32
48400	10.31
48500	10.32
48600	10.33
48700	10.34
48800	10.35
48900	10.35
49000	10.35
49100	10.37
49200	10.38
49300	10.38
49400	10.38
49500	10.38
49600	10.38
49700	10.38
49800	10.38
49900	10.38
50000	10.39
50100	10.39
50200	10.39
50300	10.40
50400	10.40
50500	10.40
50600	10.40
50700	10.40
50800	10.40
50900	10.40
51000	10.42
51100	10.42
51200	10.42
51300	10.42
51400	10.43
51500	10.43
51600	10.43
51700	10.43
51800	10.44
51900	10.44
52000	10.45
52100	10.45
52200	10.46
52300	10.45
52400	10.45
52500	10.45
52600	10.46
52700	10.46
52800	10.47
52900	10.46
53000	10.48
53100	10.48
53200	10.49
53300	10.49
53400	10.50
53500	10.50
53600	10.50
53700	10.50
53800	10.51
53900	10.52
54000	10.52
54100	10.52
54200	10.52
54300	10.52
54400	10.52
54500	10.53
54600	10.54
54700	10.54
54800	10.55
54900	10.56
55000	10.55
55100	10.55
55200	10.55
55300	10.56
55400	10.57
55500	10.58
55600	10.58
55700	10.59
55800	10.60
55900	10.61
56000	10.61
56100	10.63
56200	10.63
56300	10.65
56400	10.64
56500	10.65
56600	10.66
56700	10.66
56800	10.66
56900	10.67
57000	10.67
57100	10.68
57200	10.69
57300	10.69
57400	10.70
57500	10.71
57600	10.71
57700	10.72
57800	10.71
57900	10.71
58000	10.72
58100	10.72
58200	10.74
58300	10.74
58400	10.74
58500	10.76
58600	10.75
58700	10.75
58800	10.76
58900	10.77
59000	10.78
59100	10.79
59200	10.80
59300	10.80
59400	10.81
59500	10.81
59600	10.81
59700	10.82
59800	10.81
59900	10.82
60000	10.83
60100	10.83
60200	10.85
60300	10.85
60400	10.86
60500	10.86
60600	10.86
60700	10.87
60800	10.87
60900	10.87
61000	10.87
61100	10.86
61200	10.86
61300	10.87
61400	10.87
61500	10.88
61600	10.88
61700	10.88
61800	10.87
61900	10.87
62000	10.87
62100	10.88
62200	10.88
62300	10.89
62400	10.89
62500	10.89
62600	10.90
62700	10.92
62800	10.92
62900	10.92
63000	10.92
63100	10.91
63200	10.91
63300	10.90
63400	10.90
63500	10.90
63600	10.92
63700	10.91
63800	10.91
63900	10.91
64000	10.93
64100	10.93
64200	10.93
64300	10.93
64400	10.93
64500	10.93
64600	10.93
64700	10.94
64800	10.94
64900	10.95
65000	10.95
65100	10.96
65200	10.96
65300	10.96
65400	10.97
65500	10.96
65600	10.96
65700	10.96
65800	10.97
65900	10.97
66000	10.96
66100	10.97
66200	10.97
66300	10.97
66400	10.98
66500	10.98
66600	10.98
66700	10.99
66800	10.99
66900	10.99
67000	10.99
67100	10.99
67200	11.00
67300	11.00
67400	11.01
67500	11.01
67600	11.01
67700	11.03
67800	11.03
67900	11.03
68000	11.03
68100	11.03
68200	11.03
68300	11.03
68400	11.03
68500	11.03
68600	11.03
68700	11.05
68800	11.04
68900	11.04
69000	11.03
69100	11.04
69200	11.04
69300	11.04
69400	11.04
69500	11.04
69600	11.04
69700	11.04
69800	11.04
69900	11.04
70000	11.04
70100	11.05
70200	11.05
70300	11.06
70400	11.06
70500	11.06
70600	11.07
70700	11.07
70800	11.06
70900	11.06
71000	11.06
71100	11.07
71200	11.07
71300	11.07
71400	11.08
71500	11.08
71600	11.08
71700	11.07
71800	11.08
71900	11.08
72000	11.08
72100	11.09
72200	11.08
72300	11.08
72400	11.08
72500	11.08
72600	11.09
72700	11.09
72800	11.10
72900	11.10
73000	11.10
73100	11.11
73200	11.11
73300	11.12
73400	11.13
73500	11.14
73600	11.15
73700	11.15
73800	11.16
73900	11.16
74000	11.16
74100	11.16
74200	11.15
74300	11.15
74400	11.16
74500	11.15
74600	11.16
74700	11.17
74800	11.17
74900	11.17
75000	11.17
75100	11.17
75200	11.18
75300	11.19
75400	11.19
75500	11.19
75600	11.19
75700	11.19
75800	11.19
75900	11.19
76000	11.19
76100	11.19
76200	11.19
76300	11.19
76400	11.20
76500	11.20
76600	11.20
76700	11.21
76800	11.20
76900	11.21
77000	11.21
77100	11.21
77200	11.20
77300	11.21
77400	11.21
77500	11.21
77600	11.21
77700	11.21
77800	11.21
77900	11.20
78000	11.20
78100	11.20
78200	11.20
78300	11.21
78400	11.21
78500	11.21
78600	11.21
78700	11.22
78800	11.22
78900	11.23
79000	11.23
79100	11.24
79200	11.23
79300	11.24
79400	11.24
79500	11.24
79600	11.24
79700	11.24
79800	11.24
79900	11.24
80000	11.23
80100	11.24
80200	11.24
80300	11.24
80400	11.24
80500	11.25
80600	11.25
80700	11.25
80800	11.24
80900	11.24
81000	11.25
81100	11.25
81200	11.25
81300	11.25
81400	11.25
81500	11.25
81600	11.25
81700	11.26
81800	11.26
81900	11.26
82000	11.26
82100	11.26
82200	11.26
82300	11.26
82400	11.25
82500	11.26
82600	11.26
82700	11.26
82800	11.26
82900	11.26
83000	11.26
83100	11.26
83200	11.26
83300	11.26
83400	11.26
83500	11.27
83600	11.26
83700	11.27
83800	11.27
83900	11.27
84000	11.27
84100	11.28
84200	11.28
84300	11.28
84400	11.28
84500	11.28
84600	11.28
84700	11.28
84800	11.27
84900	11.28
85000	11.28
85100	11.28
85200	11.28
85300	11.28
85400	11.29
85500	11.28
85600	11.29
85700	11.29
85800	11.29
85900	11.29
86000	11.28
86100	11.28
86200	11.28
86300	11.27
86400	11.28
86500	11.28
86600	11.29
86700	11.29
86800	11.29
86900	11.29
87000	11.30
87100	11.30
87200	11.30
87300	11.30
87400	11.30
87500	11.30
87600	11.30
87700	11.30
87800	11.31
87900	11.31
88000	11.31
88100	11.31
88200	11.32
88300	11.31
88400	11.31
88500	11.32
88600	11.32
88700	11.33
88800	11.32
88900	11.32
89000	11.32
89100	11.32
89200	11.32
89300	11.33
89400	11.32
89500	11.32
89600	11.32
89700	11.32
89800	11.31
89900	11.31
90000	11.31
90100	11.31
90200	11.31
90300	11.32
90400	11.32
90500	11.33
90600	11.33
90700	11.33
90800	11.33
90900	11.33
91000	11.33
91100	11.33
91200	11.33
91300	11.32
91400	11.32
91500	11.31
91600	11.32
91700	11.31
91800	11.31
91900	11.31
92000	11.31
92100	11.32
92200	11.31
92300	11.32
92400	11.32
92500	11.32
92600	11.32
92700	11.32
92800	11.33
92900	11.33
93000	11.33
93100	11.32
93200	11.32
93300	11.32
93400	11.33
93500	11.33
93600	11.33
93700	11.33
93800	11.33
93900	11.34
94000	11.34
94100	11.34
94200	11.34
94300	11.34
94400	11.34
94500	11.33
94600	11.33
94700	11.33
94800	11.34
94900	11.35
95000	11.35
95100	11.36
95200	11.35
95300	11.35
95400	11.35
95500	11.35
95600	11.36
95700	11.36
95800	11.35
95900	11.36
96000	11.35
96100	11.35
96200	11.36
96300	11.36
96400	11.36
96500	11.37
96600	11.38
96700	11.39
96800	11.38
96900	11.38
97000	11.38
97100	11.39
97200	11.39
97300	11.39
97400	11.39
97500	11.38
97600	11.38
97700	11.38
97800	11.38
97900	11.38
98000	11.38
98100	11.38
98200	11.39
98300	11.38
98400	11.38
98500	11.39
98600	11.39
98700	11.40
98800	11.39
98900	11.39
99000	11.39
99100	11.39
99200	11.39
99300	11.39
99400	11.39
99500	11.38
99600	11.39
99700	11.39
99800	11.40
99900	11.40
100000	11.40


==> sub_final/plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_s.dat <==
i	s
100	99.00
200	98.00
300	97.67
400	97.25
500	96.60
600	95.50
700	94.86
800	94.25
900	94.22
1000	93.50
1100	93.18
1200	92.67
1300	92.46
1400	92.07
1500	91.53
1600	90.88
1700	89.94
1800	89.44
1900	88.89
2000	88.25
2100	87.90
2200	87.36
2300	86.96
2400	86.38
2500	85.84
2600	85.35
2700	85.04
2800	84.57
2900	84.00
3000	83.40
3100	83.16
3200	82.88
3300	82.42
3400	81.94
3500	81.29
3600	80.81
3700	80.22
3800	80.00
3900	79.46
4000	79.08
4100	78.66
4200	78.24
4300	77.84
4400	77.25
4500	76.93
4600	76.52
4700	76.17
4800	75.65
4900	75.43
5000	75.24
5100	74.80
5200	74.48
5300	74.00
5400	73.63
5500	73.18
5600	72.80
5700	72.35
5800	71.91
5900	71.44
6000	70.97
6100	70.62
6200	70.27
6300	69.68
6400	69.36
6500	68.98
6600	68.58
6700	68.18
6800	67.68
6900	67.28
7000	66.90
7100	66.45
7200	66.19
7300	65.85
7400	65.50
7500	65.15
7600	64.80
7700	64.55
7800	64.26
7900	63.99
8000	63.67
8100	63.40
8200	63.04
8300	62.78
8400	62.46
8500	62.20
8600	61.84
8700	61.63
8800	61.40
8900	61.15
9000	60.89
9100	60.60
9200	60.28
9300	60.02
9400	59.74
9500	59.47
9600	59.24
9700	58.89
9800	58.61
9900	58.38
10000	58.10
10100	57.78
10200	57.44
10300	57.24
10400	56.94
10500	56.66
10600	56.34
10700	56.07
10800	55.82
10900	55.52
11000	55.25
11100	55.00
11200	54.69
11300	54.40
11400	54.17
11500	53.96
11600	53.72
11700	53.50
11800	53.29
11900	53.03
12000	52.74
12100	52.49
12200	52.23
12300	51.98
12400	51.70
12500	51.42
12600	51.21
12700	50.98
12800	50.75
12900	50.50
13000	50.23
13100	49.95
13200	49.70
13300	49.48
13400	49.25
13500	49.00
13600	48.77
13700	48.53
13800	48.26
13900	48.05
14000	47.84
14100	47.61
14200	47.39
14300	47.17
14400	46.92
14500	46.69
14600	46.48
14700	46.27
14800	46.13
14900	45.91
15000	45.73
15100	45.51
15200	45.36
15300	45.14
15400	44.95
15500	44.75
15600	44.60
15700	44.41
15800	44.23
15900	44.03
16000	43.81
16100	43.66
16200	43.44
16300	43.28
16400	43.10
16500	42.93
16600	42.75
16700	42.56
16800	42.37
16900	42.20
17000	42.00
17100	41.84
17200	41.68
17300	41.48
17400	41.35
17500	41.15
17600	41.00
17700	40.82
17800	40.65
17900	40.51
18000	40.37
18100	40.20
18200	40.01
18300	39.85
18400	39.70
18500	39.55
18600	39.40
18700	39.23
18800	39.07
18900	38.91
19000	38.76
19100	38.60
19200	38.44
19300	38.31
19400	38.17
19500	38.02
19600	37.86
19700	37.69
19800	37.56
19900	37.45
20000	37.30
20100	37.14
20200	37.01
20300	36.89
20400	36.77
20500	36.62
20600	36.49
20700	36.36
20800	36.19
20900	36.02
21000	35.89
21100	35.74
21200	35.59
21300	35.46
21400	35.34
21500	35.21
21600	35.08
21700	34.94
21800	34.84
21900	34.72
22000	34.58
22100	34.45
22200	34.32
22300	34.20
22400	34.07
22500	33.96
22600	33.84
22700	33.71
22800	33.63
22900	33.51
23000	33.40
23100	33.28
23200	33.15
23300	33.02
23400	32.89
23500	32.78
23600	32.67
23700	32.56
23800	32.45
23900	32.33
24000	32.22
24100	32.11
24200	32.02
24300	31.90
24400	31.80
24500	31.69
24600	31.57
24700	31.47
24800	31.37
24900	31.27
25000	31.17
25100	31.06
25200	30.95
25300	30.86
25400	30.75
25500	30.64
25600	30.55
25700	30.44
25800	30.34
25900	30.24
26000	30.17
26100	30.07
26200	29.97
26300	29.86
26400	29.75
26500	29.65
26600	29.57
26700	29.47
26800	29.38
26900	29.30
27000	29.19
27100	29.11
27200	29.02
27300	28.92
27400	28.82
27500	28.74
27600	28.64
27700	28.55
27800	28.46
27900	28.37
28000	28.29
28100	28.20
28200	28.10
28300	28.03
28400	27.94
28500	27.85
28600	27.78
28700	27.68
28800	27.60
28900	27.51
29000	27.42
29100	27.34
29200	27.26
29300	27.18
29400	27.09
29500	27.01
29600	26.94
29700	26.86
29800	26.77
29900	26.69
30000	26.62
30100	26.53
30200	26.45
30300	26.37
30400	26.30
30500	26.24
30600	26.16
30700	26.07
30800	26.00
30900	25.92
31000	25.84
31100	25.77
31200	25.69
31300	25.63
31400	25.55
31500	25.48
31600	25.40
31700	25.32
31800	25.25
31900	25.18
32000	25.11
32100	25.04
32200	24.96
32300	24.89
32400	24.81
32500	24.74
32600	24.67
32700	24.61
32800	24.54
32900	24.47
33000	24.41
33100	24.33
33200	24.27
33300	24.20
33400	24.13
33500	24.06
33600	23.99
33700	23.93
33800	23.86
33900	23.80
34000	23.74
34100	23.67
34200	23.60
34300	23.53
34400	23.47
34500	23.41
34600	23.35
34700	23.29
34800	23.22
34900	23.15
35000	23.09
35100	23.03
35200	22.97
35300	22.91
35400	22.86
35500	22.79
35600	22.73
35700	22.68
35800	22.62
35900	22.57
36000	22.51
36100	22.44
36200	22.38
36300	22.32
36400	22.26
36500	22.20
36600	22.14
36700	22.09
36800	22.03
36900	21.98
37000	21.92
37100	21.86
37200	21.80
37300	21.75
37400	21.69
37500	21.63
37600	21.58
37700	21.53
37800	21.47
37900	21.41
38000	21.36
38100	21.30
38200	21.25
38300	21.20
38400	21.14
38500	21.09
38600	21.04
38700	20.99
38800	20.94
38900	20.88
39000	20.84
39100	20.78
39200	20.73
39300	20.68
39400	20.63
39500	20.58
39600	20.53
39700	20.48
39800	20.43
39900	20.38
40000	20.34
40100	20.28
40200	20.24
40300	20.19
40400	20.14
40500	20.09
40600	20.04
40700	20.00
40800	19.95
40900	19.90
41000	19.85
41100	19.81
41200	19.76
41300	19.72
41400	19.68
41500	19.63
41600	19.58
41700	19.53
41800	19.49
41900	19.44
42000	19.40
42100	19.35
42200	19.30
42300	19.26
42400	19.21
42500	19.17
42600	19.13
42700	19.09
42800	19.04
42900	19.00
43000	18.96
43100	18.91
43200	18.87
43300	18.82
43400	18.79
43500	18.74
43600	18.70
43700	18.66
43800	18.61
43900	18.57
44000	18.53
44100	18.49
44200	18.45
44300	18.40
44400	18.36
44500	18.32
44600	18.28
44700	18.24
44800	18.20
44900	18.17
45000	18.13
45100	18.09
45200	18.05
45300	18.01
45400	17.97
45500	17.93
45600	17.89
45700	17.85
45800	17.82
45900	17.78
46000	17.74
46100	17.70
46200	17.66
46300	17.63
46400	17.59
46500	17.55
46600	17.52
46700	17.48
46800	17.44
46900	17.41
47000	17.37
47100	17.33
47200	17.29
47300	17.26
47400	17.22
47500	17.19
47600	17.15
47700	17.12
47800	17.09
47900	17.05
48000	17.02
48100	16.98
48200	16.95
48300	16.91
48400	16.88
48500	16.85
48600	16.81
48700	16.78
48800	16.74
48900	16.71
49000	16.67
49100	16.64
49200	16.61
49300	16.57
49400	16.54
49500	16.51
49600	16.47
49700	16.44
49800	16.41
49900	16.37
50000	16.34
50100	16.31
50200	16.28
50300	16.24
50400	16.22
50500	16.18
50600	16.15
50700	16.12
50800	16.09
50900	16.06
51000	16.03
51100	16.00
51200	15.97
51300	15.94
51400	15.90
51500	15.87
51600	15.84
51700	15.81
51800	15.78
51900	15.75
52000	15.72
52100	15.69
52200	15.66
52300	15.63
52400	15.60
52500	15.58
52600	15.55
52700	15.52
52800	15.49
52900	15.46
53000	15.43
53100	15.40
53200	15.37
53300	15.34
53400	15.31
53500	15.29
53600	15.26
53700	15.23
53800	15.20
53900	15.17
54000	15.15
54100	15.12
54200	15.09
54300	15.06
54400	15.03
54500	15.01
54600	14.98
54700	14.95
54800	14.93
54900	14.90
55000	14.87
55100	14.85
55200	14.82
55300	14.79
55400	14.77
55500	14.74
55600	14.71
55700	14.69
55800	14.66
55900	14.64
56000	14.61
56100	14.59
56200	14.56
56300	14.53
56400	14.51
56500	14.48
56600	14.46
56700	14.43
56800	14.41
56900	14.38
57000	14.36
57100	14.33
57200	14.31
57300	14.28
57400	14.26
57500	14.23
57600	14.21
57700	14.19
57800	14.16
57900	14.14
58000	14.11
58100	14.09
58200	14.06
58300	14.04
58400	14.02
58500	13.99
58600	13.97
58700	13.94
58800	13.92
58900	13.90
59000	13.87
59100	13.85
59200	13.83
59300	13.80
59400	13.78
59500	13.76
59600	13.74
59700	13.71
59800	13.69
59900	13.67
60000	13.65
60100	13.62
60200	13.60
60300	13.58
60400	13.56
60500	13.53
60600	13.51
60700	13.49
60800	13.47
60900	13.44
61000	13.42
61100	13.40
61200	13.38
61300	13.36
61400	13.34
61500	13.31
61600	13.29
61700	13.27
61800	13.25
61900	13.23
62000	13.21
62100	13.19
62200	13.17
62300	13.14
62400	13.12
62500	13.10
62600	13.08
62700	13.06
62800	13.04
62900	13.02
63000	13.00
63100	12.98
63200	12.96
63300	12.94
63400	12.92
63500	12.90
63600	12.88
63700	12.86
63800	12.84
63900	12.82
64000	12.80
64100	12.78
64200	12.76
64300	12.74
64400	12.72
64500	12.70
64600	12.68
64700	12.66
64800	12.64
64900	12.62
65000	12.60
65100	12.58
65200	12.56
65300	12.54
65400	12.52
65500	12.50
65600	12.48
65700	12.47
65800	12.45
65900	12.43
66000	12.41
66100	12.39
66200	12.37
66300	12.35
66400	12.33
66500	12.32
66600	12.30
66700	12.28
66800	12.26
66900	12.24
67000	12.22
67100	12.21
67200	12.19
67300	12.17
67400	12.15
67500	12.13
67600	12.12
67700	12.10
67800	12.08
67900	12.06
68000	12.04
68100	12.03
68200	12.01
68300	11.99
68400	11.97
68500	11.96
68600	11.94
68700	11.92
68800	11.91
68900	11.89
69000	11.87
69100	11.85
69200	11.84
69300	11.82
69400	11.80
69500	11.79
69600	11.77
69700	11.75
69800	11.73
69900	11.72
70000	11.70
70100	11.68
70200	11.67
70300	11.65
70400	11.63
70500	11.62
70600	11.60
70700	11.59
70800	11.57
70900	11.55
71000	11.54
71100	11.52
71200	11.50
71300	11.49
71400	11.47
71500	11.46
71600	11.44
71700	11.42
71800	11.41
71900	11.39
72000	11.38
72100	11.36
72200	11.34
72300	11.33
72400	11.31
72500	11.30
72600	11.28
72700	11.27
72800	11.25
72900	11.24
73000	11.22
73100	11.21
73200	11.19
73300	11.18
73400	11.16
73500	11.15
73600	11.13
73700	11.12
73800	11.10
73900	11.09
74000	11.07
74100	11.06
74200	11.04
74300	11.03
74400	11.01
74500	11.00
74600	10.98
74700	10.97
74800	10.95
74900	10.94
75000	10.92
75100	10.91
75200	10.89
75300	10.88
75400	10.86
75500	10.85
75600	10.84
75700	10.82
75800	10.81
75900	10.79
76000	10.78
76100	10.76
76200	10.75
76300	10.74
76400	10.72
76500	10.71
76600	10.69
76700	10.68
76800	10.67
76900	10.65
77000	10.64
77100	10.63
77200	10.61
77300	10.60
77400	10.58
77500	10.57
77600	10.56
77700	10.54
77800	10.53
77900	10.52
78000	10.50
78100	10.49
78200	10.48
78300	10.46
78400	10.45
78500	10.44
78600	10.42
78700	10.41
78800	10.40
78900	10.38
79000	10.37
79100	10.36
79200	10.34
79300	10.33
79400	10.32
79500	10.30
79600	10.29
79700	10.28
79800	10.27
79900	10.25
80000	10.24
80100	10.23
80200	10.21
80300	10.20
80400	10.19
80500	10.18
80600	10.16
80700	10.15
80800	10.14
80900	10.13
81000	10.11
81100	10.10
81200	10.09
81300	10.08
81400	10.06
81500	10.05
81600	10.04
81700	10.03
81800	10.01
81900	10.00
82000	9.99
82100	9.98
82200	9.97
82300	9.95
82400	9.94
82500	9.93
82600	9.92
82700	9.91
82800	9.89
82900	9.88
83000	9.87
83100	9.86
83200	9.85
83300	9.83
83400	9.82
83500	9.81
83600	9.80
83700	9.79
83800	9.78
83900	9.76
84000	9.75
84100	9.74
84200	9.73
84300	9.72
84400	9.71
84500	9.69
84600	9.68
84700	9.67
84800	9.66
84900	9.65
85000	9.64
85100	9.63
85200	9.62
85300	9.60
85400	9.59
85500	9.58
85600	9.57
85700	9.56
85800	9.55
85900	9.54
86000	9.53
86100	9.51
86200	9.50
86300	9.49
86400	9.48
86500	9.47
86600	9.46
86700	9.45
86800	9.44
86900	9.43
87000	9.42
87100	9.41
87200	9.39
87300	9.38
87400	9.37
87500	9.36
87600	9.35
87700	9.34
87800	9.33
87900	9.32
88000	9.31
88100	9.30
88200	9.29
88300	9.28
88400	9.27
88500	9.26
88600	9.25
88700	9.24
88800	9.23
88900	9.21
89000	9.20
89100	9.19
89200	9.18
89300	9.17
89400	9.16
89500	9.15
89600	9.14
89700	9.13
89800	9.12
89900	9.11
90000	9.10
90100	9.09
90200	9.08
90300	9.07
90400	9.06
90500	9.05
90600	9.04
90700	9.03
90800	9.02
90900	9.01
91000	9.00
91100	8.99
91200	8.98
91300	8.97
91400	8.96
91500	8.95
91600	8.94
91700	8.93
91800	8.92
91900	8.91
92000	8.90
92100	8.89
92200	8.89
92300	8.88
92400	8.87
92500	8.86
92600	8.85
92700	8.84
92800	8.83
92900	8.82
93000	8.81
93100	8.80
93200	8.79
93300	8.78
93400	8.77
93500	8.76
93600	8.75
93700	8.74
93800	8.73
93900	8.72
94000	8.71
94100	8.71
94200	8.70
94300	8.69
94400	8.68
94500	8.67
94600	8.66
94700	8.65
94800	8.64
94900	8.63
95000	8.62
95100	8.61
95200	8.61
95300	8.60
95400	8.59
95500	8.58
95600	8.57
95700	8.56
95800	8.55
95900	8.54
96000	8.53
96100	8.52
96200	8.52
96300	8.51
96400	8.50
96500	8.49
96600	8.48
96700	8.47
96800	8.46
96900	8.45
97000	8.45
97100	8.44
97200	8.43
97300	8.42
97400	8.41
97500	8.40
97600	8.39
97700	8.38
97800	8.38
97900	8.37
98000	8.36
98100	8.35
98200	8.34
98300	8.33
98400	8.33
98500	8.32
98600	8.31
98700	8.30
98800	8.29
98900	8.28
99000	8.27
99100	8.27
99200	8.26
99300	8.25
99400	8.24
99500	8.23
99600	8.22
99700	8.22
99800	8.21
99900	8.20
100000	8.19


==> sub_final/plots/dat_format/nli1_ir13_nlo1_or3_nhi0_nho0_v.dat <==
i	v
100	1.00
200	2.00
300	2.00
400	2.25
500	3.00
600	3.83
700	4.57
800	5.25
900	5.33
1000	5.90
1100	6.18
1200	6.67
1300	6.77
1400	7.07
1500	7.60
1600	8.19
1700	9.00
1800	9.44
1900	9.84
2000	10.20
2100	10.57
2200	11.14
2300	11.43
2400	11.92
2500	12.36
2600	12.81
2700	13.19
2800	13.54
2900	14.10
3000	14.70
3100	14.84
3200	14.97
3300	15.36
3400	15.82
3500	16.34
3600	16.69
3700	17.08
3800	17.29
3900	17.79
4000	18.18
4100	18.66
4200	18.98
4300	19.23
4400	19.61
4500	19.91
4600	20.30
4700	20.70
4800	21.17
4900	21.41
5000	21.66
5100	22.04
5200	22.33
5300	22.75
5400	23.13
5500	23.58
5600	23.80
5700	24.18
5800	24.55
5900	24.93
6000	25.32
6100	25.67
6200	26.02
6300	26.48
6400	26.81
6500	27.15
6600	27.52
6700	27.88
6800	28.34
6900	28.70
7000	29.01
7100	29.35
7200	29.62
7300	29.93
7400	30.20
7500	30.47
7600	30.74
7700	30.96
7800	31.22
7900	31.48
8000	31.76
8100	31.98
8200	32.28
8300	32.52
8400	32.74
8500	32.99
8600	33.35
8700	33.51
8800	33.73
8900	33.94
9000	34.16
9100	34.38
9200	34.71
9300	34.94
9400	35.18
9500	35.41
9600	35.57
9700	35.87
9800	36.09
9900	36.26
10000	36.49
10100	36.77
10200	37.08
10300	37.24
10400	37.50
10500	37.71
10600	37.99
10700	38.21
10800	38.44
10900	38.73
11000	39.02
11100	39.25
11200	39.54
11300	39.79
11400	40.02
11500	40.22
11600	40.45
11700	40.61
11800	40.78
11900	41.03
12000	41.29
12100	41.49
12200	41.75
12300	41.96
12400	42.23
12500	42.46
12600	42.63
12700	42.83
12800	43.02
12900	43.23
13000	43.47
13100	43.73
13200	43.97
13300	44.20
13400	44.36
13500	44.57
13600	44.77
13700	44.96
13800	45.23
13900	45.42
14000	45.60
14100	45.79
14200	45.94
14300	46.11
14400	46.38
14500	46.57
14600	46.77
14700	46.93
14800	47.09
14900	47.28
15000	47.43
15100	47.65
15200	47.77
15300	47.94
15400	48.15
15500	48.34
15600	48.47
15700	48.64
15800	48.78
15900	48.97
16000	49.16
16100	49.31
16200	49.49
16300	49.62
16400	49.78
16500	49.92
16600	50.06
16700	50.25
16800	50.44
16900	50.58
17000	50.76
17100	50.93
17200	51.05
17300	51.23
17400	51.33
17500	51.50
17600	51.64
17700	51.77
17800	51.93
17900	52.04
18000	52.16
18100	52.31
18200	52.47
18300	52.60
18400	52.72
18500	52.87
18600	52.99
18700	53.15
18800	53.28
18900	53.41
19000	53.55
19100	53.66
19200	53.82
19300	53.97
19400	54.08
19500	54.23
19600	54.38
19700	54.56
19800	54.69
19900	54.77
20000	54.90
20100	55.03
20200	55.12
20300	55.25
20400	55.35
20500	55.47
20600	55.59
20700	55.71
20800	55.84
20900	56.00
21000	56.10
21100	56.24
21200	56.38
21300	56.52
21400	56.65
21500	56.76
21600	56.89
21700	57.01
21800	57.10
21900	57.20
22000	57.32
22100	57.45
22200	57.58
22300	57.68
22400	57.78
22500	57.89
22600	57.99
22700	58.10
22800	58.18
22900	58.28
23000	58.39
23100	58.49
23200	58.62
23300	58.72
23400	58.84
23500	58.91
23600	59.03
23700	59.13
23800	59.22
23900	59.33
24000	59.44
24100	59.53
24200	59.60
24300	59.69
24400	59.78
24500	59.86
24600	59.98
24700	60.08
24800	60.18
24900	60.27
25000	60.36
25100	60.47
25200	60.58
25300	60.68
25400	60.79
25500	60.89
25600	60.96
25700	61.07
25800	61.19
25900	61.26
26000	61.32
26100	61.41
26200	61.48
26300	61.58
26400	61.69
26500	61.78
26600	61.88
26700	61.97
26800	62.04
26900	62.12
27000	62.20
27100	62.28
27200	62.37
27300	62.47
27400	62.55
27500	62.63
27600	62.70
27700	62.80
27800	62.88
27900	62.96
28000	63.04
28100	63.11
28200	63.20
28300	63.29
28400	63.39
28500	63.46
28600	63.53
28700	63.62
28800	63.69
28900	63.77
29000	63.83
29100	63.90
29200	63.97
29300	64.03
29400	64.11
29500	64.15
29600	64.22
29700	64.29
29800	64.38
29900	64.43
30000	64.50
30100	64.58
30200	64.64
30300	64.72
30400	64.79
30500	64.84
30600	64.92
30700	64.98
30800	65.04
30900	65.12
31000	65.19
31100	65.26
31200	65.34
31300	65.40
31400	65.46
31500	65.53
31600	65.61
31700	65.69
31800	65.77
31900	65.84
32000	65.88
32100	65.94
32200	66.02
32300	66.07
32400	66.13
32500	66.20
32600	66.24
32700	66.29
32800	66.35
32900	66.43
33000	66.50
33100	66.57
33200	66.61
33300	66.67
33400	66.72
33500	66.78
33600	66.83
33700	66.90
33800	66.95
33900	67.00
34000	67.05
34100	67.10
34200	67.15
34300	67.22
34400	67.26
34500	67.31
34600	67.37
34700	67.42
34800	67.49
34900	67.54
35000	67.59
35100	67.63
35200	67.69
35300	67.73
35400	67.78
35500	67.84
35600	67.89
35700	67.93
35800	67.97
35900	68.02
36000	68.08
36100	68.13
36200	68.18
36300	68.23
36400	68.29
36500	68.34
36600	68.40
36700	68.46
36800	68.50
36900	68.54
37000	68.59
37100	68.66
37200	68.71
37300	68.75
37400	68.80
37500	68.84
37600	68.89
37700	68.94
37800	68.99
37900	69.05
38000	69.10
38100	69.15
38200	69.16
38300	69.21
38400	69.26
38500	69.29
38600	69.34
38700	69.39
38800	69.44
38900	69.48
39000	69.53
39100	69.57
39200	69.62
39300	69.66
39400	69.69
39500	69.73
39600	69.78
39700	69.82
39800	69.85
39900	69.88
40000	69.92
40100	69.97
40200	69.98
40300	70.02
40400	70.06
40500	70.10
40600	70.15
40700	70.19
40800	70.24
40900	70.28
41000	70.32
41100	70.36
41200	70.40
41300	70.43
41400	70.47
41500	70.50
41600	70.52
41700	70.56
41800	70.61
41900	70.64
42000	70.68
42100	70.72
42200	70.75
42300	70.79
42400	70.83
42500	70.87
42600	70.90
42700	70.94
42800	70.97
42900	71.00
43000	71.03
43100	71.06
43200	71.09
43300	71.13
43400	71.16
43500	71.21
43600	71.25
43700	71.28
43800	71.32
43900	71.37
44000	71.40
44100	71.44
44200	71.47
44300	71.51
44400	71.55
44500	71.59
44600	71.64
44700	71.68
44800	71.70
44900	71.73
45000	71.76
45100	71.80
45200	71.85
45300	71.89
45400	71.93
45500	71.96
45600	71.99
45700	72.01
45800	72.03
45900	72.06
46000	72.08
46100	72.12
46200	72.15
46300	72.19
46400	72.21
46500	72.25
46600	72.27
46700	72.30
46800	72.34
46900	72.37
47000	72.41
47100	72.44
47200	72.47
47300	72.51
47400	72.54
47500	72.55
47600	72.58
47700	72.61
47800	72.63
47900	72.65
48000	72.68
48100	72.71
48200	72.73
48300	72.77
48400	72.81
48500	72.83
48600	72.86
48700	72.88
48800	72.91
48900	72.94
49000	72.97
49100	72.99
49200	73.02
49300	73.05
49400	73.08
49500	73.12
49600	73.15
49700	73.18
49800	73.21
49900	73.24
50000	73.27
50100	73.30
50200	73.33
50300	73.36
50400	73.39
50500	73.42
50600	73.45
50700	73.48
50800	73.51
50900	73.54
51000	73.55
51100	73.59
51200	73.61
51300	73.65
51400	73.67
51500	73.70
51600	73.73
51700	73.76
51800	73.78
51900	73.81
52000	73.83
52100	73.86
52200	73.88
52300	73.91
52400	73.94
52500	73.97
52600	73.99
52700	74.03
52800	74.05
52900	74.08
53000	74.09
53100	74.11
53200	74.14
53300	74.16
53400	74.19
53500	74.21
53600	74.24
53700	74.27
53800	74.28
53900	74.31
54000	74.33
54100	74.36
54200	74.39
54300	74.41
54400	74.44
54500	74.46
54600	74.48
54700	74.51
54800	74.52
54900	74.54
55000	74.58
55100	74.60
55200	74.63
55300	74.65
55400	74.66
55500	74.68
55600	74.70
55700	74.72
55800	74.74
55900	74.75
56000	74.77
56100	74.79
56200	74.81
56300	74.82
56400	74.85
56500	74.86
56600	74.88
56700	74.91
56800	74.93
56900	74.95
57000	74.97
57100	74.98
57200	75.01
57300	75.03
57400	75.04
57500	75.06
57600	75.08
57700	75.10
57800	75.13
57900	75.15
58000	75.17
58100	75.20
58200	75.20
58300	75.22
58400	75.24
58500	75.25
58600	75.28
58700	75.30
58800	75.32
58900	75.33
59000	75.34
59100	75.36
59200	75.38
59300	75.39
59400	75.41
59500	75.44
59600	75.45
59700	75.47
59800	75.49
59900	75.51
60000	75.53
60100	75.54
60200	75.55
60300	75.58
60400	75.59
60500	75.61
60600	75.63
60700	75.64
60800	75.66
60900	75.69
61000	75.71
61100	75.74
61200	75.76
61300	75.77
61400	75.79
61500	75.80
61600	75.83
61700	75.85
61800	75.88
61900	75.90
62000	75.92
62100	75.93
62200	75.95
62300	75.96
62400	75.98
62500	76.00
62600	76.02
62700	76.02
62800	76.04
62900	76.06
63000	76.08
63100	76.11
63200	76.13
63300	76.16
63400	76.18
63500	76.20
63600	76.21
63700	76.24
63800	76.25
63900	76.27
64000	76.28
64100	76.29
64200	76.31
64300	76.33
64400	76.35
64500	76.37
64600	76.39
64700	76.40
64800	76.42
64900	76.43
65000	76.45
65100	76.46
65200	76.48
65300	76.50
65400	76.51
65500	76.53
65600	76.55
65700	76.57
65800	76.59
65900	76.61
66000	76.63
66100	76.64
66200	76.65
66300	76.68
66400	76.69
66500	76.71
66600	76.72
66700	76.73
66800	76.75
66900	76.77
67000	76.79
67100	76.80
67200	76.81
67300	76.83
67400	76.84
67500	76.85
67600	76.87
67700	76.88
67800	76.89
67900	76.91
68000	76.93
68100	76.94
68200	76.96
68300	76.98
68400	77.00
68500	77.01
68600	77.03
68700	77.03
68800	77.05
68900	77.08
69000	77.10
69100	77.11
69200	77.13
69300	77.14
69400	77.16
69500	77.17
69600	77.19
69700	77.20
69800	77.23
69900	77.24
70000	77.26
70100	77.27
70200	77.28
70300	77.29
70400	77.30
70500	77.32
70600	77.33
70700	77.35
70800	77.37
70900	77.38
71000	77.40
71100	77.41
71200	77.42
71300	77.44
71400	77.45
71500	77.47
71600	77.48
71700	77.50
71800	77.51
71900	77.53
72000	77.54
72100	77.55
72200	77.57
72300	77.59
72400	77.60
72500	77.62
72600	77.63
72700	77.64
72800	77.65
72900	77.66
73000	77.68
73100	77.69
73200	77.70
73300	77.70
73400	77.71
73500	77.71
73600	77.72
73700	77.73
73800	77.74
73900	77.75
74000	77.77
74100	77.79
74200	77.80
74300	77.82
74400	77.83
74500	77.85
74600	77.86
74700	77.87
74800	77.88
74900	77.89
75000	77.91
75100	77.92
75200	77.93
75300	77.93
75400	77.95
75500	77.96
75600	77.97
75700	77.99
75800	78.00
75900	78.02
76000	78.03
76100	78.05
76200	78.06
76300	78.07
76400	78.08
76500	78.09
76600	78.10
76700	78.11
76800	78.13
76900	78.14
77000	78.15
77100	78.17
77200	78.18
77300	78.20
77400	78.21
77500	78.22
77600	78.24
77700	78.25
77800	78.26
77900	78.28
78000	78.30
78100	78.31
78200	78.32
78300	78.33
78400	78.34
78500	78.36
78600	78.37
78700	78.37
78800	78.38
78900	78.39
79000	78.40
79100	78.41
79200	78.42
79300	78.43
79400	78.44
79500	78.46
79600	78.47
79700	78.48
79800	78.49
79900	78.51
80000	78.53
80100	78.54
80200	78.54
80300	78.55
80400	78.57
80500	78.58
80600	78.59
80700	78.60
80800	78.62
80900	78.63
81000	78.64
81100	78.65
81200	78.66
81300	78.67
81400	78.69
81500	78.70
81600	78.71
81700	78.71
81800	78.72
81900	78.74
82000	78.75
82100	78.76
82200	78.77
82300	78.79
82400	78.80
82500	78.81
82600	78.82
82700	78.83
82800	78.84
82900	78.86
83000	78.87
83100	78.89
83200	78.90
83300	78.90
83400	78.91
83500	78.92
83600	78.94
83700	78.95
83800	78.95
83900	78.96
84000	78.98
84100	78.98
84200	78.99
84300	79.00
84400	79.01
84500	79.02
84600	79.04
84700	79.05
84800	79.06
84900	79.07
85000	79.08
85100	79.09
85200	79.11
85300	79.12
85400	79.12
85500	79.13
85600	79.14
85700	79.15
85800	79.16
85900	79.18
86000	79.19
86100	79.20
86200	79.22
86300	79.23
86400	79.24
86500	79.25
86600	79.25
86700	79.26
86800	79.27
86900	79.28
87000	79.29
87100	79.29
87200	79.31
87300	79.32
87400	79.33
87500	79.34
87600	79.35
87700	79.35
87800	79.36
87900	79.37
88000	79.38
88100	79.39
88200	79.39
88300	79.41
88400	79.42
88500	79.43
88600	79.43
88700	79.44
88800	79.45
88900	79.46
89000	79.48
89100	79.49
89200	79.49
89300	79.50
89400	79.51
89500	79.53
89600	79.54
89700	79.55
89800	79.56
89900	79.57
90000	79.58
90100	79.59
90200	79.60
90300	79.61
90400	79.62
90500	79.62
90600	79.63
90700	79.64
90800	79.65
90900	79.66
91000	79.67
91100	79.68
91200	79.69
91300	79.71
91400	79.72
91500	79.73
91600	79.74
91700	79.76
91800	79.77
91900	79.78
92000	79.78
92100	79.79
92200	79.80
92300	79.81
92400	79.82
92500	79.83
92600	79.83
92700	79.84
92800	79.85
92900	79.85
93000	79.87
93100	79.88
93200	79.89
93300	79.90
93400	79.90
93500	79.91
93600	79.92
93700	79.93
93800	79.93
93900	79.94
94000	79.95
94100	79.96
94200	79.96
94300	79.97
94400	79.99
94500	80.00
94600	80.01
94700	80.02
94800	80.02
94900	80.02
95000	80.03
95100	80.03
95200	80.05
95300	80.06
95400	80.07
95500	80.07
95600	80.08
95700	80.08
95800	80.10
95900	80.10
96000	80.11
96100	80.12
96200	80.12
96300	80.13
96400	80.14
96500	80.14
96600	80.14
96700	80.14
96800	80.15
96900	80.17
97000	80.17
97100	80.18
97200	80.19
97300	80.19
97400	80.20
97500	80.22
97600	80.23
97700	80.23
97800	80.24
97900	80.25
98000	80.26
98100	80.27
98200	80.27
98300	80.29
98400	80.29
98500	80.30
98600	80.30
98700	80.30
98800	80.31
98900	80.32
99000	80.33
99100	80.34
99200	80.35
99300	80.36
99400	80.37
99500	80.38
99600	80.38
99700	80.39
99800	80.39
99900	80.40
100000	80.41


==> sub_final/plots/marv1_marv1.dat <==
i	s
100	99
200	196
300	293
400	389
500	483
600	573
700	664
800	754
900	848
1000	935
1100	1025
1200	1112
1300	1202
1400	1289
1500	1373
1600	1454
1700	1529
1800	1610
1900	1689
2000	1765
2100	1846
2200	1922
2300	2000
2400	2073
2500	2146
2600	2219
2700	2296
2800	2368
2900	2436
3000	2502
3100	2578
3200	2652
3300	2720
3400	2786
3500	2845
3600	2909
3700	2968
3800	3040
3900	3099
4000	3163
4100	3225
4200	3286
4300	3347
4400	3399
4500	3462
4600	3520
4700	3580
4800	3631
4900	3696
5000	3762
5100	3815
5200	3873
5300	3922
5400	3976
5500	4025
5600	4077
5700	4124
5800	4171
5900	4215
6000	4258
6100	4308
6200	4357
6300	4390
6400	4439
6500	4484
6600	4526
6700	4568
6800	4602
6900	4642
7000	4683
7100	4718
7200	4766
7300	4807
7400	4847
7500	4886
7600	4925
7700	4970
7800	5012
7900	5055
8000	5094
8100	5135
8200	5169
8300	5211
8400	5247
8500	5287
8600	5318
8700	5362
8800	5403
8900	5442
9000	5480
9100	5515
9200	5546
9300	5582
9400	5616
9500	5650
9600	5687
9700	5712
9800	5744
9900	5780
10000	5810
10100	5836
10200	5859
10300	5896
10400	5922
10500	5949
10600	5972
10700	6000
10800	6029
10900	6052
11000	6077
11100	6105
11200	6125
11300	6147
11400	6175
11500	6205
11600	6231
11700	6259
11800	6288
11900	6310
12000	6329
12100	6351
12200	6372
12300	6394
12400	6411
12500	6428
12600	6453
12700	6474
12800	6496
12900	6514
13000	6530
13100	6543
13200	6561
13300	6581
13400	6600
13500	6615
13600	6633
13700	6649
13800	6660
13900	6679
14000	6697
14100	6713
14200	6730
14300	6745
14400	6756
14500	6770
14600	6786
14700	6802
14800	6827
14900	6840
15000	6860
15100	6872
15200	6895
15300	6907
15400	6923
15500	6936
15600	6958
15700	6972
15800	6988
15900	7000
16000	7010
16100	7030
16200	7038
16300	7054
16400	7068
16500	7083
16600	7097
16700	7107
16800	7118
16900	7132
17000	7140
17100	7155
17200	7169
17300	7176
17400	7195
17500	7202
17600	7216
17700	7225
17800	7235
17900	7251
18000	7267
18100	7276
18200	7281
18300	7292
18400	7304
18500	7316
18600	7329
18700	7336
18800	7345
18900	7354
19000	7365
19100	7372
19200	7381
19300	7394
19400	7405
19500	7413
19600	7420
19700	7425
19800	7437
19900	7453
20000	7459
20100	7465
20200	7477
20300	7489
20400	7501
20500	7508
20600	7517
20700	7526
20800	7528
20900	7529
21000	7536
21100	7541
21200	7546
21300	7553
21400	7562
21500	7571
21600	7577
21700	7583
21800	7595
21900	7603
22000	7608
22100	7614
22200	7618
22300	7626
22400	7631
22500	7641
22600	7648
22700	7652
22800	7667
22900	7673
23000	7681
23100	7687
23200	7691
23300	7694
23400	7697
23500	7704
23600	7710
23700	7717
23800	7723
23900	7728
24000	7732
24100	7738
24200	7748
24300	7751
24400	7759
24500	7763
24600	7767
24700	7772
24800	7779
24900	7787
25000	7792
25100	7795
25200	7800
25300	7807
25400	7810
25500	7813
25600	7820
25700	7823
25800	7827
25900	7831
26000	7843
26100	7847
26200	7851
26300	7853
26400	7854
26500	7858
26600	7865
26700	7868
26800	7873
26900	7881
27000	7882
27100	7889
27200	7893
27300	7895
27400	7898
27500	7904
27600	7905
27700	7907
27800	7913
27900	7916
28000	7920
28100	7923
28200	7925
28300	7932
28400	7934
28500	7938
28600	7944
28700	7945
28800	7949
28900	7950
29000	7953
29100	7956
29200	7959
29300	7965
29400	7965
29500	7968
29600	7973
29700	7976
29800	7977
29900	7981
30000	7985
30100	7986
30200	7989
30300	7991
30400	7995
30500	8003
30600	8004
30700	8005
30800	8008
30900	8010
31000	8011
31100	8013
31200	8014
31300	8021
31400	8023
31500	8026
31600	8027
31700	8028
31800	8030
31900	8033
32000	8034
32100	8037
32200	8037
32300	8040
32400	8040
32500	8041
32600	8044
32700	8047
32800	8049
32900	8050
33000	8054
33100	8054
33200	8056
33300	8059
33400	8061
33500	8061
33600	8061
33700	8063
33800	8065
33900	8068
34000	8070
34100	8070
34200	8070
34300	8071
34400	8073
34500	8077
34600	8080
34700	8080
34800	8080
34900	8081
35000	8082
35100	8084
35200	8087
35300	8088
35400	8091
35500	8091
35600	8093
35700	8096
35800	8098
35900	8101
36000	8102
36100	8102
36200	8103
36300	8103
36400	8103
36500	8104
36600	8105
36700	8106
36800	8108
36900	8110
37000	8111
37100	8111
37200	8111
37300	8112
37400	8112
37500	8112
37600	8113
37700	8115
37800	8116
37900	8116
38000	8116
38100	8116
38200	8116
38300	8118
38400	8119
38500	8120
38600	8123
38700	8123
38800	8123
38900	8124
39000	8126
39100	8126
39200	8126
39300	8128
39400	8128
39500	8128
39600	8128
39700	8130
39800	8131
39900	8132
40000	8134
40100	8134
40200	8136
40300	8137
40400	8137
40500	8137
40600	8138
40700	8139
40800	8139
40900	8140
41000	8140
41100	8141
41200	8143
41300	8144
41400	8146
41500	8146
41600	8146
41700	8146
41800	8146
41900	8146
42000	8146
42100	8146
42200	8146
42300	8146
42400	8146
42500	8147
42600	8149
42700	8150
42800	8150
42900	8151
43000	8151
43100	8151
43200	8151
43300	8151
43400	8153
43500	8153
43600	8153
43700	8153
43800	8153
43900	8153
44000	8153
44100	8153
44200	8153
44300	8153
44400	8154
44500	8154
44600	8155
44700	8155
44800	8155
44900	8157
45000	8157
45100	8157
45200	8157
45300	8157
45400	8157
45500	8159
45600	8159
45700	8159
45800	8160
45900	8160
46000	8161
46100	8161
46200	8161
46300	8161
46400	8162
46500	8162
46600	8162
46700	8163
46800	8163
46900	8163
47000	8163
47100	8163
47200	8163
47300	8164
47400	8164
47500	8164
47600	8165
47700	8166
47800	8167
47900	8168
48000	8168
48100	8168
48200	8169
48300	8169
48400	8170
48500	8170
48600	8170
48700	8170
48800	8170
48900	8170
49000	8170
49100	8170
49200	8170
49300	8170
49400	8170
49500	8170
49600	8170
49700	8170
49800	8170
49900	8171
50000	8171
50100	8171
50200	8171
50300	8171
50400	8173
50500	8173
50600	8173
50700	8173
50800	8174
50900	8174
51000	8174
51100	8174
51200	8175
51300	8175
51400	8175
51500	8175
51600	8175
51700	8175
51800	8175
51900	8176
52000	8176
52100	8176
52200	8176
52300	8176
52400	8176
52500	8177
52600	8177
52700	8177
52800	8177
52900	8177
53000	8178
53100	8178
53200	8178
53300	8178
53400	8178
53500	8179
53600	8179
53700	8179
53800	8179
53900	8179
54000	8179
54100	8179
54200	8179
54300	8179
54400	8179
54500	8179
54600	8180
54700	8180
54800	8180
54900	8180
55000	8180
55100	8180
55200	8180
55300	8180
55400	8181
55500	8181
55600	8181
55700	8182
55800	8182
55900	8182
56000	8183
56100	8183
56200	8183
56300	8183
56400	8183
56500	8184
56600	8184
56700	8184
56800	8184
56900	8184
57000	8184
57100	8185
57200	8185
57300	8185
57400	8185
57500	8185
57600	8185
57700	8185
57800	8185
57900	8185
58000	8185
58100	8185
58200	8185
58300	8185
58400	8185
58500	8185
58600	8185
58700	8185
58800	8185
58900	8185
59000	8185
59100	8185
59200	8186
59300	8186
59400	8186
59500	8186
59600	8187
59700	8187
59800	8187
59900	8188
60000	8188
60100	8188
60200	8188
60300	8188
60400	8188
60500	8188
60600	8188
60700	8188
60800	8188
60900	8188
61000	8188
61100	8188
61200	8188
61300	8188
61400	8188
61500	8188
61600	8188
61700	8188
61800	8188
61900	8189
62000	8189
62100	8189
62200	8189
62300	8189
62400	8189
62500	8189
62600	8189
62700	8189
62800	8189
62900	8189
63000	8189
63100	8189
63200	8189
63300	8189
63400	8189
63500	8189
63600	8189
63700	8189
63800	8189
63900	8189
64000	8189
64100	8189
64200	8189
64300	8189
64400	8189
64500	8189
64600	8189
64700	8190
64800	8190
64900	8190
65000	8190
65100	8190
65200	8190
65300	8190
65400	8190
65500	8190
65600	8190
65700	8190
65800	8190
65900	8190
66000	8190
66100	8190
66200	8190
66300	8190
66400	8190
66500	8190
66600	8190
66700	8190
66800	8190
66900	8190
67000	8190
67100	8190
67200	8190
67300	8190
67400	8190
67500	8190
67600	8190
67700	8190
67800	8190
67900	8190
68000	8190
68100	8190
68200	8190
68300	8190
68400	8190
68500	8190
68600	8191
68700	8191
68800	8191
68900	8191
69000	8191
69100	8191
69200	8191
69300	8191
69400	8191
69500	8191
69600	8191
69700	8191
69800	8191
69900	8191
70000	8191
70100	8191
70200	8191
70300	8191
70400	8191
70500	8191
70600	8191
70700	8191
70800	8191
70900	8191
71000	8191
71100	8191
71200	8191
71300	8191
71400	8191
71500	8191
71600	8191
71700	8191
71800	8191
71900	8191
72000	8191
72100	8191
72200	8191
72300	8191
72400	8191
72500	8191
72600	8192
72700	8192
72800	8192
72900	8192
73000	8192
73100	8192
73200	8192
73300	8192
73400	8192
73500	8192
73600	8192
73700	8192
73800	8192
73900	8192
74000	8192
74100	8192
74200	8192
74300	8192
74400	8192
74500	8192
74600	8192
74700	8192
74800	8192
74900	8192
75000	8192
75100	8192
75200	8192
75300	8192
75400	8192
75500	8192
75600	8192
75700	8192
75800	8192
75900	8192
76000	8192
76100	8192
76200	8192
76300	8192
76400	8192
76500	8192
76600	8192
76700	8192
76800	8192
76900	8192
77000	8192
77100	8192
77200	8192
77300	8192
77400	8192
77500	8192
77600	8192
77700	8192
77800	8192
77900	8192
78000	8192
78100	8192
78200	8192
78300	8192
78400	8192
78500	8192
78600	8192
78700	8192
78800	8192
78900	8192
79000	8192
79100	8192
79200	8192
79300	8192
79400	8192
79500	8192
79600	8192
79700	8192
79800	8192
79900	8192
80000	8192
80100	8192
80200	8192
80300	8192
80400	8192
80500	8192
80600	8192
80700	8192
80800	8192
80900	8192
81000	8192
81100	8192
81200	8192
81300	8192
81400	8192
81500	8192
81600	8192
81700	8192
81800	8192
81900	8192
82000	8192
82100	8192
82200	8192
82300	8192
82400	8192
82500	8192
82600	8192
82700	8192
82800	8192
82900	8192
83000	8192
83100	8192
83200	8192
83300	8192
83400	8192
83500	8192
83600	8192
83700	8192
83800	8192
83900	8192
84000	8192
84100	8192
84200	8192
84300	8192
84400	8192
84500	8192
84600	8192
84700	8192
84800	8192
84900	8192
85000	8192
85100	8192
85200	8192
85300	8192
85400	8192
85500	8192
85600	8192
85700	8192
85800	8192
85900	8192
86000	8192
86100	8192
86200	8192
86300	8192
86400	8192
86500	8192
86600	8192
86700	8192
86800	8192
86900	8192
87000	8192
87100	8192
87200	8192
87300	8192
87400	8192
87500	8192
87600	8192
87700	8192
87800	8192
87900	8192
88000	8192
88100	8192
88200	8192
88300	8192
88400	8192
88500	8192
88600	8192
88700	8192
88800	8192
88900	8192
89000	8192
89100	8192
89200	8192
89300	8192
89400	8192
89500	8192
89600	8192
89700	8192
89800	8192
89900	8192
90000	8192
90100	8192
90200	8192
90300	8192
90400	8192
90500	8192
90600	8192
90700	8192
90800	8192
90900	8192
91000	8192
91100	8192
91200	8192
91300	8192
91400	8192
91500	8192
91600	8192
91700	8192
91800	8192
91900	8192
92000	8192
92100	8192
92200	8192
92300	8192
92400	8192
92500	8192
92600	8192
92700	8192
92800	8192
92900	8192
93000	8192
93100	8192
93200	8192
93300	8192
93400	8192
93500	8192
93600	8192
93700	8192
93800	8192
93900	8192
94000	8192
94100	8192
94200	8192
94300	8192
94400	8192
94500	8192
94600	8192
94700	8192
94800	8192
94900	8192
95000	8192
95100	8192
95200	8192
95300	8192
95400	8192
95500	8192
95600	8192
95700	8192
95800	8192
95900	8192
96000	8192
96100	8192
96200	8192
96300	8192
96400	8192
96500	8192
96600	8192
96700	8192
96800	8192
96900	8192
97000	8192
97100	8192
97200	8192
97300	8192
97400	8192
97500	8192
97600	8192
97700	8192
97800	8192
97900	8192
98000	8192
98100	8192
98200	8192
98300	8192
98400	8192
98500	8192
98600	8192
98700	8192
98800	8192
98900	8192
99000	8192
99100	8192
99200	8192
99300	8192
99400	8192
99500	8192
99600	8192
99700	8192
99800	8192
99900	8192
100000	8192


==> sub_final/plots/marv2.csv <==
marv1
i,100,200,300,400,500,600,700,800,900,1000,1100,1200,1300,1400,1500,1600,1700,1800,1900,2000,2100,2200,2300,2400,2500,2600,2700,2800,2900,3000,3100,3200,3300,3400,3500,3600,3700,3800,3900,4000,4100,4200,4300,4400,4500,4600,4700,4800,4900,5000,5100,5200,5300,5400,5500,5600,5700,5800,5900,6000,6100,6200,6300,6400,6500,6600,6700,6800,6900,7000,7100,7200,7300,7400,7500,7600,7700,7800,7900,8000,8100,8200,8300,8400,8500,8600,8700,8800,8900,9000,9100,9200,9300,9400,9500,9600,9700,9800,9900,10000,10100,10200,10300,10400,10500,10600,10700,10800,10900,11000,11100,11200,11300,11400,11500,11600,11700,11800,11900,12000,12100,12200,12300,12400,12500,12600,12700,12800,12900,13000,13100,13200,13300,13400,13500,13600,13700,13800,13900,14000,14100,14200,14300,14400,14500,14600,14700,14800,14900,15000,15100,15200,15300,15400,15500,15600,15700,15800,15900,16000,16100,16200,16300,16400,16500,16600,16700,16800,16900,17000,17100,17200,17300,17400,17500,17600,17700,17800,17900,18000,18100,18200,18300,18400,18500,18600,18700,18800,18900,19000,19100,19200,19300,19400,19500,19600,19700,19800,19900,20000,20100,20200,20300,20400,20500,20600,20700,20800,20900,21000,21100,21200,21300,21400,21500,21600,21700,21800,21900,22000,22100,22200,22300,22400,22500,22600,22700,22800,22900,23000,23100,23200,23300,23400,23500,23600,23700,23800,23900,24000,24100,24200,24300,24400,24500,24600,24700,24800,24900,25000,25100,25200,25300,25400,25500,25600,25700,25800,25900,26000,26100,26200,26300,26400,26500,26600,26700,26800,26900,27000,27100,27200,27300,27400,27500,27600,27700,27800,27900,28000,28100,28200,28300,28400,28500,28600,28700,28800,28900,29000,29100,29200,29300,29400,29500,29600,29700,29800,29900,30000,30100,30200,30300,30400,30500,30600,30700,30800,30900,31000,31100,31200,31300,31400,31500,31600,31700,31800,31900,32000,32100,32200,32300,32400,32500,32600,32700,32800,32900,33000,33100,33200,33300,33400,33500,33600,33700,33800,33900,34000,34100,34200,34300,34400,34500,34600,34700,34800,34900,35000,35100,35200,35300,35400,35500,35600,35700,35800,35900,36000,36100,36200,36300,36400,36500,36600,36700,36800,36900,37000,37100,37200,37300,37400,37500,37600,37700,37800,37900,38000,38100,38200,38300,38400,38500,38600,38700,38800,38900,39000,39100,39200,39300,39400,39500,39600,39700,39800,39900,40000,40100,40200,40300,40400,40500,40600,40700,40800,40900,41000,41100,41200,41300,41400,41500,41600,41700,41800,41900,42000,42100,42200,42300,42400,42500,42600,42700,42800,42900,43000,43100,43200,43300,43400,43500,43600,43700,43800,43900,44000,44100,44200,44300,44400,44500,44600,44700,44800,44900,45000,45100,45200,45300,45400,45500,45600,45700,45800,45900,46000,46100,46200,46300,46400,46500,46600,46700,46800,46900,47000,47100,47200,47300,47400,47500,47600,47700,47800,47900,48000,48100,48200,48300,48400,48500,48600,48700,48800,48900,49000,49100,49200,49300,49400,49500,49600,49700,49800,49900,50000,50100,50200,50300,50400,50500,50600,50700,50800,50900,51000,51100,51200,51300,51400,51500,51600,51700,51800,51900,52000,52100,52200,52300,52400,52500,52600,52700,52800,52900,53000,53100,53200,53300,53400,53500,53600,53700,53800,53900,54000,54100,54200,54300,54400,54500,54600,54700,54800,54900,55000,55100,55200,55300,55400,55500,55600,55700,55800,55900,56000,56100,56200,56300,56400,56500,56600,56700,56800,56900,57000,57100,57200,57300,57400,57500,57600,57700,57800,57900,58000,58100,58200,58300,58400,58500,58600,58700,58800,58900,59000,59100,59200,59300,59400,59500,59600,59700,59800,59900,60000,60100,60200,60300,60400,60500,60600,60700,60800,60900,61000,61100,61200,61300,61400,61500,61600,61700,61800,61900,62000,62100,62200,62300,62400,62500,62600,62700,62800,62900,63000,63100,63200,63300,63400,63500,63600,63700,63800,63900,64000,64100,64200,64300,64400,64500,64600,64700,64800,64900,65000,65100,65200,65300,65400,65500,65600,65700,65800,65900,66000,66100,66200,66300,66400,66500,66600,66700,66800,66900,67000,67100,67200,67300,67400,67500,67600,67700,67800,67900,68000,68100,68200,68300,68400,68500,68600,68700,68800,68900,69000,69100,69200,69300,69400,69500,69600,69700,69800,69900,70000,70100,70200,70300,70400,70500,70600,70700,70800,70900,71000,71100,71200,71300,71400,71500,71600,71700,71800,71900,72000,72100,72200,72300,72400,72500,72600,72700,72800,72900,73000,73100,73200,73300,73400,73500,73600,73700,73800,73900,74000,74100,74200,74300,74400,74500,74600,74700,74800,74900,75000,75100,75200,75300,75400,75500,75600,75700,75800,75900,76000,76100,76200,76300,76400,76500,76600,76700,76800,76900,77000,77100,77200,77300,77400,77500,77600,77700,77800,77900,78000,78100,78200,78300,78400,78500,78600,78700,78800,78900,79000,79100,79200,79300,79400,79500,79600,79700,79800,79900,80000,80100,80200,80300,80400,80500,80600,80700,80800,80900,81000,81100,81200,81300,81400,81500,81600,81700,81800,81900,82000,82100,82200,82300,82400,82500,82600,82700,82800,82900,83000,83100,83200,83300,83400,83500,83600,83700,83800,83900,84000,84100,84200,84300,84400,84500,84600,84700,84800,84900,85000,85100,85200,85300,85400,85500,85600,85700,85800,85900,86000,86100,86200,86300,86400,86500,86600,86700,86800,86900,87000,87100,87200,87300,87400,87500,87600,87700,87800,87900,88000,88100,88200,88300,88400,88500,88600,88700,88800,88900,89000,89100,89200,89300,89400,89500,89600,89700,89800,89900,90000,90100,90200,90300,90400,90500,90600,90700,90800,90900,91000,91100,91200,91300,91400,91500,91600,91700,91800,91900,92000,92100,92200,92300,92400,92500,92600,92700,92800,92900,93000,93100,93200,93300,93400,93500,93600,93700,93800,93900,94000,94100,94200,94300,94400,94500,94600,94700,94800,94900,95000,95100,95200,95300,95400,95500,95600,95700,95800,95900,96000,96100,96200,96300,96400,96500,96600,96700,96800,96900,97000,97100,97200,97300,97400,97500,97600,97700,97800,97900,98000,98100,98200,98300,98400,98500,98600,98700,98800,98900,99000,99100,99200,99300,99400,99500,99600,99700,99800,99900,100000
p,0,0,1,2,2,4,4,4,4,6,7,8,10,12,13,15,18,20,24,31,32,33,37,41,45,48,48,53,55,57,62,69,73,76,83,90,100,103,107,110,110,117,126,138,142,146,147,153,155,155,161,166,172,175,178,190,198,205,214,223,226,230,242,245,251,258,264,271,278,286,298,301,308,318,329,339,346,353,358,365,375,384,390,403,409,414,423,429,437,446,456,461,469,477,486,498,509,519,530,541,550,559,568,578,591,601,611,619,626,631,638,646,657,663,670,677,690,700,708,716,729,735,745,753,764,775,786,798,809,819,828,835,841,856,868,878,892,898,908,919,931,946,961,966,978,986,999,1004,1015,1026,1033,1044,1058,1062,1072,1080,1092,1104,1114,1124,1131,1144,1158,1168,1180,1193,1202,1208,1220,1230,1236,1251,1262,1274,1285,1295,1311,1321,1333,1345,1355,1370,1383,1395,1403,1414,1425,1438,1451,1461,1478,1485,1490,1503,1512,1521,1527,1534,1548,1561,1574,1588,1595,1607,1620,1632,1643,1657,1668,1682,1693,1701,1708,1715,1726,1735,1746,1758,1771,1781,1789,1800,1812,1826,1834,1846,1860,1868,1882,1890,1902,1910,1924,1935,1951,1958,1970,1983,1991,2003,2015,2028,2044,2054,2071,2078,2089,2097,2106,2118,2128,2134,2141,2149,2161,2174,2181,2187,2202,2215,2226,2242,2251,2261,2270,2274,2286,2301,2309,2323,2334,2342,2352,2362,2372,2391,2398,2405,2419,2430,2442,2452,2457,2464,2476,2485,2495,2508,2521,2537,2550,2562,2574,2587,2608,2618,2630,2639,2653,2666,2674,2690,2700,2710,2721,2729,2745,2761,2768,2780,2792,2800,2808,2821,2832,2840,2847,2856,2865,2883,2896,2904,2920,2935,2944,2961,2975,2988,2996,3002,3011,3028,3040,3055,3067,3084,3093,3105,3120,3133,3149,3165,3173,3191,3202,3211,3224,3233,3249,3262,3278,3287,3304,3316,3327,3337,3353,3368,3379,3391,3404,3417,3429,3438,3451,3459,3470,3485,3497,3509,3516,3530,3543,3557,3574,3586,3593,3604,3615,3626,3639,3663,3673,3687,3702,3713,3722,3733,3747,3759,3771,3782,3794,3814,3827,3841,3853,3870,3886,3900,3910,3934,3945,3959,3971,3981,3992,4002,4014,4027,4040,4051,4068,4081,4095,4116,4132,4140,4155,4169,4182,4197,4208,4223,4235,4246,4259,4273,4291,4306,4323,4339,4351,4364,4369,4382,4398,4408,4417,4431,4443,4456,4469,4478,4488,4495,4504,4525,4538,4551,4559,4566,4575,4588,4597,4614,4633,4648,4663,4680,4692,4704,4716,4733,4742,4758,4771,4784,4796,4804,4816,4831,4841,4854,4873,4888,4900,4915,4932,4947,4960,4974,4985,4992,5007,5021,5038,5051,5062,5073,5091,5106,5117,5128,5136,5150,5158,5170,5181,5195,5205,5216,5231,5240,5250,5260,5272,5284,5294,5313,5323,5335,5345,5359,5371,5380,5392,5407,5416,5433,5443,5458,5467,5477,5487,5503,5510,5526,5535,5552,5567,5580,5593,5605,5618,5626,5639,5656,5669,5683,5694,5704,5714,5723,5739,5754,5765,5782,5797,5803,5815,5824,5841,5858,5871,5885,5901,5914,5931,5944,5961,5975,5994,6003,6019,6033,6043,6056,6071,6082,6099,6112,6123,6142,6157,6167,6184,6192,6201,6217,6226,6249,6260,6275,6293,6300,6311,6328,6346,6362,6377,6392,6405,6420,6429,6442,6457,6467,6482,6496,6510,6529,6540,6557,6568,6582,6597,6609,6618,6628,6637,6647,6663,6676,6694,6702,6711,6719,6728,6741,6757,6767,6786,6797,6809,6822,6844,6855,6868,6880,6885,6895,6902,6911,6924,6943,6949,6963,6974,6993,7006,7017,7029,7041,7050,7064,7077,7091,7107,7118,7134,7146,7155,7172,7180,7192,7204,7215,7226,7235,7252,7265,7274,7288,7300,7313,7329,7339,7350,7363,7377,7394,7406,7418,7434,7443,7464,7476,7488,7498,7511,7524,7536,7545,7557,7568,7589,7597,7604,7613,7628,7637,7654,7663,7675,7685,7698,7704,7719,7727,7745,7758,7775,7789,7798,7814,7824,7834,7844,7856,7868,7884,7896,7910,7921,7932,7940,7958,7966,7978,7994,8002,8013,8024,8036,8048,8062,8080,8093,8104,8118,8133,8151,8168,8188,8205,8219,8236,8248,8256,8266,8277,8288,8300,8310,8322,8342,8356,8365,8374,8391,8407,8426,8436,8446,8459,8471,8484,8494,8503,8514,8526,8538,8555,8568,8581,8599,8605,8617,8629,8640,8650,8663,8674,8684,8697,8707,8718,8727,8736,8744,8760,8775,8786,8797,8813,8830,8841,8858,8875,8887,8898,8913,8924,8933,8947,8962,8972,8981,8988,9000,9016,9029,9040,9054,9065,9075,9085,9095,9110,9120,9134,9146,9157,9169,9180,9199,9211,9222,9233,9243,9258,9265,9273,9291,9302,9315,9327,9336,9343,9354,9367,9383,9394,9409,9417,9431,9446,9459,9467,9483,9498,9513,9523,9532,9540,9551,9561,9578,9589,9601,9610,9620,9638,9648,9667,9673,9685,9695,9702,9714,9723,9730,9744,9759,9774,9788,9801,9813,9830,9843,9854,9865,9873,9887,9900,9914,9928,9943,9956,9967,9982,9991,9999,10014,10030,10047,10053,10065,10072,10085,10100,10115,10123,10132,10141,10151,10159,10171,10182,10194,10205,10223,10235,10250,10264,10277,10286,10298,10309,10320,10330,10337,10343,10351,10366,10371,10380,10393,10408,10422,10432,10444,10457,10469,10482,10497,10511,10523,10533,10542,10554,10562,10579,10591,10602,10618,10629,10647,10656,10668,10682,10692,10701,10708,10717,10730,10751,10767,10780,10799,10805,10812,10824,10840,10856,10870,10876,10891,10899,10912,10928,10941,10955,10973,10994,11013,11020,11028,11040,11055,11068,11081,11089,11098,11108,11119,11129,11144,11157,11167,11181,11186,11199,11216,11235,11248,11258,11269,11277,11287,11299,11309,11320,11325,11346,11359,11375,11384,11400
v,1,4,6,9,15,23,32,42,48,59,68,80,88,99,114,131,153,170,187,204,222,245,263,286,309,333,356,379,409,441,460,479,507,538,572,601,632,657,694,727,765,797,827,863,896,934,973,1016,1049,1083,1124,1161,1206,1249,1297,1333,1378,1424,1471,1519,1566,1613,1668,1716,1765,1816,1868,1927,1980,2031,2084,2133,2185,2235,2285,2336,2384,2435,2487,2541,2590,2647,2699,2750,2804,2868,2915,2968,3021,3074,3129,3193,3249,3307,3364,3415,3479,3537,3590,3649,3714,3782,3836,3900,3960,4027,4089,4152,4222,4292,4357,4429,4496,4562,4625,4692,4751,4812,4882,4955,5020,5093,5161,5236,5308,5372,5440,5506,5577,5651,5729,5804,5878,5944,6017,6089,6159,6242,6313,6384,6456,6524,6594,6678,6752,6828,6899,6969,7045,7114,7195,7261,7335,7415,7492,7562,7636,7708,7786,7866,7939,8018,8088,8164,8237,8310,8391,8474,8548,8630,8709,8780,8862,8931,9013,9089,9164,9244,9316,9388,9469,9549,9625,9701,9781,9857,9939,10017,10095,10174,10250,10334,10416,10492,10575,10659,10748,10829,10899,10980,11061,11135,11216,11292,11372,11451,11531,11615,11703,11782,11866,11953,12039,12123,12203,12288,12371,12447,12526,12611,12697,12782,12862,12943,13025,13106,13188,13265,13345,13429,13511,13599,13682,13768,13845,13932,14013,14094,14181,14265,14347,14424,14505,14587,14666,14755,14839,14924,15007,15090,15177,15266,15352,15441,15526,15606,15696,15786,15867,15942,16027,16107,16196,16285,16372,16461,16546,16626,16710,16795,16877,16965,17053,17140,17224,17304,17395,17482,17565,17650,17735,17823,17911,18002,18086,18171,18260,18343,18429,18510,18594,18679,18761,18848,18924,19009,19094,19184,19266,19349,19440,19521,19609,19695,19776,19867,19950,20031,20122,20209,20295,20386,20471,20556,20642,20733,20825,20914,21002,21083,21167,21259,21340,21425,21515,21595,21678,21763,21854,21944,22035,22116,22201,22284,22372,22455,22544,22630,22712,22797,22881,22965,23056,23136,23221,23309,23396,23487,23570,23656,23738,23826,23908,23993,24082,24170,24251,24334,24420,24507,24594,24680,24768,24859,24945,25036,25124,25207,25293,25380,25473,25559,25645,25731,25814,25901,25992,26080,26169,26258,26345,26421,26509,26594,26678,26764,26855,26944,27029,27115,27203,27292,27378,27458,27545,27631,27717,27799,27882,27966,28056,28130,28218,28304,28392,28481,28569,28659,28746,28833,28919,29006,29088,29173,29259,29338,29422,29514,29599,29685,29772,29857,29946,30031,30118,30205,30291,30377,30458,30543,30626,30710,30798,30883,30978,31065,31149,31239,31330,31416,31504,31591,31678,31768,31858,31950,32041,32120,32205,32292,32384,32477,32568,32655,32744,32827,32908,32992,33077,33159,33247,33335,33423,33505,33596,33680,33766,33853,33941,34033,34121,34206,34295,34382,34463,34547,34634,34718,34800,34885,34972,35057,35146,35238,35323,35409,35492,35579,35668,35757,35839,35924,36013,36102,36194,36280,36372,36460,36548,36634,36724,36813,36898,36987,37077,37167,37255,37342,37432,37513,37603,37690,37780,37866,37954,38045,38133,38218,38308,38391,38481,38566,38657,38747,38836,38920,39013,39097,39188,39270,39355,39442,39529,39617,39703,39795,39882,39965,40052,40138,40227,40317,40407,40498,40582,40666,40755,40838,40923,41017,41105,41196,41279,41361,41448,41534,41617,41704,41787,41873,41956,42042,42123,42214,42297,42383,42473,42560,42645,42734,42816,42903,42992,43073,43158,43248,43331,43423,43514,43598,43689,43766,43855,43940,44022,44115,44204,44287,44369,44453,44538,44622,44709,44794,44885,44971,45056,45146,45230,45316,45402,45483,45572,45655,45744,45830,45915,46003,46094,46184,46275,46365,46449,46536,46618,46710,46801,46893,46983,47070,47154,47244,47325,47414,47502,47589,47667,47756,47843,47931,48026,48116,48209,48300,48387,48468,48562,48648,48737,48818,48905,48994,49082,49170,49261,49347,49433,49519,49603,49692,49776,49864,49955,50038,50130,50218,50306,50395,50484,50575,50658,50745,50836,50922,51010,51097,51181,51271,51360,51447,51533,51616,51704,51792,51876,51967,52046,52134,52222,52312,52399,52486,52574,52665,52753,52841,52920,53012,53105,53196,53281,53372,53455,53546,53634,53724,53811,53905,53990,54082,54164,54251,54334,54420,54511,54595,54685,54775,54865,54953,55041,55125,55213,55299,55388,55477,55569,55651,55743,55831,55915,56007,56096,56185,56273,56360,56446,56528,56615,56704,56790,56875,56957,57040,57120,57203,57289,57372,57460,57552,57642,57731,57820,57908,57998,58086,58166,58252,58343,58434,58517,58601,58682,58772,58862,58949,59037,59124,59214,59305,59394,59482,59570,59653,59740,59827,59909,60003,60091,60179,60268,60358,60445,60534,60624,60711,60801,60890,60981,61072,61164,61248,61333,61422,61511,61595,61678,61767,61850,61933,62021,62110,62195,62284,62375,62461,62546,62636,62727,62820,62908,62992,63079,63168,63254,63343,63433,63523,63613,63698,63788,63874,63962,64051,64139,64228,64309,64397,64486,64575,64665,64750,64843,64935,65017,65106,65193,65281,65372,65465,65554,65641,65725,65814,65899,65991,66077,66162,66249,66341,66425,66510,66595,66685,66776,66868,66957,67047,67130,67219,67307,67398,67488,67570,67660,67741,67835,67923,68013,68106,68194,68285,68378,68464,68549,68634,68720,68807,68895,68978,69065,69154,69243,69335,69421,69508,69594,69680,69765,69852,69941,70026,70117,70209,70294,70378,70461,70555,70643,70736,70823,70908,70993,71085,71176,71267,71357,71449,71537,71626,71714,71803,71885,71973,72058,72144,72231,72322,72410,72499,72588,72678,72771,72865,72957,73042,73137,73228,73315,73400,73486,73576,73664,73751,73839,73926,74011,74097,74185,74275,74366,74454,74546,74629,74717,74806,74890,74979,75061,75152,75240,75326,75416,75507,75600,75691,75778,75857,75941,76028,76109,76203,76296,76384,76468,76552,76638,76732,76817,76909,76996,77080,77167,77253,77335,77414,77495,77588,77680,77768,77853,77940,78027,78119,78210,78300,78389,78479,78564,78651,78741,78827,78922,79009,79092,79173,79260,79350,79439,79531,79621,79709,79799,79888,79983,80062,80149,80233,80324,80408


==> sub_final/plots/marv2_marv1.dat <==
i	p
100	0
200	0
300	1
400	2
500	2
600	4
700	4
800	4
900	4
1000	6
1100	7
1200	8
1300	10
1400	12
1500	13
1600	15
1700	18
1800	20
1900	24
2000	31
2100	32
2200	33
2300	37
2400	41
2500	45
2600	48
2700	48
2800	53
2900	55
3000	57
3100	62
3200	69
3300	73
3400	76
3500	83
3600	90
3700	100
3800	103
3900	107
4000	110
4100	110
4200	117
4300	126
4400	138
4500	142
4600	146
4700	147
4800	153
4900	155
5000	155
5100	161
5200	166
5300	172
5400	175
5500	178
5600	190
5700	198
5800	205
5900	214
6000	223
6100	226
6200	230
6300	242
6400	245
6500	251
6600	258
6700	264
6800	271
6900	278
7000	286
7100	298
7200	301
7300	308
7400	318
7500	329
7600	339
7700	346
7800	353
7900	358
8000	365
8100	375
8200	384
8300	390
8400	403
8500	409
8600	414
8700	423
8800	429
8900	437
9000	446
9100	456
9200	461
9300	469
9400	477
9500	486
9600	498
9700	509
9800	519
9900	530
10000	541
10100	550
10200	559
10300	568
10400	578
10500	591
10600	601
10700	611
10800	619
10900	626
11000	631
11100	638
11200	646
11300	657
11400	663
11500	670
11600	677
11700	690
11800	700
11900	708
12000	716
12100	729
12200	735
12300	745
12400	753
12500	764
12600	775
12700	786
12800	798
12900	809
13000	819
13100	828
13200	835
13300	841
13400	856
13500	868
13600	878
13700	892
13800	898
13900	908
14000	919
14100	931
14200	946
14300	961
14400	966
14500	978
14600	986
14700	999
14800	1004
14900	1015
15000	1026
15100	1033
15200	1044
15300	1058
15400	1062
15500	1072
15600	1080
15700	1092
15800	1104
15900	1114
16000	1124
16100	1131
16200	1144
16300	1158
16400	1168
16500	1180
16600	1193
16700	1202
16800	1208
16900	1220
17000	1230
17100	1236
17200	1251
17300	1262
17400	1274
17500	1285
17600	1295
17700	1311
17800	1321
17900	1333
18000	1345
18100	1355
18200	1370
18300	1383
18400	1395
18500	1403
18600	1414
18700	1425
18800	1438
18900	1451
19000	1461
19100	1478
19200	1485
19300	1490
19400	1503
19500	1512
19600	1521
19700	1527
19800	1534
19900	1548
20000	1561
20100	1574
20200	1588
20300	1595
20400	1607
20500	1620
20600	1632
20700	1643
20800	1657
20900	1668
21000	1682
21100	1693
21200	1701
21300	1708
21400	1715
21500	1726
21600	1735
21700	1746
21800	1758
21900	1771
22000	1781
22100	1789
22200	1800
22300	1812
22400	1826
22500	1834
22600	1846
22700	1860
22800	1868
22900	1882
23000	1890
23100	1902
23200	1910
23300	1924
23400	1935
23500	1951
23600	1958
23700	1970
23800	1983
23900	1991
24000	2003
24100	2015
24200	2028
24300	2044
24400	2054
24500	2071
24600	2078
24700	2089
24800	2097
24900	2106
25000	2118
25100	2128
25200	2134
25300	2141
25400	2149
25500	2161
25600	2174
25700	2181
25800	2187
25900	2202
26000	2215
26100	2226
26200	2242
26300	2251
26400	2261
26500	2270
26600	2274
26700	2286
26800	2301
26900	2309
27000	2323
27100	2334
27200	2342
27300	2352
27400	2362
27500	2372
27600	2391
27700	2398
27800	2405
27900	2419
28000	2430
28100	2442
28200	2452
28300	2457
28400	2464
28500	2476
28600	2485
28700	2495
28800	2508
28900	2521
29000	2537
29100	2550
29200	2562
29300	2574
29400	2587
29500	2608
29600	2618
29700	2630
29800	2639
29900	2653
30000	2666
30100	2674
30200	2690
30300	2700
30400	2710
30500	2721
30600	2729
30700	2745
30800	2761
30900	2768
31000	2780
31100	2792
31200	2800
31300	2808
31400	2821
31500	2832
31600	2840
31700	2847
31800	2856
31900	2865
32000	2883
32100	2896
32200	2904
32300	2920
32400	2935
32500	2944
32600	2961
32700	2975
32800	2988
32900	2996
33000	3002
33100	3011
33200	3028
33300	3040
33400	3055
33500	3067
33600	3084
33700	3093
33800	3105
33900	3120
34000	3133
34100	3149
34200	3165
34300	3173
34400	3191
34500	3202
34600	3211
34700	3224
34800	3233
34900	3249
35000	3262
35100	3278
35200	3287
35300	3304
35400	3316
35500	3327
35600	3337
35700	3353
35800	3368
35900	3379
36000	3391
36100	3404
36200	3417
36300	3429
36400	3438
36500	3451
36600	3459
36700	3470
36800	3485
36900	3497
37000	3509
37100	3516
37200	3530
37300	3543
37400	3557
37500	3574
37600	3586
37700	3593
37800	3604
37900	3615
38000	3626
38100	3639
38200	3663
38300	3673
38400	3687
38500	3702
38600	3713
38700	3722
38800	3733
38900	3747
39000	3759
39100	3771
39200	3782
39300	3794
39400	3814
39500	3827
39600	3841
39700	3853
39800	3870
39900	3886
40000	3900
40100	3910
40200	3934
40300	3945
40400	3959
40500	3971
40600	3981
40700	3992
40800	4002
40900	4014
41000	4027
41100	4040
41200	4051
41300	4068
41400	4081
41500	4095
41600	4116
41700	4132
41800	4140
41900	4155
42000	4169
42100	4182
42200	4197
42300	4208
42400	4223
42500	4235
42600	4246
42700	4259
42800	4273
42900	4291
43000	4306
43100	4323
43200	4339
43300	4351
43400	4364
43500	4369
43600	4382
43700	4398
43800	4408
43900	4417
44000	4431
44100	4443
44200	4456
44300	4469
44400	4478
44500	4488
44600	4495
44700	4504
44800	4525
44900	4538
45000	4551
45100	4559
45200	4566
45300	4575
45400	4588
45500	4597
45600	4614
45700	4633
45800	4648
45900	4663
46000	4680
46100	4692
46200	4704
46300	4716
46400	4733
46500	4742
46600	4758
46700	4771
46800	4784
46900	4796
47000	4804
47100	4816
47200	4831
47300	4841
47400	4854
47500	4873
47600	4888
47700	4900
47800	4915
47900	4932
48000	4947
48100	4960
48200	4974
48300	4985
48400	4992
48500	5007
48600	5021
48700	5038
48800	5051
48900	5062
49000	5073
49100	5091
49200	5106
49300	5117
49400	5128
49500	5136
49600	5150
49700	5158
49800	5170
49900	5181
50000	5195
50100	5205
50200	5216
50300	5231
50400	5240
50500	5250
50600	5260
50700	5272
50800	5284
50900	5294
51000	5313
51100	5323
51200	5335
51300	5345
51400	5359
51500	5371
51600	5380
51700	5392
51800	5407
51900	5416
52000	5433
52100	5443
52200	5458
52300	5467
52400	5477
52500	5487
52600	5503
52700	5510
52800	5526
52900	5535
53000	5552
53100	5567
53200	5580
53300	5593
53400	5605
53500	5618
53600	5626
53700	5639
53800	5656
53900	5669
54000	5683
54100	5694
54200	5704
54300	5714
54400	5723
54500	5739
54600	5754
54700	5765
54800	5782
54900	5797
55000	5803
55100	5815
55200	5824
55300	5841
55400	5858
55500	5871
55600	5885
55700	5901
55800	5914
55900	5931
56000	5944
56100	5961
56200	5975
56300	5994
56400	6003
56500	6019
56600	6033
56700	6043
56800	6056
56900	6071
57000	6082
57100	6099
57200	6112
57300	6123
57400	6142
57500	6157
57600	6167
57700	6184
57800	6192
57900	6201
58000	6217
58100	6226
58200	6249
58300	6260
58400	6275
58500	6293
58600	6300
58700	6311
58800	6328
58900	6346
59000	6362
59100	6377
59200	6392
59300	6405
59400	6420
59500	6429
59600	6442
59700	6457
59800	6467
59900	6482
60000	6496
60100	6510
60200	6529
60300	6540
60400	6557
60500	6568
60600	6582
60700	6597
60800	6609
60900	6618
61000	6628
61100	6637
61200	6647
61300	6663
61400	6676
61500	6694
61600	6702
61700	6711
61800	6719
61900	6728
62000	6741
62100	6757
62200	6767
62300	6786
62400	6797
62500	6809
62600	6822
62700	6844
62800	6855
62900	6868
63000	6880
63100	6885
63200	6895
63300	6902
63400	6911
63500	6924
63600	6943
63700	6949
63800	6963
63900	6974
64000	6993
64100	7006
64200	7017
64300	7029
64400	7041
64500	7050
64600	7064
64700	7077
64800	7091
64900	7107
65000	7118
65100	7134
65200	7146
65300	7155
65400	7172
65500	7180
65600	7192
65700	7204
65800	7215
65900	7226
66000	7235
66100	7252
66200	7265
66300	7274
66400	7288
66500	7300
66600	7313
66700	7329
66800	7339
66900	7350
67000	7363
67100	7377
67200	7394
67300	7406
67400	7418
67500	7434
67600	7443
67700	7464
67800	7476
67900	7488
68000	7498
68100	7511
68200	7524
68300	7536
68400	7545
68500	7557
68600	7568
68700	7589
68800	7597
68900	7604
69000	7613
69100	7628
69200	7637
69300	7654
69400	7663
69500	7675
69600	7685
69700	7698
69800	7704
69900	7719
70000	7727
70100	7745
70200	7758
70300	7775
70400	7789
70500	7798
70600	7814
70700	7824
70800	7834
70900	7844
71000	7856
71100	7868
71200	7884
71300	7896
71400	7910
71500	7921
71600	7932
71700	7940
71800	7958
71900	7966
72000	7978
72100	7994
72200	8002
72300	8013
72400	8024
72500	8036
72600	8048
72700	8062
72800	8080
72900	8093
73000	8104
73100	8118
73200	8133
73300	8151
73400	8168
73500	8188
73600	8205
73700	8219
73800	8236
73900	8248
74000	8256
74100	8266
74200	8277
74300	8288
74400	8300
74500	8310
74600	8322
74700	8342
74800	8356
74900	8365
75000	8374
75100	8391
75200	8407
75300	8426
75400	8436
75500	8446
75600	8459
75700	8471
75800	8484
75900	8494
76000	8503
76100	8514
76200	8526
76300	8538
76400	8555
76500	8568
76600	8581
76700	8599
76800	8605
76900	8617
77000	8629
77100	8640
77200	8650
77300	8663
77400	8674
77500	8684
77600	8697
77700	8707
77800	8718
77900	8727
78000	8736
78100	8744
78200	8760
78300	8775
78400	8786
78500	8797
78600	8813
78700	8830
78800	8841
78900	8858
79000	8875
79100	8887
79200	8898
79300	8913
79400	8924
79500	8933
79600	8947
79700	8962
79800	8972
79900	8981
80000	8988
80100	9000
80200	9016
80300	9029
80400	9040
80500	9054
80600	9065
80700	9075
80800	9085
80900	9095
81000	9110
81100	9120
81200	9134
81300	9146
81400	9157
81500	9169
81600	9180
81700	9199
81800	9211
81900	9222
82000	9233
82100	9243
82200	9258
82300	9265
82400	9273
82500	9291
82600	9302
82700	9315
82800	9327
82900	9336
83000	9343
83100	9354
83200	9367
83300	9383
83400	9394
83500	9409
83600	9417
83700	9431
83800	9446
83900	9459
84000	9467
84100	9483
84200	9498
84300	9513
84400	9523
84500	9532
84600	9540
84700	9551
84800	9561
84900	9578
85000	9589
85100	9601
85200	9610
85300	9620
85400	9638
85500	9648
85600	9667
85700	9673
85800	9685
85900	9695
86000	9702
86100	9714
86200	9723
86300	9730
86400	9744
86500	9759
86600	9774
86700	9788
86800	9801
86900	9813
87000	9830
87100	9843
87200	9854
87300	9865
87400	9873
87500	9887
87600	9900
87700	9914
87800	9928
87900	9943
88000	9956
88100	9967
88200	9982
88300	9991
88400	9999
88500	10014
88600	10030
88700	10047
88800	10053
88900	10065
89000	10072
89100	10085
89200	10100
89300	10115
89400	10123
89500	10132
89600	10141
89700	10151
89800	10159
89900	10171
90000	10182
90100	10194
90200	10205
90300	10223
90400	10235
90500	10250
90600	10264
90700	10277
90800	10286
90900	10298
91000	10309
91100	10320
91200	10330
91300	10337
91400	10343
91500	10351
91600	10366
91700	10371
91800	10380
91900	10393
92000	10408
92100	10422
92200	10432
92300	10444
92400	10457
92500	10469
92600	10482
92700	10497
92800	10511
92900	10523
93000	10533
93100	10542
93200	10554
93300	10562
93400	10579
93500	10591
93600	10602
93700	10618
93800	10629
93900	10647
94000	10656
94100	10668
94200	10682
94300	10692
94400	10701
94500	10708
94600	10717
94700	10730
94800	10751
94900	10767
95000	10780
95100	10799
95200	10805
95300	10812
95400	10824
95500	10840
95600	10856
95700	10870
95800	10876
95900	10891
96000	10899
96100	10912
96200	10928
96300	10941
96400	10955
96500	10973
96600	10994
96700	11013
96800	11020
96900	11028
97000	11040
97100	11055
97200	11068
97300	11081
97400	11089
97500	11098
97600	11108
97700	11119
97800	11129
97900	11144
98000	11157
98100	11167
98200	11181
98300	11186
98400	11199
98500	11216
98600	11235
98700	11248
98800	11258
98900	11269
99000	11277
99100	11287
99200	11299
99300	11309
99400	11320
99500	11325
99600	11346
99700	11359
99800	11375
99900	11384
100000	11400


==> sub_final/plots/marv3_marv1.dat <==
i	v
100	1
200	4
300	6
400	9
500	15
600	23
700	32
800	42
900	48
1000	59
1100	68
1200	80
1300	88
1400	99
1500	114
1600	131
1700	153
1800	170
1900	187
2000	204
2100	222
2200	245
2300	263
2400	286
2500	309
2600	333
2700	356
2800	379
2900	409
3000	441
3100	460
3200	479
3300	507
3400	538
3500	572
3600	601
3700	632
3800	657
3900	694
4000	727
4100	765
4200	797
4300	827
4400	863
4500	896
4600	934
4700	973
4800	1016
4900	1049
5000	1083
5100	1124
5200	1161
5300	1206
5400	1249
5500	1297
5600	1333
5700	1378
5800	1424
5900	1471
6000	1519
6100	1566
6200	1613
6300	1668
6400	1716
6500	1765
6600	1816
6700	1868
6800	1927
6900	1980
7000	2031
7100	2084
7200	2133
7300	2185
7400	2235
7500	2285
7600	2336
7700	2384
7800	2435
7900	2487
8000	2541
8100	2590
8200	2647
8300	2699
8400	2750
8500	2804
8600	2868
8700	2915
8800	2968
8900	3021
9000	3074
9100	3129
9200	3193
9300	3249
9400	3307
9500	3364
9600	3415
9700	3479
9800	3537
9900	3590
10000	3649
10100	3714
10200	3782
10300	3836
10400	3900
10500	3960
10600	4027
10700	4089
10800	4152
10900	4222
11000	4292
11100	4357
11200	4429
11300	4496
11400	4562
11500	4625
11600	4692
11700	4751
11800	4812
11900	4882
12000	4955
12100	5020
12200	5093
12300	5161
12400	5236
12500	5308
12600	5372
12700	5440
12800	5506
12900	5577
13000	5651
13100	5729
13200	5804
13300	5878
13400	5944
13500	6017
13600	6089
13700	6159
13800	6242
13900	6313
14000	6384
14100	6456
14200	6524
14300	6594
14400	6678
14500	6752
14600	6828
14700	6899
14800	6969
14900	7045
15000	7114
15100	7195
15200	7261
15300	7335
15400	7415
15500	7492
15600	7562
15700	7636
15800	7708
15900	7786
16000	7866
16100	7939
16200	8018
16300	8088
16400	8164
16500	8237
16600	8310
16700	8391
16800	8474
16900	8548
17000	8630
17100	8709
17200	8780
17300	8862
17400	8931
17500	9013
17600	9089
17700	9164
17800	9244
17900	9316
18000	9388
18100	9469
18200	9549
18300	9625
18400	9701
18500	9781
18600	9857
18700	9939
18800	10017
18900	10095
19000	10174
19100	10250
19200	10334
19300	10416
19400	10492
19500	10575
19600	10659
19700	10748
19800	10829
19900	10899
20000	10980
20100	11061
20200	11135
20300	11216
20400	11292
20500	11372
20600	11451
20700	11531
20800	11615
20900	11703
21000	11782
21100	11866
21200	11953
21300	12039
21400	12123
21500	12203
21600	12288
21700	12371
21800	12447
21900	12526
22000	12611
22100	12697
22200	12782
22300	12862
22400	12943
22500	13025
22600	13106
22700	13188
22800	13265
22900	13345
23000	13429
23100	13511
23200	13599
23300	13682
23400	13768
23500	13845
23600	13932
23700	14013
23800	14094
23900	14181
24000	14265
24100	14347
24200	14424
24300	14505
24400	14587
24500	14666
24600	14755
24700	14839
24800	14924
24900	15007
25000	15090
25100	15177
25200	15266
25300	15352
25400	15441
25500	15526
25600	15606
25700	15696
25800	15786
25900	15867
26000	15942
26100	16027
26200	16107
26300	16196
26400	16285
26500	16372
26600	16461
26700	16546
26800	16626
26900	16710
27000	16795
27100	16877
27200	16965
27300	17053
27400	17140
27500	17224
27600	17304
27700	17395
27800	17482
27900	17565
28000	17650
28100	17735
28200	17823
28300	17911
28400	18002
28500	18086
28600	18171
28700	18260
28800	18343
28900	18429
29000	18510
29100	18594
29200	18679
29300	18761
29400	18848
29500	18924
29600	19009
29700	19094
29800	19184
29900	19266
30000	19349
30100	19440
30200	19521
30300	19609
30400	19695
30500	19776
30600	19867
30700	19950
30800	20031
30900	20122
31000	20209
31100	20295
31200	20386
31300	20471
31400	20556
31500	20642
31600	20733
31700	20825
31800	20914
31900	21002
32000	21083
32100	21167
32200	21259
32300	21340
32400	21425
32500	21515
32600	21595
32700	21678
32800	21763
32900	21854
33000	21944
33100	22035
33200	22116
33300	22201
33400	22284
33500	22372
33600	22455
33700	22544
33800	22630
33900	22712
34000	22797
34100	22881
34200	22965
34300	23056
34400	23136
34500	23221
34600	23309
34700	23396
34800	23487
34900	23570
35000	23656
35100	23738
35200	23826
35300	23908
35400	23993
35500	24082
35600	24170
35700	24251
35800	24334
35900	24420
36000	24507
36100	24594
36200	24680
36300	24768
36400	24859
36500	24945
36600	25036
36700	25124
36800	25207
36900	25293
37000	25380
37100	25473
37200	25559
37300	25645
37400	25731
37500	25814
37600	25901
37700	25992
37800	26080
37900	26169
38000	26258
38100	26345
38200	26421
38300	26509
38400	26594
38500	26678
38600	26764
38700	26855
38800	26944
38900	27029
39000	27115
39100	27203
39200	27292
39300	27378
39400	27458
39500	27545
39600	27631
39700	27717
39800	27799
39900	27882
40000	27966
40100	28056
40200	28130
40300	28218
40400	28304
40500	28392
40600	28481
40700	28569
40800	28659
40900	28746
41000	28833
41100	28919
41200	29006
41300	29088
41400	29173
41500	29259
41600	29338
41700	29422
41800	29514
41900	29599
42000	29685
42100	29772
42200	29857
42300	29946
42400	30031
42500	30118
42600	30205
42700	30291
42800	30377
42900	30458
43000	30543
43100	30626
43200	30710
43300	30798
43400	30883
43500	30978
43600	31065
43700	31149
43800	31239
43900	31330
44000	31416
44100	31504
44200	31591
44300	31678
44400	31768
44500	31858
44600	31950
44700	32041
44800	32120
44900	32205
45000	32292
45100	32384
45200	32477
45300	32568
45400	32655
45500	32744
45600	32827
45700	32908
45800	32992
45900	33077
46000	33159
46100	33247
46200	33335
46300	33423
46400	33505
46500	33596
46600	33680
46700	33766
46800	33853
46900	33941
47000	34033
47100	34121
47200	34206
47300	34295
47400	34382
47500	34463
47600	34547
47700	34634
47800	34718
47900	34800
48000	34885
48100	34972
48200	35057
48300	35146
48400	35238
48500	35323
48600	35409
48700	35492
48800	35579
48900	35668
49000	35757
49100	35839
49200	35924
49300	36013
49400	36102
49500	36194
49600	36280
49700	36372
49800	36460
49900	36548
50000	36634
50100	36724
50200	36813
50300	36898
50400	36987
50500	37077
50600	37167
50700	37255
50800	37342
50900	37432
51000	37513
51100	37603
51200	37690
51300	37780
51400	37866
51500	37954
51600	38045
51700	38133
51800	38218
51900	38308
52000	38391
52100	38481
52200	38566
52300	38657
52400	38747
52500	38836
52600	38920
52700	39013
52800	39097
52900	39188
53000	39270
53100	39355
53200	39442
53300	39529
53400	39617
53500	39703
53600	39795
53700	39882
53800	39965
53900	40052
54000	40138
54100	40227
54200	40317
54300	40407
54400	40498
54500	40582
54600	40666
54700	40755
54800	40838
54900	40923
55000	41017
55100	41105
55200	41196
55300	41279
55400	41361
55500	41448
55600	41534
55700	41617
55800	41704
55900	41787
56000	41873
56100	41956
56200	42042
56300	42123
56400	42214
56500	42297
56600	42383
56700	42473
56800	42560
56900	42645
57000	42734
57100	42816
57200	42903
57300	42992
57400	43073
57500	43158
57600	43248
57700	43331
57800	43423
57900	43514
58000	43598
58100	43689
58200	43766
58300	43855
58400	43940
58500	44022
58600	44115
58700	44204
58800	44287
58900	44369
59000	44453
59100	44538
59200	44622
59300	44709
59400	44794
59500	44885
59600	44971
59700	45056
59800	45146
59900	45230
60000	45316
60100	45402
60200	45483
60300	45572
60400	45655
60500	45744
60600	45830
60700	45915
60800	46003
60900	46094
61000	46184
61100	46275
61200	46365
61300	46449
61400	46536
61500	46618
61600	46710
61700	46801
61800	46893
61900	46983
62000	47070
62100	47154
62200	47244
62300	47325
62400	47414
62500	47502
62600	47589
62700	47667
62800	47756
62900	47843
63000	47931
63100	48026
63200	48116
63300	48209
63400	48300
63500	48387
63600	48468
63700	48562
63800	48648
63900	48737
64000	48818
64100	48905
64200	48994
64300	49082
64400	49170
64500	49261
64600	49347
64700	49433
64800	49519
64900	49603
65000	49692
65100	49776
65200	49864
65300	49955
65400	50038
65500	50130
65600	50218
65700	50306
65800	50395
65900	50484
66000	50575
66100	50658
66200	50745
66300	50836
66400	50922
66500	51010
66600	51097
66700	51181
66800	51271
66900	51360
67000	51447
67100	51533
67200	51616
67300	51704
67400	51792
67500	51876
67600	51967
67700	52046
67800	52134
67900	52222
68000	52312
68100	52399
68200	52486
68300	52574
68400	52665
68500	52753
68600	52841
68700	52920
68800	53012
68900	53105
69000	53196
69100	53281
69200	53372
69300	53455
69400	53546
69500	53634
69600	53724
69700	53811
69800	53905
69900	53990
70000	54082
70100	54164
70200	54251
70300	54334
70400	54420
70500	54511
70600	54595
70700	54685
70800	54775
70900	54865
71000	54953
71100	55041
71200	55125
71300	55213
71400	55299
71500	55388
71600	55477
71700	55569
71800	55651
71900	55743
72000	55831
72100	55915
72200	56007
72300	56096
72400	56185
72500	56273
72600	56360
72700	56446
72800	56528
72900	56615
73000	56704
73100	56790
73200	56875
73300	56957
73400	57040
73500	57120
73600	57203
73700	57289
73800	57372
73900	57460
74000	57552
74100	57642
74200	57731
74300	57820
74400	57908
74500	57998
74600	58086
74700	58166
74800	58252
74900	58343
75000	58434
75100	58517
75200	58601
75300	58682
75400	58772
75500	58862
75600	58949
75700	59037
75800	59124
75900	59214
76000	59305
76100	59394
76200	59482
76300	59570
76400	59653
76500	59740
76600	59827
76700	59909
76800	60003
76900	60091
77000	60179
77100	60268
77200	60358
77300	60445
77400	60534
77500	60624
77600	60711
77700	60801
77800	60890
77900	60981
78000	61072
78100	61164
78200	61248
78300	61333
78400	61422
78500	61511
78600	61595
78700	61678
78800	61767
78900	61850
79000	61933
79100	62021
79200	62110
79300	62195
79400	62284
79500	62375
79600	62461
79700	62546
79800	62636
79900	62727
80000	62820
80100	62908
80200	62992
80300	63079
80400	63168
80500	63254
80600	63343
80700	63433
80800	63523
80900	63613
81000	63698
81100	63788
81200	63874
81300	63962
81400	64051
81500	64139
81600	64228
81700	64309
81800	64397
81900	64486
82000	64575
82100	64665
82200	64750
82300	64843
82400	64935
82500	65017
82600	65106
82700	65193
82800	65281
82900	65372
83000	65465
83100	65554
83200	65641
83300	65725
83400	65814
83500	65899
83600	65991
83700	66077
83800	66162
83900	66249
84000	66341
84100	66425
84200	66510
84300	66595
84400	66685
84500	66776
84600	66868
84700	66957
84800	67047
84900	67130
85000	67219
85100	67307
85200	67398
85300	67488
85400	67570
85500	67660
85600	67741
85700	67835
85800	67923
85900	68013
86000	68106
86100	68194
86200	68285
86300	68378
86400	68464
86500	68549
86600	68634
86700	68720
86800	68807
86900	68895
87000	68978
87100	69065
87200	69154
87300	69243
87400	69335
87500	69421
87600	69508
87700	69594
87800	69680
87900	69765
88000	69852
88100	69941
88200	70026
88300	70117
88400	70209
88500	70294
88600	70378
88700	70461
88800	70555
88900	70643
89000	70736
89100	70823
89200	70908
89300	70993
89400	71085
89500	71176
89600	71267
89700	71357
89800	71449
89900	71537
90000	71626
90100	71714
90200	71803
90300	71885
90400	71973
90500	72058
90600	72144
90700	72231
90800	72322
90900	72410
91000	72499
91100	72588
91200	72678
91300	72771
91400	72865
91500	72957
91600	73042
91700	73137
91800	73228
91900	73315
92000	73400
92100	73486
92200	73576
92300	73664
92400	73751
92500	73839
92600	73926
92700	74011
92800	74097
92900	74185
93000	74275
93100	74366
93200	74454
93300	74546
93400	74629
93500	74717
93600	74806
93700	74890
93800	74979
93900	75061
94000	75152
94100	75240
94200	75326
94300	75416
94400	75507
94500	75600
94600	75691
94700	75778
94800	75857
94900	75941
95000	76028
95100	76109
95200	76203
95300	76296
95400	76384
95500	76468
95600	76552
95700	76638
95800	76732
95900	76817
96000	76909
96100	76996
96200	77080
96300	77167
96400	77253
96500	77335
96600	77414
96700	77495
96800	77588
96900	77680
97000	77768
97100	77853
97200	77940
97300	78027
97400	78119
97500	78210
97600	78300
97700	78389
97800	78479
97900	78564
98000	78651
98100	78741
98200	78827
98300	78922
98400	79009
98500	79092
98600	79173
98700	79260
98800	79350
98900	79439
99000	79531
99100	79621
99200	79709
99300	79799
99400	79888
99500	79983
99600	80062
99700	80149
99800	80233
99900	80324
100000	80408


==> sub_final/plots/runtime/1000/timings_both.dat <==
n	millisec
1	11
2	17
3	21
4	25
5	30
6	36
7	41
8	46
9	52
10	57
11	63
12	71
13	77
14	82
15	89
16	94
17	102
18	109
19	116
20	124
21	131
22	140
23	147
24	155
25	161
26	171
27	178
28	187
29	194
30	203
31	212
32	220
33	230
34	239
35	248
36	258
37	268
38	277
39	356
40	364
41	373
42	383
43	393
44	404
45	413
46	424
47	434
48	444
49	454
50	538
51	547
52	557
53	570
54	656
55	667
56	678
57	694
58	707
59	719
60	733
61	744
62	756
63	770
64	781
65	864
66	887
67	973
68	1059
69	1146
70	1158
71	1245
72	1258
73	1268
74	1358
75	1448
76	1459
77	1471
78	1488
79	1574
80	1666
81	1678
82	1768
83	1781
84	1795
85	1813
86	1826
87	1842
88	1857
89	1874
90	1888
91	1973
92	1988
93	2082
94	2095
95	2112
96	2207
97	2298
98	2310
99	2329
100	2347
101	2442
102	2455
103	2551
104	2571
105	2662
106	2677
107	2700
108	2715
109	2731
110	2749
111	2766
112	2784
113	2802
114	2817
115	2834
116	2926
117	2940
118	2959
119	2978
120	3065
121	3158
122	3174
123	3265
124	3357
125	3375
126	3398
127	3416
128	3436
129	3455
130	3473
131	3564
132	3662
133	3757
134	3774
135	3798
136	3816
137	3909
138	4004
139	4022
140	4117
141	4134
142	4229
143	4248
144	4272
145	4296
146	4315
147	4407
148	4425
149	4448
150	4466
151	4491
152	4513
153	4607
154	4625
155	4649
156	4672
157	4771
158	4867
159	4887
160	4913
161	5007
162	5029
163	5054
164	5076
165	5172
166	5266
167	5364
168	5459
169	5561
170	5582
171	5605
172	5631
173	5651
174	5673
175	5773
176	5873
177	5972
178	6070
179	6093
180	6187
181	6209
182	6303
183	6326
184	6351
185	6379
186	6475
187	6571
188	6680
189	6789
190	6889
191	6989
192	7012
193	7112
194	7211
195	7314
196	7414
197	7436
198	7461
199	7556
200	7586
201	7610
202	7703
203	7805
204	7828
205	7922
206	7947
207	8048
208	8071
209	8169
210	8196
211	8298
212	8403
213	8506
214	8529
215	8630
216	8652
217	8751
218	8778
219	8882
220	8982
221	9084
222	9182
223	9284
224	9384
225	9409
226	9510
227	9614
228	9715
229	9820
230	9917
231	9941
232	9967
233	9994
234	10101
235	10201
236	10228
237	10329
238	10424
239	10450
240	10556
241	10583
242	10614
243	10640
244	10737
245	10842
246	10870
247	10897
248	10927
249	10951
250	11052
251	11074
252	11101
253	11131
254	11229
255	11254
256	11357
257	11462
258	11563
259	11665
260	11772
261	11876
262	11983
263	12085
264	12184
265	12285
266	12390
267	12491
268	12595
269	12697
270	12720
271	12822
272	12923
273	13023
274	13126
275	13229
276	13333
277	13432
278	13538
279	13641
280	13742
281	13851
282	13884
283	13983
284	14083
285	14188
286	14289
287	14386
288	14486
289	14511
290	14606
291	14629
292	14724
293	14823
294	14920
295	15022
296	15117
297	15218
298	15314
299	15343
300	15445
301	15544
302	15575
303	15607
304	15638
305	15742
306	15763
307	15867
308	15966
309	16002
310	16032
311	16129
312	16157
313	16186
314	16284
315	16385
316	16416
317	16514
318	16548
319	16651
320	16760
321	16864
322	16967
323	17076
324	17182
325	17213
326	17310
327	17340
328	17371
329	17401
330	17432
331	17530
332	17636
333	17739
334	17771
335	17872
336	17978
337	18082
338	18192
339	18297
340	18397
341	18428
342	18529
343	18631
344	18661
345	18763
346	18868
347	18973
348	19005
349	19110
350	19214
351	19319
352	19429
353	19533
354	19637
355	19741
356	19772
357	19876
358	19908
359	20016
360	20042
361	20150
362	20250
363	20281
364	20386
365	20488
366	20599
367	20703
368	20809
369	20914
370	21032
371	21138
372	21169
373	21279
374	21392
375	21426
376	21529
377	21632
378	21730
379	21835
380	21944
381	22050
382	22159
383	22260
384	22366
385	22476
386	22585
387	22689
388	22790
389	22895
390	23000
391	23104
392	23207
393	23308
394	23413
395	23448
396	23549
397	23582
398	23690
399	23799
400	23905
401	24011
402	24048
403	24083
404	24187
405	24292
406	24395
407	24507
408	24611
409	24641
410	24746
411	24783
412	24883
413	24987
414	25093
415	25197
416	25231
417	25338
418	25440
419	25545
420	25650
421	25683
422	25787
423	25897
424	26002
425	26034
426	26140
427	26246
428	26351
429	26460
430	26569
431	26691
432	26803
433	26919
434	27020
435	27126
436	27158
437	27262
438	27295
439	27403
440	27511
441	27617
442	27657
443	27768
444	27878
445	27985
446	28093
447	28197
448	28302
449	28409
450	28523
451	28635
452	28742
453	28772
454	28809
455	28913
456	29018
457	29130
458	29234
459	29387
460	29549
461	29713
462	29876
463	30016
464	30065
465	30235
466	30359
467	30468
468	30584
469	30699
470	30828
471	30957
472	31086
473	31211
474	31359
475	31556
476	31765
477	31951
478	32011
479	32198
480	32335
481	32446
482	32556
483	32685
484	32834
485	32991
486	33138
487	33285
488	33336
489	33479
490	33611
491	33737
492	33836
493	33945
494	34053
495	34176
496	34280
497	34390
498	34495
499	34529
500	34630
501	34663
502	34773
503	34878
504	34913
505	35018
506	35126
507	35234
508	35350
509	35461
510	35571
511	35607
512	35712
513	35831
514	35939
515	35974
516	36079
517	36190
518	36297
519	36414
520	36450
521	36560
522	36674
523	36787
524	36900
525	37007
526	37125
527	37230
528	37341
529	37448
530	37555
531	37595
532	37626
533	37729
534	37838
535	37877
536	37983
537	38100
538	38203
539	38315
540	38425
541	38530
542	38645
543	38762
544	38872
545	38988
546	39095
547	39214
548	39332
549	39446
550	39551
551	39661
552	39770
553	39808
554	39911
555	40024
556	40132
557	40247
558	40290
559	40397
560	40503
561	40616
562	40657
563	40758
564	40902
565	41044
566	41184
567	41315
568	41433
569	41580
570	41709
571	41841
572	41954
573	42067
574	42195
575	42322
576	42456
577	42500
578	42633
579	42678
580	42715
581	42761
582	42876
583	42982
584	43088
585	43122
586	43226
587	43335
588	43438
589	43539
590	43646
591	43752
592	43881
593	44013
594	44147
595	44285
596	44409
597	44532
598	44654
599	44779
600	44926
601	44966
602	45101
603	45211
604	45331
605	45471
606	45603
607	45724
608	45831
609	45949
610	46063
611	46206
612	46348
613	46482
614	46616
615	46658
616	46787
617	46901
618	47071
619	47239
620	47372
621	47478
622	47584
623	47689
624	47792
625	47913
626	48076
627	48262
628	48425
629	48470
630	48597
631	48729
632	48862
633	48984
634	49028
635	49143
636	49274
637	49403
638	49541
639	49672
640	49800
641	49924
642	50043
643	50174
644	50307
645	50441
646	50556
647	50658
648	50762
649	50880
650	50989
651	51107
652	51219
653	51331
654	51454
655	51561
656	51679
657	51788
658	51896
659	52009
660	52120
661	52225
662	52331
663	52449
664	52560
665	52669
666	52792
667	52903
668	53017
669	53137
670	53246
671	53358
672	53469
673	53580
674	53697
675	53803
676	53908
677	54016
678	54125
679	54167
680	54283
681	54392
682	54504
683	54616
684	54653
685	54766
686	54874
687	54990
688	55026
689	55133
690	55237
691	55347
692	55461
693	55573
694	55686
695	55788
696	55898
697	55995
698	56098
699	56208
700	56333
701	56445
702	56548
703	56656
704	56769
705	56881
706	57018
707	57081
708	57256
709	57413
710	57577
711	57757
712	57948
713	58122
714	58256
715	58421
716	58590
717	58744
718	58866
719	59015
720	59176
721	59327
722	59381
723	59528
724	59671
725	59798
726	59952
727	60087
728	60225
729	60353
730	60464
731	60571
732	60612
733	60729
734	60843
735	60959
736	61085
737	61195
738	61233
739	61378
740	61501
741	61628
742	61743
743	61860
744	62002
745	62135
746	62272
747	62410
748	62532
749	62649
750	62763
751	62874
752	62977
753	63092
754	63202
755	63311
756	63413
757	63537
758	63692
759	63842
760	64022
761	64148
762	64281
763	64460
764	64595
765	64759
766	64950
767	65102
768	65280
769	65429
770	65590
771	65767
772	65946
773	66134
774	66269
775	66429
776	66559
777	66683
778	66797
779	66922
780	67066
781	67231
782	67403
783	67545
784	67662
785	67775
786	67902
787	68025
788	68148
789	68302
790	68430
791	68554
792	68659
793	68774
794	68888
795	69009
796	69131
797	69283
798	69432
799	69559
800	69675
801	69825
802	69890
803	70074
804	70298
805	70533
806	70731
807	70886
808	71040
809	71207
810	71418
811	71549
812	71659
813	71763
814	71874
815	71988
816	72112
817	72282
818	72398
819	72553
820	72662
821	72778
822	72908
823	73017
824	73122
825	73225
826	73348
827	73508
828	73623
829	73741
830	73843
831	73944
832	74048
833	74149
834	74253
835	74356
836	74459
837	74562
838	74662
839	74769
840	74872
841	74976
842	75079
843	75180
844	75284
845	75384
846	75492
847	75592
848	75702
849	75798
850	75894
851	75997
852	76103
853	76205
854	76309
855	76416
856	76522
857	76633
858	76746
859	76853
860	76954
861	77059
862	77164
863	77264
864	77377
865	77482
866	77591
867	77701
868	77805
869	77905
870	78012
871	78047
872	78083
873	78193
874	78297
875	78399
876	78503
877	78605
878	78707
879	78813
880	78912
881	79021
882	79128
883	79233
884	79347
885	79454
886	79564
887	79674
888	79775
889	79880
890	79987
891	80089
892	80188
893	80295
894	80398
895	80501
896	80602
897	80702
898	80800
899	80907
900	81019
901	81121
902	81229
903	81331
904	81433
905	81540
906	81642
907	81743
908	81850
909	81952
910	82059
911	82169
912	82272
913	82374
914	82484
915	82591
916	82695
917	82799
918	82902
919	83008
920	83117
921	83220
922	83324
923	83434
924	83541
925	83649
926	83756
927	83792
928	83900
929	84008
930	84110
931	84211
932	84314
933	84420
934	84532
935	84638
936	84742
937	84849
938	84949
939	85050
940	85151
941	85247
942	85353
943	85455
944	85556
945	85657
946	85757
947	85859
948	85962
949	86002
950	86107
951	86214
952	86319
953	86427
954	86539
955	86641
956	86682
957	86789
958	86915
959	87118
960	87327
961	87471
962	87594
963	87702
964	87815
965	87926
966	88035
967	88153
968	88268
969	88397
970	88442
971	88552
972	88660
973	88769
974	88874
975	88990
976	89102
977	89209
978	89317
979	89436
980	89543
981	89658
982	89767
983	89874
984	89985
985	90099
986	90210
987	90354
988	90521
989	90684
990	90848
991	91011
992	91177
993	91329
994	91451
995	91568
996	91681
997	91791
998	91898
999	92010
1000	92125


==> sub_final/plots/runtime/1000/timings_both_offline.dat <==
n	millisec
1	4
2	8
3	13
4	18
5	23
6	29
7	34
8	39
9	43
10	51
11	56
12	65
13	70
14	76
15	81
16	87
17	95
18	101
19	107
20	116
21	124
22	133
23	139
24	148
25	155
26	164
27	171
28	181
29	188
30	197
31	205
32	215
33	224
34	233
35	242
36	252
37	261
38	272
39	313
40	322
41	332
42	341
43	351
44	360
45	370
46	381
47	392
48	403
49	414
50	457
51	467
52	478
53	489
54	533
55	544
56	557
57	569
58	582
59	594
60	607
61	619
62	631
63	644
64	658
65	700
66	714
67	759
68	802
69	845
70	856
71	901
72	917
73	930
74	973
75	1019
76	1031
77	1045
78	1058
79	1102
80	1148
81	1161
82	1205
83	1219
84	1232
85	1247
86	1260
87	1273
88	1287
89	1302
90	1317
91	1364
92	1377
93	1426
94	1439
95	1454
96	1501
97	1550
98	1566
99	1584
100	1601
101	1649
102	1664
103	1711
104	1729
105	1776
106	1792
107	1810
108	1826
109	1841
110	1860
111	1875
112	1893
113	1912
114	1927
115	1944
116	1994
117	2009
118	2027
119	2044
120	2094
121	2139
122	2154
123	2204
124	2255
125	2274
126	2293
127	2314
128	2330
129	2351
130	2369
131	2421
132	2470
133	2524
134	2541
135	2561
136	2581
137	2632
138	2687
139	2708
140	2766
141	2783
142	2843
143	2862
144	2885
145	2907
146	2931
147	2981
148	3000
149	3023
150	3045
151	3069
152	3090
153	3147
154	3170
155	3190
156	3215
157	3273
158	3331
159	3352
160	3380
161	3433
162	3453
163	3481
164	3503
165	3558
166	3609
167	3663
168	3713
169	3767
170	3792
171	3815
172	3839
173	3863
174	3884
175	3940
176	3992
177	4049
178	4103
179	4123
180	4176
181	4197
182	4252
183	4273
184	4300
185	4325
186	4384
187	4439
188	4492
189	4552
190	4610
191	4663
192	4685
193	4741
194	4800
195	4858
196	4918
197	4953
198	4977
199	5031
200	5057
201	5082
202	5137
203	5192
204	5215
205	5268
206	5292
207	5348
208	5372
209	5428
210	5455
211	5508
212	5571
213	5630
214	5653
215	5712
216	5733
217	5792
218	5823
219	5882
220	5936
221	5993
222	6053
223	6111
224	6164
225	6187
226	6245
227	6300
228	6353
229	6413
230	6473
231	6496
232	6524
233	6551
234	6609
235	6668
236	6692
237	6750
238	6809
239	6835
240	6896
241	6926
242	6953
243	6981
244	7036
245	7091
246	7117
247	7145
248	7175
249	7201
250	7258
251	7279
252	7307
253	7337
254	7395
255	7420
256	7481
257	7543
258	7604
259	7664
260	7728
261	7791
262	7859
263	7921
264	7982
265	8044
266	8107
267	8166
268	8225
269	8285
270	8308
271	8370
272	8426
273	8485
274	8548
275	8607
276	8669
277	8729
278	8786
279	8847
280	8906
281	8966
282	8997
283	9056
284	9109
285	9167
286	9226
287	9282
288	9333
289	9356
290	9412
291	9435
292	9490
293	9549
294	9609
295	9665
296	9724
297	9783
298	9840
299	9869
300	9924
301	9981
302	10013
303	10043
304	10074
305	10130
306	10152
307	10213
308	10268
309	10305
310	10340
311	10400
312	10428
313	10460
314	10519
315	10581
316	10606
317	10674
318	10708
319	10767
320	10827
321	10889
322	10947
323	11003
324	11064
325	11090
326	11155
327	11185
328	11217
329	11249
330	11279
331	11337
332	11399
333	11462
334	11492
335	11550
336	11611
337	11670
338	11735
339	11797
340	11856
341	11885
342	11946
343	12002
344	12031
345	12093
346	12150
347	12211
348	12243
349	12304
350	12366
351	12426
352	12488
353	12549
354	12609
355	12676
356	12711
357	12781
358	12815
359	12888
360	12919
361	12986
362	13050
363	13085
364	13152
365	13219
366	13285
367	13348
368	13410
369	13472
370	13535
371	13596
372	13624
373	13697
374	13760
375	13789
376	13854
377	13913
378	13973
379	14033
380	14096
381	14158
382	14221
383	14281
384	14343
385	14406
386	14469
387	14532
388	14596
389	14659
390	14721
391	14783
392	14844
393	14903
394	14966
395	14997
396	15060
397	15091
398	15154
399	15219
400	15282
401	15346
402	15378
403	15415
404	15480
405	15544
406	15602
407	15665
408	15729
409	15754
410	15823
411	15859
412	15917
413	15979
414	16040
415	16101
416	16136
417	16199
418	16261
419	16318
420	16381
421	16413
422	16477
423	16537
424	16602
425	16633
426	16697
427	16759
428	16819
429	16886
430	16960
431	17024
432	17088
433	17158
434	17217
435	17275
436	17306
437	17366
438	17402
439	17460
440	17518
441	17582
442	17617
443	17680
444	17742
445	17803
446	17869
447	17930
448	17990
449	18050
450	18114
451	18177
452	18235
453	18266
454	18302
455	18363
456	18420
457	18483
458	18545
459	18601
460	18660
461	18721
462	18782
463	18843
464	18877
465	18939
466	19000
467	19062
468	19124
469	19183
470	19245
471	19306
472	19371
473	19430
474	19492
475	19553
476	19615
477	19678
478	19713
479	19778
480	19838
481	19901
482	19963
483	20028
484	20089
485	20152
486	20215
487	20281
488	20315
489	20381
490	20439
491	20505
492	20566
493	20630
494	20692
495	20754
496	20816
497	20877
498	20937
499	20968
500	21028
501	21061
502	21126
503	21185
504	21221
505	21283
506	21345
507	21409
508	21472
509	21536
510	21596
511	21629
512	21692
513	21758
514	21829
515	21870
516	21933
517	21997
518	22063
519	22127
520	22161
521	22231
522	22292
523	22357
524	22421
525	22484
526	22550
527	22614
528	22682
529	22748
530	22820
531	22857
532	22888
533	22955
534	23021
535	23060
536	23124
537	23196
538	23262
539	23327
540	23387
541	23446
542	23508
543	23573
544	23637
545	23703
546	23765
547	23831
548	23897
549	23961
550	24020
551	24085
552	24148
553	24182
554	24245
555	24311
556	24375
557	24441
558	24480
559	24540
560	24607
561	24676
562	24714
563	24783
564	24848
565	24916
566	24984
567	25052
568	25115
569	25176
570	25233
571	25294
572	25352
573	25416
574	25479
575	25543
576	25608
577	25636
578	25698
579	25733
580	25767
581	25799
582	25864
583	25922
584	25986
585	26022
586	26083
587	26146
588	26207
589	26266
590	26331
591	26394
592	26455
593	26516
594	26583
595	26651
596	26717
597	26786
598	26850
599	26913
600	26977
601	27008
602	27087
603	27179
604	27256
605	27319
606	27386
607	27455
608	27523
609	27604
610	27670
611	27743
612	27816
613	27896
614	27960
615	27995
616	28063
617	28131
618	28197
619	28266
620	28338
621	28404
622	28467
623	28533
624	28600
625	28668
626	28736
627	28801
628	28870
629	28918
630	28980
631	29051
632	29118
633	29185
634	29227
635	29296
636	29371
637	29463
638	29545
639	29624
640	29690
641	29764
642	29831
643	29898
644	29965
645	30033
646	30099
647	30162
648	30228
649	30299
650	30373
651	30443
652	30511
653	30586
654	30656
655	30726
656	30797
657	30869
658	30938
659	31003
660	31071
661	31138
662	31210
663	31281
664	31354
665	31422
666	31489
667	31561
668	31628
669	31696
670	31765
671	31835
672	31904
673	31970
674	32036
675	32102
676	32167
677	32232
678	32299
679	32345
680	32416
681	32486
682	32555
683	32637
684	32683
685	32753
686	32833
687	32908
688	32940
689	33018
690	33086
691	33158
692	33234
693	33313
694	33384
695	33446
696	33514
697	33575
698	33639
699	33706
700	33765
701	33831
702	33893
703	33960
704	34028
705	34091
706	34155
707	34197
708	34263
709	34326
710	34391
711	34451
712	34517
713	34588
714	34654
715	34722
716	34786
717	34852
718	34919
719	34986
720	35052
721	35118
722	35153
723	35216
724	35284
725	35355
726	35424
727	35491
728	35561
729	35627
730	35691
731	35758
732	35797
733	35865
734	35932
735	35996
736	36065
737	36129
738	36166
739	36235
740	36300
741	36370
742	36437
743	36506
744	36578
745	36647
746	36715
747	36784
748	36853
749	36919
750	36986
751	37051
752	37115
753	37184
754	37252
755	37319
756	37385
757	37452
758	37519
759	37598
760	37667
761	37736
762	37806
763	37872
764	37935
765	38006
766	38077
767	38149
768	38221
769	38289
770	38360
771	38433
772	38497
773	38564
774	38636
775	38705
776	38771
777	38834
778	38898
779	38970
780	39039
781	39108
782	39177
783	39252
784	39325
785	39403
786	39479
787	39562
788	39658
789	39764
790	39867
791	39979
792	40078
793	40157
794	40256
795	40419
796	40506
797	40616
798	40728
799	40832
800	40938
801	41039
802	41096
803	41194
804	41281
805	41350
806	41421
807	41486
808	41587
809	41694
810	41812
811	41911
812	42026
813	42125
814	42227
815	42336
816	42441
817	42540
818	42631
819	42765
820	42894
821	43047
822	43174
823	43259
824	43341
825	43412
826	43488
827	43566
828	43629
829	43696
830	43788
831	43888
832	44007
833	44138
834	44261
835	44377
836	44510
837	44623
838	44748
839	44814
840	44885
841	44957
842	45030
843	45101
844	45173
845	45243
846	45312
847	45379
848	45448
849	45510
850	45575
851	45641
852	45711
853	45776
854	45847
855	45916
856	45983
857	46048
858	46112
859	46198
860	46309
861	46406
862	46519
863	46610
864	46731
865	46832
866	46908
867	46997
868	47107
869	47206
870	47274
871	47315
872	47358
873	47442
874	47512
875	47587
876	47655
877	47723
878	47793
879	47864
880	47927
881	47995
882	48067
883	48134
884	48207
885	48274
886	48341
887	48415
888	48481
889	48557
890	48626
891	48697
892	48760
893	48837
894	48906
895	48974
896	49043
897	49111
898	49180
899	49244
900	49314
901	49378
902	49457
903	49527
904	49595
905	49663
906	49728
907	49797
908	49864
909	49935
910	50004
911	50073
912	50145
913	50251
914	50371
915	50464
916	50527
917	50601
918	50673
919	50747
920	50818
921	50915
922	50989
923	51062
924	51131
925	51201
926	51274
927	51316
928	51388
929	51459
930	51533
931	51607
932	51700
933	51820
934	51902
935	51969
936	52035
937	52100
938	52166
939	52271
940	52389
941	52495
942	52619
943	52755
944	52874
945	53007
946	53119
947	53235
948	53358
949	53441
950	53538
951	53658
952	53784
953	53859
954	53929
955	53993
956	54039
957	54106
958	54176
959	54266
960	54375
961	54483
962	54587
963	54702
964	54829
965	54927
966	55024
967	55141
968	55211
969	55286
970	55329
971	55401
972	55469
973	55535
974	55608
975	55680
976	55749
977	55816
978	55882
979	55953
980	56018
981	56090
982	56159
983	56227
984	56298
985	56369
986	56441
987	56511
988	56578
989	56644
990	56713
991	56781
992	56851
993	56924
994	56994
995	57064
996	57142
997	57230
998	57304
999	57369
1000	57438


==> sub_final/plots/runtime/1000/timings_naive.dat <==
n	millisec
1	36
2	69
3	101
4	136
5	171
6	202
7	238
8	275
9	311
10	349
11	386
12	420
13	453
14	488
15	523
16	558
17	593
18	628
19	664
20	701
21	745
22	789
23	828
24	864
25	900
26	936
27	972
28	1009
29	1046
30	1085
31	1122
32	1160
33	1198
34	1234
35	1272
36	1308
37	1347
38	1387
39	1479
40	1519
41	1557
42	1596
43	1634
44	1672
45	1713
46	1756
47	1796
48	1836
49	1875
50	1973
51	2013
52	2055
53	2095
54	2189
55	2231
56	2276
57	2318
58	2359
59	2404
60	2449
61	2499
62	2540
63	2582
64	2626
65	2722
66	2770
67	2870
68	2974
69	3076
70	3121
71	3221
72	3269
73	3312
74	3412
75	3516
76	3563
77	3607
78	3654
79	3761
80	3867
81	3912
82	4017
83	4063
84	4106
85	4152
86	4199
87	4249
88	4291
89	4337
90	4383
91	4543
92	4593
93	4698
94	4750
95	4796
96	4909
97	5016
98	5066
99	5114
100	5166
101	5274
102	5324
103	5431
104	5484
105	5592
106	5644
107	5694
108	5745
109	5794
110	5848
111	5896
112	5950
113	5999
114	6049
115	6095
116	6209
117	6261
118	6310
119	6361
120	6528
121	6639
122	6693
123	6802
124	6920
125	6978
126	7030
127	7087
128	7142
129	7196
130	7249
131	7425
132	7543
133	7660
134	7715
135	7768
136	7820
137	7935
138	8112
139	8171
140	8286
141	8343
142	8455
143	8512
144	8569
145	8628
146	8686
147	8806
148	8866
149	8921
150	8976
151	9031
152	9091
153	9212
154	9271
155	9329
156	9391
157	9514
158	9638
159	9701
160	9761
161	9946
162	10007
163	10070
164	10133
165	10261
166	10395
167	10520
168	10645
169	10785
170	10849
171	10905
172	10966
173	11022
174	11081
175	11210
176	11338
177	11471
178	11599
179	11661
180	11789
181	11852
182	11970
183	12033
184	12092
185	12156
186	12274
187	12391
188	12510
189	12634
190	12754
191	12878
192	12944
193	13119
194	13248
195	13376
196	13561
197	13627
198	13689
199	13866
200	13932
201	13996
202	14116
203	14299
204	14361
205	14543
206	14611
207	14792
208	14859
209	14982
210	15050
211	15174
212	15363
213	15492
214	15562
215	15747
216	15812
217	15941
218	16014
219	16142
220	16329
221	16466
222	16597
223	16723
224	16854
225	16924
226	17175
227	17304
228	17432
229	17630
230	17765
231	17829
232	17899
233	17965
234	18165
235	18415
236	18490
237	18748
238	18939
239	19015
240	19275
241	19353
242	19421
243	19488
244	19712
245	19841
246	19912
247	19981
248	20051
249	20118
250	20255
251	20325
252	20394
253	20470
254	20664
255	20737
256	20931
257	21122
258	21252
259	21380
260	21515
261	21649
262	21843
263	21979
264	22165
265	22303
266	22499
267	22632
268	22766
269	22904
270	22975
271	23171
272	23306
273	23439
274	23583
275	23776
276	24039
277	24292
278	24432
279	24577
280	24772
281	24917
282	24993
283	25135
284	25399
285	25611
286	25823
287	26144
288	26280
289	26351
290	26660
291	26732
292	26858
293	27047
294	27342
295	27538
296	27671
297	27810
298	28055
299	28136
300	28272
301	28469
302	28554
303	28637
304	28717
305	28860
306	28929
307	29126
308	29484
309	29573
310	29658
311	29857
312	29939
313	30019
314	30156
315	30427
316	30509
317	30657
318	30751
319	30962
320	31107
321	31377
322	31523
323	31797
324	31949
325	32037
326	32301
327	32383
328	32467
329	32550
330	32638
331	32855
332	33008
333	33227
334	33317
335	33524
336	33777
337	33916
338	34062
339	34307
340	34443
341	34525
342	34668
343	34866
344	34948
345	35144
346	35347
347	35497
348	35589
349	35803
350	35950
351	36096
352	36250
353	36393
354	36599
355	36749
356	36837
357	36992
358	37077
359	37234
360	37316
361	37526
362	37670
363	37764
364	37913
365	38186
366	38341
367	38557
368	38714
369	38929
370	39087
371	39233
372	39323
373	39539
374	39764
375	39858
376	40079
377	40537
378	40694
379	40947
380	41148
381	41406
382	41558
383	42021
384	42279
385	42434
386	42711
387	42865
388	43072
389	43231
390	43384
391	43710
392	43918
393	44072
394	44346
395	44442
396	44718
397	44815
398	44979
399	45264
400	45486
401	45648
402	45745
403	45849
404	46024
405	46184
406	46399
407	46570
408	46791
409	46885
410	47055
411	47157
412	47370
413	47536
414	47678
415	47882
416	47979
417	48131
418	48336
419	48538
420	48694
421	48788
422	49053
423	49205
424	49420
425	49513
426	49785
427	50051
428	50210
429	50509
430	50860
431	51034
432	51254
433	51595
434	51815
435	52031
436	52127
437	52504
438	52609
439	52776
440	53075
441	53248
442	53357
443	53592
444	53767
445	53935
446	54110
447	54441
448	54660
449	54874
450	55042
451	55260
452	55480
453	55581
454	55685
455	55959
456	56176
457	56347
458	56628
459	56845
460	57018
461	57194
462	57421
463	57593
464	57702
465	57878
466	58108
467	58399
468	58686
469	58915
470	59150
471	59327
472	59565
473	59726
474	60137
475	60390
476	60635
477	60829
478	60954
479	61128
480	61352
481	61687
482	61854
483	62150
484	62429
485	62721
486	63012
487	63297
488	63410
489	63598
490	63771
491	63955
492	64183
493	64365
494	64602
495	64853
496	65094
497	65381
498	65683
499	65798
500	66087
501	66203
502	66448
503	66626
504	66748
505	66932
506	67115
507	67426
508	67689
509	67914
510	68135
511	68248
512	68475
513	68774
514	69064
515	69181
516	69475
517	69656
518	69960
519	70321
520	70438
521	70842
522	71141
523	71583
524	71880
525	72120
526	72540
527	72784
528	72972
529	73271
530	73508
531	73624
532	73733
533	73983
534	74233
535	74353
536	74608
537	74794
538	75072
539	75246
540	75412
541	75692
542	75873
543	76059
544	76346
545	76648
546	76995
547	77247
548	77496
549	77848
550	78142
551	78507
552	78748
553	78867
554	79223
555	79476
556	79664
557	80038
558	80171
559	80359
560	80621
561	80952
562	81079
563	81446
564	81622
565	81806
566	82037
567	82284
568	82472
569	82654
570	82833
571	83199
572	83384
573	83738
574	83933
575	84248
576	84616
577	84735
578	85038
579	85161
580	85273
581	85399
582	85826
583	86137
584	86399
585	86523
586	86716
587	87036
588	87225
589	87471
590	87734
591	87991
592	88436
593	88772
594	89075
595	89325
596	89566
597	89985
598	90299
599	90498
600	90701
601	90820
602	91030
603	91521
604	91900
605	92101
606	92297
607	92506
608	92714
609	92965
610	93236
611	93432
612	93641
613	93866
614	94110
615	94246
616	94455
617	94661
618	94926
619	95202
620	95545
621	95850
622	96036
623	96235
624	96643
625	96955
626	97219
627	97472
628	97687
629	97834
630	98154
631	98473
632	98737
633	99115
634	99265
635	99639
636	99964
637	100364
638	100585
639	101041
640	101445
641	101781
642	102054
643	102390
644	102756
645	103012
646	103430
647	103891
648	104199
649	104457
650	104899
651	105109
652	105438
653	105838
654	106286
655	106682
656	106956
657	107359
658	107562
659	107826
660	108112
661	108510
662	108789
663	109125
664	109379
665	109576
666	109778
667	110165
668	110436
669	110720
670	111165
671	111632
672	112039
673	112422
674	112699
675	113031
676	113529
677	113791
678	114007
679	114162
680	114383
681	114725
682	114998
683	115347
684	115501
685	116006
686	116275
687	116609
688	116750
689	117245
690	117506
691	118111
692	118327
693	118844
694	119197
695	119532
696	119807
697	120074
698	120481
699	120973
700	121311
701	121657
702	122230
703	122794
704	122994
705	123259
706	123714
707	123877
708	124168
709	124549
710	124878
711	125156
712	125611
713	125937
714	126216
715	126618
716	126910
717	127251
718	127657
719	127938
720	128280
721	128622
722	128767
723	128985
724	129329
725	129637
726	130020
727	130284
728	130517
729	130738
730	130961
731	131232
732	131392
733	131619
734	131898
735	132285
736	132659
737	133101
738	133257
739	133658
740	134005
741	134465
742	134824
743	135059
744	135291
745	135701
746	135994
747	136296
748	136530
749	137017
750	137409
751	137626
752	137951
753	138305
754	138598
755	138892
756	139332
757	139556
758	139842
759	140338
760	140892
761	141403
762	141639
763	142026
764	142444
765	142752
766	143125
767	143484
768	143763
769	144043
770	144325
771	144668
772	144877
773	145199
774	145542
775	145833
776	146066
777	146415
778	146698
779	147112
780	147459
781	147809
782	148109
783	148484
784	148892
785	149193
786	149631
787	150059
788	150531
789	150816
790	151158
791	151379
792	151995
793	152402
794	152750
795	153114
796	153514
797	153877
798	154367
799	154907
800	155330
801	155761
802	155945
803	156442
804	156827
805	157169
806	157579
807	157875
808	158449
809	158842
810	159205
811	159499
812	159782
813	160085
814	160318
815	160838
816	161208
817	161590
818	161968
819	162225
820	162471
821	162738
822	163456
823	164026
824	164466
825	165020
826	165386
827	165865
828	166090
829	166432
830	166671
831	167191
832	167607
833	168141
834	168506
835	168743
836	169239
837	169535
838	169899
839	170310
840	170789
841	171135
842	171542
843	171994
844	172312
845	173058
846	173315
847	173732
848	174112
849	174749
850	175169
851	175414
852	175741
853	176048
854	176528
855	177021
856	177344
857	177739
858	178155
859	178454
860	178810
861	179367
862	179675
863	180036
864	180496
865	180834
866	181281
867	181764
868	182087
869	182396
870	182722
871	182913
872	183101
873	183363
874	183807
875	184127
876	184600
877	185117
878	185652
879	185920
880	186605
881	186969
882	187362
883	187793
884	188116
885	188554
886	189039
887	189430
888	189909
889	190249
890	190859
891	191107
892	191509
893	191877
894	192237
895	192657
896	193024
897	193612
898	193914
899	194341
900	194604
901	194975
902	195464
903	196130
904	196499
905	196824
906	197221
907	197666
908	198212
909	198690
910	199012
911	199263
912	199821
913	200184
914	200555
915	200966
916	201336
917	201703
918	202197
919	202714
920	203166
921	203673
922	204053
923	204516
924	204774
925	205204
926	205749
927	205946
928	206391
929	206761
930	207204
931	207802
932	208157
933	208610
934	209009
935	209417
936	209686
937	209963
938	210288
939	210783
940	211410
941	211859
942	212362
943	212773
944	213197
945	213612
946	213926
947	214249
948	214889
949	215112
950	215501
951	215844
952	216471
953	216746
954	217158
955	217669
956	217882
957	218588
958	218881
959	219364
960	219671
961	219946
962	220424
963	220826
964	221338
965	222026
966	222468
967	222933
968	223195
969	223479
970	223717
971	224058
972	224377
973	224689
974	225352
975	225641
976	226106
977	226507
978	226820
979	227161
980	227514
981	227853
982	228334
983	228770
984	229101
985	229435
986	229902
987	230307
988	230828
989	231180
990	231747
991	232256
992	232672
993	233137
994	233566
995	233898
996	234393
997	234718
998	235140
999	235641
1000	236091


==> sub_final/plots/runtime/1000/timings_sa.dat <==
n	millisec
1	4
2	8
3	13
4	19
5	25
6	31
7	37
8	41
9	46
10	51
11	57
12	63
13	70
14	75
15	80
16	86
17	92
18	100
19	106
20	112
21	118
22	125
23	133
24	139
25	145
26	151
27	157
28	168
29	174
30	183
31	189
32	200
33	207
34	216
35	223
36	232
37	239
38	247
39	289
40	299
41	305
42	313
43	321
44	329
45	338
46	346
47	356
48	365
49	373
50	418
51	426
52	435
53	443
54	487
55	496
56	506
57	517
58	526
59	537
60	548
61	557
62	566
63	577
64	588
65	631
66	641
67	687
68	731
69	775
70	784
71	832
72	842
73	853
74	901
75	947
76	958
77	970
78	980
79	1052
80	1114
81	1124
82	1172
83	1187
84	1198
85	1211
86	1226
87	1237
88	1252
89	1263
90	1278
91	1359
92	1371
93	1423
94	1434
95	1448
96	1499
97	1548
98	1561
99	1580
100	1597
101	1666
102	1679
103	1742
104	1755
105	1812
106	1825
107	1844
108	1860
109	1873
110	1894
111	1906
112	1926
113	1940
114	1954
115	1969
116	2022
117	2035
118	2054
119	2070
120	2155
121	2219
122	2233
123	2286
124	2341
125	2358
126	2375
127	2392
128	2409
129	2425
130	2443
131	2529
132	2590
133	2651
134	2665
135	2687
136	2710
137	2765
138	2857
139	2874
140	2932
141	2947
142	3006
143	3022
144	3050
145	3070
146	3089
147	3145
148	3164
149	3188
150	3206
151	3228
152	3250
153	3308
154	3324
155	3347
156	3374
157	3436
158	3499
159	3518
160	3542
161	3633
162	3652
163	3680
164	3701
165	3766
166	3832
167	3908
168	3985
169	4054
170	4073
171	4100
172	4122
173	4143
174	4167
175	4226
176	4295
177	4360
178	4428
179	4455
180	4521
181	4541
182	4603
183	4623
184	4650
185	4673
186	4735
187	4797
188	4859
189	4923
190	4985
191	5048
192	5068
193	5164
194	5229
195	5295
196	5391
197	5416
198	5440
199	5531
200	5554
201	5582
202	5641
203	5743
204	5769
205	5860
206	5886
207	5983
208	6005
209	6070
210	6094
211	6180
212	6290
213	6377
214	6427
215	6564
216	6609
217	6712
218	6745
219	6829
220	6933
221	7009
222	7126
223	7189
224	7289
225	7352
226	7602
227	7704
228	7823
229	8009
230	8103
231	8126
232	8162
233	8191
234	8291
235	8425
236	8458
237	8593
238	8693
239	8727
240	8859
241	8898
242	8933
243	8958
244	9101
245	9201
246	9241
247	9286
248	9336
249	9376
250	9477
251	9515
252	9551
253	9595
254	9744
255	9793
256	9939
257	10091
258	10186
259	10298
260	10398
261	10467
262	10572
263	10642
264	10740
265	10810
266	10973
267	11083
268	11176
269	11285
270	11316
271	11498
272	11624
273	11752
274	11863
275	11966
276	12107
277	12249
278	12335
279	12409
280	12520
281	12594
282	12631
283	12701
284	12836
285	13003
286	13198
287	13506
288	13600
289	13634
290	13882
291	13912
292	13985
293	14096
294	14352
295	14535
296	14665
297	14797
298	15035
299	15107
300	15203
301	15310
302	15356
303	15393
304	15438
305	15518
306	15550
307	15662
308	15880
309	15933
310	15980
311	16109
312	16150
313	16185
314	16254
315	16406
316	16446
317	16525
318	16573
319	16686
320	16764
321	16908
322	16987
323	17135
324	17217
325	17259
326	17428
327	17467
328	17520
329	17562
330	17601
331	17714
332	17805
333	17919
334	17965
335	18071
336	18219
337	18303
338	18382
339	18514
340	18590
341	18633
342	18720
343	18864
344	18922
345	19081
346	19254
347	19386
348	19455
349	19621
350	19732
351	19809
352	19885
353	19960
354	20068
355	20149
356	20189
357	20268
358	20316
359	20396
360	20434
361	20543
362	20619
363	20666
364	20766
365	20999
366	21121
367	21317
368	21475
369	21719
370	21819
371	21913
372	21962
373	22073
374	22200
375	22257
376	22374
377	22604
378	22689
379	22832
380	22946
381	23089
382	23173
383	23429
384	23569
385	23654
386	23805
387	23890
388	24002
389	24089
390	24173
391	24349
392	24465
393	24549
394	24696
395	24746
396	24890
397	24965
398	25071
399	25237
400	25357
401	25444
402	25493
403	25542
404	25626
405	25711
406	25828
407	25919
408	26079
409	26142
410	26280
411	26345
412	26462
413	26556
414	26640
415	26759
416	26812
417	26902
418	27012
419	27119
420	27202
421	27251
422	27386
423	27469
424	27583
425	27634
426	27770
427	27910
428	27997
429	28251
430	28590
431	28760
432	28978
433	29169
434	29287
435	29404
436	29454
437	29633
438	29687
439	29769
440	29919
441	30010
442	30065
443	30182
444	30274
445	30362
446	30457
447	30632
448	30757
449	30873
450	30965
451	31090
452	31211
453	31265
454	31320
455	31476
456	31637
457	31775
458	31953
459	32104
460	32209
461	32310
462	32441
463	32540
464	32600
465	32744
466	32973
467	33140
468	33295
469	33421
470	33549
471	33647
472	33778
473	33876
474	34302
475	34576
476	34841
477	34990
478	35052
479	35154
480	35287
481	35473
482	35566
483	35721
484	35869
485	36093
486	36371
487	36651
488	36746
489	36907
490	37025
491	37125
492	37249
493	37353
494	37482
495	37617
496	37747
497	37900
498	38057
499	38119
500	38271
501	38330
502	38461
503	38560
504	38623
505	38722
506	38816
507	38977
508	39125
509	39259
510	39389
511	39451
512	39580
513	39744
514	39904
515	39965
516	40127
517	40227
518	40394
519	40585
520	40647
521	40847
522	40979
523	41442
524	41779
525	41941
526	42168
527	42296
528	42415
529	42579
530	42704
531	42758
532	42808
533	42969
534	43111
535	43167
536	43299
537	43402
538	43584
539	43682
540	43778
541	43948
542	44040
543	44132
544	44277
545	44428
546	44609
547	44757
548	44902
549	45085
550	45239
551	45425
552	45565
553	45619
554	45800
555	45936
556	46077
557	46299
558	46375
559	46510
560	46664
561	46842
562	46946
563	47169
564	47263
565	47369
566	47510
567	47657
568	47776
569	47875
570	47972
571	48176
572	48276
573	48467
574	48575
575	48778
576	48980
577	49035
578	49203
579	49261
580	49320
581	49382
582	49641
583	49872
584	50038
585	50128
586	50289
587	50543
588	50680
589	50855
590	51024
591	51198
592	51493
593	51731
594	51932
595	52094
596	52305
597	52647
598	52831
599	52950
600	53069
601	53140
602	53294
603	53655
604	53913
605	54032
606	54169
607	54333
608	54466
609	54646
610	54827
611	54941
612	55063
613	55197
614	55355
615	55447
616	55616
617	55741
618	55920
619	56099
620	56313
621	56536
622	56657
623	56787
624	57090
625	57300
626	57460
627	57608
628	57730
629	57814
630	57993
631	58174
632	58317
633	58525
634	58603
635	58804
636	58978
637	59187
638	59302
639	59556
640	59993
641	60170
642	60321
643	60726
644	61057
645	61304
646	61560
647	61833
648	62128
649	62329
650	62770
651	63020
652	63383
653	63622
654	64018
655	64234
656	64391
657	64755
658	64990
659	65315
660	65587
661	66019
662	66330
663	66525
664	66688
665	66811
666	66930
667	67151
668	67306
669	67509
670	67968
671	68458
672	68681
673	68890
674	69045
675	69231
676	69596
677	69750
678	69878
679	69969
680	70099
681	70290
682	70452
683	70647
684	70734
685	71034
686	71200
687	71565
688	71782
689	72371
690	72535
691	72850
692	72971
693	73240
694	73429
695	73611
696	73762
697	73913
698	74120
699	74367
700	74555
701	74740
702	75041
703	75339
704	75462
705	75626
706	75881
707	75974
708	76138
709	76357
710	76548
711	76708
712	76960
713	77144
714	77303
715	77530
716	77694
717	77887
718	78114
719	78273
720	78461
721	78658
722	78740
723	78867
724	79058
725	79233
726	79456
727	79617
728	79751
729	79886
730	80017
731	80183
732	80278
733	80418
734	80582
735	80789
736	80978
737	81217
738	81306
739	81521
740	81719
741	81976
742	82183
743	82318
744	82451
745	82672
746	82835
747	83001
748	83133
749	83413
750	83641
751	83772
752	83960
753	84169
754	84350
755	84525
756	84774
757	84908
758	85073
759	85339
760	85685
761	86055
762	86190
763	86410
764	86646
765	86821
766	87029
767	87230
768	87404
769	87576
770	87752
771	87960
772	88093
773	88293
774	88499
775	88665
776	88801
777	88990
778	89149
779	89371
780	89561
781	89754
782	89919
783	90122
784	90344
785	90514
786	90749
787	90980
788	91239
789	91402
790	91604
791	91742
792	92104
793	92349
794	92551
795	92759
796	92987
797	93193
798	93432
799	93729
800	93964
801	94203
802	94310
803	94582
804	94793
805	95002
806	95247
807	95426
808	95755
809	95995
810	96194
811	96363
812	96524
813	96696
814	96829
815	97090
816	97292
817	97500
818	97710
819	97862
820	98003
821	98151
822	98528
823	98839
824	99094
825	99404
826	99622
827	99890
828	100030
829	100230
830	100374
831	100664
832	100895
833	101188
834	101393
835	101535
836	101819
837	101996
838	102219
839	102438
840	102683
841	102899
842	103145
843	103416
844	103608
845	104019
846	104168
847	104395
848	104604
849	104933
850	105161
851	105305
852	105488
853	105664
854	105920
855	106185
856	106365
857	106601
858	106841
859	107020
860	107230
861	107551
862	107734
863	107956
864	108208
865	108396
866	108650
867	108925
868	109116
869	109313
870	109538
871	109741
872	109861
873	110022
874	110276
875	110478
876	110762
877	111071
878	111390
879	111558
880	111978
881	112199
882	112420
883	112668
884	112861
885	113145
886	113421
887	113648
888	113905
889	114100
890	114403
891	114556
892	114797
893	115021
894	115237
895	115486
896	115708
897	116041
898	116225
899	116471
900	116638
901	116858
902	117138
903	117513
904	117727
905	117920
906	118148
907	118398
908	118720
909	119002
910	119200
911	119360
912	119742
913	119961
914	120158
915	120430
916	120647
917	120855
918	121124
919	121402
920	121659
921	121995
922	122280
923	122616
924	122774
925	123025
926	123362
927	123488
928	123753
929	123973
930	124225
931	124562
932	124764
933	125045
934	125303
935	125572
936	125736
937	125901
938	126091
939	126345
940	126709
941	126978
942	127283
943	127540
944	127810
945	128065
946	128259
947	128457
948	128821
949	128957
950	129176
951	129373
952	129707
953	129872
954	130101
955	130378
956	130512
957	130883
958	131058
959	131342
960	131535
961	131709
962	131990
963	132225
964	132518
965	132906
966	133161
967	133427
968	133591
969	133765
970	133910
971	134113
972	134305
973	134495
974	134867
975	135046
976	135313
977	135550
978	135752
979	135965
980	136187
981	136401
982	136694
983	136957
984	137164
985	137364
986	137625
987	137851
988	138101
989	138303
990	138611
991	138891
992	139120
993	139380
994	139622
995	139828
996	140123
997	140322
998	140581
999	140872
1000	141139


==> sub_final/plots/runtime/1000/timings_ta.dat <==
n	millisec
1	33
2	66
3	99
4	132
5	166
6	199
7	233
8	266
9	298
10	331
11	365
12	399
13	432
14	465
15	501
16	535
17	570
18	603
19	639
20	678
21	716
22	753
23	789
24	825
25	860
26	896
27	932
28	971
29	1010
30	1048
31	1086
32	1124
33	1162
34	1200
35	1243
36	1284
37	1324
38	1366
39	1494
40	1534
41	1574
42	1616
43	1657
44	1698
45	1741
46	1785
47	1830
48	1873
49	1914
50	2052
51	2098
52	2141
53	2183
54	2318
55	2362
56	2409
57	2453
58	2496
59	2540
60	2588
61	2630
62	2673
63	2721
64	2763
65	2899
66	2949
67	3103
68	3333
69	3493
70	3545
71	3759
72	3829
73	3895
74	4083
75	4280
76	4344
77	4397
78	4466
79	4642
80	4843
81	4896
82	5042
83	5089
84	5138
85	5202
86	5281
87	5364
88	5448
89	5535
90	5614
91	5791
92	5845
93	5998
94	6052
95	6100
96	6297
97	6461
98	6515
99	6585
100	6655
101	6860
102	6921
103	7129
104	7198
105	7391
106	7444
107	7512
108	7579
109	7645
110	7710
111	7767
112	7834
113	7902
114	7958
115	8005
116	8162
117	8214
118	8265
119	8317
120	8470
121	8615
122	8667
123	8821
124	9058
125	9134
126	9218
127	9305
128	9385
129	9454
130	9512
131	9737
132	9947
133	10106
134	10163
135	10223
136	10279
137	10423
138	10577
139	10637
140	10790
141	10846
142	10992
143	11046
144	11105
145	11164
146	11223
147	11373
148	11431
149	11487
150	11541
151	11597
152	11660
153	11864
154	11944
155	12010
156	12085
157	12297
158	12513
159	12588
160	12659
161	12821
162	12884
163	12950
164	13015
165	13208
166	13460
167	13647
168	13872
169	14100
170	14181
171	14259
172	14337
173	14410
174	14484
175	14681
176	14844
177	15008
178	15168
179	15234
180	15393
181	15451
182	15602
183	15668
184	15731
185	15800
186	15960
187	16117
188	16278
189	16441
190	16607
191	16768
192	16835
193	16989
194	17143
195	17301
196	17468
197	17538
198	17625
199	17853
200	17927
201	17999
202	18192
203	18372
204	18438
205	18615
206	18692
207	18876
208	18945
209	19099
210	19168
211	19345
212	19503
213	19665
214	19732
215	19901
216	19964
217	20119
218	20184
219	20352
220	20524
221	20801
222	20973
223	21148
224	21391
225	21492
226	21743
227	22007
228	22218
229	22384
230	22549
231	22613
232	22683
233	22749
234	22925
235	23087
236	23172
237	23404
238	23627
239	23728
240	23964
241	24068
242	24186
243	24270
244	24615
245	24845
246	24928
247	24997
248	25070
249	25143
250	25316
251	25379
252	25455
253	25527
254	25712
255	25781
256	25948
257	26114
258	26288
259	26464
260	26638
261	26814
262	26984
263	27148
264	27320
265	27508
266	27677
267	27860
268	28027
269	28197
270	28266
271	28436
272	28599
273	28765
274	28938
275	29106
276	29292
277	29468
278	29639
279	29808
280	30018
281	30313
282	30402
283	30640
284	30823
285	31009
286	31184
287	31336
288	31497
289	31562
290	31720
291	31785
292	31948
293	32107
294	32277
295	32460
296	32618
297	32780
298	32967
299	33046
300	33249
301	33425
302	33506
303	33600
304	33687
305	33925
306	34016
307	34183
308	34342
309	34418
310	34488
311	34646
312	34720
313	34792
314	34953
315	35120
316	35193
317	35357
318	35435
319	35598
320	35806
321	36023
322	36204
323	36372
324	36539
325	36610
326	36768
327	36836
328	36908
329	36983
330	37052
331	37217
332	37387
333	37554
334	37630
335	37794
336	37965
337	38133
338	38302
339	38470
340	38630
341	38701
342	38864
343	39028
344	39099
345	39260
346	39428
347	39600
348	39675
349	39844
350	40011
351	40180
352	40352
353	40519
354	40686
355	40855
356	40931
357	41098
358	41169
359	41333
360	41397
361	41558
362	41714
363	41788
364	41948
365	42108
366	42275
367	42437
368	42601
369	42764
370	42932
371	43099
372	43170
373	43338
374	43515
375	43592
376	43768
377	43947
378	44121
379	44292
380	44460
381	44625
382	44793
383	44952
384	45115
385	45281
386	45452
387	45618
388	45782
389	45945
390	46112
391	46278
392	46443
393	46607
394	46774
395	46849
396	47014
397	47088
398	47253
399	47423
400	47588
401	47755
402	47831
403	47905
404	48074
405	48239
406	48401
407	48575
408	48743
409	48813
410	48978
411	49055
412	49217
413	49383
414	49547
415	49713
416	49791
417	49962
418	50127
419	50292
420	50458
421	50532
422	50692
423	50864
424	51030
425	51102
426	51269
427	51437
428	51605
429	51768
430	51927
431	52094
432	52255
433	52419
434	52579
435	52735
436	52810
437	52980
438	53060
439	53238
440	53411
441	53589
442	53669
443	53841
444	54010
445	54176
446	54342
447	54508
448	54680
449	54844
450	55021
451	55194
452	55365
453	55441
454	55519
455	55688
456	55855
457	56030
458	56193
459	56355
460	56530
461	56704
462	56873
463	57040
464	57119
465	57291
466	57463
467	57630
468	57798
469	57967
470	58138
471	58312
472	58483
473	58651
474	58821
475	58989
476	59162
477	59337
478	59418
479	59599
480	59776
481	59953
482	60126
483	60305
484	60469
485	60643
486	60814
487	60979
488	61052
489	61234
490	61394
491	61563
492	61715
493	61883
494	62045
495	62208
496	62371
497	62533
498	62694
499	62769
500	62925
501	63004
502	63190
503	63364
504	63439
505	63614
506	63789
507	63958
508	64138
509	64322
510	64597
511	64680
512	64848
513	65023
514	65192
515	65270
516	65438
517	65608
518	65781
519	65946
520	66024
521	66197
522	66363
523	66535
524	66704
525	66868
526	67040
527	67206
528	67390
529	67554
530	67723
531	67804
532	67881
533	68053
534	68230
535	68314
536	68485
537	68663
538	68836
539	69019
540	69197
541	69370
542	69546
543	69747
544	69958
545	70136
546	70308
547	70491
548	70676
549	70848
550	71025
551	71202
552	71378
553	71463
554	71644
555	71841
556	72021
557	72201
558	72288
559	72473
560	72637
561	72813
562	72895
563	73075
564	73258
565	73429
566	73610
567	73792
568	73961
569	74132
570	74330
571	74531
572	74730
573	74922
574	75106
575	75281
576	75450
577	75523
578	75701
579	75789
580	75866
581	75951
582	76139
583	76328
584	76514
585	76597
586	76775
587	76945
588	77110
589	77274
590	77455
591	77625
592	77794
593	77958
594	78137
595	78337
596	78507
597	78677
598	78870
599	79064
600	79265
601	79348
602	79548
603	79758
604	79954
605	80151
606	80345
607	80544
608	80719
609	80893
610	81075
611	81248
612	81431
613	81626
614	81797
615	81878
616	82063
617	82240
618	82424
619	82613
620	82785
621	82950
622	83124
623	83293
624	83464
625	83645
626	83822
627	84010
628	84188
629	84268
630	84443
631	84629
632	84804
633	84966
634	85051
635	85213
636	85390
637	85558
638	85737
639	85910
640	86093
641	86265
642	86442
643	86618
644	86796
645	86969
646	87139
647	87302
648	87473
649	87648
650	87830
651	88012
652	88187
653	88364
654	88542
655	88713
656	88895
657	89069
658	89239
659	89406
660	89583
661	89752
662	89922
663	90099
664	90273
665	90448
666	90621
667	90799
668	90971
669	91147
670	91326
671	91504
672	91678
673	91856
674	92035
675	92209
676	92372
677	92546
678	92713
679	92796
680	92968
681	93143
682	93313
683	93500
684	93598
685	93770
686	93933
687	94127
688	94202
689	94365
690	94527
691	94706
692	94881
693	95056
694	95233
695	95401
696	95574
697	95741
698	95907
699	96088
700	96252
701	96427
702	96593
703	96767
704	96937
705	97105
706	97278
707	97362
708	97539
709	97717
710	97887
711	98060
712	98236
713	98400
714	98570
715	98757
716	98936
717	99107
718	99277
719	99449
720	99617
721	99786
722	99862
723	100032
724	100212
725	100389
726	100561
727	100741
728	100926
729	101108
730	101281
731	101454
732	101544
733	101727
734	101906
735	102077
736	102261
737	102429
738	102508
739	102684
740	102871
741	103041
742	103223
743	103405
744	103604
745	103793
746	103973
747	104148
748	104319
749	104486
750	104673
751	104865
752	105044
753	105244
754	105440
755	105633
756	105825
757	106007
758	106189
759	106368
760	106536
761	106704
762	106885
763	107050
764	107217
765	107400
766	107579
767	107756
768	107934
769	108120
770	108300
771	108483
772	108651
773	108851
774	109023
775	109207
776	109414
777	109600
778	109774
779	109974
780	110162
781	110358
782	110576
783	110773
784	110947
785	111119
786	111303
787	111486
788	111698
789	111898
790	112089
791	112280
792	112448
793	112635
794	112809
795	113036
796	113239
797	113420
798	113603
799	113776
800	113948
801	114117
802	114202
803	114375
804	114560
805	114734
806	114910
807	115086
808	115257
809	115438
810	115635
811	115818
812	115997
813	116186
814	116373
815	116571
816	116760
817	116960
818	117143
819	117318
820	117494
821	117679
822	117850
823	118016
824	118184
825	118350
826	118540
827	118723
828	118893
829	119062
830	119233
831	119403
832	119577
833	119749
834	119920
835	120091
836	120269
837	120439
838	120608
839	120794
840	120973
841	121158
842	121341
843	121529
844	121712
845	121888
846	122081
847	122253
848	122437
849	122606
850	122774
851	122951
852	123160
853	123331
854	123507
855	123681
856	123849
857	124014
858	124190
859	124360
860	124522
861	124682
862	124856
863	125022
864	125204
865	125375
866	125553
867	125723
868	125909
869	126071
870	126245
871	126324
872	126404
873	126584
874	126765
875	126935
876	127114
877	127281
878	127454
879	127630
880	127799
881	127974
882	128156
883	128326
884	128503
885	128682
886	128854
887	129033
888	129198
889	129374
890	129552
891	129726
892	129893
893	130069
894	130240
895	130413
896	130581
897	130753
898	130919
899	131098
900	131275
901	131444
902	131624
903	131797
904	131966
905	132144
906	132315
907	132488
908	132671
909	132851
910	133031
911	133226
912	133415
913	133606
914	133789
915	133959
916	134121
917	134289
918	134457
919	134627
920	134816
921	134985
922	135153
923	135340
924	135505
925	135680
926	135872
927	135949
928	136125
929	136292
930	136464
931	136629
932	136809
933	136991
934	137163
935	137342
936	137526
937	137707
938	137880
939	138055
940	138241
941	138413
942	138596
943	138775
944	138950
945	139124
946	139293
947	139546
948	139793
949	139884
950	140063
951	140246
952	140423
953	140606
954	140831
955	141009
956	141099
957	141286
958	141469
959	141654
960	141832
961	142020
962	142213
963	142384
964	142566
965	142886
966	143211
967	143612
968	143803
969	143988
970	144077
971	144247
972	144410
973	144573
974	144738
975	144914
976	145088
977	145252
978	145418
979	145601
980	145768
981	145946
982	146118
983	146285
984	146464
985	146649
986	146829
987	147009
988	147183
989	147367
990	147541
991	147713
992	147894
993	148070
994	148262
995	148450
996	148637
997	148823
998	149005
999	149189
1000	149376


==> sub_final/plots/runtime/1000/timings_ta_offline.dat <==
n	millisec
1	35
2	68
3	101
4	135
5	169
6	203
7	237
8	271
9	305
10	338
11	374
12	411
13	445
14	480
15	519
16	553
17	589
18	624
19	660
20	697
21	735
22	773
23	814
24	853
25	889
26	926
27	962
28	1000
29	1039
30	1079
31	1119
32	1157
33	1197
34	1235
35	1280
36	1330
37	1381
38	1436
39	1541
40	1586
41	1627
42	1674
43	1734
44	1784
45	1831
46	1887
47	1928
48	1974
49	2016
50	2113
51	2159
52	2228
53	2297
54	2422
55	2482
56	2538
57	2584
58	2635
59	2692
60	2735
61	2788
62	2844
63	2905
64	2974
65	3133
66	3189
67	3340
68	3500
69	3642
70	3692
71	3794
72	3848
73	3892
74	3996
75	4101
76	4150
77	4200
78	4249
79	4350
80	4466
81	4512
82	4642
83	4710
84	4785
85	4850
86	4934
87	5004
88	5080
89	5144
90	5209
91	5358
92	5430
93	5604
94	5663
95	5714
96	5822
97	5928
98	5977
99	6026
100	6077
101	6182
102	6233
103	6373
104	6435
105	6547
106	6603
107	6655
108	6717
109	6774
110	6832
111	6889
112	6962
113	7017
114	7065
115	7114
116	7226
117	7279
118	7330
119	7382
120	7491
121	7601
122	7655
123	7760
124	7876
125	7941
126	8004
127	8064
128	8117
129	8172
130	8230
131	8350
132	8476
133	8588
134	8645
135	8699
136	8755
137	8862
138	8977
139	9037
140	9149
141	9205
142	9314
143	9369
144	9426
145	9487
146	9545
147	9658
148	9717
149	9772
150	9826
151	9885
152	9945
153	10060
154	10118
155	10175
156	10237
157	10354
158	10472
159	10536
160	10597
161	10712
162	10774
163	10837
164	10898
165	11012
166	11131
167	11243
168	11358
169	11483
170	11547
171	11602
172	11662
173	11722
174	11785
175	11906
176	12027
177	12149
178	12269
179	12335
180	12454
181	12517
182	12634
183	12699
184	12760
185	12826
186	12948
187	13069
188	13189
189	13314
190	13431
191	13551
192	13616
193	13733
194	13848
195	13963
196	14075
197	14139
198	14197
199	14303
200	14370
201	14433
202	14545
203	14662
204	14727
205	14841
206	14906
207	15019
208	15086
209	15198
210	15265
211	15380
212	15498
213	15613
214	15679
215	15830
216	15894
217	16013
218	16080
219	16192
220	16312
221	16440
222	16560
223	16676
224	16792
225	16859
226	16980
227	17097
228	17215
229	17341
230	17473
231	17537
232	17602
233	17666
234	17791
235	17917
236	17994
237	18131
238	18254
239	18328
240	18490
241	18565
242	18630
243	18694
244	18809
245	18931
246	18999
247	19065
248	19134
249	19198
250	19320
251	19382
252	19447
253	19518
254	19643
255	19709
256	19834
257	19958
258	20080
259	20197
260	20324
261	20452
262	20578
263	20698
264	20818
265	20946
266	21075
267	21199
268	21324
269	21459
270	21525
271	21658
272	21783
273	21905
274	22035
275	22158
276	22287
277	22417
278	22551
279	22667
280	22780
281	22898
282	22962
283	23077
284	23191
285	23311
286	23436
287	23553
288	23665
289	23727
290	23843
291	23903
292	24016
293	24137
294	24256
295	24378
296	24497
297	24614
298	24732
299	24801
300	24919
301	25038
302	25109
303	25175
304	25243
305	25361
306	25422
307	25544
308	25662
309	25735
310	25809
311	25924
312	25992
313	26056
314	26172
315	26293
316	26358
317	26479
318	26552
319	26673
320	26794
321	26920
322	27042
323	27165
324	27288
325	27359
326	27479
327	27549
328	27618
329	27688
330	27759
331	27884
332	28022
333	28155
334	28231
335	28362
336	28503
337	28631
338	28762
339	28930
340	29055
341	29126
342	29254
343	29382
344	29452
345	29578
346	29708
347	29834
348	29910
349	30039
350	30166
351	30292
352	30425
353	30548
354	30677
355	30806
356	30878
357	31007
358	31076
359	31199
360	31265
361	31383
362	31497
363	31571
364	31686
365	31806
366	31926
367	32046
368	32167
369	32287
370	32409
371	32527
372	32598
373	32719
374	32843
375	32914
376	33036
377	33155
378	33273
379	33395
380	33519
381	33644
382	33767
383	33886
384	34006
385	34130
386	34255
387	34381
388	34502
389	34627
390	34749
391	34871
392	34994
393	35117
394	35242
395	35314
396	35439
397	35512
398	35637
399	35765
400	35889
401	36012
402	36086
403	36162
404	36291
405	36418
406	36541
407	36667
408	36795
409	36863
410	36990
411	37063
412	37184
413	37310
414	37434
415	37563
416	37640
417	37764
418	37893
419	38034
420	38167
421	38241
422	38370
423	38505
424	38637
425	38709
426	38838
427	38966
428	39091
429	39215
430	39337
431	39467
432	39589
433	39716
434	39839
435	39957
436	40030
437	40159
438	40235
439	40356
440	40483
441	40613
442	40692
443	40821
444	40948
445	41072
446	41196
447	41322
448	41448
449	41572
450	41700
451	41828
452	41953
453	42025
454	42100
455	42223
456	42345
457	42476
458	42606
459	42725
460	42856
461	42984
462	43111
463	43238
464	43314
465	43447
466	43575
467	43704
468	43832
469	43958
470	44088
471	44213
472	44345
473	44469
474	44601
475	44731
476	44863
477	44997
478	45076
479	45212
480	45345
481	45479
482	45611
483	45746
484	45872
485	46000
486	46131
487	46261
488	46337
489	46477
490	46594
491	46721
492	46835
493	46961
494	47081
495	47207
496	47331
497	47452
498	47577
499	47652
500	47771
501	47844
502	47977
503	48111
504	48192
505	48322
506	48454
507	48578
508	48711
509	48838
510	48958
511	49033
512	49156
513	49286
514	49413
515	49490
516	49618
517	49746
518	49876
519	50005
520	50081
521	50213
522	50335
523	50471
524	50596
525	50723
526	50854
527	50978
528	51107
529	51231
530	51355
531	51434
532	51505
533	51636
534	51766
535	51845
536	51977
537	52111
538	52237
539	52367
540	52495
541	52622
542	52755
543	52890
544	53017
545	53149
546	53276
547	53411
548	53548
549	53680
550	53810
551	53945
552	54075
553	54151
554	54279
555	54415
556	54533
557	54658
558	54734
559	54852
560	54973
561	55102
562	55178
563	55298
564	55420
565	55542
566	55665
567	55794
568	55921
569	56045
570	56167
571	56297
572	56422
573	56546
574	56676
575	56808
576	56936
577	57004
578	57130
579	57204
580	57274
581	57352
582	57481
583	57606
584	57737
585	57814
586	57945
587	58088
588	58216
589	58343
590	58484
591	58612
592	58745
593	58869
594	58997
595	59131
596	59259
597	59394
598	59525
599	59654
600	59782
601	59857
602	59995
603	60129
604	60262
605	60396
606	60527
607	60662
608	60797
609	60928
610	61067
611	61197
612	61332
613	61473
614	61598
615	61674
616	61811
617	61945
618	62077
619	62216
620	62347
621	62474
622	62597
623	62723
624	62846
625	62974
626	63103
627	63227
628	63356
629	63438
630	63567
631	63694
632	63821
633	63947
634	64029
635	64153
636	64282
637	64411
638	64542
639	64670
640	64804
641	64932
642	65062
643	65191
644	65320
645	65447
646	65574
647	65696
648	65821
649	65950
650	66084
651	66215
652	66346
653	66484
654	66614
655	66748
656	66884
657	67021
658	67152
659	67281
660	67417
661	67548
662	67681
663	67820
664	67965
665	68113
666	68247
667	68389
668	68530
669	68669
670	68804
671	68947
672	69085
673	69215
674	69349
675	69484
676	69612
677	69746
678	69867
679	69944
680	70070
681	70193
682	70314
683	70444
684	70522
685	70653
686	70781
687	70910
688	70984
689	71112
690	71234
691	71363
692	71493
693	71625
694	71762
695	71889
696	72016
697	72136
698	72264
699	72401
700	72525
701	72657
702	72785
703	72920
704	73048
705	73176
706	73313
707	73397
708	73537
709	73668
710	73798
711	73929
712	74064
713	74191
714	74320
715	74458
716	74592
717	74721
718	74853
719	74983
720	75109
721	75238
722	75312
723	75441
724	75575
725	75714
726	75849
727	75979
728	76117
729	76248
730	76380
731	76511
732	76593
733	76732
734	76863
735	76992
736	77131
737	77261
738	77340
739	77475
740	77611
741	77732
742	77861
743	77998
744	78131
745	78261
746	78391
747	78528
748	78658
749	78784
750	78912
751	79037
752	79160
753	79292
754	79425
755	79557
756	79682
757	79808
758	79938
759	80073
760	80201
761	80325
762	80456
763	80578
764	80706
765	80840
766	80976
767	81107
768	81240
769	81374
770	81509
771	81643
772	81769
773	81897
774	82028
775	82158
776	82288
777	82420
778	82552
779	82688
780	82820
781	82952
782	83085
783	83223
784	83350
785	83485
786	83628
787	83765
788	83900
789	84031
790	84163
791	84296
792	84430
793	84568
794	84701
795	84838
796	84957
797	85082
798	85208
799	85335
800	85461
801	85589
802	85671
803	85799
804	85929
805	86056
806	86188
807	86315
808	86447
809	86568
810	86700
811	86827
812	86951
813	87079
814	87202
815	87336
816	87471
817	87610
818	87746
819	87883
820	88026
821	88166
822	88303
823	88441
824	88577
825	88703
826	88840
827	88974
828	89101
829	89225
830	89358
831	89489
832	89620
833	89754
834	89885
835	90013
836	90145
837	90274
838	90404
839	90543
840	90678
841	90816
842	90953
843	91084
844	91225
845	91360
846	91500
847	91634
848	91775
849	91908
850	92038
851	92172
852	92310
853	92435
854	92558
855	92686
856	92811
857	92933
858	93062
859	93187
860	93311
861	93432
862	93561
863	93689
864	93822
865	93953
866	94088
867	94215
868	94346
869	94473
870	94605
871	94683
872	94762
873	94893
874	95025
875	95154
876	95284
877	95417
878	95552
879	95690
880	95821
881	95952
882	96090
883	96219
884	96353
885	96485
886	96615
887	96750
888	96879
889	97014
890	97149
891	97282
892	97412
893	97544
894	97676
895	97808
896	97946
897	98091
898	98224
899	98368
900	98513
901	98648
902	98785
903	98921
904	99050
905	99184
906	99320
907	99457
908	99600
909	99737
910	99872
911	99995
912	100125
913	100247
914	100377
915	100502
916	100626
917	100748
918	100875
919	101005
920	101136
921	101261
922	101386
923	101519
924	101646
925	101777
926	101908
927	101991
928	102127
929	102251
930	102383
931	102510
932	102639
933	102772
934	102901
935	103035
936	103164
937	103295
938	103425
939	103554
940	103689
941	103820
942	103960
943	104086
944	104216
945	104344
946	104471
947	104604
948	104746
949	104835
950	104969
951	105108
952	105245
953	105384
954	105528
955	105667
956	105755
957	105898
958	106073
959	106217
960	106354
961	106497
962	106642
963	106776
964	106917
965	107064
966	107199
967	107343
968	107475
969	107605
970	107694
971	107828
972	107961
973	108098
974	108226
975	108358
976	108492
977	108625
978	108752
979	108887
980	109010
981	109143
982	109266
983	109393
984	109522
985	109654
986	109789
987	109923
988	110054
989	110190
990	110323
991	110453
992	110588
993	110720
994	110859
995	110991
996	111126
997	111250
998	111378
999	111513
1000	111648


==> sub_final/plots/runtime/2000/timings_both.dat <==
n	millisec
1	4
2	8
3	12
4	17
5	21
6	29
7	34
8	42
9	47
10	52
11	59
12	64
13	69
14	77
15	83
16	91
17	96
18	102
19	111
20	118
21	127
22	133
23	142
24	149
25	156
26	164
27	171
28	182
29	189
30	198
31	208
32	216
33	226
34	234
35	245
36	253
37	264
38	274
39	354
40	362
41	371
42	384
43	396
44	405
45	413
46	427
47	436
48	445
49	458
50	541
51	552
52	564
53	574
54	654
55	664
56	678
57	691
58	703
59	714
60	729
61	740
62	751
63	765
64	776
65	858
66	870
67	957
68	1043
69	1129
70	1141
71	1227
72	1240
73	1250
74	1339
75	1426
76	1437
77	1449
78	1464
79	1551
80	1638
81	1649
82	1737
83	1749
84	1764
85	1782
86	1794
87	1810
88	1823
89	1836
90	1854
91	1937
92	1951
93	2039
94	2052
95	2070
96	2160
97	2244
98	2256
99	2270
100	2289
101	2379
102	2392
103	2483
104	2498
105	2590
106	2604
107	2624
108	2637
109	2656
110	2676
111	2691
112	2712
113	2729
114	2744
115	2760
116	2853
117	2867
118	2886
119	2904
120	2991
121	3082
122	3097
123	3188
124	3279
125	3295
126	3316
127	3336
128	3353
129	3373
130	3393
131	3483
132	3573
133	3666
134	3682
135	3704
136	3721
137	3811
138	3907
139	3928
140	4019
141	4036
142	4131
143	4148
144	4172
145	4193
146	4214
147	4304
148	4322
149	4345
150	4363
151	4385
152	4404
153	4497
154	4514
155	4535
156	4559
157	4658
158	4751
159	4772
160	4797
161	4891
162	4913
163	4936
164	4960
165	5058
166	5153
167	5250
168	5345
169	5445
170	5465
171	5489
172	5512
173	5532
174	5553
175	5652
176	5751
177	5850
178	5947
179	5968
180	6064
181	6084
182	6180
183	6201
184	6227
185	6252
186	6349
187	6444
188	6544
189	6643
190	6739
191	6835
192	6859
193	6950
194	7048
195	7150
196	7248
197	7268
198	7294
199	7388
200	7414
201	7440
202	7532
203	7633
204	7654
205	7752
206	7777
207	7879
208	7901
209	8000
210	8027
211	8129
212	8231
213	8333
214	8359
215	8459
216	8480
217	8577
218	8602
219	8703
220	8802
221	8904
222	9002
223	9103
224	9202
225	9227
226	9322
227	9423
228	9523
229	9627
230	9728
231	9748
232	9779
233	9803
234	9907
235	10005
236	10033
237	10132
238	10229
239	10254
240	10357
241	10389
242	10414
243	10441
244	10535
245	10640
246	10671
247	10697
248	10728
249	10755
250	10855
251	10878
252	10906
253	10937
254	11035
255	11063
256	11169
257	11273
258	11375
259	11476
260	11582
261	11687
262	11794
263	11897
264	11991
265	12090
266	12195
267	12297
268	12400
269	12502
270	12525
271	12628
272	12730
273	12833
274	12939
275	13040
276	13140
277	13242
278	13347
279	13449
280	13548
281	13655
282	13688
283	13786
284	13886
285	13989
286	14089
287	14187
288	14285
289	14309
290	14403
291	14430
292	14526
293	14625
294	14724
295	14822
296	14922
297	15022
298	15118
299	15146
300	15248
301	15345
302	15375
303	15405
304	15436
305	15535
306	15558
307	15657
308	15752
309	15789
310	15818
311	15915
312	15944
313	15974
314	16072
315	16174
316	16199
317	16297
318	16329
319	16429
320	16533
321	16633
322	16736
323	16838
324	16942
325	16968
326	17069
327	17099
328	17129
329	17160
330	17191
331	17287
332	17391
333	17491
334	17520
335	17620
336	17724
337	17826
338	17933
339	18037
340	18136
341	18167
342	18266
343	18367
344	18397
345	18499
346	18599
347	18707
348	18739
349	18845
350	18949
351	19054
352	19162
353	19266
354	19367
355	19469
356	19501
357	19603
358	19635
359	19741
360	19766
361	19871
362	19975
363	20008
364	20115
365	20218
366	20328
367	20432
368	20538
369	20643
370	20750
371	20854
372	20887
373	20991
374	21099
375	21130
376	21233
377	21334
378	21436
379	21539
380	21642
381	21750
382	21858
383	21960
384	22063
385	22173
386	22278
387	22381
388	22482
389	22587
390	22691
391	22796
392	22900
393	23002
394	23107
395	23137
396	23239
397	23269
398	23375
399	23483
400	23588
401	23694
402	23727
403	23764
404	23868
405	23973
406	24076
407	24186
408	24289
409	24315
410	24423
411	24457
412	24565
413	24669
414	24775
415	24879
416	24915
417	25025
418	25126
419	25232
420	25335
421	25372
422	25471
423	25580
424	25687
425	25723
426	25824
427	25929
428	26037
429	26146
430	26251
431	26361
432	26470
433	26582
434	26680
435	26778
436	26808
437	26912
438	26947
439	27054
440	27159
441	27265
442	27301
443	27409
444	27516
445	27622
446	27723
447	27825
448	27928
449	28032
450	28142
451	28249
452	28354
453	28390
454	28424
455	28523
456	28626
457	28737
458	28838
459	28938
460	29043
461	29154
462	29260
463	29363
464	29400
465	29507
466	29614
467	29721
468	29825
469	29929
470	30036
471	30144
472	30253
473	30357
474	30460
475	30563
476	30670
477	30780
478	30817
479	30929
480	31035
481	31143
482	31253
483	31365
484	31466
485	31575
486	31680
487	31786
488	31825
489	31933
490	32042
491	32155
492	32253
493	32362
494	32462
495	32569
496	32674
497	32780
498	32882
499	32917
500	33017
501	33053
502	33160
503	33269
504	33307
505	33409
506	33517
507	33624
508	33739
509	33845
510	33954
511	33993
512	34098
513	34211
514	34320
515	34361
516	34464
517	34576
518	34686
519	34792
520	34828
521	34939
522	35042
523	35149
524	35258
525	35360
526	35470
527	35575
528	35686
529	35791
530	35894
531	35930
532	35963
533	36069
534	36179
535	36220
536	36327
537	36438
538	36537
539	36649
540	36758
541	36862
542	36972
543	37082
544	37187
545	37294
546	37397
547	37508
548	37622
549	37730
550	37833
551	37940
552	38049
553	38086
554	38188
555	38302
556	38411
557	38518
558	38558
559	38663
560	38769
561	38882
562	38922
563	39022
564	39130
565	39242
566	39355
567	39467
568	39576
569	39681
570	39789
571	39894
572	40001
573	40107
574	40221
575	40324
576	40428
577	40459
578	40563
579	40599
580	40630
581	40668
582	40771
583	40878
584	40984
585	41023
586	41126
587	41235
588	41338
589	41444
590	41550
591	41657
592	41762
593	41863
594	41973
595	42088
596	42189
597	42295
598	42403
599	42510
600	42617
601	42655
602	42761
603	42867
604	42975
605	43087
606	43195
607	43309
608	43417
609	43522
610	43630
611	43737
612	43851
613	43967
614	44073
615	44106
616	44220
617	44329
618	44438
619	44553
620	44660
621	44767
622	44874
623	44979
624	45084
625	45198
626	45311
627	45419
628	45535
629	45578
630	45688
631	45800
632	45913
633	46018
634	46063
635	46162
636	46273
637	46379
638	46495
639	46599
640	46711
641	46817
642	46924
643	47036
644	47140
645	47252
646	47359
647	47461
648	47566
649	47676
650	47785
651	47904
652	48016
653	48129
654	48235
655	48342
656	48455
657	48565
658	48675
659	48785
660	48896
661	49000
662	49107
663	49221
664	49329
665	49438
666	49548
667	49659
668	49769
669	49881
670	49988
671	50100
672	50210
673	50319
674	50429
675	50535
676	50638
677	50745
678	50857
679	50898
680	51014
681	51120
682	51227
683	51339
684	51376
685	51489
686	51600
687	51715
688	51754
689	51858
690	51962
691	52072
692	52185
693	52294
694	52405
695	52508
696	52616
697	52716
698	52820
699	52931
700	53032
701	53142
702	53245
703	53351
704	53460
705	53566
706	53673
707	53714
708	53822
709	53931
710	54038
711	54144
712	54253
713	54358
714	54466
715	54578
716	54690
717	54797
718	54901
719	55008
720	55112
721	55219
722	55251
723	55355
724	55467
725	55575
726	55682
727	55791
728	55907
729	56023
730	56131
731	56239
732	56279
733	56396
734	56510
735	56615
736	56732
737	56836
738	56871
739	56977
740	57088
741	57193
742	57303
743	57419
744	57534
745	57645
746	57753
747	57866
748	57979
749	58084
750	58195
751	58307
752	58411
753	58526
754	58640
755	58749
756	58852
757	58957
758	59069
759	59185
760	59287
761	59391
762	59507
763	59615
764	59720
765	59838
766	59952
767	60065
768	60182
769	60298
770	60414
771	60530
772	60635
773	60746
774	60852
775	60963
776	61075
777	61185
778	61287
779	61400
780	61508
781	61617
782	61729
783	61847
784	61953
785	62063
786	62178
787	62292
788	62407
789	62515
790	62622
791	62727
792	62833
793	62946
794	63052
795	63161
796	63267
797	63380
798	63493
799	63603
800	63714
801	63824
802	63867
803	63974
804	64085
805	64196
806	64310
807	64425
808	64534
809	64640
810	64759
811	64868
812	64978
813	65086
814	65192
815	65303
816	65408
817	65522
818	65630
819	65738
820	65849
821	65962
822	66067
823	66169
824	66273
825	66374
826	66484
827	66596
828	66701
829	66807
830	66914
831	67015
832	67124
833	67231
834	67339
835	67447
836	67555
837	67662
838	67770
839	67884
840	67990
841	68099
842	68209
843	68316
844	68428
845	68534
846	68647
847	68753
848	68868
849	68971
850	69073
851	69181
852	69296
853	69403
854	69513
855	69626
856	69737
857	69846
858	69962
859	70075
860	70181
861	70284
862	70392
863	70499
864	70617
865	70724
866	70837
867	70948
868	71058
869	71165
870	71278
871	71318
872	71357
873	71469
874	71579
875	71688
876	71798
877	71905
878	72014
879	72127
880	72234
881	72343
882	72456
883	72564
884	72678
885	72786
886	72896
887	73013
888	73117
889	73223
890	73337
891	73446
892	73552
893	73663
894	73772
895	73880
896	73983
897	74085
898	74189
899	74304
900	74419
901	74528
902	74642
903	74750
904	74857
905	74969
906	75076
907	75184
908	75297
909	75406
910	75519
911	75633
912	75744
913	75851
914	75967
915	76080
916	76190
917	76300
918	76405
919	76518
920	76633
921	76739
922	76849
923	76959
924	77070
925	77183
926	77296
927	77338
928	77449
929	77563
930	77674
931	77782
932	77892
933	78005
934	78115
935	78228
936	78338
937	78451
938	78558
939	78665
940	78774
941	78877
942	78988
943	79096
944	79203
945	79309
946	79415
947	79524
948	79632
949	79675
950	79786
951	79900
952	80009
953	80124
954	80233
955	80335
956	80375
957	80485
958	80595
959	80704
960	80814
961	80931
962	81047
963	81150
964	81260
965	81368
966	81475
967	81590
968	81702
969	81820
970	81867
971	81974
972	82079
973	82186
974	82292
975	82409
976	82522
977	82627
978	82734
979	82852
980	82958
981	83066
982	83173
983	83278
984	83391
985	83505
986	83616
987	83728
988	83841
989	83960
990	84070
991	84178
992	84290
993	84399
994	84513
995	84629
996	84741
997	84851
998	84960
999	85071
1000	85186
1001	85222
1002	85328
1003	85443
1004	85551
1005	85665
1006	85776
1007	85882
1008	85991
1009	86101
1010	86215
1011	86318
1012	86428
1013	86539
1014	86647
1015	86760
1016	86873
1017	86986
1018	87098
1019	87209
1020	87318
1021	87433
1022	87539
1023	87648
1024	87753
1025	87864
1026	87976
1027	88086
1028	88200
1029	88314
1030	88423
1031	88536
1032	88649
1033	88762
1034	88870
1035	88981
1036	89098
1037	89209
1038	89318
1039	89428
1040	89542
1041	89652
1042	89757
1043	89867
1044	89988
1045	90102
1046	90215
1047	90318
1048	90443
1049	90487
1050	90588
1051	90689
1052	90802
1053	90912
1054	91021
1055	91128
1056	91230
1057	91346
1058	91451
1059	91560
1060	91673
1061	91777
1062	91890
1063	91997
1064	92103
1065	92215
1066	92319
1067	92431
1068	92537
1069	92647
1070	92757
1071	92866
1072	92972
1073	93080
1074	93185
1075	93292
1076	93399
1077	93513
1078	93624
1079	93735
1080	93849
1081	93962
1082	94065
1083	94179
1084	94286
1085	94391
1086	94502
1087	94614
1088	94728
1089	94835
1090	94944
1091	95049
1092	95151
1093	95264
1094	95377
1095	95489
1096	95596
1097	95701
1098	95806
1099	95924
1100	96035
1101	96150
1102	96259
1103	96366
1104	96474
1105	96585
1106	96692
1107	96801
1108	96908
1109	97025
1110	97134
1111	97174
1112	97280
1113	97384
1114	97500
1115	97608
1116	97722
1117	97845
1118	97967
1119	98079
1120	98195
1121	98306
1122	98419
1123	98524
1124	98635
1125	98747
1126	98857
1127	98975
1128	99095
1129	99212
1130	99326
1131	99435
1132	99547
1133	99661
1134	99780
1135	99885
1136	100000
1137	100111
1138	100228
1139	100346
1140	100457
1141	100569
1142	100684
1143	100793
1144	100912
1145	101026
1146	101140
1147	101249
1148	101354
1149	101473
1150	101583
1151	101690
1152	101814
1153	101921
1154	102031
1155	102144
1156	102259
1157	102366
1158	102481
1159	102591
1160	102705
1161	102821
1162	102933
1163	103052
1164	103171
1165	103280
1166	103396
1167	103514
1168	103619
1169	103723
1170	103830
1171	103933
1172	104040
1173	104153
1174	104260
1175	104367
1176	104474
1177	104586
1178	104696
1179	104801
1180	104909
1181	105017
1182	105137
1183	105249
1184	105356
1185	105469
1186	105577
1187	105684
1188	105790
1189	105897
1190	106004
1191	106113
1192	106152
1193	106265
1194	106371
1195	106481
1196	106594
1197	106700
1198	106810
1199	106918
1200	107024
1201	107132
1202	107237
1203	107348
1204	107456
1205	107562
1206	107668
1207	107779
1208	107891
1209	107996
1210	108100
1211	108219
1212	108330
1213	108440
1214	108550
1215	108656
1216	108767
1217	108879
1218	108982
1219	109094
1220	109206
1221	109317
1222	109426
1223	109535
1224	109638
1225	109754
1226	109863
1227	109967
1228	110082
1229	110200
1230	110309
1231	110423
1232	110533
1233	110647
1234	110762
1235	110868
1236	110979
1237	111091
1238	111202
1239	111315
1240	111434
1241	111550
1242	111660
1243	111771
1244	111878
1245	111994
1246	112103
1247	112214
1248	112321
1249	112433
1250	112547
1251	112664
1252	112778
1253	112894
1254	112933
1255	113045
1256	113150
1257	113262
1258	113374
1259	113489
1260	113599
1261	113709
1262	113829
1263	113938
1264	114053
1265	114171
1266	114292
1267	114399
1268	114507
1269	114620
1270	114732
1271	114843
1272	114959
1273	115067
1274	115180
1275	115292
1276	115402
1277	115510
1278	115620
1279	115733
1280	115851
1281	115970
1282	116086
1283	116196
1284	116307
1285	116413
1286	116523
1287	116634
1288	116744
1289	116847
1290	116962
1291	117066
1292	117171
1293	117284
1294	117395
1295	117503
1296	117611
1297	117724
1298	117835
1299	117948
1300	118053
1301	118167
1302	118274
1303	118389
1304	118500
1305	118609
1306	118713
1307	118821
1308	118939
1309	119047
1310	119163
1311	119275
1312	119385
1313	119493
1314	119602
1315	119718
1316	119824
1317	119937
1318	120049
1319	120163
1320	120270
1321	120374
1322	120481
1323	120597
1324	120708
1325	120820
1326	120932
1327	121040
1328	121153
1329	121270
1330	121384
1331	121495
1332	121602
1333	121711
1334	121820
1335	121926
1336	122037
1337	122152
1338	122263
1339	122370
1340	122480
1341	122591
1342	122698
1343	122816
1344	122929
1345	123043
1346	123152
1347	123261
1348	123371
1349	123486
1350	123603
1351	123719
1352	123831
1353	123942
1354	124050
1355	124161
1356	124265
1357	124381
1358	124500
1359	124611
1360	124724
1361	124840
1362	124959
1363	125064
1364	125172
1365	125279
1366	125387
1367	125498
1368	125611
1369	125722
1370	125834
1371	125942
1372	126056
1373	126165
1374	126280
1375	126389
1376	126502
1377	126620
1378	126735
1379	126848
1380	126957
1381	127076
1382	127197
1383	127312
1384	127426
1385	127537
1386	127652
1387	127759
1388	127873
1389	127984
1390	128100
1391	128215
1392	128328
1393	128447
1394	128557
1395	128672
1396	128788
1397	128905
1398	129018
1399	129136
1400	129242
1401	129351
1402	129467
1403	129577
1404	129685
1405	129794
1406	129899
1407	130009
1408	130117
1409	130228
1410	130338
1411	130448
1412	130566
1413	130679
1414	130786
1415	130897
1416	131004
1417	131113
1418	131221
1419	131322
1420	131431
1421	131537
1422	131646
1423	131762
1424	131882
1425	131990
1426	132102
1427	132210
1428	132314
1429	132422
1430	132526
1431	132635
1432	132750
1433	132860
1434	132971
1435	133079
1436	133193
1437	133309
1438	133423
1439	133528
1440	133640
1441	133753
1442	133868
1443	133979
1444	134089
1445	134204
1446	134309
1447	134412
1448	134524
1449	134629
1450	134740
1451	134848
1452	134961
1453	135077
1454	135192
1455	135298
1456	135405
1457	135521
1458	135636
1459	135745
1460	135861
1461	135971
1462	136084
1463	136196
1464	136309
1465	136418
1466	136528
1467	136639
1468	136760
1469	136873
1470	136991
1471	137099
1472	137206
1473	137319
1474	137437
1475	137551
1476	137660
1477	137769
1478	137883
1479	137996
1480	138108
1481	138221
1482	138328
1483	138441
1484	138545
1485	138657
1486	138768
1487	138883
1488	139002
1489	139118
1490	139231
1491	139346
1492	139463
1493	139576
1494	139688
1495	139798
1496	139907
1497	140023
1498	140136
1499	140253
1500	140365
1501	140478
1502	140587
1503	140699
1504	140809
1505	140923
1506	141035
1507	141149
1508	141259
1509	141376
1510	141497
1511	141611
1512	141723
1513	141838
1514	141955
1515	142065
1516	142186
1517	142288
1518	142402
1519	142509
1520	142616
1521	142739
1522	142868
1523	142975
1524	143076
1525	143190
1526	143305
1527	143420
1528	143530
1529	143637
1530	143741
1531	143843
1532	143951
1533	144057
1534	144163
1535	144271
1536	144381
1537	144492
1538	144526
1539	144645
1540	144755
1541	144869
1542	144981
1543	145084
1544	145189
1545	145292
1546	145403
1547	145517
1548	145629
1549	145743
1550	145858
1551	145973
1552	146084
1553	146188
1554	146297
1555	146415
1556	146530
1557	146634
1558	146746
1559	146857
1560	146963
1561	147072
1562	147186
1563	147295
1564	147403
1565	147514
1566	147625
1567	147737
1568	147842
1569	147953
1570	148070
1571	148183
1572	148292
1573	148399
1574	148519
1575	148635
1576	148743
1577	148852
1578	148967
1579	149090
1580	149198
1581	149313
1582	149422
1583	149532
1584	149643
1585	149754
1586	149864
1587	149977
1588	150089
1589	150200
1590	150316
1591	150426
1592	150539
1593	150583
1594	150699
1595	150810
1596	150930
1597	151040
1598	151157
1599	151269
1600	151376
1601	151487
1602	151600
1603	151712
1604	151827
1605	151939
1606	152044
1607	152154
1608	152265
1609	152371
1610	152478
1611	152592
1612	152702
1613	152821
1614	152936
1615	153055
1616	153172
1617	153277
1618	153387
1619	153496
1620	153607
1621	153720
1622	153834
1623	153947
1624	154058
1625	154167
1626	154283
1627	154397
1628	154514
1629	154622
1630	154737
1631	154849
1632	154958
1633	155078
1634	155191
1635	155307
1636	155411
1637	155513
1638	155620
1639	155730
1640	155846
1641	155954
1642	156068
1643	156172
1644	156280
1645	156388
1646	156500
1647	156607
1648	156707
1649	156812
1650	156928
1651	157040
1652	157148
1653	157260
1654	157373
1655	157483
1656	157595
1657	157704
1658	157806
1659	157916
1660	158021
1661	158131
1662	158238
1663	158354
1664	158463
1665	158571
1666	158679
1667	158784
1668	158894
1669	159011
1670	159119
1671	159239
1672	159349
1673	159461
1674	159570
1675	159679
1676	159792
1677	159910
1678	160017
1679	160125
1680	160241
1681	160344
1682	160462
1683	160574
1684	160687
1685	160803
1686	160912
1687	161027
1688	161139
1689	161255
1690	161371
1691	161486
1692	161595
1693	161708
1694	161817
1695	161929
1696	162041
1697	162154
1698	162265
1699	162373
1700	162491
1701	162601
1702	162717
1703	162828
1704	162943
1705	163053
1706	163158
1707	163203
1708	163309
1709	163420
1710	163526
1711	163639
1712	163748
1713	163865
1714	163978
1715	164091
1716	164202
1717	164306
1718	164423
1719	164539
1720	164645
1721	164753
1722	164863
1723	164978
1724	165087
1725	165202
1726	165312
1727	165430
1728	165545
1729	165660
1730	165772
1731	165879
1732	166001
1733	166112
1734	166230
1735	166347
1736	166464
1737	166579
1738	166700
1739	166811
1740	166928
1741	167040
1742	167151
1743	167275
1744	167394
1745	167514
1746	167632
1747	167748
1748	167855
1749	167961
1750	168066
1751	168172
1752	168272
1753	168376
1754	168480
1755	168591
1756	168703
1757	168807
1758	168921
1759	169023
1760	169135
1761	169249
1762	169361
1763	169476
1764	169587
1765	169693
1766	169802
1767	169908
1768	170016
1769	170125
1770	170241
1771	170351
1772	170458
1773	170569
1774	170677
1775	170790
1776	170894
1777	171006
1778	171119
1779	171228
1780	171341
1781	171453
1782	171565
1783	171677
1784	171793
1785	171905
1786	172010
1787	172123
1788	172234
1789	172347
1790	172456
1791	172565
1792	172678
1793	172788
1794	172891
1795	173003
1796	173109
1797	173225
1798	173346
1799	173465
1800	173575
1801	173693
1802	173802
1803	173910
1804	174023
1805	174140
1806	174252
1807	174364
1808	174471
1809	174657
1810	174846
1811	175035
1812	175247
1813	175463
1814	175583
1815	175734
1816	175877
1817	175987
1818	176106
1819	176216
1820	176326
1821	176436
1822	176588
1823	176776
1824	177004
1825	177228
1826	177448
1827	177672
1828	177842
1829	177951
1830	178076
1831	178215
1832	178327
1833	178441
1834	178558
1835	178676
1836	178793
1837	178909
1838	179042
1839	179274
1840	179483
1841	179704
1842	179897
1843	180075
1844	180182
1845	180299
1846	180420
1847	180533
1848	180643
1849	180757
1850	180873
1851	180983
1852	181103
1853	181220
1854	181337
1855	181444
1856	181557
1857	181667
1858	181782
1859	181891
1860	182003
1861	182114
1862	182226
1863	182346
1864	182457
1865	182561
1866	182669
1867	182780
1868	182892
1869	183004
1870	183114
1871	183230
1872	183340
1873	183450
1874	183562
1875	183664
1876	183775
1877	183884
1878	183995
1879	184112
1880	184216
1881	184322
1882	184437
1883	184548
1884	184657
1885	184770
1886	184879
1887	184995
1888	185100
1889	185219
1890	185335
1891	185450
1892	185559
1893	185678
1894	185792
1895	185905
1896	186013
1897	186129
1898	186239
1899	186352
1900	186460
1901	186571
1902	186681
1903	186790
1904	186900
1905	187014
1906	187125
1907	187239
1908	187354
1909	187466
1910	187577
1911	187687
1912	187801
1913	187920
1914	188034
1915	188148
1916	188262
1917	188369
1918	188480
1919	188591
1920	188708
1921	188821
1922	188930
1923	189042
1924	189153
1925	189268
1926	189378
1927	189488
1928	189596
1929	189716
1930	189826
1931	189942
1932	190050
1933	190163
1934	190273
1935	190379
1936	190485
1937	190595
1938	190704
1939	190820
1940	190930
1941	191044
1942	191160
1943	191269
1944	191372
1945	191484
1946	191591
1947	191701
1948	191812
1949	191923
1950	192037
1951	192154
1952	192263
1953	192376
1954	192487
1955	192600
1956	192711
1957	192823
1958	192932
1959	193045
1960	193154
1961	193272
1962	193388
1963	193502
1964	193612
1965	193725
1966	193836
1967	193953
1968	194067
1969	194177
1970	194283
1971	194399
1972	194509
1973	194625
1974	194739
1975	194860
1976	194975
1977	195093
1978	195202
1979	195313
1980	195419
1981	195527
1982	195635
1983	195741
1984	195848
1985	195960
1986	196069
1987	196178
1988	196291
1989	196397
1990	196505
1991	196617
1992	196724
1993	196833
1994	196943
1995	197055
1996	197167
1997	197280
1998	197388
1999	197499
2000	197605


==> sub_final/plots/runtime/2000/timings_naive.dat <==
n	millisec
1	30
2	59
3	93
4	128
5	162
6	197
7	231
8	265
9	298
10	332
11	367
12	402
13	436
14	470
15	505
16	540
17	575
18	608
19	644
20	680
21	714
22	750
23	785
24	821
25	856
26	895
27	931
28	967
29	1002
30	1039
31	1075
32	1112
33	1149
34	1185
35	1223
36	1263
37	1301
38	1339
39	1428
40	1465
41	1507
42	1549
43	1590
44	1645
45	1699
46	1740
47	1781
48	1821
49	1860
50	1955
51	1998
52	2040
53	2079
54	2177
55	2219
56	2265
57	2308
58	2352
59	2395
60	2438
61	2480
62	2522
63	2564
64	2604
65	2702
66	2747
67	2846
68	2947
69	3049
70	3095
71	3194
72	3238
73	3286
74	3385
75	3487
76	3533
77	3577
78	3620
79	3724
80	3828
81	3872
82	3980
83	4028
84	4072
85	4121
86	4166
87	4207
88	4252
89	4298
90	4348
91	4502
92	4552
93	4655
94	4705
95	4750
96	4856
97	4963
98	5012
99	5063
100	5114
101	5222
102	5273
103	5379
104	5432
105	5540
106	5595
107	5645
108	5697
109	5747
110	5801
111	5850
112	5905
113	5956
114	6007
115	6055
116	6169
117	6222
118	6272
119	6324
120	6488
121	6598
122	6651
123	6759
124	6875
125	6931
126	6982
127	7038
128	7088
129	7145
130	7194
131	7367
132	7481
133	7597
134	7651
135	7705
136	7760
137	7869
138	8043
139	8102
140	8215
141	8272
142	8382
143	8439
144	8495
145	8554
146	8611
147	8721
148	8780
149	8837
150	8891
151	8951
152	9007
153	9122
154	9181
155	9240
156	9303
157	9424
158	9547
159	9607
160	9667
161	9847
162	9909
163	9972
164	10033
165	10155
166	10277
167	10397
168	10515
169	10643
170	10702
171	10760
172	10821
173	10875
174	10937
175	11061
176	11184
177	11312
178	11437
179	11500
180	11623
181	11685
182	11801
183	11864
184	11924
185	11988
186	12101
187	12216
188	12334
189	12455
190	12572
191	12692
192	12756
193	12927
194	13049
195	13174
196	13354
197	13419
198	13480
199	13652
200	13720
201	13785
202	13901
203	14080
204	14146
205	14321
206	14390
207	14562
208	14630
209	14750
210	14821
211	14947
212	15137
213	15264
214	15336
215	15516
216	15582
217	15709
218	15782
219	15908
220	16091
221	16223
222	16350
223	16474
224	16602
225	16671
226	16916
227	17044
228	17166
229	17361
230	17493
231	17557
232	17628
233	17696
234	17894
235	18143
236	18213
237	18459
238	18646
239	18721
240	18975
241	19051
242	19121
243	19189
244	19406
245	19533
246	19606
247	19676
248	19746
249	19814
250	19940
251	20003
252	20070
253	20144
254	20328
255	20398
256	20575
257	20759
258	20887
259	21012
260	21148
261	21280
262	21466
263	21599
264	21775
265	21910
266	22100
267	22232
268	22365
269	22499
270	22571
271	22763
272	22896
273	23027
274	23168
275	23356
276	23613
277	23861
278	24000
279	24141
280	24330
281	24470
282	24545
283	24685
284	24941
285	25146
286	25349
287	25660
288	25793
289	25868
290	26163
291	26236
292	26361
293	26549
294	26839
295	27032
296	27165
297	27301
298	27541
299	27621
300	27750
301	27940
302	28025
303	28103
304	28182
305	28322
306	28393
307	28587
308	28934
309	29021
310	29105
311	29296
312	29375
313	29453
314	29581
315	29832
316	29911
317	30052
318	30139
319	30334
320	30476
321	30735
322	30875
323	31138
324	31282
325	31367
326	31620
327	31701
328	31784
329	31867
330	31948
331	32154
332	32302
333	32513
334	32601
335	32802
336	33049
337	33189
338	33332
339	33576
340	33710
341	33792
342	33931
343	34122
344	34205
345	34397
346	34596
347	34742
348	34833
349	35036
350	35179
351	35322
352	35472
353	35614
354	35816
355	35963
356	36049
357	36200
358	36285
359	36439
360	36520
361	36722
362	36859
363	36953
364	37096
365	37363
366	37515
367	37723
368	37876
369	38082
370	38233
371	38378
372	38465
373	38673
374	38886
375	38976
376	39191
377	39616
378	39764
379	40005
380	40200
381	40451
382	40596
383	41044
384	41293
385	41443
386	41711
387	41862
388	42065
389	42220
390	42369
391	42682
392	42886
393	43036
394	43302
395	43398
396	43666
397	43760
398	43913
399	44190
400	44405
401	44562
402	44658
403	44757
404	44917
405	45069
406	45277
407	45441
408	45657
409	45746
410	45909
411	46008
412	46214
413	46375
414	46514
415	46712
416	46809
417	46960
418	47162
419	47361
420	47511
421	47603
422	47858
423	48008
424	48216
425	48310
426	48573
427	48832
428	48985
429	49259
430	49587
431	49757
432	49970
433	50301
434	50514
435	50723
436	50817
437	51163
438	51265
439	51422
440	51701
441	51871
442	51978
443	52208
444	52376
445	52539
446	52705
447	53020
448	53229
449	53435
450	53599
451	53817
452	54035
453	54134
454	54235
455	54502
456	54713
457	54880
458	55149
459	55357
460	55524
461	55693
462	55914
463	56082
464	56189
465	56362
466	56585
467	56868
468	57145
469	57365
470	57590
471	57759
472	57988
473	58140
474	58537
475	58764
476	58995
477	59171
478	59280
479	59445
480	59659
481	59975
482	60134
483	60413
484	60674
485	60950
486	61229
487	61501
488	61610
489	61788
490	61952
491	62129
492	62346
493	62518
494	62744
495	62983
496	63211
497	63488
498	63773
499	63884
500	64160
501	64272
502	64507
503	64677
504	64793
505	64969
506	65144
507	65442
508	65691
509	65915
510	66131
511	66240
512	66461
513	66748
514	67027
515	67142
516	67427
517	67602
518	67896
519	68229
520	68342
521	68694
522	68922
523	69336
524	69625
525	69858
526	70267
527	70502
528	70683
529	70968
530	71198
531	71311
532	71416
533	71658
534	71900
535	72017
536	72264
537	72447
538	72718
539	72891
540	73054
541	73328
542	73504
543	73686
544	73962
545	74256
546	74592
547	74838
548	75079
549	75422
550	75710
551	76069
552	76301
553	76418
554	76762
555	77008
556	77189
557	77547
558	77674
559	77850
560	78097
561	78412
562	78538
563	78894
564	79069
565	79244
566	79470
567	79712
568	79895
569	80076
570	80252
571	80607
572	80789
573	81134
574	81324
575	81630
576	81989
577	82106
578	82405
579	82527
580	82639
581	82762
582	83165
583	83460
584	83709
585	83828
586	84013
587	84317
588	84500
589	84739
590	85001
591	85251
592	85681
593	86009
594	86306
595	86555
596	86793
597	87209
598	87509
599	87693
600	87886
601	88008
602	88210
603	88684
604	89050
605	89244
606	89437
607	89641
608	89840
609	90083
610	90349
611	90540
612	90740
613	90958
614	91194
615	91326
616	91528
617	91727
618	91983
619	92246
620	92577
621	92876
622	93059
623	93250
624	93643
625	93947
626	94202
627	94449
628	94661
629	94803
630	95119
631	95428
632	95683
633	96049
634	96199
635	96561
636	96875
637	97245
638	97451
639	97877
640	98266
641	98589
642	98850
643	99173
644	99524
645	99772
646	100177
647	100626
648	100929
649	101183
650	101611
651	101817
652	102136
653	102518
654	102948
655	103324
656	103593
657	103980
658	104175
659	104429
660	104704
661	105088
662	105355
663	105682
664	105932
665	106122
666	106320
667	106696
668	106949
669	107206
670	107631
671	108076
672	108459
673	108824
674	109086
675	109403
676	109876
677	110133
678	110344
679	110495
680	110709
681	111034
682	111297
683	111634
684	111786
685	112281
686	112543
687	112864
688	113005
689	113482
690	113730
691	114319
692	114531
693	115024
694	115365
695	115685
696	115951
697	116207
698	116583
699	117044
700	117372
701	117708
702	118268
703	118820
704	119020
705	119280
706	119725
707	119886
708	120169
709	120539
710	120859
711	121129
712	121566
713	121882
714	122153
715	122542
716	122825
717	123156
718	123549
719	123821
720	124157
721	124485
722	124628
723	124838
724	125171
725	125468
726	125841
727	126096
728	126315
729	126527
730	126738
731	127008
732	127168
733	127391
734	127663
735	128038
736	128377
737	128810
738	128967
739	129353
740	129688
741	130131
742	130479
743	130705
744	130930
745	131328
746	131610
747	131900
748	132128
749	132602
750	132984
751	133197
752	133515
753	133858
754	134141
755	134426
756	134852
757	135075
758	135355
759	135820
760	136323
761	136818
762	137046
763	137417
764	137818
765	138115
766	138477
767	138826
768	139101
769	139378
770	139659
771	139995
772	140197
773	140511
774	140846
775	141130
776	141358
777	141695
778	141966
779	142367
780	142704
781	143047
782	143337
783	143704
784	144100
785	144391
786	144816
787	145235
788	145680
789	145948
790	146281
791	146499
792	147098
793	147492
794	147832
795	148187
796	148578
797	148931
798	149345
799	149865
800	150276
801	150687
802	150865
803	151340
804	151709
805	152045
806	152443
807	152734
808	153293
809	153675
810	154034
811	154322
812	154598
813	154894
814	155116
815	155591
816	155949
817	156319
818	156683
819	156931
820	157168
821	157426
822	158127
823	158682
824	159114
825	159654
826	160011
827	160475
828	160695
829	161026
830	161258
831	161754
832	162153
833	162670
834	163019
835	163248
836	163728
837	164017
838	164370
839	164746
840	165173
841	165516
842	165914
843	166357
844	166667
845	167393
846	167644
847	168049
848	168419
849	169038
850	169447
851	169690
852	170008
853	170302
854	170766
855	171248
856	171558
857	171942
858	172353
859	172645
860	172991
861	173533
862	173835
863	174185
864	174615
865	174929
866	175365
867	175839
868	176159
869	176458
870	176771
871	176959
872	177146
873	177399
874	177829
875	178139
876	178602
877	179108
878	179630
879	179891
880	180560
881	180918
882	181304
883	181721
884	182038
885	182459
886	182928
887	183308
888	183777
889	184106
890	184651
891	184898
892	185297
893	185657
894	186007
895	186414
896	186772
897	187345
898	187638
899	188054
900	188312
901	188674
902	189171
903	189833
904	190193
905	190509
906	190894
907	191327
908	191864
909	192328
910	192644
911	192893
912	193431
913	193783
914	194102
915	194463
916	194823
917	195178
918	195656
919	196154
920	196590
921	197076
922	197447
923	197896
924	198145
925	198563
926	199095
927	199289
928	199719
929	200076
930	200493
931	201067
932	201397
933	201835
934	202212
935	202601
936	202859
937	203125
938	203436
939	203863
940	204476
941	204912
942	205404
943	205801
944	206215
945	206618
946	206923
947	207239
948	207861
949	208081
950	208463
951	208798
952	209408
953	209677
954	210082
955	210582
956	210793
957	211481
958	211767
959	212243
960	212544
961	212814
962	213255
963	213623
964	214122
965	214792
966	215223
967	215673
968	215930
969	216213
970	216447
971	216781
972	217089
973	217394
974	218040
975	218320
976	218773
977	219162
978	219468
979	219802
980	220153
981	220485
982	220957
983	221385
984	221709
985	222032
986	222483
987	222871
988	223316
989	223656
990	224215
991	224709
992	225110
993	225565
994	225989
995	226311
996	226797
997	227106
998	227525
999	228017
1000	228460
1001	228667
1002	229156
1003	229597
1004	230037
1005	230613
1006	231124
1007	231837
1008	232248
1009	232750
1010	233228
1011	233594
1012	234206
1013	234637
1014	235133
1015	235522
1016	235866
1017	236368
1018	237113
1019	237456
1020	237910
1021	238244
1022	238816
1023	239428
1024	239741
1025	240075
1026	240462
1027	240907
1028	241363
1029	241697
1030	242150
1031	242819
1032	243326
1033	243840
1034	244298
1035	244754
1036	245127
1037	245406
1038	246118
1039	246588
1040	246978
1041	247420
1042	247926
1043	248440
1044	248729
1045	249135
1046	249697
1047	250080
1048	250554
1049	250790
1050	251145
1051	251814
1052	252171
1053	252528
1054	253084
1055	253579
1056	253951
1057	254360
1058	254788
1059	255342
1060	255751
1061	256178
1062	256529
1063	257309
1064	257809
1065	258199
1066	258782
1067	259259
1068	259668
1069	259961
1070	260347
1071	260785
1072	261285
1073	261838
1074	262291
1075	262754
1076	263155
1077	263688
1078	264172
1079	264578
1080	265159
1081	265734
1082	266523
1083	266916
1084	267264
1085	267694
1086	268197
1087	268589
1088	268948
1089	269445
1090	270019
1091	270479
1092	271128
1093	271720
1094	272391
1095	272880
1096	273421
1097	274059
1098	274758
1099	275117
1100	275637
1101	276060
1102	276617
1103	277127
1104	277593
1105	278122
1106	278461
1107	278860
1108	279327
1109	279697
1110	280121
1111	280353
1112	280781
1113	281223
1114	281742
1115	282409
1116	283047
1117	283375
1118	283930
1119	284513
1120	284928
1121	285462
1122	285820
1123	286542
1124	287075
1125	287680
1126	288095
1127	288523
1128	288841
1129	289201
1130	289623
1131	290256
1132	290965
1133	291608
1134	292035
1135	292786
1136	293215
1137	293807
1138	294331
1139	294807
1140	295265
1141	295889
1142	296487
1143	296943
1144	297260
1145	297759
1146	298350
1147	298940
1148	299334
1149	299704
1150	300081
1151	300654
1152	301220
1153	301769
1154	302496
1155	302789
1156	303327
1157	303889
1158	304479
1159	304968
1160	305506
1161	305927
1162	306414
1163	306797
1164	307234
1165	307969
1166	308448
1167	308818
1168	309238
1169	309817
1170	310333
1171	310845
1172	311248
1173	311621
1174	312076
1175	312731
1176	313257
1177	313704
1178	314081
1179	314623
1180	315199
1181	315660
1182	316107
1183	316739
1184	317260
1185	317799
1186	318340
1187	319152
1188	319676
1189	320092
1190	320757
1191	321231
1192	321476
1193	321985
1194	322515
1195	322986
1196	323572
1197	324198
1198	324671
1199	325096
1200	325693
1201	326259
1202	326784
1203	327222
1204	327808
1205	328258
1206	328735
1207	329148
1208	329694
1209	330276
1210	330815
1211	331378
1212	332100
1213	332595
1214	333041
1215	333585
1216	334076
1217	334457
1218	335279
1219	335750
1220	336050
1221	336580
1222	337102
1223	337576
1224	338168
1225	338492
1226	338981
1227	339472
1228	340152
1229	340596
1230	340954
1231	341394
1232	342046
1233	342754
1234	343125
1235	343709
1236	344298
1237	344899
1238	345333
1239	345947
1240	346338
1241	346717
1242	347149
1243	347813
1244	348610
1245	349311
1246	349808
1247	350281
1248	350860
1249	351457
1250	351881
1251	352502
1252	352935
1253	353431
1254	353682
1255	354300
1256	354855
1257	355474
1258	355903
1259	356510
1260	357211
1261	357810
1262	358324
1263	358899
1264	359703
1265	360179
1266	360644
1267	361071
1268	361567
1269	362061
1270	362644
1271	363137
1272	363446
1273	364349
1274	364979
1275	365504
1276	366037
1277	366911
1278	367522
1279	368163
1280	368780
1281	369153
1282	369619
1283	370268
1284	370926
1285	371412
1286	372133
1287	372545
1288	372967
1289	373539
1290	374195
1291	374692
1292	375419
1293	375965
1294	376416
1295	377108
1296	377782
1297	378162
1298	378736
1299	379178
1300	379608
1301	380072
1302	380757
1303	381207
1304	382003
1305	382377
1306	383053
1307	383528
1308	384044
1309	384729
1310	385185
1311	385696
1312	386291
1313	386770
1314	387330
1315	387673
1316	388280
1317	388902
1318	389479
1319	390191
1320	390715
1321	391199
1322	391762
1323	392276
1324	393083
1325	393487
1326	393879
1327	394494
1328	395020
1329	395494
1330	396317
1331	396917
1332	397415
1333	397990
1334	398500
1335	399269
1336	399835
1337	400541
1338	401146
1339	401522
1340	401914
1341	402440
1342	403310
1343	403761
1344	404245
1345	404736
1346	405379
1347	405822
1348	406346
1349	406758
1350	407338
1351	407862
1352	408560
1353	409197
1354	409697
1355	410330
1356	410952
1357	411457
1358	412150
1359	412770
1360	413318
1361	413961
1362	414372
1363	414876
1364	415484
1365	416283
1366	416740
1367	417360
1368	418083
1369	418509
1370	418957
1371	419670
1372	420261
1373	421058
1374	421714
1375	422289
1376	422924
1377	423659
1378	424483
1379	425083
1380	425748
1381	426275
1382	426700
1383	427102
1384	427670
1385	428208
1386	428664
1387	429215
1388	429757
1389	430251
1390	430841
1391	431306
1392	431830
1393	432358
1394	432856
1395	433541
1396	434238
1397	435067
1398	435700
1399	436171
1400	436814
1401	437352
1402	437911
1403	438332
1404	438923
1405	439546
1406	440107
1407	440636
1408	441089
1409	441668
1410	442233
1411	442935
1412	443488
1413	443988
1414	444552
1415	445033
1416	445744
1417	446313
1418	446912
1419	447510
1420	448346
1421	449085
1422	449726
1423	450327
1424	450891
1425	451600
1426	452291
1427	452702
1428	453565
1429	454114
1430	454549
1431	455124
1432	455650
1433	456375
1434	456867
1435	457338
1436	458070
1437	458569
1438	459551
1439	460096
1440	460567
1441	461086
1442	461837
1443	462401
1444	462979
1445	463558
1446	464187
1447	464769
1448	465463
1449	465987
1450	466816
1451	467476
1452	468166
1453	468758
1454	469422
1455	470175
1456	470685
1457	471308
1458	471937
1459	472632
1460	473033
1461	473615
1462	474231
1463	474737
1464	475364
1465	475990
1466	476582
1467	477232
1468	477914
1469	478559
1470	479349
1471	480355
1472	480863
1473	481347
1474	481845
1475	482594
1476	483213
1477	483776
1478	484507
1479	485186
1480	485666
1481	486324
1482	487295
1483	487860
1484	488652
1485	489180
1486	489872
1487	490400
1488	491017
1489	491551
1490	492216
1491	492583
1492	493296
1493	493990
1494	494592
1495	495303
1496	495791
1497	496431
1498	497081
1499	497681
1500	498572
1501	499463
1502	500342
1503	501021
1504	501589
1505	502436
1506	503064
1507	503592
1508	504281
1509	504946
1510	505686
1511	506235
1512	506846
1513	507396
1514	508033
1515	508765
1516	509460
1517	510120
1518	510895
1519	511546
1520	512138
1521	512708
1522	513089
1523	513685
1524	514291
1525	515002
1526	515444
1527	515896
1528	516653
1529	517349
1530	518179
1531	518787
1532	519604
1533	520268
1534	521040
1535	521848
1536	522389
1537	522980
1538	523268
1539	524038
1540	524683
1541	525521
1542	526108
1543	526796
1544	527787
1545	528563
1546	529180
1547	530042
1548	530568
1549	531308
1550	531985
1551	532613
1552	533329
1553	534154
1554	534897
1555	535366
1556	535999
1557	536653
1558	537173
1559	537748
1560	538635
1561	539114
1562	539763
1563	540510
1564	541230
1565	541605
1566	542345
1567	542901
1568	543425
1569	544331
1570	544777
1571	545397
1572	546049
1573	546975
1574	547509
1575	548236
1576	549175
1577	549931
1578	550609
1579	551164
1580	551858
1581	552518
1582	553114
1583	553660
1584	554453
1585	555234
1586	555891
1587	556337
1588	556970
1589	557621
1590	558323
1591	559255
1592	559793
1593	560157
1594	560956
1595	561831
1596	562440
1597	563205
1598	563834
1599	564526
1600	565068
1601	565914
1602	566962
1603	567518
1604	568298
1605	569109
1606	570142
1607	571122
1608	571924
1609	572849
1610	573439
1611	573803
1612	574501
1613	575349
1614	575908
1615	576620
1616	577379
1617	578269
1618	578770
1619	579476
1620	580122
1621	580941
1622	581659
1623	582100
1624	582865
1625	583921
1626	584735
1627	585296
1628	586006
1629	586716
1630	587533
1631	588174
1632	588881
1633	589647
1634	590496
1635	591268
1636	591800
1637	592404
1638	593030
1639	593638
1640	594332
1641	595080
1642	595656
1643	596261
1644	596805
1645	597481
1646	598055
1647	598633
1648	599288
1649	600042
1650	600856
1651	601456
1652	601960
1653	602461
1654	603256
1655	604224
1656	605153
1657	605788
1658	606744
1659	607511
1660	608142
1661	608775
1662	609472
1663	610001
1664	610696
1665	611298
1666	611813
1667	612541
1668	613489
1669	613904
1670	614614
1671	615319
1672	616096
1673	616907
1674	617517
1675	618463
1676	619134
1677	620023
1678	620888
1679	621875
1680	622568
1681	623573
1682	624184
1683	625023
1684	626069
1685	626859
1686	627433
1687	628020
1688	628389
1689	629041
1690	629850
1691	630774
1692	631471
1693	632169
1694	633014
1695	633940
1696	634621
1697	635357
1698	636145
1699	637037
1700	637770
1701	638511
1702	639156
1703	639969
1704	640721
1705	641786
1706	642378
1707	642759
1708	643520
1709	644176
1710	644849
1711	645627
1712	646391
1713	646941
1714	647588
1715	648630
1716	649309
1717	650005
1718	650987
1719	651566
1720	652412
1721	653206
1722	653882
1723	654488
1724	655209
1725	656019
1726	656994
1727	657626
1728	658092
1729	658771
1730	659562
1731	660276
1732	661254
1733	661987
1734	663005
1735	663725
1736	664662
1737	665521
1738	666258
1739	667135
1740	668019
1741	668644
1742	669257
1743	670044
1744	670791
1745	671459
1746	672108
1747	672507
1748	673381
1749	674175
1750	674928
1751	675424
1752	676296
1753	677148
1754	677921
1755	678465
1756	679383
1757	680091
1758	680775
1759	681347
1760	682066
1761	682751
1762	683352
1763	683966
1764	684667
1765	685440
1766	686010
1767	686651
1768	687548
1769	688455
1770	689264
1771	689994
1772	690837
1773	691701
1774	692494
1775	693237
1776	693984
1777	694572
1778	695256
1779	696200
1780	696932
1781	698002
1782	698962
1783	699417
1784	700168
1785	700789
1786	701685
1787	702360
1788	703091
1789	703823
1790	704947
1791	705740
1792	706457
1793	707167
1794	708031
1795	708880
1796	709599
1797	710445
1798	710917
1799	711561
1800	712341
1801	713099
1802	713767
1803	714442
1804	715192
1805	715918
1806	717025
1807	717676
1808	718649
1809	719420
1810	720342
1811	721296
1812	722235
1813	722945
1814	723828
1815	724724
1816	725909
1817	726942
1818	727744
1819	728428
1820	729005
1821	729695
1822	730338
1823	731374
1824	732035
1825	732834
1826	733895
1827	734547
1828	735233
1829	736061
1830	736985
1831	737690
1832	738635
1833	739498
1834	740305
1835	740828
1836	741723
1837	742359
1838	742899
1839	743594
1840	744293
1841	745461
1842	746242
1843	746817
1844	747639
1845	748326
1846	749149
1847	749979
1848	750703
1849	751253
1850	752101
1851	752895
1852	753489
1853	754070
1854	754744
1855	755223
1856	755928
1857	756806
1858	757531
1859	758360
1860	759159
1861	760037
1862	760941
1863	761715
1864	762596
1865	763374
1866	763952
1867	764484
1868	765485
1869	766341
1870	767045
1871	767685
1872	768800
1873	769518
1874	770324
1875	771260
1876	771841
1877	772692
1878	773523
1879	774335
1880	775111
1881	776206
1882	776717
1883	777321
1884	778361
1885	779158
1886	780121
1887	781016
1888	781890
1889	782453
1890	783089
1891	783906
1892	784784
1893	785456
1894	786089
1895	786970
1896	787636
1897	788201
1898	789301
1899	790317
1900	791125
1901	791810
1902	792527
1903	793322
1904	794068
1905	794776
1906	795516
1907	796364
1908	797082
1909	797572
1910	798266
1911	799175
1912	799891
1913	800713
1914	801556
1915	802700
1916	803536
1917	804259
1918	804985
1919	805909
1920	806856
1921	807644
1922	808639
1923	809433
1924	810298
1925	811163
1926	812210
1927	813262
1928	814287
1929	814988
1930	815800
1931	816695
1932	817900
1933	818934
1934	819781
1935	820580
1936	821679
1937	822572
1938	823359
1939	823794
1940	824720
1941	825382
1942	826153
1943	826876
1944	827571
1945	828341
1946	829274
1947	830074
1948	830995
1949	831787
1950	832691
1951	833616
1952	834473
1953	835117
1954	835907
1955	837169
1956	837909
1957	838619
1958	839451
1959	840260
1960	841357
1961	842165
1962	843031
1963	843646
1964	844541
1965	845201
1966	846112
1967	847147
1968	848095
1969	848751
1970	849851
1971	850647
1972	851613
1973	852421
1974	853417
1975	854165
1976	854843
1977	855955
1978	857077
1979	857932
1980	858726
1981	859708
1982	860592
1983	861328
1984	862024
1985	862693
1986	863429
1987	864347
1988	865036
1989	865865
1990	866901
1991	867535
1992	868430
1993	869240
1994	870055
1995	870946
1996	871732
1997	872546
1998	873534
1999	874733
2000	875608


==> sub_final/plots/runtime/2000/timings_sa.dat <==
n	millisec
1	4
2	8
3	12
4	17
5	26
6	31
7	39
8	43
9	48
10	52
11	57
12	63
13	71
14	76
15	82
16	87
17	93
18	98
19	108
20	115
21	121
22	127
23	133
24	142
25	149
26	155
27	161
28	171
29	177
30	184
31	190
32	198
33	208
34	215
35	222
36	229
37	240
38	247
39	288
40	295
41	302
42	308
43	315
44	326
45	334
46	344
47	353
48	360
49	369
50	412
51	421
52	429
53	439
54	482
55	491
56	500
57	512
58	522
59	531
60	543
61	552
62	562
63	573
64	582
65	625
66	634
67	681
68	724
69	772
70	781
71	826
72	836
73	845
74	894
75	942
76	952
77	963
78	975
79	1023
80	1072
81	1083
82	1130
83	1144
84	1156
85	1167
86	1181
87	1193
88	1206
89	1217
90	1231
91	1308
92	1320
93	1371
94	1383
95	1398
96	1446
97	1495
98	1507
99	1523
100	1535
101	1583
102	1594
103	1644
104	1657
105	1708
106	1721
107	1738
108	1751
109	1763
110	1779
111	1792
112	1806
113	1822
114	1835
115	1848
116	1901
117	1913
118	1930
119	1946
120	2025
121	2077
122	2092
123	2145
124	2196
125	2211
126	2231
127	2250
128	2265
129	2284
130	2299
131	2383
132	2438
133	2489
134	2504
135	2524
136	2543
137	2594
138	2679
139	2695
140	2750
141	2765
142	2821
143	2836
144	2858
145	2879
146	2900
147	2960
148	2976
149	2997
150	3014
151	3034
152	3055
153	3109
154	3129
155	3145
156	3168
157	3223
158	3282
159	3304
160	3326
161	3410
162	3428
163	3456
164	3475
165	3533
166	3588
167	3645
168	3701
169	3761
170	3780
171	3804
172	3825
173	3845
174	3865
175	3924
176	3983
177	4044
178	4104
179	4123
180	4181
181	4200
182	4258
183	4278
184	4305
185	4327
186	4387
187	4444
188	4500
189	4563
190	4622
191	4684
192	4707
193	4793
194	4857
195	4920
196	5010
197	5032
198	5059
199	5146
200	5173
201	5199
202	5257
203	5351
204	5375
205	5463
206	5489
207	5616
208	5642
209	5705
210	5733
211	5791
212	5887
213	5951
214	5974
215	6063
216	6088
217	6148
218	6177
219	6242
220	6335
221	6402
222	6467
223	6530
224	6591
225	6615
226	6740
227	6804
228	6864
229	6962
230	7029
231	7056
232	7084
233	7112
234	7210
235	7336
236	7368
237	7491
238	7587
239	7613
240	7751
241	7787
242	7821
243	7845
244	7958
245	8024
246	8049
247	8082
248	8112
249	8140
250	8202
251	8226
252	8258
253	8292
254	8383
255	8411
256	8505
257	8600
258	8665
259	8728
260	8796
261	8863
262	8958
263	9026
264	9118
265	9185
266	9281
267	9346
268	9412
269	9480
270	9509
271	9607
272	9674
273	9739
274	9810
275	9904
276	10034
277	10159
278	10229
279	10300
280	10396
281	10466
282	10499
283	10568
284	10696
285	10799
286	10901
287	11056
288	11125
289	11155
290	11310
291	11342
292	11411
293	11514
294	11672
295	11776
296	11847
297	11919
298	12048
299	12087
300	12153
301	12254
302	12292
303	12332
304	12370
305	12440
306	12465
307	12573
308	12757
309	12798
310	12838
311	12935
312	12974
313	13008
314	13075
315	13207
316	13238
317	13315
318	13358
319	13457
320	13532
321	13667
322	13741
323	13878
324	13953
325	13990
326	14126
327	14163
328	14203
329	14240
330	14279
331	14383
332	14461
333	14566
334	14608
335	14708
336	14849
337	14927
338	15001
339	15118
340	15178
341	15211
342	15287
343	15387
344	15424
345	15525
346	15628
347	15705
348	15747
349	15851
350	15926
351	16001
352	16079
353	16152
354	16252
355	16325
356	16365
357	16443
358	16485
359	16562
360	16602
361	16704
362	16777
363	16822
364	16894
365	17031
366	17111
367	17219
368	17295
369	17402
370	17482
371	17557
372	17600
373	17705
374	17817
375	17863
376	17968
377	18185
378	18262
379	18396
380	18505
381	18645
382	18724
383	18967
384	19102
385	19181
386	19325
387	19408
388	19516
389	19600
390	19679
391	19846
392	19956
393	20037
394	20175
395	20223
396	20362
397	20410
398	20489
399	20636
400	20747
401	20832
402	20880
403	20927
404	21013
405	21096
406	21208
407	21296
408	21410
409	21455
410	21538
411	21588
412	21694
413	21780
414	21859
415	21974
416	22026
417	22111
418	22218
419	22320
420	22402
421	22446
422	22577
423	22659
424	22770
425	22814
426	22955
427	23092
428	23174
429	23317
430	23487
431	23577
432	23689
433	23860
434	23973
435	24084
436	24133
437	24305
438	24357
439	24438
440	24583
441	24673
442	24728
443	24843
444	24932
445	25017
446	25106
447	25278
448	25398
449	25513
450	25604
451	25725
452	25843
453	25894
454	25943
455	26087
456	26204
457	26296
458	26444
459	26559
460	26651
461	26741
462	26862
463	26953
464	27008
465	27100
466	27222
467	27375
468	27525
469	27644
470	27765
471	27856
472	27979
473	28065
474	28273
475	28396
476	28522
477	28619
478	28678
479	28775
480	28900
481	29077
482	29166
483	29315
484	29457
485	29605
486	29753
487	29896
488	29953
489	30045
490	30136
491	30231
492	30349
493	30441
494	30561
495	30687
496	30809
497	30955
498	31106
499	31163
500	31303
501	31360
502	31479
503	31570
504	31631
505	31720
506	31813
507	31968
508	32099
509	32226
510	32348
511	32406
512	32525
513	32685
514	32839
515	32899
516	33057
517	33156
518	33315
519	33496
520	33557
521	33749
522	33876
523	34099
524	34255
525	34383
526	34597
527	34726
528	34826
529	34979
530	35106
531	35167
532	35220
533	35348
534	35480
535	35543
536	35677
537	35779
538	35939
539	36041
540	36138
541	36295
542	36393
543	36494
544	36643
545	36799
546	36975
547	37108
548	37239
549	37419
550	37573
551	37759
552	37885
553	37947
554	38127
555	38259
556	38360
557	38547
558	38615
559	38713
560	38843
561	39009
562	39075
563	39260
564	39359
565	39463
566	39593
567	39731
568	39835
569	39939
570	40040
571	40237
572	40342
573	40527
574	40633
575	40802
576	40999
577	41063
578	41228
579	41293
580	41354
581	41421
582	41647
583	41811
584	41951
585	42016
586	42121
587	42288
588	42393
589	42523
590	42665
591	42802
592	43033
593	43220
594	43392
595	43537
596	43680
597	43893
598	44055
599	44156
600	44262
601	44326
602	44437
603	44684
604	44877
605	44984
606	45093
607	45206
608	45317
609	45452
610	45595
611	45701
612	45813
613	45931
614	46059
615	46130
616	46242
617	46352
618	46492
619	46636
620	46812
621	46980
622	47088
623	47201
624	47426
625	47596
626	47742
627	47883
628	48003
629	48081
630	48256
631	48428
632	48571
633	48775
634	48856
635	49053
636	49228
637	49433
638	49547
639	49779
640	49992
641	50169
642	50316
643	50494
644	50702
645	50849
646	51083
647	51334
648	51498
649	51638
650	51864
651	51980
652	52152
653	52356
654	52583
655	52785
656	52933
657	53140
658	53251
659	53391
660	53545
661	53748
662	53894
663	54077
664	54223
665	54338
666	54454
667	54665
668	54813
669	54961
670	55197
671	55445
672	55658
673	55860
674	56009
675	56189
676	56448
677	56592
678	56713
679	56797
680	56921
681	57102
682	57253
683	57440
684	57527
685	57803
686	57959
687	58146
688	58227
689	58498
690	58644
691	58948
692	59070
693	59332
694	59518
695	59694
696	59843
697	59988
698	60193
699	60436
700	60613
701	60794
702	61084
703	61382
704	61503
705	61655
706	61906
707	61996
708	62159
709	62368
710	62551
711	62707
712	62950
713	63129
714	63285
715	63502
716	63662
717	63849
718	64069
719	64225
720	64411
721	64596
722	64679
723	64802
724	64989
725	65158
726	65378
727	65533
728	65666
729	65797
730	65923
731	66083
732	66177
733	66312
734	66471
735	66673
736	66858
737	67092
738	67179
739	67386
740	67570
741	67806
742	67995
743	68129
744	68259
745	68474
746	68631
747	68796
748	68925
749	69196
750	69417
751	69547
752	69727
753	69922
754	70087
755	70252
756	70492
757	70624
758	70785
759	71043
760	71322
761	71598
762	71734
763	71947
764	72171
765	72341
766	72542
767	72737
768	72904
769	73073
770	73243
771	73443
772	73574
773	73759
774	73959
775	74120
776	74253
777	74440
778	74594
779	74815
780	75002
781	75194
782	75359
783	75561
784	75777
785	75942
786	76172
787	76396
788	76653
789	76814
790	77010
791	77145
792	77475
793	77700
794	77895
795	78099
796	78323
797	78523
798	78754
799	79040
800	79270
801	79501
802	79607
803	79869
804	80077
805	80282
806	80521
807	80697
808	81019
809	81251
810	81448
811	81614
812	81776
813	81945
814	82079
815	82338
816	82536
817	82739
818	82942
819	83089
820	83227
821	83376
822	83741
823	84048
824	84297
825	84604
826	84809
827	85072
828	85209
829	85404
830	85546
831	85829
832	86058
833	86344
834	86545
835	86683
836	86948
837	87119
838	87320
839	87534
840	87771
841	87984
842	88225
843	88486
844	88672
845	89076
846	89225
847	89447
848	89654
849	89981
850	90207
851	90349
852	90529
853	90702
854	90955
855	91214
856	91391
857	91619
858	91856
859	92032
860	92235
861	92541
862	92720
863	92925
864	93170
865	93353
866	93600
867	93868
868	94053
869	94229
870	94413
871	94529
872	94645
873	94799
874	95043
875	95221
876	95492
877	95792
878	96101
879	96263
880	96643
881	96847
882	97063
883	97295
884	97479
885	97715
886	97975
887	98191
888	98447
889	98637
890	98930
891	99081
892	99317
893	99533
894	99741
895	99981
896	100194
897	100518
898	100696
899	100939
900	101096
901	101309
902	101581
903	101939
904	102149
905	102338
906	102561
907	102808
908	103123
909	103402
910	103596
911	103756
912	104072
913	104283
914	104473
915	104678
916	104885
917	105090
918	105357
919	105634
920	105879
921	106151
922	106362
923	106610
924	106764
925	107011
926	107319
927	107443
928	107698
929	107912
930	108158
931	108486
932	108683
933	108934
934	109155
935	109383
936	109546
937	109711
938	109899
939	110147
940	110487
941	110735
942	111033
943	111279
944	111531
945	111775
946	111966
947	112162
948	112509
949	112645
950	112862
951	113061
952	113394
953	113557
954	113783
955	114059
956	114191
957	114557
958	114730
959	115009
960	115198
961	115366
962	115628
963	115850
964	116141
965	116517
966	116767
967	117030
968	117192
969	117365
970	117511
971	117712
972	117900
973	118087
974	118447
975	118622
976	118883
977	119112
978	119311
979	119523
980	119741
981	119952
982	120235
983	120492
984	120695
985	120893
986	121151
987	121378
988	121628
989	121830
990	122135
991	122411
992	122641
993	122897
994	123134
995	123337
996	123630
997	123822
998	124075
999	124361
1000	124621
1001	124753
1002	125039
1003	125299
1004	125560
1005	125887
1006	126183
1007	126580
1008	126820
1009	127111
1010	127403
1011	127632
1012	127991
1013	128254
1014	128549
1015	128777
1016	128980
1017	129262
1018	129661
1019	129864
1020	130120
1021	130318
1022	130630
1023	130975
1024	131173
1025	131380
1026	131616
1027	131880
1028	132150
1029	132354
1030	132619
1031	132997
1032	133292
1033	133590
1034	133859
1035	134126
1036	134346
1037	134521
1038	134927
1039	135215
1040	135455
1041	135723
1042	136023
1043	136327
1044	136511
1045	136745
1046	137059
1047	137285
1048	137552
1049	137703
1050	137914
1051	138278
1052	138489
1053	138700
1054	139019
1055	139314
1056	139541
1057	139789
1058	140048
1059	140367
1060	140612
1061	140866
1062	141082
1063	141516
1064	141807
1065	142044
1066	142377
1067	142653
1068	142898
1069	143085
1070	143331
1071	143607
1072	143912
1073	144247
1074	144522
1075	144804
1076	145039
1077	145337
1078	145609
1079	145847
1080	146173
1081	146493
1082	146920
1083	147164
1084	147384
1085	147646
1086	147945
1087	148185
1088	148407
1089	148699
1090	149030
1091	149303
1092	149673
1093	150012
1094	150389
1095	150673
1096	150986
1097	151369
1098	151784
1099	152012
1100	152323
1101	152579
1102	152897
1103	153186
1104	153452
1105	153751
1106	153957
1107	154193
1108	154462
1109	154681
1110	154927
1111	155082
1112	155347
1113	155616
1114	155926
1115	156311
1116	156678
1117	156882
1118	157207
1119	157542
1120	157794
1121	158106
1122	158327
1123	158730
1124	159042
1125	159411
1126	159672
1127	159936
1128	160143
1129	160371
1130	160630
1131	161004
1132	161396
1133	161752
1134	162001
1135	162410
1136	162660
1137	162990
1138	163307
1139	163595
1140	163877
1141	164243
1142	164592
1143	164863
1144	165067
1145	165353
1146	165694
1147	166034
1148	166275
1149	166503
1150	166736
1151	167070
1152	167416
1153	167754
1154	168186
1155	168379
1156	168704
1157	169042
1158	169376
1159	169656
1160	169960
1161	170207
1162	170485
1163	170717
1164	170975
1165	171395
1166	171686
1167	171918
1168	172177
1169	172514
1170	172817
1171	173121
1172	173368
1173	173600
1174	173870
1175	174246
1176	174554
1177	174823
1178	175056
1179	175371
1180	175722
1181	176008
1182	176287
1183	176664
1184	176981
1185	177308
1186	177619
1187	178061
1188	178362
1189	178610
1190	178976
1191	179260
1192	179425
1193	179731
1194	180046
1195	180332
1196	180677
1197	181042
1198	181329
1199	181591
1200	181935
1201	182263
1202	182571
1203	182832
1204	183171
1205	183454
1206	183750
1207	184010
1208	184345
1209	184694
1210	185021
1211	185351
1212	185749
1213	186036
1214	186300
1215	186610
1216	186892
1217	187123
1218	187591
1219	187876
1220	188070
1221	188388
1222	188702
1223	188990
1224	189338
1225	189548
1226	189840
1227	190136
1228	190524
1229	190793
1230	191017
1231	191281
1232	191675
1233	192102
1234	192342
1235	192696
1236	193055
1237	193415
1238	193674
1239	194021
1240	194261
1241	194495
1242	194748
1243	195119
1244	195570
1245	195981
1246	196279
1247	196567
1248	196906
1249	197257
1250	197520
1251	197881
1252	198142
1253	198437
1254	198603
1255	198957
1256	199285
1257	199664
1258	199935
1259	200308
1260	200724
1261	201087
1262	201401
1263	201729
1264	202171
1265	202449
1266	202724
1267	202980
1268	203269
1269	203569
1270	203918
1271	204218
1272	204423
1273	204932
1274	205300
1275	205617
1276	205932
1277	206426
1278	206779
1279	207146
1280	207522
1281	207766
1282	208058
1283	208450
1284	208845
1285	209145
1286	209559
1287	209809
1288	210067
1289	210395
1290	210761
1291	211052
1292	211479
1293	211808
1294	212089
1295	212489
1296	212880
1297	213120
1298	213460
1299	213731
1300	213999
1301	214280
1302	214676
1303	214965
1304	216244
1305	216798
1306	217636
1307	218177
1308	218497
1309	219366
1310	219947
1311	220300
1312	220690
1313	221284
1314	221926
1315	222148
1316	222563
1317	223013
1318	223997
1319	225189
1320	225557
1321	226232
1322	227124
1323	227426
1324	228233
1325	228772
1326	229016
1327	229374
1328	229687
1329	229976
1330	230439
1331	230813
1332	231127
1333	231482
1334	231799
1335	232255
1336	232598
1337	232992
1338	233335
1339	233566
1340	233803
1341	234115
1342	234601
1343	234883
1344	235643
1345	236134
1346	236596
1347	236878
1348	237799
1349	238162
1350	238510
1351	238831
1352	239237
1353	239609
1354	239910
1355	240282
1356	240668
1357	240986
1358	241408
1359	241786
1360	242125
1361	242511
1362	242769
1363	243067
1364	243413
1365	243852
1366	244126
1367	244490
1368	244951
1369	245220
1370	245502
1371	245922
1372	246279
1373	246739
1374	247124
1375	247464
1376	247835
1377	248257
1378	248729
1379	249099
1380	249506
1381	249835
1382	250109
1383	250368
1384	250719
1385	251053
1386	251337
1387	251662
1388	251979
1389	252275
1390	252617
1391	252898
1392	253206
1393	253535
1394	253850
1395	254262
1396	254676
1397	255158
1398	255532
1399	255826
1400	256208
1401	256534
1402	256869
1403	257135
1404	257488
1405	257880
1406	258230
1407	258564
1408	258853
1409	259211
1410	259558
1411	259966
1412	260291
1413	260589
1414	260921
1415	261210
1416	261612
1417	261962
1418	262327
1419	262687
1420	263171
1421	263601
1422	263976
1423	264336
1424	264677
1425	265088
1426	265487
1427	265750
1428	266276
1429	266623
1430	266908
1431	267268
1432	267596
1433	268028
1434	268328
1435	268613
1436	269026
1437	269328
1438	269860
1439	270201
1440	270500
1441	270822
1442	271268
1443	271612
1444	271962
1445	272315
1446	272689
1447	273041
1448	273448
1449	273767
1450	274244
1451	274653
1452	275074
1453	275444
1454	275849
1455	276303
1456	276617
1457	276982
1458	277346
1459	277744
1460	277996
1461	278339
1462	278717
1463	279035
1464	279417
1465	279792
1466	280152
1467	280540
1468	280944
1469	281330
1470	281786
1471	282353
1472	282678
1473	282992
1474	283315
1475	283772
1476	284153
1477	284502
1478	284941
1479	285346
1480	285634
1481	286010
1482	286537
1483	286878
1484	287353
1485	287681
1486	288098
1487	288429
1488	288802
1489	289131
1490	289528
1491	289769
1492	290191
1493	290596
1494	290956
1495	291395
1496	291712
1497	292112
1498	292512
1499	292884
1500	293410
1501	293924
1502	294409
1503	294798
1504	295135
1505	295634
1506	296012
1507	296341
1508	296752
1509	297153
1510	297591
1511	297926
1512	298297
1513	298636
1514	299019
1515	299447
1516	299880
1517	300287
1518	300756
1519	301154
1520	301521
1521	301876
1522	302131
1523	302493
1524	302850
1525	303257
1526	303536
1527	303817
1528	304267
1529	304686
1530	305173
1531	305541
1532	306045
1533	306437
1534	306891
1535	307361
1536	307692
1537	308051
1538	308258
1539	308735
1540	309137
1541	309640
1542	310007
1543	310431
1544	310999
1545	311432
1546	311791
1547	312281
1548	312613
1549	313061
1550	313469
1551	313854
1552	314285
1553	314765
1554	315200
1555	315496
1556	315875
1557	316259
1558	316583
1559	316952
1560	317483
1561	317789
1562	318196
1563	318645
1564	319080
1565	319328
1566	319763
1567	320096
1568	320419
1569	320928
1570	321222
1571	321606
1572	322001
1573	322538
1574	322874
1575	323307
1576	323847
1577	324292
1578	324689
1579	325030
1580	325466
1581	325881
1582	326261
1583	326609
1584	327087
1585	327557
1586	327960
1587	328253
1588	328630
1589	329001
1590	329405
1591	329953
1592	330296
1593	330542
1594	331021
1595	331532
1596	331904
1597	332354
1598	332737
1599	333149
1600	333484
1601	333971
1602	334596
1603	334947
1604	335422
1605	335911
1606	336515
1607	337076
1608	337526
1609	338050
1610	338417
1611	338668
1612	339095
1613	339590
1614	339939
1615	340363
1616	340809
1617	341318
1618	341629
1619	342045
1620	342449
1621	342948
1622	343395
1623	343685
1624	344150
1625	344760
1626	345237
1627	345571
1628	345977
1629	346401
1630	346887
1631	347280
1632	347707
1633	348162
1634	348654
1635	349109
1636	349443
1637	349809
1638	350189
1639	350572
1640	351007
1641	351470
1642	351837
1643	352215
1644	352560
1645	352972
1646	353332
1647	353692
1648	354082
1649	354513
1650	354986
1651	355358
1652	355680
1653	356000
1654	356473
1655	357030
1656	357564
1657	357949
1658	358492
1659	358965
1660	359362
1661	359757
1662	360189
1663	360527
1664	360956
1665	361335
1666	361664
1667	362106
1668	362629
1669	362899
1670	363322
1671	363750
1672	364214
1673	364694
1674	365071
1675	365615
1676	366021
1677	366535
1678	367041
1679	367640
1680	368074
1681	368669
1682	369049
1683	369550
1684	370152
1685	370599
1686	370946
1687	371316
1688	371571
1689	371971
1690	372447
1691	372984
1692	373400
1693	373818
1694	374305
1695	374831
1696	375240
1697	375701
1698	376187
1699	376724
1700	377175
1701	377625
1702	378027
1703	378516
1704	378956
1705	379551
1706	379923
1707	380182
1708	380636
1709	381031
1710	381439
1711	381897
1712	382345
1713	382690
1714	383086
1715	383671
1716	384096
1717	384537
1718	385123
1719	385486
1720	385994
1721	386475
1722	386891
1723	387265
1724	387675
1725	388144
1726	388717
1727	389109
1728	389416
1729	389832
1730	390307
1731	390736
1732	391296
1733	391732
1734	392318
1735	392769
1736	393334
1737	393849
1738	394300
1739	394823
1740	395345
1741	395723
1742	396087
1743	396553
1744	397003
1745	397413
1746	397812
1747	398086
1748	398595
1749	399060
1750	399504
1751	399824
1752	400326
1753	400834
1754	401314
1755	401666
1756	402218
1757	402657
1758	403082
1759	403452
1760	403892
1761	404313
1762	404689
1763	405066
1764	405465
1765	405929
1766	406292
1767	406687
1768	407218
1769	407750
1770	408229
1771	408672
1772	409167
1773	409672
1774	410153
1775	410608
1776	411063
1777	411439
1778	411862
1779	412417
1780	412862
1781	413481
1782	414019
1783	414324
1784	414780
1785	415173
1786	415698
1787	416113
1788	416556
1789	416996
1790	417629
1791	418099
1792	418536
1793	418985
1794	419513
1795	420030
1796	420478
1797	420989
1798	421302
1799	421705
1800	422174
1801	422632
1802	423025
1803	423445
1804	423897
1805	424335
1806	424968
1807	425374
1808	425941
1809	426408
1810	426939
1811	427516
1812	428081
1813	428522
1814	429058
1815	429595
1816	430275
1817	430851
1818	431337
1819	431758
1820	432117
1821	432539
1822	432941
1823	433536
1824	433943
1825	434417
1826	435019
1827	435415
1828	435855
1829	436369
1830	436922
1831	437361
1832	437925
1833	438446
1834	438932
1835	439274
1836	439790
1837	440195
1838	440541
1839	440969
1840	441395
1841	442064
1842	442530
1843	442893
1844	443380
1845	443798
1846	444293
1847	444807
1848	445260
1849	445620
1850	446138
1851	446621
1852	446998
1853	447372
1854	447792
1855	448110
1856	448530
1857	449056
1858	449500
1859	449997
1860	450478
1861	450996
1862	451528
1863	451990
1864	452508
1865	452976
1866	453354
1867	453701
1868	454301
1869	454824
1870	455266
1871	455667
1872	456318
1873	456764
1874	457235
1875	457793
1876	458170
1877	458674
1878	459173
1879	459657
1880	460129
1881	460752
1882	461082
1883	461461
1884	462094
1885	462583
1886	463162
1887	463701
1888	464237
1889	464601
1890	464998
1891	465479
1892	465987
1893	466415
1894	466815
1895	467335
1896	467752
1897	468116
1898	468752
1899	469336
1900	469819
1901	470243
1902	470698
1903	471198
1904	471665
1905	472113
1906	472571
1907	473087
1908	473530
1909	473851
1910	474284
1911	474808
1912	475249
1913	475745
1914	476256
1915	476912
1916	477409
1917	477846
1918	478283
1919	478817
1920	479398
1921	479888
1922	480483
1923	480973
1924	481500
1925	482022
1926	482627
1927	483233
1928	483831
1929	484265
1930	484750
1931	485283
1932	485963
1933	486552
1934	487728
1935	488752
1936	489921
1937	490533
1938	491655
1939	491985
1940	492560
1941	493121
1942	494423
1943	495224
1944	495709
1945	496193
1946	496753
1947	497238
1948	497781
1949	498260
1950	498792
1951	499338
1952	499868
1953	500280
1954	500770
1955	501507
1956	501963
1957	502409
1958	502916
1959	503408
1960	504029
1961	504522
1962	505153
1963	505549
1964	506081
1965	506488
1966	507028
1967	507626
1968	508178
1969	508606
1970	509273
1971	509772
1972	510355
1973	510853
1974	511451
1975	511910
1976	512342
1977	512978
1978	513628
1979	514138
1980	514622
1981	515203
1982	515730
1983	516180
1984	516611
1985	517052
1986	517520
1987	518080
1988	518520
1989	519031
1990	519648
1991	520056
1992	520597
1993	521090
1994	521579
1995	522112
1996	522593
1997	523088
1998	523667
1999	524353
2000	524874


==> sub_final/plots/runtime/2000/timings_ta.dat <==
n	millisec
1	38
2	71
3	104
4	135
5	172
6	205
7	239
8	273
9	307
10	341
11	376
12	410
13	444
14	478
15	513
16	552
17	587
18	623
19	659
20	696
21	734
22	771
23	807
24	843
25	878
26	916
27	953
28	992
29	1028
30	1066
31	1104
32	1142
33	1179
34	1217
35	1259
36	1298
37	1338
38	1377
39	1502
40	1545
41	1584
42	1623
43	1661
44	1699
45	1743
46	1784
47	1825
48	1866
49	1909
50	2041
51	2082
52	2126
53	2167
54	2301
55	2347
56	2390
57	2433
58	2478
59	2522
60	2567
61	2611
62	2655
63	2698
64	2743
65	2875
66	2923
67	3057
68	3192
69	3329
70	3376
71	3511
72	3560
73	3603
74	3739
75	3879
76	3926
77	3971
78	4017
79	4159
80	4301
81	4351
82	4487
83	4534
84	4579
85	4631
86	4677
87	4726
88	4772
89	4823
90	4872
91	5013
92	5065
93	5203
94	5254
95	5300
96	5446
97	5587
98	5632
99	5681
100	5733
101	5875
102	5926
103	6069
104	6121
105	6269
106	6324
107	6375
108	6427
109	6477
110	6533
111	6583
112	6639
113	6689
114	6740
115	6789
116	6939
117	6992
118	7043
119	7095
120	7240
121	7387
122	7439
123	7583
124	7732
125	7788
126	7840
127	7896
128	7946
129	8002
130	8053
131	8200
132	8353
133	8500
134	8558
135	8611
136	8667
137	8810
138	8965
139	9025
140	9176
141	9232
142	9378
143	9435
144	9490
145	9549
146	9602
147	9751
148	9810
149	9865
150	9919
151	9975
152	10030
153	10183
154	10241
155	10295
156	10360
157	10518
158	10676
159	10739
160	10795
161	10949
162	11012
163	11075
164	11136
165	11293
166	11450
167	11609
168	11763
169	11927
170	11989
171	12043
172	12104
173	12163
174	12225
175	12386
176	12546
177	12707
178	12866
179	12929
180	13086
181	13147
182	13303
183	13369
184	13426
185	13493
186	13653
187	13811
188	13974
189	14138
190	14297
191	14456
192	14520
193	14673
194	14822
195	14977
196	15129
197	15189
198	15247
199	15393
200	15459
201	15523
202	15671
203	15828
204	15889
205	16039
206	16105
207	16260
208	16324
209	16475
210	16542
211	16695
212	16853
213	17009
214	17074
215	17227
216	17289
217	17445
218	17515
219	17670
220	17825
221	17983
222	18136
223	18292
224	18446
225	18510
226	18666
227	18821
228	18973
229	19137
230	19295
231	19359
232	19422
233	19486
234	19651
235	19804
236	19872
237	20028
238	20181
239	20248
240	20412
241	20482
242	20546
243	20609
244	20764
245	20927
246	20994
247	21057
248	21126
249	21190
250	21354
251	21415
252	21479
253	21549
254	21714
255	21781
256	21944
257	22107
258	22266
259	22426
260	22593
261	22757
262	22923
263	23083
264	23241
265	23405
266	23571
267	23733
268	23896
269	24058
270	24122
271	24283
272	24445
273	24608
274	24780
275	24942
276	25110
277	25274
278	25446
279	25596
280	25743
281	25901
282	25963
283	26113
284	26269
285	26430
286	26589
287	26744
288	26895
289	26958
290	27111
291	27174
292	27323
293	27481
294	27638
295	27801
296	27956
297	28115
298	28268
299	28336
300	28494
301	28649
302	28717
303	28785
304	28852
305	29015
306	29076
307	29238
308	29394
309	29469
310	29541
311	29698
312	29766
313	29830
314	29983
315	30139
316	30207
317	30367
318	30440
319	30599
320	30759
321	30922
322	31082
323	31244
324	31409
325	31478
326	31634
327	31702
328	31770
329	31841
330	31910
331	32072
332	32238
333	32404
334	32478
335	32636
336	32805
337	32969
338	33140
339	33309
340	33469
341	33540
342	33704
343	33868
344	33939
345	34103
346	34273
347	34445
348	34519
349	34688
350	34855
351	35025
352	35198
353	35364
354	35530
355	35697
356	35770
357	35934
358	36002
359	36163
360	36228
361	36386
362	36539
363	36612
364	36768
365	36926
366	37090
367	37249
368	37413
369	37574
370	37738
371	37897
372	37967
373	38129
374	38295
375	38366
376	38525
377	38681
378	38835
379	38995
380	39160
381	39325
382	39491
383	39648
384	39803
385	39971
386	40140
387	40304
388	40463
389	40628
390	40790
391	40952
392	41113
393	41273
394	41436
395	41509
396	41673
397	41746
398	41909
399	42078
400	42242
401	42407
402	42481
403	42556
404	42723
405	42888
406	43049
407	43222
408	43389
409	43459
410	43621
411	43698
412	43855
413	44019
414	44183
415	44349
416	44426
417	44596
418	44759
419	44922
420	45087
421	45160
422	45324
423	45495
424	45665
425	45739
426	45907
427	46073
428	46236
429	46395
430	46553
431	46717
432	46875
433	47036
434	47192
435	47348
436	47417
437	47581
438	47656
439	47818
440	47982
441	48149
442	48227
443	48395
444	48562
445	48725
446	48890
447	49053
448	49218
449	49383
450	49559
451	49730
452	49893
453	49966
454	50041
455	50205
456	50371
457	50542
458	50706
459	50865
460	51035
461	51209
462	51378
463	51542
464	51619
465	51791
466	51961
467	52132
468	52299
469	52465
470	52634
471	52806
472	52978
473	53140
474	53306
475	53474
476	53647
477	53824
478	53904
479	54084
480	54255
481	54429
482	54598
483	54778
484	54942
485	55117
486	55289
487	55460
488	55537
489	55721
490	55880
491	56047
492	56200
493	56366
494	56524
495	56687
496	56848
497	57009
498	57167
499	57240
500	57397
501	57471
502	57633
503	57799
504	57876
505	58038
506	58200
507	58367
508	58541
509	58710
510	58875
511	58949
512	59115
513	59288
514	59456
515	59535
516	59702
517	59874
518	60045
519	60208
520	60285
521	60457
522	60623
523	60792
524	60961
525	61124
526	61294
527	61455
528	61627
529	61789
530	61952
531	62027
532	62096
533	62263
534	62435
535	62515
536	62688
537	62862
538	63027
539	63196
540	63367
541	63531
542	63705
543	63880
544	64047
545	64218
546	64384
547	64562
548	64742
549	64914
550	65081
551	65253
552	65425
553	65501
554	65668
555	65843
556	66002
557	66161
558	66237
559	66398
560	66558
561	66728
562	66807
563	66963
564	67125
565	67292
566	67457
567	67627
568	67798
569	67962
570	68127
571	68295
572	68462
573	68628
574	68803
575	68974
576	69140
577	69211
578	69375
579	69450
580	69519
581	69594
582	69760
583	69928
584	70098
585	70174
586	70342
587	70511
588	70675
589	70837
590	71007
591	71175
592	71345
593	71504
594	71677
595	71856
596	72022
597	72194
598	72365
599	72533
600	72702
601	72776
602	72953
603	73124
604	73293
605	73470
606	73644
607	73825
608	74000
609	74169
610	74347
611	74520
612	74701
613	74887
614	75055
615	75133
616	75315
617	75490
618	75665
619	75849
620	76016
621	76178
622	76339
623	76498
624	76656
625	76825
626	76995
627	77158
628	77332
629	77413
630	77580
631	77750
632	77923
633	78088
634	78171
635	78331
636	78502
637	78671
638	78846
639	79011
640	79186
641	79348
642	79517
643	79688
644	79857
645	80028
646	80194
647	80354
648	80519
649	80689
650	80857
651	81037
652	81210
653	81387
654	81554
655	81725
656	81900
657	82074
658	82242
659	82413
660	82589
661	82753
662	82925
663	83106
664	83275
665	83450
666	83623
667	83800
668	83970
669	84150
670	84323
671	84498
672	84676
673	84850
674	85027
675	85198
676	85361
677	85534
678	85697
679	85778
680	85947
681	86108
682	86271
683	86439
684	86513
685	86681
686	86847
687	87019
688	87093
689	87257
690	87417
691	87583
692	87754
693	87921
694	88098
695	88262
696	88432
697	88593
698	88758
699	88934
700	89097
701	89269
702	89435
703	89603
704	89772
705	89939
706	90115
707	90199
708	90374
709	90544
710	90712
711	90882
712	91056
713	91222
714	91393
715	91570
716	91748
717	91918
718	92087
719	92258
720	92426
721	92593
722	92669
723	92838
724	93010
725	93185
726	93358
727	93533
728	93717
729	93897
730	94070
731	94242
732	94326
733	94510
734	94689
735	94858
736	95043
737	95211
738	95289
739	95467
740	95645
741	95804
742	95968
743	96143
744	96316
745	96482
746	96649
747	96817
748	96986
749	97144
750	97315
751	97483
752	97644
753	97820
754	97991
755	98161
756	98321
757	98489
758	98661
759	98839
760	99004
761	99166
762	99343
763	99508
764	99674
765	99856
766	100034
767	100209
768	100388
769	100567
770	100745
771	100923
772	101088
773	101257
774	101426
775	101599
776	101769
777	101942
778	102111
779	102290
780	102463
781	102636
782	102807
783	102991
784	103162
785	103334
786	103515
787	103693
788	103873
789	104043
790	104214
791	104383
792	104554
793	104734
794	104906
795	105084
796	105243
797	105410
798	105577
799	105740
800	105907
801	106073
802	106155
803	106322
804	106493
805	106662
806	106837
807	107009
808	107174
809	107337
810	107516
811	107683
812	107846
813	108018
814	108182
815	108359
816	108530
817	108710
818	108887
819	109061
820	109238
821	109418
822	109583
823	109748
824	109914
825	110077
826	110254
827	110434
828	110596
829	110764
830	110938
831	111104
832	111276
833	111448
834	111619
835	111789
836	111964
837	112133
838	112303
839	112484
840	112657
841	112834
842	113008
843	113183
844	113365
845	113537
846	113719
847	113891
848	114077
849	114245
850	114413
851	114591
852	114773
853	114938
854	115101
855	115269
856	115435
857	115599
858	115773
859	115941
860	116102
861	116255
862	116427
863	116590
864	116769
865	116939
866	117115
867	117285
868	117455
869	117620
870	117794
871	117873
872	117952
873	118127
874	118301
875	118471
876	118641
877	118808
878	118980
879	119155
880	119323
881	119497
882	119677
883	119848
884	120024
885	120198
886	120370
887	120550
888	120713
889	120887
890	121064
891	121234
892	121403
893	121580
894	121752
895	121925
896	122094
897	122265
898	122432
899	122607
900	122784
901	122956
902	123135
903	123309
904	123479
905	123658
906	123831
907	124005
908	124188
909	124363
910	124538
911	124705
912	124870
913	125030
914	125200
915	125366
916	125529
917	125692
918	125856
919	126023
920	126196
921	126364
922	126530
923	126701
924	126868
925	127038
926	127211
927	127292
928	127466
929	127637
930	127804
931	127967
932	128141
933	128320
934	128493
935	128669
936	128843
937	129020
938	129191
939	129362
940	129538
941	129706
942	129887
943	130058
944	130230
945	130400
946	130569
947	130744
948	130922
949	131010
950	131186
951	131369
952	131545
953	131727
954	131906
955	132080
956	132163
957	132346
958	132527
959	132703
960	132878
961	133062
962	133249
963	133419
964	133601
965	133782
966	133956
967	134141
968	134317
969	134489
970	134575
971	134741
972	134899
973	135060
974	135218
975	135395
976	135567
977	135731
978	135894
979	136075
980	136239
981	136414
982	136584
983	136747
984	136919
985	137091
986	137262
987	137436
988	137608
989	137789
990	137959
991	138123
992	138300
993	138472
994	138656
995	138834
996	139009
997	139179
998	139350
999	139525
1000	139704
1001	139781
1002	139949
1003	140124
1004	140295
1005	140472
1006	140650
1007	140816
1008	140994
1009	141167
1010	141344
1011	141514
1012	141690
1013	141865
1014	142040
1015	142218
1016	142398
1017	142577
1018	142757
1019	142933
1020	143108
1021	143287
1022	143460
1023	143638
1024	143811
1025	143979
1026	144149
1027	144315
1028	144485
1029	144652
1030	144817
1031	144985
1032	145152
1033	145321
1034	145487
1035	145655
1036	145837
1037	146008
1038	146176
1039	146343
1040	146516
1041	146685
1042	146851
1043	147020
1044	147200
1045	147374
1046	147545
1047	147710
1048	147887
1049	147972
1050	148143
1051	148309
1052	148487
1053	148662
1054	148838
1055	149012
1056	149176
1057	149357
1058	149526
1059	149701
1060	149883
1061	150049
1062	150229
1063	150402
1064	150571
1065	150745
1066	150921
1067	151101
1068	151274
1069	151453
1070	151630
1071	151809
1072	151985
1073	152162
1074	152337
1075	152511
1076	152686
1077	152870
1078	153050
1079	153226
1080	153406
1081	153588
1082	153745
1083	153916
1084	154080
1085	154241
1086	154409
1087	154572
1088	154748
1089	154912
1090	155078
1091	155242
1092	155396
1093	155571
1094	155748
1095	155923
1096	156093
1097	156256
1098	156420
1099	156597
1100	156771
1101	156947
1102	157115
1103	157286
1104	157456
1105	157628
1106	157795
1107	157963
1108	158133
1109	158314
1110	158488
1111	158571
1112	158734
1113	158905
1114	159086
1115	159258
1116	159435
1117	159624
1118	159812
1119	159987
1120	160165
1121	160342
1122	160518
1123	160682
1124	160857
1125	161033
1126	161209
1127	161397
1128	161587
1129	161772
1130	161953
1131	162129
1132	162306
1133	162490
1134	162673
1135	162848
1136	163027
1137	163203
1138	163388
1139	163570
1140	163732
1141	163897
1142	164069
1143	164232
1144	164408
1145	164579
1146	164748
1147	164913
1148	165073
1149	165249
1150	165418
1151	165581
1152	165749
1153	165917
1154	166086
1155	166257
1156	166429
1157	166593
1158	166767
1159	166938
1160	167111
1161	167286
1162	167460
1163	167641
1164	167817
1165	167987
1166	168170
1167	168352
1168	168527
1169	168697
1170	168869
1171	169036
1172	169206
1173	169386
1174	169557
1175	169728
1176	169899
1177	170081
1178	170259
1179	170435
1180	170610
1181	170785
1182	170976
1183	171156
1184	171331
1185	171513
1186	171691
1187	171868
1188	172038
1189	172211
1190	172391
1191	172567
1192	172649
1193	172824
1194	172998
1195	173166
1196	173334
1197	173495
1198	173662
1199	173827
1200	173990
1201	174158
1202	174322
1203	174486
1204	174651
1205	174814
1206	174984
1207	175151
1208	175329
1209	175492
1210	175662
1211	175843
1212	176016
1213	176193
1214	176367
1215	176533
1216	176703
1217	176876
1218	177043
1219	177216
1220	177390
1221	177563
1222	177734
1223	177906
1224	178078
1225	178257
1226	178429
1227	178602
1228	178780
1229	178960
1230	179128
1231	179302
1232	179479
1233	179660
1234	179841
1235	180015
1236	180190
1237	180369
1238	180541
1239	180720
1240	180905
1241	181086
1242	181259
1243	181435
1244	181606
1245	181788
1246	181963
1247	182137
1248	182305
1249	182476
1250	182643
1251	182816
1252	182984
1253	183155
1254	183226
1255	183398
1256	183562
1257	183727
1258	183894
1259	184067
1260	184234
1261	184401
1262	184579
1263	184752
1264	184928
1265	185105
1266	185287
1267	185450
1268	185615
1269	185790
1270	185961
1271	186133
1272	186306
1273	186476
1274	186653
1275	186819
1276	186988
1277	187158
1278	187329
1279	187505
1280	187686
1281	187862
1282	188049
1283	188235
1284	188436
1285	188607
1286	188785
1287	188968
1288	189142
1289	189321
1290	189505
1291	189679
1292	189850
1293	190030
1294	190209
1295	190389
1296	190567
1297	190748
1298	190930
1299	191109
1300	191284
1301	191470
1302	191647
1303	191829
1304	192011
1305	192188
1306	192347
1307	192511
1308	192688
1309	192856
1310	193030
1311	193201
1312	193367
1313	193532
1314	193699
1315	193871
1316	194035
1317	194204
1318	194381
1319	194558
1320	194723
1321	194889
1322	195063
1323	195240
1324	195415
1325	195590
1326	195760
1327	195927
1328	196100
1329	196277
1330	196456
1331	196630
1332	196802
1333	196965
1334	197141
1335	197309
1336	197484
1337	197665
1338	197843
1339	198009
1340	198180
1341	198358
1342	198529
1343	198711
1344	198884
1345	199058
1346	199229
1347	199402
1348	199578
1349	199762
1350	199945
1351	200126
1352	200304
1353	200483
1354	200654
1355	200832
1356	201000
1357	201177
1358	201365
1359	201542
1360	201723
1361	201907
1362	202092
1363	202247
1364	202405
1365	202569
1366	202728
1367	202890
1368	203060
1369	203226
1370	203395
1371	203557
1372	203730
1373	203897
1374	204071
1375	204237
1376	204409
1377	204589
1378	204764
1379	204936
1380	205104
1381	205286
1382	205470
1383	205644
1384	205819
1385	205994
1386	206166
1387	206331
1388	206503
1389	206677
1390	206855
1391	207032
1392	207201
1393	207385
1394	207555
1395	207736
1396	207915
1397	208098
1398	208272
1399	208453
1400	208627
1401	208804
1402	208989
1403	209167
1404	209343
1405	209523
1406	209696
1407	209876
1408	210055
1409	210234
1410	210411
1411	210590
1412	210778
1413	210963
1414	211137
1415	211319
1416	211496
1417	211675
1418	211851
1419	212021
1420	212184
1421	212345
1422	212510
1423	212683
1424	212861
1425	213027
1426	213200
1427	213366
1428	213531
1429	213696
1430	213864
1431	214038
1432	214213
1433	214387
1434	214559
1435	214728
1436	214905
1437	215084
1438	215263
1439	215429
1440	215604
1441	215776
1442	215954
1443	216127
1444	216300
1445	216475
1446	216641
1447	216810
1448	216982
1449	217149
1450	217326
1451	217499
1452	217675
1453	217858
1454	218039
1455	218210
1456	218379
1457	218562
1458	218744
1459	218915
1460	219099
1461	219271
1462	219449
1463	219626
1464	219805
1465	219983
1466	220160
1467	220339
1468	220527
1469	220706
1470	220891
1471	221066
1472	221237
1473	221422
1474	221610
1475	221793
1476	221963
1477	222120
1478	222291
1479	222460
1480	222624
1481	222791
1482	222951
1483	223116
1484	223274
1485	223442
1486	223609
1487	223783
1488	223964
1489	224138
1490	224310
1491	224482
1492	224657
1493	224826
1494	224997
1495	225164
1496	225328
1497	225505
1498	225678
1499	225855
1500	226030
1501	226205
1502	226374
1503	226546
1504	226714
1505	226889
1506	227061
1507	227236
1508	227408
1509	227589
1510	227776
1511	227952
1512	228129
1513	228304
1514	228485
1515	228659
1516	228838
1517	229005
1518	229189
1519	229364
1520	229538
1521	229706
1522	229888
1523	230060
1524	230233
1525	230417
1526	230601
1527	230785
1528	230965
1529	231143
1530	231312
1531	231486
1532	231664
1533	231831
1534	231994
1535	232159
1536	232329
1537	232500
1538	232575
1539	232748
1540	232915
1541	233088
1542	233256
1543	233415
1544	233579
1545	233742
1546	233912
1547	234089
1548	234261
1549	234439
1550	234616
1551	234798
1552	234973
1553	235138
1554	235310
1555	235490
1556	235669
1557	235834
1558	236010
1559	236184
1560	236359
1561	236528
1562	236704
1563	236879
1564	237049
1565	237223
1566	237399
1567	237573
1568	237738
1569	237916
1570	238099
1571	238280
1572	238454
1573	238622
1574	238811
1575	238992
1576	239166
1577	239347
1578	239525
1579	239712
1580	239884
1581	240065
1582	240238
1583	240413
1584	240592
1585	240770
1586	240945
1587	241125
1588	241303
1589	241477
1590	241666
1591	241831
1592	241998
1593	242088
1594	242266
1595	242432
1596	242611
1597	242774
1598	242947
1599	243120
1600	243284
1601	243452
1602	243626
1603	243795
1604	243968
1605	244142
1606	244305
1607	244475
1608	244645
1609	244809
1610	244974
1611	245146
1612	245316
1613	245498
1614	245675
1615	245854
1616	246034
1617	246200
1618	246368
1619	246538
1620	246710
1621	246882
1622	247058
1623	247232
1624	247404
1625	247577
1626	247756
1627	247934
1628	248116
1629	248288
1630	248465
1631	248642
1632	248812
1633	248997
1634	249172
1635	249354
1636	249534
1637	249702
1638	249878
1639	250058
1640	250243
1641	250420
1642	250604
1643	250775
1644	250948
1645	251124
1646	251306
1647	251487
1648	251644
1649	251811
1650	251983
1651	252154
1652	252323
1653	252490
1654	252664
1655	252834
1656	253006
1657	253173
1658	253334
1659	253505
1660	253669
1661	253840
1662	254006
1663	254186
1664	254358
1665	254524
1666	254693
1667	254857
1668	255032
1669	255210
1670	255379
1671	255566
1672	255741
1673	255919
1674	256091
1675	256264
1676	256438
1677	256621
1678	256786
1679	256960
1680	257141
1681	257316
1682	257499
1683	257673
1684	257851
1685	258034
1686	258207
1687	258390
1688	258565
1689	258754
1690	258937
1691	259121
1692	259297
1693	259477
1694	259651
1695	259829
1696	260011
1697	260197
1698	260376
1699	260550
1700	260741
1701	260917
1702	261088
1703	261253
1704	261422
1705	261584
1706	261745
1707	261834
1708	261997
1709	262169
1710	262333
1711	262505
1712	262673
1713	262848
1714	263019
1715	263189
1716	263359
1717	263521
1718	263700
1719	263876
1720	264044
1721	264210
1722	264383
1723	264561
1724	264731
1725	264911
1726	265082
1727	265260
1728	265437
1729	265612
1730	265783
1731	265957
1732	266145
1733	266320
1734	266502
1735	266681
1736	266864
1737	267043
1738	267228
1739	267404
1740	267581
1741	267762
1742	267940
1743	268130
1744	268313
1745	268498
1746	268681
1747	268857
1748	269034
1749	269207
1750	269379
1751	269556
1752	269729
1753	269908
1754	270081
1755	270264
1756	270447
1757	270610
1758	270796
1759	270957
1760	271128
1761	271303
1762	271474
1763	271649
1764	271812
1765	271982
1766	272150
1767	272318
1768	272483
1769	272649
1770	272827
1771	272995
1772	273164
1773	273338
1774	273507
1775	273682
1776	273847
1777	274022
1778	274200
1779	274374
1780	274549
1781	274723
1782	274896
1783	275071
1784	275245
1785	275418
1786	275591
1787	275769
1788	275945
1789	276123
1790	276297
1791	276466
1792	276643
1793	276813
1794	276986
1795	277163
1796	277332
1797	277515
1798	277704
1799	277893
1800	278066
1801	278251
1802	278425
1803	278599
1804	278777
1805	278961
1806	279141
1807	279320
1808	279488
1809	279665
1810	279851
1811	280026
1812	280206
1813	280381
1814	280558
1815	280743
1816	280905
1817	281068
1818	281237
1819	281399
1820	281560
1821	281724
1822	281893
1823	282065
1824	282236
1825	282414
1826	282588
1827	282763
1828	282934
1829	283103
1830	283269
1831	283440
1832	283609
1833	283785
1834	283964
1835	284141
1836	284318
1837	284493
1838	284667
1839	284841
1840	285014
1841	285188
1842	285363
1843	285542
1844	285708
1845	285886
1846	286067
1847	286242
1848	286417
1849	286594
1850	286776
1851	286946
1852	287133
1853	287316
1854	287496
1855	287673
1856	287851
1857	288026
1858	288198
1859	288371
1860	288548
1861	288722
1862	288899
1863	289073
1864	289262
1865	289436
1866	289621
1867	289807
1868	289990
1869	290172
1870	290351
1871	290520
1872	290691
1873	290857
1874	291029
1875	291188
1876	291363
1877	291534
1878	291707
1879	291885
1880	292047
1881	292214
1882	292390
1883	292560
1884	292732
1885	292904
1886	293079
1887	293250
1888	293417
1889	293595
1890	293772
1891	293948
1892	294124
1893	294304
1894	294483
1895	294655
1896	294827
1897	295001
1898	295173
1899	295354
1900	295525
1901	295698
1902	295870
1903	296039
1904	296210
1905	296386
1906	296562
1907	296740
1908	296921
1909	297098
1910	297274
1911	297451
1912	297630
1913	297816
1914	297994
1915	298177
1916	298356
1917	298529
1918	298703
1919	298881
1920	299068
1921	299248
1922	299423
1923	299607
1924	299782
1925	299950
1926	300114
1927	300281
1928	300445
1929	300621
1930	300785
1931	300962
1932	301128
1933	301298
1934	301466
1935	301628
1936	301792
1937	301967
1938	302129
1939	302302
1940	302475
1941	302649
1942	302823
1943	302990
1944	303155
1945	303328
1946	303495
1947	303666
1948	303839
1949	304010
1950	304188
1951	304366
1952	304534
1953	304709
1954	304881
1955	305058
1956	305229
1957	305405
1958	305574
1959	305751
1960	305924
1961	306108
1962	306288
1963	306465
1964	306636
1965	306807
1966	306981
1967	307161
1968	307337
1969	307510
1970	307684
1971	307862
1972	308038
1973	308215
1974	308395
1975	308581
1976	308755
1977	308932
1978	309110
1979	309289
1980	309457
1981	309623
1982	309790
1983	309961
1984	310125
1985	310295
1986	310465
1987	310630
1988	310804
1989	310968
1990	311138
1991	311314
1992	311482
1993	311648
1994	311821
1995	311992
1996	312170
1997	312345
1998	312517
1999	312689
2000	312856


==> sub_final/plots/runtime/journal/encoder12l50/timings_both.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> sub_final/plots/runtime/journal/encoder12l50/timings_naive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> sub_final/plots/runtime/journal/encoder12l50/timings_sa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> sub_final/plots/runtime/journal/encoder12l50/timings_ta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> sub_final/plots/runtime/journal/encoder12l50/timings_trie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> sub_final/plots/runtime/journal/encoder12l50/timings_trie_naive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> sub_final/plots/runtime/journal/encoder12l50/timingsboth.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> sub_final/plots/runtime/journal/encoder12l50/timingsnaive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> sub_final/plots/runtime/journal/encoder12l50/timingssa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> sub_final/plots/runtime/journal/encoder12l50/timingsta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> sub_final/plots/runtime/journal/encoder12l50/timingstrie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> sub_final/plots/runtime/journal/encoder12l50/timingstrienaive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> sub_final/plots/runtime/journal/encoder1_2_l50/timings_both.dat <==
n	millisec
1	1
2	2
3	4
4	5
5	7
6	8
7	9
8	11
9	12
10	13
11	15
12	16
13	18
14	21
15	24
16	28
17	30
18	32
19	35
20	38
21	41
22	43
23	47
24	50
25	55
26	59
27	62
28	64
29	67
30	69
31	72
32	76
33	79
34	82
35	85
36	90
37	96
38	100
39	103
40	107
41	113
42	116
43	120
44	123
45	128
46	131
47	135
48	139
49	143
50	149
51	155
52	158
53	162
54	168
55	173
56	177
57	183
58	190
59	198
60	204
61	208
62	214
63	220
64	226
65	234
66	240
67	250
68	259
69	264
70	270
71	275
72	280
73	290
74	295
75	299
76	305
77	311
78	317
79	322
80	328
81	333
82	343
83	351
84	358
85	365
86	371
87	378
88	384
89	390
90	396
91	402
92	410
93	415
94	424
95	431
96	437
97	452
98	458
99	466
100	479
101	485
102	492
103	501
104	508
105	517
106	527
107	536
108	545
109	557
110	570
111	585
112	594
113	602
114	610
115	625
116	632
117	641
118	648
119	658
120	668
121	676
122	691
123	701
124	712
125	720
126	731
127	741
128	749
129	769
130	778
131	789
132	798
133	808
134	818
135	829
136	841
137	851
138	868
139	878
140	887
141	897
142	906
143	919
144	932
145	943
146	953
147	963
148	981
149	990
150	1001
151	1012
152	1021
153	1037
154	1060
155	1070
156	1091
157	1101
158	1112
159	1123
160	1133
161	1145
162	1165
163	1177
164	1187
165	1196
166	1209
167	1221
168	1247
169	1257
170	1269
171	1291
172	1303
173	1314
174	1327
175	1342
176	1354
177	1365
178	1376
179	1388
180	1400
181	1411
182	1423
183	1436
184	1457
185	1480
186	1498
187	1509
188	1521
189	1534
190	1555
191	1566
192	1580
193	1592
194	1604
195	1617
196	1632
197	1649
198	1660
199	1675
200	1694
201	1706
202	1719
203	1736
204	1756
205	1768
206	1785
207	1797
208	1813
209	1826
210	1842
211	1854
212	1866
213	1878
214	1890
215	1901
216	1913
217	1926
218	1940
219	1951
220	1966
221	1978
222	2001
223	2013
224	2027
225	2044
226	2066
227	2078
228	2090
229	2104
230	2128
231	2143
232	2167
233	2181
234	2196
235	2209
236	2221
237	2252
238	2277
239	2294
240	2308
241	2326
242	2345
243	2359
244	2373
245	2387
246	2401
247	2414
248	2438
249	2451
250	2465
251	2478
252	2492
253	2522
254	2547
255	2561
256	2574
257	2588
258	2601
259	2614
260	2630
261	2645
262	2658
263	2672
264	2686
265	2701
266	2715
267	2736
268	2751
269	2765
270	2778
271	2796
272	2818
273	2841
274	2859
275	2878
276	2907
277	2929
278	2943
279	2959
280	2981
281	3002
282	3022
283	3045
284	3063
285	3078
286	3093
287	3109
288	3127
289	3155
290	3171
291	3186
292	3201
293	3216
294	3241
295	3272
296	3300
297	3321
298	3335
299	3352
300	3368
301	3384
302	3399
303	3438
304	3464
305	3487
306	3510
307	3527
308	3543
309	3563
310	3578
311	3594
312	3619
313	3637
314	3653
315	3667
316	3681
317	3697
318	3712
319	3727
320	3743
321	3758
322	3772
323	3787
324	3801
325	3816
326	3834
327	3850
328	3866
329	3883
330	3898
331	3914
332	3931
333	3948
334	3964
335	3982
336	3997
337	4021
338	4038
339	4054
340	4069
341	4084
342	4100
343	4118
344	4135
345	4156
346	4171
347	4186
348	4202
349	4217
350	4238
351	4254
352	4270
353	4285
354	4301
355	4316
356	4333
357	4348
358	4363
359	4380
360	4396
361	4422
362	4449
363	4465
364	4480
365	4501
366	4517
367	4538
368	4558
369	4574
370	4591
371	4612
372	4635
373	4656
374	4682
375	4698
376	4714
377	4732
378	4750
379	4766
380	4790
381	4807
382	4823
383	4843
384	4859
385	4879
386	4907
387	4936
388	4961
389	4987
390	5005
391	5024
392	5044
393	5062
394	5079
395	5109
396	5128
397	5148
398	5169
399	5187
400	5220
401	5241
402	5283
403	5301
404	5319
405	5345
406	5364
407	5386
408	5407
409	5430
410	5451
411	5472
412	5493
413	5520
414	5555
415	5590
416	5616
417	5645
418	5664
419	5683
420	5701
421	5721
422	5781
423	5803
424	5821
425	5847
426	5871
427	5892
428	5918
429	5948
430	5967
431	5989
432	6017
433	6040
434	6058
435	6076
436	6095
437	6117
438	6138
439	6156
440	6174
441	6192
442	6212
443	6232
444	6252
445	6270
446	6291
447	6308
448	6325
449	6361
450	6379
451	6397
452	6416
453	6435
454	6456
455	6476
456	6495
457	6517
458	6539
459	6559
460	6578
461	6600
462	6618
463	6640
464	6658
465	6686
466	6705
467	6723
468	6754
469	6773
470	6793
471	6829
472	6851
473	6877
474	6897
475	6917
476	6941
477	6960
478	6980
479	7000
480	7020
481	7041
482	7060
483	7084
484	7102
485	7122
486	7148
487	7167
488	7186
489	7205
490	7228
491	7251
492	7270
493	7289
494	7311
495	7332
496	7352
497	7376
498	7399
499	7418
500	7439
501	7458
502	7483
503	7506
504	7525
505	7548
506	7567
507	7588
508	7608
509	7645
510	7666
511	7685
512	7704
513	7725
514	7749
515	7768
516	7787
517	7808
518	7827
519	7850
520	7870
521	7889
522	7919
523	7939
524	7959
525	7979
526	7998
527	8017
528	8047
529	8070
530	8089
531	8114
532	8134
533	8163
534	8187
535	8207
536	8226
537	8248
538	8269
539	8301
540	8321
541	8342
542	8365
543	8389
544	8414
545	8437
546	8458
547	8478
548	8497
549	8517
550	8549
551	8575
552	8596
553	8616
554	8643
555	8663
556	8687
557	8709
558	8731
559	8753
560	8774
561	8794
562	8816
563	8839
564	8861
565	8886
566	8906
567	8927
568	8950
569	8971
570	8992
571	9012
572	9042
573	9063
574	9084
575	9108
576	9128
577	9153
578	9176
579	9214
580	9235
581	9259
582	9280
583	9300
584	9321
585	9344
586	9373
587	9394
588	9418
589	9447
590	9468
591	9489
592	9510
593	9546
594	9567
595	9589
596	9611
597	9631
598	9655
599	9676
600	9697
601	9718
602	9740
603	9763
604	9790
605	9812
606	9837
607	9861
608	9897
609	9918
610	9944
611	9966
612	9995
613	10017
614	10044
615	10065
616	10086
617	10107
618	10129
619	10153
620	10175
621	10196
622	10217
623	10240
624	10266
625	10295
626	10318
627	10344
628	10367
629	10392
630	10414
631	10438
632	10465
633	10488
634	10512
635	10538
636	10564
637	10587
638	10613
639	10638
640	10665
641	10686
642	10707
643	10729
644	10753
645	10776
646	10798
647	10819
648	10850
649	10874
650	10898
651	10921
652	10949
653	10974
654	10998
655	11022
656	11048
657	11073
658	11095
659	11119
660	11148
661	11171
662	11195
663	11218
664	11243
665	11268
666	11291
667	11313
668	11336
669	11363
670	11385
671	11408
672	11430
673	11456
674	11478
675	11500
676	11525
677	11551
678	11573
679	11597
680	11622
681	11653
682	11676
683	11701
684	11725
685	11750
686	11778
687	11801
688	11823
689	11850
690	11872
691	11894
692	11915
693	11938
694	11961
695	11983
696	12006
697	12048
698	12072
699	12097
700	12119
701	12145
702	12169
703	12192
704	12215
705	12251
706	12274
707	12297
708	12325
709	12350
710	12373
711	12395
712	12420
713	12443
714	12467
715	12493
716	12516
717	12539
718	12564
719	12589
720	12611
721	12635
722	12659
723	12694
724	12717
725	12741
726	12766
727	12796
728	12818
729	12847
730	12882
731	12911
732	12935
733	12959
734	12982
735	13006
736	13029
737	13053
738	13079
739	13104
740	13129
741	13155
742	13179
743	13203
744	13253
745	13281
746	13307
747	13331
748	13355
749	13390
750	13412
751	13435
752	13460
753	13483
754	13507
755	13530
756	13556
757	13584
758	13614
759	13638
760	13664
761	13704
762	13728
763	13762
764	13787
765	13814
766	13838
767	13867
768	13891
769	13917
770	13944
771	13969
772	14001
773	14033
774	14072
775	14098
776	14143
777	14181
778	14204
779	14229
780	14257
781	14281
782	14305
783	14329
784	14357
785	14388
786	14413
787	14460
788	14483
789	14507
790	14534
791	14564
792	14594
793	14617
794	14641
795	14667
796	14691
797	14716
798	14740
799	14770
800	14795
801	14819
802	14844
803	14876
804	14906
805	14931
806	14961
807	14987
808	15011
809	15043
810	15077
811	15102
812	15129
813	15157
814	15188
815	15218
816	15243
817	15269
818	15294
819	15319
820	15346
821	15373
822	15398
823	15422
824	15447
825	15476
826	15501
827	15532
828	15560
829	15589
830	15614
831	15643
832	15670
833	15695
834	15720
835	15746
836	15773
837	15801
838	15827
839	15853
840	15878
841	15924
842	15949
843	15975
844	16002
845	16027
846	16053
847	16078
848	16109
849	16134
850	16162
851	16187
852	16213
853	16247
854	16276
855	16302
856	16328
857	16356
858	16392
859	16418
860	16444
861	16473
862	16500
863	16526
864	16553
865	16582
866	16608
867	16636
868	16664
869	16690
870	16720
871	16747
872	16776
873	16803
874	16830
875	16859
876	16892
877	16920
878	16946
879	16974
880	17022
881	17050
882	17078
883	17106
884	17134
885	17163
886	17189
887	17215
888	17241
889	17269
890	17295
891	17321
892	17348
893	17381
894	17407
895	17436
896	17466
897	17492
898	17519
899	17544
900	17578
901	17604
902	17631
903	17664
904	17690
905	17716
906	17752
907	17779
908	17806
909	17834
910	17861
911	17886
912	17912
913	17939
914	17966
915	17994
916	18021
917	18047
918	18095
919	18122
920	18150
921	18176
922	18204
923	18230
924	18259
925	18286
926	18312
927	18338
928	18368
929	18394
930	18421
931	18451
932	18478
933	18506
934	18533
935	18562
936	18589
937	18636
938	18664
939	18695
940	18722
941	18754
942	18782
943	18811
944	18845
945	18876
946	18903
947	18930
948	18959
949	18985
950	19012
951	19042
952	19068
953	19095
954	19122
955	19157
956	19191
957	19219
958	19247
959	19279
960	19306
961	19337
962	19366
963	19415
964	19448
965	19475
966	19503
967	19536
968	19571
969	19601
970	19629
971	19659
972	19695
973	19723
974	19752
975	19781
976	19809
977	19841
978	19877
979	19907
980	19936
981	19963
982	19996
983	20023
984	20051
985	20078
986	20120
987	20148
988	20179
989	20207
990	20238
991	20267
992	20319
993	20351
994	20381
995	20425
996	20455
997	20487
998	20516
999	20548
1000	20603
1001	20638
1002	20671
1003	20700
1004	20732
1005	20763
1006	20794
1007	20847
1008	20875
1009	20905
1010	20934
1011	20967
1012	20996
1013	21029
1014	21062
1015	21090
1016	21120
1017	21153
1018	21182
1019	21212
1020	21242
1021	21271
1022	21299
1023	21328
1024	21382
1025	21414
1026	21444
1027	21473
1028	21501
1029	21530
1030	21568
1031	21598
1032	21633
1033	21664
1034	21693
1035	21721
1036	21753
1037	21781
1038	21834
1039	21867
1040	21898
1041	21930
1042	21964
1043	21993
1044	22026
1045	22059
1046	22093
1047	22121
1048	22153
1049	22185
1050	22214
1051	22243
1052	22274
1053	22304
1054	22333
1055	22363
1056	22392
1057	22421
1058	22454
1059	22485
1060	22515
1061	22548
1062	22579
1063	22610
1064	22639
1065	22671
1066	22705
1067	22738
1068	22769
1069	22806
1070	22854
1071	22884
1072	22914
1073	22943
1074	22972
1075	23001
1076	23030
1077	23063
1078	23092
1079	23124
1080	23154
1081	23190
1082	23221
1083	23261
1084	23294
1085	23330
1086	23366
1087	23417
1088	23448
1089	23483
1090	23513
1091	23546
1092	23580
1093	23612
1094	23649
1095	23686
1096	23716
1097	23746
1098	23781
1099	23811
1100	23840
1101	23875
1102	23904
1103	23938
1104	23968
1105	24001
1106	24030
1107	24062
1108	24092
1109	24122
1110	24156
1111	24189
1112	24219
1113	24248
1114	24285
1115	24315
1116	24351
1117	24382
1118	24418
1119	24454
1120	24507
1121	24538
1122	24587
1123	24634
1124	24670
1125	24702
1126	24733
1127	24765
1128	24798
1129	24854
1130	24887
1131	24918
1132	24951
1133	24986
1134	25019
1135	25054
1136	25090
1137	25123
1138	25157
1139	25191
1140	25222
1141	25252
1142	25284
1143	25316
1144	25350
1145	25384
1146	25415
1147	25445
1148	25478
1149	25537
1150	25573
1151	25609
1152	25640
1153	25673
1154	25705
1155	25736
1156	25768
1157	25799
1158	25831
1159	25861
1160	25894
1161	25935
1162	25969
1163	26000
1164	26031
1165	26063
1166	26098
1167	26133
1168	26176
1169	26207
1170	26238
1171	26278
1172	26313
1173	26348
1174	26383
1175	26418
1176	26451
1177	26488
1178	26521
1179	26555
1180	26620
1181	26654
1182	26691
1183	26747
1184	26783
1185	26815
1186	26846
1187	26881
1188	26929
1189	26960
1190	26996
1191	27030
1192	27062
1193	27098
1194	27129
1195	27161
1196	27195
1197	27231
1198	27266
1199	27300
1200	27332
1201	27363
1202	27398
1203	27430
1204	27473
1205	27509
1206	27542
1207	27580
1208	27613
1209	27645
1210	27681
1211	27714
1212	27747
1213	27785
1214	27819
1215	27851
1216	27894
1217	27928
1218	27961
1219	27998
1220	28032
1221	28065
1222	28127
1223	28172
1224	28207
1225	28239
1226	28274
1227	28308
1228	28343
1229	28379
1230	28444
1231	28485
1232	28519
1233	28554
1234	28596
1235	28639
1236	28672
1237	28707
1238	28740
1239	28774
1240	28808
1241	28846
1242	28897
1243	28931
1244	28967
1245	29005
1246	29038
1247	29070
1248	29110
1249	29146
1250	29186
1251	29222
1252	29257
1253	29298
1254	29338
1255	29374
1256	29412
1257	29451
1258	29493
1259	29529
1260	29564
1261	29619
1262	29655
1263	29693
1264	29733
1265	29767
1266	29807
1267	29845
1268	29882
1269	29918
1270	29952
1271	29987
1272	30022
1273	30055
1274	30094
1275	30128
1276	30176
1277	30215
1278	30252
1279	30292
1280	30333
1281	30373
1282	30412
1283	30455
1284	30493
1285	30530
1286	30565
1287	30608
1288	30642
1289	30678
1290	30716
1291	30775
1292	30816
1293	30856
1294	30901
1295	30939
1296	30978
1297	31018
1298	31057
1299	31096
1300	31131
1301	31167
1302	31206
1303	31240
1304	31275
1305	31314
1306	31349
1307	31385
1308	31424
1309	31465
1310	31503
1311	31537
1312	31573
1313	31610
1314	31655
1315	31693
1316	31730
1317	31765
1318	31804
1319	31838
1320	31873
1321	31909
1322	31968
1323	32008
1324	32043
1325	32078
1326	32119
1327	32154
1328	32189
1329	32227
1330	32262
1331	32298
1332	32337
1333	32405
1334	32440
1335	32481
1336	32519
1337	32555
1338	32592
1339	32630
1340	32666
1341	32704
1342	32764
1343	32810
1344	32849
1345	32884
1346	32921
1347	32958
1348	32994
1349	33031
1350	33080
1351	33159
1352	33197
1353	33233
1354	33305
1355	33344
1356	33383
1357	33427
1358	33467
1359	33506
1360	33560
1361	33625
1362	33661
1363	33701
1364	33748
1365	33822
1366	33862
1367	33904
1368	33943
1369	33983
1370	34030
1371	34069
1372	34112
1373	34151
1374	34194
1375	34239
1376	34279
1377	34323
1378	34363
1379	34406
1380	34444
1381	34483
1382	34526
1383	34565
1384	34606
1385	34645
1386	34682
1387	34751
1388	34787
1389	34825
1390	34863
1391	34932
1392	34968
1393	35007
1394	35048
1395	35086
1396	35125
1397	35170
1398	35212
1399	35253
1400	35290
1401	35328
1402	35366
1403	35402
1404	35445
1405	35485
1406	35528
1407	35570
1408	35614
1409	35657
1410	35697
1411	35738
1412	35777
1413	35821
1414	35861
1415	35900
1416	35941
1417	35982
1418	36024
1419	36091
1420	36133
1421	36188
1422	36228
1423	36271
1424	36313
1425	36353
1426	36393
1427	36435
1428	36474
1429	36516
1430	36558
1431	36603
1432	36643
1433	36681
1434	36727
1435	36770
1436	36812
1437	36849
1438	36887
1439	36932
1440	36970
1441	37008
1442	37046
1443	37084
1444	37124
1445	37162
1446	37199
1447	37240
1448	37278
1449	37320
1450	37358
1451	37401
1452	37440
1453	37482
1454	37522
1455	37564
1456	37604
1457	37645
1458	37705
1459	37747
1460	37787
1461	37830
1462	37875
1463	37917
1464	37955
1465	37996
1466	38038
1467	38077
1468	38129
1469	38170
1470	38210
1471	38253
1472	38293
1473	38333
1474	38374
1475	38416
1476	38461
1477	38501
1478	38548
1479	38588
1480	38628
1481	38669
1482	38707
1483	38746
1484	38783
1485	38823
1486	38862
1487	38900
1488	38941
1489	38979
1490	39020
1491	39059
1492	39097
1493	39138
1494	39178
1495	39247
1496	39290
1497	39330
1498	39370
1499	39409
1500	39485
1501	39561
1502	39601
1503	39649
1504	39689
1505	39735
1506	39774
1507	39817
1508	39859
1509	39900
1510	39940
1511	39983
1512	40025
1513	40067
1514	40107
1515	40153
1516	40192
1517	40237
1518	40280
1519	40320
1520	40359
1521	40399
1522	40440
1523	40480
1524	40522
1525	40566
1526	40604
1527	40655
1528	40694
1529	40764
1530	40804
1531	40848
1532	40924
1533	40986
1534	41028
1535	41067
1536	41108
1537	41151
1538	41194
1539	41236
1540	41276
1541	41316
1542	41358
1543	41397
1544	41440
1545	41480
1546	41519
1547	41561
1548	41609
1549	41653
1550	41694
1551	41734
1552	41774
1553	41813
1554	41856
1555	41931
1556	41972
1557	42019
1558	42071
1559	42114
1560	42161
1561	42207
1562	42274
1563	42317
1564	42362
1565	42405
1566	42448
1567	42491
1568	42539
1569	42591
1570	42637
1571	42677
1572	42719
1573	42779
1574	42859
1575	42902
1576	42945
1577	42987
1578	43028
1579	43071
1580	43147
1581	43191
1582	43233
1583	43290
1584	43338
1585	43392
1586	43434
1587	43481
1588	43526
1589	43567
1590	43608
1591	43658
1592	43698
1593	43741
1594	43781
1595	43824
1596	43865
1597	43906
1598	43949
1599	43998
1600	44045
1601	44089
1602	44133
1603	44173
1604	44250
1605	44292
1606	44341
1607	44385
1608	44428
1609	44472
1610	44512
1611	44559
1612	44603
1613	44651
1614	44701
1615	44748
1616	44793
1617	44845
1618	44902
1619	45025
1620	45167
1621	45258
1622	45303
1623	45349
1624	45392
1625	45441
1626	45485
1627	45534
1628	45600
1629	45648
1630	45693
1631	45745
1632	45789
1633	45836
1634	45881
1635	45927
1636	45974
1637	46018
1638	46067
1639	46109
1640	46156
1641	46197
1642	46243
1643	46286
1644	46331
1645	46373
1646	46418
1647	46463
1648	46504
1649	46550
1650	46591
1651	46637
1652	46678
1653	46723
1654	46766
1655	46813
1656	46860
1657	46902
1658	46983
1659	47037
1660	47094
1661	47141
1662	47190
1663	47241
1664	47285
1665	47332
1666	47378
1667	47436
1668	47482
1669	47532
1670	47574
1671	47616
1672	47661
1673	47703
1674	47753
1675	47795
1676	47841
1677	47885
1678	47927
1679	47971
1680	48014
1681	48068
1682	48110
1683	48164
1684	48211
1685	48270
1686	48314
1687	48377
1688	48419
1689	48464
1690	48514
1691	48563
1692	48610
1693	48658
1694	48701
1695	48748
1696	48793
1697	48839
1698	48889
1699	48936
1700	48980
1701	49023
1702	49072
1703	49122
1704	49170
1705	49250
1706	49405
1707	49491
1708	49543
1709	49587
1710	49636
1711	49680
1712	49729
1713	49777
1714	49830
1715	49878
1716	49922
1717	49968
1718	50011
1719	50088
1720	50138
1721	50183
1722	50231
1723	50276
1724	50325
1725	50375
1726	50419
1727	50475
1728	50527
1729	50576
1730	50626
1731	50671
1732	50718
1733	50772
1734	50820
1735	50866
1736	50917
1737	50963
1738	51006
1739	51052
1740	51096
1741	51144
1742	51187
1743	51240
1744	51283
1745	51331
1746	51380
1747	51431
1748	51481
1749	51531
1750	51574
1751	51624
1752	51670
1753	51719
1754	51767
1755	51813
1756	51861
1757	51907
1758	51955
1759	51998
1760	52049
1761	52094
1762	52141
1763	52184
1764	52232
1765	52279
1766	52327
1767	52370
1768	52418
1769	52462
1770	52515
1771	52562
1772	52609
1773	52715
1774	52770
1775	52816
1776	52862
1777	52907
1778	52949
1779	53030
1780	53080
1781	53127
1782	53172
1783	53214
1784	53263
1785	53314
1786	53367
1787	53413
1788	53458
1789	53503
1790	53553
1791	53598
1792	53652
1793	53701
1794	53760
1795	53804
1796	53850
1797	53894
1798	53976
1799	54053
1800	54100
1801	54147
1802	54195
1803	54251
1804	54298
1805	54351
1806	54399
1807	54448
1808	54494
1809	54543
1810	54588
1811	54637
1812	54683
1813	54732
1814	54776
1815	54821
1816	54867
1817	54911
1818	54958
1819	55002
1820	55052
1821	55100
1822	55147
1823	55192
1824	55242
1825	55288
1826	55339
1827	55388
1828	55434
1829	55479
1830	55524
1831	55571
1832	55620
1833	55670
1834	55713
1835	55759
1836	55805
1837	55851
1838	55895
1839	55948
1840	55992
1841	56040
1842	56087
1843	56133
1844	56176
1845	56221
1846	56270
1847	56348
1848	56433
1849	56478
1850	56524
1851	56572
1852	56616
1853	56671
1854	56716
1855	56763
1856	56808
1857	56856
1858	56900
1859	56951
1860	57001
1861	57049
1862	57099
1863	57145
1864	57191
1865	57239
1866	57286
1867	57338
1868	57390
1869	57443
1870	57490
1871	57536
1872	57582
1873	57627
1874	57683
1875	57729
1876	57777
1877	57822
1878	57869
1879	57917
1880	57965
1881	58015
1882	58069
1883	58119
1884	58168
1885	58219
1886	58266
1887	58315
1888	58363
1889	58412
1890	58463
1891	58512
1892	58562
1893	58615
1894	58673
1895	58728
1896	58790
1897	58847
1898	58908
1899	58960
1900	59030
1901	59094
1902	59141
1903	59192
1904	59238
1905	59288
1906	59345
1907	59401
1908	59458
1909	59520
1910	59583
1911	59634
1912	59690
1913	59744
1914	59797
1915	59844
1916	59893
1917	59939
1918	59988
1919	60032
1920	60083
1921	60130
1922	60180
1923	60239
1924	60292
1925	60338
1926	60387
1927	60434
1928	60483
1929	60540
1930	60588
1931	60633
1932	60686
1933	60732
1934	60779
1935	60826
1936	60874
1937	60919
1938	61002
1939	61048
1940	61098
1941	61160
1942	61208
1943	61255
1944	61304
1945	61350
1946	61401
1947	61446
1948	61496
1949	61545
1950	61594
1951	61639
1952	61690
1953	61736
1954	61786
1955	61831
1956	61881
1957	61929
1958	61977
1959	62053
1960	62107
1961	62154
1962	62203
1963	62249
1964	62302
1965	62347
1966	62396
1967	62444
1968	62494
1969	62547
1970	62624
1971	62680
1972	62734
1973	62820
1974	62872
1975	62929
1976	62980
1977	63047
1978	63113
1979	63173
1980	63247
1981	63300
1982	63347
1983	63403
1984	63450
1985	63500
1986	63547
1987	63599
1988	63648
1989	63706
1990	63757
1991	63810
1992	63865
1993	63921
1994	63971
1995	64030
1996	64090
1997	64146
1998	64207
1999	64256
2000	64308


==> sub_final/plots/runtime/journal/encoder1_2_l50/timings_naive.dat <==
n	millisec
1	0
2	1
3	2
4	3
5	6
6	9
7	13
8	20
9	27
10	32
11	37
12	43
13	48
14	54
15	59
16	66
17	72
18	79
19	86
20	95
21	103
22	112
23	125
24	135
25	145
26	159
27	169
28	181
29	192
30	203
31	219
32	233
33	246
34	259
35	273
36	287
37	302
38	317
39	335
40	352
41	368
42	384
43	401
44	421
45	439
46	457
47	475
48	494
49	513
50	535
51	555
52	576
53	597
54	621
55	642
56	664
57	687
58	712
59	739
60	762
61	788
62	817
63	844
64	872
65	899
66	929
67	956
68	985
69	1016
70	1045
71	1075
72	1104
73	1138
74	1171
75	1202
76	1234
77	1268
78	1301
79	1336
80	1371
81	1405
82	1441
83	1473
84	1507
85	1545
86	1580
87	1619
88	1657
89	1694
90	1740
91	1777
92	1816
93	1856
94	1896
95	1936
96	1975
97	2019
98	2060
99	2101
100	2144
101	2184
102	2228
103	2269
104	2313
105	2355
106	2399
107	2447
108	2491
109	2538
110	2586
111	2635
112	2685
113	2735
114	2785
115	2839
116	2887
117	2941
118	2993
119	3048
120	3099
121	3158
122	3215
123	3268
124	3328
125	3390
126	3450
127	3504
128	3562
129	3619
130	3674
131	3734
132	3788
133	3845
134	3898
135	3956
136	4011
137	4069
138	4128
139	4184
140	4245
141	4303
142	4363
143	4423
144	4482
145	4543
146	4603
147	4665
148	4729
149	4790
150	4857
151	4921
152	4983
153	5049
154	5113
155	5179
156	5248
157	5315
158	5388
159	5455
160	5524
161	5589
162	5656
163	5728
164	5793
165	5862
166	5930
167	6001
168	6082
169	6157
170	6232
171	6303
172	6374
173	6445
174	6520
175	6592
176	6674
177	6778
178	6854
179	6933
180	7012
181	7094
182	7172
183	7249
184	7327
185	7406
186	7488
187	7570
188	7649
189	7731
190	7813
191	7895
192	7976
193	8058
194	8142
195	8231
196	8326
197	8427
198	8515
199	8602
200	8692
201	8790
202	8886
203	8978
204	9065
205	9157
206	9245
207	9333
208	9418
209	9506
210	9595
211	9689
212	9784
213	9879
214	9976
215	10068
216	10167
217	10264
218	10360
219	10458
220	10554
221	10654
222	10749
223	10843
224	10933
225	11025
226	11119
227	11216
228	11316
229	11419
230	11520
231	11620
232	11721
233	11819
234	11920
235	12018
236	12118
237	12221
238	12321
239	12425
240	12524
241	12626
242	12730
243	12833
244	12935
245	13042
246	13144
247	13249
248	13354
249	13460
250	13568
251	13674
252	13782
253	13893
254	14008
255	14122
256	14248
257	14367
258	14479
259	14592
260	14705
261	14813
262	14922
263	15033
264	15144
265	15269
266	15390
267	15511
268	15630
269	15750
270	15873
271	15996
272	16119
273	16245
274	16369
275	16495
276	16622
277	16746
278	16873
279	17002
280	17128
281	17255
282	17383
283	17509
284	17634
285	17761
286	17892
287	18020
288	18146
289	18275
290	18424
291	18555
292	18692
293	18857
294	18990
295	19119
296	19248
297	19377
298	19503
299	19631
300	19757
301	19888
302	20019
303	20157
304	20297
305	20433
306	20562
307	20696
308	20837
309	20980
310	21110
311	21242
312	21372
313	21507
314	21637
315	21779
316	21914
317	22050
318	22190
319	22330
320	22472
321	22613
322	22756
323	22898
324	23036
325	23191
326	23332
327	23478
328	23623
329	23774
330	23924
331	24072
332	24224
333	24367
334	24513
335	24668
336	24822
337	24972
338	25127
339	25283
340	25444
341	25603
342	25759
343	25915
344	26070
345	26230
346	26387
347	26546
348	26709
349	26869
350	27029
351	27185
352	27342
353	27514
354	27680
355	27841
356	27998
357	28167
358	28343
359	28515
360	28688
361	28876
362	29032
363	29188
364	29345
365	29514
366	29681
367	29849
368	30019
369	30178
370	30339
371	30503
372	30675
373	30848
374	31019
375	31183
376	31350
377	31520
378	31688
379	31856
380	32024
381	32190
382	32356
383	32527
384	32697
385	32862
386	33031
387	33201
388	33372
389	33545
390	33725
391	33905
392	34086
393	34262
394	34438
395	34615
396	34792
397	34971
398	35149
399	35329
400	35506
401	35685
402	35858
403	36039
404	36221
405	36403
406	36589
407	36769
408	36952
409	37134
410	37315
411	37499
412	37683
413	37878
414	38063
415	38259
416	38445
417	38645
418	38866
419	39065
420	39250
421	39438
422	39634
423	39822
424	40014
425	40214
426	40412
427	40612
428	40806
429	41001
430	41195
431	41389
432	41586
433	41780
434	41975
435	42179
436	42384
437	42588
438	42794
439	43001
440	43203
441	43399
442	43601
443	43796
444	43999
445	44196
446	44402
447	44614
448	44820
449	45027
450	45234
451	45439
452	45645
453	45850
454	46061
455	46267
456	46475
457	46683
458	46889
459	47100
460	47308
461	47517
462	47729
463	47944
464	48198
465	48416
466	48643
467	48881
468	49096
469	49314
470	49539
471	49758
472	49979
473	50196
474	50408
475	50630
476	50854
477	51097
478	51331
479	51547
480	51758
481	51986
482	52206
483	52421
484	52644
485	52874
486	53106
487	53337
488	53564
489	53782
490	54004
491	54234
492	54457
493	54681
494	54919
495	55145
496	55368
497	55607
498	55842
499	56070
500	56296
501	56532
502	56772
503	57016
504	57258
505	57501
506	57744
507	57983
508	58240
509	58473
510	58720
511	58970
512	59203
513	59442
514	59691
515	59945
516	60195
517	60478
518	60739
519	60986
520	61235
521	61479
522	61718
523	61959
524	62195
525	62453
526	62692
527	62936
528	63183
529	63426
530	63672
531	63915
532	64161
533	64412
534	64664
535	64918
536	65167
537	65418
538	65676
539	65915
540	66166
541	66409
542	66657
543	66921
544	67202
545	67629
546	67888
547	68153
548	68435
549	68732
550	69004
551	69263
552	69524
553	69802
554	70072
555	70343
556	70613
557	70871
558	71132
559	71401
560	71823
561	72086
562	72391
563	72668
564	72951
565	73219
566	73477
567	73740
568	74007
569	74274
570	74548
571	74824
572	75094
573	75369
574	75639
575	75905
576	76186
577	76469
578	76741
579	77005
580	77275
581	77553
582	77832
583	78116
584	78418
585	78730
586	79016
587	79287
588	79568
589	79855
590	80132
591	80401
592	80673
593	80949
594	81222
595	81509
596	81792
597	82075
598	82355
599	82643
600	82938
601	83227
602	83516
603	83809
604	84104
605	84400
606	84685
607	84973
608	85253
609	85537
610	85830
611	86119
612	86402
613	86692
614	86978
615	87279
616	87576
617	87883
618	88191
619	88502
620	88822
621	89116
622	89405
623	89708
624	90009
625	90297
626	90589
627	90887
628	91188
629	91479
630	91781
631	92091
632	92385
633	92681
634	92975
635	93304
636	93603
637	93915
638	94214
639	94522
640	94813
641	95111
642	95414
643	95717
644	96020
645	96329
646	96631
647	96938
648	97240
649	97542
650	97857
651	98189
652	98517
653	98848
654	99158
655	99477
656	99793
657	100096
658	100427
659	100753
660	101072
661	101374
662	101686
663	102008
664	102333
665	102657
666	102979
667	103302
668	103631
669	103958
670	104285
671	104613
672	104924
673	105235
674	105560
675	105882
676	106199
677	106516
678	106849
679	107182
680	107507
681	107832
682	108180
683	108519
684	108896
685	109233
686	109574
687	109900
688	110221
689	110535
690	110857
691	111195
692	111527
693	111863
694	112205
695	112550
696	112889
697	113224
698	113558
699	113896
700	114227
701	114562
702	114913
703	115254
704	115618
705	115976
706	116310
707	116654
708	117002
709	117338
710	117682
711	118031
712	118383
713	118743
714	119095
715	119445
716	119797
717	120158
718	120505
719	120860
720	121200
721	121548
722	121904
723	122354
724	122703
725	123063
726	123428
727	123787
728	124148
729	124505
730	124856
731	125201
732	125566
733	125934
734	126287
735	126657
736	127016
737	127374
738	127747
739	128099
740	128470
741	128856
742	129227
743	129591
744	129960
745	130326
746	130734
747	131113
748	131480
749	131835
750	132198
751	132559
752	132929
753	133310
754	133689
755	134068
756	134442
757	134821
758	135204
759	135570
760	135953
761	136323
762	136702
763	137072
764	137440
765	137810
766	138200
767	138599
768	138995
769	139380
770	139766
771	140151
772	140524
773	140886
774	141266
775	141659
776	142050
777	142424
778	142800
779	143179
780	143555
781	143935
782	144311
783	144689
784	145072
785	145458
786	145852
787	146242
788	146633
789	147034
790	147436
791	147824
792	148228
793	148652
794	149038
795	149419
796	149808
797	150192
798	150586
799	150967
800	151362
801	151748
802	152153
803	152561
804	152965
805	153360
806	153771
807	154178
808	154588
809	154993
810	155374
811	155789
812	156203
813	156616
814	157024
815	157426
816	157825
817	158228
818	158737
819	159160
820	159562
821	159982
822	160511
823	160913
824	161317
825	161735
826	162150
827	162548
828	162956
829	163366
830	163893
831	164425
832	164863
833	165310
834	165752
835	166187
836	166604
837	167076
838	167547
839	168165
840	168703
841	169170
842	169588
843	170104
844	170631
845	171170
846	171712
847	172166
848	172628
849	173159
850	173684
851	174106
852	174537
853	175145
854	175737
855	176238
856	176901
857	177412
858	177831
859	178475
860	179105
861	179542
862	180017
863	180700
864	181272
865	181705
866	182127
867	182548
868	182995
869	183437
870	183871
871	184322
872	184769
873	185229
874	185670
875	186098
876	186523
877	186952
878	187394
879	187829
880	188288
881	188803
882	189250
883	189690
884	190121
885	190576
886	191015
887	191446
888	191889
889	192319
890	192759
891	193194
892	193627
893	194062
894	194503
895	194948
896	195389
897	195824
898	196265
899	196702
900	197145
901	197596
902	198040
903	198489
904	198962
905	199420
906	199860
907	200305
908	200779
909	201249
910	201694
911	202152
912	202603
913	203054
914	203513
915	203962
916	204415
917	204868
918	205314
919	205771
920	206240
921	206689
922	207152
923	207605
924	208082
925	208548
926	209065
927	209538
928	210002
929	210469
930	210921
931	211391
932	211853
933	212314
934	212783
935	213280
936	213752
937	214227
938	214700
939	215171
940	215632
941	216105
942	216571
943	217044
944	217513
945	217984
946	218502
947	218966
948	219432
949	219905
950	220390
951	220853
952	221316
953	221793
954	222262
955	222733
956	223206
957	223688
958	224163
959	224634
960	225105
961	225592
962	226081
963	226556
964	227046
965	227521
966	228014
967	228578
968	229067
969	229547
970	230022
971	230507
972	231008
973	231499
974	231973
975	232458
976	232937
977	233432
978	233924
979	234417
980	234905
981	235397
982	235883
983	236372
984	236858
985	237347
986	237847
987	238356
988	238859
989	239350
990	239838
991	240335
992	240825
993	241314
994	241804
995	242299
996	242794
997	243285
998	243793
999	244300
1000	244798
1001	245288
1002	245785
1003	246290
1004	246789
1005	247305
1006	247815
1007	248349
1008	248876
1009	249387
1010	249905
1011	250439
1012	250953
1013	251462
1014	251965
1015	252469
1016	252992
1017	253500
1018	254002
1019	254514
1020	255025
1021	255544
1022	256070
1023	256608
1024	257144
1025	257658
1026	258182
1027	258754
1028	259260
1029	259772
1030	260288
1031	260799
1032	261307
1033	261822
1034	262332
1035	262831
1036	263343
1037	263855
1038	264380
1039	264899
1040	265418
1041	265940
1042	266478
1043	267009
1044	267527
1045	268061
1046	268617
1047	269153
1048	269940
1049	270512
1050	271037
1051	271556
1052	272080
1053	272609
1054	273540
1055	274099
1056	274851
1057	275555
1058	276098
1059	276682
1060	277224
1061	277796
1062	278439
1063	278979
1064	279577
1065	280119
1066	280661
1067	281188
1068	281711
1069	282232
1070	282777
1071	283575
1072	284126
1073	284673
1074	285224
1075	285763
1076	286319
1077	286866
1078	287424
1079	288024
1080	288592
1081	289161
1082	289702
1083	290236
1084	290781
1085	291345
1086	291911
1087	292483
1088	293044
1089	293597
1090	294147
1091	294699
1092	295275
1093	295845
1094	296406
1095	296969
1096	297532
1097	298107
1098	298671
1099	299255
1100	299800
1101	300383
1102	300947
1103	301533
1104	302110
1105	302672
1106	303241
1107	303801
1108	304364
1109	304938
1110	305503
1111	306077
1112	306641
1113	307205
1114	307784
1115	308373
1116	308945
1117	309522
1118	310100
1119	310666
1120	311236
1121	311815
1122	312373
1123	312945
1124	313535
1125	314109
1126	314687
1127	315273
1128	315852
1129	316431
1130	317016
1131	317602
1132	318209
1133	318798
1134	319394
1135	319978
1136	320561
1137	321121
1138	321696
1139	322273
1140	322848
1141	323430
1142	324007
1143	324586
1144	325169
1145	325748
1146	326326
1147	326923
1148	327515
1149	328116
1150	328741
1151	329366
1152	329948
1153	330556
1154	331169
1155	331748
1156	332333
1157	332919
1158	333502
1159	334097
1160	334694
1161	335280
1162	335884
1163	336470
1164	337073
1165	337677
1166	338299
1167	338915
1168	339534
1169	340179
1170	340766
1171	341405
1172	342005
1173	342620
1174	343238
1175	343870
1176	344479
1177	345107
1178	345717
1179	346332
1180	346934
1181	347526
1182	348170
1183	348765
1184	349375
1185	349998
1186	350614
1187	351216
1188	351822
1189	352421
1190	353021
1191	353627
1192	354232
1193	354858
1194	355457
1195	356065
1196	356690
1197	357294
1198	357911
1199	358539
1200	359158
1201	359768
1202	360369
1203	360985
1204	361599
1205	362213
1206	362841
1207	363464
1208	364068
1209	364692
1210	365303
1211	365927
1212	366544
1213	367156
1214	367810
1215	368457
1216	369066
1217	369704
1218	370349
1219	370966
1220	371582
1221	372210
1222	372833
1223	373460
1224	374101
1225	374755
1226	375406
1227	376039
1228	376685
1229	377330
1230	377986
1231	378653
1232	379305
1233	379937
1234	380565
1235	381190
1236	381843
1237	382496
1238	383138
1239	383802
1240	384459
1241	385110
1242	385760
1243	386389
1244	387039
1245	387707
1246	388363
1247	389017
1248	389674
1249	390316
1250	390959
1251	391609
1252	392262
1253	392925
1254	393595
1255	394229
1256	394888
1257	395535
1258	396185
1259	396848
1260	397505
1261	398180
1262	398863
1263	399500
1264	400142
1265	400798
1266	401472
1267	402124
1268	402796
1269	403471
1270	404102
1271	404770
1272	405441
1273	406114
1274	406786
1275	407464
1276	408159
1277	408828
1278	409495
1279	410173
1280	410820
1281	411481
1282	412134
1283	412797
1284	413460
1285	414122
1286	414799
1287	415461
1288	416129
1289	416789
1290	417459
1291	418166
1292	418882
1293	419541
1294	420217
1295	420906
1296	421577
1297	422242
1298	422924
1299	423846
1300	424532
1301	425213
1302	425888
1303	426946
1304	427666
1305	428873
1306	429615
1307	430335
1308	431033
1309	431706
1310	432394
1311	433095
1312	433781
1313	434471
1314	435161
1315	435849
1316	436548
1317	437217
1318	437942
1319	438644
1320	439330
1321	440021
1322	440702
1323	441373
1324	442063
1325	442760
1326	443440
1327	444135
1328	444832
1329	445519
1330	446235
1331	446932
1332	447625
1333	448344
1334	449041
1335	449727
1336	450412
1337	451126
1338	451844
1339	452530
1340	453232
1341	453938
1342	454641
1343	455345
1344	456035
1345	456748
1346	457465
1347	458219
1348	458937
1349	459654
1350	460334
1351	461031
1352	461727
1353	462428
1354	463139
1355	463847
1356	464555
1357	465257
1358	465968
1359	466679
1360	467405
1361	468129
1362	468844
1363	469548
1364	470261
1365	470968
1366	471682
1367	472385
1368	473094
1369	473806
1370	474568
1371	475353
1372	476127
1373	476851
1374	477571
1375	478302
1376	479011
1377	479712
1378	480446
1379	481164
1380	481895
1381	482608
1382	483348
1383	484091
1384	484827
1385	485543
1386	486260
1387	486991
1388	487733
1389	488476
1390	489205
1391	489920
1392	490640
1393	491384
1394	492102
1395	492836
1396	493564
1397	494311
1398	495052
1399	495776
1400	496519
1401	497256
1402	498038
1403	498797
1404	499536
1405	500276
1406	501030
1407	501789
1408	502549
1409	503297
1410	504025
1411	504989
1412	505710
1413	506463
1414	507233
1415	508004
1416	508741
1417	509454
1418	510185
1419	510921
1420	511645
1421	512370
1422	513097
1423	513822
1424	514548
1425	515277
1426	516005
1427	516749
1428	517498
1429	518246
1430	518971
1431	519705
1432	520437
1433	521186
1434	521904
1435	522630
1436	523353
1437	524108
1438	524840
1439	525568
1440	526307
1441	527040
1442	527823
1443	528597
1444	529336
1445	530079
1446	531012
1447	531998
1448	532818
1449	533963
1450	534804
1451	535632
1452	536569
1453	537459
1454	538750
1455	540225
1456	541092
1457	541935
1458	542905
1459	543975
1460	544743
1461	545516
1462	546305
1463	547087
1464	547950
1465	548838
1466	549702
1467	550664
1468	551519
1469	552528
1470	553382
1471	554225
1472	555279
1473	556194
1474	557075
1475	557910
1476	558789
1477	559715
1478	560618
1479	561454
1480	562317
1481	563096
1482	563890
1483	564663
1484	565521
1485	566302
1486	567154
1487	568026
1488	568863
1489	569659
1490	570462
1491	571389
1492	572277
1493	573232
1494	574020
1495	574813
1496	575699
1497	576595
1498	577396
1499	578228
1500	579051
1501	579868
1502	580640
1503	581481
1504	582301
1505	583084
1506	583930
1507	584746
1508	585542
1509	586311
1510	587086
1511	587954
1512	588722
1513	589495
1514	590262
1515	591031
1516	591807
1517	592575
1518	593383
1519	594167
1520	595533
1521	596876
1522	597686
1523	598876
1524	600073
1525	600839
1526	601643
1527	602423
1528	603205
1529	603991
1530	604771
1531	605555
1532	606358
1533	607187
1534	608040
1535	608827
1536	609685
1537	610524
1538	611326
1539	612139
1540	612956
1541	613858
1542	614725
1543	615558
1544	616580
1545	617732
1546	618851
1547	620336
1548	621319
1549	622401
1550	623345
1551	624800
1552	626070
1553	626875
1554	627729
1555	628668
1556	629528
1557	630363
1558	631183
1559	631973
1560	632764
1561	633560
1562	634403
1563	635227
1564	636047
1565	636888
1566	637771
1567	638892
1568	640022
1569	641096
1570	642330
1571	643167
1572	644410
1573	645251
1574	646097
1575	646946
1576	647805
1577	648609
1578	649464
1579	650310
1580	651147
1581	651998
1582	652842
1583	653675
1584	654495
1585	655298
1586	656129
1587	656972
1588	657866
1589	658702
1590	659519
1591	660374
1592	661586
1593	662399
1594	663224
1595	664047
1596	664871
1597	665690
1598	666516
1599	667385
1600	668255
1601	669078
1602	669905
1603	670728
1604	671579
1605	672406
1606	673231
1607	674063
1608	674888
1609	675745
1610	676630
1611	677610
1612	678872
1613	679946
1614	680803
1615	681623
1616	682471
1617	683287
1618	684119
1619	684981
1620	685837
1621	686974
1622	687870
1623	688746
1624	689966
1625	690990
1626	692335
1627	693204
1628	694123
1629	695048
1630	695949
1631	696855
1632	697766
1633	698645
1634	699539
1635	700423
1636	701294
1637	702202
1638	703114
1639	704010
1640	704907
1641	705794
1642	706671
1643	707581
1644	708493
1645	709369
1646	710240
1647	711116
1648	712001
1649	712870
1650	713739
1651	714615
1652	715516
1653	716404
1654	717345
1655	718231
1656	719108
1657	720002
1658	720879
1659	721760
1660	722637
1661	723549
1662	724438
1663	725354
1664	726244
1665	727157
1666	728102
1667	728998
1668	729887
1669	730795
1670	731720
1671	732615
1672	733527
1673	734428
1674	735324
1675	736226
1676	737143
1677	738065
1678	738979
1679	739867
1680	740762
1681	741688
1682	742627
1683	743540
1684	744456
1685	745362
1686	746283
1687	747237
1688	748157
1689	749065
1690	749975
1691	750897
1692	751826
1693	752785
1694	753736
1695	754656
1696	755569
1697	756504
1698	757473
1699	758406
1700	759354
1701	760304
1702	761233
1703	762133
1704	763045
1705	763993
1706	764892
1707	765818
1708	766743
1709	767711
1710	768635
1711	769570
1712	770485
1713	771408
1714	772333
1715	773285
1716	774251
1717	775176
1718	776121
1719	777070
1720	778021
1721	778942
1722	779897
1723	780821
1724	781742
1725	782661
1726	783605
1727	784554
1728	785513
1729	786620
1730	787597
1731	788522
1732	789452
1733	790589
1734	791513
1735	792471
1736	793399
1737	794335
1738	795299
1739	796262
1740	797237
1741	798415
1742	799668
1743	800654
1744	801620
1745	802568
1746	803937
1747	805229
1748	806248
1749	807224
1750	808226
1751	809198
1752	810157
1753	811092
1754	812031
1755	812980
1756	813938
1757	814913
1758	815858
1759	816824
1760	817803
1761	818797
1762	819737
1763	820673
1764	821612
1765	822558
1766	823528
1767	824526
1768	825511
1769	826468
1770	827488
1771	828510
1772	829490
1773	830464
1774	831420
1775	832377
1776	833365
1777	834329
1778	835289
1779	836280
1780	837317
1781	838286
1782	839235
1783	840204
1784	841164
1785	842119
1786	843085
1787	844039
1788	845002
1789	845994
1790	847005
1791	848020
1792	849008
1793	849977
1794	850951
1795	851913
1796	852877
1797	853887
1798	854866
1799	855853
1800	856853
1801	857886
1802	858884
1803	859869
1804	860872
1805	861857
1806	862823
1807	863840
1808	864860
1809	865840
1810	866820
1811	867822
1812	868809
1813	869799
1814	870831
1815	871824
1816	872800
1817	873786
1818	874791
1819	875808
1820	876797
1821	877821
1822	878828
1823	879841
1824	880829
1825	882250
1826	883414
1827	884913
1828	885917
1829	886957
1830	888109
1831	889175
1832	890157
1833	891174
1834	892186
1835	893191
1836	894177
1837	895166
1838	896168
1839	897230
1840	898231
1841	899220
1842	900203
1843	901452
1844	902439
1845	903452
1846	904476
1847	905692
1848	906763
1849	907789
1850	908794
1851	909786
1852	910795
1853	911788
1854	912830
1855	913842
1856	914868
1857	915882
1858	916920
1859	917951
1860	918975
1861	920005
1862	921023
1863	922032
1864	923046
1865	924054
1866	925094
1867	926113
1868	927205
1869	928220
1870	929234
1871	930271
1872	931298
1873	932333
1874	933367
1875	934413
1876	935452
1877	936492
1878	937550
1879	938578
1880	939600
1881	940629
1882	941669
1883	942701
1884	943754
1885	944779
1886	945807
1887	946872
1888	947919
1889	948975
1890	950009
1891	951047
1892	952101
1893	953133
1894	954187
1895	955230
1896	956282
1897	957357
1898	958438
1899	959488
1900	960539
1901	961576
1902	962654
1903	963686
1904	964713
1905	965757
1906	966863
1907	967917
1908	968972
1909	970013
1910	971050
1911	972080
1912	973148
1913	974203
1914	975250
1915	976353
1916	977455
1917	978514
1918	979575
1919	980622
1920	981670
1921	982727
1922	983765
1923	984810
1924	985936
1925	987042
1926	988103
1927	989375
1928	990457
1929	991538
1930	992802
1931	993892
1932	994946
1933	996006
1934	997132
1935	998205
1936	999287
1937	1000361
1938	1001412
1939	1002498
1940	1003583
1941	1004670
1942	1005756
1943	1006887
1944	1008026
1945	1009171
1946	1010249
1947	1011330
1948	1012463
1949	1013598
1950	1014699
1951	1015848
1952	1017043
1953	1018213
1954	1019332
1955	1020438
1956	1021523
1957	1022630
1958	1023784
1959	1024879
1960	1025969
1961	1027126
1962	1028273
1963	1029381
1964	1030483
1965	1031590
1966	1032691
1967	1033770
1968	1034871
1969	1036003
1970	1037144
1971	1038269
1972	1039371
1973	1040495
1974	1041634
1975	1043105
1976	1044239
1977	1045335
1978	1046942
1979	1048644
1980	1049992
1981	1051475
1982	1052546
1983	1053619
1984	1054721
1985	1055886
1986	1057114
1987	1058181
1988	1059248
1989	1060322
1990	1061777
1991	1062907
1992	1063992
1993	1065068
1994	1066629
1995	1068005
1996	1069238
1997	1070475
1998	1071681
1999	1072892
2000	1074107


==> sub_final/plots/runtime/journal/encoder1_2_l50/timings_sa.dat <==
n	millisec
1	0
2	1
3	1
4	2
5	3
6	5
7	6
8	7
9	9
10	11
11	13
12	16
13	19
14	22
15	25
16	28
17	31
18	35
19	39
20	43
21	49
22	55
23	61
24	67
25	73
26	78
27	84
28	90
29	96
30	103
31	109
32	117
33	125
34	132
35	140
36	147
37	155
38	164
39	173
40	183
41	193
42	202
43	211
44	220
45	228
46	238
47	252
48	262
49	274
50	284
51	295
52	307
53	319
54	330
55	342
56	353
57	368
58	384
59	396
60	408
61	421
62	433
63	451
64	469
65	483
66	498
67	515
68	530
69	546
70	562
71	584
72	613
73	638
74	656
75	714
76	746
77	801
78	848
79	903
80	930
81	947
82	964
83	981
84	997
85	1014
86	1031
87	1048
88	1066
89	1083
90	1101
91	1119
92	1138
93	1157
94	1175
95	1194
96	1213
97	1233
98	1252
99	1273
100	1299
101	1321
102	1345
103	1368
104	1389
105	1414
106	1438
107	1459
108	1481
109	1503
110	1526
111	1548
112	1572
113	1595
114	1618
115	1642
116	1666
117	1691
118	1717
119	1742
120	1770
121	1795
122	1821
123	1846
124	1877
125	1905
126	1930
127	1955
128	1980
129	2005
130	2030
131	2058
132	2085
133	2122
134	2151
135	2182
136	2210
137	2238
138	2266
139	2294
140	2328
141	2361
142	2392
143	2431
144	2461
145	2490
146	2520
147	2550
148	2579
149	2615
150	2646
151	2678
152	2708
153	2740
154	2773
155	2804
156	2836
157	2871
158	2905
159	2937
160	2970
161	3003
162	3036
163	3070
164	3102
165	3135
166	3173
167	3207
168	3242
169	3276
170	3310
171	3344
172	3379
173	3415
174	3452
175	3491
176	3527
177	3566
178	3602
179	3639
180	3676
181	3713
182	3752
183	3790
184	3829
185	3872
186	3912
187	3950
188	3989
189	4027
190	4066
191	4105
192	4145
193	4185
194	4224
195	4264
196	4304
197	4345
198	4387
199	4426
200	4466
201	4508
202	4549
203	4591
204	4633
205	4674
206	4716
207	4758
208	4800
209	4842
210	4890
211	4933
212	4977
213	5020
214	5064
215	5107
216	5151
217	5195
218	5240
219	5284
220	5329
221	5374
222	5419
223	5462
224	5507
225	5553
226	5598
227	5643
228	5688
229	5786
230	5888
231	6038
232	6091
233	6177
234	6227
235	6277
236	6330
237	6381
238	6431
239	6485
240	6534
241	6587
242	6637
243	6689
244	6738
245	6791
246	6843
247	6900
248	6953
249	7007
250	7063
251	7117
252	7173
253	7227
254	7284
255	7342
256	7402
257	7460
258	7518
259	7577
260	7635
261	7694
262	7751
263	7810
264	7869
265	7925
266	7984
267	8044
268	8104
269	8166
270	8225
271	8283
272	8341
273	8403
274	8464
275	8522
276	8581
277	8638
278	8701
279	8763
280	8826
281	8889
282	8948
283	9012
284	9076
285	9141
286	9205
287	9273
288	9338
289	9406
290	9472
291	9534
292	9598
293	9663
294	9727
295	9794
296	9860
297	9923
298	9989
299	10055
300	10118
301	10189
302	10259
303	10324
304	10393
305	10461
306	10529
307	10600
308	10670
309	10737
310	10807
311	10878
312	10945
313	11017
314	11088
315	11162
316	11233
317	11302
318	11370
319	11435
320	11505
321	11584
322	11673
323	11750
324	11840
325	11920
326	11996
327	12070
328	12142
329	12212
330	12287
331	12375
332	12466
333	12539
334	12613
335	12687
336	12763
337	12839
338	12918
339	12997
340	13078
341	13154
342	13232
343	13309
344	13391
345	13475
346	13550
347	13630
348	13715
349	13798
350	13875
351	13958
352	14042
353	14129
354	14216
355	14309
356	14400
357	14492
358	14579
359	14660
360	14739
361	14819
362	14899
363	14979
364	15055
365	15136
366	15217
367	15299
368	15386
369	15471
370	15551
371	15634
372	15716
373	15802
374	15888
375	15973
376	16060
377	16144
378	16228
379	16310
380	16396
381	16480
382	16561
383	16646
384	16732
385	16824
386	16913
387	17004
388	17094
389	17186
390	17272
391	17365
392	17454
393	17547
394	17634
395	17721
396	17808
397	17894
398	17979
399	18066
400	18155
401	18242
402	18331
403	18424
404	18517
405	18606
406	18695
407	18780
408	18870
409	18959
410	19048
411	19139
412	19232
413	19328
414	19424
415	19522
416	19613
417	19705
418	19794
419	19886
420	19979
421	20072
422	20165
423	20257
424	20350
425	20450
426	20545
427	20637
428	20730
429	20825
430	20919
431	21014
432	21108
433	21198
434	21294
435	21389
436	21485
437	21586
438	21706
439	21818
440	21921
441	22020
442	22117
443	22228
444	22338
445	22437
446	22537
447	22633
448	22733
449	22833
450	22932
451	23031
452	23132
453	23235
454	23343
455	23445
456	23546
457	23646
458	23747
459	23852
460	23951
461	24053
462	24154
463	24257
464	24359
465	24473
466	24580
467	24691
468	24797
469	24903
470	25013
471	25127
472	25239
473	25349
474	25455
475	25557
476	25662
477	25767
478	25873
479	25977
480	26083
481	26190
482	26299
483	26411
484	26526
485	26641
486	26755
487	26870
488	26977
489	27083
490	27194
491	27301
492	27409
493	27518
494	27627
495	27733
496	27848
497	27958
498	28070
499	28189
500	28298
501	28410
502	28522
503	28633
504	28748
505	28861
506	28974
507	29088
508	29203
509	29316
510	29430
511	29543
512	29659
513	29775
514	29893
515	30008
516	30121
517	30239
518	30364
519	30482
520	30596
521	30712
522	30831
523	30953
524	31076
525	31191
526	31306
527	31423
528	31548
529	31706
530	31835
531	31951
532	32077
533	32205
534	32344
535	32473
536	32595
537	32721
538	32844
539	32966
540	33088
541	33208
542	33331
543	33453
544	33576
545	33700
546	33824
547	33946
548	34071
549	34194
550	34320
551	34443
552	34566
553	34698
554	34827
555	34958
556	35084
557	35212
558	35336
559	35461
560	35588
561	35712
562	35839
563	35967
564	36100
565	36235
566	36371
567	36510
568	36642
569	36769
570	36903
571	37030
572	37158
573	37285
574	37416
575	37547
576	37676
577	37806
578	37940
579	38072
580	38205
581	38338
582	38469
583	38602
584	38734
585	38868
586	39003
587	39139
588	39271
589	39408
590	39544
591	39680
592	39826
593	39966
594	40101
595	40241
596	40375
597	40515
598	40651
599	40785
600	40921
601	41057
602	41192
603	41331
604	41479
605	41621
606	41809
607	41954
608	42094
609	42231
610	42399
611	42539
612	42677
613	42815
614	42961
615	43099
616	43239
617	43381
618	43520
619	43665
620	43806
621	43952
622	44093
623	44246
624	44394
625	44536
626	44681
627	44821
628	44968
629	45113
630	45267
631	45415
632	45572
633	45724
634	45874
635	46017
636	46163
637	46307
638	46450
639	46597
640	46743
641	46893
642	47040
643	47192
644	47337
645	47489
646	47631
647	47781
648	47933
649	48085
650	48233
651	48381
652	48533
653	48690
654	48850
655	49011
656	49173
657	49323
658	49475
659	49623
660	49775
661	49931
662	50096
663	50254
664	50417
665	50580
666	50730
667	50889
668	51044
669	51201
670	51357
671	51523
672	51700
673	51883
674	52041
675	52212
676	52397
677	52555
678	52717
679	52882
680	53037
681	53197
682	53374
683	53533
684	53692
685	53855
686	54013
687	54170
688	54332
689	54491
690	54652
691	54814
692	54972
693	55141
694	55308
695	55466
696	55625
697	55789
698	55955
699	56117
700	56279
701	56443
702	56606
703	56770
704	56934
705	57170
706	57356
707	57558
708	57749
709	57940
710	58145
711	58363
712	58560
713	58758
714	58958
715	59170
716	59367
717	59548
718	59740
719	59918
720	60098
721	60283
722	60483
723	60667
724	60863
725	61066
726	61254
727	61453
728	61688
729	61959
730	62148
731	62334
732	62552
733	62842
734	63076
735	63268
736	63451
737	63631
738	63804
739	63981
740	64149
741	64322
742	64496
743	64671
744	64846
745	65041
746	65224
747	65398
748	65570
749	65753
750	65928
751	66107
752	66282
753	66470
754	66664
755	66843
756	67026
757	67211
758	67388
759	67568
760	67747
761	67929
762	68125
763	68308
764	68484
765	68669
766	68855
767	69049
768	69231
769	69414
770	69597
771	69784
772	69989
773	70205
774	70407
775	70597
776	70807
777	70990
778	71173
779	71358
780	71547
781	71730
782	71914
783	72103
784	72294
785	72480
786	72665
787	72854
788	73044
789	73227
790	73417
791	73607
792	73792
793	73980
794	74166
795	74353
796	74544
797	74729
798	74918
799	75115
800	75315
801	75508
802	75702
803	75894
804	76090
805	76283
806	76469
807	76653
808	76837
809	77028
810	77220
811	77425
812	77621
813	77812
814	78009
815	78207
816	78406
817	78608
818	78804
819	79009
820	79205
821	79408
822	79603
823	79798
824	79995
825	80210
826	80410
827	80632
828	80836
829	81029
830	81225
831	81418
832	81614
833	81816
834	82012
835	82214
836	82411
837	82612
838	82824
839	83031
840	83232
841	83431
842	83627
843	83826
844	84026
845	84226
846	84428
847	84629
848	84837
849	85041
850	85246
851	85450
852	85649
853	85853
854	86056
855	86261
856	86464
857	86671
858	86874
859	87080
860	87284
861	87491
862	87697
863	87909
864	88113
865	88318
866	88526
867	88731
868	88939
869	89150
870	89354
871	89560
872	89766
873	89974
874	90198
875	90404
876	90629
877	90858
878	91077
879	91291
880	91502
881	91711
882	91923
883	92128
884	92342
885	92549
886	92761
887	92988
888	93212
889	93429
890	93648
891	93870
892	94081
893	94476
894	94701
895	94917
896	95138
897	95366
898	95587
899	95801
900	96019
901	96243
902	96462
903	96678
904	96894
905	97112
906	97336
907	97565
908	97793
909	98010
910	98228
911	98449
912	98820
913	99042
914	99299
915	99519
916	99742
917	99965
918	100204
919	100423
920	100653
921	100883
922	101101
923	101319
924	101544
925	101786
926	102005
927	102228
928	102453
929	102680
930	102914
931	103143
932	103362
933	103586
934	103817
935	104048
936	104275
937	104496
938	104722
939	104948
940	105175
941	105403
942	105633
943	105860
944	106086
945	106316
946	106545
947	106776
948	107003
949	107233
950	107466
951	107706
952	107946
953	108182
954	108405
955	108634
956	108863
957	109093
958	109322
959	109557
960	109787
961	110022
962	110272
963	110519
964	110774
965	111017
966	111260
967	111499
968	111739
969	111982
970	112220
971	112458
972	112684
973	112914
974	113151
975	113384
976	113614
977	113852
978	114086
979	114319
980	114549
981	114791
982	115037
983	115280
984	115524
985	115768
986	116010
987	116259
988	116498
989	116737
990	116990
991	117242
992	117488
993	117739
994	117988
995	118229
996	118468
997	118706
998	118942
999	119187
1000	119429
1001	119667
1002	119907
1003	120180
1004	120440
1005	120697
1006	120955
1007	121206
1008	121445
1009	121692
1010	121944
1011	122188
1012	122430
1013	122681
1014	122930
1015	123192
1016	123443
1017	123703
1018	123950
1019	124197
1020	124451
1021	124710
1022	124967
1023	125226
1024	125481
1025	125734
1026	125987
1027	126231
1028	126481
1029	126742
1030	126997
1031	127245
1032	127495
1033	127741
1034	127996
1035	128254
1036	128500
1037	128765
1038	129019
1039	129267
1040	129513
1041	129760
1042	130037
1043	130320
1044	130605
1045	130908
1046	131187
1047	131474
1048	131739
1049	131997
1050	132255
1051	132505
1052	132755
1053	133020
1054	133286
1055	133552
1056	133820
1057	134088
1058	134338
1059	134598
1060	134850
1061	135107
1062	135363
1063	135621
1064	135882
1065	136152
1066	136418
1067	136684
1068	136954
1069	137212
1070	137478
1071	137751
1072	138015
1073	138277
1074	138536
1075	138796
1076	139069
1077	139345
1078	139623
1079	139886
1080	140179
1081	140471
1082	140743
1083	141005
1084	141264
1085	141525
1086	141785
1087	142050
1088	142310
1089	142574
1090	142854
1091	143125
1092	143403
1093	143683
1094	143961
1095	144226
1096	144497
1097	144771
1098	145052
1099	145331
1100	145596
1101	145869
1102	146143
1103	146413
1104	146679
1105	146946
1106	147215
1107	147484
1108	147753
1109	148034
1110	148302
1111	148568
1112	148837
1113	149103
1114	149373
1115	149643
1116	149923
1117	150213
1118	150502
1119	150777
1120	151066
1121	151353
1122	151632
1123	151910
1124	152187
1125	152470
1126	152755
1127	153034
1128	153306
1129	153594
1130	153873
1131	154148
1132	154418
1133	154691
1134	154971
1135	155248
1136	155540
1137	155831
1138	156114
1139	156396
1140	156690
1141	156977
1142	157263
1143	157559
1144	157862
1145	158153
1146	158434
1147	158724
1148	159028
1149	159317
1150	159605
1151	159903
1152	160196
1153	160491
1154	160793
1155	161076
1156	161368
1157	161670
1158	161963
1159	162257
1160	162564
1161	162849
1162	163140
1163	163446
1164	163740
1165	164031
1166	164317
1167	164606
1168	164894
1169	165186
1170	165472
1171	165762
1172	166054
1173	166344
1174	166635
1175	166944
1176	167246
1177	167539
1178	167833
1179	168131
1180	168429
1181	168720
1182	169022
1183	169326
1184	169636
1185	169952
1186	170245
1187	170583
1188	170901
1189	171207
1190	171512
1191	171819
1192	172106
1193	172391
1194	172684
1195	172978
1196	173281
1197	173594
1198	173906
1199	174209
1200	174500
1201	174792
1202	175101
1203	175409
1204	175701
1205	175998
1206	176303
1207	176606
1208	176902
1209	177217
1210	177522
1211	177834
1212	178146
1213	178457
1214	178755
1215	179065
1216	179369
1217	179680
1218	180003
1219	180315
1220	180655
1221	180960
1222	181265
1223	181577
1224	181889
1225	182187
1226	182481
1227	182781
1228	183092
1229	183392
1230	183700
1231	184001
1232	184299
1233	184604
1234	184909
1235	185208
1236	185511
1237	185816
1238	186125
1239	186431
1240	186738
1241	187055
1242	187376
1243	187695
1244	188016
1245	188339
1246	188654
1247	188979
1248	189306
1249	189636
1250	189969
1251	190299
1252	190662
1253	190977
1254	191279
1255	191602
1256	191920
1257	192231
1258	192541
1259	192848
1260	193160
1261	193472
1262	193777
1263	194102
1264	194424
1265	194749
1266	195061
1267	195375
1268	195703
1269	196037
1270	196385
1271	196730
1272	197049
1273	197364
1274	197680
1275	197998
1276	198309
1277	198626
1278	198940
1279	199263
1280	199580
1281	199927
1282	200262
1283	200607
1284	200941
1285	201258
1286	201586
1287	201903
1288	202232
1289	202554
1290	202876
1291	203203
1292	203523
1293	203846
1294	204174
1295	204494
1296	204826
1297	205157
1298	205481
1299	205820
1300	206157
1301	206483
1302	206810
1303	207129
1304	207450
1305	207780
1306	208102
1307	208435
1308	208763
1309	209116
1310	209442
1311	209773
1312	210121
1313	210487
1314	210843
1315	211206
1316	211538
1317	211879
1318	212212
1319	212545
1320	212884
1321	213226
1322	213558
1323	213888
1324	214222
1325	214563
1326	214903
1327	215242
1328	215575
1329	215914
1330	216256
1331	216596
1332	216932
1333	217272
1334	217616
1335	217951
1336	218287
1337	218629
1338	218962
1339	219317
1340	219666
1341	220031
1342	220391
1343	220735
1344	221073
1345	221412
1346	221752
1347	222095
1348	222438
1349	222775
1350	223114
1351	223457
1352	223806
1353	224145
1354	224480
1355	224824
1356	225158
1357	225497
1358	225840
1359	226179
1360	226522
1361	226878
1362	227224
1363	227582
1364	227924
1365	228265
1366	228601
1367	228944
1368	229288
1369	229636
1370	230000
1371	230349
1372	230709
1373	231054
1374	231410
1375	231790
1376	232135
1377	232484
1378	232832
1379	233183
1380	233526
1381	233873
1382	234224
1383	234586
1384	234941
1385	235303
1386	235670
1387	236031
1388	236377
1389	236728
1390	237074
1391	237426
1392	237772
1393	238143
1394	238514
1395	238859
1396	239218
1397	239571
1398	239945
1399	240297
1400	240702
1401	241053
1402	241402
1403	241788
1404	242153
1405	242519
1406	242875
1407	243231
1408	243588
1409	243943
1410	244305
1411	244671
1412	245026
1413	245388
1414	245747
1415	246105
1416	246461
1417	246832
1418	247193
1419	247554
1420	247924
1421	248287
1422	248649
1423	249015
1424	249379
1425	249753
1426	250146
1427	250527
1428	250885
1429	251244
1430	251608
1431	251968
1432	252324
1433	252695
1434	253056
1435	253425
1436	253788
1437	254149
1438	254512
1439	254877
1440	255245
1441	255613
1442	255971
1443	256333
1444	256692
1445	257059
1446	257426
1447	257787
1448	258155
1449	258525
1450	258893
1451	259260
1452	259620
1453	260004
1454	260388
1455	260766
1456	261134
1457	261504
1458	261868
1459	262245
1460	262613
1461	262982
1462	263350
1463	263734
1464	264115
1465	264488
1466	264861
1467	265236
1468	265604
1469	265981
1470	266349
1471	266728
1472	267087
1473	267448
1474	267804
1475	268168
1476	268523
1477	268885
1478	269249
1479	269614
1480	270007
1481	270401
1482	270799
1483	271188
1484	271573
1485	271950
1486	272324
1487	272700
1488	273084
1489	273455
1490	273823
1491	274205
1492	274593
1493	274969
1494	275347
1495	275725
1496	276100
1497	276478
1498	276850
1499	277229
1500	277603
1501	277991
1502	278376
1503	278760
1504	279135
1505	279509
1506	279909
1507	280297
1508	280698
1509	281092
1510	281473
1511	281871
1512	282265
1513	282658
1514	283046
1515	283445
1516	283840
1517	284227
1518	284609
1519	285001
1520	285377
1521	285753
1522	286133
1523	286518
1524	286902
1525	287289
1526	287686
1527	288086
1528	288488
1529	288884
1530	289272
1531	289661
1532	290071
1533	290479
1534	290884
1535	291272
1536	291659
1537	292047
1538	292430
1539	292836
1540	293222
1541	293609
1542	294005
1543	294399
1544	294797
1545	295196
1546	295594
1547	295987
1548	296384
1549	296791
1550	297206
1551	297616
1552	298013
1553	298423
1554	298817
1555	299210
1556	299619
1557	300065
1558	300483
1559	300904
1560	301300
1561	301700
1562	302116
1563	302542
1564	302973
1565	303395
1566	303798
1567	304195
1568	304590
1569	305001
1570	305406
1571	305818
1572	306222
1573	306639
1574	307052
1575	307481
1576	307885
1577	308291
1578	308703
1579	309112
1580	309531
1581	309964
1582	310397
1583	310810
1584	311226
1585	311639
1586	312044
1587	312451
1588	312858
1589	313274
1590	313697
1591	314115
1592	314507
1593	314923
1594	315322
1595	315733
1596	316153
1597	316577
1598	316999
1599	317414
1600	317824
1601	318244
1602	318662
1603	319065
1604	319470
1605	319894
1606	320352
1607	320764
1608	321179
1609	321597
1610	322010
1611	322441
1612	322865
1613	323273
1614	323683
1615	324087
1616	324491
1617	324922
1618	325347
1619	325756
1620	326177
1621	326608
1622	327025
1623	327460
1624	327882
1625	328301
1626	328716
1627	329128
1628	329541
1629	329990
1630	330439
1631	330878
1632	331290
1633	331724
1634	332167
1635	332585
1636	333001
1637	333427
1638	333845
1639	334280
1640	334693
1641	335114
1642	335533
1643	335968
1644	336388
1645	336810
1646	337243
1647	337683
1648	338118
1649	338554
1650	338987
1651	339418
1652	339867
1653	340309
1654	340752
1655	341190
1656	341608
1657	342037
1658	342456
1659	342878
1660	343307
1661	343743
1662	344166
1663	344596
1664	345030
1665	345472
1666	345917
1667	346365
1668	346806
1669	347249
1670	347691
1671	348136
1672	348570
1673	349006
1674	349438
1675	349894
1676	350337
1677	350807
1678	351242
1679	351702
1680	352131
1681	352578
1682	353028
1683	353459
1684	353881
1685	354303
1686	354736
1687	355165
1688	355611
1689	356052
1690	356502
1691	356953
1692	357401
1693	357834
1694	358267
1695	358704
1696	359136
1697	359577
1698	360040
1699	360536
1700	360964
1701	361407
1702	361842
1703	362276
1704	362707
1705	363156
1706	363596
1707	364035
1708	364490
1709	364959
1710	365416
1711	365864
1712	366309
1713	366765
1714	367203
1715	367647
1716	368090
1717	368529
1718	368987
1719	369443
1720	369957
1721	370417
1722	370894
1723	371341
1724	371783
1725	372226
1726	372675
1727	373122
1728	373570
1729	374015
1730	374455
1731	374906
1732	375357
1733	375795
1734	376241
1735	376695
1736	377135
1737	377582
1738	378031
1739	378484
1740	378943
1741	379401
1742	379935
1743	380407
1744	380852
1745	381315
1746	381765
1747	382229
1748	382702
1749	383259
1750	383984
1751	384657
1752	385130
1753	385607
1754	386291
1755	386884
1756	387341
1757	387810
1758	388423
1759	388903
1760	389375
1761	389861
1762	390354
1763	390841
1764	391300
1765	391773
1766	392231
1767	392704
1768	393435
1769	393918
1770	394385
1771	394847
1772	395296
1773	395776
1774	396223
1775	396710
1776	397456
1777	398196
1778	398672
1779	399121
1780	399847
1781	400496
1782	401011
1783	401503
1784	402095
1785	402558
1786	403063
1787	403523
1788	403967
1789	404423
1790	404869
1791	405395
1792	406115
1793	406710
1794	407154
1795	407616
1796	408480
1797	409059
1798	409523
1799	410038
1800	410536
1801	411000
1802	411469
1803	411928
1804	412383
1805	412845
1806	413303
1807	413791
1808	414272
1809	414759
1810	415336
1811	416257
1812	416964
1813	417560
1814	418142
1815	418784
1816	419486
1817	420141
1818	420877
1819	421622
1820	422140
1821	422631
1822	423221
1823	423816
1824	424287
1825	424893
1826	425468
1827	425972
1828	426468
1829	426932
1830	427500
1831	427973
1832	428435
1833	429123
1834	429619
1835	430222
1836	430690
1837	431184
1838	431651
1839	432365
1840	432830
1841	433308
1842	433777
1843	434271
1844	434949
1845	435442
1846	435949
1847	436602
1848	437095
1849	437599
1850	438082
1851	438674
1852	439283
1853	440007
1854	440613
1855	441114
1856	441618
1857	442203
1858	442925
1859	443582
1860	444210
1861	444710
1862	445260
1863	445803
1864	446294
1865	446768
1866	447422
1867	447931
1868	448446
1869	449115
1870	449667
1871	450196
1872	450681
1873	451289
1874	451854
1875	452432
1876	453065
1877	453704
1878	454216
1879	454718
1880	455224
1881	455732
1882	456350
1883	456965
1884	457462
1885	457946
1886	458430
1887	458920
1888	459459
1889	459988
1890	460507
1891	461025
1892	461515
1893	462000
1894	462484
1895	462965
1896	463482
1897	463984
1898	464465
1899	464949
1900	465436
1901	465917
1902	466395
1903	466884
1904	467375
1905	467865
1906	468348
1907	468858
1908	469354
1909	469868
1910	470403
1911	470906
1912	471394
1913	471885
1914	472379
1915	472868
1916	473361
1917	473859
1918	474348
1919	474842
1920	475334
1921	475827
1922	476323
1923	476818
1924	477316
1925	477810
1926	478303
1927	478793
1928	479298
1929	479804
1930	480381
1931	480897
1932	481390
1933	481904
1934	482404
1935	482904
1936	483400
1937	483891
1938	484377
1939	484871
1940	485363
1941	485857
1942	486357
1943	486875
1944	487395
1945	487905
1946	488397
1947	488894
1948	489419
1949	489953
1950	490468
1951	490984
1952	491515
1953	492042
1954	492540
1955	493060
1956	493559
1957	494066
1958	494569
1959	495074
1960	495580
1961	496086
1962	496585
1963	497108
1964	497612
1965	498121
1966	498627
1967	499143
1968	499677
1969	500210
1970	500709
1971	501224
1972	501731
1973	502254
1974	502773
1975	503285
1976	503790
1977	504301
1978	504803
1979	505318
1980	505823
1981	506349
1982	506866
1983	507395
1984	507922
1985	508435
1986	508943
1987	509487
1988	510051
1989	510569
1990	511083
1991	511601
1992	512117
1993	512659
1994	513184
1995	513694
1996	514211
1997	514721
1998	515232
1999	515741
2000	516277


==> sub_final/plots/runtime/journal/encoder1_2_l50/timings_ta.dat <==
n	millisec
1	0
2	1
3	3
4	4
5	6
6	8
7	9
8	11
9	13
10	15
11	16
12	18
13	20
14	23
15	26
16	29
17	32
18	36
19	39
20	43
21	46
22	49
23	52
24	56
25	60
26	63
27	67
28	71
29	75
30	78
31	82
32	87
33	92
34	97
35	102
36	109
37	116
38	121
39	127
40	133
41	142
42	148
43	154
44	160
45	166
46	172
47	178
48	184
49	191
50	198
51	204
52	211
53	217
54	226
55	232
56	239
57	248
58	258
59	268
60	275
61	283
62	292
63	299
64	307
65	315
66	324
67	333
68	343
69	352
70	360
71	369
72	377
73	389
74	398
75	406
76	415
77	424
78	434
79	444
80	453
81	463
82	476
83	486
84	497
85	508
86	518
87	528
88	538
89	548
90	558
91	570
92	582
93	592
94	604
95	620
96	633
97	649
98	660
99	672
100	688
101	700
102	712
103	723
104	735
105	748
106	763
107	776
108	789
109	801
110	819
111	835
112	849
113	862
114	876
115	893
116	907
117	920
118	934
119	947
120	960
121	974
122	994
123	1010
124	1024
125	1039
126	1053
127	1069
128	1083
129	1104
130	1119
131	1134
132	1149
133	1164
134	1180
135	1195
136	1210
137	1225
138	1247
139	1263
140	1278
141	1293
142	1308
143	1327
144	1344
145	1360
146	1376
147	1392
148	1414
149	1430
150	1447
151	1463
152	1479
153	1498
154	1523
155	1540
156	1562
157	1580
158	1597
159	1615
160	1634
161	1651
162	1677
163	1695
164	1714
165	1734
166	1754
167	1773
168	1801
169	1821
170	1840
171	1871
172	1891
173	1912
174	1934
175	1954
176	1973
177	1994
178	2015
179	2036
180	2057
181	2077
182	2097
183	2117
184	2141
185	2170
186	2195
187	2215
188	2235
189	2255
190	2280
191	2301
192	2323
193	2343
194	2363
195	2385
196	2408
197	2428
198	2449
199	2472
200	2501
201	2521
202	2543
203	2569
204	2597
205	2622
206	2648
207	2670
208	2695
209	2717
210	2739
211	2763
212	2786
213	2809
214	2831
215	2855
216	2879
217	2901
218	2924
219	2947
220	2986
221	3021
222	3064
223	3089
224	3113
225	3135
226	3169
227	3194
228	3219
229	3245
230	3281
231	3310
232	3346
233	3372
234	3404
235	3432
236	3458
237	3506
238	3541
239	3567
240	3595
241	3629
242	3656
243	3684
244	3720
245	3759
246	3803
247	3845
248	3902
249	3944
250	3994
251	4041
252	4090
253	4143
254	4184
255	4216
256	4248
257	4280
258	4310
259	4347
260	4379
261	4409
262	4441
263	4475
264	4511
265	4541
266	4573
267	4618
268	4651
269	4683
270	4714
271	4745
272	4770
273	4796
274	4823
275	4850
276	4881
277	4908
278	4934
279	4960
280	4985
281	5011
282	5036
283	5065
284	5092
285	5117
286	5142
287	5168
288	5196
289	5235
290	5261
291	5287
292	5313
293	5339
294	5373
295	5405
296	5442
297	5474
298	5501
299	5527
300	5554
301	5581
302	5614
303	5650
304	5677
305	5705
306	5733
307	5762
308	5789
309	5821
310	5848
311	5876
312	5908
313	5937
314	5966
315	5995
316	6023
317	6053
318	6081
319	6109
320	6139
321	6170
322	6199
323	6230
324	6261
325	6288
326	6317
327	6346
328	6374
329	6405
330	6432
331	6460
332	6489
333	6516
334	6544
335	6574
336	6604
337	6641
338	6669
339	6703
340	6743
341	6781
342	6822
343	6866
344	6906
345	6955
346	6992
347	7032
348	7070
349	7106
350	7153
351	7189
352	7224
353	7261
354	7297
355	7337
356	7370
357	7403
358	7442
359	7480
360	7516
361	7565
362	7618
363	7653
364	7692
365	7735
366	7765
367	7796
368	7829
369	7859
370	7889
371	7924
372	7959
373	7994
374	8033
375	8062
376	8092
377	8123
378	8155
379	8185
380	8222
381	8254
382	8285
383	8317
384	8349
385	8380
386	8410
387	8441
388	8473
389	8504
390	8535
391	8568
392	8605
393	8637
394	8668
395	8711
396	8742
397	8773
398	8807
399	8839
400	8884
401	8915
402	8962
403	8994
404	9026
405	9063
406	9095
407	9129
408	9162
409	9193
410	9227
411	9259
412	9291
413	9324
414	9357
415	9394
416	9426
417	9462
418	9495
419	9527
420	9560
421	9597
422	9630
423	9662
424	9694
425	9730
426	9768
427	9803
428	9841
429	9879
430	9911
431	9944
432	9986
433	10019
434	10052
435	10086
436	10120
437	10157
438	10190
439	10223
440	10257
441	10290
442	10323
443	10356
444	10389
445	10422
446	10454
447	10488
448	10521
449	10568
450	10608
451	10642
452	10675
453	10708
454	10745
455	10779
456	10813
457	10850
458	10884
459	10917
460	10951
461	10984
462	11019
463	11054
464	11088
465	11129
466	11164
467	11197
468	11241
469	11275
470	11308
471	11358
472	11394
473	11434
474	11469
475	11505
476	11540
477	11576
478	11617
479	11654
480	11691
481	11726
482	11762
483	11802
484	11837
485	11873
486	11916
487	11951
488	11987
489	12022
490	12060
491	12095
492	12130
493	12166
494	12204
495	12242
496	12276
497	12316
498	12356
499	12391
500	12426
501	12461
502	12507
503	12548
504	12586
505	12628
506	12667
507	12706
508	12756
509	12823
510	12863
511	12901
512	12940
513	12982
514	13023
515	13063
516	13099
517	13139
518	13177
519	13218
520	13257
521	13295
522	13343
523	13381
524	13427
525	13466
526	13508
527	13556
528	13607
529	13647
530	13685
531	13728
532	13764
533	13808
534	13850
535	13887
536	13924
537	13962
538	14000
539	14049
540	14086
541	14123
542	14164
543	14204
544	14245
545	14283
546	14320
547	14358
548	14396
549	14434
550	14482
551	14529
552	14568
553	14610
554	14655
555	14693
556	14737
557	14777
558	14819
559	14857
560	14896
561	14936
562	14976
563	15018
564	15057
565	15100
566	15139
567	15179
568	15219
569	15260
570	15300
571	15339
572	15384
573	15424
574	15463
575	15506
576	15546
577	15590
578	15637
579	15693
580	15733
581	15773
582	15813
583	15853
584	15892
585	15932
586	15979
587	16019
588	16062
589	16107
590	16147
591	16187
592	16227
593	16279
594	16319
595	16359
596	16398
597	16439
598	16479
599	16520
600	16561
601	16606
602	16647
603	16686
604	16733
605	16773
606	16817
607	16857
608	16911
609	16952
610	16995
611	17037
612	17085
613	17126
614	17169
615	17210
616	17250
617	17292
618	17333
619	17374
620	17415
621	17456
622	17498
623	17542
624	17589
625	17643
626	17686
627	17731
628	17775
629	17820
630	17863
631	17910
632	17954
633	18000
634	18044
635	18090
636	18135
637	18176
638	18220
639	18263
640	18304
641	18346
642	18387
643	18428
644	18469
645	18511
646	18553
647	18597
648	18644
649	18686
650	18728
651	18769
652	18810
653	18855
654	18896
655	18938
656	18979
657	19020
658	19062
659	19103
660	19148
661	19189
662	19231
663	19272
664	19313
665	19354
666	19396
667	19437
668	19478
669	19520
670	19561
671	19605
672	19646
673	19689
674	19730
675	19774
676	19820
677	19863
678	19908
679	19953
680	20004
681	20051
682	20093
683	20138
684	20180
685	20222
686	20267
687	20308
688	20349
689	20390
690	20433
691	20475
692	20518
693	20559
694	20606
695	20647
696	20690
697	20750
698	20794
699	20840
700	20883
701	20928
702	20971
703	21014
704	21057
705	21111
706	21154
707	21197
708	21243
709	21286
710	21328
711	21370
712	21415
713	21457
714	21500
715	21545
716	21595
717	21641
718	21687
719	21734
720	21779
721	21825
722	21870
723	21930
724	21976
725	22024
726	22069
727	22114
728	22160
729	22210
730	22264
731	22314
732	22361
733	22407
734	22454
735	22499
736	22546
737	22594
738	22640
739	22684
740	22731
741	22780
742	22829
743	22873
744	22942
745	22990
746	23036
747	23082
748	23126
749	23175
750	23220
751	23265
752	23311
753	23358
754	23407
755	23455
756	23515
757	23565
758	23614
759	23659
760	23702
761	23759
762	23803
763	23855
764	23901
765	23945
766	23988
767	24032
768	24076
769	24119
770	24165
771	24208
772	24258
773	24308
774	24363
775	24408
776	24474
777	24548
778	24595
779	24642
780	24689
781	24734
782	24780
783	24829
784	24878
785	24934
786	24983
787	25053
788	25102
789	25151
790	25204
791	25257
792	25310
793	25358
794	25409
795	25459
796	25509
797	25562
798	25609
799	25655
800	25701
801	25746
802	25792
803	25842
804	25892
805	25938
806	25988
807	26033
808	26080
809	26132
810	26185
811	26231
812	26278
813	26325
814	26378
815	26430
816	26477
817	26530
818	26581
819	26627
820	26675
821	26722
822	26768
823	26814
824	26860
825	26909
826	26956
827	27008
828	27054
829	27101
830	27150
831	27206
832	27253
833	27300
834	27347
835	27394
836	27440
837	27491
838	27542
839	27590
840	27637
841	27705
842	27753
843	27800
844	27850
845	27897
846	27944
847	27992
848	28047
849	28094
850	28142
851	28190
852	28238
853	28293
854	28341
855	28389
856	28436
857	28484
858	28545
859	28592
860	28641
861	28689
862	28737
863	28788
864	28841
865	28892
866	28944
867	28996
868	29045
869	29097
870	29153
871	29205
872	29256
873	29308
874	29360
875	29410
876	29471
877	29527
878	29577
879	29626
880	29696
881	29746
882	29795
883	29845
884	29895
885	29944
886	29994
887	30043
888	30094
889	30143
890	30193
891	30242
892	30291
893	30344
894	30394
895	30446
896	30498
897	30555
898	30607
899	30660
900	30717
901	30771
902	30820
903	30875
904	30924
905	30973
906	31030
907	31080
908	31129
909	31179
910	31228
911	31278
912	31329
913	31379
914	31430
915	31484
916	31552
917	31607
918	31680
919	31752
920	31805
921	31861
922	31912
923	31969
924	32021
925	32077
926	32128
927	32180
928	32233
929	32284
930	32335
931	32421
932	32472
933	32529
934	32579
935	32629
936	32681
937	32753
938	32809
939	32862
940	32913
941	32966
942	33021
943	33076
944	33135
945	33194
946	33257
947	33316
948	33376
949	33428
950	33480
951	33549
952	33639
953	33725
954	33812
955	33907
956	34013
957	34116
958	34205
959	34323
960	34416
961	34520
962	34584
963	34685
964	34820
965	34873
966	34931
967	34989
968	35048
969	35105
970	35192
971	35277
972	35362
973	35467
974	35565
975	35660
976	35736
977	35812
978	35909
979	35991
980	36075
981	36138
982	36192
983	36243
984	36295
985	36345
986	36411
987	36470
988	36525
989	36581
990	36635
991	36687
992	36761
993	36814
994	36869
995	36935
996	36989
997	37044
998	37115
999	37203
1000	37337
1001	37429
1002	37523
1003	37615
1004	37710
1005	37803
1006	37892
1007	38020
1008	38100
1009	38159
1010	38214
1011	38270
1012	38324
1013	38383
1014	38443
1015	38505
1016	38610
1017	38751
1018	38882
1019	38940
1020	39025
1021	39081
1022	39139
1023	39198
1024	39279
1025	39342
1026	39402
1027	39459
1028	39517
1029	39573
1030	39634
1031	39690
1032	39750
1033	39808
1034	39863
1035	39920
1036	39976
1037	40033
1038	40116
1039	40171
1040	40228
1041	40286
1042	40344
1043	40404
1044	40467
1045	40525
1046	40583
1047	40641
1048	40700
1049	40756
1050	40814
1051	40870
1052	40928
1053	40984
1054	41042
1055	41099
1056	41154
1057	41214
1058	41272
1059	41334
1060	41392
1061	41453
1062	41512
1063	41569
1064	41628
1065	41683
1066	41751
1067	41810
1068	41866
1069	41930
1070	42005
1071	42067
1072	42130
1073	42192
1074	42257
1075	42316
1076	42373
1077	42437
1078	42499
1079	42559
1080	42626
1081	42690
1082	42755
1083	42820
1084	42879
1085	42939
1086	43001
1087	43088
1088	43150
1089	43226
1090	43297
1091	43361
1092	43425
1093	43486
1094	43553
1095	43618
1096	43678
1097	43739
1098	43803
1099	43863
1100	43923
1101	43986
1102	44046
1103	44113
1104	44173
1105	44237
1106	44299
1107	44361
1108	44421
1109	44485
1110	44545
1111	44607
1112	44667
1113	44728
1114	44792
1115	44853
1116	44916
1117	44974
1118	45043
1119	45112
1120	45194
1121	45259
1122	45334
1123	45415
1124	45477
1125	45540
1126	45604
1127	45666
1128	45731
1129	45819
1130	45877
1131	45943
1132	46012
1133	46074
1134	46138
1135	46202
1136	46263
1137	46325
1138	46383
1139	46449
1140	46513
1141	46571
1142	46634
1143	46692
1144	46756
1145	46817
1146	46877
1147	46939
1148	46998
1149	47090
1150	47152
1151	47222
1152	47282
1153	47344
1154	47405
1155	47469
1156	47532
1157	47591
1158	47655
1159	47722
1160	47782
1161	47853
1162	47917
1163	47978
1164	48041
1165	48102
1166	48164
1167	48230
1168	48301
1169	48366
1170	48434
1171	48500
1172	48564
1173	48632
1174	48697
1175	48760
1176	48822
1177	48884
1178	48950
1179	49012
1180	49098
1181	49165
1182	49235
1183	49321
1184	49388
1185	49456
1186	49520
1187	49582
1188	49664
1189	49731
1190	49794
1191	49861
1192	49927
1193	49989
1194	50054
1195	50119
1196	50180
1197	50253
1198	50320
1199	50384
1200	50454
1201	50521
1202	50587
1203	50652
1204	50727
1205	50792
1206	50857
1207	50924
1208	50986
1209	51052
1210	51117
1211	51180
1212	51248
1213	51317
1214	51381
1215	51449
1216	51521
1217	51585
1218	51651
1219	51718
1220	51782
1221	51849
1222	51940
1223	52012
1224	52077
1225	52144
1226	52206
1227	52274
1228	52343
1229	52415
1230	52509
1231	52581
1232	52656
1233	52731
1234	52805
1235	52883
1236	52954
1237	53030
1238	53098
1239	53170
1240	53256
1241	53335
1242	53421
1243	53489
1244	53562
1245	53633
1246	53702
1247	53770
1248	53837
1249	53902
1250	53969
1251	54035
1252	54099
1253	54164
1254	54239
1255	54312
1256	54383
1257	54457
1258	54524
1259	54589
1260	54655
1261	54738
1262	54805
1263	54874
1264	54945
1265	55012
1266	55079
1267	55150
1268	55221
1269	55286
1270	55354
1271	55426
1272	55495
1273	55568
1274	55643
1275	55713
1276	55793
1277	55865
1278	55938
1279	56005
1280	56079
1281	56153
1282	56226
1283	56298
1284	56369
1285	56445
1286	56517
1287	56589
1288	56660
1289	56730
1290	56796
1291	56886
1292	56957
1293	57031
1294	57104
1295	57178
1296	57254
1297	57328
1298	57405
1299	57477
1300	57552
1301	57626
1302	57695
1303	57764
1304	57832
1305	57899
1306	57967
1307	58035
1308	58102
1309	58175
1310	58244
1311	58311
1312	58386
1313	58461
1314	58547
1315	58619
1316	58692
1317	58764
1318	58838
1319	58909
1320	58981
1321	59051
1322	59150
1323	59224
1324	59298
1325	59376
1326	59456
1327	59531
1328	59602
1329	59678
1330	59750
1331	59823
1332	59897
1333	59994
1334	60066
1335	60145
1336	60213
1337	60285
1338	60358
1339	60433
1340	60503
1341	60576
1342	60670
1343	60745
1344	60814
1345	60884
1346	60953
1347	61023
1348	61093
1349	61163
1350	61234
1351	61335
1352	61405
1353	61479
1354	61584
1355	61658
1356	61733
1357	61809
1358	61887
1359	61961
1360	62051
1361	62148
1362	62220
1363	62294
1364	62375
1365	62490
1366	62572
1367	62653
1368	62733
1369	62807
1370	62883
1371	62959
1372	63033
1373	63109
1374	63202
1375	63294
1376	63375
1377	63456
1378	63533
1379	63606
1380	63682
1381	63756
1382	63828
1383	63898
1384	63975
1385	64051
1386	64125
1387	64239
1388	64315
1389	64392
1390	64466
1391	64572
1392	64646
1393	64719
1394	64801
1395	64875
1396	64951
1397	65030
1398	65106
1399	65182
1400	65257
1401	65331
1402	65404
1403	65478
1404	65551
1405	65625
1406	65699
1407	65776
1408	65853
1409	65925
1410	66003
1411	66082
1412	66162
1413	66242
1414	66321
1415	66400
1416	66480
1417	66572
1418	66652
1419	66749
1420	66821
1421	66915
1422	66992
1423	67069
1424	67143
1425	67218
1426	67294
1427	67375
1428	67455
1429	67536
1430	67611
1431	67694
1432	67770
1433	67849
1434	67936
1435	68019
1436	68101
1437	68179
1438	68260
1439	68343
1440	68423
1441	68503
1442	68583
1443	68662
1444	68738
1445	68812
1446	68889
1447	68966
1448	69044
1449	69122
1450	69200
1451	69280
1452	69357
1453	69437
1454	69511
1455	69594
1456	69678
1457	69757
1458	69858
1459	69930
1460	70007
1461	70083
1462	70161
1463	70233
1464	70312
1465	70390
1466	70468
1467	70544
1468	70630
1469	70707
1470	70785
1471	70861
1472	70939
1473	71018
1474	71099
1475	71182
1476	71270
1477	71350
1478	71433
1479	71509
1480	71588
1481	71668
1482	71747
1483	71820
1484	71896
1485	71975
1486	72052
1487	72126
1488	72204
1489	72286
1490	72377
1491	72456
1492	72564
1493	72645
1494	72724
1495	72830
1496	72907
1497	72989
1498	73065
1499	73148
1500	73268
1501	73403
1502	73487
1503	73593
1504	73685
1505	73787
1506	73870
1507	73963
1508	74174
1509	74350
1510	74444
1511	74534
1512	74616
1513	74699
1514	74784
1515	74864
1516	74943
1517	75023
1518	75104
1519	75183
1520	75270
1521	75357
1522	75444
1523	75525
1524	75611
1525	75692
1526	75775
1527	75862
1528	75940
1529	76048
1530	76129
1531	76210
1532	76332
1533	76433
1534	76511
1535	76589
1536	76669
1537	76748
1538	76826
1539	76906
1540	76986
1541	77066
1542	77146
1543	77225
1544	77315
1545	77400
1546	77485
1547	77569
1548	77665
1549	77752
1550	77836
1551	77918
1552	78002
1553	78086
1554	78170
1555	78348
1556	78494
1557	78583
1558	78677
1559	78765
1560	78851
1561	78939
1562	79045
1563	79128
1564	79213
1565	79296
1566	79378
1567	79461
1568	79547
1569	79638
1570	79725
1571	79809
1572	79894
1573	79985
1574	80104
1575	80190
1576	80278
1577	80365
1578	80454
1579	80538
1580	80651
1581	80728
1582	80812
1583	80898
1584	80983
1585	81064
1586	81150
1587	81242
1588	81333
1589	81421
1590	81507
1591	81599
1592	81685
1593	81767
1594	81850
1595	81931
1596	82014
1597	82095
1598	82180
1599	82266
1600	82356
1601	82442
1602	82535
1603	82626
1604	82747
1605	82833
1606	82922
1607	83018
1608	83111
1609	83214
1610	83303
1611	83395
1612	83495
1613	83604
1614	83699
1615	83799
1616	83898
1617	83993
1618	84099
1619	84197
1620	84296
1621	84388
1622	84471
1623	84554
1624	84640
1625	84724
1626	84812
1627	84905
1628	85012
1629	85105
1630	85190
1631	85281
1632	85367
1633	85448
1634	85539
1635	85627
1636	85720
1637	85809
1638	85905
1639	85993
1640	86081
1641	86169
1642	86254
1643	86346
1644	86435
1645	86524
1646	86613
1647	86704
1648	86791
1649	86879
1650	86963
1651	87051
1652	87138
1653	87226
1654	87315
1655	87406
1656	87490
1657	87575
1658	87690
1659	87777
1660	87874
1661	87957
1662	88048
1663	88138
1664	88226
1665	88316
1666	88404
1667	88501
1668	88588
1669	88671
1670	88756
1671	88840
1672	88925
1673	89011
1674	89100
1675	89184
1676	89268
1677	89360
1678	89452
1679	89543
1680	89633
1681	89732
1682	89820
1683	89916
1684	90011
1685	90115
1686	90207
1687	90318
1688	90410
1689	90499
1690	90599
1691	90690
1692	90773
1693	90863
1694	90951
1695	91040
1696	91129
1697	91222
1698	91316
1699	91408
1700	91493
1701	91580
1702	91667
1703	91760
1704	91847
1705	91936
1706	92030
1707	92119
1708	92213
1709	92301
1710	92391
1711	92486
1712	92594
1713	92688
1714	92777
1715	92866
1716	92955
1717	93065
1718	93184
1719	93309
1720	93402
1721	93492
1722	93580
1723	93671
1724	93762
1725	93858
1726	93947
1727	94038
1728	94131
1729	94226
1730	94323
1731	94415
1732	94507
1733	94593
1734	94680
1735	94769
1736	94866
1737	94956
1738	95042
1739	95128
1740	95215
1741	95301
1742	95390
1743	95486
1744	95576
1745	95664
1746	95758
1747	95850
1748	95942
1749	96031
1750	96121
1751	96207
1752	96296
1753	96384
1754	96475
1755	96562
1756	96649
1757	96737
1758	96823
1759	96908
1760	97003
1761	97095
1762	97187
1763	97280
1764	97375
1765	97471
1766	97560
1767	97648
1768	97739
1769	97829
1770	97915
1771	98008
1772	98104
1773	98230
1774	98325
1775	98416
1776	98506
1777	98597
1778	98685
1779	98812
1780	98900
1781	98988
1782	99076
1783	99165
1784	99260
1785	99349
1786	99445
1787	99539
1788	99630
1789	99722
1790	99812
1791	99899
1792	99992
1793	100092
1794	100194
1795	100283
1796	100373
1797	100467
1798	100591
1799	100707
1800	100797
1801	100887
1802	100979
1803	101072
1804	101162
1805	101251
1806	101341
1807	101440
1808	101528
1809	101617
1810	101706
1811	101799
1812	101895
1813	101990
1814	102084
1815	102177
1816	102271
1817	102362
1818	102463
1819	102577
1820	102684
1821	102779
1822	102873
1823	102966
1824	103071
1825	103177
1826	103277
1827	103371
1828	103465
1829	103554
1830	103640
1831	103751
1832	103841
1833	103934
1834	104023
1835	104115
1836	104210
1837	104303
1838	104396
1839	104490
1840	104579
1841	104669
1842	104761
1843	104851
1844	104947
1845	105043
1846	105137
1847	105267
1848	105405
1849	105500
1850	105598
1851	105693
1852	105785
1853	105890
1854	105984
1855	106080
1856	106174
1857	106272
1858	106367
1859	106470
1860	106571
1861	106660
1862	106753
1863	106842
1864	106933
1865	107024
1866	107117
1867	107210
1868	107308
1869	107407
1870	107502
1871	107597
1872	107691
1873	107787
1874	107888
1875	107986
1876	108081
1877	108178
1878	108273
1879	108370
1880	108465
1881	108561
1882	108659
1883	108756
1884	108853
1885	108948
1886	109042
1887	109133
1888	109227
1889	109324
1890	109423
1891	109519
1892	109616
1893	109715
1894	109812
1895	109901
1896	109997
1897	110092
1898	110185
1899	110273
1900	110390
1901	110492
1902	110588
1903	110676
1904	110769
1905	110862
1906	110954
1907	111048
1908	111139
1909	111234
1910	111327
1911	111423
1912	111520
1913	111617
1914	111708
1915	111800
1916	111890
1917	111980
1918	112071
1919	112165
1920	112257
1921	112348
1922	112445
1923	112569
1924	112677
1925	112773
1926	112869
1927	112967
1928	113074
1929	113191
1930	113290
1931	113406
1932	113505
1933	113597
1934	113690
1935	113782
1936	113874
1937	113967
1938	114093
1939	114187
1940	114281
1941	114389
1942	114485
1943	114579
1944	114671
1945	114763
1946	114853
1947	114946
1948	115040
1949	115139
1950	115234
1951	115326
1952	115420
1953	115517
1954	115618
1955	115715
1956	115816
1957	115915
1958	116012
1959	116144
1960	116245
1961	116342
1962	116441
1963	116538
1964	116637
1965	116733
1966	116827
1967	116921
1968	117014
1969	117112
1970	117239
1971	117335
1972	117430
1973	117553
1974	117651
1975	117761
1976	117860
1977	117974
1978	118078
1979	118178
1980	118295
1981	118396
1982	118497
1983	118599
1984	118694
1985	118788
1986	118885
1987	118983
1988	119078
1989	119180
1990	119277
1991	119371
1992	119467
1993	119562
1994	119657
1995	119752
1996	119851
1997	119950
1998	120052
1999	120145
2000	120242


==> sub_final/plots/runtime/journal/encoder1_2_l50/timings_trie.dat <==
n	millisec
1	1
2	2
3	2
4	3
5	3
6	3
7	3
8	4
9	4
10	4
11	5
12	5
13	6
14	6
15	7
16	7
17	8
18	9
19	9
20	10
21	10
22	11
23	11
24	12
25	13
26	14
27	15
28	16
29	16
30	17
31	18
32	19
33	20
34	22
35	23
36	24
37	25
38	27
39	28
40	29
41	31
42	33
43	35
44	36
45	38
46	39
47	41
48	43
49	44
50	45
51	46
52	48
53	50
54	52
55	53
56	55
57	57
58	58
59	60
60	62
61	64
62	65
63	68
64	70
65	72
66	74
67	76
68	78
69	82
70	84
71	86
72	88
73	90
74	92
75	94
76	97
77	99
78	101
79	105
80	107
81	110
82	112
83	114
84	116
85	118
86	121
87	124
88	126
89	129
90	131
91	133
92	136
93	139
94	141
95	143
96	146
97	149
98	152
99	155
100	159
101	162
102	165
103	168
104	171
105	175
106	180
107	183
108	187
109	190
110	194
111	197
112	201
113	204
114	208
115	213
116	217
117	220
118	224
119	228
120	232
121	235
122	239
123	243
124	248
125	252
126	256
127	259
128	263
129	269
130	273
131	278
132	283
133	287
134	291
135	295
136	299
137	304
138	308
139	311
140	315
141	321
142	324
143	328
144	332
145	338
146	343
147	346
148	350
149	356
150	360
151	364
152	368
153	373
154	379
155	384
156	389
157	395
158	400
159	404
160	410
161	414
162	419
163	423
164	429
165	433
166	438
167	443
168	447
169	452
170	456
171	462
172	468
173	473
174	480
175	485
176	490
177	495
178	501
179	506
180	511
181	518
182	523
183	528
184	534
185	539
186	544
187	549
188	555
189	560
190	565
191	571
192	578
193	584
194	591
195	596
196	600
197	607
198	612
199	617
200	623
201	630
202	635
203	641
204	646
205	652
206	657
207	664
208	669
209	675
210	683
211	688
212	694
213	699
214	705
215	710
216	716
217	721
218	727
219	732
220	738
221	744
222	750
223	756
224	761
225	766
226	772
227	780
228	786
229	792
230	797
231	803
232	809
233	815
234	820
235	826
236	832
237	838
238	844
239	850
240	856
241	862
242	868
243	874
244	884
245	890
246	896
247	902
248	908
249	914
250	920
251	926
252	932
253	938
254	944
255	950
256	956
257	962
258	968
259	975
260	982
261	989
262	994
263	1000
264	1006
265	1012
266	1018
267	1025
268	1030
269	1038
270	1044
271	1050
272	1058
273	1064
274	1070
275	1077
276	1085
277	1092
278	1098
279	1105
280	1111
281	1117
282	1124
283	1130
284	1136
285	1142
286	1149
287	1155
288	1161
289	1167
290	1175
291	1184
292	1190
293	1196
294	1203
295	1209
296	1215
297	1222
298	1229
299	1236
300	1243
301	1249
302	1256
303	1262
304	1269
305	1278
306	1287
307	1294
308	1300
309	1307
310	1314
311	1321
312	1328
313	1334
314	1341
315	1347
316	1354
317	1361
318	1368
319	1376
320	1386
321	1393
322	1400
323	1407
324	1414
325	1421
326	1428
327	1435
328	1441
329	1448
330	1455
331	1461
332	1468
333	1475
334	1485
335	1492
336	1499
337	1506
338	1513
339	1520
340	1527
341	1534
342	1540
343	1547
344	1554
345	1561
346	1567
347	1576
348	1586
349	1592
350	1599
351	1607
352	1614
353	1621
354	1628
355	1636
356	1642
357	1649
358	1656
359	1664
360	1671
361	1679
362	1688
363	1695
364	1702
365	1709
366	1716
367	1724
368	1731
369	1740
370	1747
371	1755
372	1762
373	1770
374	1778
375	1787
376	1794
377	1802
378	1809
379	1817
380	1824
381	1832
382	1840
383	1848
384	1855
385	1863
386	1871
387	1879
388	1888
389	1896
390	1903
391	1910
392	1919
393	1928
394	1935
395	1943
396	1950
397	1958
398	1966
399	1974
400	1984
401	1991
402	1999
403	2007
404	2015
405	2022
406	2030
407	2038
408	2046
409	2053
410	2061
411	2069
412	2076
413	2087
414	2096
415	2105
416	2114
417	2122
418	2130
419	2138
420	2146
421	2154
422	2163
423	2171
424	2180
425	2192
426	2200
427	2209
428	2217
429	2227
430	2235
431	2245
432	2253
433	2261
434	2270
435	2279
436	2287
437	2297
438	2305
439	2315
440	2323
441	2333
442	2341
443	2349
444	2358
445	2366
446	2374
447	2382
448	2390
449	2398
450	2407
451	2414
452	2423
453	2431
454	2439
455	2447
456	2456
457	2464
458	2472
459	2481
460	2488
461	2498
462	2506
463	2515
464	2525
465	2534
466	2542
467	2552
468	2562
469	2575
470	2583
471	2592
472	2599
473	2608
474	2616
475	2625
476	2633
477	2642
478	2650
479	2660
480	2668
481	2678
482	2687
483	2696
484	2705
485	2714
486	2722
487	2733
488	2743
489	2757
490	2768
491	2777
492	2787
493	2796
494	2806
495	2815
496	2824
497	2839
498	2849
499	2860
500	2870
501	2878
502	2891
503	2899
504	2910
505	2919
506	2929
507	2937
508	2946
509	2954
510	2965
511	2974
512	2985
513	2995
514	3003
515	3013
516	3022
517	3033
518	3041
519	3051
520	3060
521	3069
522	3078
523	3091
524	3099
525	3108
526	3116
527	3125
528	3134
529	3142
530	3150
531	3159
532	3169
533	3177
534	3189
535	3199
536	3208
537	3217
538	3226
539	3234
540	3243
541	3252
542	3261
543	3269
544	3278
545	3290
546	3299
547	3308
548	3317
549	3325
550	3334
551	3343
552	3351
553	3360
554	3369
555	3378
556	3390
557	3400
558	3409
559	3418
560	3428
561	3437
562	3447
563	3456
564	3466
565	3475
566	3488
567	3497
568	3507
569	3517
570	3527
571	3536
572	3545
573	3554
574	3563
575	3573
576	3583
577	3594
578	3604
579	3614
580	3625
581	3635
582	3646
583	3655
584	3665
585	3674
586	3686
587	3697
588	3705
589	3715
590	3724
591	3735
592	3745
593	3761
594	3776
595	3791
596	3807
597	3818
598	3829
599	3840
600	3855
601	3865
602	3875
603	3885
604	3897
605	3906
606	3916
607	3926
608	3935
609	3945
610	3954
611	3964
612	3974
613	3984
614	3995
615	4005
616	4015
617	4025
618	4034
619	4044
620	4053
621	4062
622	4072
623	4082
624	4094
625	4103
626	4112
627	4122
628	4132
629	4142
630	4151
631	4161
632	4171
633	4180
634	4192
635	4202
636	4212
637	4222
638	4231
639	4241
640	4251
641	4260
642	4270
643	4280
644	4291
645	4302
646	4311
647	4321
648	4331
649	4341
650	4351
651	4360
652	4371
653	4380
654	4391
655	4402
656	4412
657	4422
658	4432
659	4442
660	4451
661	4461
662	4470
663	4480
664	4493
665	4504
666	4515
667	4525
668	4537
669	4547
670	4557
671	4568
672	4578
673	4590
674	4602
675	4612
676	4622
677	4632
678	4642
679	4652
680	4662
681	4671
682	4681
683	4694
684	4704
685	4715
686	4725
687	4735
688	4745
689	4754
690	4765
691	4775
692	4786
693	4799
694	4808
695	4818
696	4827
697	4837
698	4847
699	4857
700	4869
701	4879
702	4889
703	4901
704	4912
705	4923
706	4933
707	4945
708	4955
709	4966
710	4976
711	4987
712	4999
713	5009
714	5021
715	5032
716	5042
717	5053
718	5062
719	5074
720	5085
721	5095
722	5108
723	5119
724	5131
725	5141
726	5151
727	5161
728	5173
729	5187
730	5201
731	5212
732	5221
733	5233
734	5242
735	5254
736	5264
737	5274
738	5286
739	5296
740	5309
741	5320
742	5330
743	5342
744	5351
745	5361
746	5372
747	5384
748	5395
749	5406
750	5417
751	5427
752	5438
753	5448
754	5458
755	5467
756	5477
757	5488
758	5499
759	5509
760	5520
761	5530
762	5539
763	5549
764	5559
765	5571
766	5581
767	5591
768	5604
769	5615
770	5625
771	5635
772	5645
773	5655
774	5665
775	5675
776	5686
777	5697
778	5709
779	5721
780	5731
781	5741
782	5752
783	5763
784	5775
785	5786
786	5797
787	5809
788	5820
789	5831
790	5841
791	5851
792	5862
793	5873
794	5884
795	5896
796	5909
797	5920
798	5930
799	5941
800	5951
801	5962
802	5973
803	5984
804	5994
805	6008
806	6019
807	6031
808	6043
809	6054
810	6065
811	6075
812	6088
813	6099
814	6112
815	6125
816	6137
817	6148
818	6161
819	6173
820	6184
821	6196
822	6211
823	6223
824	6235
825	6247
826	6257
827	6270
828	6282
829	6293
830	6307
831	6319
832	6332
833	6343
834	6356
835	6368
836	6379
837	6393
838	6407
839	6418
840	6430
841	6442
842	6454
843	6466
844	6477
845	6488
846	6501
847	6515
848	6526
849	6538
850	6550
851	6561
852	6574
853	6586
854	6597
855	6611
856	6624
857	6636
858	6648
859	6659
860	6670
861	6682
862	6695
863	6708
864	6721
865	6733
866	6744
867	6757
868	6770
869	6784
870	6795
871	6810
872	6823
873	6834
874	6846
875	6857
876	6869
877	6882
878	6894
879	6907
880	6921
881	6934
882	6945
883	6957
884	6969
885	6981
886	6994
887	7008
888	7021
889	7033
890	7044
891	7058
892	7069
893	7082
894	7095
895	7106
896	7122
897	7134
898	7146
899	7158
900	7171
901	7183
902	7194
903	7206
904	7219
905	7231
906	7245
907	7258
908	7270
909	7282
910	7296
911	7310
912	7322
913	7335
914	7349
915	7361
916	7374
917	7386
918	7399
919	7414
920	7425
921	7438
922	7450
923	7462
924	7475
925	7487
926	7499
927	7513
928	7525
929	7537
930	7549
931	7560
932	7573
933	7584
934	7596
935	7609
936	7622
937	7634
938	7646
939	7657
940	7669
941	7682
942	7694
943	7707
944	7720
945	7732
946	7743
947	7755
948	7768
949	7780
950	7792
951	7805
952	7818
953	7830
954	7842
955	7854
956	7865
957	7877
958	7889
959	7901
960	7915
961	7927
962	7939
963	7951
964	7963
965	7975
966	7988
967	8000
968	8015
969	8027
970	8040
971	8053
972	8064
973	8077
974	8090
975	8103
976	8117
977	8131
978	8143
979	8155
980	8167
981	8180
982	8193
983	8206
984	8222
985	8235
986	8248
987	8260
988	8273
989	8286
990	8298
991	8315
992	8327
993	8340
994	8352
995	8365
996	8379
997	8392
998	8405
999	8421
1000	8435
1001	8448
1002	8459
1003	8473
1004	8486
1005	8499
1006	8513
1007	8527
1008	8541
1009	8556
1010	8570
1011	8583
1012	8597
1013	8612
1014	8629
1015	8643
1016	8655
1017	8670
1018	8683
1019	8695
1020	8708
1021	8723
1022	8736
1023	8749
1024	8761
1025	8774
1026	8788
1027	8801
1028	8814
1029	8828
1030	8840
1031	8854
1032	8867
1033	8881
1034	8893
1035	8905
1036	8921
1037	8935
1038	8946
1039	8960
1040	8974
1041	8988
1042	9000
1043	9014
1044	9030
1045	9044
1046	9058
1047	9070
1048	9083
1049	9097
1050	9111
1051	9126
1052	9140
1053	9155
1054	9169
1055	9182
1056	9196
1057	9211
1058	9226
1059	9239
1060	9252
1061	9264
1062	9279
1063	9292
1064	9305
1065	9321
1066	9335
1067	9348
1068	9361
1069	9374
1070	9389
1071	9403
1072	9415
1073	9430
1074	9443
1075	9457
1076	9470
1077	9484
1078	9497
1079	9512
1080	9527
1081	9540
1082	9554
1083	9568
1084	9582
1085	9594
1086	9608
1087	9623
1088	9637
1089	9649
1090	9662
1091	9676
1092	9690
1093	9704
1094	9718
1095	9733
1096	9747
1097	9760
1098	9773
1099	9788
1100	9803
1101	9816
1102	9830
1103	9843
1104	9857
1105	9871
1106	9885
1107	9899
1108	9912
1109	9929
1110	9942
1111	9955
1112	9968
1113	9983
1114	9996
1115	10009
1116	10025
1117	10039
1118	10054
1119	10068
1120	10080
1121	10095
1122	10109
1123	10124
1124	10139
1125	10153
1126	10166
1127	10180
1128	10192
1129	10206
1130	10220
1131	10235
1132	10248
1133	10261
1134	10275
1135	10288
1136	10302
1137	10315
1138	10331
1139	10344
1140	10359
1141	10372
1142	10386
1143	10400
1144	10413
1145	10430
1146	10444
1147	10457
1148	10470
1149	10484
1150	10497
1151	10511
1152	10524
1153	10539
1154	10552
1155	10565
1156	10578
1157	10592
1158	10605
1159	10619
1160	10634
1161	10647
1162	10660
1163	10673
1164	10687
1165	10701
1166	10715
1167	10730
1168	10742
1169	10756
1170	10770
1171	10785
1172	10799
1173	10812
1174	10826
1175	10841
1176	10856
1177	10869
1178	10883
1179	10898
1180	10912
1181	10926
1182	10941
1183	10955
1184	10970
1185	10984
1186	10998
1187	11011
1188	11026
1189	11042
1190	11055
1191	11069
1192	11084
1193	11098
1194	11112
1195	11126
1196	11142
1197	11155
1198	11169
1199	11183
1200	11197
1201	11211
1202	11225
1203	11240
1204	11254
1205	11276
1206	11300
1207	11315
1208	11332
1209	11347
1210	11360
1211	11375
1212	11389
1213	11404
1214	11418
1215	11435
1216	11449
1217	11464
1218	11477
1219	11492
1220	11507
1221	11522
1222	11537
1223	11551
1224	11565
1225	11580
1226	11593
1227	11608
1228	11622
1229	11637
1230	11651
1231	11665
1232	11679
1233	11693
1234	11707
1235	11722
1236	11737
1237	11752
1238	11767
1239	11781
1240	11796
1241	11811
1242	11825
1243	11841
1244	11856
1245	11870
1246	11885
1247	11900
1248	11914
1249	11930
1250	11946
1251	11961
1252	11976
1253	11991
1254	12005
1255	12020
1256	12035
1257	12050
1258	12064
1259	12078
1260	12093
1261	12108
1262	12123
1263	12142
1264	12158
1265	12174
1266	12189
1267	12203
1268	12218
1269	12234
1270	12251
1271	12268
1272	12284
1273	12299
1274	12315
1275	12330
1276	12346
1277	12362
1278	12378
1279	12394
1280	12409
1281	12424
1282	12438
1283	12454
1284	12470
1285	12485
1286	12500
1287	12514
1288	12528
1289	12543
1290	12558
1291	12573
1292	12588
1293	12604
1294	12618
1295	12633
1296	12649
1297	12664
1298	12680
1299	12695
1300	12709
1301	12724
1302	12739
1303	12757
1304	12774
1305	12792
1306	12809
1307	12824
1308	12843
1309	12859
1310	12879
1311	12896
1312	12911
1313	12926
1314	12943
1315	12958
1316	12974
1317	12989
1318	13005
1319	13020
1320	13035
1321	13052
1322	13067
1323	13083
1324	13098
1325	13114
1326	13129
1327	13147
1328	13161
1329	13176
1330	13191
1331	13207
1332	13222
1333	13238
1334	13256
1335	13273
1336	13289
1337	13305
1338	13320
1339	13334
1340	13352
1341	13367
1342	13382
1343	13397
1344	13412
1345	13427
1346	13444
1347	13460
1348	13475
1349	13491
1350	13506
1351	13522
1352	13538
1353	13555
1354	13569
1355	13585
1356	13601
1357	13616
1358	13631
1359	13648
1360	13663
1361	13678
1362	13694
1363	13709
1364	13725
1365	13741
1366	13759
1367	13775
1368	13791
1369	13809
1370	13825
1371	13842
1372	13859
1373	13878
1374	13896
1375	13913
1376	13930
1377	13949
1378	13964
1379	13981
1380	13998
1381	14016
1382	14032
1383	14050
1384	14066
1385	14083
1386	14098
1387	14115
1388	14133
1389	14151
1390	14167
1391	14184
1392	14202
1393	14220
1394	14237
1395	14255
1396	14272
1397	14288
1398	14305
1399	14322
1400	14337
1401	14355
1402	14370
1403	14387
1404	14404
1405	14421
1406	14438
1407	14456
1408	14472
1409	14489
1410	14505
1411	14522
1412	14538
1413	14556
1414	14573
1415	14590
1416	14607
1417	14624
1418	14639
1419	14657
1420	14674
1421	14690
1422	14706
1423	14722
1424	14740
1425	14758
1426	14774
1427	14792
1428	14809
1429	14826
1430	14843
1431	14863
1432	14880
1433	14896
1434	14911
1435	14929
1436	14945
1437	14964
1438	14982
1439	14999
1440	15015
1441	15033
1442	15051
1443	15068
1444	15084
1445	15101
1446	15119
1447	15136
1448	15155
1449	15171
1450	15188
1451	15205
1452	15222
1453	15239
1454	15257
1455	15274
1456	15291
1457	15308
1458	15326
1459	15343
1460	15360
1461	15377
1462	15393
1463	15411
1464	15429
1465	15445
1466	15465
1467	15481
1468	15497
1469	15516
1470	15533
1471	15549
1472	15567
1473	15585
1474	15602
1475	15619
1476	15637
1477	15655
1478	15672
1479	15689
1480	15706
1481	15722
1482	15739
1483	15759
1484	15776
1485	15793
1486	15812
1487	15829
1488	15846
1489	15865
1490	15883
1491	15900
1492	15916
1493	15931
1494	15949
1495	15968
1496	15985
1497	16002
1498	16017
1499	16034
1500	16051
1501	16069
1502	16085
1503	16101
1504	16117
1505	16133
1506	16149
1507	16169
1508	16187
1509	16205
1510	16223
1511	16241
1512	16261
1513	16278
1514	16294
1515	16312
1516	16330
1517	16347
1518	16369
1519	16386
1520	16403
1521	16419
1522	16436
1523	16452
1524	16470
1525	16485
1526	16502
1527	16518
1528	16535
1529	16550
1530	16569
1531	16586
1532	16602
1533	16618
1534	16635
1535	16650
1536	16670
1537	16686
1538	16702
1539	16718
1540	16735
1541	16751
1542	16769
1543	16786
1544	16802
1545	16818
1546	16835
1547	16851
1548	16869
1549	16886
1550	16903
1551	16919
1552	16937
1553	16953
1554	16972
1555	16989
1556	17006
1557	17022
1558	17039
1559	17055
1560	17074
1561	17091
1562	17109
1563	17126
1564	17144
1565	17164
1566	17185
1567	17203
1568	17221
1569	17240
1570	17270
1571	17320
1572	17338
1573	17356
1574	17380
1575	17401
1576	17428
1577	17454
1578	17477
1579	17496
1580	17514
1581	17533
1582	17553
1583	17573
1584	17593
1585	17611
1586	17630
1587	17648
1588	17670
1589	17689
1590	17708
1591	17727
1592	17745
1593	17768
1594	17788
1595	17812
1596	17833
1597	17853
1598	17876
1599	17899
1600	17917
1601	17937
1602	17954
1603	17975
1604	17992
1605	18009
1606	18031
1607	18059
1608	18089
1609	18111
1610	18130
1611	18149
1612	18172
1613	18190
1614	18209
1615	18227
1616	18247
1617	18274
1618	18294
1619	18313
1620	18333
1621	18352
1622	18375
1623	18395
1624	18415
1625	18436
1626	18458
1627	18477
1628	18496
1629	18518
1630	18537
1631	18559
1632	18582
1633	18602
1634	18624
1635	18645
1636	18666
1637	18686
1638	18706
1639	18726
1640	18745
1641	18769
1642	18790
1643	18809
1644	18830
1645	18850
1646	18873
1647	18893
1648	18913
1649	18933
1650	18957
1651	18977
1652	18997
1653	19016
1654	19036
1655	19060
1656	19078
1657	19097
1658	19114
1659	19132
1660	19158
1661	19180
1662	19201
1663	19222
1664	19244
1665	19264
1666	19289
1667	19309
1668	19328
1669	19347
1670	19370
1671	19391
1672	19410
1673	19429
1674	19448
1675	19469
1676	19487
1677	19505
1678	19523
1679	19540
1680	19561
1681	19579
1682	19597
1683	19615
1684	19633
1685	19654
1686	19671
1687	19692
1688	19712
1689	19730
1690	19754
1691	19775
1692	19795
1693	19813
1694	19832
1695	19855
1696	19874
1697	19892
1698	19911
1699	19930
1700	19953
1701	19973
1702	19992
1703	20010
1704	20029
1705	20052
1706	20070
1707	20089
1708	20107
1709	20126
1710	20145
1711	20168
1712	20185
1713	20204
1714	20222
1715	20240
1716	20262
1717	20281
1718	20299
1719	20317
1720	20336
1721	20358
1722	20379
1723	20397
1724	20415
1725	20434
1726	20458
1727	20477
1728	20496
1729	20516
1730	20535
1731	20558
1732	20578
1733	20598
1734	20618
1735	20638
1736	20660
1737	20679
1738	20699
1739	20718
1740	20737
1741	20759
1742	20780
1743	20799
1744	20818
1745	20837
1746	20859
1747	20878
1748	20896
1749	20915
1750	20934
1751	20955
1752	20974
1753	20992
1754	21010
1755	21028
1756	21051
1757	21069
1758	21088
1759	21106
1760	21125
1761	21149
1762	21169
1763	21189
1764	21209
1765	21229
1766	21252
1767	21273
1768	21292
1769	21312
1770	21332
1771	21355
1772	21375
1773	21393
1774	21412
1775	21431
1776	21454
1777	21473
1778	21492
1779	21511
1780	21532
1781	21555
1782	21576
1783	21594
1784	21612
1785	21631
1786	21654
1787	21674
1788	21693
1789	21713
1790	21731
1791	21753
1792	21774
1793	21796
1794	21817
1795	21849
1796	21871
1797	21894
1798	21916
1799	21944
1800	21971
1801	21996
1802	22022
1803	22052
1804	22081
1805	22101
1806	22124
1807	22150
1808	22205
1809	22228
1810	22255
1811	22276
1812	22296
1813	22316
1814	22337
1815	22358
1816	22380
1817	22404
1818	22433
1819	22458
1820	22479
1821	22501
1822	22526
1823	22554
1824	22582
1825	22610
1826	22637
1827	22665
1828	22693
1829	22721
1830	22750
1831	22777
1832	22806
1833	22836
1834	22871
1835	22892
1836	22910
1837	22929
1838	22947
1839	22964
1840	22984
1841	23003
1842	23021
1843	23041
1844	23060
1845	23079
1846	23101
1847	23119
1848	23138
1849	23158
1850	23177
1851	23199
1852	23218
1853	23237
1854	23256
1855	23274
1856	23295
1857	23314
1858	23333
1859	23351
1860	23371
1861	23394
1862	23412
1863	23431
1864	23449
1865	23467
1866	23486
1867	23507
1868	23527
1869	23546
1870	23565
1871	23584
1872	23604
1873	23623
1874	23643
1875	23662
1876	23681
1877	23703
1878	23722
1879	23741
1880	23762
1881	23780
1882	23800
1883	23819
1884	23838
1885	23857
1886	23877
1887	23898
1888	23918
1889	23938
1890	23956
1891	23974
1892	23996
1893	24016
1894	24035
1895	24055
1896	24074
1897	24094
1898	24114
1899	24133
1900	24152
1901	24170
1902	24190
1903	24212
1904	24233
1905	24252
1906	24271
1907	24293
1908	24312
1909	24331
1910	24349
1911	24370
1912	24388
1913	24411
1914	24430
1915	24450
1916	24470
1917	24490
1918	24510
1919	24530
1920	24549
1921	24570
1922	24590
1923	24612
1924	24631
1925	24651
1926	24670
1927	24689
1928	24709
1929	24730
1930	24749
1931	24769
1932	24788
1933	24808
1934	24827
1935	24846
1936	24864
1937	24882
1938	24903
1939	24922
1940	24941
1941	24959
1942	24977
1943	24998
1944	25018
1945	25037
1946	25057
1947	25076
1948	25097
1949	25117
1950	25136
1951	25155
1952	25174
1953	25193
1954	25213
1955	25233
1956	25251
1957	25270
1958	25290
1959	25311
1960	25330
1961	25348
1962	25367
1963	25386
1964	25409
1965	25429
1966	25448
1967	25467
1968	25485
1969	25508
1970	25527
1971	25546
1972	25565
1973	25584
1974	25607
1975	25625
1976	25645
1977	25663
1978	25682
1979	25705
1980	25724
1981	25743
1982	25762
1983	25781
1984	25803
1985	25823
1986	25842
1987	25861
1988	25880
1989	25903
1990	25922
1991	25942
1992	25963
1993	25982
1994	26006
1995	26027
1996	26046
1997	26068
1998	26088
1999	26110
2000	26129


==> sub_final/plots/runtime/journal/encoder1_2_l50/timings_trie_naive.dat <==
n	millisec
1	1
2	1
3	2
4	2
5	2
6	3
7	3
8	4
9	4
10	4
11	5
12	6
13	9
14	11
15	13
16	14
17	18
18	21
19	24
20	29
21	31
22	32
23	33
24	35
25	36
26	37
27	39
28	43
29	44
30	46
31	48
32	50
33	52
34	54
35	56
36	58
37	61
38	63
39	65
40	67
41	70
42	73
43	75
44	77
45	80
46	82
47	84
48	87
49	89
50	92
51	96
52	98
53	101
54	104
55	108
56	111
57	114
58	119
59	122
60	126
61	129
62	132
63	136
64	139
65	143
66	146
67	150
68	153
69	157
70	161
71	164
72	168
73	172
74	176
75	180
76	184
77	188
78	193
79	198
80	202
81	206
82	210
83	215
84	221
85	226
86	230
87	235
88	240
89	245
90	250
91	255
92	259
93	264
94	269
95	274
96	279
97	284
98	290
99	296
100	302
101	308
102	313
103	321
104	326
105	332
106	338
107	345
108	351
109	357
110	364
111	370
112	377
113	383
114	390
115	397
116	404
117	411
118	420
119	427
120	434
121	441
122	448
123	455
124	463
125	470
126	477
127	485
128	492
129	499
130	507
131	514
132	523
133	530
134	537
135	545
136	552
137	560
138	567
139	574
140	582
141	589
142	597
143	604
144	612
145	621
146	629
147	637
148	645
149	653
150	661
151	670
152	678
153	686
154	694
155	703
156	711
157	721
158	731
159	739
160	748
161	757
162	765
163	774
164	784
165	793
166	801
167	810
168	820
169	830
170	839
171	849
172	858
173	868
174	877
175	887
176	897
177	906
178	918
179	929
180	938
181	947
182	957
183	965
184	975
185	984
186	994
187	1004
188	1015
189	1027
190	1037
191	1048
192	1059
193	1069
194	1080
195	1090
196	1101
197	1112
198	1124
199	1136
200	1147
201	1159
202	1170
203	1181
204	1193
205	1205
206	1217
207	1232
208	1243
209	1255
210	1266
211	1278
212	1290
213	1301
214	1313
215	1326
216	1337
217	1350
218	1360
219	1372
220	1383
221	1394
222	1407
223	1421
224	1432
225	1442
226	1455
227	1466
228	1477
229	1489
230	1500
231	1513
232	1527
233	1539
234	1551
235	1563
236	1576
237	1588
238	1601
239	1613
240	1626
241	1639
242	1652
243	1665
244	1676
245	1688
246	1700
247	1712
248	1725
249	1737
250	1749
251	1761
252	1774
253	1785
254	1798
255	1810
256	1823
257	1836
258	1848
259	1860
260	1872
261	1885
262	1897
263	1909
264	1923
265	1935
266	1947
267	1959
268	1971
269	1983
270	1995
271	2007
272	2021
273	2033
274	2044
275	2056
276	2067
277	2080
278	2093
279	2105
280	2122
281	2134
282	2147
283	2159
284	2172
285	2185
286	2196
287	2208
288	2222
289	2235
290	2248
291	2260
292	2272
293	2284
294	2297
295	2309
296	2323
297	2337
298	2352
299	2366
300	2379
301	2392
302	2408
303	2422
304	2437
305	2450
306	2464
307	2478
308	2492
309	2505
310	2521
311	2536
312	2550
313	2565
314	2577
315	2591
316	2605
317	2621
318	2634
319	2648
320	2662
321	2674
322	2688
323	2701
324	2714
325	2729
326	2741
327	2754
328	2767
329	2779
330	2793
331	2806
332	2821
333	2834
334	2848
335	2861
336	2874
337	2887
338	2901
339	2915
340	2931
341	2944
342	2957
343	2971
344	2984
345	2998
346	3013
347	3030
348	3044
349	3058
350	3070
351	3085
352	3099
353	3113
354	3128
355	3141
356	3154
357	3168
358	3181
359	3194
360	3208
361	3224
362	3238
363	3252
364	3265
365	3279
366	3294
367	3307
368	3325
369	3339
370	3353
371	3367
372	3381
373	3394
374	3408
375	3425
376	3440
377	3454
378	3468
379	3482
380	3497
381	3511
382	3527
383	3542
384	3557
385	3571
386	3585
387	3600
388	3614
389	3630
390	3645
391	3659
392	3673
393	3687
394	3702
395	3717
396	3732
397	3747
398	3761
399	3776
400	3791
401	3805
402	3822
403	3837
404	3852
405	3867
406	3882
407	3897
408	3911
409	3928
410	3943
411	3959
412	3974
413	3989
414	4005
415	4022
416	4036
417	4051
418	4066
419	4083
420	4099
421	4114
422	4131
423	4146
424	4162
425	4177
426	4193
427	4207
428	4226
429	4241
430	4257
431	4272
432	4286
433	4303
434	4320
435	4335
436	4351
437	4367
438	4382
439	4398
440	4414
441	4431
442	4450
443	4469
444	4485
445	4501
446	4518
447	4534
448	4550
449	4565
450	4582
451	4598
452	4616
453	4634
454	4649
455	4665
456	4680
457	4695
458	4711
459	4730
460	4746
461	4763
462	4779
463	4794
464	4810
465	4830
466	4846
467	4864
468	4879
469	4895
470	4912
471	4929
472	4943
473	4959
474	4975
475	4992
476	5008
477	5026
478	5042
479	5057
480	5074
481	5097
482	5120
483	5137
484	5155
485	5172
486	5189
487	5208
488	5226
489	5244
490	5261
491	5280
492	5299
493	5316
494	5334
495	5352
496	5367
497	5384
498	5402
499	5419
500	5437
501	5457
502	5475
503	5492
504	5511
505	5531
506	5550
507	5567
508	5586
509	5602
510	5618
511	5635
512	5655
513	5679
514	5702
515	5722
516	5743
517	5771
518	5792
519	5809
520	5829
521	5848
522	5866
523	5883
524	5900
525	5921
526	5938
527	5956
528	5972
529	5989
530	6006
531	6025
532	6043
533	6061
534	6079
535	6097
536	6119
537	6137
538	6155
539	6171
540	6189
541	6206
542	6226
543	6243
544	6260
545	6278
546	6296
547	6314
548	6333
549	6350
550	6367
551	6385
552	6402
553	6424
554	6442
555	6461
556	6481
557	6500
558	6520
559	6540
560	6560
561	6579
562	6599
563	6617
564	6638
565	6657
566	6677
567	6696
568	6715
569	6737
570	6757
571	6777
572	6795
573	6813
574	6835
575	6855
576	6874
577	6892
578	6912
579	6934
580	6954
581	6973
582	6994
583	7013
584	7033
585	7051
586	7068
587	7087
588	7105
589	7125
590	7143
591	7161
592	7180
593	7197
594	7216
595	7237
596	7255
597	7276
598	7296
599	7316
600	7337
601	7356
602	7377
603	7396
604	7416
605	7438
606	7458
607	7477
608	7496
609	7517
610	7538
611	7557
612	7576
613	7595
614	7613
615	7635
616	7654
617	7674
618	7693
619	7712
620	7734
621	7753
622	7772
623	7791
624	7810
625	7832
626	7854
627	7873
628	7893
629	7912
630	7933
631	7952
632	7972
633	7991
634	8010
635	8030
636	8049
637	8069
638	8087
639	8106
640	8128
641	8149
642	8168
643	8188
644	8209
645	8232
646	8251
647	8270
648	8289
649	8308
650	8329
651	8348
652	8370
653	8391
654	8412
655	8433
656	8452
657	8471
658	8490
659	8509
660	8529
661	8548
662	8567
663	8586
664	8605
665	8627
666	8645
667	8664
668	8683
669	8702
670	8723
671	8742
672	8762
673	8780
674	8800
675	8822
676	8841
677	8860
678	8879
679	8897
680	8918
681	8938
682	8958
683	8978
684	8997
685	9019
686	9038
687	9058
688	9078
689	9099
690	9120
691	9140
692	9162
693	9182
694	9201
695	9224
696	9243
697	9263
698	9284
699	9302
700	9325
701	9343
702	9362
703	9382
704	9401
705	9423
706	9443
707	9462
708	9481
709	9501
710	9525
711	9546
712	9567
713	9587
714	9607
715	9629
716	9649
717	9669
718	9688
719	9707
720	9729
721	9748
722	9768
723	9787
724	9807
725	9830
726	9849
727	9870
728	9890
729	9913
730	9932
731	9952
732	9971
733	9990
734	10012
735	10031
736	10052
737	10071
738	10090
739	10113
740	10132
741	10153
742	10173
743	10193
744	10215
745	10235
746	10254
747	10274
748	10294
749	10314
750	10334
751	10354
752	10374
753	10393
754	10416
755	10435
756	10456
757	10475
758	10494
759	10514
760	10534
761	10554
762	10574
763	10593
764	10615
765	10636
766	10656
767	10676
768	10696
769	10718
770	10737
771	10758
772	10777
773	10797
774	10821
775	10841
776	10861
777	10881
778	10903
779	10925
780	10945
781	10966
782	10986
783	11009
784	11030
785	11050
786	11071
787	11092
788	11116
789	11137
790	11157
791	11178
792	11198
793	11223
794	11244
795	11266
796	11288
797	11312
798	11333
799	11354
800	11374
801	11395
802	11418
803	11438
804	11460
805	11481
806	11502
807	11524
808	11547
809	11567
810	11588
811	11612
812	11633
813	11655
814	11677
815	11699
816	11722
817	11744
818	11765
819	11787
820	11811
821	11833
822	11854
823	11875
824	11900
825	11921
826	11945
827	11966
828	11987
829	12011
830	12032
831	12053
832	12075
833	12098
834	12120
835	12142
836	12166
837	12190
838	12214
839	12237
840	12259
841	12280
842	12307
843	12329
844	12351
845	12373
846	12396
847	12419
848	12440
849	12462
850	12483
851	12510
852	12531
853	12553
854	12576
855	12601
856	12623
857	12644
858	12665
859	12688
860	12713
861	12735
862	12758
863	12780
864	12805
865	12826
866	12849
867	12871
868	12894
869	12921
870	12942
871	12964
872	12986
873	13010
874	13031
875	13054
876	13076
877	13100
878	13125
879	13148
880	13171
881	13195
882	13221
883	13243
884	13268
885	13292
886	13320
887	13343
888	13366
889	13391
890	13418
891	13441
892	13463
893	13486
894	13512
895	13535
896	13557
897	13580
898	13607
899	13630
900	13652
901	13674
902	13696
903	13720
904	13743
905	13764
906	13787
907	13813
908	13836
909	13858
910	13880
911	13907
912	13932
913	13962
914	13987
915	14018
916	14049
917	14117
918	14154
919	14236
920	14309
921	14349
922	14373
923	14398
924	14425
925	14449
926	14473
927	14498
928	14523
929	14547
930	14570
931	14593
932	14618
933	14640
934	14664
935	14687
936	14714
937	14737
938	14762
939	14787
940	14812
941	14838
942	14861
943	14885
944	14911
945	14934
946	14959
947	14984
948	15013
949	15043
950	15073
951	15102
952	15130
953	15154
954	15180
955	15204
956	15228
957	15252
958	15276
959	15299
960	15324
961	15348
962	15370
963	15393
964	15416
965	15440
966	15465
967	15489
968	15512
969	15537
970	15561
971	15585
972	15608
973	15633
974	15659
975	15690
976	15719
977	15744
978	15772
979	15798
980	15825
981	15849
982	15872
983	15896
984	15922
985	15946
986	15969
987	15993
988	16019
989	16042
990	16068
991	16094
992	16118
993	16144
994	16169
995	16195
996	16224
997	16249
998	16275
999	16299
1000	16328
1001	16354
1002	16380
1003	16406
1004	16434
1005	16457
1006	16481
1007	16508
1008	16535
1009	16562
1010	16588
1011	16618
1012	16643
1013	16668
1014	16693
1015	16721
1016	16747
1017	16777
1018	16804
1019	16833
1020	16857
1021	16884
1022	16910
1023	16936
1024	16962
1025	16987
1026	17015
1027	17039
1028	17065
1029	17090
1030	17117
1031	17142
1032	17165
1033	17190
1034	17213
1035	17240
1036	17264
1037	17290
1038	17316
1039	17341
1040	17363
1041	17388
1042	17413
1043	17439
1044	17462
1045	17487
1046	17513
1047	17537
1048	17563
1049	17587
1050	17617
1051	17643
1052	17667
1053	17693
1054	17721
1055	17746
1056	17771
1057	17796
1058	17822
1059	17845
1060	17870
1061	17894
1062	17923
1063	17950
1064	17976
1065	18001
1066	18028
1067	18055
1068	18082
1069	18108
1070	18135
1071	18160
1072	18187
1073	18211
1074	18239
1075	18263
1076	18299
1077	18342
1078	18384
1079	18425
1080	18475
1081	18522
1082	18558
1083	18584
1084	18611
1085	18638
1086	18663
1087	18690
1088	18717
1089	18743
1090	18768
1091	18795
1092	18822
1093	18846
1094	18871
1095	18894
1096	18921
1097	18945
1098	18969
1099	18993
1100	19036
1101	19070
1102	19126
1103	19161
1104	19200
1105	19235
1106	19300
1107	19347
1108	19392
1109	19445
1110	19513
1111	19560
1112	19619
1113	19665
1114	19711
1115	19749
1116	19794
1117	19841
1118	19897
1119	19945
1120	19999
1121	20032
1122	20057
1123	20081
1124	20107
1125	20134
1126	20159
1127	20185
1128	20210
1129	20238
1130	20264
1131	20290
1132	20317
1133	20343
1134	20368
1135	20393
1136	20419
1137	20445
1138	20471
1139	20497
1140	20524
1141	20550
1142	20576
1143	20601
1144	20629
1145	20655
1146	20681
1147	20707
1148	20735
1149	20763
1150	20789
1151	20816
1152	20842
1153	20869
1154	20894
1155	20922
1156	20947
1157	20973
1158	20998
1159	21036
1160	21069
1161	21123
1162	21173
1163	21234
1164	21290
1165	21338
1166	21391
1167	21444
1168	21491
1169	21546
1170	21594
1171	21642
1172	21692
1173	21728
1174	21780
1175	21819
1176	21871
1177	21913
1178	21952
1179	22000
1180	22032
1181	22060
1182	22088
1183	22116
1184	22143
1185	22169
1186	22196
1187	22224
1188	22251
1189	22278
1190	22305
1191	22334
1192	22362
1193	22388
1194	22417
1195	22450
1196	22477
1197	22507
1198	22535
1199	22563
1200	22592
1201	22620
1202	22647
1203	22674
1204	22701
1205	22730
1206	22758
1207	22786
1208	22815
1209	22843
1210	22870
1211	22898
1212	22929
1213	22956
1214	22984
1215	23019
1216	23045
1217	23071
1218	23098
1219	23126
1220	23154
1221	23181
1222	23208
1223	23235
1224	23263
1225	23290
1226	23320
1227	23349
1228	23376
1229	23403
1230	23432
1231	23459
1232	23487
1233	23516
1234	23544
1235	23571
1236	23599
1237	23630
1238	23660
1239	23689
1240	23723
1241	23751
1242	23778
1243	23806
1244	23835
1245	23862
1246	23891
1247	23920
1248	23948
1249	23976
1250	24008
1251	24035
1252	24063
1253	24091
1254	24120
1255	24147
1256	24176
1257	24205
1258	24237
1259	24266
1260	24295
1261	24324
1262	24353
1263	24380
1264	24409
1265	24436
1266	24463
1267	24490
1268	24520
1269	24548
1270	24576
1271	24605
1272	24636
1273	24665
1274	24693
1275	24726
1276	24754
1277	24785
1278	24817
1279	24845
1280	24872
1281	24901
1282	24931
1283	24960
1284	24990
1285	25022
1286	25058
1287	25086
1288	25117
1289	25149
1290	25184
1291	25217
1292	25245
1293	25276
1294	25305
1295	25337
1296	25366
1297	25394
1298	25422
1299	25451
1300	25478
1301	25508
1302	25541
1303	25571
1304	25600
1305	25636
1306	25672
1307	25703
1308	25741
1309	25772
1310	25802
1311	25841
1312	25868
1313	25897
1314	25926
1315	25955
1316	25983
1317	26015
1318	26046
1319	26074
1320	26102
1321	26134
1322	26161
1323	26190
1324	26221
1325	26250
1326	26280
1327	26308
1328	26341
1329	26372
1330	26405
1331	26437
1332	26468
1333	26498
1334	26529
1335	26558
1336	26589
1337	26624
1338	26655
1339	26684
1340	26714
1341	26754
1342	26783
1343	26812
1344	26846
1345	26875
1346	26903
1347	26934
1348	26963
1349	26992
1350	27022
1351	27052
1352	27082
1353	27111
1354	27141
1355	27171
1356	27200
1357	27231
1358	27259
1359	27290
1360	27319
1361	27351
1362	27380
1363	27408
1364	27439
1365	27469
1366	27498
1367	27531
1368	27561
1369	27592
1370	27622
1371	27653
1372	27685
1373	27717
1374	27749
1375	27778
1376	27808
1377	27842
1378	27872
1379	27904
1380	27941
1381	27971
1382	28003
1383	28036
1384	28069
1385	28102
1386	28135
1387	28167
1388	28199
1389	28234
1390	28265
1391	28297
1392	28331
1393	28361
1394	28394
1395	28427
1396	28459
1397	28490
1398	28520
1399	28554
1400	28586
1401	28617
1402	28651
1403	28683
1404	28715
1405	28750
1406	28783
1407	28817
1408	28850
1409	28881
1410	28914
1411	28949
1412	28981
1413	29014
1414	29047
1415	29078
1416	29109
1417	29142
1418	29171
1419	29201
1420	29233
1421	29266
1422	29297
1423	29327
1424	29359
1425	29390
1426	29422
1427	29455
1428	29485
1429	29516
1430	29549
1431	29579
1432	29609
1433	29642
1434	29673
1435	29703
1436	29737
1437	29768
1438	29799
1439	29828
1440	29860
1441	29891
1442	29921
1443	29955
1444	29986
1445	30020
1446	30055
1447	30088
1448	30121
1449	30154
1450	30187
1451	30217
1452	30251
1453	30285
1454	30317
1455	30351
1456	30384
1457	30417
1458	30453
1459	30487
1460	30520
1461	30555
1462	30587
1463	30621
1464	30655
1465	30687
1466	30718
1467	30752
1468	30782
1469	30814
1470	30849
1471	30880
1472	30909
1473	30944
1474	30976
1475	31008
1476	31038
1477	31072
1478	31103
1479	31135
1480	31169
1481	31201
1482	31233
1483	31268
1484	31300
1485	31332
1486	31368
1487	31401
1488	31435
1489	31468
1490	31502
1491	31536
1492	31572
1493	31606
1494	31639
1495	31673
1496	31707
1497	31742
1498	31775
1499	31809
1500	31841
1501	31877
1502	31911
1503	31945
1504	31981
1505	32015
1506	32047
1507	32083
1508	32115
1509	32152
1510	32186
1511	32219
1512	32256
1513	32289
1514	32322
1515	32357
1516	32391
1517	32422
1518	32458
1519	32492
1520	32525
1521	32561
1522	32593
1523	32626
1524	32659
1525	32694
1526	32731
1527	32767
1528	32798
1529	32830
1530	32864
1531	32897
1532	32930
1533	32962
1534	32994
1535	33024
1536	33056
1537	33088
1538	33118
1539	33150
1540	33186
1541	33220
1542	33253
1543	33289
1544	33323
1545	33360
1546	33395
1547	33428
1548	33465
1549	33500
1550	33533
1551	33568
1552	33603
1553	33637
1554	33673
1555	33707
1556	33742
1557	33778
1558	33810
1559	33845
1560	33878
1561	33909
1562	33940
1563	33974
1564	34008
1565	34040
1566	34074
1567	34106
1568	34141
1569	34176
1570	34210
1571	34245
1572	34282
1573	34313
1574	34346
1575	34383
1576	34416
1577	34449
1578	34485
1579	34518
1580	34551
1581	34585
1582	34618
1583	34650
1584	34685
1585	34719
1586	34753
1587	34790
1588	34824
1589	34863
1590	34897
1591	34932
1592	34971
1593	35026
1594	35083
1595	35132
1596	35165
1597	35198
1598	35233
1599	35267
1600	35300
1601	35332
1602	35365
1603	35402
1604	35440
1605	35474
1606	35510
1607	35545
1608	35579
1609	35613
1610	35649
1611	35683
1612	35726
1613	35759
1614	35799
1615	35837
1616	35878
1617	35912
1618	35946
1619	35985
1620	36018
1621	36053
1622	36088
1623	36124
1624	36158
1625	36196
1626	36230
1627	36263
1628	36299
1629	36332
1630	36367
1631	36400
1632	36433
1633	36469
1634	36503
1635	36537
1636	36572
1637	36604
1638	36637
1639	36673
1640	36708
1641	36743
1642	36778
1643	36811
1644	36848
1645	36882
1646	36916
1647	36947
1648	36983
1649	37018
1650	37054
1651	37090
1652	37126
1653	37162
1654	37199
1655	37235
1656	37271
1657	37310
1658	37355
1659	37401
1660	37436
1661	37472
1662	37507
1663	37541
1664	37579
1665	37610
1666	37644
1667	37679
1668	37714
1669	37751
1670	37788
1671	37823
1672	37859
1673	37896
1674	37930
1675	37963
1676	38002
1677	38048
1678	38085
1679	38119
1680	38153
1681	38187
1682	38221
1683	38254
1684	38289
1685	38322
1686	38358
1687	38394
1688	38430
1689	38467
1690	38501
1691	38536
1692	38573
1693	38610
1694	38645
1695	38681
1696	38716
1697	38750
1698	38787
1699	38823
1700	38858
1701	38894
1702	38928
1703	38961
1704	38998
1705	39032
1706	39067
1707	39105
1708	39139
1709	39173
1710	39208
1711	39243
1712	39275
1713	39311
1714	39344
1715	39379
1716	39413
1717	39449
1718	39494
1719	39528
1720	39562
1721	39598
1722	39637
1723	39674
1724	39716
1725	39757
1726	39806
1727	39848
1728	39891
1729	39934
1730	39972
1731	40010
1732	40044
1733	40079
1734	40119
1735	40156
1736	40194
1737	40229
1738	40268
1739	40307
1740	40350
1741	40387
1742	40427
1743	40462
1744	40498
1745	40536
1746	40573
1747	40612
1748	40655
1749	40703
1750	40751
1751	40800
1752	40838
1753	40875
1754	40912
1755	40948
1756	40985
1757	41024
1758	41061
1759	41100
1760	41135
1761	41173
1762	41212
1763	41249
1764	41286
1765	41323
1766	41361
1767	41399
1768	41435
1769	41470
1770	41504
1771	41538
1772	41573
1773	41608
1774	41644
1775	41682
1776	41719
1777	41757
1778	41794
1779	41834
1780	41870
1781	41908
1782	41946
1783	41984
1784	42020
1785	42057
1786	42093
1787	42132
1788	42169
1789	42208
1790	42247
1791	42284
1792	42322
1793	42359
1794	42394
1795	42431
1796	42469
1797	42506
1798	42544
1799	42580
1800	42619
1801	42656
1802	42694
1803	42733
1804	42774
1805	42811
1806	42847
1807	42882
1808	42917
1809	42953
1810	42988
1811	43027
1812	43062
1813	43097
1814	43138
1815	43173
1816	43208
1817	43244
1818	43280
1819	43316
1820	43352
1821	43385
1822	43422
1823	43459
1824	43494
1825	43531
1826	43565
1827	43599
1828	43636
1829	43672
1830	43711
1831	43749
1832	43783
1833	43822
1834	43860
1835	43897
1836	43937
1837	43974
1838	44014
1839	44050
1840	44085
1841	44124
1842	44160
1843	44195
1844	44231
1845	44267
1846	44305
1847	44341
1848	44376
1849	44414
1850	44453
1851	44489
1852	44531
1853	44568
1854	44608
1855	44644
1856	44680
1857	44720
1858	44757
1859	44791
1860	44828
1861	44865
1862	44903
1863	44938
1864	44975
1865	45019
1866	45057
1867	45093
1868	45135
1869	45174
1870	45212
1871	45249
1872	45285
1873	45327
1874	45364
1875	45400
1876	45436
1877	45472
1878	45509
1879	45555
1880	45592
1881	45633
1882	45669
1883	45706
1884	45742
1885	45777
1886	45815
1887	45850
1888	45886
1889	45923
1890	45956
1891	45991
1892	46028
1893	46063
1894	46097
1895	46135
1896	46167
1897	46200
1898	46236
1899	46271
1900	46306
1901	46341
1902	46377
1903	46416
1904	46452
1905	46488
1906	46527
1907	46563
1908	46600
1909	46636
1910	46686
1911	46727
1912	46764
1913	46801
1914	46843
1915	46880
1916	46919
1917	46958
1918	46996
1919	47036
1920	47072
1921	47109
1922	47149
1923	47186
1924	47224
1925	47260
1926	47296
1927	47334
1928	47370
1929	47404
1930	47442
1931	47479
1932	47515
1933	47552
1934	47588
1935	47625
1936	47660
1937	47696
1938	47733
1939	47769
1940	47804
1941	47841
1942	47877
1943	47913
1944	47952
1945	47988
1946	48026
1947	48062
1948	48099
1949	48138
1950	48175
1951	48211
1952	48251
1953	48290
1954	48331
1955	48369
1956	48407
1957	48446
1958	48483
1959	48519
1960	48554
1961	48589
1962	48628
1963	48666
1964	48705
1965	48744
1966	48780
1967	48816
1968	48855
1969	48890
1970	48929
1971	48967
1972	49004
1973	49041
1974	49078
1975	49113
1976	49151
1977	49187
1978	49224
1979	49261
1980	49296
1981	49336
1982	49373
1983	49409
1984	49450
1985	49488
1986	49527
1987	49564
1988	49602
1989	49645
1990	49689
1991	49735
1992	49775
1993	49813
1994	49857
1995	49911
1996	49949
1997	49986
1998	50024
1999	50065
2000	50101


==> sub_final/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/naive.dat <==
1	51432
2	52128
4	51812
8	53243
16	52045
32	53788
64	52992
128	52628
256	53178
512	55479
1024	56473
2048	57966
4096	62264
8192	61502


==> sub_final/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/sa.dat <==
1	26101
2	25745
4	25780
8	25818
16	26445
32	25953
64	25781
128	26024
256	28498
512	26956
1024	28066
2048	28416
4096	31500
8192	28345


==> sub_final/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/trie.dat <==
1	37
2	38
4	40
8	54
16	82
32	125
64	281
128	683
256	2880
512	8880
1024	17752
2048	24105
4096	33184
8192	23798


==> sub_final/plots/runtime/journal/encoder2_3_l30_n500_probs_parallel/trie_naive.dat <==
1	34
2	35
4	40
8	81
16	129
32	206
64	506
128	1369
256	5563
512	18890
1024	36010
2048	48532
4096	69737
8192	47876


==> sub_final/plots/runtime/journal/mux30probs/both.dat <==
0	995
1	1592
2	2593
3	3529
4	4194
5	6767
10	8701
100	43284
500	33717
1000	21278
1500	17417
2000	16069
3000	14591
5000	14893


==> sub_final/plots/runtime/journal/mux30probs/naive.dat <==
0	272634
1	250936
2	252866
3	249152
4	244802
5	264751
10	228081
100	87208
500	24133
1000	16094
1500	13114
2000	12179
3000	11353
5000	12125


==> sub_final/plots/runtime/journal/mux30probs/sa.dat <==
0	133530
1	121290
2	127720
3	125107
4	123211
5	126681
10	116338
100	44565
500	11987
1000	7848
1500	6533
2000	6065
3000	5657
5000	5787


==> sub_final/plots/runtime/journal/mux30probs/ta.dat <==
0	1560
1	2468
2	4873
3	6519
4	7433
5	10895
10	15576
100	62777
500	46887
1000	29793
1500	24004
2000	22718
3000	20398
5000	20907


==> sub_final/plots/runtime/journal/mux30probs/trie.dat <==
0	127
1	162
2	250
3	324
4	390
5	485
10	656
100	851
500	625
1000	647
1500	597
2000	583
3000	649
5000	622


==> sub_final/plots/runtime/journal/mux30probs/trie_naive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390


==> sub_final/plots/runtime/journal/mux30probs/trienaive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390


==> sub_final/plots/runtime/journal/mux_30_probs/both.dat <==
0	995
1	1592
2	2593
3	3529
4	4194
5	6767
10	8701
100	43284
500	33717
1000	21278
1500	17417
2000	16069
3000	14591
5000	14893


==> sub_final/plots/runtime/journal/mux_30_probs/naive.dat <==
0	272634
1	250936
2	252866
3	249152
4	244802
5	264751
10	228081
100	87208
500	24133
1000	16094
1500	13114
2000	12179
3000	11353
5000	12125


==> sub_final/plots/runtime/journal/mux_30_probs/sa.dat <==
0	133530
1	121290
2	127720
3	125107
4	123211
5	126681
10	116338
100	44565
500	11987
1000	7848
1500	6533
2000	6065
3000	5657
5000	5787


==> sub_final/plots/runtime/journal/mux_30_probs/ta.dat <==
0	1560
1	2468
2	4873
3	6519
4	7433
5	10895
10	15576
100	62777
500	46887
1000	29793
1500	24004
2000	22718
3000	20398
5000	20907


==> sub_final/plots/runtime/journal/mux_30_probs/trie.dat <==
0	127
1	162
2	250
3	324
4	390
5	485
10	656
100	851
500	625
1000	647
1500	597
2000	583
3000	649
5000	622


==> sub_final/plots/runtime/journal/mux_30_probs/trie_naive.dat <==
0	121
1	191
2	351
3	511
4	638
5	806
10	1195
100	1580
500	1327
1000	1382
1500	1315
2000	1324
3000	1287
5000	1390

